Connecting Context-specific Adaptation in Humans to Meta-learning

Cognitive control, the ability of a system to adapt to the demands of a task, is an integral part of cognition. A widely accepted fact about cognitive control is that it is context-sensitive: Adults and children alike infer information about a task's demands from contextual cues and use these inferences to learn from ambiguous cues. However, the precise way in which people use contextual cues to guide adaptation to a new task remains poorly understood. This work connects the context-sensitive nature of cognitive control to a method for meta-learning with context-conditioned adaptation. We begin by identifying an essential difference between human learning and current approaches to meta-learning: In contrast to humans, existing meta-learning algorithms do not make use of task-specific contextual cues but instead rely exclusively on online feedback in the form of task-specific labels or rewards. To remedy this, we introduce a framework for using contextual information about a task to guide the initialization of task-specific models before adaptation to online feedback. We show how context-conditioned meta-learning can capture human behavior in a cognitive task and how it can be scaled to improve the speed of learning in various settings, including few-shot classification and low-sample reinforcement learning. Our work demonstrates that guiding meta-learning with task information can capture complex, human-like behavior, thereby deepening our understanding of cognitive control.

==> archive/rl/cheetah/dynamic-context-no-noise-seed=1.csv <==
Time-InnerStep,Step_1-PolicyExecTime,Step_1-EnvExecTime,Step_1-AveragePolicyStd,Step_0-AvgCtrlCost,LossAfter,Step_0-StdReturn,Step_0-AveragePolicyStd,Time-TotalInner,Time-Sampling,Step_1-AverageDiscountedReturn,LossBefore,Time,Step_0-PolicyExecTime,Step_0-NumTrajs,Step_1-MinReturn,Step_1-AvgForwardVel,Step_0-MinReturn,Step_1-MaxReturn,Step_0-AvgForwardVel,KLInner,Step_1-AvgCtrlCost,Step_0-AverageReturn,Step_1-AverageReturn,Step_1-StdReturn,Time-SampleProc,Step_0-AverageDiscountedReturn,Step_1-NumTrajs,Itr,Step_0-AvgFinalForwardVel,ItrTime,n_timesteps,Step_1-AvgFinalForwardVel,KLCoeffInner,Time-OuterStep,Step_0-MaxReturn,Time-MAMLSteps,Step_0-EnvExecTime
8.034958839416504,5.562703847885132,3.4633753299713135,0.99961984,0.0018624003863232175,0.0030499238,1.2587360137092622,1.0,26.124001026153564,17.638848066329956,-0.3407702175919081,1.3321639e-09,87.3847005367279,3.785569667816162,800,-4.237182654093044,-0.0019370596028325086,-4.14025095536082,2.5073942276479464,-0.001453704445641847,0.010298429,0.0018802042148034007,-0.4679520618378005,-0.5187579385424381,1.2503109144972078,0.4266798496246338,-0.30310930735655073,800,0,0.007205718751083529,87.3846926689148,160000,-0.0020983140221841265,0.0005,59.88907980918884,2.9950058978274803,59.88925623893738,3.3238208293914795
0.11266613006591797,3.6432456970214844,3.4848220348358154,0.99833924,0.0018460296976788864,-0.0012674727,1.3582878382123897,0.9983898,14.302850246429443,13.717644691467285,-0.30055081809125994,-9.536745e-11,102.9975357055664,1.6480252742767334,800,-3.98800826312163,-0.0013658480724575426,-4.287838512694081,3.505969768432866,-0.0010653990717608215,0.0109060155,0.0018519483200651727,-0.4271458872905842,-0.45708057991931356,1.2889612817365468,0.4458928108215332,-0.27644657105022596,800,1,0.003956007149378401,15.606358051300049,320000,-0.0051314972438561935,0.0005,1.272099256515503,3.760250357083884,1.2722830772399902,3.4285476207733154
0.11356806755065918,3.653430700302124,3.4935457706451416,0.9950189,0.001821259222648901,-0.00097003335,1.3014222329889948,0.9956708,14.303386449813843,13.746876955032349,-0.22758998809066838,-8.463861e-10,118.60845518112183,1.6363205909729004,800,-4.140512439253565,-0.0006100811328245729,-4.433747553126831,3.0949058274551255,-0.0009192309951507406,0.0077864537,0.0018421763113318922,-0.4080257686282915,-0.37890969383053497,1.2656803796327867,0.4163024425506592,-0.2587618520231843,800,2,-0.004980556357472668,15.604658365249634,480000,-0.0025320926770935415,0.0005,1.2692227363586426,3.5781553717455385,1.269402265548706,3.445361614227295
0.11253952980041504,3.66672682762146,3.445432424545288,0.99290395,0.0018068325008357739,-0.0013735023,1.2874631004423873,0.99347377,14.290437936782837,13.714550495147705,-0.14325309498634678,7.748611e-11,134.20956158638,1.6464548110961914,800,-5.889203868291348,0.0005232643132593314,-4.013024185503504,4.097358936803571,0.0003178763896292691,0.008378311,0.001796907891626618,-0.2796523693340573,-0.26028336184112427,1.3040815322886055,0.4367191791534424,-0.1397051395284904,800,3,-0.006485730725886885,15.59467101097107,640000,0.0034385171138492034,0.0005,1.2726244926452637,3.9855020140279622,1.2728052139282227,3.43513560295105
0.1130533218383789,3.647631883621216,3.465528726577759,0.99078137,0.0017876261487548934,-0.002125991,1.2648759958646658,0.9912695,14.33258605003357,13.748929977416992,-0.045259810092767715,-6.9886447e-10,149.85761904716492,1.639944076538086,800,-3.8155640171983465,0.001577718918056745,-4.263019225797918,2.865578086998131,0.0017064171255135815,0.009637209,0.0018011728766600876,-0.13988711701415008,-0.15496168102092622,1.282622682340812,0.44408535957336426,-0.04326238695501709,800,4,-0.0025122976099180975,15.641793966293335,800000,-0.008651783177203543,0.0005,1.2775318622589111,3.345477570981153,1.277719259262085,3.475491762161255
0.11292219161987305,3.643237829208374,3.4923410415649414,0.9883156,0.0017840150691344492,-0.0015741406,1.3795515643990335,0.9887206,14.334244728088379,13.784560441970825,-0.15236480356841675,-3.576277e-11,165.49159955978394,1.6400198936462402,800,-4.221019312453707,0.00037847390135419115,-4.251532816403682,3.8622759776355737,0.0009263093770506493,0.009255829,0.0017906564700966778,-0.216568108676415,-0.2733137167230452,1.323361462631159,0.41008758544921875,-0.10653841930812001,800,5,-0.0008664055018133555,15.627747058868408,960000,0.0018006355226655424,0.0005,1.261516809463501,3.8904310765769883,1.2616941928863525,3.483896017074585
0.11281871795654297,3.6577868461608887,3.489579439163208,0.9851044,0.001817030097815998,-0.0013866983,1.3180223776959914,0.9856756,14.329776287078857,13.782560586929321,-0.3535359166683682,-3.5762787e-10,181.1382772922516,1.6464974880218506,800,-4.1355212349598425,-0.0021556913413905486,-4.5733127636959505,3.1554164759457284,-0.0014575120134946282,0.009177731,0.0018216389904910078,-0.461232130439042,-0.5325556960854985,1.347499203283833,0.40778255462646484,-0.2869211939047449,800,6,0.0037300470323218034,15.64036512374878,1120000,-0.0011477597482379804,0.0005,1.2784316539764404,3.5824138295552963,1.2786176204681396,3.467301607131958
0.11245036125183105,3.65910267829895,3.5090830326080322,0.9825734,0.0018241815734193556,-0.002027536,1.3134287337298551,0.98300904,14.38199520111084,13.779338598251343,-0.3256389175290589,-3.1590466e-10,196.8286488056183,1.6400275230407715,800,-4.561925306993251,-0.0018477719590327798,-4.413828281939363,3.460940018001846,-0.0013779604847187453,0.007194303,0.0018298781917520592,-0.45351885067935227,-0.5037539740105621,1.4147115779368427,0.46356868743896484,-0.29024746360167086,800,7,-0.0010842459736931712,15.684150695800781,1280000,0.00281873740257396,0.0005,1.2704615592956543,3.214611904630232,1.2706456184387207,3.4472196102142334
0.11266160011291504,3.6614413261413574,3.5088658332824707,0.9801502,0.0018446998397881002,-0.0028586155,1.3393779714975391,0.9804914,14.399253129959106,13.814024448394775,-0.2414041885308774,-3.1590475e-10,212.53882217407227,1.6437010765075684,800,-4.281642931640003,-0.0006894209987403023,-5.298537749362223,3.783494700303166,-0.0006847071967390586,0.008547513,0.001853765467538206,-0.38876891764030225,-0.3907887885008372,1.3542042127163263,0.4459350109100342,-0.24743384403945917,800,8,-0.004094900773218815,15.703859806060791,1440000,0.005911960439396014,0.0005,1.2733476161956787,4.562192534860762,1.273531198501587,3.4742186069488525
0.11301779747009277,3.65820574760437,3.4850997924804688,0.97760123,0.001824634145917272,-0.002799949,1.369856982333083,0.9778684,14.303925037384033,13.752507448196411,-0.07930314651503499,3.6358827e-10,228.16541481018066,1.6452796459197998,800,-4.075421637450381,0.0015796636399325707,-4.275608536023601,5.243194355137279,0.001363914381407327,0.0063481876,0.0018511325641088843,-0.18194328325055298,-0.1635576166682784,1.4020000467145166,0.41173434257507324,-0.09862783859243544,800,9,0.0035790939278511707,15.62022066116333,1600000,-0.004538734185793635,0.0005,1.2846331596374512,4.046126978288101,1.284816026687622,3.4402410984039307
0.11234879493713379,3.655085563659668,3.4699819087982178,0.97479224,0.001867578521776971,-0.0036643136,1.3676090864349724,0.9750061,14.33070969581604,13.75305700302124,-0.13117485767018341,-1.1563301e-09,243.80789637565613,1.6431872844696045,800,-4.214991278720688,0.000892984851444845,-3.8861316550118694,3.65427490350074,0.00043900909814563303,0.008723376,0.0018675494034411236,-0.28023907471390175,-0.2350899404090277,1.3704753404257946,0.4386482238769531,-0.1621244468778754,800,10,-0.006171730586286299,15.636045694351196,1760000,0.0033256515322479746,0.0005,1.2741689682006836,3.8698823240114195,1.2743611335754395,3.4621317386627197
0.11217737197875977,3.6483066082000732,3.453181028366089,0.97146493,0.0018758966519218936,-0.003907613,1.4188615105002327,0.9718027,14.304911851882935,13.735072612762451,-0.26077582343132444,-3.6358835e-10,259.42351388931274,1.6425697803497314,800,-4.177632771962835,-0.0008829075793614182,-4.009616575517532,4.168802788584632,-0.0013873824335449555,0.0059573376,0.001869595858624091,-0.4662262472322293,-0.41515046684918716,1.4228681250514215,0.43100953102111816,-0.3075516142229956,800,11,0.005901290267220577,15.60933542251587,1920000,-0.003321520068932927,0.0005,1.2724707126617432,4.100123579747296,1.2726550102233887,3.463801622390747
0.11286306381225586,3.648386001586914,3.489847183227539,0.96900374,0.0018645327646162353,-0.0037378685,1.3776945083086685,0.9689745,14.372609853744507,13.784262657165527,0.17499797025077915,2.5033947e-10,275.1102063655853,1.6407756805419922,800,-4.063355137952938,0.004830949491604146,-5.360320668202772,3.5802647127118963,0.0047069141323047735,0.0067745782,0.0018952205167129235,0.1446316777468418,0.1521109560235849,1.3873013233514422,0.44882893562316895,0.17410349336755482,800,12,0.0011724859956851127,15.680495977401733,2080000,0.008313315622559525,0.0005,1.2764546871185303,3.9847488499754973,1.2766366004943848,3.481954336166382
0.11366438865661621,3.649979591369629,3.499534845352173,0.9666451,0.0018796209785390938,-0.0047691343,1.3914197537505466,0.9663579,14.353877782821655,13.765222311019897,0.10504045666378613,1.949072e-09,290.78904032707214,1.6392576694488525,800,-3.741123944981474,0.004342976666120596,-4.2372729666723155,4.214592603715417,0.003861307907151955,0.00825415,0.001889694542726799,0.05924289346557145,0.10371570005399394,1.3885129534081866,0.44840192794799805,0.08579243698081016,800,13,0.004387384781796273,15.672446966171265,2240000,0.003593863727297227,0.0005,1.2867143154144287,3.8159392013621876,1.286891222000122,3.450843572616577
0.11285114288330078,3.656160831451416,3.4867758750915527,0.9645288,0.001892076120000239,-0.004101056,1.4540968078798344,0.96415085,14.336058378219604,13.781350135803223,0.3683706080632592,-1.9878148e-09,306.42885160446167,1.63974928855896,800,-3.8594968468976987,0.008067547068135552,-3.536811035494332,4.085047875731861,0.007556194608275473,0.009526126,0.0019243659771507019,0.4233480452593939,0.4695273685347728,1.494621835057162,0.4151792526245117,0.34999110013796053,800,14,0.00592332814645052,15.633626699447632,2400000,0.005317522325769981,0.0005,1.2661736011505127,4.654173073756659,1.2663543224334717,3.471421003341675
0.11266493797302246,3.6488168239593506,3.4547274112701416,0.96241266,0.0018898618813774422,-0.0057464275,1.4926326757625559,0.9621604,14.367433309555054,13.78206753730774,0.36376875738642894,2.7120115e-09,322.10753321647644,1.6513299942016602,800,-4.442125653008653,0.008284120302851104,-4.431529995138273,5.07522009405188,0.006246105903035521,0.0107991425,0.0019259353091049707,0.2933018318322891,0.49231269098275054,1.5628005757678922,0.4460618495941162,0.2153028768704103,800,15,0.014248274020543832,15.672431945800781,2560000,0.004823827201423703,0.0005,1.2733242511749268,4.550977803116012,1.273503303527832,3.4983973503112793
0.1119985580444336,3.6662979125976562,3.4930784702301025,0.9610628,0.0019393546206727826,-0.005224637,1.6701367860264806,0.96048665,14.381813287734985,13.807377338409424,0.5968887439337867,-4.827977e-10,337.7947039604187,1.640249252319336,800,-3.8470686380185013,0.012078851786993562,-3.7952656565251313,6.513210986719782,0.009017661256976726,0.011090207,0.002013456033781698,0.5604240042322207,0.8559177788509095,1.7761034859960494,0.4358336925506592,0.40712950744332477,800,16,0.006841513946031863,15.680813789367676,2720000,0.011886500932463535,0.0005,1.2673985958099365,5.3082412923000755,1.267573595046997,3.4828195571899414
0.11288094520568848,3.6450040340423584,3.4636592864990234,0.9593834,0.0019623135037114426,-0.005801942,1.69808553799401,0.958816,14.30952501296997,13.733391523361206,0.8577806496698216,-1.141429e-09,353.4194812774658,1.642334222793579,800,-3.408954123884155,0.016208091173712243,-3.51805406874308,8.967828840079092,0.011734283068581661,0.0133557,0.002057673281499759,0.8273313873566456,1.2593200752420861,1.9900012220136578,0.43659162521362305,0.5690761168607807,800,17,0.009095544937772539,15.618525981903076,2880000,0.012485710113542416,0.0005,1.2771332263946533,5.876517500710216,1.2773098945617676,3.4556140899658203
0.11329030990600586,3.6443328857421875,3.463792085647583,0.95888066,0.0020057998550539386,-0.0059036263,1.9622617616594438,0.9577213,14.297358989715576,13.718683004379272,1.4204954698070185,-2.6136635e-09,369.03452134132385,1.6372578144073486,800,-3.2369565978694625,0.024948833295522107,-4.267354374532702,8.930787500860326,0.018350633480886253,0.014509268,0.002113254662325821,1.4854090287265722,2.1274040414705944,2.2363306070304763,0.43874287605285645,1.0223971418172566,800,18,0.010834174105207933,15.608774423599243,3040000,0.026061637008344834,0.0005,1.279780626296997,6.975407926778454,1.2799639701843262,3.4441819190979004
0.11205005645751953,3.6600217819213867,3.4779767990112305,0.95841473,0.002025648541874809,-0.006934119,1.8613978370390714,0.957338,14.308786869049072,13.732967376708984,1.7534461826514915,1.0371208e-09,384.6534070968628,1.6368050575256348,800,-3.558035784442594,0.0310288009255519,-3.3217359430078415,10.866910513143578,0.02023297365656174,0.01594127,0.0021846923759400124,1.6684890301458222,2.7212100798298477,2.523872542877183,0.43711185455322266,1.0582471626174756,800,19,0.01274664805445962,15.612585544586182,3200000,0.02984831827370109,0.0005,1.272301197052002,7.157763941777168,1.2724778652191162,3.426309585571289
0.11222553253173828,3.658498764038086,3.472700595855713,0.95852363,0.0020728317169419917,-0.006445447,1.7981552761212705,0.957243,14.350775957107544,13.758543968200684,2.5221713731775304,-5.9604634e-11,400.31818747520447,1.6444740295410156,800,-1.9029682311567973,0.043678517934209966,-3.308918783770257,12.400688797567904,0.027504950900484784,0.020461312,0.0022964694558035947,2.3862555251853608,3.964727934700712,2.8691274808074585,0.45329999923706055,1.5440853569664506,800,20,0.02831127631610686,15.658548831939697,3360000,0.0465031529720428,0.0005,1.2759032249450684,7.309434072856083,1.2760820388793945,3.4517881870269775
0.11260080337524414,3.6456615924835205,3.460012197494507,0.95889807,0.0021862069149752015,-0.009105864,1.7051152351273238,0.95813465,14.286679983139038,13.744843244552612,3.5366297688076394,-6.9737444e-10,415.915470123291,1.6436831951141357,800,-1.4830063181682822,0.0613206945981628,-1.4968975396915398,17.928749908354277,0.035150587299654944,0.019414626,0.0024991202067933234,3.1337564144615095,5.694029418996613,3.536558533915274,0.4026360511779785,1.9724975284668966,800,21,0.03377133296288542,15.591075658798218,3520000,0.06325305614395908,0.0005,1.2731072902679443,8.726903519438208,1.2732253074645996,3.466593027114868
0.11337566375732422,3.6594841480255127,3.4441475868225098,0.95972943,0.0022807833425295405,-0.009575603,1.841212630933721,0.95888287,14.321421384811401,13.765092611312866,5.580487885423157,-9.0003016e-10,431.5524845123291,1.6393134593963623,800,1.2295046830709349,0.09392421702166481,-0.867486451938951,23.245364858870573,0.0487894857935906,0.017747404,0.0026984953326348775,4.482406376423804,8.916438302076859,4.062639185705943,0.4162757396697998,2.8377951741569234,800,22,0.054738846850751165,15.630717754364014,3680000,0.09395105959813176,0.0005,1.276535987854004,12.154578314263937,1.276723861694336,3.4885852336883545
0.11363720893859863,3.6447715759277344,3.5074081420898438,0.96076363,0.0024401272789899373,-0.010946236,1.9265363499702688,0.9598955,14.356597185134888,13.76788854598999,7.401101422627017,-6.973743e-10,447.2215232849121,1.6383686065673828,800,2.3364209425878295,0.12569652023934944,0.9171729470464696,30.665804216143513,0.06116614598478476,0.016128633,0.0029493007255168447,5.6963302158322495,12.043050758953095,5.273521604890201,0.44843101501464844,3.5523547367222466,800,23,0.0636827996826856,15.6628098487854,3840000,0.13373381791786748,0.0005,1.274477243423462,10.994506009816796,1.274662733078003,3.4483139514923096
0.11224246025085449,3.6506407260894775,3.4803357124328613,0.96007556,0.0026737915322233444,-0.010607143,2.257469001578216,0.96018994,14.391189813613892,13.774101734161377,8.466509369169092,5.185604e-10,462.9211583137512,1.6392319202423096,800,4.228566715484055,0.14712569271998932,1.411260392554081,35.38777682573637,0.07781548866099722,0.016769508,0.0032515418679275126,7.312856348717621,14.11412910394238,6.426165369780844,0.47815704345703125,4.418546272127191,800,24,0.08521579766640777,15.693357229232788,4000000,0.1620425656371406,0.0005,1.2699151039123535,14.965686761071272,1.2701001167297363,3.4720687866210938
0.11329483985900879,3.65680193901062,3.4595606327056885,0.9592434,0.0027739268147983004,-0.014662195,2.489398973777465,0.95896816,14.301530599594116,13.72383975982666,13.288486205147521,3.8146974e-10,478.5336067676544,1.6395459175109863,800,5.251930320354605,0.22645893076923995,1.6813423858472571,45.06966423320167,0.09450687417656242,0.010929637,0.0035347427913515555,8.966484886410903,21.98243895106292,9.64344110195362,0.43771934509277344,5.556408422941334,800,25,0.08044113809878217,15.606255292892456,4160000,0.23056699384403884,0.0005,1.273103952407837,16.763577572039164,1.273280143737793,3.436359405517578
0.11388635635375977,3.6612260341644287,3.477335214614868,0.956804,0.0029082095228632637,-0.010894351,2.5564966328223666,0.9566338,14.340546607971191,13.76251482963562,15.932716485193223,1.6093253e-09,494.18603587150574,1.6384239196777344,800,8.172084163550517,0.274109385092438,3.091539445863723,60.369066833996754,0.11209448837954453,0.018913124,0.0037861561005648903,10.693913878259501,26.68510011759188,14.497713300566582,0.43744325637817383,6.531631721741124,800,26,0.10825107382987906,15.646220207214355,4320000,0.3197529031238839,0.0005,1.2735438346862793,20.423552115477424,1.2737231254577637,3.453986406326294
0.11352872848510742,3.639451265335083,3.496889591217041,0.9538978,0.0030830325831341324,-0.01468646,2.913796349042805,0.9539745,14.278194427490234,13.730260372161865,19.569364303075044,3.21865e-10,509.76994729042053,1.643097162246704,800,8.94205707498536,0.3362649609097959,3.0751206402487363,68.80620048399483,0.1275318705470801,0.01453979,0.004029176692944706,12.20855979917929,32.83686490674405,16.843638293637337,0.40767931938171387,7.449177348179538,800,27,0.1446302049420338,15.57766604423523,4480000,0.40315725383748,0.0005,1.268326997756958,21.453905145908713,1.2685120105743408,3.4204509258270264
0.11177754402160645,3.655128002166748,3.4588165283203125,0.9512898,0.003286274975775736,-0.009439547,3.567998672377529,0.9512739,14.287243127822876,13.741336822509766,18.943041630046146,1.847744e-09,525.3687953948975,1.639946460723877,800,10.941071171575377,0.3263216999569848,4.550517291257582,73.43086380059286,0.14572050401910946,0.021509493,0.004053749127547409,13.977498263583099,31.820924656141706,16.971563999280797,0.4074382781982422,8.392639002372158,800,28,0.16812145065699902,15.59255838394165,4640000,0.3971680182409987,0.0005,1.2742104530334473,22.800725943697362,1.2743911743164062,3.4577345848083496
0.11384987831115723,3.6601076126098633,3.424405574798584,0.94888264,0.0034153061983991247,-0.015081912,5.013355190108434,0.9486756,14.285934448242188,13.70121169090271,26.1594952687323,-8.8065877e-10,540.9539933204651,1.6437807083129883,800,13.657227500054727,0.45031348182565095,2.2524079666815635,82.80765446275322,0.15659721219258035,0.012170601,0.004461196053256796,15.058565662450624,44.116247885285176,20.40578956061174,0.444244384765625,9.12167483932224,800,29,0.1763198265213322,15.578937292098999,4800000,0.5560727114463923,0.0005,1.261476755142212,28.556596852239355,1.2616596221923828,3.4431443214416504
0.11362814903259277,3.6559643745422363,3.437882661819458,0.9459675,0.0034628625734733354,-0.014300645,6.009199844063948,0.9457458,14.28676724433899,13.73276424407959,31.332016332192733,3.5762787e-10,556.5431015491486,1.6378774642944336,800,19.64577857992784,0.5373887080004474,3.3173549124635415,91.58094402981702,0.16203504799304752,0.017868284,0.004684989686864813,15.60096425647737,52.76067916536103,21.021515320756308,0.4137289524078369,9.425137244832365,800,30,0.1862745056746184,15.582798719406128,4960000,0.611058951585199,0.0005,1.2644484043121338,31.767128581167267,1.2646234035491943,3.4675769805908203
0.1135094165802002,3.655911684036255,3.4245810508728027,0.94218546,0.0037210643168133985,-0.012834893,7.416084158339546,0.94240725,14.302672624588013,13.725947856903076,29.52904214495814,-2.2649768e-10,572.1613948345184,1.6397407054901123,800,22.25311976739441,0.508755382918237,3.1244675612359045,102.11450789264548,0.21016755819738955,0.012404318,0.004699102153619758,20.339075960335123,49.87836936123168,21.772698567282575,0.4365062713623047,12.167208798471227,800,31,0.23967052540176667,15.612058162689209,5120000,0.5664334908864297,0.0005,1.2772512435913086,36.274836970071476,1.2774548530578613,3.4667742252349854
0.11454582214355469,3.654711961746216,3.3908417224884033,0.9384417,0.0037274045829807576,-0.010934,9.371831840880551,0.93877465,14.246273279190063,13.674437522888184,35.80560532764519,-5.4389243e-10,587.7171156406403,1.6440966129302979,800,27.10704596431392,0.6165641160553283,1.6844648874320798,103.0670752829549,0.20904813732119595,0.019544756,0.004919433758658625,20.24103577074686,60.56848562275807,22.27018444790496,0.43061137199401855,12.16037717141733,800,32,0.21877366970529047,15.549476623535156,5280000,0.6815665947442713,0.0005,1.2715344429016113,39.444250804623,1.271712303161621,3.453510284423828
0.521780252456665,3.6644575595855713,3.4139292240142822,0.9342725,0.0039470223019201,-0.015915573,12.044789637376873,0.9346111,14.722684621810913,13.738500595092773,38.17570485189728,-4.0531162e-10,603.7506544589996,1.6417675018310547,800,30.779363985994372,0.6580412641857323,0.4386554965249092,112.71114247920902,0.2351887761445339,0.012732047,0.005029684416898052,22.82025226167656,64.68076835883058,22.684647214673163,0.4357752799987793,13.60366364325144,800,33,0.25976259792148065,16.02719020843506,5440000,0.7459495179787488,0.0005,1.272644281387329,44.18567877763398,1.272829294204712,3.482482671737671
0.1126558780670166,3.6509430408477783,3.4271512031555176,0.93014044,0.003985351813028929,-0.011572993,14.125581670608204,0.930355,14.285215139389038,13.707789897918701,44.527761279934545,-1.3113022e-09,619.347119808197,1.647409439086914,800,35.74684265522941,0.7661073908037153,1.0725792256044486,114.86169985186775,0.231728990078811,0.019405505,0.0052065307758310305,22.48513599470881,75.4263687899396,22.210488341173342,0.4381251335144043,13.42912253569526,800,34,0.25021681037892507,15.590263843536377,5600000,0.8267305148877125,0.0005,1.2733349800109863,51.83741230253386,1.273507833480835,3.447739362716675
0.11261272430419922,3.6837575435638428,3.4372782707214355,0.9248728,0.004109468199768048,-0.005952788,15.147772408020447,0.9256866,14.317005634307861,13.720084190368652,49.01335366660328,-2.861023e-10,634.9862852096558,1.6424219608306885,800,43.102337718997234,0.8447661417364257,1.7304614812729373,141.1738745539883,0.280758472835727,0.018631086,0.005489826447592297,27.337680348886646,83.18331317400244,24.979709917180635,0.45764899253845215,16.248004713457743,800,35,0.3215350560586885,15.63284158706665,5760000,0.916893605535992,0.0005,1.2851829528808594,55.23535163523977,1.2853796482086182,3.4202229976654053
0.11258983612060547,3.659421920776367,3.386035203933716,0.9198952,0.004420760555646864,-0.013786372,18.154489055302765,0.9206856,14.259854555130005,13.673878192901611,45.95052145381641,6.9737444e-10,650.5629923343658,1.6433031558990479,800,48.32535756906343,0.7953833820458818,-0.8286315370219932,128.51715470328347,0.3675751994568623,0.015180101,0.005348910793271195,35.90779200357596,78.21663899325806,20.80517006773309,0.4467792510986328,21.200367795614522,800,36,0.3956351324534739,15.570489883422852,5920000,0.8981839888682592,0.0005,1.2785789966583252,62.711732575765254,1.278757095336914,3.4539577960968018
0.11368632316589355,3.64615535736084,3.331637144088745,0.9147843,0.004608708975300972,-0.013194287,19.916861781517184,0.915616,14.158554077148438,13.571314334869385,49.980135754928405,6.973743e-10,666.0223987102509,1.6426458358764648,800,51.46956483590056,0.8662023618500342,0.414274607924615,142.05495096247725,0.41634811575585046,0.014663245,0.005565795933394003,40.736657871476474,85.21740713656818,22.515651589694706,0.4469621181488037,23.96317325872078,800,37,0.4772810501033423,15.453105688095093,6080000,0.9552635999172058,0.0005,1.2631568908691406,67.70284041052535,1.263343334197998,3.416315793991089
0.11338067054748535,3.6535284519195557,3.3740439414978027,0.91043067,0.004589135909836882,-0.011382913,22.963637204586508,0.9111278,14.210803031921387,13.619452476501465,62.258610088665684,-5.1259996e-10,681.5516786575317,1.6488292217254639,800,59.32335262640282,1.0730781582960454,0.017195547324649674,152.69499114783372,0.3113277764689426,0.012380795,0.006123640013732259,30.344985888915335,105.7867806355474,25.31861166104355,0.451308012008667,18.01364845739157,800,38,0.334001830774235,15.52304744720459,6240000,1.1378779106273993,0.0005,1.280637264251709,72.27756592069096,1.2808177471160889,3.4071624279022217
0.11373353004455566,3.6486477851867676,3.4246082305908203,0.9054654,0.004866272880837003,-0.009919776,26.163932489389328,0.9064763,14.220399379730225,13.666414499282837,63.706108179811,-2.7418137e-10,697.0880737304688,1.6393365859985352,800,62.421337104569105,1.1010401769125313,0.2415867900812662,156.52647898862807,0.34513236168712774,0.0065864855,0.006143986577802086,33.68363767134404,108.52550478768094,23.600438429905562,0.41359901428222656,19.902193817299178,800,39,0.40249833303062443,15.530036211013794,6400000,1.1788426463223587,0.0005,1.2782018184661865,75.15704738991279,1.2783808708190918,3.416163682937622
0.11229777336120605,3.6634325981140137,3.3631019592285156,0.9014957,0.004931208633728463,-0.01122891,27.55103636061814,0.9019297,14.22040057182312,13.636005878448486,63.9838058981991,-1.6212462e-09,712.6084744930267,1.6424777507781982,800,72.10291070865117,1.1059345267553726,-1.8171820818184352,160.90144479565586,0.3792423226693854,0.013333951,0.006138205073294754,37.0697021094803,108.98684250669116,22.400590402431195,0.44543886184692383,21.876126606171923,800,40,0.39970637696208156,15.514140129089355,6560000,1.2203286243193996,0.0005,1.2619514465332031,77.33759061630973,1.2621369361877441,3.4362058639526367
0.11346793174743652,3.6546552181243896,3.348980188369751,0.8962407,0.005139709676139921,-0.01237335,30.43061183263962,0.8970847,14.16943907737732,13.59114122390747,67.86352226707132,-4.4107443e-10,728.0804557800293,1.6363146305084229,800,77.18275447260359,1.172685177920829,-2.4578680130426442,157.7104716213531,0.3965457573137766,0.0070586773,0.006374482159565637,38.779955771061566,115.57641698988442,22.26671358002623,0.4381725788116455,22.85579226538035,800,41,0.4742985885317349,15.465728044509888,6720000,1.2434377486737267,0.0005,1.2643630504608154,81.30763288343275,1.264542579650879,3.4162001609802246
0.1122286319732666,3.6617136001586914,3.383169174194336,0.89090234,0.005360213434711844,-0.009524131,32.223107383145184,0.89138937,14.17877984046936,13.593592882156372,68.74490335582225,-6.9737444e-10,743.5738179683685,1.6377122402191162,800,75.01139219933967,1.190534456608626,0.46605539689703923,166.54845905976723,0.4655761465579678,0.009094952,0.006365023913269175,45.61796930333207,117.30281022497653,20.485656959908596,0.4463684558868408,26.827881192377426,800,42,0.5472591756255271,15.487138509750366,6880000,1.3107128149103542,0.0005,1.2760980129241943,84.97272584291107,1.2762832641601562,3.3774263858795166
0.1122889518737793,3.659473419189453,3.3748717308044434,0.8851589,0.00539401290196271,-0.010886098,33.53257044958533,0.8858021,14.203402280807495,13.625089883804321,71.17844637287044,2.1457662e-10,759.0889282226562,1.6366918087005615,800,83.28795652942888,1.231718513662217,-2.211624015347775,166.3636949066677,0.4236637779799173,0.007806587,0.0065144164858698585,41.47592946215806,121.41375416245353,19.336417960342153,0.4393775463104248,24.399321936135475,800,43,0.5062247570585634,15.508745908737183,7040000,1.3786690545375335,0.0005,1.2740378379821777,88.34097243592899,1.2742226123809814,3.418618679046631
0.11334681510925293,3.644244432449341,3.3729865550994873,0.8797852,0.00530487741170495,-0.01189103,34.02979292925784,0.8802295,14.256694316864014,13.663980960845947,77.26441805638946,-9.894371e-10,774.6607911586761,1.6390094757080078,800,81.84482772816813,1.3366636310364692,-2.754665857489535,181.10201432828126,0.37730653822039156,0.0082051875,0.006719549872799285,36.89744301886783,131.8219841452435,20.727233908990716,0.45268845558166504,21.756634659314756,800,44,0.46968039768973496,15.565606594085693,7200000,1.457266844966445,0.0005,1.2772045135498047,91.1944506513893,1.2773895263671875,3.4767072200775146
0.11268877983093262,3.6542117595672607,3.3859026432037354,0.8741459,0.005720308939587386,-0.0069399406,35.9735253504045,0.87501144,14.206275224685669,13.621084451675415,74.18694605002666,8.344654e-11,790.1813838481903,1.634770393371582,800,88.87801610760783,1.288137293366151,-2.592947190378202,166.99862220501305,0.5203381727026112,0.009511298,0.006730008684976306,51.04918951527306,126.94527032646808,16.23389368657916,0.44585514068603516,29.880428552680474,800,45,0.6563893983718273,15.514258623123169,7360000,1.3894078916065116,0.0005,1.2752430438995361,96.57422976109399,1.275425910949707,3.413921594619751
0.1133270263671875,3.64792799949646,3.3365318775177,0.8694922,0.005467393200998133,-0.0031941717,35.31655977142206,0.8700126,14.156400442123413,13.578408002853394,82.3280850162087,-6.705522e-10,805.6437113285065,1.628925085067749,800,87.96114095166776,1.4258232989331854,-0.2713418825897224,194.77838567631292,0.398672541841285,0.012802733,0.007244895580717893,39.01617561393969,140.60481972970427,21.713745962255384,0.43801283836364746,22.998308688639575,800,46,0.48350712111877087,15.456007719039917,7520000,1.6491473832121448,0.0005,1.2674705982208252,94.27298400720451,1.2676446437835693,3.434607744216919
0.11253190040588379,3.6343352794647217,3.3238673210144043,0.86428463,0.005739354042643851,-0.0028662109,35.90660003754423,0.8653195,14.076815366744995,13.505529880523682,85.27307378002531,-1.3113013e-10,821.0361144542694,1.6310811042785645,800,100.34437040718875,1.481576250760275,-0.5795799763473075,194.73439033612115,0.4941558057556962,0.008846057,0.007414995559022138,48.47244017678062,146.02826388956524,20.07362263887234,0.43217921257019043,28.45418565605497,800,47,0.6171864071578441,15.386089324951172,7680000,1.70863608110319,0.0005,1.2779157161712646,96.42758509626313,1.2780945301055908,3.3883719444274902
0.11204290390014648,3.63934588432312,3.3529977798461914,0.85983956,0.005844616876560366,-0.004812463,35.50501906132293,0.86070204,14.164863348007202,13.590766429901123,84.45280772462712,1.5497209e-09,836.5067789554596,1.6275818347930908,800,73.618970037747,1.46863459264519,3.1776993538067884,195.81669824297515,0.5424151090184139,0.009977813,0.007507659666634368,53.25827878803787,144.73420106943496,17.13913696829609,0.4354705810546875,31.248988473849295,800,48,0.6822675293154741,15.464494705200195,7840000,1.74561085553186,0.0005,1.2683615684509277,97.62910347543018,1.2685463428497314,3.443080425262451
0.1136479377746582,3.6252715587615967,3.3420307636260986,0.8560047,0.005934582218573049,-0.0034713265,35.89739002069602,0.8564837,14.1073739528656,13.529219388961792,89.78743579916234,-7.629395e-10,851.9178957939148,1.633409023284912,800,104.12869904899611,1.5595565603583597,1.8095470247090915,215.01673058123455,0.5364667003121075,0.009103904,0.007764951346916349,52.67023655211723,153.71243846031797,21.19063364957888,0.4379394054412842,30.887245744802875,800,49,0.6939003066405625,15.40488314628601,8000000,1.8419785365095993,0.0005,1.2665679454803467,101.53170905540182,1.2667474746704102,3.4039926528930664
0.11161160469055176,3.6415212154388428,3.3314218521118164,0.8510649,0.005809604755330315,-0.0037734678,34.82781392604051,0.851688,14.097989320755005,13.519047737121582,90.29530009188234,-6.6161154e-10,867.330600976944,1.627685308456421,800,107.72858824309684,1.5716617555258574,2.590949661633821,202.6809533478418,0.5248143227240877,0.008902973,0.007980273496242831,51.52793357753193,154.91265139966293,18.96469529645954,0.44081759452819824,30.27182559367221,800,50,0.6384753638301273,15.406434059143066,8160000,1.968510525420408,0.0005,1.276991844177246,100.02930810889544,1.2771778106689453,3.392730712890625
0.11285781860351562,3.6348812580108643,3.3189210891723633,0.84636074,0.005720335608339851,-0.005938159,33.768810933559976,0.8468738,14.098348140716553,13.522593259811401,93.06833520090615,-7.212163e-10,882.7342250347137,1.6269431114196777,800,73.3113585290633,1.6174337020046403,3.504918502088993,214.4615430800071,0.4954994546514018,0.006746029,0.008159057775948294,48.63031043957946,159.41248599731045,20.500243883713342,0.43637561798095703,28.604069309599005,800,51,0.6123303438770784,15.39743709564209,8320000,1.9684733639146117,0.0005,1.267789602279663,95.9736186471397,1.267967939376831,3.4143548011779785
0.11165475845336914,3.6457836627960205,3.3484344482421875,0.8416242,0.005775868174867031,-0.008355337,34.046234638437554,0.8423846,14.129841089248657,13.54784369468689,93.71359767189468,1.1265276e-09,898.1707336902618,1.6288154125213623,800,110.6793141948153,1.6323566786295853,3.13811747468604,217.96024055244501,0.5301365525097498,0.0076458245,0.008318070896799463,52.06147935672894,160.87344145345642,19.548331125066888,0.44379687309265137,30.526075250362645,800,52,0.6783339510453811,15.430293560028076,8480000,2.022290923395184,0.0005,1.268831491470337,96.39099677858873,1.2690095901489258,3.4016523361206055
0.11271142959594727,3.646702527999878,3.322509288787842,0.8376575,0.0057429535594227974,-0.0051738075,33.623733998603264,0.83807486,14.113186836242676,13.558677196502686,98.86709747926639,-2.7716168e-10,913.5961573123932,1.6285274028778076,800,42.61943785196022,1.7210432024891393,0.7983073317941967,216.05080484947794,0.49576457837225973,0.0077643646,0.008357969550600745,48.66314686355346,169.62348984006059,20.54071918685707,0.4153010845184326,28.66402938602669,800,53,0.5989570123801852,15.419190645217896,8640000,2.224129100893127,0.0005,1.2746624946594238,98.24898583553377,1.2748372554779053,3.438697576522827
0.11233854293823242,3.639986515045166,3.350707530975342,0.8335724,0.005601508848677611,-0.0072414214,32.07708213107903,0.8339208,14.117286682128906,13.568768501281738,97.45053445497142,-1.4185905e-09,929.0140647888184,1.6232755184173584,800,102.45627759994323,1.6967145754985569,3.2967383239598402,215.5605960103741,0.49920555562222935,0.0045518894,0.008529583450582509,49.01489863107187,167.2285246010444,19.705278340614818,0.4097743034362793,28.851742569237576,800,54,0.6242921773610846,15.411659240722656,8800000,2.1648362404359163,0.0005,1.262864112854004,94.72454023419708,1.2630479335784912,3.4298312664031982
0.11225461959838867,3.632122278213501,3.3272647857666016,0.8295441,0.005321092543735537,-0.0065881787,31.37567520323522,0.82998204,14.14148497581482,13.568564891815186,102.38640540432742,5.0663956e-10,944.4612257480621,1.622011423110962,800,60.90318829141591,1.7800423661788976,3.8151004460343763,223.65019678402595,0.40084377461167214,0.004257827,0.008601840066084727,39.28546767933487,175.49719558847582,21.771018854617772,0.4341866970062256,23.224248521953342,800,55,0.4867879384606454,15.440930128097534,8960000,2.311503466800076,0.0005,1.2668163776397705,93.91131094884,1.2669963836669922,3.465096950531006
0.1129007339477539,3.6365878582000732,3.2951338291168213,0.82581085,0.005174734509080955,-0.004506742,30.74760750370315,0.82629323,14.05756664276123,13.483235359191895,106.30488386527124,-1.0728834e-09,959.8169016838074,1.62534761428833,800,57.31499924086159,1.8478939803279033,3.1616313263521967,234.48473418805864,0.36918845794527216,0.0050081885,0.008597448597425268,36.16114338219049,182.18783982188233,22.69216379089439,0.4350159168243408,21.528049415365903,800,56,0.41899262501957957,15.349141120910645,9120000,2.426790979424791,0.0005,1.260667324066162,93.52899783527383,1.2608511447906494,3.4044618606567383
0.11308431625366211,3.639169931411743,3.3419716358184814,0.82233787,0.005624617904078967,-0.0049553933,32.25222524177886,0.82265985,14.143534898757935,13.570408821105957,104.21979139615433,9.179115e-10,975.2736179828644,1.6220602989196777,800,58.88772236846779,1.8157992510406664,-1.5160631971337386,232.73507184182694,0.46736813202059385,0.0047664875,0.008764447055664384,45.867386741384706,178.9422695651577,22.35169586219195,0.43365049362182617,26.870342128345246,800,57,0.5644817126107459,15.450374364852905,9280000,2.393730331104985,0.0005,1.2760822772979736,92.54237825399726,1.2762646675109863,3.4238646030426025
0.11192750930786133,3.626047372817993,3.3045225143432617,0.81812185,0.005497457878763451,-0.006405303,32.60745695092007,0.81863904,14.069616794586182,13.493364334106445,104.17465902795072,1.2278557e-09,990.6510398387909,1.6202237606048584,800,27.209929910310464,1.8131243946065092,2.653514966150316,223.75590637615423,0.4260053465674647,0.0077712783,0.00874062723886344,41.77802914482875,178.74256317358936,20.91773417054135,0.43791818618774414,24.683223080203934,800,58,0.5085074547007992,15.371235847473145,9440000,2.38241470675756,0.0005,1.2702536582946777,92.27607725871387,1.2704353332519531,3.4238932132720947
0.11112642288208008,3.6355605125427246,3.293569326400757,0.8137541,0.005317154200466487,-0.004329652,30.881150620034933,0.8145772,14.065960884094238,13.493154287338257,108.24979103632818,-1.01327925e-10,1006.0219714641571,1.621532917022705,800,11.300164095205615,1.8828755255714933,2.442374726467794,238.07723591528818,0.3954045256803516,0.0070241047,0.009016511082320721,38.75294871466626,185.61338237577266,19.640595982111545,0.4353020191192627,22.87697847313686,800,59,0.4798195501578308,15.36470365524292,9600000,2.486690268166987,0.0005,1.2676527500152588,90.14300294279538,1.2678368091583252,3.4181582927703857
0.1113731861114502,3.6206741333007812,3.3528101444244385,0.81049424,0.0052615519038510285,-0.005000677,31.629075851237626,0.8106069,14.10546588897705,13.531823873519897,110.69478722929448,1.347065e-09,1021.4332365989685,1.61966872215271,800,96.46596886785665,1.9251528052691556,2.266977188967207,237.20621526067063,0.363212961509069,0.0054746703,0.009126191640184106,35.57578747168927,189.81071689427594,19.916318788288333,0.43593907356262207,21.115194498551826,800,60,0.44694333046560814,15.405112266540527,9760000,2.5537024470498277,0.0005,1.2693321704864502,93.37511802532266,1.2695157527923584,3.4202566146850586
0.11175775527954102,3.6381430625915527,3.33136248588562,0.80608064,0.0056985613737206816,-0.0045334413,30.66864918207639,0.80676013,14.1272554397583,13.55753779411316,107.09455860317844,-1.19208645e-11,1036.8685472011566,1.6208558082580566,800,48.29459282562131,1.873341993100173,1.3477587743748232,248.92565561067363,0.5579134123621153,0.004425007,0.009704273521339757,54.83107383318943,184.4547595245367,23.42042330040488,0.43169617652893066,32.05956201104968,800,61,0.7353534625748034,15.4291250705719,9920000,2.4676503545321804,0.0005,1.2710142135620117,92.60741309478951,1.2711975574493408,3.4289493560791016
0.11266350746154785,3.6256275177001953,3.284217357635498,0.8026868,0.005517610561961314,-0.0051876428,32.31701325221732,0.80313635,14.060299634933472,13.485778093338013,109.8342589354172,2.2649764e-09,1052.2391667366028,1.6248176097869873,800,27.34524898698594,1.9139541268851845,2.4500649900857017,250.65517700305585,0.4439002623493083,0.005217802,0.009604358157623562,43.5587254855279,188.5903433730242,20.556052817869972,0.43555688858032227,25.61620544210918,800,62,0.5647531321984534,15.364297151565552,10080000,2.482710536941691,0.0005,1.27335524559021,93.70025091056375,1.2735381126403809,3.4338033199310303
0.11160516738891602,3.626706600189209,3.3106298446655273,0.7992684,0.005513962787224905,-0.0052060843,31.543385831910758,0.7999247,14.144038200378418,13.543317079544067,112.00685108327362,6.437301e-10,1067.6890468597412,1.6224174499511719,800,46.993825076378755,1.9552465076607464,1.448172001445507,250.74312771356583,0.4545993647408181,0.0050399546,0.00994289645134529,44.622336416514024,192.58518339341023,24.53293001948365,0.4628617763519287,26.214344446354975,800,63,0.5865551585007976,15.443675518035889,10240000,2.450699166882675,0.0005,1.268880844116211,87.1331912021438,1.2690558433532715,3.4674453735351562
0.12137031555175781,3.839179277420044,3.4540796279907227,0.79702926,0.005414774620877739,-0.0058797584,30.777691222409512,0.7972385,14.463348627090454,13.883104085922241,111.85175717325761,-5.9604643e-10,1083.4553928375244,1.6220347881317139,800,38.91014131424033,1.9530391900628794,2.04950889072302,250.3316080488184,0.4301921725085533,0.0038642338,0.009922827187333292,42.213074267470745,192.4281717895897,24.453761650859132,0.4326634407043457,24.861331563699423,800,64,0.5365371256226688,15.760041952133179,10400000,2.57591734958282,0.0005,1.2652637958526611,90.03339532807328,1.2654454708099365,3.4527242183685303
0.11192035675048828,3.630302906036377,3.2761998176574707,0.7941827,0.005370222566259712,-0.0060000746,31.136223045199333,0.7946843,14.042423486709595,13.469280481338501,115.65152201004177,2.6226038e-10,1098.8092436790466,1.620269775390625,800,68.76157685492274,2.014607947161313,-1.5323656563318864,252.86678734939045,0.39726715563439324,0.0047231694,0.009964495891809711,38.954055905030366,198.51671011591844,25.45164053579317,0.4351005554199219,22.96934839826067,800,65,0.49848412819864335,15.347645044326782,10560000,2.6032711117412544,0.0005,1.274752140045166,86.86957240569562,1.2749309539794922,3.429009199142456
0.1124413013458252,3.6169517040252686,3.332489013671875,0.79106987,0.005513536046348213,-0.004099353,30.589923532920498,0.79151374,14.078358888626099,13.506128072738647,114.00095412018234,7.212163e-10,1114.1872680187225,1.6181817054748535,800,20.761823724602955,1.9916856831838694,1.5893693220712364,250.0129771842964,0.47435960197468074,0.0049101748,0.01041501305859436,46.57671107579268,196.15134134857973,24.158325827416583,0.43361401557922363,27.30026173011642,800,66,0.602485797520168,15.371841669082642,10720000,2.6463864891228694,0.0005,1.2635891437530518,90.02787607588458,1.2637739181518555,3.4263453483581543
0.11625885963439941,3.620123863220215,3.3225350379943848,0.7876751,0.005386315152187506,-0.005189626,31.340980734185823,0.7880008,14.132200479507446,13.528083086013794,117.90822004233546,1.642108e-09,1129.6276078224182,1.6205909252166748,800,9.719989453306534,2.058325106518495,1.135230783847585,254.0614801132972,0.41127967357286843,0.0034768514,0.00996407723441294,40.339367340310815,202.7953604104592,23.329406616170935,0.4617149829864502,23.810753852183712,800,67,0.529196555961257,15.434132099151611,10880000,2.6376475703342392,0.0005,1.2706711292266846,86.74679873932108,1.2708582878112793,3.452563762664795
0.11142659187316895,3.624857187271118,3.2992701530456543,0.78397316,0.005564006901363989,-0.004344994,29.50632532211305,0.784512,14.035015106201172,13.475488185882568,116.39859375624565,-7.5697904e-10,1144.9541237354279,1.6109602451324463,800,43.45905257555436,2.0349764893616475,2.5624115055168164,265.3232934445401,0.5008677770989444,0.0062599867,0.010614254838853079,49.19849646619598,200.3693332594972,25.42003087579045,0.4219346046447754,28.809733738883843,800,68,0.6479465225151445,15.320285081863403,11040000,2.5652828087224218,0.0005,1.2548837661743164,87.88198516392193,1.2549998760223389,3.429861307144165
0.11241030693054199,3.6192288398742676,3.2961690425872803,0.7808533,0.005265995707140325,0.00056943874,29.33682874677738,0.7813128,14.035634279251099,13.474104642868042,119.33373023613618,-1.7285358e-10,1160.2943789958954,1.611419439315796,800,35.402843463827715,2.0835504889771923,0.45846696026727474,263.1732404317752,0.39285858383895167,0.0077175647,0.01059298656222344,38.51941484608083,205.19362708828913,29.146705818391112,0.42299628257751465,22.69959821134401,800,69,0.5074187385790531,15.333824396133423,11200000,2.556445319223907,0.0005,1.267561435699463,82.3854161544534,1.2677366733551025,3.436063289642334
0.11184191703796387,3.6235294342041016,3.305661678314209,0.7782551,0.005498948105787239,-0.0064988453,29.844587805026233,0.77871484,14.059574604034424,13.48692798614502,116.59742417959814,7.152556e-11,1175.643273115158,1.6105809211730957,800,22.11256536405531,2.038863856565987,0.44562887091192305,263.1558264119088,0.45779985704403553,0.0058318595,0.010314123443225654,44.9380068989049,200.82081569367475,25.287148159129266,0.4346632957458496,26.418044149147576,800,70,0.5816813209315445,15.342609882354736,11360000,2.60107552500932,0.0005,1.2520546913146973,85.43149483295649,1.2522320747375488,3.4361231327056885
0.11231088638305664,3.6210432052612305,3.2973108291625977,0.77509576,0.0054664065257232905,0.0133968135,30.905743634992326,0.77562755,14.066824197769165,13.5181405544281,120.9753748198706,-4.4107443e-10,1191.015916109085,1.6149933338165283,800,21.530880178737814,2.114749203129301,1.0408662648670892,263.93662544239413,0.4323824366098229,0.018233472,0.010845936825178346,42.42279569292793,208.30139083632858,23.13193912758599,0.4101979732513428,24.89883467812955,800,71,0.5557766359584798,15.36644959449768,11520000,2.7432790242043223,0.0005,1.268700122833252,88.78263258468796,1.2688164710998535,3.469407320022583
0.11301159858703613,3.6221485137939453,3.255600690841675,0.7718716,0.0047624261848024756,0.0016553192,25.989190478066902,0.77204674,14.03282380104065,13.442631006240845,124.5211597652521,-1.4051796e-09,1206.3459208011627,1.6144356727600098,800,8.147441394344222,2.171293635848169,0.9940326947044575,287.98333876473714,0.32407044311955824,0.009927016,0.010670121384294823,31.71188919966713,213.90273199843332,31.18421609557359,0.4510211944580078,18.91204987664503,800,72,0.41519254692178464,15.323846578598022,11680000,2.6299668265023386,0.0005,1.2608392238616943,82.2349401206129,1.2610273361206055,3.4384090900421143
0.11145973205566406,3.6228339672088623,3.676058292388916,0.7689578,0.005006447599502693,0.0043316516,26.677111584960713,0.7692888,14.429886102676392,13.856413841247559,125.59951274613707,-6.258487e-10,1222.091408252716,1.6135776042938232,800,34.60516031214716,2.1949952303189044,2.864183845375291,279.3843615984891,0.3897222241285975,0.011071834,0.010926474670350876,38.20906593057416,216.1450516305974,29.168834450312804,0.4358944892883301,22.530811537912115,800,73,0.5077835181694349,15.739313840866089,11840000,2.6808465774060037,0.0005,1.2788891792297363,82.61254334250256,1.2790682315826416,3.433790445327759
0.11176300048828125,3.617851734161377,3.288532257080078,0.7667241,0.005227686722603354,-0.0035831258,29.019789293712048,0.7670093,14.046239376068115,13.491155862808228,124.50022855685553,-5.871058e-10,1237.4393050670624,1.6245195865631104,800,55.6770775991841,2.172608613688229,1.7669536914051052,263.06384861061713,0.4038372780985352,0.0059872665,0.011149788934519908,39.61355475860616,214.00110625655864,24.95784110545774,0.4172792434692383,23.3848371566015,800,74,0.527090607298264,15.341695785522461,12000000,2.724634306101677,0.0005,1.264862298965454,84.20320001509822,1.265038013458252,3.4503705501556396
0.1130366325378418,3.614659547805786,3.287590980529785,0.7646034,0.005289214349393667,-0.0047556898,28.453713349790352,0.76479006,14.051088809967041,13.471264123916626,126.80559053945595,-3.904105e-10,1252.7960999011993,1.6211566925048828,800,19.508211040058526,2.214390173614466,3.5938948969160958,276.85532927046177,0.42645770976323627,0.0064398674,0.011141308998622012,41.85392564768427,218.01694531816545,30.546108562034707,0.44074487686157227,24.709649034546956,800,75,0.5348342202878611,15.350581884384155,12160000,2.771371538825371,0.0005,1.2687385082244873,87.81854993985002,1.2689158916473389,3.439746141433716
0.11328601837158203,3.610485315322876,3.2873330116271973,0.76137304,0.005386221459033309,-0.0054971143,29.736530521705472,0.76214844,14.000275135040283,13.452835083007812,127.48077343537487,-7.2121614e-10,1268.0956797599792,1.6145386695861816,800,21.17864640748365,2.229340448447381,1.2294557183216863,290.61943556974245,0.4324031326915837,0.003747028,0.0116386562184765,42.441840880562886,219.48230232943618,28.950885036920685,0.40807461738586426,25.002117947645914,800,76,0.5519025662967535,15.293174982070923,12320000,2.7984048435073485,0.0005,1.2623064517974854,88.45511451331777,1.2624220848083496,3.4285523891448975
0.11211872100830078,3.622802257537842,3.2982308864593506,0.7592438,0.0054610492999963645,-0.0022569145,29.06582553544276,0.7596173,14.102004051208496,13.523617029190063,128.94103773429143,-5.602836e-10,1283.4918167591095,1.6181609630584717,800,14.604104608067034,2.2556285957870736,2.1998703215049726,282.3055533672376,0.4652543918557314,0.0051990566,0.011689117374062094,45.691265521527,221.99217105037687,30.46840041939447,0.4402296543121338,26.83644836005963,800,77,0.5864754402591366,15.389956712722778,12480000,2.860816671352944,0.0005,1.2573118209838867,87.88449719074225,1.257497787475586,3.474315881729126
0.11217069625854492,3.6168789863586426,3.245209217071533,0.75667495,0.005431652154184559,-0.0030647686,30.622159264755965,0.75707626,14.009558200836182,13.437364339828491,129.19267505966178,4.2915338e-10,1298.7964749336243,1.6184041500091553,800,20.223863223198244,2.2580027470402975,1.9647821120165707,277.99901488760764,0.4357983579494532,0.0038318776,0.011549427296400398,42.7805550206028,222.30838324429135,28.849221856040757,0.4339635372161865,25.19866295536112,800,78,0.5682127116989097,15.298482179641724,12640000,2.71018327531138,0.0005,1.2587037086486816,90.34140826432116,1.258878231048584,3.4508707523345947
0.1118781566619873,3.6074330806732178,3.2973363399505615,0.75428516,0.005499739550292492,-0.0039443,31.52888363787042,0.754865,13.983752012252808,13.438756942749023,127.38721399045666,-1.525879e-09,1314.0809872150421,1.6146559715270996,800,15.372933421391076,2.225730591172307,1.9003807447413497,280.8219944917472,0.44912507624460984,0.0031447113,0.011922907829085888,44.101369353755096,219.05121231728546,36.0850281085611,0.40706920623779297,25.852556935872062,800,79,0.5843781138162967,15.278278589248657,12800000,2.758704822534784,0.0005,1.2635669708251953,91.89932471046453,1.2637484073638916,3.412200450897217
0.11173439025878906,3.6172573566436768,3.2808055877685547,0.7523382,0.005474428246447497,-0.004195125,31.15326805162741,0.7527109,14.067322254180908,13.494596004486084,128.75349469646386,6.675721e-10,1329.4445428848267,1.6131303310394287,800,29.23009036817563,2.253938330531884,-0.12055321884440909,286.6989143556392,0.4474181654667089,0.005640832,0.012026318879165688,43.935811450007115,221.8477177238086,30.88321944734175,0.4349541664123535,25.756600971039752,800,80,0.5727882034894314,15.357428073883057,12960000,2.8713637047694,0.0005,1.2576696872711182,87.8195019683991,1.2578544616699219,3.4789230823516846
0.1133878231048584,3.6139135360717773,3.2862281799316406,0.7496083,0.005405282930318334,-0.0036965043,31.015032848504074,0.7503882,14.026058673858643,13.445188999176025,131.51514945679574,-1.2218945e-10,1344.7569913864136,1.611025094985962,800,27.42577175775646,2.300318439745523,1.8155799029444386,288.33816488540384,0.4443600420010465,0.004165091,0.012160466412107792,43.64007365948696,226.4183683988321,29.035814062134666,0.4414350986480713,25.644609329545556,800,81,0.5582105670550951,15.30622673034668,13120000,2.892160590753805,0.0005,1.2496674060821533,88.33461804839678,1.2498528957366943,3.4268839359283447
0.11191868782043457,3.6544578075408936,3.298895835876465,0.7477698,0.005432393619971321,-0.0046168664,31.170416049420627,0.7480424,14.081762790679932,13.513828039169312,131.3693168452172,-3.099442e-10,1360.1359708309174,1.6135776042938232,800,36.75150219041424,2.2970320491710337,1.6165117844050345,275.2940614672258,0.4581104168992684,0.0028974605,0.012596392244935185,45.00131925283864,226.09969831105147,26.526579202165234,0.4299585819244385,26.371689888158635,800,82,0.5864723046715531,15.372721195220947,13280000,2.852707668165909,0.0005,1.2615375518798828,85.91170555092064,1.2617137432098389,3.4376614093780518
0.11140608787536621,3.6111016273498535,3.2904441356658936,0.7450794,0.005473152832547316,-0.0062140618,31.888521232351707,0.74534327,14.00504207611084,13.445752382278442,133.07450565803651,-9.5367436e-11,1375.4291791915894,1.6167378425598145,800,17.240876016873447,2.3285490362831873,1.0082366831901288,281.9467773644642,0.45298822663138655,0.00310074,0.012906145845578545,44.49810540723411,229.1418306837609,32.6077361600408,0.42165422439575195,26.114323919917823,800,83,0.5952964387364106,15.286998987197876,13440000,2.9239086227890856,0.0005,1.2513034343719482,89.03436019577643,1.2514865398406982,3.419339895248413
0.11135005950927734,3.625415325164795,3.307852029800415,0.7426959,0.005311089785048419,0.06557945,31.62743382617967,0.74271756,14.035443782806396,13.477227449417114,134.96681402972402,-7.897616e-10,1390.7657568454742,1.6146702766418457,800,8.880275425960386,2.3559701192908156,1.3375132425823013,290.49247481083273,0.3947584190042824,0.046204932,0.012623444875893935,38.73594912138322,231.9758417591845,29.700577055719833,0.42092323303222656,22.81929951433486,800,84,0.49589310919578805,15.33041787147522,13600000,2.8686136645563534,0.0005,1.2646403312683105,94.29904349309548,1.2648229598999023,3.4267818927764893
0.11150097846984863,3.6202406883239746,3.2546095848083496,0.73939407,0.005799608453363714,0.028947232,34.96854622443698,0.74009275,13.975061178207397,13.411484718322754,132.3427864815428,1.2516976e-10,1406.0368144512177,1.6168475151062012,800,21.88231720934109,2.3170248004422183,-2.855275937711357,272.01290552552666,0.4990243882774406,0.033959333,0.013542425941014919,49.04663509552886,227.99105892018878,26.348786672780708,0.426102876663208,28.61880174596794,800,85,0.6759467455621536,15.264865159988403,13760000,3.0120079163192703,0.0005,1.2594168186187744,90.87528821874764,1.2596025466918945,3.4140708446502686
0.11256146430969238,3.6071999073028564,3.2818105220794678,0.7363602,0.0059390915819852105,0.0035788768,39.12409093621544,0.73692745,13.997459173202515,13.423213481903076,129.31912227379726,1.3351441e-09,1421.3294124603271,1.6097092628479004,800,15.00842948554969,2.2569672344382705,-2.886853850394201,271.01870819773995,0.45196612376605433,0.011353304,0.013955099886206959,44.38501151192384,222.11425569609895,31.609391775217702,0.4356822967529297,26.028470745447322,800,86,0.629289532549145,15.286344528198242,13920000,2.8008173976107718,0.0005,1.258774757385254,96.63365002791875,1.2589573860168457,3.4215290546417236
0.11088156700134277,3.6021974086761475,3.2682433128356934,0.73411804,0.005568945285148833,0.013178581,37.76993168231915,0.7343461,13.950547218322754,13.397221088409424,133.07685012655057,9.894372e-10,1436.577897310257,1.6098487377166748,800,37.86999203589417,2.319618572414972,-2.5091950032406705,273.4626935940509,0.35414348367464216,0.014659998,0.012968199366418397,34.71187088362664,228.4935134072716,23.843111727889386,0.41641712188720703,20.485622257864435,800,87,0.4656775135468754,15.242335796356201,14080000,2.821409067340936,0.0005,1.2608935832977295,97.71819519145872,1.2610769271850586,3.4111669063568115
0.11224126815795898,3.631385564804077,3.2795767784118652,0.7315191,0.006121799581262313,0.014039852,38.82329067592718,0.7323371,14.0355224609375,13.447317123413086,129.0656609778029,1.5497208e-10,1451.9086954593658,1.608311414718628,800,21.869588182467666,2.2548835431087633,-1.594511999155999,270.54468894701057,0.5183053619447341,0.016763985,0.014201517008876499,50.951303482388084,221.89119968875667,32.32089764097716,0.4500420093536377,29.75297025618489,800,88,0.7035187847672129,15.324546575546265,14240000,2.8830574767467727,0.0005,1.2586512565612793,101.80007788883182,1.2588343620300293,3.423790454864502
0.11106514930725098,3.6035900115966797,3.2796034812927246,0.7298389,0.005902774679553514,0.008187394,39.49983439381968,0.7301804,14.001811981201172,13.426439046859741,133.03426794403805,-4.8875803e-10,1467.212037563324,1.6047472953796387,800,24.881466916080164,2.326712910940895,-1.6102409134995734,268.17904857308235,0.4208602300636182,0.016170356,0.012842670029340399,41.30980622670286,229.14979280872154,22.02746455307132,0.4383103847503662,24.249834500920088,800,89,0.5745977423656301,15.297152757644653,14400000,3.006443183214985,0.0005,1.2646019458770752,102.66584636921219,1.2647795677185059,3.4343390464782715
0.11154603958129883,3.6288223266601562,3.3138186931610107,0.7284685,0.005676847916485173,-0.0048521627,37.22234933865115,0.7286397,14.09185266494751,13.52358102798462,132.7540882308962,1.835823e-09,1482.5873517990112,1.613537073135376,800,11.551280421031324,2.3201621648925053,-2.504027037769646,278.12939531847,0.42729380082686913,0.0042487443,0.013852535409898944,41.949343488312415,228.3802759469334,32.06590334236123,0.4307219982147217,24.62530244962279,800,90,0.5735556828893391,15.36913537979126,14560000,3.0118024965663723,0.0005,1.2474110126495361,92.74241422922125,1.2475965023040771,3.4371020793914795
0.11112236976623535,3.6098241806030273,3.255535364151001,0.72646147,0.005729222285215809,-0.004962946,35.7502023685995,0.7269966,14.040935277938843,13.45209813117981,136.5275844108029,-6.318092e-10,1497.9106860160828,1.6094284057617188,800,13.659363195754999,2.385009659479218,-0.9517014429851288,292.4122941196132,0.4724955636455311,0.0048188516,0.013779892627788162,46.421756959281176,234.62546938578328,31.988170820984934,0.4517252445220947,27.15602879169783,800,91,0.6267212717786425,15.317077875137329,14720000,2.9878297005199186,0.0005,1.2451348304748535,92.40754044729087,1.2453198432922363,3.475264072418213
0.11342096328735352,3.600816488265991,3.2490406036376953,0.7246919,0.005323260186177967,-0.004451858,34.71687445936098,0.7250195,13.989927768707275,13.425257682800293,136.4790822726104,1.1444092e-09,1513.198832988739,1.6115002632141113,800,41.55177896334781,2.383907290849593,-1.5198654359305148,288.1479375282141,0.355258329230826,0.0036868036,0.013047151200126696,34.821255281802934,234.7659183747586,27.04542785536565,0.42528843879699707,20.60315629059194,800,92,0.4685259156266466,15.281877279281616,14880000,2.9280484386615937,0.0005,1.2611415386199951,89.16578223902792,1.2613208293914795,3.4628188610076904
0.11491966247558594,3.6069414615631104,3.2491841316223145,0.723057,0.005636872943577464,-0.0049518053,35.5605815631845,0.7233933,13.998988151550293,13.407460689544678,137.37094835357476,4.7683725e-11,1528.4958374500275,1.6133415699005127,800,6.585851591639071,2.4048839827967803,-1.3668191563760799,284.7775864631773,0.44562022765877585,0.003510808,0.013834774556562708,43.76354531171894,236.6049483730437,34.3471844306589,0.4506251811981201,25.663977686149213,800,93,0.5830268465565203,15.290808200836182,15040000,3.0324045511019295,0.0005,1.261599063873291,91.50855125489458,1.2617874145507812,3.435957670211792
0.1112825870513916,3.6194255352020264,3.2609751224517822,0.7215865,0.005580092578614207,-0.0062006176,35.78660511914231,0.72183347,13.937618255615234,13.39994215965271,135.3686283595851,2.861024e-10,1543.732712507248,1.6082050800323486,800,24.511742432256533,2.3662089768934527,-2.959679947577563,295.6293564255289,0.4071310255383642,0.003961715,0.013912409786368683,39.95558678133264,232.91087666142354,31.14763857100073,0.4004025459289551,23.468857826405475,800,94,0.5282292242817177,15.230588912963867,15200000,2.9854533201014646,0.0005,1.2621328830718994,90.09970668417203,1.2623047828674316,3.4085094928741455
0.11270570755004883,3.6011910438537598,3.281463623046875,0.7195445,0.005598344768676203,-0.0045615067,35.60257724421595,0.71991116,14.039581537246704,13.448588609695435,137.64579382016643,-2.9206274e-10,1559.0496127605438,1.6107778549194336,800,24.924627704706175,2.410184030534485,-0.15748008739326497,291.7469111067744,0.4234648721712876,0.0028347615,0.01393854876517362,41.56843851579711,237.18684845553872,32.09870211833345,0.45231080055236816,24.40580837419837,800,95,0.5533734601467889,15.310654878616333,15360000,3.0077446658881013,0.0005,1.2398948669433594,95.94836657443788,1.2400829792022705,3.452608823776245
0.11090445518493652,3.5974788665771484,3.2900736331939697,0.7176929,0.005665021432667782,0.0037034932,34.59405645829399,0.7179711,13.974432229995728,13.41275954246521,136.9282068652741,-6.3180927e-10,1574.3277077674866,1.6016972064971924,800,23.40223180594037,2.3990743638126886,-0.12148410335545788,286.9771877610724,0.47430266987822534,0.0074002603,0.014655094508505205,46.601576708385274,236.01174838364946,33.26103013216834,0.4248201847076416,27.310371059215175,800,96,0.6242147223581729,15.271875858306885,15520000,3.1244207037952276,0.0005,1.2669677734375,92.55141236875679,1.26715087890625,3.4225575923919678
0.11068415641784668,3.609029531478882,3.2466230392456055,0.7161103,0.0056754667740374675,-0.00035122276,36.53709157217772,0.7164201,13.95241403579712,13.401785850524902,140.38260234135979,-6.0796745e-10,1589.5829365253448,1.6065411567687988,800,42.28947423249359,2.453779647298656,-1.117876762691442,287.3755563554508,0.39981615676427784,0.0036338917,0.0145369987466669,39.23297214964437,241.51639804886224,27.543139737397638,0.41382575035095215,23.098116703960294,800,97,0.5383817342432978,15.248909950256348,15680000,3.1083220884674425,0.0005,1.2666890621185303,95.14249580332354,1.266869306564331,3.439371109008789
0.11340498924255371,3.606839656829834,3.246530771255493,0.7147889,0.005814146927460643,-0.005006521,37.12808708263621,0.71487117,13.970654010772705,13.398623704910278,139.34266517956974,-2.5033967e-10,1604.8540828227997,1.6071815490722656,800,5.5178574029920755,2.436345732734614,-0.5390555228422471,299.1533614943396,0.4410101013844397,0.0030162686,0.014368772102005527,43.31108551213438,239.6162470079984,36.801975787709004,0.4326472282409668,25.37451366440788,800,98,0.5844788805167065,15.264954566955566,15840000,2.980482573741499,0.0005,1.2634844779968262,95.13851343985212,1.2636611461639404,3.4341063499450684
0.11150383949279785,3.595916271209717,3.2867751121520996,0.712822,0.005672934228039796,0.01948124,36.81632293379,0.71298736,14.000529766082764,13.432390928268433,141.12170046575864,-3.8445008e-10,1620.1438019275665,1.6082029342651367,800,12.068943747778816,2.470494013399507,-1.2763690600004338,292.54746101136317,0.399710583773846,0.015502636,0.014186858323978849,39.226732894864206,243.1333187156345,31.7052742399038,0.4306344985961914,23.079580977322607,800,99,0.5271557784951433,15.283554792404175,16000000,2.9623847277463358,0.0005,1.2526741027832031,93.76447093714287,1.252856969833374,3.438555955886841
0.11180853843688965,3.609816789627075,3.3274734020233154,0.7104379,0.0055839717145291035,0.0081958,31.695795381507313,0.7108567,14.070751428604126,13.50413465499878,140.15204298985577,-6.437303e-10,1635.5043151378632,1.6026217937469482,800,19.7579529059658,2.4560312483122924,0.06106605829107259,316.9575207568375,0.49829617458705133,0.01000729,0.014796450728024867,48.980905217364814,241.35916501359213,40.37224018569845,0.4287600517272949,28.62453554446708,800,100,0.6590367759514371,15.354305267333984,16160000,3.1526731644229953,0.0005,1.253178358078003,88.50546791822258,1.2533595561981201,3.462801694869995
0.11295151710510254,3.5876572132110596,3.22206974029541,0.7088705,0.005006469882299725,0.00042492314,30.196551043864606,0.7090341,13.93546724319458,13.36951208114624,143.93112437579484,-7.8082074e-10,1650.7318024635315,1.6056127548217773,800,6.985546072218178,2.5180793271091053,0.9975077361873301,305.9019208048086,0.35932172653453553,0.0058408086,0.014110444509565653,35.23321960907618,247.6628701261834,42.66885358385812,0.4269905090332031,20.919264012320635,800,101,0.44897719093333066,15.221323490142822,16320000,3.1956377440091046,0.0005,1.2552223205566406,90.52463296320255,1.2553989887237549,3.4531900882720947
0.11232137680053711,3.6024961471557617,3.2353296279907227,0.70694005,0.00528340702698562,0.006728221,32.582043380856014,0.70760447,13.915739059448242,13.348066091537476,143.64711673001474,-6.0796734e-10,1665.937021970749,1.5990490913391113,800,18.32558721240906,2.5154997184300663,-0.05004744495133456,304.69007154462304,0.39916220606337427,0.011100542,0.014338006433549514,39.17472709059847,247.45226091913656,37.46576095391933,0.4292941093444824,23.101147877273835,800,102,0.5405713299565413,15.198853492736816,16480000,3.112843299003269,0.0005,1.2529723644256592,88.06357537494833,1.253154993057251,3.40669322013855
0.11260485649108887,3.5965583324432373,3.261640787124634,0.7061287,0.004822071837258655,0.001073607,31.198771362302914,0.7062688,13.959876298904419,13.40523886680603,145.01248605191245,1.0251998e-09,1681.167899608612,1.6015043258666992,800,25.392049875692866,2.5307426994444113,-0.4945311458056276,312.44730828115274,0.28514060228921945,0.005689333,0.013877928653397773,27.893195501100514,249.14417657377086,37.70455383447788,0.4160013198852539,16.633706953668767,800,103,0.35745401205996186,15.22472858428955,16640000,3.0464446914060206,0.0005,1.2338309288024902,88.17628635654978,1.2340209484100342,3.443401575088501
0.1118769645690918,3.5961010456085205,3.2446975708007812,0.7047764,0.00529192836011225,-0.0020073417,33.983186665890095,0.7047155,13.995743751525879,13.430091142654419,144.92669431772293,9.179115e-10,1696.451500415802,1.6079065799713135,800,15.251593606798352,2.5369031719709287,-0.0869488382737279,298.9373187987346,0.3885038859847984,0.0049227173,0.014348418137149144,38.12456884298415,249.6070701702398,34.84874105502825,0.42778897285461426,22.503107834331352,800,104,0.5032677502787064,15.277389526367188,16800000,3.1841915764918816,0.0005,1.2514190673828125,89.30482590174012,1.2516019344329834,3.477241277694702
0.11092305183410645,3.6111490726470947,3.2583131790161133,0.70263404,0.005512374531816294,-0.004706292,34.3984604390062,0.70308065,13.99523138999939,13.420910358428955,144.19908047763928,2.3841862e-10,1711.737843990326,1.6049847602844238,800,18.762368846763163,2.527363195878758,-0.48454856618365016,306.24230871039316,0.43670362201581975,0.003461451,0.014932239331599585,42.89132219622694,248.57437110768726,37.495219493899256,0.43741774559020996,25.151542700469506,800,105,0.5502407060767281,15.280126810073853,16960000,3.213835163135099,0.0005,1.254164695739746,91.42643326809471,1.2543435096740723,3.4450602531433105
0.11166906356811523,3.607135057449341,3.278956413269043,0.7015512,0.005636295400390105,-0.0007305705,34.14564780257997,0.7017819,14.001875400543213,13.458345890045166,142.75605270554072,-1.0192395e-09,1727.023355960846,1.609851360321045,800,32.43920847943286,2.5009883050187223,-1.3009548008934038,306.4810868520753,0.47424580295574426,0.003173063,0.014807891237860955,46.60388969415522,245.97838636558652,36.05792470739547,0.40579652786254883,27.319848282370494,800,106,0.6252729117414186,15.279316186904907,17120000,3.245606244873576,0.0005,1.2467620372772217,93.63371047107941,1.2469401359558105,3.4549148082733154
0.11148881912231445,3.597364902496338,3.2376821041107178,0.7002032,0.005221555466972444,0.0008537505,34.7983645480896,0.70038533,13.955203533172607,13.388532638549805,146.7977439534403,5.0067905e-10,1742.267064332962,1.6064715385437012,800,-7.79701253755049,2.5668877843260534,-1.9273147315061703,304.08654537316863,0.3240803996885259,0.0047262916,0.014315180772353784,31.750714379804425,252.65477536150033,33.55238531707096,0.4291718006134033,18.845809679660164,800,107,0.4184494335505866,15.23751425743103,17280000,3.1794041427525372,0.0005,1.2519283294677734,92.01181308681177,1.252108097076416,3.4425230026245117
0.11074161529541016,3.627081871032715,3.292221784591675,0.6989595,0.005627830127760479,-0.0014332276,36.5133783806997,0.69898885,14.051905632019043,13.477789640426636,145.30850909402233,3.5166753e-10,1757.6171288490295,1.6078994274139404,800,34.07694338108699,2.541852974289159,-1.7301855541438966,309.07577391834036,0.41593510568123904,0.005783345,0.015398266998015076,40.83784065467048,250.0590058128872,35.3319340633605,0.4373798370361328,23.99559703517614,800,108,0.5457929976478263,15.343590021133423,17440000,3.1808618405186477,0.0005,1.2612183094024658,91.72804975750128,1.2613987922668457,3.4481444358825684
0.11259150505065918,3.628045082092285,3.2512905597686768,0.6970862,0.005229858692743388,-0.0018292976,35.266650791073296,0.6971822,13.960653305053711,13.421817779541016,150.12731920740728,2.1606685e-09,1772.8641879558563,1.6107337474822998,800,47.79356040522207,2.6261243467488824,-0.4549411272916634,311.42965569854204,0.32623453142364744,0.003870483,0.014240770000019552,31.968689706467135,258.5366164452141,28.155619441707294,0.4002537727355957,18.96598178171117,800,109,0.39708873977459747,15.240809202194214,17600000,3.1715401704175554,0.0005,1.2492434978485107,94.84088419124014,1.2494175434112549,3.428173780441284
0.1110084056854248,3.6077380180358887,3.266859531402588,0.694842,0.005752036483383054,0.00018177294,36.354736734166174,0.6952528,13.970848083496094,13.406575679779053,147.64114834115622,-5.9604322e-12,1788.1316175460815,1.6026890277862549,800,11.77562158106746,2.583945258335204,-0.8325455192572966,308.03403936088944,0.4946126761523081,0.0066798166,0.01571640688300025,48.62954168671328,253.94140056440148,39.89639986164354,0.42722630500793457,28.57585483511247,800,110,0.5901553832297165,15.261099815368652,17760000,3.2907699067853144,0.0005,1.259667158126831,98.45051654982207,1.2598536014556885,3.4229393005371094
0.1110692024230957,3.6047093868255615,3.262478828430176,0.6935019,0.005215721850231437,0.007557747,35.940571043463045,0.6935873,14.016788959503174,13.453166961669922,148.0397640430844,-6.79493e-10,1803.4367609024048,1.6063768863677979,800,-19.11484245563434,2.5821250744086903,-2.0881510586869023,323.9540052479905,0.3142924999755584,0.009483658,0.014860378230315711,30.793981809830676,254.04596957900677,44.784696022181734,0.4265775680541992,18.32808077902814,800,111,0.3778936472053909,15.298897743225098,17920000,3.1082713561394972,0.0005,1.2515199184417725,96.99240180064605,1.2517039775848389,3.446808099746704
0.11081051826477051,3.591689348220825,3.204749822616577,0.6915132,0.005875808833540789,0.0012792955,38.601015075480134,0.6918782,13.909229755401611,13.330819129943848,148.1938633197852,-2.1457676e-10,1818.6318035125732,1.6088473796844482,800,23.77469568125417,2.5959981517956705,-1.8637276839635781,311.46956229181313,0.4715681607538656,0.0071818633,0.015021260815521385,46.34927625996432,255.28240135501278,37.311411757390175,0.441601037979126,27.16146020148355,800,112,0.5897229490611618,15.188899755477905,18080000,3.3514619620050765,0.0005,1.2496609687805176,96.97257198363351,1.2498445510864258,3.421339273452759
0.11145305633544922,4.014245271682739,3.251307964324951,0.6898553,0.0058533051281085165,0.0473052,37.43184544620399,0.69028604,14.414736986160278,13.839102268218994,147.73537714160614,2.0265571e-10,1834.3230428695679,1.6068964004516602,800,25.35371859202776,2.5897016599064555,-1.4138059515328731,314.7796072830161,0.48086496605598167,0.023155639,0.01622235689843719,47.26713089896095,254.62631687440916,34.951703843890925,0.4381568431854248,27.746746578445062,800,113,0.6024175708415223,15.68500566482544,18240000,3.4201370062325167,0.0005,1.2398691177368164,95.76944541604072,1.2400543689727783,3.4390335083007812
0.11243247985839844,3.594357490539551,3.302666664123535,0.6884853,0.005669163003878921,0.016539227,39.932351877542146,0.6886457,14.015068054199219,13.443655967712402,146.00112659383984,-7.9870216e-10,1849.6283853054047,1.6030206680297852,800,12.056186610849856,2.5522046650855317,-2.098153631943328,309.42931241102735,0.3460298409904875,0.016035285,0.014806852033749313,33.92698659877355,251.31871106299135,31.324143130632542,0.43300962448120117,20.08269599778122,800,114,0.45107766698705065,15.298624277114868,18400000,3.1181610222194625,0.0005,1.2531213760375977,100.73014058156505,1.253298282623291,3.4388091564178467
0.1119835376739502,3.5991413593292236,3.2689669132232666,0.68694764,0.0064602787407694404,0.0024941424,41.57699644527143,0.6874633,13.95760989189148,13.366851091384888,146.69506287661218,-5.900859e-10,1864.888637304306,1.6045081615447998,800,8.49954233054866,2.5708670391007735,-1.4722858348046703,305.08494056660163,0.597935416898178,0.006695262,0.016315277230813465,58.85199269990449,252.66060493073186,38.36694967288803,0.4528961181640625,34.343883266471046,800,115,0.8236716507980433,15.25409984588623,18560000,3.312675061503154,0.0005,1.2660608291625977,108.18620622102381,1.2662372589111328,3.3896286487579346
0.11143207550048828,3.5943374633789062,3.2403171062469482,0.68597275,0.006410380396576031,0.019859666,44.05279388596423,0.6864803,13.89318561553955,13.350374937057495,145.30859445882135,6.735325e-10,1880.0733969211578,1.610501766204834,800,26.227499981687806,2.543560621532251,-2.8451519189467023,316.83153687018233,0.4932669821316658,0.00977736,0.01657738382032773,48.49166671348621,250.13781071854032,40.206310487515566,0.4055063724517822,28.354706980731,800,116,0.676898851201577,15.1786048412323,18720000,3.246891617311764,0.0005,1.2548370361328125,109.4083045755339,1.254953384399414,3.4033775329589844
0.11129593849182129,3.6059210300445557,3.2727854251861572,0.6851987,0.006660730001403365,0.0021726282,43.639528124898,0.68545234,13.980901718139648,13.41249680519104,146.23312650780719,4.4703485e-10,1895.3489949703217,1.6031980514526367,800,35.4600739805722,2.5664338182559034,-2.329599785780703,299.3201387636874,0.5945108386144916,0.00773206,0.016763892304505527,58.511766918365154,252.30152021373553,31.29625438386908,0.4310760498046875,34.14012136766809,800,117,0.8181431580866797,15.269397020339966,18880000,3.381244917005054,0.0005,1.2583143711090088,108.84373721368277,1.2584943771362305,3.42864727973938
0.1109015941619873,3.5912764072418213,3.25713849067688,0.68426675,0.006299050619008986,-0.0011535204,44.37063086369241,0.6845286,13.972327709197998,13.42701506614685,148.8840983550387,5.8710575e-10,1910.6073338985443,1.608790397644043,800,18.38659127533603,2.607646508132526,-2.4300369367740884,313.97045923363396,0.45250247073695227,0.00431299,0.01630864138851089,44.46078689774934,256.53517070389813,31.566091681581664,0.4083983898162842,26.044618483947925,800,118,0.6189672661151965,15.252193212509155,19040000,3.2827993465144734,0.0005,1.2500689029693604,106.44121040630635,1.2502434253692627,3.4664127826690674
0.11165118217468262,3.596055507659912,3.268911600112915,0.68283635,0.006454409374835168,-0.0025148531,44.12904229640251,0.6832104,13.99585485458374,13.410664558410645,146.4436774880995,-3.5166742e-10,1925.8893098831177,1.6072897911071777,800,25.51955163536927,2.5643584322944446,-1.585147537661416,312.1296483463142,0.5175453946272949,0.005867665,0.01613694578435623,50.89636474975824,252.16803494620416,40.025670559060835,0.44756293296813965,29.713787430035183,800,119,0.7204754471105579,15.27571725845337,19200000,3.370727123508077,0.0005,1.2483463287353516,108.03353255448974,1.2485227584838867,3.433284282684326
0.11123776435852051,3.581425428390503,3.2425143718719482,0.6812943,0.006426427300617224,-0.005534815,44.27788406411486,0.6815876,13.919291734695435,13.36479377746582,145.79752030447924,5.9605654e-12,1941.0901985168457,1.5992038249969482,800,-3.726188275537955,2.5521191512039576,-2.845675492197602,306.47627529850456,0.47472991263316006,0.0031986707,0.016165775533473262,46.653016259673585,251.06963184038293,38.614922505916056,0.41721296310424805,27.30201231465524,800,120,0.659948188993675,15.194765329360962,19360000,3.1287033046642705,0.0005,1.2443103790283203,105.29596417165631,1.244492769241333,3.4404304027557373
0.1113121509552002,3.575981378555298,3.2536349296569824,0.6793744,0.006576128743018508,-0.0038438623,45.184466402831404,0.67995,13.919280290603638,13.359934091567993,148.228748791299,1.0192395e-09,1956.288897037506,1.6099915504455566,800,24.301024929223036,2.5958862919222057,-2.304530043968703,310.8322589493759,0.5292710211482475,0.004877812,0.01686368188908025,52.053991332802305,255.22988347412544,38.98592668641211,0.4221055507659912,30.476861892022107,800,121,0.7412338837321623,15.19253134727478,19520000,3.277276587716739,0.0005,1.2430434226989746,105.87722685336429,1.243220329284668,3.4209766387939453
0.11095881462097168,3.5698790550231934,3.2587311267852783,0.6778204,0.006394721553567499,0.014482876,44.912279358523044,0.67819655,13.884757280349731,13.331906080245972,149.2396770875634,-1.6689307e-10,1971.4530713558197,1.5907492637634277,800,-21.056465230707843,2.61770061257884,-1.918422043780086,311.0970158032988,0.4825468548243255,0.009830919,0.015690418142584376,47.433188722911254,257.5060504857691,36.14245795629517,0.4158937931060791,27.787668118438443,800,122,0.6601324150815561,15.157938480377197,19680000,3.26954917776067,0.0005,1.2428345680236816,110.73564171984673,1.2430150508880615,3.4103918075561523
0.11191058158874512,3.584531545639038,3.272531270980835,0.6765758,0.005747762633314362,0.0427665,41.862783050998054,0.6764797,13.989084959030151,13.401890277862549,152.30108194496214,1.5497205e-10,1986.7146682739258,1.5990173816680908,800,26.498627398780968,2.6582572583365933,-1.617592450832867,326.13757757958837,0.31660831524019994,0.021957308,0.014627179117081964,31.008112416059795,261.71806317855254,36.67677781439484,0.4493370056152344,18.487923220253812,800,123,0.40197264512459246,15.255323648452759,19840000,3.1774134460261814,0.0005,1.2357594966888428,110.49552888766875,1.2359402179718018,3.4416418075561523
0.1103522777557373,3.5781567096710205,3.2613468170166016,0.67430663,0.00658472127457864,0.0010396636,43.514114445989044,0.6746241,13.917340517044067,13.355420589447021,151.30665484544159,-5.3644155e-11,2001.9153604507446,1.5997397899627686,800,6.6425579444500755,2.6491299182800176,-1.583196139095969,323.83286913455976,0.5413300121348021,0.0044576535,0.016847333523125823,53.24937914436041,260.2631904698491,47.60729421887905,0.42551088333129883,31.176773239360546,800,124,0.7348658338725707,15.194524765014648,20000000,3.3400998570540423,0.0005,1.2466661930084229,108.43807388485676,1.2468469142913818,3.4178926944732666
0.11126112937927246,3.5968053340911865,3.266465187072754,0.67269695,0.006692169593823628,-0.0035111879,45.04849346818957,0.6731521,13.986781358718872,13.398412942886353,150.4928266985149,6.67572e-10,2017.181236743927,1.6011874675750732,800,7.16275473493313,2.6373908527156846,-1.1881636375637539,316.40098587565785,0.5518410027207072,0.002568117,0.01627536991814165,54.293856642385414,259.26142762683537,39.1273785243207,0.45111870765686035,31.87298991401055,800,125,0.7385079413354925,15.259656429290771,20160000,3.343030847169047,0.0005,1.2429749965667725,110.26533058257228,1.2431507110595703,3.4312448501586914
0.11167407035827637,3.5888290405273438,3.2452104091644287,0.671423,0.0067141794570979825,-0.004323422,44.34228197447297,0.67199135,13.946533441543579,13.396227836608887,151.52919564118784,-7.7486034e-10,2032.4166321754456,1.5970473289489746,800,22.46642889558736,2.654955893147534,-1.020851287518144,320.52785542587714,0.5670268835681695,0.0037329798,0.016172731143133456,55.79604396203733,261.0040521305758,37.31307791846168,0.4126455783843994,32.639273433018005,800,126,0.7623293924506869,15.228986263275146,20320000,3.397199075143056,0.0005,1.2513587474822998,111.36909437848283,1.2515387535095215,3.4632439613342285
0.1119699478149414,3.5871968269348145,3.2450544834136963,0.67083985,0.006379000680990732,-0.0042421403,44.855747746320525,0.6708643,13.917813301086426,13.351748704910278,155.3718854180218,-8.5532664e-10,2047.6123352050781,1.5994856357574463,800,44.112662881215776,2.719425560177532,-1.9153015656168753,313.42822903760543,0.4363490440829376,0.0030743373,0.01587982225023507,42.86489698550931,267.51503780129525,36.57351896631313,0.42809176445007324,25.257025216263155,800,127,0.5984058073135899,15.189565420150757,20480000,3.3703743895281675,0.0005,1.2416667938232422,109.68955297547198,1.241849660873413,3.41801381111145
0.11256003379821777,3.572448968887329,3.225745916366577,0.6692969,0.006632263579292711,-0.0051479917,45.81792030340785,0.66961867,13.890622615814209,13.307344675064087,152.6823194246781,1.1920929e-09,2062.7921335697174,1.596968173980713,800,5.403332318344912,2.6660163053541606,-1.5888838320692356,322.3893429075629,0.4851602456095482,0.0034593195,0.016294779202923163,47.6905906895485,262.1878130600137,41.63029724322635,0.4447669982910156,28.00752806644921,800,128,0.65789021392662,15.173665523529053,20640000,3.2829584685475117,0.0005,1.2526772022247314,110.91241256307521,1.2528581619262695,3.418586254119873
0.11177730560302734,3.590421676635742,3.2841522693634033,0.6677365,0.006597398553507489,0.027344314,45.37819012031531,0.6680496,13.96022081375122,13.414881944656372,153.26012645929603,-1.4424326e-09,2078.0384950637817,1.5889379978179932,800,23.456571240645875,2.686736599710293,-1.9502418043874277,312.08092929689747,0.47700139491455884,0.016596392,0.01614389834641563,46.88477717484616,264.37790838294165,32.09578475773983,0.40760350227355957,27.535747074611237,800,129,0.6584185780572391,15.240201950073242,20800000,3.386991061261848,0.0005,1.2499210834503174,108.23700201401871,1.250101089477539,3.4544126987457275
0.11084294319152832,3.5518367290496826,3.2264044284820557,0.6658922,0.006042753162968979,0.008615345,41.244275565377926,0.6660957,13.873770236968994,13.307732105255127,155.85953763699774,1.3113022e-10,2093.178237438202,1.5964078903198242,800,26.96458765715374,2.722832038170526,-1.1488281319331932,328.9347526094236,0.39815937670759377,0.011296233,0.01599747517841041,39.08895222118119,267.8860475856191,39.599689938159834,0.42923593521118164,23.07713713799145,800,130,0.5253715138797671,15.133517980575562,20960000,3.406708729627651,0.0005,1.2296929359436035,106.44538900339481,1.2298729419708252,3.4344983100891113
0.10975003242492676,3.554504632949829,3.2130908966064453,0.6641274,0.005922475755326254,0.0028009762,39.68220388417573,0.664325,13.828682899475098,13.287381172180176,159.30641476114562,-1.4841557e-09,2108.263840198517,1.584773302078247,800,37.85918688752548,2.790897193027782,0.42601149006110167,330.666960543839,0.4011750598285232,0.006072983,0.016272229830165737,39.39160519177146,274.5856397117754,32.372398810506446,0.4055171012878418,23.301319418156282,800,131,0.5437815357714052,15.07930302619934,21120000,3.519828824886324,0.0005,1.2205612659454346,104.12247134336114,1.2207467555999756,3.4354753494262695
0.11009812355041504,3.5640437602996826,3.230846881866455,0.6627602,0.006181710211005504,-0.001289878,41.01087701475919,0.66322225,13.893547296524048,13.322212934494019,157.55480508612015,-7.867815e-10,2123.4274179935455,1.5845956802368164,800,34.367075574801746,2.7573326083192127,-0.16063286505803878,332.4542829958843,0.44084806356770395,0.0040256297,0.01666103574794665,43.31482767270804,271.2233720410819,35.69260552852597,0.435239315032959,25.521954404830623,800,132,0.5846704531125603,15.157383680343628,21280000,3.5766721098242296,0.0005,1.233684778213501,102.76843734534053,1.2338669300079346,3.442023754119873
0.11010599136352539,3.5573253631591797,3.2014589309692383,0.66146636,0.0060307261921257495,0.0009616178,39.745911148790654,0.6614834,13.856837749481201,13.282047033309937,157.6099820123531,5.960399e-12,2138.5440011024475,1.5803301334381104,800,-9.938890244384556,2.756997906843254,0.6814650030136769,335.46925091761545,0.42008120184816755,0.005189615,0.016669279661085865,41.25928554437034,271.1484174444385,40.61089377991834,0.4387068748474121,24.439343920155096,800,133,0.5762595843491194,15.11043095588684,21440000,3.472435238205144,0.0005,1.2236323356628418,104.77566651086958,1.2238149642944336,3.4433510303497314
0.10957002639770508,3.5442726612091064,3.2605128288269043,0.6593689,0.006526668327350216,-0.0040468504,38.9172117871885,0.65967,13.90620470046997,13.318375587463379,156.55896827870086,-1.3709069e-09,2153.7231035232544,1.5866594314575195,800,23.77073527847924,2.749199787662045,1.1489820606721353,328.09188405520393,0.566168691749154,0.0028997962,0.017000039916448308,55.71944276321047,270.21788374660554,35.83066153514255,0.45233631134033203,32.67121552047028,800,134,0.7712964045368215,15.17289400100708,21600000,3.642797014208129,0.0005,1.236562728881836,103.63662672976058,1.2367401123046875,3.4016401767730713
0.11016154289245605,3.549067974090576,3.2198336124420166,0.65791476,0.0063026707949893545,-0.004572563,40.02287805172033,0.65800905,13.818920850753784,13.278881549835205,159.14444788340626,-1.2397766e-09,2168.8031005859375,1.583554983139038,800,22.303755986333876,2.787432057454446,0.503176584119129,335.1006865954351,0.4694276186370529,0.002555127,0.01690534665513198,46.14751395451769,274.0977317956497,38.67674776087613,0.4039027690887451,27.219365446864696,800,135,0.6304655727795299,15.07381558418274,21760000,3.6663740120892703,0.0005,1.225372552871704,104.32910539679321,1.2255563735961914,3.4262640476226807
0.1116487979888916,3.538605213165283,3.2854228019714355,0.6561783,0.006511439477372578,-0.004504043,39.45389047195135,0.65649337,13.868793487548828,13.321956634521484,160.6409496485665,7.7635043e-10,2183.948642730713,1.5784332752227783,800,14.193923281058296,2.8189103686952417,1.3154428588632416,333.89000799797844,0.5487254192437482,0.0033844232,0.017658237521892366,53.999196511496976,276.994182610413,40.10822247080915,0.40921568870544434,31.67240956987408,800,136,0.7490903796514834,15.139390230178833,21920000,3.8937133466857996,0.0005,1.2401206493377686,101.72289257414734,1.2402355670928955,3.4208054542541504
0.11013031005859375,3.5680787563323975,3.240492820739746,0.65467507,0.006374901683757586,-0.0052552973,40.44246821103683,0.65524435,13.90757966041565,13.327160358428955,159.78738099517813,9.745359e-10,2199.1280341148376,1.5857734680175781,800,-18.91213096130177,2.796591025061799,2.1397488261681077,332.04400635102,0.4746705491758902,0.0026093617,0.01794868370510815,46.669355332227916,274.84293952453964,45.96696624423571,0.4442424774169922,27.43730752880807,800,137,0.6465015352111285,15.173239707946777,22080000,3.644385215330512,0.0005,1.2357468605041504,104.1777635637721,1.2359304428100586,3.4286463260650635
0.1100153923034668,3.5497212409973145,3.2281742095947266,0.6540265,0.006567236658998591,-0.0050591175,40.490423363182536,0.6541985,13.870231628417969,13.306374549865723,159.34501000326085,9.536744e-10,2214.265156507492,1.586005449295044,800,12.519046481542027,2.790926557129964,0.2079019661864792,339.2016885796781,0.5357838335790177,0.0024458626,0.01787374159312353,52.722466820594164,274.21583002901497,44.95844341598765,0.42781567573547363,30.87996728661329,800,138,0.7386391705236725,15.130958318710327,22240000,3.843296149592583,0.0005,1.2309198379516602,106.0047549069897,1.231095552444458,3.4198696613311768
0.11140656471252441,3.549139976501465,3.245208501815796,0.65296525,0.0060394428251958265,-0.004668912,39.73700212480173,0.65319353,13.874191045761108,13.300484657287598,162.55039527873802,-8.3446494e-10,2229.4119215011597,1.585533618927002,800,16.588125421744362,2.845999088945207,0.34052993976593315,348.35111681129,0.4159378969161562,0.0021328726,0.01716045622726887,40.8601292628168,279.8739983301251,39.97033574526899,0.43630552291870117,24.185402742910426,800,139,0.5506555190201929,15.140325546264648,22400000,3.9020339833286424,0.0005,1.2357656955718994,103.53257676336415,1.235950231552124,3.4188427925109863
0.11055541038513184,3.537085771560669,3.242424964904785,0.6520754,0.006334188312220313,-0.0047395043,39.780032835362185,0.65224296,13.879482746124268,13.323863506317139,160.0437695741164,-6.7055217e-10,2244.559131383896,1.587251901626587,800,0.7449697772432442,2.80427100445127,0.6639981673638006,338.71798134940093,0.4948501498577082,0.003648018,0.01721970513085357,48.67108962017249,275.6376609838841,45.47897605666453,0.41906166076660156,28.58268126288289,800,140,0.6656439509186214,15.14094352722168,22560000,3.8323953070752856,0.0005,1.2318801879882812,101.01985204647443,1.2320647239685059,3.457106590270996
0.11081814765930176,3.5365049839019775,3.224423408508301,0.6509864,0.005862135997243564,-0.0037585911,38.28184547768926,0.6510579,13.824678659439087,13.250884056091309,163.2072434376729,-8.165837e-10,2259.653830051422,1.5841896533966064,800,-18.64118980118229,2.8605879095391256,1.0610171246820057,338.8469382731787,0.3906317464782127,0.0036170427,0.016759315771925895,38.35107100987777,281.3684861673557,39.649155807377305,0.4370098114013672,22.832528518223015,800,141,0.5223267757879699,15.088556289672852,22720000,3.874996149150249,0.0005,1.2337584495544434,101.37683813594244,1.2339379787445068,3.4116108417510986
0.11076188087463379,3.5368096828460693,3.208972692489624,0.6494316,0.0064023916419571275,0.008054316,39.70065121299794,0.64958525,13.780200242996216,13.211341857910156,162.75795693402776,5.7816507e-10,2274.701470851898,1.587096929550171,800,20.084033927346837,2.8580086737929356,0.4732672627093406,337.66341407802895,0.5138360823231416,0.010272211,0.017624843801543808,50.54878488423717,280.95185390660606,40.9627170878592,0.43217039108276367,29.65775768895911,800,142,0.7112354756484757,15.041429996490479,22880000,3.9810472014016214,0.0005,1.2316956520080566,105.90527792471327,1.231877088546753,3.3820881843566895
0.10938119888305664,3.54040265083313,3.2403769493103027,0.6473915,0.006436213590153984,0.01792638,41.1438757650998,0.6476015,13.826248407363892,13.291364908218384,164.1156377785437,1.0788441e-09,2289.7976059913635,1.5844671726226807,800,8.872979956896963,2.8756058600367544,0.8285004750319407,345.7147633013735,0.4703437413870999,0.013511233,0.01778735341227154,46.23909485657103,282.6775472111669,37.58784245914605,0.39952778816223145,27.180792007264575,800,143,0.6367335145349157,15.089847087860107,23040000,4.0467146242581755,0.0005,1.2324607372283936,105.85264316705192,1.2326443195343018,3.432743549346924
0.11063504219055176,3.557530164718628,3.224667549133301,0.6453503,0.00637182927806321,0.018287623,39.071654626900404,0.64567435,13.827686071395874,13.281296014785767,163.7916478473973,4.678965e-10,2304.8866350650787,1.5824370384216309,800,20.09737850805639,2.876101469664061,0.4755058170760609,366.7111402609259,0.484969622532181,0.009888944,0.017702093322387463,47.68281020292583,282.6443059067884,42.11136172871035,0.40977907180786133,28.054821400359934,800,144,0.639117861512509,15.082741260528564,23200000,4.091812379652196,0.0005,1.224799633026123,100.17058738213456,1.2249782085418701,3.424858570098877
0.1114037036895752,3.5670645236968994,3.2459678649902344,0.64371693,0.006563586056488175,0.01573901,40.23831162139812,0.64391375,13.892548322677612,13.326007843017578,163.29744606308824,6.377697e-10,2320.044963121414,1.5775558948516846,800,2.8922686143862877,2.8644325162500652,1.0786380762881913,352.7698635531861,0.49904466999292746,0.009224676,0.017888257772426266,49.06888401952817,281.43232058443675,48.83106675516421,0.42911219596862793,28.80077451311179,800,145,0.6762418058134355,15.152200937271118,23360000,3.9638813645821096,0.0005,1.229374647140503,103.48674951540129,1.2295517921447754,3.4481253623962402
0.10959029197692871,3.541567802429199,3.2028939723968506,0.64189225,0.0068332083894385165,-0.00051427825,38.72080046361754,0.6424594,13.822023391723633,13.258363246917725,162.93154599360892,-1.892448e-10,2335.134119987488,1.5868377685546875,800,-17.023887423393973,2.851429881649024,2.743877481566575,344.7154561508937,0.5797070978621105,0.0038446723,0.018587382905305132,57.049852103488796,279.91535325094736,51.341070353287286,0.4280407428741455,33.28212749447219,800,146,0.7965065496561404,15.082907438278198,23520000,3.90182983570685,0.0005,1.230353593826294,106.71141332908464,1.2305362224578857,3.4428064823150635
0.11040258407592773,3.5500333309173584,3.2337818145751953,0.6402557,0.006817391751762559,-0.0012763971,39.3760111525862,0.6409586,13.844313621520996,13.281677722930908,163.65683248172016,-1.8060206e-09,2350.254050731659,1.5845818519592285,800,22.176935209893735,2.8739055585853652,2.5038720944653017,356.0113201525551,0.569227474706788,0.0038132682,0.018625359886985986,56.0151535194494,282.21661715858437,45.39009661815969,0.42622828483581543,32.79419114566495,800,147,0.7783892643622052,15.113600730895996,23680000,4.044708324411078,0.0005,1.2391786575317383,107.73392407663994,1.2393624782562256,3.4352355003356934
0.10943102836608887,3.5447473526000977,3.23740816116333,0.6389542,0.006870963866160975,-0.002185416,39.895957981403896,0.639385,13.862636804580688,13.285313129425049,162.994409256857,1.1444092e-09,2365.3753304481506,1.5857608318328857,800,18.177140663669007,2.8492450199111574,2.602097105748908,352.01589415248634,0.5660755689612893,0.00369225,0.018667274529617663,55.70543312028079,279.7012295131273,55.604634204499746,0.44187211990356445,32.636841437899704,800,148,0.7502092802824913,15.115092277526855,23840000,3.9179983793445654,0.0005,1.2230665683746338,105.47246620886821,1.2232472896575928,3.441128730773926
0.11018228530883789,3.5353245735168457,3.224320650100708,0.63779074,0.006822013150697233,-0.0038797455,38.919260364803286,0.63822883,13.8496253490448,13.26599645614624,164.97034293392142,2.4944542e-09,2380.4959754943848,1.5790083408355713,800,3.5294454960311707,2.8994933081418743,1.4174439247516093,354.89727691919927,0.5662696301879222,0.0024941904,0.0186775356637168,55.7264845429572,284.7347776635483,45.98277054522769,0.44753241539001465,32.65550309077343,800,149,0.7401481222944649,15.114420652389526,24000000,4.0396406494099075,0.0005,1.2343926429748535,104.79857128789202,1.2345690727233887,3.4577982425689697
0.11089539527893066,3.5480291843414307,3.2271220684051514,0.6371485,0.007043395324579589,0.036253322,37.16007480380714,0.6374047,13.851787805557251,13.274486303329468,162.73837949077236,2.1457673e-10,2395.6122694015503,1.5814428329467773,800,10.118554733619249,2.8628366294040264,2.7095677226768333,360.20184276708744,0.6481082748154355,0.02249082,0.019129098584777526,63.83019723594838,280.9816725182923,48.10336386490914,0.44043874740600586,37.22504842785984,800,150,0.8855134062191266,15.110188722610474,24160000,4.141021044562569,0.0005,1.2282695770263672,105.07206718868474,1.228445291519165,3.449871301651001
0.11000466346740723,3.5418617725372314,3.253977060317993,0.636323,0.007168797733464539,0.004651551,43.455554050626475,0.63652545,13.815252304077148,13.250324010848999,164.24414073412504,6.6161154e-10,2410.705127954483,1.5820014476776123,800,-4.200320915538079,2.8812498202504138,0.6745571462492241,369.83002857552077,0.5802815633826586,0.00836617,0.018962288961682228,57.115459195328114,282.9035973670772,50.986481796841225,0.42894816398620605,33.42927210629309,800,151,0.815401693566346,15.08671760559082,24320000,4.013567651346248,0.0005,1.2425384521484375,115.61198403527568,1.242722511291504,3.4091989994049072
0.11061310768127441,3.5372231006622314,3.217604398727417,0.6348682,0.007071692402807982,-0.0004643587,46.133635361492715,0.6351488,13.80580449104309,13.240290641784668,165.7783028752844,2.3782256e-09,2425.78719162941,1.5860099792480469,800,-0.11031731449566569,2.9087366278729796,0.9901652448557108,356.2482179993553,0.5046332091006388,0.0045139585,0.01933480424547132,49.62019729575308,285.7036200186285,52.98875738704503,0.4289538860321045,29.248468901389856,800,152,0.696621619506863,15.075743436813354,24480000,4.12060979724846,0.0005,1.2393651008605957,115.42757490826213,1.2395427227020264,3.4366157054901123
0.10939812660217285,3.944934606552124,3.2029242515563965,0.6338701,0.00692898140618108,-0.0026861355,44.9723760211998,0.63397545,14.16414999961853,13.62170934677124,170.53142949482935,-4.11272e-10,2441.2177114486694,1.5752813816070557,800,4.910173528929577,2.996556147006034,1.4896606536161332,368.86749174362535,0.48138800394764364,0.0026917201,0.019364845013397452,47.32135013224402,294.403443793885,47.36267190247666,0.4068751335144043,27.88383293125612,800,153,0.6466291237688927,15.424378871917725,24640000,4.295951781560173,0.0005,1.2308828830718994,114.5670156754241,1.2309978008270264,3.4356141090393066
0.11044478416442871,3.556569814682007,3.2237868309020996,0.63248813,0.0070860142003521176,-0.0024049287,45.52368965127898,0.63286763,13.824433088302612,13.277141332626343,168.85089585421113,9.1195124e-10,2456.312382221222,1.5826401710510254,800,-9.642732701553266,2.965896651203661,1.6282477167965694,353.00326566503594,0.5168941957754887,0.003246022,0.01939700731839829,50.83739428530309,291.4102193321989,44.908753587464716,0.41092467308044434,29.862425472656252,800,154,0.70593774920024,15.088512420654297,24800000,4.150958693819751,0.0005,1.2332947254180908,115.8957566983434,1.2334704399108887,3.4267070293426514
0.11191987991333008,3.531428098678589,3.2429492473602295,0.6314033,0.007192078450943684,-0.0042820587,45.83581838322888,0.63167584,13.839399099349976,13.2652907371521,169.71529893748536,-5.1558013e-10,2471.4232501983643,1.5820777416229248,800,15.211038305639219,2.9844560783544085,1.1203078071956303,354.43383312685404,0.565165471038932,0.002211793,0.019210230420804855,55.61768793700153,293.2294378424506,37.97452048427548,0.4363224506378174,32.59651707370034,800,155,0.7686127963011572,15.104667901992798,24960000,4.212597528386977,0.0005,1.2353532314300537,115.21295234359735,1.2355380058288574,3.4477555751800537
0.1098027229309082,3.544806718826294,3.246994733810425,0.6304608,0.007107456330051838,-0.0048130834,46.04891722088116,0.6305975,13.791393280029297,13.243589162826538,168.38780420178443,-1.7046929e-09,2486.4852583408356,1.5844597816467285,800,-5.7224959112885365,2.9576946924994494,0.8025713659454632,351.89824790407727,0.5407976477939477,0.0019498626,0.019378792042638027,53.209895385093596,290.59403275265265,42.72095371280925,0.41199755668640137,31.247985049886,800,156,0.7422153310183316,15.055851459503174,25120000,4.155608718201827,0.0005,1.2336595058441162,117.94924707899689,1.2338342666625977,3.404294967651367
0.11056160926818848,3.535543918609619,3.255502939224243,0.62911433,0.007119802798260097,-0.004471036,45.84383636952837,0.6294809,13.804973840713501,13.251885175704956,169.85237243107804,7.3909756e-10,2501.56170296669,1.584686040878296,800,7.686783484250663,2.9824205136066873,0.2522360202810144,352.4346865976317,0.536557378138658,0.0037985165,0.0193326307835155,52.78968160017101,293.00038944482816,47.721519212991886,0.41664671897888184,30.94976790286268,800,157,0.7330405313597206,15.070276260375977,25280000,4.2392616578557725,0.0005,1.2352094650268555,113.08129220708506,1.2353923320770264,3.414454460144043
0.10896706581115723,3.5270633697509766,3.209688901901245,0.62787974,0.006731784089126889,-0.0038413326,44.805220666310504,0.6280117,13.764088869094849,13.225437641143799,170.3217460761259,1.1026859e-09,2516.5852661132812,1.5849263668060303,800,3.9510173525097105,2.993909038092982,0.262260719794397,361.4397363960996,0.4602870630223113,0.003304106,0.01887341796279613,45.24153393922779,294.2712730703729,46.33595402939686,0.40377378463745117,26.62730690364444,800,158,0.6170392024233469,15.01741623878479,25440000,4.261755065988686,0.0005,1.2227699756622314,113.43381608053768,1.2229483127593994,3.442500591278076
0.1089169979095459,3.553226947784424,3.1719555854797363,0.6261369,0.006529453030800621,-0.003944404,43.89311512766712,0.6263738,13.7649405002594,13.207966566085815,173.54452980110256,-4.5597554e-10,2531.6313972473145,1.5881884098052979,800,14.768120571117295,3.055012475232619,-0.36486157199865665,366.7522934453284,0.4384755010468777,0.002598843,0.018946624589908964,43.08608201951005,300.2857311854046,46.01166743791044,0.42211103439331055,25.424264218621083,800,159,0.5925694930562134,15.03997254371643,25600000,4.322700982737021,0.0005,1.2448899745941162,112.71131565377446,1.245065689086914,3.4301095008850098
0.11023616790771484,3.5424740314483643,3.208364725112915,0.62434196,0.006977785490069102,-0.0042699715,45.14383684153157,0.62490475,13.79649567604065,13.222938776016235,172.87351379582492,1.6570091e-09,2546.7007324695587,1.5823376178741455,800,-5.068264761020921,3.043356105581623,0.35501860747284153,371.9086100057485,0.5322386003298741,0.00363532,0.01917568956833028,52.367568564170455,299.0165024353525,43.68085828722874,0.4373445510864258,30.728246660227978,800,160,0.7121305935462868,15.063165664672852,25760000,4.3872517232414445,0.0005,1.2367682456970215,111.18946090956467,1.236948013305664,3.426868438720703
0.11101102828979492,3.540722608566284,3.228576421737671,0.62380534,0.006856232363868875,0.0066453996,45.03161116818537,0.623783,13.75658655166626,13.211020469665527,172.30967612741458,4.2021275e-10,2561.719080924988,1.58099365234375,800,19.346895390069403,3.029773962493343,1.2429620131071926,358.2413709372467,0.5087451656895128,0.007451348,0.01994887294853712,50.046756526427146,297.6495061635923,44.57090056975877,0.40864062309265137,29.42061312617628,800,161,0.6716650690534987,15.012221813201904,25920000,4.366970205050773,0.0005,1.2247202396392822,118.96931890767648,1.2249016761779785,3.4012885093688965
0.11025214195251465,3.5315167903900146,3.249657154083252,0.62216514,0.007413544066756954,0.0038204633,46.04495666779466,0.6223547,13.81032681465149,13.243589401245117,171.50404066216032,-3.9339057e-10,2576.7958176136017,1.582075595855713,800,0.9241425179329539,3.0182895384355195,-0.5177913207331766,366.2252798211717,0.6651823408269107,0.006105818,0.020438659139917385,65.53463461149848,296.27961305883315,48.41022028547162,0.43050527572631836,38.32816424538207,800,162,0.9135850200835273,15.070514678955078,26080000,4.3193996869770555,0.0005,1.2301695346832275,121.79490604568885,1.2303521633148193,3.418761730194092
0.10935473442077637,3.525928258895874,3.190347671508789,0.62088513,0.007310119860405565,0.010779914,48.786211171837174,0.6209795,13.733009576797485,13.168787717819214,170.95072045501067,-1.3679267e-09,2591.7825095653534,1.5836355686187744,800,-39.391225503625385,3.0021484768441313,-0.44197820303895446,361.817711131082,0.5772938236764715,0.011078301,0.02050757807855527,56.829902388659704,294.74885955593965,54.270478281323456,0.42893171310424805,33.34430550362969,800,163,0.8096962564845345,14.980525970458984,26240000,4.1118424298230725,0.0005,1.2168223857879639,117.95663575327978,1.2170062065124512,3.4096641540527344
0.10981369018554688,3.54512619972229,3.226391553878784,0.61977625,0.007074599622824311,0.02547147,49.227264382390175,0.61973834,13.762999296188354,13.209218263626099,174.02005646869316,-1.5616417e-09,2606.8189227581024,1.5818030834197998,800,32.37303030771086,3.0610605901737626,-0.25745344689918137,358.1283327355367,0.5085446861236725,0.016975302,0.019966389248335287,50.02834987108298,300.8136664571843,38.6625042714661,0.4180300235748291,29.440954035424216,800,164,0.6958716500368561,15.030169248580933,26400000,4.377589435389812,0.0005,1.2371768951416016,118.62183173627258,1.2373621463775635,3.395575761795044
0.11003232002258301,3.531614065170288,3.229055881500244,0.61853236,0.0071737827902699615,0.015045435,49.71611282332913,0.6188927,13.755842685699463,13.171201944351196,171.93584782006536,-1.0550022e-09,2621.839727163315,1.5803301334381104,800,2.643576413431907,3.0243261511417185,0.5473298381746464,366.8035393636032,0.5450498170732889,0.010631839,0.019631693830997325,53.64095410683873,297.1328468181584,47.29970641605701,0.44861483573913574,31.495479791392324,800,165,0.7708640606102928,15.014651775360107,26560000,4.279630486413556,0.0005,1.2288739681243896,119.31995781895894,1.2290539741516113,3.368272542953491
0.11072969436645508,3.534327983856201,3.1998777389526367,0.61825645,0.006776187188933915,0.027890028,47.22274590445147,0.618177,13.784817218780518,13.191609859466553,177.9086453927708,1.451373e-09,2636.8927760124207,1.5840339660644531,800,6.517157304251435,3.1351794077435278,-0.513306724717724,370.5618953414448,0.4736285351316485,0.023327509,0.01958582719411405,46.573035973522764,308.1823428878104,36.19568619525793,0.4565620422363281,27.53691818222772,800,166,0.625242324771798,15.046907424926758,26720000,4.491355814888766,0.0005,1.2321672439575195,123.45101881545331,1.2323479652404785,3.412668228149414
0.11130332946777344,3.535158395767212,3.219681739807129,0.61673313,0.006920182948754317,0.0013990082,44.697215916111645,0.6172102,13.786044359207153,13.215232610702515,174.17101762720506,-6.9439415e-10,2651.950924873352,1.5818469524383545,800,11.492679537135462,3.076729938811843,2.370149047025487,369.7138138097706,0.5733412822671258,0.0051395176,0.019882170003272463,56.444221411885856,302.2917824217521,42.1765768978389,0.4336121082305908,33.273495755501344,800,167,0.7591423650444706,15.052026271820068,26880000,4.451320872442184,0.0005,1.2361364364624023,114.3326448862791,1.236316442489624,3.41766095161438
0.11039447784423828,3.5330088138580322,3.1870572566986084,0.61609244,0.006683313654912541,0.0038744544,43.60610790963625,0.6163098,13.703134536743164,13.17303991317749,177.38655939744658,1.3649466e-09,2666.9258785247803,1.581969976425171,800,14.391294084710612,3.130150880648084,3.131878896830118,378.91771572221137,0.524699661677723,0.0062571093,0.0199233756139776,51.62937848984457,307.5962203948337,39.41771643409627,0.39372682571411133,30.53429693080004,800,168,0.6633588651947221,14.968713283538818,27040000,4.518218891618014,0.0005,1.2352163791656494,113.41398089519159,1.2353334426879883,3.4102985858917236
0.11174774169921875,3.537849187850952,3.2204627990722656,0.61486495,0.007023782133326128,-0.0021357064,45.788670514385934,0.6152307,13.760280132293701,13.210652589797974,177.67938988911547,-4.827977e-10,2681.949776649475,1.5825166702270508,800,67.33741587238447,3.137127220981953,1.5980103632409912,373.16975421724766,0.556245911218146,0.004045543,0.02062872894444367,54.74699695656393,308.17127697616127,38.109546765466725,0.41196322441101074,32.32722440187007,800,169,0.7260657113959361,15.017739534378052,27200000,4.509904226788134,0.0005,1.226984977722168,116.14907828380882,1.2270996570587158,3.4090754985809326
0.10957932472229004,3.5298521518707275,3.198343515396118,0.613622,0.007395913874173518,-0.0030084224,46.87490263280043,0.6140478,13.735029697418213,13.177828550338745,175.52158783006107,1.2993812e-09,2696.95894241333,1.5844168663024902,800,-14.299040182326356,3.0935339608487853,2.5518350845528173,384.6718041641503,0.6355490541437615,0.0023513585,0.02065305807515046,62.59441894669223,303.73787065562277,48.194189831665504,0.42151355743408203,36.757935907567955,800,170,0.8659088221023811,15.002910375595093,27360000,4.370004993309179,0.0005,1.2376577854156494,120.53851838542026,1.2377755641937256,3.398909091949463
0.1100759506225586,3.527169704437256,3.2470600605010986,0.61267906,0.0069467175025337505,-0.0039390344,46.7727677687025,0.6129278,13.79607343673706,13.259138822555542,178.38771767389233,-5.00679e-10,2712.0054132938385,1.5815722942352295,800,-4.904205185602809,3.1469823668349104,1.1090001287453657,386.96686036424023,0.5120002295460497,0.0035692696,0.020698572479233512,50.366242776104365,309.1962932026082,45.89922623398767,0.4008750915527344,29.738893211712025,800,171,0.6928287460649887,15.040194034576416,27520000,4.436121779516041,0.0005,1.2138831615447998,121.17768222172775,1.213998556137085,3.4409868717193604
0.10953974723815918,3.5475735664367676,3.229945421218872,0.61177504,0.006841589665658481,-0.0035702349,46.45489957537118,0.61184925,13.796985387802124,13.235431671142578,178.3027869417579,1.7285347e-10,2727.0706255435944,1.5832934379577637,800,44.05656486156322,3.14442601991736,1.5309307164242414,371.55830995344223,0.4786254074823023,0.0034449738,0.020376263800406923,47.06219635821332,309.0245762900668,43.71864265935245,0.4260993003845215,27.8362823154315,800,172,0.6436733003512396,15.059027194976807,27680000,4.50092126766343,0.0005,1.2314581871032715,117.56985747153315,1.2315716743469238,3.412203788757324
0.10964536666870117,3.5484254360198975,3.235379457473755,0.6103869,0.007370895472069034,-0.0033916053,46.95364835754869,0.6107312,13.819890022277832,13.247951030731201,176.80316674234476,-2.68221e-10,2742.145888566971,1.5748920440673828,800,18.949992169099914,3.1205193246091167,0.49732882950867907,378.7111255001206,0.6215562674820707,0.0033763952,0.020549739616321998,61.211544944196774,306.4804634462431,42.805195080039205,0.4363291263580322,35.91469845114498,800,173,0.8451517449233674,15.06912350654602,27840000,4.478460431251156,0.0005,1.2194256782531738,117.49406439853391,1.2195422649383545,3.4292826652526855
0.10998702049255371,3.5438854694366455,3.209817409515381,0.60954905,0.007355187986528679,-0.005166591,47.09120339841484,0.6097208,13.78411054611206,13.21790623664856,176.19854402132262,-5.126e-10,2757.2019493579865,1.5819480419158936,800,18.93945566201763,3.110359754622209,1.093048682973762,367.8423414676771,0.5939084683681586,0.0022280249,0.020633226703907662,58.47334628289815,305.48603253257744,46.49344331104242,0.4302103519439697,34.337877217429806,800,174,0.8103905103739444,15.049915075302124,28000000,4.512701861105882,0.0005,1.2356891632080078,117.28867707591573,1.235807180404663,3.4185969829559326
0.11015796661376953,3.5388121604919434,3.213198184967041,0.6079637,0.007314596793790123,-0.0027769045,46.16830225766445,0.6081623,13.787905931472778,13.199754476547241,176.2951882615572,1.0967255e-09,2772.251340866089,1.5764334201812744,800,9.282581178295349,3.1092688088086526,0.11070285576014591,376.0400633735641,0.6111947162872855,0.0029532786,0.020703963766975406,60.18455398853546,305.3877136022796,48.22095879071533,0.45206117630004883,35.315625821255324,800,175,0.7898242605276815,15.043237209320068,28160000,4.492203502521402,0.0005,1.2254621982574463,115.60311421405588,1.2256457805633545,3.4098260402679443
0.11090922355651855,3.5363190174102783,3.214858055114746,0.60644335,0.007093686759996783,-0.004345661,46.7052153588907,0.6065899,13.82884168624878,13.261785745620728,180.31815801887984,-7.0929534e-10,2787.3508610725403,1.5831263065338135,800,-1.569871343055866,3.1797238977798683,2.0729798393538394,377.15243782695245,0.5261532293080566,0.001831384,0.020918768067469642,51.76050550547041,312.3173840286453,48.995020154994215,0.43013644218444824,30.562109718656355,800,176,0.6817658704040468,15.09331727027893,28320000,4.5477356206931345,0.0005,1.2342321872711182,116.02367845343309,1.2344036102294922,3.4423751831054688
0.10946106910705566,3.5447440147399902,3.202540874481201,0.6053082,0.007371773031814539,-0.005851109,47.17659431380653,0.6054311,13.777430057525635,13.236101627349854,179.91187835203272,-6.3180927e-10,2802.4020624160767,1.579773187637329,800,6.662148861748643,3.176638694763209,0.5749011631618346,380.5323737279743,0.5948918402825316,0.0031183541,0.021193194369664155,58.56734478781791,311.94983730269314,46.89871731431747,0.4058651924133301,34.41393137610189,800,177,0.8009593960446725,15.044986248016357,28480000,4.617952245755697,0.0005,1.2379906177520752,119.75500621894423,1.2381644248962402,3.44655442237854
0.11007285118103027,3.5313007831573486,3.238736391067505,0.6043602,0.00692052284881674,-0.0043997085,46.335887919556555,0.6044583,13.787903308868408,13.238487482070923,182.0180062127851,-1.168251e-09,2817.451378583908,1.5765647888183594,800,13.239400332283521,3.2103807876583015,0.8523528561075963,378.5025276698654,0.47432203430074504,0.0020392651,0.020739710704035016,46.63068491800937,315.4606614842858,43.017742580638306,0.41335105895996094,27.562069990014844,800,178,0.6050080677141588,15.04320478439331,28640000,4.668809827039612,0.0005,1.2244961261749268,116.87826997588083,1.2246677875518799,3.429342746734619
0.1090242862701416,3.545436143875122,3.2082467079162598,0.60306585,0.007324384082072858,-0.004492043,47.23939530949252,0.60341686,13.807663917541504,13.237854719161987,179.17059631764303,-1.6659498e-09,2832.5312609672546,1.5801608562469482,800,-0.07358134971536215,3.1586885002805496,1.6270809388136809,385.81652153800036,0.5647948608563472,0.003380993,0.021275920558521587,55.58779805737906,310.27867703112906,42.634620258127505,0.4348263740539551,32.68494915394752,800,179,0.7237890468059637,15.07377314567566,28800000,4.546097143913589,0.0005,1.2362432479858398,116.49948151517103,1.2364251613616943,3.4400384426116943
0.10987710952758789,3.5194013118743896,3.223022222518921,0.6020471,0.007415733356294451,-0.0043378165,47.13498362092385,0.60224193,13.771465539932251,13.191608905792236,180.93656773492884,2.8014185e-10,2847.5661792755127,1.5827534198760986,800,29.658897144840203,3.1988294591901334,1.0364445456596496,376.46056281988706,0.593482264443007,0.0027198463,0.020923738275453133,58.429522966597176,314.2626024012563,38.35673271486846,0.4439389705657959,34.34138550617642,800,180,0.7601017824936107,15.02857494354248,28960000,4.671765986872772,0.0005,1.22719407081604,116.59171315660308,1.2273740768432617,3.404147148132324
0.10949254035949707,3.544203996658325,3.2169783115386963,0.6010636,0.007714008559527511,-0.001999446,46.13050831913123,0.6011123,13.816349744796753,13.24799370765686,176.7523243504751,-6.437302e-10,2862.650148868561,1.5815112590789795,800,-16.628031009366808,3.1137676388239157,1.6221026547849537,378.24704308229826,0.6891694960181117,0.00297492,0.021516142595012087,67.89745416962829,305.6042744277962,54.023919502228516,0.43290209770202637,39.70490672380045,800,181,0.9367144600785997,15.077828407287598,29120000,4.483844383943025,0.0005,1.2314727306365967,118.98626622541391,1.231654167175293,3.4452569484710693
0.11009550094604492,3.5402793884277344,3.1700544357299805,0.6003737,0.007015419577799804,0.0010974755,46.09377415175407,0.600299,13.692020654678345,13.1588876247406,181.94300904268684,2.2053719e-10,2877.6245682239532,1.5819907188415527,800,40.31989935599104,3.2068661725517007,0.3470103705919353,389.64121481158026,0.4980861431022946,0.004113952,0.02117372789361465,48.98668754904761,315.0745240605013,46.375069698631684,0.39702606201171875,28.995083344849096,800,182,0.6267131364685099,14.968019485473633,29280000,4.546400503435531,0.0005,1.2464368343353271,117.74840789708374,1.2466111183166504,3.4055564403533936
0.11879968643188477,3.7653861045837402,3.403120756149292,0.599246,0.007241885643310845,0.0019560247,46.71350445155179,0.5992771,14.223191738128662,13.60727858543396,182.1438481355533,8.5234636e-10,2893.1095123291016,1.5832128524780273,800,-0.7834093580573978,3.214564449934406,1.2628366387019003,379.2367373240558,0.5473006336081784,0.005202488,0.021460727301431365,53.861635642227135,315.7545324233161,44.56377752439629,0.4695315361022949,31.767893276958084,800,183,0.7278471103298694,15.478678703308105,29440000,4.570012786159803,0.0005,1.2252225875854492,118.51788823559185,1.225402593612671,3.388671636581421
0.11002039909362793,3.5454866886138916,3.236147403717041,0.5981567,0.007750736721788198,0.0021377027,46.92563703394099,0.59856147,13.761680841445923,13.227596282958984,177.64945782836193,7.4505807e-10,2908.13214468956,1.5789461135864258,800,-21.123544380564006,3.129262084070603,2.182391269937082,386.3392431642449,0.6734748046112876,0.005609827,0.02203407640329666,66.3473295702788,307.0209765558528,57.16790531910695,0.3981001377105713,38.86973407221824,800,184,0.88131954378904,15.016517400741577,29600000,4.466416584003825,0.0005,1.225059986114502,118.44320690472553,1.225236177444458,3.40468692779541
0.11255025863647461,3.5407674312591553,3.2295804023742676,0.5976283,0.007454525516195237,-0.0008152622,48.37059922819588,0.5978689,13.807697772979736,13.244112730026245,179.37997419173828,8.404256e-10,2923.215035676956,1.580101728439331,800,-16.679203627314465,3.1605848868321207,0.3036431417736213,379.3205769643403,0.5758590130068841,0.0033610996,0.021197083214405738,56.68582338043797,310.32315685454654,55.87027163371478,0.425091028213501,33.30831534923239,800,185,0.7678932400439765,15.076679468154907,29760000,4.438330383318015,0.0005,1.23866605758667,120.52400433842202,1.238847017288208,3.431211471557617
0.10957574844360352,3.5730793476104736,3.2238712310791016,0.59666157,0.0073818775715594675,-0.0043949536,48.14281607512599,0.59697884,13.841169357299805,13.268647909164429,181.8657985858959,6.79493e-10,2938.3212513923645,1.5843143463134766,800,-17.680388205104524,3.2086896380401746,0.4750111206717691,384.916958405996,0.5764273579091497,0.0026802665,0.021642298218664265,56.74731827745076,315.06383026502164,50.17478607652277,0.4369657039642334,33.36082361409603,800,186,0.7813776582084815,15.100030660629272,29920000,4.602042027653159,0.0005,1.2288603782653809,119.84080245597158,1.2290356159210205,3.4228103160858154
0.1100771427154541,3.530700445175171,3.2488696575164795,0.5958878,0.007740587641212793,0.008375833,46.77952371906331,0.59600776,13.794332265853882,13.238285064697266,179.80752369953902,3.7550935e-10,2953.3924045562744,1.5830078125,800,30.693472938231036,3.179453944541539,1.3023542767112488,380.74240884057804,0.6966859635665991,0.006363376,0.021883224406290827,68.65044986939388,312.0436098960961,46.29461957653606,0.41999006271362305,40.137102777552144,800,187,0.9569837483460504,15.06494665145874,30080000,4.594319500244641,0.0005,1.240647554397583,118.9249631991861,1.2408230304718018,3.415454626083374
0.11007905006408691,3.5320334434509277,3.170990467071533,0.5950191,0.006795211889992729,0.0023851858,46.19319849731649,0.59506816,13.722130298614502,13.155654191970825,183.66744322233018,-3.8444994e-10,2968.3751060962677,1.5820739269256592,800,11.924228233934418,3.2455079338235806,0.7536157933526031,384.3036234931176,0.46783576795125537,0.0050497144,0.021212713561989942,46.00292215180003,318.877594398011,44.14872855719163,0.43043947219848633,27.21696002629863,800,188,0.6423033692306866,14.976538896560669,30240000,4.684226821467319,0.0005,1.2245347499847412,116.77948218854998,1.2247142791748047,3.4075989723205566
0.10981917381286621,3.5284783840179443,3.200482130050659,0.5938459,0.006605778910996741,-0.0012451711,44.177693653604344,0.5938704,13.800189018249512,13.230567455291748,185.50812370597794,6.9141387e-10,2983.4408469200134,1.5813419818878174,800,16.124404754866674,3.2703481989704275,1.2557685688420044,386.3552996548141,0.467900932686944,0.0038854652,0.021717931062742078,46.01095547728233,321.22988775139487,50.583305522842394,0.4338979721069336,27.231138424398377,800,189,0.6170900197106545,15.059626579284668,30400000,4.630705840176432,0.0005,1.2289063930511475,114.17951827216025,1.229097604751587,3.4607152938842773
0.10950970649719238,3.5662033557891846,3.2057297229766846,0.59243965,0.006942797611328045,-0.002283834,45.82692435661491,0.5926324,13.839168310165405,13.276880979537964,181.88451202962642,8.702278e-10,2998.542741537094,1.5829172134399414,800,0.008428650123942977,3.209929108723475,1.633574713509744,378.75766033509325,0.5340508979176295,0.0023017123,0.02121289585041681,52.56171886041662,315.25158698333036,44.950986306292776,0.42681431770324707,30.921205292044142,800,190,0.7484979896173358,15.095660209655762,30560000,4.584589374536592,0.0005,1.2256052494049072,115.29410177812001,1.2257907390594482,3.4563333988189697
0.10925769805908203,3.5419063568115234,3.229261875152588,0.59127414,0.0069197114749355235,-0.005105087,45.26232581583423,0.59155864,13.841546773910522,13.28800892829895,181.78464885962757,4.6789633e-10,3013.6446759700775,1.5809376239776611,800,22.212391423662822,3.2093380378653174,1.602548149939503,373.7148563500423,0.5322563903406492,0.0019661202,0.021729672207619496,52.38222460962808,315.18682147276627,48.64120336329448,0.41818904876708984,30.869969211944003,800,191,0.7162279708754405,15.095704078674316,30720000,4.568904904995874,0.0005,1.2241933345794678,116.84807546851076,1.2243714332580566,3.4754130840301514
0.11717796325683594,3.7492170333862305,3.3425464630126953,0.5907519,0.0066453853110307525,0.020162838,44.796384708821755,0.590511,14.133040428161621,13.594223499298096,185.7704543591159,1.0073185e-09,3029.0409750938416,1.5786292552947998,800,-5.669083446225038,3.2830321607410946,1.47562557701427,381.5114273747697,0.46432606184756414,0.009871347,0.021564533428119047,45.661863932192084,322.58681168786234,40.77159391149209,0.39568448066711426,26.985042090278213,800,192,0.6415215607075211,15.390135765075684,30880000,4.735830464729766,0.0005,1.2266831398010254,112.27866410345247,1.2268590927124023,3.459859848022461
0.11145401000976562,3.5380637645721436,3.1730029582977295,0.58948445,0.006498475274426469,0.01159484,45.09402184992422,0.5894233,13.738953113555908,13.163231372833252,185.8379858761555,2.801419e-10,3044.0451126098633,1.5810954570770264,800,25.756198278702357,3.2807993682274392,0.44024202108136357,386.0568564748704,0.4048767895323412,0.012237679,0.021275152532230807,39.77633541382329,322.5002177032488,41.186629664570354,0.43834829330444336,23.545493684788617,800,193,0.5515952326369596,14.998012781143188,31040000,4.809322968836131,0.0005,1.2285144329071045,115.64642767915987,1.228694200515747,3.411381721496582
0.10974669456481934,3.5333635807037354,3.2371773719787598,0.5883477,0.006593043385463594,0.009034722,44.19733485550018,0.5884353,14.231927871704102,13.670474767684937,184.42731116292293,-7.629394e-10,3059.5383899211884,1.975775957107544,800,-34.25243999766454,3.262580236534333,0.8622202531130503,384.4777820964841,0.475367298157177,0.007907277,0.020911603157537813,46.754841676309276,320.6456412063724,37.87935136155875,0.42579221725463867,27.54418185922973,800,194,0.6449097453308067,15.487115621566772,31200000,4.7658802096479285,0.0005,1.2254619598388672,111.3117714011331,1.225644588470459,3.4616241455078125
0.10980105400085449,3.533869981765747,3.179344415664673,0.5878598,0.006669531007740987,0.007417041,44.86594198368652,0.5878842,13.763726234436035,13.201328754425049,184.79866768037115,-5.960466e-10,3074.5781898498535,1.5851280689239502,800,9.446012428866085,3.263241182978534,0.4688517872999145,377.78733852176885,0.4900748120306589,0.0045487164,0.021374765297844787,48.208507616688564,320.61891690816014,37.63702245501771,0.4266335964202881,28.379607773545203,800,195,0.6883892374945433,15.033503532409668,31360000,4.7380892361707625,0.0005,1.2393827438354492,118.75868795938743,1.2395622730255127,3.443037271499634
0.10883545875549316,3.5319414138793945,3.2251598834991455,0.5870343,0.006788450358150408,0.014006222,45.87487894293054,0.587169,13.817556619644165,13.255861759185791,185.01586183987672,6.198883e-10,3089.6498460769653,1.5772120952606201,800,-17.972312740688906,3.2672078139149177,0.6606729361320536,388.6362995405235,0.5020916753132293,0.0071647586,0.021442593078609306,49.39960573152046,320.9293119830879,43.839346140035865,0.4269876480102539,29.164134675584542,800,196,0.6982308715978938,15.06548810005188,31520000,4.751479576969088,0.0005,1.2176032066345215,115.77508374556906,1.217780590057373,3.4623773097991943
0.10965919494628906,3.532454490661621,3.294865131378174,0.5860801,0.006774575089483035,-0.0009317054,45.41057863933053,0.586317,13.861129522323608,13.31685185432434,185.23463457397025,-9.298325e-10,3104.7798063755035,1.5804970264434814,800,-25.964487138971894,3.2734497973235936,2.224717525029904,382.3410742346651,0.49150410069288836,0.0036555529,0.022064021165040054,48.351580643788765,321.4187481689207,52.631015150578186,0.4086174964904785,28.585754960439754,800,197,0.6918392476464987,15.123769998550415,31680000,4.738488819896644,0.0005,1.23274564743042,116.33079597359671,1.232926368713379,3.4236607551574707
0.11033105850219727,3.5349674224853516,3.22141432762146,0.58493173,0.007351820376539832,-0.0043534497,47.164330234778504,0.58532,13.749537467956543,13.183253049850464,184.4442824878791,1.913309e-09,3119.800277233124,1.5859215259552002,800,9.698655467764269,3.2577118979801796,1.4297131514785197,385.1332780412399,0.6156883707568415,0.0030295916,0.022103035686014537,60.64661592534406,319.7873414469035,43.38819152242477,0.4300417900085449,35.50819030267485,800,198,0.8649583220276044,15.014301061630249,31840000,4.691939425868391,0.0005,1.2339177131652832,116.81020987925935,1.2340989112854004,3.3793039321899414
0.10978937149047852,3.5327441692352295,3.2085533142089844,0.5837631,0.007419596871594094,-0.0044876193,47.13743360004872,0.58416116,13.802022933959961,13.226728439331055,183.66369246690266,-1.7881386e-11,3134.869531393051,1.586888313293457,800,17.763454982059987,3.247208196751623,1.116930866297445,384.19108121037425,0.6372568902246992,0.0018991474,0.022157954161790224,62.776812638193086,318.7197336359672,46.081324886211696,0.43957090377807617,36.695638381944256,800,199,0.9092240321128056,15.06313705444336,32000000,4.727250887404704,0.0005,1.2308011054992676,117.23755172157699,1.2309749126434326,3.4379734992980957
0.10909032821655273,3.5707924365997314,3.2046408653259277,0.582888,0.0072884017886091675,-0.004865295,46.85929345070335,0.5831178,13.802888631820679,13.227909564971924,183.9284890677982,-1.13248785e-10,3149.9378793239594,1.5824685096740723,800,21.66487590341464,3.248146850537278,1.5499834594354929,386.7609630446277,0.6090019758075761,0.001868329,0.022265692917227225,59.98339826964564,318.8546765254279,49.4520301622298,0.4399275779724121,35.19383860350199,800,200,0.868281315544265,15.062182426452637,32160000,4.6965442600298,0.0005,1.2291784286499023,116.33334109402149,1.2293531894683838,3.406524658203125
0.10950756072998047,3.5466842651367188,3.2062549591064453,0.58232933,0.0071445451906875035,-0.0046389983,46.79037938697444,0.58235484,13.809418678283691,13.241782665252686,184.68491102132649,4.7683656e-11,3165.015011548996,1.5783381462097168,800,4.877578410298225,3.2662271748228906,1.1369533928003752,392.0945889989764,0.5604024004456709,0.0019380836,0.021898388267335908,55.170111751829516,320.6993066223182,50.06727073695984,0.43220067024230957,32.38505762035473,800,201,0.8049529545653794,15.070949077606201,32320000,4.772636761587327,0.0005,1.231393575668335,114.98875045370659,1.2315764427185059,3.420468330383301
0.11108136177062988,3.5500636100769043,3.227790355682373,0.58174115,0.007221396563777469,-0.004727509,46.66912113963945,0.58179146,13.87116003036499,13.277610778808594,184.25723935414229,-7.1525574e-10,3180.151163339615,1.5869154930114746,800,4.1716244114015195,3.252821135254189,1.2984263298339853,392.36922147840846,0.5879415232336812,0.0019330835,0.022345353572465778,57.896352283421564,319.253921717828,56.14941220755959,0.4565238952636719,33.97339434071098,800,202,0.8634406258691172,15.130019426345825,32480000,4.574704860074106,0.0005,1.2287533283233643,115.82627729613101,1.2289323806762695,3.4518325328826904
0.10917305946350098,3.5379438400268555,3.2181224822998047,0.58093107,0.00695760749095928,-0.0022862935,45.76257929748386,0.58116096,13.787753105163574,13.22341537475586,186.29557676438498,1.7285355e-10,3195.2042331695557,1.5860624313354492,800,-21.589116136812937,3.291475948673219,1.9486265317472626,394.6557631601106,0.5392656764408508,0.0036275736,0.022323442515901737,53.079690917544525,323.16738155290255,50.20780634565446,0.4292573928833008,31.280575536162658,800,203,0.7458963253937501,15.04694128036499,32640000,4.774556251777245,0.0005,1.2291288375854492,114.79349228905227,1.2293078899383545,3.4175004959106445
0.11120176315307617,3.531471014022827,3.2257211208343506,0.58014244,0.0072488191149402284,0.0026310612,47.19711404774543,0.5803228,13.779789209365845,13.231137037277222,185.71911023885318,1.3306737e-09,3210.2605018615723,1.5815296173095703,800,6.432738166417279,3.282860492357723,1.0106106264315489,389.88071110704317,0.5964164437141304,0.0051256143,0.02184756034288984,58.735523543406416,322.27720217245553,46.129055251985164,0.411517858505249,34.44406161392982,800,204,0.8740438449003275,15.050063848495483,32800000,4.760987211832722,0.0005,1.2398405075073242,120.05098594176869,1.2400212287902832,3.4099059104919434
0.10979056358337402,3.5354201793670654,3.226689338684082,0.5791482,0.007302489958607807,0.010722159,49.06394253172196,0.57961386,13.73961353302002,13.176088094711304,186.9404932223358,-5.722045e-10,3225.2671608924866,1.5829977989196777,800,20.1828217982399,3.3035576361276604,1.0878453090897588,395.83737404726355,0.5780222425539961,0.008904571,0.02240486870020701,56.91377550981311,324.25359941919163,48.107460231286645,0.42774391174316406,33.44564697937846,800,205,0.8310439684455265,15.000535011291504,32960000,4.771308263328316,0.0005,1.2310335636138916,118.49575448126463,1.2312102317810059,3.3709518909454346
0.10955452919006348,3.538600444793701,3.224179267883301,0.5779953,0.007320591142920446,0.01645648,46.97003281110758,0.5783944,13.793370723724365,13.228366136550903,182.5944287509652,5.6028365e-10,3240.3222086429596,1.5802688598632812,800,10.672519970307427,3.225251786198621,2.0965557860114536,398.31288827245464,0.6307417846153613,0.014302388,0.022526301364322914,62.131750165151516,316.38109909826744,55.75442450979588,0.42948460578918457,36.41414375113587,800,206,0.9243863773716773,15.048885583877563,33120000,4.667502921780246,0.0005,1.2255334854125977,118.65041402393469,1.2257144451141357,3.422266721725464
0.1093294620513916,3.5372393131256104,3.2021303176879883,0.57655406,0.007072497638101337,0.008859931,45.83472147228216,0.5768702,13.751229286193848,13.215038776397705,187.3315271827096,-4.410743e-10,3255.342426776886,1.584301233291626,800,8.019826910180077,3.310600840606318,3.778836083195713,395.81661346741697,0.5630552392840896,0.006141546,0.022905571291160307,55.428765382836126,324.94575327995807,50.10509666136718,0.4009518623352051,32.62054074278087,800,207,0.8106009582261754,15.01394009590149,33280000,4.760908868042783,0.0005,1.2328355312347412,114.83269946989627,1.2330093383789062,3.431907892227173
0.10973978042602539,3.54000186920166,3.2118067741394043,0.5750541,0.006761579779714292,0.0024850743,44.438458065102125,0.57526135,13.791912317276001,13.228477954864502,187.140976829719,-1.6868116e-09,3270.3939740657806,1.5848217010498047,800,6.092555037056965,3.307194570121083,2.2564176372741387,397.65902587162634,0.5202069813999326,0.004313332,0.022486427538602315,51.19183990267236,324.6431799919161,52.85972062117145,0.42776012420654297,30.21872171331662,800,208,0.7534413053274176,15.045414924621582,33440000,4.797014261499048,0.0005,1.2237906455993652,116.32535408742723,1.223966121673584,3.4316160678863525
0.10978388786315918,3.5397560596466064,3.2377047538757324,0.5741795,0.0071481755555196855,0.00026372596,45.85574890640104,0.57427925,13.828598260879517,13.26321792602539,189.3714716817681,-1.8954276e-09,3285.495869398117,1.5827898979187012,800,0.9889485345461069,3.353356143040885,2.1785181719824327,394.8143353195629,0.5801334890605081,0.0048156986,0.023265626797032302,57.12657423990953,329.11347915129545,48.984603573109275,0.4295969009399414,33.57247630117356,800,209,0.8405158415493632,15.095765113830566,33600000,4.931108853437293,0.0005,1.2373378276824951,115.0444507637604,1.2375268936157227,3.4435107707977295
0.10900139808654785,3.542287826538086,3.2297167778015137,0.57299775,0.006835636742775327,0.005299607,44.35280914547278,0.5733276,13.821632385253906,13.246045351028442,189.4316990520282,4.6491627e-10,3300.5911643505096,1.5797102451324463,800,-21.539498105093237,3.351184777958841,1.669039021469536,398.6473768390058,0.531044681035994,0.0066074966,0.023100161830943024,52.27174358736053,328.9331802208573,54.442630194114116,0.44061803817749023,30.85139336836046,800,210,0.7641143785229885,15.08914589881897,33760000,4.9168065294899295,0.0005,1.2374482154846191,116.00030891574123,1.23763108253479,3.4344515800476074
0.11037683486938477,3.5361080169677734,3.2152435779571533,0.5719402,0.007221035250761028,0.006172079,46.27641535791861,0.5722127,13.774093866348267,13.196633577346802,187.29281238425017,6.735324e-10,3315.6354463100433,1.581467628479004,800,-10.341820837204486,3.3081204310096144,3.2721004187707745,398.07615569117525,0.5955039535450339,0.004314964,0.023432431318660327,58.65215032779306,324.52351409581394,56.42056804048246,0.4411294460296631,34.45148980010302,800,211,0.8462824053487542,15.038042783737183,33920000,4.795265752676279,0.0005,1.2340519428253174,116.00507073835588,1.234229564666748,3.4027349948883057
0.11000776290893555,3.546293020248413,3.222076177597046,0.57086945,0.006758171966111185,-0.001446421,45.79912615423206,0.57113755,13.761428833007812,13.195216417312622,191.34383585157514,3.6954875e-10,3330.677533864975,1.5778083801269531,800,2.8171269195942696,3.3878665128155028,1.190438681575391,389.89802647865315,0.45406599379916107,0.0038580317,0.023448093292266145,44.64780625446796,332.7224409089794,42.65991549484041,0.4302225112915039,26.406819064802757,800,212,0.6338960396155727,15.035969734191895,34080000,4.970272272088241,0.0005,1.2443878650665283,115.26876829324313,1.2445611953735352,3.387497901916504
0.10998654365539551,3.5563368797302246,3.2370822429656982,0.56947243,0.007367434944403727,0.002654274,47.770214788922964,0.5698284,13.82762885093689,13.244060039520264,187.92030978854228,3.069639e-10,3345.7804498672485,1.5840370655059814,800,-6.616552831372493,3.328064941943385,1.7443122542083505,393.15070139300536,0.5724946190514388,0.0038579262,0.02293615260031687,56.36899197051011,326.6813720121162,45.57011054897607,0.44755125045776367,33.11976973405132,800,213,0.8044781948861083,15.096790552139282,34240000,4.86242675150605,0.0005,1.2388591766357422,115.78235822835782,1.2390453815460205,3.404550075531006
0.10959482192993164,3.5430142879486084,3.198697805404663,0.5684015,0.007535916078839461,0.038398363,49.381447375143466,0.5686334,13.700169801712036,13.164950609207153,186.5981216511657,2.2649767e-10,3360.747465133667,1.5828871726989746,800,2.8050745575519294,3.2984671525445193,0.1816113857935602,396.5757517551714,0.5768504857577851,0.021545354,0.023180957149132726,56.79938974063762,323.7244364306981,54.15526901025673,0.3996601104736328,33.412606208782634,800,214,0.7940982444085072,14.960611581802368,34400000,4.7482555540665885,0.0005,1.2305076122283936,122.34763620529532,1.2306811809539795,3.381086826324463
0.10991811752319336,3.5453052520751953,3.22245717048645,0.56718874,0.006777986189719342,0.019057063,44.915588490410165,0.5674089,13.80171275138855,13.237171411514282,190.4416465388313,-7.4505807e-10,3375.8138649463654,1.5791378021240234,800,-0.38042982093875266,3.3685532874218937,2.071408590765342,390.9143993738064,0.4943076738673561,0.0075842515,0.02297438539352029,48.634990702297316,330.7908327923136,46.881069868059754,0.4286348819732666,28.765098246945144,800,215,0.6624156744178868,15.060238361358643,34560000,4.919069703331795,0.0005,1.2287285327911377,113.47032098032365,1.228907585144043,3.4304966926574707
0.10955023765563965,3.539297103881836,3.2088065147399902,0.56621224,0.006238183577852448,0.00987782,41.769813979915156,0.56633437,13.74604868888855,13.178534507751465,192.48264961854755,1.8119811e-09,3390.8148262500763,1.5821282863616943,800,28.53066174169138,3.406270927891102,2.7934024523242864,408.3951097843869,0.4156634224837677,0.009122836,0.02300986287081795,40.852229484345884,334.6108842320637,43.788772496192344,0.43201398849487305,24.212655600595408,800,216,0.5499468944904831,14.994763135910034,34720000,4.992498257539392,0.0005,1.2178654670715332,109.89166676773128,1.2180445194244385,3.3876686096191406
0.11031007766723633,3.5442421436309814,3.2602224349975586,0.5650519,0.006903878902546064,-0.001265664,41.4297589988494,0.56511855,13.860412120819092,13.29635214805603,185.9627870011532,1.2695789e-09,3405.9385557174683,1.580080270767212,800,9.595193394964156,3.2835675094552492,3.5229949340892257,385.9419137469362,0.6027567592489809,0.0030278533,0.022840506260898175,59.38382638948755,322.12296523670767,56.9431333115547,0.42772650718688965,34.90174483977055,800,217,0.8441702025473706,15.117597341537476,34880000,4.710683342361642,0.0005,1.2271673679351807,106.37740049799406,1.2273478507995605,3.4515771865844727
0.11005520820617676,3.527432680130005,3.2320749759674072,0.56405175,0.006614163410992015,-0.004592923,42.04457318146437,0.5642001,13.756624937057495,13.200231313705444,189.46928421498436,-1.4662742e-09,3420.9636940956116,1.5814478397369385,800,-5.76435465613104,3.3474387199610596,1.8061947378127834,392.53984926108274,0.5117189714728867,0.0025216579,0.023067699765584697,50.37110114494781,328.62817645506505,45.63524618873233,0.4203026294708252,29.67547587776806,800,218,0.6979004710809606,15.018876552581787,35040000,4.816920916642353,0.0005,1.2318086624145508,107.91608472916658,1.2319903373718262,3.397310495376587
0.10947895050048828,3.5361363887786865,3.213919162750244,0.56316453,0.006837848425511411,-0.0049836016,42.13868761573435,0.56350046,13.769633293151855,13.220241785049438,189.08024940131884,-8.940696e-10,3436.005751848221,1.582808494567871,800,24.14099883940067,3.3375065458657884,1.5539466805395348,396.5491804136167,0.5754026659911907,0.0014456257,0.0233435730335524,56.675157584062056,327.44732513904813,49.64087986075616,0.41401243209838867,33.249021919531266,800,219,0.8116902628726379,15.035932064056396,35200000,4.816521034144596,0.0005,1.2358174324035645,106.74977315745666,1.2359929084777832,3.4274163246154785
0.10931849479675293,3.5284297466278076,3.1873998641967773,0.5630502,0.006314881479809907,-0.00021384924,41.614630858742856,0.5629245,13.69473385810852,13.155826807022095,191.8010851759293,-3.576277e-11,3450.952314376831,1.5736243724822998,800,2.427345094328796,3.3939244441470278,2.622059328484474,389.22338715107213,0.44562304834025973,0.003927213,0.023306002312971856,43.82599761073097,333.35224863561524,41.084928798171696,0.40347814559936523,25.912907577672332,800,220,0.6141336447747918,14.940250635147095,35360000,4.947629687213077,0.0005,1.213669776916504,108.29227698507927,1.2137844562530518,3.4048514366149902
0.11049962043762207,3.549478054046631,3.210948944091797,0.5617675,0.006451047822123016,0.0026761973,40.81986117563583,0.56212175,13.82443380355835,13.273380994796753,191.31102078048337,1.2516976e-09,3466.047516345978,1.5852298736572266,800,-14.779096526731717,3.3900553505792543,2.247997441915732,387.167884680096,0.5017157928132414,0.0031750873,0.022800291830056208,49.38020950359581,332.8919740341797,40.95865746928433,0.4145188331604004,29.12045418986832,800,221,0.694190178344521,15.089045524597168,35520000,5.053932781285123,0.0005,1.2346456050872803,104.13477475611103,1.2348215579986572,3.467078447341919
0.10986471176147461,3.5288925170898438,3.2293989658355713,0.56083393,0.006671331046876381,0.0025426995,41.81719207843207,0.56102383,13.791950464248657,13.225919723510742,189.9861971662944,1.0967256e-09,3481.0973398685455,1.5814952850341797,800,30.427216043487164,3.3580271168704035,0.8742289902975633,393.29817644322594,0.5411861528590025,0.0045971987,0.0233393321625984,53.288388922974285,329.5808497969702,43.97269555430893,0.4302408695220947,31.318216192020355,800,222,0.7471919101059993,15.043681144714355,35680000,4.920529191697742,0.0005,1.2216432094573975,107.97168760047437,1.221822738647461,3.425593137741089
0.11023759841918945,3.545583963394165,3.1891298294067383,0.5600736,0.006290994597995529,-0.0020189416,40.23449840599653,0.5601037,13.751591444015503,13.185535669326782,191.88928966865652,1.1563301e-09,3496.119428396225,1.5788688659667969,800,26.652869982300118,3.3938207839749257,2.3730857434469854,395.6444854926696,0.47587570449581235,0.004082418,0.02279486801011881,46.8246931206456,333.2726104650961,42.74303084378371,0.4298717975616455,27.624674243674875,800,223,0.6705274322346898,15.01587963104248,35840000,5.025216363833388,0.0005,1.2336387634277344,105.27921550470145,1.2338192462921143,3.4108338356018066
0.10982894897460938,3.553384304046631,3.197333335876465,0.55918545,0.006391266844866813,-0.0027247686,41.440792043694806,0.5593123,13.787396430969238,13.232506275177002,192.0784863857051,-2.9802322e-10,3511.1766912937164,1.5781936645507812,800,-8.18077883337286,3.397119308113641,2.031977977883552,408.9958163028391,0.4754682250969087,0.0024326579,0.02304513534326494,46.787372669235936,333.5969462942909,42.55677482133358,0.41907310485839844,27.605144141099643,800,224,0.6601625797198187,15.05115294456482,36000000,5.055760332037571,0.0005,1.2338948249816895,103.81910792728861,1.2340776920318604,3.4385592937469482
0.10936379432678223,3.536731004714966,3.2248215675354004,0.55849195,0.006434323562393618,2.4313948e-05,42.30639530813908,0.558681,13.733892440795898,13.2084219455719,191.15058587800573,3.45707e-10,3526.1717116832733,1.5825016498565674,800,15.762835395024144,3.3770089318140295,0.5341042999719553,389.5873830497971,0.48002443440823533,0.0052603474,0.02334202351408979,47.23942852035985,331.5856948253282,43.732363873658805,0.3901643753051758,27.86705122228416,800,225,0.6413379809740772,14.98879599571228,36160000,4.934148608609005,0.0005,1.2249996662139893,106.98539817496864,1.225172996520996,3.4037935733795166
0.10952425003051758,3.5458223819732666,3.2097296714782715,0.5579204,0.006379894892604769,0.017546592,43.11576583285061,0.55802274,13.79242205619812,13.225440740585327,194.01269718982593,-9.000301e-10,3541.228976726532,1.5794296264648438,800,3.7280111751378584,3.430772385492236,1.1466700878331988,393.2293942946909,0.44287423918050134,0.010160443,0.023162924280209638,43.55965197372181,337.02531642663337,36.0489524149673,0.4314887523651123,25.727756406188256,800,226,0.6254646029255775,15.051132202148438,36320000,5.053098210825546,0.0005,1.2290546894073486,109.38062284757608,1.229233741760254,3.427828073501587
0.10939502716064453,3.5364694595336914,3.260796070098877,0.55692583,0.00675975228890602,0.053896613,41.338919380137455,0.55722356,13.830282926559448,13.267443656921387,189.69810197821732,-9.715557e-10,3556.3262763023376,1.5775980949401855,800,-32.23048469675572,3.3584695221804677,1.9378387549642946,392.3732296995083,0.5928940238088413,0.021996602,0.02354538510799029,58.41384812361528,329.5950290828542,43.95404301877282,0.4274744987487793,34.22758322868683,800,227,0.8363225565825166,15.091174364089966,36480000,4.9185800151560874,0.0005,1.2306504249572754,106.85895340391066,1.230830430984497,3.432631731033325
0.10908961296081543,3.535301446914673,3.2856059074401855,0.5562486,0.006982353115331447,0.020553036,43.882122133352006,0.5564112,13.827898979187012,13.273984909057617,190.52049724571643,-4.3213372e-10,3571.424744606018,1.580305814743042,800,22.42967441325984,3.372979401321514,1.3611210890642287,398.0333626043282,0.6102532741172974,0.0149681475,0.023279015672190973,60.134083833976526,330.9622814745869,45.67174174149392,0.418853759765625,35.250456080224716,800,228,0.8665944650965585,15.092283248901367,36640000,4.987379380053914,0.0005,1.2349770069122314,112.44441086197475,1.235156774520874,3.4127585887908936
0.11036276817321777,3.53542160987854,3.227250576019287,0.555335,0.0067674461787342495,0.01886572,39.35782970223429,0.55567545,13.794912099838257,13.22841501235962,188.3996991546939,1.0430814e-09,3586.477446079254,1.5817301273345947,800,-15.952779214827116,3.33370128801237,2.541537217142134,395.43178135039545,0.6542353071325527,0.011182532,0.02344277705765684,64.49552401221209,326.91842119484363,55.04421378008346,0.43010592460632324,37.74729458696001,800,229,0.9591151506595912,15.046557426452637,36800000,4.898341197945996,0.0005,1.2220728397369385,105.15043017810198,1.2222521305084229,3.4228763580322266
0.11048555374145508,3.5312464237213135,3.194838762283325,0.5546069,0.00674087376193936,-0.00059628254,44.144927299997526,0.5549369,13.792439937591553,13.214763641357422,193.69980434386358,-1.2040139e-09,3601.6919355392456,1.5839359760284424,800,41.98175660701126,3.4217346358384333,0.24073761060640309,399.04148692807377,0.5443748301511306,0.0022585955,0.024330350770503717,53.61377822108884,335.7436649835729,45.85000370091702,0.4395880699157715,31.547705759699458,800,230,0.7744827835629807,15.208278894424438,36960000,4.94137044768926,0.0005,1.3853042125701904,110.33318522496602,1.3854987621307373,3.4418509006500244
0.10907196998596191,3.5451576709747314,3.1975178718566895,0.55399805,0.006461567121440527,0.00056698336,43.25465105390715,0.55413175,13.998667240142822,13.444498777389526,194.91125731351613,-1.0460616e-09,3616.9698581695557,1.6667897701263428,800,-21.29435044710253,3.450665165099996,1.9903487583942798,400.61546258079505,0.47791465584650195,0.0031816035,0.02385963401815676,47.0304633009516,338.7912406994152,42.11807585757627,0.41914844512939453,27.7428075118149,800,231,0.6617407277198296,15.27105164527893,37120000,5.07736489926704,0.0005,1.2393290996551514,111.31477746363933,1.239542007446289,3.5449061393737793
0.11008858680725098,3.549654245376587,3.1757872104644775,0.553152,0.0067309285028650774,-0.0041958145,43.479242632185915,0.5533271,13.755932331085205,13.18204379081726,192.62244322448691,2.104044e-09,3631.982316493988,1.5784580707550049,800,-1.8343782002769218,3.404058186040759,2.165876448512804,401.04350625258604,0.5632103447400062,0.002195526,0.02429391540535931,55.48297006235547,333.98166648946716,53.23893399676523,0.4378218650817871,32.59391855956547,800,232,0.8084208103512467,15.006232500076294,37280000,4.954185067313468,0.0005,1.2200655937194824,109.25351790979862,1.2202467918395996,3.4162447452545166
0.10941863059997559,3.9280998706817627,3.226686477661133,0.552263,0.006569193986204335,0.020146424,43.14620911294215,0.5524317,14.172909021377563,13.605956077575684,194.51202736593115,-9.536745e-11,3647.4183864593506,1.5770366191864014,800,-19.135413309726403,3.436544285269229,1.819071779833456,405.8427469431555,0.5154401689853375,0.013677603,0.024274047678785878,50.751789475213506,337.3168763052803,48.50644302019586,0.43132805824279785,29.90408008722941,800,233,0.7224747134487498,15.429916620254517,37440000,4.97873181628352,0.0005,1.227109670639038,108.45923660874143,1.227280855178833,3.410977363586426
0.10927796363830566,3.543363332748413,3.1817073822021484,0.55167246,0.00533205415984951,0.012050701,36.09972045887737,0.5514946,13.744237184524536,13.192119598388672,198.8782766208188,2.4020672e-09,3662.43355178833,1.5836052894592285,800,-20.92558111845796,3.523968880799427,3.3407922182568655,399.13493440635233,0.3444546997393783,0.005787845,0.023582149306280123,33.828533290261596,346.33672770919753,36.91830073066864,0.41685962677001953,20.263381088141013,800,234,0.45953920450613805,15.00895619392395,37600000,5.213825794080649,0.0005,1.2345640659332275,102.5158363606393,1.2347385883331299,3.418970823287964
0.11088919639587402,3.5372793674468994,3.191915512084961,0.55041414,0.0062939307560826736,-0.0022182022,38.73142170200708,0.550743,13.791733264923096,13.227587938308716,192.85088668943067,1.680851e-09,3677.4967250823975,1.5834438800811768,800,12.031699767258456,3.410381844235003,1.3041738883327894,397.2275973894838,0.5524879974377409,0.0019332975,0.024205231579424315,54.42753763617544,334.65893138803176,44.229569404658676,0.42729616165161133,31.979156423369133,800,235,0.7844304992193348,15.05703616142273,37760000,5.0082415418234145,0.0005,1.2346687316894531,104.80853630792998,1.2348463535308838,3.4534285068511963
0.10919785499572754,3.5416688919067383,3.2030065059661865,0.5498352,0.006281212274183799,-0.0025696054,38.85591922997029,0.55013376,13.790252685546875,13.226410627365112,192.90486485778368,1.0490417e-09,3692.5556769371033,1.583333969116211,800,-12.310751392245344,3.4156930609155736,2.5740180217118223,402.7029254016437,0.5478235475481529,0.0027244065,0.023601901947715283,53.966598119043596,335.24319334391373,45.065872790718,0.42878031730651855,31.71415888787909,800,236,0.7819040923853268,15.052836894989014,37920000,5.076503218343249,0.0005,1.233044147491455,102.86960740065787,1.233222246170044,3.4336583614349365
0.10976052284240723,3.539499521255493,3.2164573669433594,0.54954743,0.00623919115193267,-0.004831672,39.04821501551616,0.54969907,13.78659963607788,13.230074405670166,191.62215620489513,7.9870227e-10,3707.611709356308,1.5834107398986816,800,5.898310483378041,3.3920113312619056,2.925121989791205,399.8163300612207,0.5231971293494632,0.002265368,0.02338518579355302,51.52590373488818,332.8979982339586,45.94431371546605,0.42085766792297363,30.362194712101584,800,237,0.7340051316258871,15.049877882003784,38080000,5.0485484303597525,0.0005,1.2330031394958496,100.73019907498676,1.233180284500122,3.4263956546783447
0.11029720306396484,3.524406909942627,3.1793673038482666,0.5487823,0.006165920623309144,-0.005204193,39.53363568994183,0.5491645,13.745744705200195,13.179718971252441,195.129228890321,-2.2947785e-10,3722.61421585083,1.5849781036376953,800,-32.16171661491079,3.4507852341393312,3.0076397510984347,398.6059370814952,0.4852973640564421,0.0018782401,0.02429969973028877,47.76950292250305,338.70398635885846,46.98268151915129,0.4297635555267334,28.134117512636386,800,238,0.6915414951648738,14.996376514434814,38240000,5.082570660835171,0.0005,1.2204852104187012,100.63246268759809,1.2206666469573975,3.4299912452697754
0.11106395721435547,3.5275895595550537,3.194281578063965,0.5479339,0.006406131809192066,-0.0040630256,38.75113614656701,0.5483958,13.772643327713013,13.205903053283691,191.96419599509912,2.6822083e-10,3737.649285554886,1.587472915649414,800,-6.528745074103014,3.392184486688464,2.461631623683746,406.44395788011434,0.5795197082598851,0.0029023471,0.02401341894338375,57.102963285592644,332.75023331763913,49.90422508535531,0.4296998977661133,33.50490223521143,800,239,0.8471834136350558,15.028882503509521,38400000,4.934106659192268,0.0005,1.2253875732421875,101.99435912185264,1.2255632877349854,3.4327244758605957
0.10960078239440918,3.549504518508911,3.222853660583496,0.5470637,0.006236972707083448,-0.004490313,39.52890853774826,0.54734015,13.796711444854736,13.231981992721558,191.66113852830043,3.4570694e-10,3752.701029062271,1.583108901977539,800,27.004368160039448,3.38471771798771,1.2361630750676946,393.3315134795987,0.5009971073967879,0.0019867164,0.023974011154788397,49.32562945672769,332.1843442629717,51.01240072794141,0.4292140007019043,29.063045060895984,800,240,0.7263555947501016,15.045485019683838,38560000,4.979649335260315,0.0005,1.2190582752227783,99.82993278870487,1.219240665435791,3.412686347961426
0.1103823184967041,3.546058177947998,3.1960949897766113,0.5459318,0.006505674754050788,-0.0048327036,38.87893099109654,0.5462574,13.826837539672852,13.240330934524536,194.32589046939748,-2.002716e-09,3767.79060959816,1.5862195491790771,800,-19.326132145371417,3.4397658866983023,2.748240444925432,401.0766686264558,0.5833764451044123,0.0015676357,0.024070134580117048,57.48117495251192,337.4192517208971,46.88906546145468,0.45004820823669434,33.737746591624976,800,241,0.8374215794598715,15.083501100540161,38720000,5.0720425566086895,0.0005,1.2268574237823486,101.6699943120413,1.2270338535308838,3.450232744216919
0.1114804744720459,3.530512809753418,3.2169063091278076,0.5451885,0.005831476997062403,-0.0042372514,38.381355079566745,0.5453856,13.74825143814087,13.205349683761597,196.37600931920034,-2.0265593e-10,3782.8082756996155,1.5748944282531738,800,42.868925171838114,3.4711126110985386,2.5443887442811333,407.9220112214576,0.423827079796152,0.001933068,0.023873891342044366,41.68488479646161,340.85148184329023,46.30043574591072,0.40537405014038086,24.697174698611708,800,242,0.600155281336733,15.011521100997925,38880000,5.089075290516772,0.0005,1.2326984405517578,99.35756079069543,1.2328767776489258,3.423379898071289
0.10985612869262695,3.5313777923583984,3.22534441947937,0.5443041,0.006299467641974415,-0.005017722,39.03443677979639,0.54457456,13.765495538711548,13.224638223648071,192.3826972642832,6.973744e-10,3797.8463320732117,1.584355115890503,800,-15.807182592065974,3.399368240942875,2.075543848339444,399.71540046736146,0.5276580872931266,0.0018641219,0.02420374116056536,51.96449034334995,333.5528603943548,54.43184042746451,0.4051518440246582,30.64107597456156,800,243,0.7294116402803907,15.03187108039856,39040000,4.9767856449144405,0.0005,1.2367181777954102,103.24187422678617,1.2369017601013184,3.4199671745300293
0.11021113395690918,3.5365185737609863,3.199836492538452,0.5435831,0.0059146372887241725,-0.0037815801,38.742044175876835,0.5437126,13.789211511611938,13.224328756332397,196.67172423902022,2.3245814e-10,3812.90438914299,1.5777833461761475,800,-33.87740624794475,3.47636205570854,2.7845370099436453,404.42977341403025,0.4302694260101855,0.0013109327,0.02415632037531345,42.322631738812085,341.31852092732095,50.061604159769196,0.42867112159729004,25.147631713100573,800,244,0.5806131719452133,15.05185055732727,39200000,5.062034264031308,0.0005,1.2324903011322021,101.2012590807287,1.232677698135376,3.446375846862793
0.1102755069732666,3.532979726791382,3.1865618228912354,0.542727,0.006094921847426858,-0.004587412,39.39433035700195,0.54297435,13.683595180511475,13.133682250976562,195.1292043534581,-1.9073484e-10,3827.844757080078,1.5806400775909424,800,-20.928881795007204,3.4531913486148027,1.2033651290806486,404.3561736980503,0.4649611201792814,0.0021353527,0.024166763840530243,45.75807347893855,338.9858482023741,49.191197685972824,0.4136977195739746,27.104381558462855,800,245,0.6484204166599272,14.934194087982178,39360000,5.087304356190833,0.0005,1.2204334735870361,99.34394391680522,1.2206079959869385,3.371485948562622
0.11025881767272949,3.535616874694824,3.217141628265381,0.5419165,0.0065418599321577,0.00045282888,37.037400642628064,0.5421156,13.809312582015991,13.232821941375732,193.4792697742935,-1.6987327e-10,3842.9156527519226,1.58475923538208,800,18.48088512668327,3.4230176621243853,3.0491676891299253,399.77275505071924,0.6230759881776458,0.0048320824,0.024985888745035927,61.41310447792506,335.59288752937937,50.88638746344372,0.44028472900390625,35.99657003504945,800,246,0.8894039605692263,15.064568519592285,39520000,5.036133428168105,0.0005,1.2246317863464355,101.59910735771427,1.2248103618621826,3.42891263961792
0.11049747467041016,3.528505563735962,3.1947944164276123,0.5410381,0.006143347182608558,-0.0055928687,37.34226240770936,0.5411971,13.75861668586731,13.19716191291809,194.38383489104018,2.756715e-10,3857.9536950588226,1.5826950073242188,800,-28.665123537855486,3.4400083182004253,2.7137690915391612,401.46683246365603,0.5221147458861817,0.001420222,0.02335409967371675,51.41791234847993,337.69847663851885,48.38577323099965,0.4250187873840332,30.331719222334872,800,247,0.713567200847567,15.031862735748291,39680000,5.092537835844936,0.0005,1.2427856922149658,98.51520731858359,1.2429661750793457,3.4289727210998535
0.10972166061401367,3.533806085586548,3.2062602043151855,0.539959,0.006134799078534123,-0.0059205336,37.70615328469726,0.5402596,13.735612392425537,13.201338291168213,196.15404309184603,-1.0371208e-09,3872.944660425186,1.5760586261749268,800,-2.8282841162927563,3.4793136765703303,3.2915048055641383,411.70960788570005,0.505986946321708,0.0016523979,0.023837508177285017,49.81970130332242,341.5291363089557,42.50674836733684,0.3985154628753662,29.41845344138221,800,248,0.6792390287890561,14.984766721725464,39840000,5.206055808030162,0.0005,1.219475507736206,99.81612984966885,1.2195911407470703,3.4211924076080322
0.10960578918457031,3.544586658477783,3.2386984825134277,0.5392169,0.006232325467992281,-0.005132296,37.88946094794775,0.53953767,13.783053398132324,13.216947793960571,195.03753949125755,-1.0848045e-09,3887.9836575984955,1.583503246307373,800,24.94625684968195,3.4481647080832873,1.507390744818915,399.13577663390004,0.5238708395074628,0.0018441919,0.024345012138956033,51.58949295247358,338.35801848710156,47.03418284705095,0.43053245544433594,30.40851434546679,800,249,0.722294198103503,15.032832860946655,40000000,4.975765554095228,0.0005,1.2199525833129883,100.92615894574283,1.2201356887817383,3.387838840484619
0.1101984977722168,3.5241036415100098,3.2133240699768066,0.5389748,0.005903137092834024,-0.004466698,37.54844766769588,0.53900456,13.793676614761353,13.220049142837524,197.47329560446113,4.5895582e-10,3903.0528700351715,1.578122854232788,800,10.49610614997501,3.4994513136809866,2.8882322346560234,413.84627143165204,0.45090492219707623,0.0021897312,0.02420390698145184,44.365100119624486,343.65532002224325,42.720222554277356,0.4374265670776367,26.307277601889993,800,250,0.5983300328594721,15.063126564025879,40160000,5.214792880408133,0.0005,1.2393286228179932,99.34546286390585,1.239522933959961,3.4408488273620605
0.11019468307495117,3.525571346282959,3.193751573562622,0.5382426,0.006380815165294654,0.0042178617,37.611076928754144,0.53846335,13.765230894088745,13.198412656784058,192.29702325354876,-4.9471854e-10,3918.088662147522,1.5826234817504883,800,3.9620578180409423,3.4057160009109664,1.634056610041954,409.5828541980195,0.5611961940172774,0.0058108256,0.023963889976647938,55.28334872248381,334.12572520958963,54.551682919554665,0.43068528175354004,32.52951191885043,800,251,0.7655595428390671,15.02962875366211,40320000,5.0950692347020485,0.0005,1.2345573902130127,100.13630162925605,1.2347326278686523,3.432952642440796
0.10897493362426758,3.5382323265075684,3.1890766620635986,0.5375628,0.006476614251235567,0.00958567,39.21832275567071,0.5378754,13.780390501022339,13.235456466674805,195.096495008663,3.486872e-09,3933.1290493011475,1.5800788402557373,800,39.74120233782756,3.4525912520127933,3.1676976619207085,413.17009482132966,0.548743003286951,0.007400199,0.024487463497578573,54.046765413697855,338.78631753365585,43.7845670737359,0.40999817848205566,31.808550705137637,800,252,0.7451934446764823,15.034265995025635,40480000,5.1078356513255425,0.0005,1.2239081859588623,100.36434463982636,1.2240240573883057,3.4642887115478516
0.11046791076660156,3.5288732051849365,3.2029998302459717,0.53695935,0.0061008156068125515,-0.0046514776,38.30193905273547,0.5371951,13.783111095428467,13.225652933120728,197.69921740174422,-2.2947788e-09,3948.1807899475098,1.588463306427002,800,-25.279533878539755,3.498792573828332,1.2199758033383024,407.9303099230652,0.47101851610220385,0.0015035406,0.02479583769148047,46.3547212668548,343.4513858273944,49.89033146986152,0.4210083484649658,27.439973184390674,800,253,0.6422705603192225,15.045627355575562,40640000,5.245288786303051,0.0005,1.2315621376037598,99.12218303909575,1.2317368984222412,3.444533109664917
0.109405517578125,3.52886962890625,3.213897228240967,0.53643334,0.005845298694912474,-0.0041043954,37.03556712068184,0.53660655,13.752877712249756,13.16549563407898,198.44977854694204,-5.140902e-10,3963.193477153778,1.5810112953186035,800,7.633056253948109,3.5146061710050533,3.0304525399308924,407.4055241521865,0.4306956883264101,0.0027709536,0.02492029540060242,42.36141656513078,345.0591061423537,47.518493271792735,0.45198988914489746,25.15799935354453,800,254,0.5683397568117244,15.006590604782104,40800000,5.212201846642749,0.0005,1.2225117683410645,98.19254448107682,1.2226910591125488,3.38070011138916
0.10922431945800781,3.5353105068206787,3.168827772140503,0.5359224,0.006199645720223006,-0.004120764,37.38274603848682,0.53601855,13.750803709030151,13.186045169830322,194.17869307322565,-1.7106533e-09,3978.214169025421,1.583249568939209,800,-25.525679732882995,3.434411526686949,3.4404880334346215,409.1039881343746,0.5118139723008781,0.0023903772,0.02478410401329677,50.39520911203404,336.9529428997524,60.030560742568234,0.42962050437927246,29.745456001867215,800,255,0.70716660382412,15.014524221420288,40960000,5.056847049176282,0.0005,1.2341792583465576,100.6723451130673,1.234360694885254,3.434161901473999
0.11008691787719727,3.536062002182007,3.1977808475494385,0.5349544,0.006266512278009762,0.008086793,37.569759887512404,0.53518003,13.805801153182983,13.21909213066101,198.92556423582874,-1.859665e-09,3993.286224126816,1.5817646980285645,800,-53.27242444374058,3.5204347787026045,2.9299170761068676,405.4816949612089,0.5172723925796038,0.005812234,0.025652679824446235,50.932580217211864,345.43195443717906,46.0489259506031,0.4506864547729492,30.038626318707273,800,256,0.7182259866721465,15.06584620475769,41120000,5.133521194393216,0.0005,1.230534315109253,99.85750769519142,1.2307090759277344,3.4397671222686768
0.10944104194641113,3.5417497158050537,3.204707384109497,0.5336743,0.006173376773038429,0.01784078,38.95277538600076,0.53419924,13.775988101959229,13.202020168304443,198.5751647494616,-1.7166141e-09,4008.319795846939,1.5810258388519287,800,-25.09188096302252,3.513012217820944,2.0183539990197743,416.71769222721235,0.46564437941412334,0.006414411,0.025567599517479816,45.819260898844625,344.7557558341432,50.83467499221981,0.43863964080810547,27.13520987825271,800,257,0.6444384878449059,15.027348756790161,41280000,5.0851767350503465,0.0005,1.221240520477295,103.59893272249536,1.2214219570159912,3.4104983806610107
0.10948467254638672,3.5359482765197754,3.2062389850616455,0.53293735,0.00657387856024085,0.020419072,37.513910041127595,0.53324676,13.769859552383423,13.202696800231934,194.10875212155645,-1.8775463e-09,4023.358421087265,1.5770885944366455,800,-24.42863716654319,3.4306127214742896,4.986340748632982,418.0683904131731,0.5943264265327677,0.0113996435,0.025446347987572653,58.56149308928508,336.35254934362405,59.46473379601745,0.43166232109069824,34.43826649623727,800,258,0.860387998228617,15.032382249832153,41440000,4.943474062148307,0.0005,1.232701301574707,103.06747242213578,1.2328746318817139,3.4179604053497314
0.1110234260559082,3.5316054821014404,3.205294609069824,0.53227013,0.006608653508197206,0.028632915,40.83982888263515,0.5325724,14.160097122192383,13.588393688201904,196.28052931721587,-1.0013581e-09,4038.785674095154,1.9741261005401611,800,-13.90296799460987,3.4669349033758627,2.4807559776360026,413.66341217468033,0.5445279720933471,0.018191656,0.025338291304406464,53.6311970232052,339.9925630855921,58.25841412505037,0.4347202777862549,31.647966324773844,800,259,0.7791358443248895,15.421085596084595,41600000,4.959454840858717,0.0005,1.231328010559082,105.66400576224696,1.2315034866333008,3.4136242866516113
0.11087632179260254,3.536829710006714,3.2048776149749756,0.53176105,0.006157836408045295,0.03415598,36.81497185718532,0.53213304,13.7879638671875,13.220130681991577,195.58344714841348,-7.212162e-10,4053.840847492218,1.5802648067474365,800,-39.079157530846395,3.463589958551321,7.457513278456717,415.6635380798484,0.5225526246881099,0.015812872,0.025151543929099462,51.456538325743715,339.7276518906928,57.992498787462225,0.4310641288757324,30.48323277850466,800,260,0.7720825645991317,15.048704147338867,41760000,5.022601375164554,0.0005,1.230276107788086,101.50100953342596,1.2304577827453613,3.4339981079101562
0.11122465133666992,3.5368573665618896,3.1889150142669678,0.5310248,0.006265755878360219,0.02462157,39.44351197463094,0.53143287,13.766560554504395,13.200055360794067,195.1022986661258,1.3411044e-09,4068.887502193451,1.580913782119751,800,-12.02716472780483,3.449254015897568,4.305548232105475,406.05523969364924,0.512758569498258,0.010741152,0.024881170679406626,50.487782111886894,338.295608492333,59.594224758469686,0.42944931983947754,29.876794390793037,800,261,0.7366256049459795,15.040409326553345,41920000,5.051407863311535,0.0005,1.2436354160308838,104.0929235618167,1.2438092231750488,3.432695150375366
0.10985517501831055,3.5242373943328857,3.2184877395629883,0.5300692,0.006450798065873991,0.03432647,36.15165645971388,0.53054553,13.763276815414429,13.205305576324463,194.240795113058,-1.0728837e-09,4083.9312295913696,1.5829963684082031,800,-6.382378976353559,3.4416679883434336,7.388908431747066,427.35270878994237,0.6170054819376944,0.018533248,0.025543656737002263,60.80829091737637,337.3282420974103,53.671753648996564,0.4221978187561035,35.77147886841757,800,262,0.9246774411580208,15.037519693374634,42080000,5.032000618195734,0.0005,1.243896245956421,103.62476207867849,1.2440788745880127,3.4172780513763428
0.11010408401489258,3.524169683456421,3.2452807426452637,0.5295157,0.006394728375401161,0.026991598,39.04507288472675,0.52980936,13.790268421173096,13.24827527999878,196.06992049852408,3.6060815e-10,4098.99635219574,1.587378978729248,800,-12.36509375560757,3.467454676174523,6.248290568226985,413.7544089232429,0.5549904734509228,0.012095637,0.025319710171683704,54.662020763961465,340.00666619479506,57.14705131590379,0.4059114456176758,32.27809752412082,800,263,0.8115112982248841,15.058715105056763,42240000,4.965526673323929,0.0005,1.238269329071045,107.99129641104011,1.238450527191162,3.430957078933716
0.10921788215637207,3.528228759765625,3.205207347869873,0.52869123,0.006282895093436987,0.016864812,40.80810192697679,0.52888364,13.75396990776062,13.2114098072052,198.59364526165177,5.36442e-11,4114.024608373642,1.5853867530822754,800,-22.645024223363084,3.5128031144190683,2.9337151465762084,413.9786500886995,0.5072209468990466,0.010810415,0.025759604501266773,49.931221677922565,344.4948493854237,56.70260329910699,0.4074232578277588,29.56970368057865,800,264,0.7309039448778187,15.022083520889282,42400000,5.119873835206583,0.0005,1.238553762435913,107.40642384642437,1.238734483718872,3.429546594619751
0.11059021949768066,3.527618646621704,3.215322732925415,0.52778304,0.006807519696986651,0.043297157,41.990023764744556,0.52807176,13.78537631034851,13.221403360366821,194.75344707678968,3.9935114e-10,4129.077560901642,1.584641933441162,800,-23.50432918258272,3.4460631544685407,1.4907740803368401,420.6062159652191,0.6527629954032852,0.02126446,0.02630885301324039,64.34708791752371,337.56151661613796,59.277003973952425,0.4274485111236572,37.82321129692293,800,265,0.9652794373016641,15.046873092651367,42560000,4.989831931915812,0.0005,1.231736421585083,110.20091856953675,1.2319104671478271,3.4308924674987793
0.10957002639770508,3.539240598678589,3.1856894493103027,0.52680576,0.006370591252333399,0.010787237,38.94478328110928,0.52717274,13.826676368713379,13.251714944839478,197.81046996345694,-1.3232231e-09,4144.172622203827,1.5883548259735107,800,-24.43814828871161,3.500623612456103,4.7129048867881265,420.54482687895666,0.5975454984371433,0.007290413,0.025720670525941205,58.88973893825985,343.14723295934834,57.39117397724153,0.43944621086120605,34.68087393603748,800,266,0.8869200956072396,15.08893871307373,42720000,5.070051263655992,0.0005,1.2318882942199707,106.48129273952138,1.2320621013641357,3.4483437538146973
0.11014223098754883,3.5255701541900635,3.1630043983459473,0.5265166,0.005915671083020833,0.0021952922,39.82614329053556,0.5266312,13.699544191360474,13.134157419204712,198.5199240245465,2.3245814e-10,4159.1356320381165,1.57961106300354,800,47.34918785922523,3.51243705302241,3.434837732362649,411.1168629233323,0.4671710555939935,0.005516636,0.024826423964884527,45.977474697449246,344.6192165655446,52.009879145328476,0.4293034076690674,27.24243737168873,800,267,0.6785275367138357,14.95688796043396,42880000,5.1357426171983365,0.0005,1.2272849082946777,110.0531209692633,1.2274672985076904,3.4025936126708984
0.10944318771362305,3.534640312194824,3.2017087936401367,0.52598524,0.006545486582462554,0.0068806135,39.24784301009337,0.52611476,13.766780853271484,13.203844547271729,195.54021251455472,-2.6226044e-10,4174.161575078964,1.5850005149841309,800,-2.077983938515167,3.463270256070223,1.9227610424684018,415.25410969945733,0.6542769991751746,0.0046670693,0.025798251033985302,64.5079364683251,339.31650568407247,54.58146392313013,0.4275786876678467,37.86965850178872,800,268,0.9473417558756532,15.019538402557373,43040000,5.09033430098681,0.0005,1.2217426300048828,105.26672953334686,1.221924066543579,3.418822765350342
0.10970854759216309,3.525575876235962,3.211090087890625,0.5255787,0.005829029874588676,-0.0020804,39.55108445117993,0.52582043,13.72576904296875,13.183446407318115,200.92581595960021,1.7285343e-10,4189.156938552856,1.5755360126495361,800,-25.11647519076696,3.5607197444739556,2.9138717495037803,412.4431291589706,0.46451123977265507,0.0026872945,0.02502833715686006,45.71453648222423,349.423107121013,51.880050771569366,0.40663838386535645,27.15814891936241,800,269,0.6814727062120397,14.98914885520935,43200000,5.257934521391945,0.0005,1.2330219745635986,110.87177743331098,1.2332062721252441,3.4078574180603027
0.10978436470031738,3.535322904586792,3.2325937747955322,0.52509713,0.005969084744453206,0.00039276652,39.96943678132278,0.5252838,13.795582294464111,13.219731092453003,198.89698578443438,-3.2186506e-10,4204.222013473511,1.5796103477478027,800,-29.958641786162932,3.5223760901480143,4.3552938960377805,423.50818423800115,0.4916753274664029,0.0028776468,0.025662845235310067,48.402974387763464,345.4486633171301,54.97007965789101,0.44005417823791504,28.704953955516814,800,270,0.7475982959282464,15.058892488479614,43360000,5.1228163950545245,0.0005,1.2333409786224365,107.38066533433917,1.2335221767425537,3.408525228500366
0.11031055450439453,3.535935640335083,3.196854591369629,0.52391976,0.005888103649590196,0.006530634,40.10624515812967,0.52423924,13.791032552719116,13.224405765533447,200.71955001132096,-1.8477435e-10,4219.278779268265,1.5787532329559326,800,4.371718895543175,3.5521935712580386,0.9673405506867815,414.5222693788542,0.47390647985165224,0.0060353717,0.02525334414190679,46.645107188594736,348.5211201859178,55.63012524628157,0.43038320541381836,27.75590279790072,800,271,0.6973008440257314,15.050610303878784,43520000,5.14831523318168,0.0005,1.2298049926757812,110.08935922013205,1.229987382888794,3.4492411613464355
0.10938286781311035,3.536391019821167,3.201180934906006,0.5227683,0.006383936860532497,0.072604686,39.03018657122932,0.5231291,13.723838806152344,13.163310527801514,198.4831468375416,1.0728831e-10,4234.275051355362,1.5809838771820068,800,-6.038258292644401,3.5129966076999013,5.921352611045712,414.999227696577,0.6341087418887436,0.03388272,0.025706632695455024,62.51151538770613,344.3728813504284,54.944618773376675,0.4251880645751953,36.77662815522861,800,272,0.9461586002958413,14.99017333984375,43680000,5.098925299169154,0.0005,1.2364568710327148,107.50471456409309,1.2366302013397217,3.384883403778076
0.11319255828857422,3.542381525039673,3.220022201538086,0.5220702,0.007020439027557839,0.04909875,40.94993560526362,0.52230316,13.811293363571167,13.23468828201294,194.22114978046136,1.5497209e-10,4249.358217716217,1.583981990814209,800,-65.4974944549725,3.430898090360289,4.043996374795153,414.49915203709384,0.7401970228518076,0.027481213,0.025904221509493237,73.00457615967107,335.985911298095,65.41263812723251,0.43744564056396484,42.83269399600383,800,273,1.0892510039460817,15.076974868774414,43840000,4.906491693735489,0.0005,1.236006259918213,115.5561380871708,1.2361841201782227,3.4250895977020264
0.10968375205993652,3.5146589279174805,3.2172563076019287,0.52163297,0.007000249918893466,0.043207165,45.410733671815265,0.5217082,13.729180574417114,13.168142557144165,200.67378181602754,5.9604634e-11,4264.355897903442,1.5793483257293701,800,-17.821319429255247,3.5519401498818044,3.9539683571656767,419.1624002263237,0.6048267764434443,0.025783723,0.026802425558400515,59.5947605606396,348.147657517675,53.18176807534572,0.4254152774810791,35.109381960590554,800,274,0.8810510634462411,14.99154281616211,44000000,5.06962689513806,0.0005,1.2325928211212158,114.43400997065484,1.232785701751709,3.3934688568115234
0.1106717586517334,3.5402300357818604,3.1646385192871094,0.5212955,0.0069493196784053,0.033110343,42.71014642835533,0.5215626,13.731985092163086,13.16602611541748,197.80853520928585,-5.9604643e-10,4279.347923517227,1.580209493637085,800,-13.280282778842336,3.4967258675032658,2.6962306929311546,424.8241958111429,0.6372550362762551,0.012221748,0.026873841665427608,62.80947394171548,342.57167184361066,58.65964684546414,0.4293179512023926,36.892978328691726,800,275,0.9577928176546684,14.985771417617798,44160000,4.9746725130589216,0.0005,1.2240920066833496,112.12229264967362,1.2242679595947266,3.388904571533203
0.10916304588317871,3.5510895252227783,3.1975395679473877,0.5215291,0.007156152648192383,0.062282376,45.448026348606696,0.52169234,13.8220534324646,13.25813627243042,199.67290177883183,-6.318092e-10,4294.430773258209,1.579141616821289,800,-16.787951741707033,3.537365221392954,2.6187894898929382,418.31089575302906,0.6164120621874055,0.02404615,0.026905124056253994,60.74123953768142,346.72025908368255,53.02695373858962,0.42874860763549805,35.716063870687954,800,276,0.8981806004527048,15.076503038406372,44320000,5.092814709463996,0.0005,1.224433183670044,114.22220125161593,1.2246100902557373,3.4441769123077393
0.11044907569885254,3.5441107749938965,3.2302634716033936,0.5212536,0.0071443579917709965,0.04462559,47.23556350397088,0.52134186,13.813629627227783,13.248945236206055,199.3210655974973,3.0696395e-10,4309.513977050781,1.58530592918396,800,-34.803220257761105,3.523371767422358,1.3157403997729191,409.63658404748793,0.5598412323053932,0.022324491,0.02736118245195768,55.143850167304365,345.421850942694,56.89285155920443,0.42829275131225586,32.44858155613166,800,277,0.8144560232267475,15.077105045318604,44480000,5.018225236886162,0.0005,1.2338330745697021,112.60917692939628,1.2340068817138672,3.4275684356689453
0.10940933227539062,3.5363011360168457,3.261777400970459,0.52075416,0.0066524179656654294,0.028658686,47.380136736011686,0.5209655,13.849470615386963,13.284078121185303,201.01156838072995,1.871586e-09,4324.636469125748,1.5792255401611328,800,1.1868500662426071,3.554316288078391,1.3168540971694611,404.889580321387,0.45062701086210744,0.007876312,0.02696926992242678,44.33608549083103,348.8465669324838,50.60775940405433,0.42997121810913086,26.310011510920358,800,278,0.6475353123275958,15.116281032562256,44640000,5.148249976232397,0.0005,1.2360174655914307,116.54289898874889,1.2361950874328613,3.443469762802124
0.1098623275756836,3.5514278411865234,3.225341320037842,0.5199356,0.007485712406014414,0.00071321806,46.96785194247143,0.520503,13.77059555053711,13.207298517227173,196.70074390807517,-6.556511e-10,4339.676075458527,1.582423210144043,800,-44.27199787222489,3.4866069633466403,1.529778799132714,399.0205108133079,0.7149710273635341,0.0029244015,0.027835266917877473,70.51002129885279,341.55344913301786,53.618519166736576,0.4274921417236328,41.3002833489487,800,279,1.0500008496772093,15.033432722091675,44800000,5.114125388416544,0.0005,1.2325022220611572,116.14605250668738,1.2326810359954834,3.3844549655914307
0.10901260375976562,3.5316925048828125,3.2149436473846436,0.5199533,0.006928957227084944,-0.0011306254,48.25979892528879,0.5201593,13.761699676513672,13.194113492965698,199.20995092165032,3.0994413e-10,4354.705321550369,1.5780448913574219,800,-27.38709611878358,3.5248988242887753,1.1144210990014642,409.03784341795165,0.5162686509652942,0.0028425097,0.026857010017087596,50.838424261529184,345.7600523552145,57.187404205290356,0.432598352432251,30.009545869779313,800,280,0.7470285446188839,15.023055076599121,44960000,5.114085471326793,0.0005,1.2321510314941406,115.03495323156615,1.2323267459869385,3.405496120452881
0.10944581031799316,3.526522397994995,3.193784713745117,0.51936513,0.005985909249259446,-0.0039707236,43.24804319000608,0.51953775,13.809277296066284,13.2432861328125,203.77790773832285,-1.5377999e-09,4369.769993066788,1.583526611328125,800,64.8352145858331,3.6083144720361378,1.0299031221530692,404.931774748372,0.3482444423477613,0.0025949664,0.026249117929351813,34.204037098552206,354.445779704017,38.20566915538154,0.4305708408355713,20.466802028835673,800,281,0.48836110418438367,15.0585355758667,45120000,5.2699994365671765,0.0005,1.2189602851867676,115.19258082890744,1.2191383838653564,3.461589813232422
0.10913538932800293,3.5545215606689453,3.2363007068634033,0.5185679,0.007234929306281118,-0.0054695657,48.69137497231777,0.51874435,13.834837436676025,13.269053220748901,195.35381413881368,-1.5944244e-09,4384.869964122772,1.585512399673462,800,-35.014539299350126,3.4603564886578666,1.194302710335959,401.2313055572599,0.5863784068481669,0.0014961739,0.026925216211365375,57.779112499100705,339.2557258279233,61.53791578304148,0.43065404891967773,33.92262074753625,800,282,0.8440300792969065,15.093811750411987,45280000,5.062016077492462,0.0005,1.2289764881134033,115.77220353415284,1.2291505336761475,3.427983283996582
0.11016631126403809,3.5315017700195312,3.1767351627349854,0.51764524,0.00724836679478244,-0.003217325,48.691917117292526,0.5179117,13.726169347763062,13.166426181793213,197.6198737376601,1.0490419e-09,4399.86825966835,1.5868556499481201,800,-58.078970075335334,3.502959863952735,1.2504811682645127,408.97604888977787,0.5860388882793033,0.0026427663,0.02693230067817754,57.74706874189044,343.5058452460003,58.32835786403509,0.423616886138916,33.93883339277633,800,283,0.8442745747297792,14.992058515548706,45440000,5.123471908587406,0.0005,1.2356252670288086,117.32294486780347,1.2358083724975586,3.406144618988037
0.10950875282287598,3.5286879539489746,3.247647285461426,0.51716024,0.007269724517531338,0.0005158022,49.421462137297006,0.5170784,13.78231430053711,13.23253607749939,200.14159042228619,2.5033958e-10,4414.922545671463,1.5826144218444824,800,-31.080163280763976,3.5434945675637906,1.377954809841258,409.57316180694744,0.5677365633872278,0.003748726,0.026876298055448323,55.93343432439831,347.57151714366313,51.93643830046156,0.4143030643463135,32.89860398628328,800,284,0.8169039068503201,15.048090934753418,45600000,5.159918484926857,0.0005,1.2355709075927734,118.29987671082874,1.2357473373413086,3.410332202911377
0.11047077178955078,3.529651165008545,3.203327178955078,0.51627654,0.007503414192450555,-0.003584496,47.02587937637419,0.5164636,14.120633363723755,13.59701943397522,198.05959671343962,5.602836e-10,4430.32873749733,1.975935459136963,800,16.596281382396956,3.5119187321952805,-0.231682802562708,401.2668236742266,0.6842672938963987,0.0020271086,0.02698885128084429,67.47173257920618,344.1998200915082,48.83848655402121,0.38721752166748047,39.49728836200444,800,285,1.0109497362093665,15.399944067001343,45760000,5.169861554694132,0.0005,1.2493610382080078,116.3496372905212,1.2494733333587646,3.426438093185425
0.10932517051696777,3.524501323699951,3.214026927947998,0.51565975,0.007143534766209693,-0.004004723,48.9157409973684,0.51594955,13.776068925857544,13.219143390655518,199.69010470532214,-7.510185e-10,4445.365921974182,1.5840811729431152,800,-19.14414347757099,3.537566116485426,0.9770417183611039,408.95412192222153,0.5408571188205151,0.0022436306,0.027127413147609004,53.275666155610594,346.9516105880568,56.8893069544236,0.42168426513671875,31.374512575144717,800,286,0.7772443692276281,15.030932664871216,45920000,5.161746636863952,0.0005,1.2248921394348145,117.28970070091542,1.2250654697418213,3.433678150177002
0.1097409725189209,3.5468106269836426,3.1985433101654053,0.51563025,0.006664642366937123,-0.003832865,47.32705764454313,0.51560575,13.764153003692627,13.199054718017578,203.851375145751,-5.3048144e-10,4460.399728298187,1.5802996158599854,800,0.20120950560517437,3.616892854287374,1.1151011107796878,407.1316571107399,0.4427513015735984,0.0023561444,0.026897663664855565,43.562911627881796,355.07910755149527,38.7582150975963,0.42939162254333496,25.776799717622442,800,287,0.6087699039125465,15.027671813964844,46080000,5.346688049289849,0.0005,1.2335340976715088,114.96080900492717,1.2338263988494873,3.403032064437866
0.10984587669372559,3.5379910469055176,3.214431047439575,0.5148052,0.007561169540495662,0.0017890385,49.29972047812511,0.5151264,13.786328792572021,13.215379476547241,198.9704111995765,2.9802323e-09,4475.467674255371,1.580709457397461,800,-52.29708274646186,3.5248442499696497,1.074036354922404,413.0189622815826,0.6478039532151071,0.0039322143,0.02734601237728639,63.85962246422388,345.5041975919445,57.868997943369145,0.43517041206359863,37.4947696095212,800,288,0.9358017155697042,15.06175971031189,46240000,5.113038552851564,0.0005,1.2454760074615479,117.61153007636821,1.2456519603729248,3.4189512729644775
0.11047124862670898,3.5331361293792725,3.218477725982666,0.51413053,0.007270095362611825,0.027722694,50.456550237383716,0.5142841,13.757866621017456,13.216847896575928,201.15756585918882,-3.1292438e-10,4490.484619379044,1.5803310871124268,800,-62.922787219727404,3.5641687059210447,0.9522958660814355,410.83571386191255,0.5248854227919443,0.010320859,0.02732837172788786,51.68811221011303,349.6647029102489,49.465355716031944,0.40462446212768555,30.46907426134655,800,289,0.7536092266503154,15.010773420333862,46400000,5.226468899541988,0.0005,1.223127841949463,117.0563798365215,1.2233035564422607,3.4245524406433105
0.11021137237548828,3.52681827545166,3.1823577880859375,0.5129411,0.007358987023963606,0.03501033,48.74681178809273,0.5130939,13.683926582336426,13.108632326126099,202.07767251034485,1.1593103e-09,4505.437855958939,1.5836708545684814,800,-31.416378938439145,3.5837285989714998,1.4425537553742176,411.7455800423676,0.6030592839514223,0.024618277,0.027779722101140714,59.43080054203629,351.3009656268234,54.09822422200513,0.4391205310821533,34.998228134938635,800,290,0.856677434924664,14.94706916809082,46560000,5.239044673344916,0.0005,1.2333323955535889,119.70497358482217,1.2335193157196045,3.3543052673339844
0.11104178428649902,3.5345606803894043,3.2562148571014404,0.51201165,0.006749888336553244,0.0046040383,45.436792309697,0.512244,13.849445581436157,13.279174566268921,203.50078119394456,-1.1026859e-09,4520.556259870529,1.584383249282837,800,-9.104477606364938,3.613405312527004,2.0142676902781935,421.8099006787872,0.5430766893244028,0.0038585966,0.026926672502774425,53.50095940092065,354.37602862924155,42.92426347005514,0.43335962295532227,31.630380765619417,800,291,0.7702625223167558,15.112228393554688,46720000,5.367476620598482,0.0005,1.2322258949279785,114.20359243027934,1.232405662536621,3.4408955574035645
0.1104893684387207,3.539443254470825,3.224149227142334,0.5114415,0.006053306626162653,0.00232511,42.04070081852099,0.5116665,13.789829969406128,13.209949254989624,206.71712732716566,3.3974654e-10,4535.609899520874,1.5798604488372803,800,21.92479250371931,3.66901399904462,3.6110620376105276,423.10719405190815,0.429914968565634,0.00414325,0.0266158372414243,42.294149381087415,360.15001566365083,38.18632282780465,0.44342756271362305,25.139431196464876,800,292,0.5879971425685049,15.047380208969116,46880000,5.412952440025887,0.0005,1.2274718284606934,110.69417606752532,1.2276532649993896,3.4061012268066406
0.11042284965515137,3.53302001953125,3.236828565597534,0.51061213,0.007039092180522251,-0.0024738545,43.12591285371137,0.5111539,13.763851642608643,13.229881763458252,204.21591756184733,-1.370907e-10,4550.642385721207,1.583014726638794,800,-21.216592068044676,3.6293784047900197,3.1514593300813813,412.7615974968275,0.6472595256374327,0.0022264433,0.027070478443308666,63.81491926229697,355.81716719331837,42.29674040827709,0.3975536823272705,37.45938122584747,800,293,0.930973482730482,15.026277303695679,47040000,5.467216872373842,0.0005,1.2322182655334473,109.10668251348851,1.2323963642120361,3.414973258972168
0.1119546890258789,3.531642436981201,3.231006622314453,0.5101573,0.006806890653078496,-0.00254454,44.41059699989303,0.5105097,13.834179639816284,13.266444444656372,204.81556540269023,-2.7656557e-09,4565.74321436882,1.5809521675109863,800,20.152654394309664,3.6333935033794207,2.932832943313079,412.6076475071593,0.561880703661448,0.0028754373,0.02725951337277677,55.357712429807755,356.28549336590294,43.48969479513589,0.429797887802124,32.61588479640056,800,294,0.7934818458679874,15.094701766967773,47200000,5.403941703757591,0.0005,1.2304253578186035,109.53088966190327,1.2306008338928223,3.457698345184326
0.10955190658569336,3.528336524963379,3.2272446155548096,0.50969976,0.006770514967753967,-0.004057058,43.97710791104046,0.50996584,13.78178071975708,13.217880964279175,204.83990732993115,-1.3232231e-09,4580.785681247711,1.5781991481781006,800,-11.98405115411339,3.6380011283577462,2.8357795996586903,417.6353969417405,0.5562175419096949,0.0022679511,0.02706857622241538,54.79950092921219,356.76356539737435,46.74087672172477,0.42841005325317383,32.27777225699436,800,295,0.7961442171572896,15.036332130432129,47360000,5.393095929860482,0.0005,1.2243847846984863,109.04477682898455,1.22456693649292,3.422722578048706
0.11009478569030762,3.541358709335327,3.2116081714630127,0.50923985,0.0066121055765034475,-0.0044073304,44.41203511029471,0.50949675,13.77921438217163,13.198291063308716,204.35006366191155,-1.7404556e-09,4595.834112167358,1.588120460510254,800,-4.566876566269127,3.625690684622532,2.7262647943771214,414.22354402072534,0.5075785528611783,0.0012710565,0.02701572193931622,49.98418549620932,355.69398783922907,47.736996184150335,0.444854736328125,29.53705369631416,800,296,0.7141748199872612,15.042268514633179,47520000,5.329699564669759,0.0005,1.2328617572784424,108.1259651157099,1.2330408096313477,3.393484354019165
0.10964632034301758,3.5306596755981445,3.154149293899536,0.5086942,0.006975383596248593,-0.0040864493,44.27318957250971,0.5090255,13.68533444404602,13.118135690689087,204.42069005100075,2.7418137e-09,4610.783883810043,1.5806593894958496,800,-17.623401674421224,3.6299924185411934,3.7583109489293385,414.6303946630004,0.6060436546055448,0.0017281314,0.027513888215058693,59.73265509302799,355.85202235579925,43.88422388595488,0.43158698081970215,35.16474262812098,800,297,0.8756913080796843,14.9434072971344,47680000,5.353150513812146,0.0005,1.2283935546875,109.69803674204053,1.2285802364349365,3.3900797367095947
0.10921216011047363,3.5244340896606445,3.2034735679626465,0.50781745,0.006808886543022969,-0.00045186013,44.82412686698272,0.5080125,13.755119323730469,13.192955732345581,203.0672474904585,1.0490419e-09,4625.808596134186,1.576502799987793,800,-43.103462592627096,3.600442771939512,2.101481146179244,417.68205171250617,0.5379903760053631,0.0040336847,0.027032880141264284,52.991214472622744,353.00030762682087,57.4383244961722,0.42704176902770996,31.2865367930007,800,298,0.7622709685244357,15.018546342849731,47840000,5.248506473858087,0.0005,1.2331137657165527,110.36590784294334,1.2332971096038818,3.4267332553863525
0.11060953140258789,3.5330147743225098,3.208933115005493,0.50672257,0.006820762303220876,-0.00045375,43.07059804089275,0.5069501,13.799699306488037,13.225206136703491,207.05019821004197,-8.344649e-11,4640.877865552902,1.5844426155090332,800,-24.752208646238735,3.6761231179759526,4.989718825975756,419.1787887093584,0.5845540261254032,0.0031799332,0.027215539533889995,57.604649544434594,360.4267670222466,41.96343525550561,0.4379270076751709,33.9291402872122,800,299,0.8572606152818474,15.063071489334106,48000000,5.417960429766722,0.0005,1.2327930927276611,108.20233602148953,1.2329652309417725,3.434134006500244
0.1099233627319336,3.532064914703369,3.1949710845947266,0.505876,0.007246137171773907,-0.0049434076,43.24319632090984,0.50629383,13.749467134475708,13.205636978149414,204.321758489932,9.1195124e-10,4655.878191947937,1.582303762435913,800,-12.665892760799046,3.628501729747793,2.9846634174137843,413.64518516582854,0.6765941388265226,0.0013475297,0.026700961956665603,66.71593441926301,355.51326054132267,47.97601288457664,0.40789031982421875,39.140869121831436,800,300,0.9894415534978686,14.994107246398926,48160000,5.367854204093835,0.0005,1.2141053676605225,111.06257602404571,1.2142815589904785,3.395700454711914
0.11257505416870117,3.5281810760498047,3.218965530395508,0.50586724,0.006303465734783521,-0.005249021,42.75686148590494,0.5059719,13.786953210830688,13.228169679641724,207.05365092250796,8.642673e-10,4670.927296876907,1.5794520378112793,800,-21.248771637281372,3.676726125609869,4.261390815833687,421.59080137588427,0.4515554722709785,0.0020265074,0.027021939946430897,44.43145059419765,360.72649601604496,50.449303099033074,0.42020654678344727,26.35929997943716,800,301,0.6157498259569117,15.042974472045898,48320000,5.407419017740094,0.0005,1.2261829376220703,111.14774372408955,1.2262988090515137,3.440294027328491
0.10936784744262695,3.5370001792907715,3.2323625087738037,0.5056203,0.006966511709004104,-0.0043951073,44.05744744786362,0.50573057,13.789496660232544,13.22721529006958,207.83440531068788,-1.7583383e-10,4685.989990472794,1.5818140506744385,800,-7.398163911693177,3.6896380555723596,2.901165521831136,423.7758964685049,0.5825730533174186,0.0020277484,0.02728282835102589,57.40569680023319,361.6912465245303,43.07413733500609,0.4269869327545166,33.7638269973705,800,302,0.8457318480927072,15.056563377380371,48480000,5.380479513409231,0.0005,1.236666202545166,111.36083721358833,1.2368452548980713,3.413731813430786
0.10934185981750488,3.529705047607422,3.1994681358337402,0.5050468,0.0068164174658879905,-0.0046212645,44.095431294538265,0.5052754,13.762537479400635,13.191256761550903,206.92319306860142,-1.1920953e-11,4701.022532701492,1.5797548294067383,800,6.629277044873355,3.6705238954740045,4.317046899145575,427.12441275633074,0.5384803939151301,0.0022377982,0.026769513523168947,53.04055531797172,359.96716009107536,43.14257048835978,0.43587374687194824,31.26706950692728,800,303,0.7681651279509768,15.026432037353516,48640000,5.385106279871198,0.0005,1.2342538833618164,109.26335662561682,1.2344298362731934,3.417833089828491
0.10972237586975098,3.5374412536621094,3.165501832962036,0.5046428,0.006773085502413514,-0.0043163453,44.33676594009741,0.50495166,13.75288701057434,13.208003997802734,207.3506188164704,-6.9141387e-10,4716.033630132675,1.583545446395874,800,-45.09336312455949,3.672013291068709,3.051656909299285,418.8976488849837,0.5177343836584162,0.0019808821,0.02746196383648496,50.98560502673746,360.0634830468701,50.62634650557913,0.40919041633605957,30.07879153043734,800,304,0.7364159712369616,15.004992961883545,48800000,5.2370367234548665,0.0005,1.2219491004943848,111.8914115857114,1.2221310138702393,3.4292831420898438
0.11303019523620605,3.524216651916504,3.2050397396087646,0.50422704,0.0074802184649349224,-0.003945303,42.45647350883359,0.50455344,13.71018362045288,13.150637865066528,200.72250878352162,-1.3947486e-09,4731.020886898041,1.5774855613708496,800,-33.422577028717356,3.5627607080281383,1.9767920258907665,423.3021622465412,0.7211819707771411,0.002502888,0.02670464178500149,71.13066248032499,348.96829518033934,57.7037143106245,0.42055606842041016,41.61916096234983,800,305,1.0536427910782056,14.981125831604004,48960000,5.283526355959689,0.0005,1.2406747341156006,113.30860825787387,1.2408523559570312,3.382140874862671
0.11075139045715332,3.524351119995117,3.2189815044403076,0.5036593,0.007258473852545477,0.006542199,43.73570986927423,0.5038275,13.736057043075562,13.197846174240112,203.88884276600004,2.2649771e-10,4746.027372598648,1.5815165042877197,800,-62.12724031903368,3.619896629039436,1.9773069576063806,420.66994913406216,0.6491201969217114,0.0074753948,0.02737995158557795,63.997906070342964,354.64560850040476,54.80851770725669,0.401470422744751,37.490682678494366,800,306,0.9485909786058986,15.000296592712402,49120000,5.37169504005136,0.0005,1.2344799041748047,109.64005596130716,1.2345952987670898,3.4125590324401855
0.11120176315307617,3.534792900085449,3.2411153316497803,0.5026056,0.006756275039663437,0.028122399,42.606968475309024,0.50277853,13.779932737350464,13.21583604812622,205.82929558770059,1.269579e-09,4761.08721613884,1.5820496082305908,800,-2.431573715161596,3.649348907627728,4.6819414191147946,435.9699006875632,0.5549493209220454,0.013011848,0.026925260375688476,54.67507055066103,357.77880475247593,50.5330798365512,0.42690420150756836,32.206376825567816,800,307,0.8073919799945444,15.053654432296753,49280000,5.33300889781404,0.0005,1.2435476779937744,109.3668855438335,1.2437291145324707,3.394444704055786
0.11069822311401367,3.540743112564087,3.2101078033447266,0.5015856,0.006312648056965602,0.01861106,43.300489893953305,0.5017052,13.755529880523682,13.207367897033691,207.42452873168497,1.6689303e-10,4776.112846374512,1.5866644382476807,800,15.385919979753725,3.6781005043975528,2.6071338222372753,421.81765174288034,0.44019831715423396,0.009258084,0.026745318128219085,43.31412096330444,360.89191149356856,46.96403235380728,0.41149306297302246,25.691584871051674,800,308,0.6651133449956936,15.019267320632935,49440000,5.356834223889383,0.0005,1.233912706375122,110.02622897931555,1.2340960502624512,3.4071714878082275
0.10956835746765137,3.547523260116577,3.1648945808410645,0.50054115,0.00626196114827538,0.00063122506,41.822728321274276,0.5007174,13.776512622833252,13.213356733322144,207.84829543284906,1.788139e-10,4791.147883176804,1.580324411392212,800,-47.38232110757774,3.687780517464463,3.6293075176872094,432.9868441823653,0.4670489323465021,0.002859918,0.02724402845931156,45.9735397176482,361.7137040486891,52.19358119766722,0.42762303352355957,27.198840739594846,800,309,0.6968299576900295,15.02883243560791,49600000,5.402929916191445,0.0005,1.2222816944122314,107.36915549609189,1.2224726676940918,3.4299402236938477
0.10989141464233398,3.534003496170044,3.2128193378448486,0.4997443,0.0069398140107649825,0.007858183,43.23436711238106,0.49996904,13.754005193710327,13.189394235610962,205.09580915486526,-1.0728837e-09,4806.154147148132,1.5811283588409424,800,-85.48443995598973,3.643135115773994,3.288293684196778,442.8789095832654,0.5970482370874489,0.007461724,0.027421188746647798,58.84617561777456,357.04325902431725,54.15098379328648,0.42875170707702637,34.56942701034639,800,310,0.87599592141201,15.000163078308105,49760000,5.389998008422753,0.0005,1.2170510292053223,110.48715939737315,1.2172236442565918,3.39732027053833
0.10913586616516113,3.555332899093628,3.23850679397583,0.4992409,0.006078913678018076,0.008564103,40.177690239336684,0.49941322,14.238544464111328,13.673653602600098,209.3677177425281,6.1988825e-10,4821.652052640915,1.5783026218414307,800,-21.885724034737006,3.7149278829595875,3.982382865620558,425.44347890686606,0.44774148889451815,0.006289897,0.02688728026442861,44.05991823057173,364.5054157556771,42.94249196814127,0.4298861026763916,26.157099526917463,800,311,0.6833692604795822,15.491786003112793,49920000,5.439934208599896,0.0005,1.223268747329712,105.01398088804315,1.2234470844268799,3.449146270751953
0.10940051078796387,3.5647363662719727,3.2291457653045654,0.49854252,0.0067849973130064,0.009413496,42.65938001199658,0.49883845,13.84598422050476,13.274127006530762,206.9635448936742,1.0728827e-10,4836.763590335846,1.5810847282409668,800,-31.67969841466789,3.675122116900616,4.198136071350657,448.7962081190549,0.5496905194146845,0.0063440367,0.027228426044172485,54.14997622905031,360.32732442120914,46.691512899606856,0.4365549087524414,31.87565135814321,800,312,0.7945161281479757,15.105414628982544,50080000,5.425842441948178,0.0005,1.2292239665985107,107.36068935317583,1.2294056415557861,3.437504768371582
0.11010146141052246,3.54384183883667,3.195322036743164,0.49788436,0.006768827029418917,0.027904093,40.680126896341314,0.49820578,13.7689688205719,13.203637838363647,206.31382379765245,-9.53674e-11,4851.793662786484,1.5823571681976318,800,-44.91510942661563,3.6597614114932613,4.205772627268146,426.34649451878863,0.5846980064387741,0.017622763,0.027085603610950883,57.61840640510937,358.6751784409344,49.357803492448824,0.429288387298584,33.87415476988957,800,313,0.8968911681456326,15.02385139465332,50240000,5.374778864012544,0.0005,1.2245137691497803,107.79086377585995,1.2246921062469482,3.417027473449707
0.10971617698669434,3.528805732727051,3.2111825942993164,0.49760985,0.006501928163887727,0.016409691,43.247731099085115,0.49768385,13.714519739151001,13.17505145072937,210.1174646389379,2.831221e-10,4866.919064283371,1.5900993347167969,800,-9.510667447720648,3.7289497981450777,1.333053250520131,430.6972927266873,0.4623919848163705,0.008875985,0.027399511439928335,45.501278352628134,365.7986543850254,44.712031590420345,0.4024622440338135,26.940340239266366,800,314,0.6837589196994075,15.118997812271118,50400000,5.46662256017742,0.0005,1.3746862411499023,111.71402559630303,1.3748760223388672,3.38252854347229
0.11069536209106445,3.540987730026245,3.186821222305298,0.4972459,0.007140344074135175,0.019430036,44.92654440913655,0.49745706,14.042704820632935,13.477077007293701,207.1342309568253,1.4826657e-09,4882.238585948944,1.6784813404083252,800,31.124201579919824,3.6722138596935934,3.066234748169783,428.31012460701294,0.5774840352551949,0.011352988,0.02790879788884155,56.89679238696317,359.88142024759526,47.309334407734,0.4290008544921875,33.45042923232863,800,315,0.85972298952415,15.31261396408081,50560000,5.332793421491676,0.0005,1.2358078956604004,111.30441314451804,1.2359862327575684,3.606543779373169
0.11001825332641602,3.546067237854004,3.2169225215911865,0.49705923,0.006838179492440496,0.028503675,43.2569502730489,0.49741745,13.79637360572815,13.24153757095337,208.58997525513362,5.364419e-10,4897.313053607941,1.5798087120056152,800,-11.817181423709155,3.705576190985173,4.496459443391435,437.66896862370896,0.5361805538760358,0.014438242,0.026941298149809428,52.80243501014654,363.33441928772004,38.298543515257336,0.4188864231109619,31.108455867297554,800,316,0.8260391924500943,15.068050146102905,50720000,5.464068017369291,0.0005,1.2413017749786377,108.22805860198065,1.2414824962615967,3.4352433681488037
0.10956549644470215,3.545583486557007,3.2178728580474854,0.4968104,0.007734494127808036,0.0045922305,44.22245124313889,0.49706313,13.758888483047485,13.210591316223145,204.57570909550512,9.208917e-10,4912.342520475388,1.5828962326049805,800,-8.207491602046218,3.6375795764074232,2.777874254653034,422.0234393094679,0.7065652036964015,0.003128621,0.027784341911974368,69.66749482592884,356.34523633171096,45.246989593972835,0.4129300117492676,40.85123266894581,800,317,1.047315813411407,15.023046731948853,50880000,5.400381888348383,0.0005,1.2339160442352295,113.1548109425456,1.2340900897979736,3.4049551486968994
0.11017465591430664,3.528190851211548,3.18279767036438,0.4963592,0.007424901323804227,0.00083264423,46.324141612298156,0.4966728,13.793480634689331,13.220145225524902,209.24776605275102,3.3378605e-10,4927.418712377548,1.5793821811676025,800,-51.579220371247644,3.717512478480736,2.3088974693571616,428.63878337082105,0.590181691071736,0.0033617683,0.028315584158972725,58.14234599453379,364.30951420378653,46.24819392673645,0.4372546672821045,34.19539418990966,800,318,0.8670690909396396,15.0700364112854,51040000,5.4795523412772535,0.0005,1.246323585510254,113.63966206793124,1.246502161026001,3.4415831565856934
0.10932779312133789,3.5349574089050293,3.203742027282715,0.49598277,0.00696298231148801,0.001337423,44.99488218596198,0.49613684,13.680016994476318,13.156880140304565,208.2055933658695,6.794929e-10,4942.35822057724,1.5793118476867676,800,-44.217399930197374,3.698550383263424,4.105015946413178,441.8508769458059,0.5201827529861169,0.002394902,0.028300613663092836,51.21412623749935,362.4823336171306,49.71800990444107,0.3879091739654541,30.271983167415122,800,319,0.7608452666614621,14.933327674865723,51200000,5.35056764305064,0.0005,1.2235171794891357,110.37081514982933,1.2236907482147217,3.3778388500213623
0.11395549774169922,3.5334484577178955,3.2430710792541504,0.49541226,0.007457803733102846,-0.0031974919,44.47437587308929,0.4957155,13.80321455001831,13.24869441986084,207.84342569247522,7.9870227e-10,4957.429573297501,1.582446575164795,800,-13.110371484632383,3.690053300094821,3.6574251361972654,442.1549169714404,0.6369586733429654,0.0016637316,0.02772296654530197,62.776855140825056,361.5972101484706,47.53391172000165,0.414623498916626,36.8759685225889,800,320,0.937859976845886,15.0650053024292,51360000,5.440074319611677,0.0005,1.2320067882537842,111.84332908477063,1.2321906089782715,3.425905704498291
0.11108970642089844,3.537891387939453,3.203543186187744,0.49522036,0.0064695748023664516,-0.005142702,42.865707456864165,0.49540293,13.788543701171875,13.229229211807251,208.58027099416856,-1.0430816e-10,4972.494784116745,1.5832905769348145,800,-32.400412262067114,3.7021315897754974,4.147266243194264,450.1426929912217,0.4409542139367257,0.0020070283,0.028039098541299465,43.36745262959354,363.00132027084777,54.82708649189587,0.42218971252441406,25.81142953477397,800,321,0.6539287365413007,15.059067964553833,51520000,5.333298237159616,0.0005,1.2397198677062988,113.1722347276761,1.2398972511291504,3.4434118270874023
0.10978984832763672,3.5230488777160645,3.2102696895599365,0.49450848,0.0073723964560706715,-0.004478877,44.738296688711905,0.49487385,13.706737279891968,13.158281087875366,208.27299058186952,-1.1295079e-09,4987.469851732254,1.583263874053955,800,1.7086292639196425,3.6960041860978716,4.554997757724123,431.32232196443846,0.6182745635524678,0.002576733,0.02827302837684619,60.92626134144995,362.1307808198659,47.49904680313289,0.41274237632751465,35.854747744499434,800,322,0.9356624785532905,14.968897581100464,51680000,5.37571433570227,0.0005,1.2319555282592773,112.63117302060387,1.2321364879608154,3.380103588104248
0.11014842987060547,3.538592576980591,3.2251577377319336,0.49367467,0.0069469480000052125,-0.0043996065,44.37564969709293,0.49415472,13.805137634277344,13.259145259857178,208.7206406077817,-3.397465e-10,5002.540909528732,1.5778486728668213,800,11.849878722250693,3.7070087148561006,2.0644727436280985,435.95171878852955,0.5309374548426365,0.001964874,0.028293190549118982,52.27967521610154,363.3158620381174,48.81161804687632,0.4098794460296631,30.898304918187296,800,323,0.8040900582176852,15.064758539199829,51840000,5.386245428299348,0.0005,1.230360746383667,112.63890212921174,1.2305359840393066,3.4550561904907227
0.10921049118041992,3.5462441444396973,3.2123186588287354,0.4929891,0.007315759672168605,-0.004854275,43.96152350464103,0.49342588,13.811522245407104,13.246182918548584,208.34463362272018,-7.7337026e-10,5017.619302034378,1.5807230472564697,800,-28.066337393390615,3.7032562166302596,5.163880096234276,440.4757318179112,0.6218530367419782,0.0012847452,0.028260519060056926,61.280862294537116,362.90690861317967,45.59593181588692,0.43018078804016113,36.06678424703498,800,324,0.9397691355220883,15.072089433670044,52000000,5.422947473527643,0.0005,1.2302517890930176,111.9362482102326,1.2304277420043945,3.4436111450195312
0.10974717140197754,3.54228138923645,3.1992135047912598,0.49257287,0.007344989834616514,-0.005317071,44.29505520360464,0.4927738,13.739486455917358,13.173977136611938,207.70041280775422,-8.5830687e-10,5032.627111673355,1.579681396484375,800,-42.66180970695365,3.686935611258514,3.9454716431890584,439.39008589558705,0.6203387452856984,0.0011374288,0.028472316013239983,61.12828626341759,361.1926094809619,49.20256292799287,0.429823637008667,35.96664340405467,800,325,0.9418491962809119,15.001543045043945,52160000,5.327245009739492,0.0005,1.2320127487182617,111.13024607418744,1.2321934700012207,3.3890888690948486
0.11001992225646973,3.5365335941314697,3.2424733638763428,0.49198014,0.007002693704578553,-0.001395898,44.551570761290186,0.4922184,13.818422794342041,13.261913061141968,210.48221145442534,-4.470349e-10,5047.7232892513275,1.5811948776245117,800,64.13972079705853,3.738907920741276,4.195463661742174,434.166342647642,0.5306339458056867,0.0028107502,0.027727512934809115,52.24485325445136,366.56684885596206,42.359322505956605,0.4204561710357666,30.84700943202178,800,326,0.7948905445995257,15.089958667755127,52320000,5.404139023689155,0.0005,1.2420833110809326,110.97802084147699,1.2422592639923096,3.439927577972412
0.12032532691955566,3.7446749210357666,3.3514490127563477,0.49145153,0.007410555487212192,0.018558985,43.43487948327925,0.49186385,14.16773796081543,13.598493099212646,206.62233527618693,-4.5299525e-10,5063.16698217392,1.5816328525543213,800,11.63254156861209,3.674445309915571,4.66085036625245,445.6166728700097,0.639163988229394,0.011018286,0.02758234657974017,62.991990055318965,360.10461798614085,43.517162064760086,0.4207320213317871,37.0015808128644,800,327,0.9622604642486087,15.437586784362793,52480000,5.459553930416027,0.0005,1.2396183013916016,110.71478645339334,1.239793300628662,3.4513773918151855
0.11102032661437988,3.5368895530700684,3.189711809158325,0.4914852,0.007515301388877325,0.028641066,44.583455045683394,0.4916529,13.72443175315857,13.175871849060059,207.9460541806429,-1.6868116e-09,5078.1632380485535,1.5840506553649902,800,-42.43321122662149,3.694287678801276,3.7321090708372986,426.7979926116517,0.6595727922104588,0.015108049,0.02810897253101093,65.01568834849976,361.94322864930507,50.397944413523874,0.41158223152160645,38.12648594457658,800,328,0.9575066223616886,14.990022659301758,52640000,5.391855580761939,0.0005,1.2356956005096436,112.95216533159015,1.235877513885498,3.4047749042510986
0.10966873168945312,3.5381832122802734,3.2077784538269043,0.4909671,0.006987491314563232,0.020801025,42.31926545640547,0.49121973,13.748186588287354,13.183221817016602,206.87695117769363,3.814697e-10,5093.179165840149,1.577697515487671,800,-18.731668533458315,3.676660080724895,5.915606193831491,434.9358316607922,0.587086877482019,0.0129276635,0.027147524327610778,57.844872861583546,360.3531949202508,47.45826504973644,0.4291114807128906,34.08277990054537,800,329,0.8605224234775435,15.009719371795654,52800000,5.42749631639615,0.0005,1.2307560443878174,108.61475677338836,1.2309370040893555,3.3953967094421387
0.10935211181640625,3.541276454925537,3.2081704139709473,0.49051985,0.00699512952270352,0.03331091,44.77112496756024,0.49064744,13.790163516998291,13.223861694335938,212.24997355123486,5.602837e-10,5108.237554311752,1.5833814144134521,800,80.77040896606756,3.7682579209350515,4.074449185336663,432.14721505947364,0.526489686362653,0.010813376,0.028635582582169774,51.835328089696944,369.44144672294294,36.93703078536329,0.4308905601501465,30.60324666647061,800,330,0.7695048187267006,15.052168130874634,52960000,5.404150034818653,0.0005,1.231842041015625,111.055975425266,1.2320241928100586,3.422720432281494
0.10907864570617676,3.53788685798645,3.208574056625366,0.48977464,0.006880036551916308,0.004084165,45.17440011757195,0.48996052,13.85059928894043,13.277409791946411,211.26179454698192,-5.722044e-10,5123.357173919678,1.583202600479126,800,55.36352619725456,3.7562102863895905,4.256240453976065,430.9237958203807,0.49198935966997853,0.004256725,0.027899407676787735,48.413492731743915,368.20823232848676,46.056446097331154,0.4381144046783447,28.67741588773238,800,331,0.7264069153191725,15.113471508026123,53120000,5.436800438230862,0.0005,1.232299566268921,115.01415139237074,1.2324769496917725,3.484978199005127
0.1104135513305664,3.5235071182250977,3.173825740814209,0.48893833,0.007373678473318384,0.030762076,46.22337625142488,0.48928046,13.675728559494019,13.141248941421509,205.96386779257668,2.6226044e-10,5138.30463886261,1.580125331878662,800,-40.45743577569195,3.6536737578878484,4.5429858632453275,436.11200130254036,0.5825147899426496,0.01390555,0.028253793030156186,57.3768393930937,357.9061492458939,64.99520539542159,0.3981287479400635,33.82450495594815,800,332,0.8684434074815315,14.941352844238281,53280000,5.263098706749714,0.0005,1.2348723411560059,116.47116430385125,1.2349905967712402,3.400576114654541
0.11160874366760254,3.5314223766326904,3.1987545490264893,0.48801568,0.006777592852087988,0.022771325,43.56293400093421,0.48824745,13.74653434753418,13.203744649887085,211.30879676815366,1.2278557e-09,5153.330765247345,1.5829763412475586,800,-9.890701152549376,3.7506523648058807,3.6246161155438634,430.580053944119,0.5018308413435696,0.0075238035,0.02800523796065294,49.39252335469956,367.73602854524273,50.131100574473756,0.4052250385284424,29.182962188765778,800,333,0.7608889668226158,15.020001411437988,53440000,5.465607721196157,0.0005,1.2434628009796143,111.20749659313553,1.243579626083374,3.4264185428619385
0.10937333106994629,3.5350449085235596,3.2056896686553955,0.48714218,0.006711713717537376,0.010911031,42.619345448037656,0.4874102,13.784396886825562,13.228069305419922,208.84809617136364,-1.7166137e-09,5168.383047580719,1.584437608718872,800,28.04645629513233,3.7028163553103144,4.882074874198322,438.8765643851601,0.5141205458053983,0.00788538,0.027885787240699383,50.615215610451656,363.00838723556967,44.71223490629475,0.4209933280944824,29.889271016692057,800,334,0.773361066433986,15.046061038970947,53600000,5.410297677183715,0.0005,1.2315788269042969,106.3234779313221,1.2317569255828857,3.4416940212249756
0.11125707626342773,3.5417723655700684,3.206789255142212,0.48642197,0.006922383780151527,0.005275617,41.96533913391281,0.48678806,13.778205156326294,13.21900486946106,209.83229835239126,-2.4199482e-09,5183.421244621277,1.5825986862182617,800,32.34438677243797,3.727354552274753,4.011321857921759,428.1150260667703,0.572352475880765,0.0050110556,0.028349012415719556,56.38063011994596,365.30958950871866,44.67779812123753,0.4219639301300049,33.15249345587073,800,335,0.8662833159031504,15.032030582427979,53760000,5.510530529627829,0.0005,1.2239418029785156,108.41554209294301,1.224123239517212,3.425187110900879
0.11030030250549316,3.5294015407562256,3.201545238494873,0.4861105,0.006897871784836844,0.01852677,42.39760337029804,0.48632792,13.739389181137085,13.162763595581055,209.22838586642933,5.36442e-11,5198.441749334335,1.5814361572265625,800,-33.82929791161394,3.7158246631317278,3.5915272706451287,428.14217704739787,0.561562710748102,0.009411234,0.02784096361988795,55.31573131267829,364.2614989428033,45.57121422917299,0.4402930736541748,32.56539442020371,800,336,0.8472976014404631,15.01436734199524,53920000,5.476052223371974,0.0005,1.245431900024414,104.44960230230276,1.2456104755401611,3.3894355297088623
0.10969305038452148,3.5284359455108643,3.1785812377929688,0.48548076,0.007383165510281337,0.01668007,42.47807835971344,0.48591506,14.07403039932251,13.532506704330444,206.55665964944427,1.1175869e-10,5213.781574249268,1.980093240737915,800,-17.698411564043248,3.6703867354596063,3.449298082481283,433.5819423297078,0.6790813087601387,0.009560136,0.028891459837025294,66.95011267605867,359.54408550028444,45.54634249091567,0.4059271812438965,39.24909072014182,800,337,1.0131898159078296,15.333632469177246,54080000,5.420199619612665,0.0005,1.2290761470794678,108.29361006521376,1.2292511463165283,3.384775161743164
0.11022043228149414,3.5309221744537354,3.1980557441711426,0.48502988,0.007227038939047991,-0.00054850476,41.13775873211986,0.48528665,13.73797869682312,13.17950701713562,208.0361748316708,1.7285349e-09,5228.801737785339,1.5786769390106201,800,-58.58975616531623,3.6976425937154396,4.69466730274707,428.11435990713414,0.6436387101201779,0.0028505628,0.02806042318371589,63.44110298934718,362.32796306969203,49.265669331564844,0.42228221893310547,37.22068470490371,800,338,0.9775226656155331,15.013943433761597,54240000,5.517209266776312,0.0005,1.2455027103424072,109.10983452929008,1.2456855773925781,3.410484552383423
0.11017799377441406,3.5532448291778564,3.1991782188415527,0.48444477,0.0068784970014192474,-0.0010636506,41.78124696141123,0.4846376,13.79150938987732,13.204358339309692,209.49430727420818,-4.5895582e-10,5243.876660108566,1.5830645561218262,800,-45.78684583326138,3.723257456576685,4.523956897530583,427.68045949899846,0.5534994504028496,0.0043361248,0.02778948932246099,54.51749538149121,365.06753144785665,41.489047603971954,0.45110082626342773,32.05198139947852,800,339,0.8576858464366132,15.068754196166992,54400000,5.577380323200861,0.0005,1.2465856075286865,104.27364409827753,1.2467684745788574,3.4026172161102295
0.10979890823364258,3.5289998054504395,3.209507942199707,0.48391816,0.006710885133783402,-0.003363059,42.54197201095892,0.48410937,13.774530172348022,13.209919691085815,211.9145194320642,-2.5629998e-10,5258.908354759216,1.5819146633148193,800,-15.488869491062104,3.762734896475928,2.945964315336186,430.43912788006844,0.4867640634544844,0.0026067272,0.028144685612716967,47.906090141932765,369.0025594515404,42.36143378165763,0.42888617515563965,28.209910519830338,800,340,0.7525145903490638,15.025542259216309,54560000,5.4946901658959435,0.0005,1.220773696899414,104.6891919901006,1.2209501266479492,3.4265270233154297
0.1109628677368164,3.5322632789611816,3.1990630626678467,0.4832941,0.006988510542694224,-0.0041632745,43.6945701149345,0.48358428,13.752509832382202,13.207337141036987,211.17514908050973,1.0460616e-09,5273.91947054863,1.5845515727996826,800,11.775795892595319,3.7534863967802137,2.750276868981421,439.16592827583264,0.5304767489180302,0.0017960801,0.02781809120333355,52.235274974519214,368.0527720458078,42.3904201519503,0.40828418731689453,30.743906763437764,800,341,0.7938889444175481,15.004985809326172,54720000,5.581624443292783,0.0005,1.2225341796875,106.73824543942268,1.2226505279541016,3.4292359352111816
0.10931563377380371,3.5352389812469482,3.216618061065674,0.48256794,0.00701263048887357,-0.00414552,43.8241724788752,0.48285076,13.71260666847229,13.169483661651611,211.05839936772736,1.2159347e-09,5288.900443792343,1.5813179016113281,800,-29.32883315858793,3.750919389689882,1.6934357201560788,430.7992666628378,0.5264237784731345,0.0015359351,0.027749631286204432,51.83840485558399,367.83428007313194,38.817266400310686,0.40790438652038574,30.504070390016594,800,342,0.7774036509181391,14.974738121032715,54880000,5.603960930772241,0.0005,1.2320246696472168,105.5955169657806,1.2322015762329102,3.3724112510681152
0.10937142372131348,3.529834270477295,3.2051002979278564,0.48189488,0.007192126435032633,-0.003906277,42.949607334246686,0.4820835,13.740100383758545,13.18491506576538,208.56778402065487,-4.5299528e-10,5303.905832767487,1.5788781642913818,800,-66.82374335252766,3.7058206263474873,2.538005152021688,431.0262409860053,0.589784788614701,0.0016879232,0.027602587060324812,58.11243349981062,363.27905075048363,48.68616801868066,0.419924259185791,34.09835336229895,800,343,0.8815690174209174,14.999262809753418,55040000,5.477694962570581,0.0005,1.2282600402832031,106.44408871330303,1.2284362316131592,3.4088191986083984
0.10905170440673828,3.5386083126068115,3.252162218093872,0.48117253,0.007025449850920059,-0.0037741493,43.292519633566606,0.4812988,13.815574884414673,13.251517295837402,211.0246252896333,9.000301e-10,5318.997782707214,1.5799224376678467,800,28.976530949640967,3.7455586450652154,2.6528505164209957,428.8289658193291,0.5428465614183073,0.0019159692,0.027790933049294805,53.4653068874583,367.23785398386406,43.377480345698224,0.4290332794189453,31.42523377214726,800,344,0.8257614388187255,15.085814714431763,55200000,5.501354254105445,0.0005,1.2408363819122314,106.60035594632915,1.2409512996673584,3.4171855449676514
0.11039519309997559,3.5498335361480713,3.1922876834869385,0.4804392,0.007069492294066829,-0.0049929814,43.53154819491519,0.48058423,13.78999376296997,13.199533224105835,210.1882361383507,3.4570694e-10,5334.045323610306,1.5823915004730225,800,-24.050126493886896,3.7295693362148734,2.2852759224004067,429.4242922728185,0.54455238022213,0.0011932987,0.02815235955787319,53.633557793512516,365.61510480802434,46.64004836924434,0.45413827896118164,31.52600309875568,800,345,0.8060017117240544,15.041384220123291,55360000,5.411615570255469,0.0005,1.2216918468475342,106.33059150366695,1.221869707107544,3.411010980606079
0.10926389694213867,3.551182270050049,3.177109479904175,0.47987443,0.006509626433511726,-0.0048591155,42.16903892867823,0.4798606,13.774079084396362,13.207415342330933,213.54480612351966,2.8014183e-10,5349.079445362091,1.5825560092926025,800,-29.593650190080922,3.7974322025416773,1.2635823778845088,430.6375774568843,0.43125989772394613,0.0019003948,0.02761426300713688,42.416508727040416,372.54552219028335,40.51830931761434,0.430988073348999,25.058136323119438,800,346,0.654987100677526,15.027866840362549,55520000,5.6394755827347005,0.0005,1.224252700805664,102.81623625260815,1.2244198322296143,3.4342615604400635
0.11052656173706055,3.5308942794799805,3.2285404205322266,0.4787559,0.007019930884413263,-0.0043317894,43.09559534631628,0.47892913,13.81215786933899,13.250779628753662,210.304997531532,1.6093246e-10,5364.14783000946,1.586150884628296,800,-32.201602304172695,3.7387679378700813,1.546404219800614,441.16455047712515,0.5387728426108712,0.0011495784,0.02784241167225138,53.06243229034815,366.4952843553516,44.93435772060244,0.42485666275024414,31.169942509875728,800,347,0.8113025788810595,15.062183618545532,55680000,5.568032558988562,0.0005,1.2207427024841309,105.11221617849954,1.2209124565124512,3.4435007572174072
0.1107635498046875,3.527890682220459,3.1609768867492676,0.47803944,0.00590503839693883,-0.0049259095,39.40370304175481,0.4781768,13.718086957931519,13.165992498397827,214.99140709013088,-8.2254414e-10,5379.128297805786,1.587512731552124,800,-36.82905221029876,3.8174930797543305,2.3728101086330504,437.7480446868149,0.34449189847557515,0.0018335802,0.027459541488866167,33.82838301163948,374.6478797594502,45.31014162877746,0.41543054580688477,20.122044597551575,800,348,0.5247516476148127,14.974243640899658,55840000,5.556323967674093,0.0005,1.2256247997283936,102.37192449071622,1.2258055210113525,3.4286136627197266
0.11031126976013184,3.5277535915374756,3.1712605953216553,0.47735175,0.006367162116402256,-0.00040473553,41.69474010138651,0.47756234,13.709140300750732,13.152893781661987,215.37383260553293,-1.0967255e-09,5394.100174665451,1.57918119430542,800,18.97276097919508,3.823924233864166,1.3099496243684672,434.9227630800954,0.40688969300259625,0.0031563058,0.02830593246835714,40.00947396248589,375.12928858843884,40.875748010055105,0.41998815536499023,23.676419643113405,800,349,0.5933043952255869,14.965766906738281,56000000,5.554226128037852,0.0005,1.2270700931549072,102.5585308046207,1.2272510528564453,3.414133310317993
0.10986590385437012,3.5297415256500244,3.176844596862793,0.47675666,0.0066383501087421155,0.015441686,42.705115099736275,0.47694892,13.744632959365845,13.179601430892944,213.13244621474266,4.9471843e-10,5409.114089488983,1.5817017555236816,800,29.311853750018603,3.787395019846985,2.019155435344363,432.46227749382183,0.4525182151181779,0.006184341,0.027911019706986416,44.526096765876986,371.45940245450083,41.30205760026047,0.42917466163635254,26.299286328455793,800,350,0.6881340043602677,15.007722854614258,56160000,5.55707090751629,0.0005,1.2327110767364502,105.84044557041044,1.2328875064849854,3.4267966747283936
0.10976409912109375,3.544476270675659,3.2077949047088623,0.47610053,0.007201235979655911,0.00242318,43.1225655822754,0.47636342,13.762284994125366,13.187366008758545,210.88043785388626,-2.0772217e-09,5424.1439027786255,1.579604148864746,800,-52.1053520136428,3.7440898534619302,2.066168260102656,439.1797074637174,0.5784961007101455,0.0040665357,0.029048588984042466,57.00189881002894,366.80742690455077,53.49662984635323,0.43912339210510254,33.40003735789749,800,351,0.8827530461698609,15.023691892623901,56320000,5.4854848742820375,0.0005,1.2312800884246826,104.00293902463754,1.2314550876617432,3.390117645263672
0.11112642288208008,3.543095827102661,3.210319995880127,0.4758104,0.006712070566766022,0.0019607702,42.675148505645744,0.4760097,13.78096890449524,13.236897706985474,213.24951726992236,2.3901463e-09,5439.193583011627,1.5856916904449463,800,-9.316710825831677,3.7826090041928313,1.2082496028352225,433.9625712924379,0.4598193616020086,0.0028573864,0.02896461078248696,45.256092337663965,370.94402342137096,42.43333284585546,0.4069247245788574,26.63503487186582,800,352,0.6794828398701719,15.043432474136353,56480000,5.4831497572239725,0.0005,1.2321498394012451,101.89242628801779,1.2323241233825684,3.43404221534729
0.11179566383361816,3.5276038646698,3.171215772628784,0.4753033,0.007233575275603661,-0.0023204256,41.9984113005585,0.4756018,13.675978422164917,13.124372005462646,209.78508241717464,3.3378597e-10,5454.140968322754,1.578061580657959,800,11.52907431575972,3.7229359693945385,1.3978024862353655,423.16055408391725,0.5905924218265427,0.0040247454,0.02891757417242336,58.19768917810308,364.8324748523836,46.53029552253268,0.4138472080230713,34.07980387524005,800,353,0.9095864745556314,14.941264629364014,56640000,5.4316313395833795,0.0005,1.2352495193481445,102.68329201754386,1.2354297637939453,3.384425163269043
0.10942482948303223,3.5608084201812744,3.168351173400879,0.4748025,0.006753193884587676,0.0032796464,42.56597113103309,0.47509122,13.787036180496216,13.228725910186768,214.5184035516711,5.9604675e-11,5469.194732666016,1.584263801574707,800,38.9687233055819,3.8064729224939406,1.1234915938334995,439.3889810944033,0.45772870783885494,0.0049223537,0.02883618779641907,45.048859766607194,373.2660811001691,46.09280901504611,0.422943115234375,26.526853907117626,800,354,0.6762687235141885,15.047557353973389,56800000,5.494040334533928,0.0005,1.2304039001464844,102.7587781017292,1.2305865287780762,3.4526851177215576
0.10972118377685547,3.5342788696289062,3.19743275642395,0.47435793,0.007324492799919028,0.033085898,43.33541846200034,0.47463122,13.754229545593262,13.188375473022461,210.18136791913705,-1.9848347e-09,5484.2223081588745,1.5835978984832764,800,-37.056266456483804,3.7341943460736373,0.799101275537525,429.08417678488564,0.5709624807419676,0.018225634,0.028899103322419097,56.25452845520799,365.94034914080976,51.89537405977765,0.4301578998565674,32.921470396838885,800,355,0.8473670672597295,15.021403312683105,56960000,5.512678380321124,0.0005,1.2372400760650635,105.93636168184534,1.2374227046966553,3.408456802368164
0.11901569366455078,3.7444231510162354,3.353652238845825,0.47400084,0.00639137985014915,0.006896231,40.004718437665524,0.47409943,14.112809658050537,13.527595043182373,216.05342426324805,-2.890825e-10,5499.608388900757,1.5763230323791504,800,-28.14428554174254,3.8401747056431903,1.1600118843498253,439.04553607380956,0.41012961124533603,0.009906466,0.028293608751755957,40.33453638627919,376.74808076772854,39.8757879587526,0.43857526779174805,23.7841387089253,800,356,0.5870422692402653,15.379948616027832,57120000,5.685161659990598,0.0005,1.2373385429382324,99.32166595166326,1.2375142574310303,3.3888912200927734
0.11036896705627441,3.5363523960113525,3.1953768730163574,0.4731937,0.006544389158242882,0.001961246,39.13792580613883,0.47346854,13.756497621536255,13.198075771331787,210.65553635973893,-6.139279e-10,5514.632239580154,1.5838501453399658,800,-54.63611647359528,3.738755208118268,2.442507302659679,435.76867225558783,0.4614232332299282,0.0026008794,0.028622896144272426,45.409495277615285,366.5379127067332,48.212372429759405,0.42206478118896484,26.697487145142933,800,357,0.7074333688563705,15.017735242843628,57280000,5.462434015834236,0.0005,1.2316935062408447,99.28037431076882,1.231870412826538,3.420241355895996
0.1103963851928711,3.5338001251220703,3.161811351776123,0.47271743,0.006218902172971295,-0.0021316756,37.88689641053163,0.47301587,13.74468731880188,13.176992177963257,212.9509395910499,3.7550926e-10,5529.640295505524,1.5778379440307617,800,-18.747600369425538,3.7805999596140865,2.5407723193496956,439.215656304257,0.417559376545099,0.0021704354,0.0288795056383976,41.06815884363359,370.75354172784387,51.18684825566559,0.43132996559143066,24.25810238870289,800,358,0.6321643324479793,15.001909017562866,57440000,5.5476452539360865,0.0005,1.2269902229309082,95.78710232269758,1.227168321609497,3.4390807151794434
0.11067819595336914,3.546616554260254,3.207383155822754,0.47238517,0.006194508882078729,-0.001377177,37.42473183181915,0.47241732,13.806378364562988,13.2324960231781,212.63245226358515,-1.7881394e-09,5544.713614702225,1.578035831451416,800,-36.31457244038515,3.7774347336044,2.1596039778784197,436.1337952490513,0.4160458061735544,0.002534145,0.028773253449938058,40.91568238290752,370.43187652321654,51.350025803026455,0.43721604347229004,24.145069155050006,800,359,0.6479283369638676,15.067164659500122,57600000,5.574553070639493,0.0005,1.23105788230896,95.55568875663488,1.2312452793121338,3.4391376972198486
0.11005783081054688,3.53273868560791,3.2244632244110107,0.47135398,0.0068112771043841135,0.015678275,37.95050921933193,0.4716178,13.795971155166626,13.233222961425781,211.59907117822166,8.046627e-10,5559.767800569534,1.581263542175293,800,30.106259749861852,3.756558964152143,2.9872870902682367,448.15239964622003,0.5365552935485998,0.007920069,0.02940337734426063,52.84523415061189,368.09093306709707,42.18319999234579,0.42667698860168457,30.974880393371567,800,360,0.8346995752391771,15.04808259010315,57760000,5.5568677646923925,0.0005,1.2220137119293213,96.69397324681805,1.2221903800964355,3.427676200866699
0.10959243774414062,3.534127950668335,3.24483060836792,0.47055402,0.00659321701451162,0.0034361288,40.051097812046805,0.47078502,13.843996047973633,13.263636350631714,215.1770551647543,-3.0398367e-10,5574.877353429794,1.580505609512329,800,24.46952326399957,3.8249255107409357,1.894217093434884,442.12210178858425,0.46266123356301997,0.003682851,0.029065808035911845,45.53291599070559,375.0439319750665,38.91799310625191,0.44469285011291504,26.73194161606818,800,361,0.7013098715666558,15.103398084640503,57920000,5.684915232767264,0.0005,1.2292490005493164,98.58845435071099,1.2294318675994873,3.4424619674682617
0.10914874076843262,3.552064895629883,3.2220401763916016,0.46975502,0.006291247700158388,0.009612287,38.72931568092166,0.4699141,13.789861679077148,13.22543215751648,213.30671642996975,-1.3113022e-09,5589.931959867477,1.5821213722229004,800,55.974112641714,3.793180230974946,2.820389532012367,449.6815260120355,0.42113901911596024,0.0072400495,0.028424499009081693,41.41936089451866,371.9756387087954,40.19173198927639,0.42931509017944336,24.409873649201426,800,362,0.6348994289666826,15.04851245880127,58080000,5.570281735684738,0.0005,1.2281181812286377,95.49355549087223,1.2282993793487549,3.405609369277954
0.1096181869506836,3.5336430072784424,3.195220947265625,0.46898308,0.006793657892806176,-0.003139973,40.721206485391626,0.46912095,14.163276672363281,13.612172365188599,211.6269922528112,1.7762185e-09,5605.364289283752,1.5826740264892578,800,-63.12497480187762,3.7637387094314647,1.5313544792224048,441.531141875723,0.4881056187071636,0.0027315363,0.029656019004917905,48.04681686552229,368.86563080806155,52.633998715291376,0.415496826171875,28.204285192293284,800,363,0.7278250442651841,15.426228046417236,58240000,5.534252563959996,0.0005,1.2330269813537598,97.90665771583195,1.233206033706665,3.4415283203125
0.11024641990661621,3.5285215377807617,3.197319269180298,0.4680908,0.007049310746528936,0.19278698,40.81347274679195,0.4684267,13.766183853149414,13.198885679244995,212.42108370196127,8.046627e-10,5620.402362108231,1.5828826427459717,800,5.842006562813821,3.7697575989610006,1.6430113869359741,440.5903562703419,0.5519079780035976,0.22485153,0.02980957672995735,54.36598905921108,369.31924617538937,50.024770115595544,0.4310460090637207,31.836287446882007,800,364,0.8326853624026666,15.03196382522583,58400000,5.503453174147353,0.0005,1.2362637519836426,98.57032737521226,1.2364368438720703,3.4275646209716797
0.10997843742370605,3.542203187942505,3.2053000926971436,0.4677494,0.005394597718677222,0.18458958,31.00375021683555,0.4678908,13.808491945266724,13.22080111503601,213.845065042062,-5.9604724e-11,5635.621318101883,1.5803601741790771,800,-12.799650017062657,3.8056569728571352,3.909224079012495,442.6705665995121,0.40629971644567825,1.704866,0.02919100448920247,39.96125171511081,372.9961989521803,44.18265265427855,0.45178794860839844,23.565928209098164,800,365,0.6462986679947786,15.212778329849243,58560000,5.6114735071695305,0.0005,1.3749659061431885,83.18777997532227,1.3751578330993652,3.428485631942749
0.11123418807983398,3.5521583557128906,3.190006971359253,0.4677809,0.0023684106935693795,0.06254724,5.334271470074468,0.46787778,14.022468328475952,13.466341257095337,191.1320085928356,-7.4505807e-10,5650.924813270569,1.6737470626831055,800,45.16012456595862,3.3895448636326764,2.549895647999871,434.78016177272326,0.14080657916043884,0.043797784,0.02447365773941823,13.667401356427831,332.59418790245996,56.74552345851254,0.4188985824584961,8.472108421719659,800,366,0.1374002756423245,15.296536207199097,58720000,5.130560518228474,0.0005,1.2394139766693115,32.436283309198025,1.2395274639129639,3.5836188793182373
0.11057281494140625,3.5448038578033447,3.2200562953948975,0.46725053,0.002330207119518653,0.014643946,5.912729834768078,0.46736336,13.839423894882202,13.252610445022583,194.96790444543527,-5.6028365e-10,5666.031635284424,1.5842833518981934,800,8.56329431015458,3.4608069212546004,0.500740820315071,442.2438134528776,0.11677206758136506,0.010006971,0.024431275228205797,11.286393147445164,339.6372214578324,56.153280202020156,0.4502847194671631,7.061894469290362,800,367,0.08782771147780057,15.1006178855896,58880000,5.190984572304519,0.0005,1.2310287952423096,25.38043038908909,1.2312018871307373,3.4402449131011963
0.10969185829162598,3.530665397644043,3.208303928375244,0.46687433,0.0022334612114485084,0.19085713,4.905193138108019,0.4668649,13.749556303024292,13.201370239257812,193.0041135039677,1.9550324e-09,5681.047936916351,1.5798118114471436,800,55.8381156501295,3.4278675573617132,1.090425529036296,434.01802538076544,0.1122698958039921,0.18270841,0.02496420414603369,10.840888376631947,336.4584499159307,57.82858775747744,0.4125962257385254,6.793116116182145,800,368,0.09225252382592491,15.010174036026001,59040000,5.233742627027337,0.0005,1.2310681343078613,29.158169057107763,1.2312440872192383,3.421627998352051
0.11027836799621582,3.548926591873169,3.208709478378296,0.46669927,0.002726867869771383,0.02679128,8.870142277947659,0.46672216,13.783382177352905,13.237733840942383,197.8496427834187,6.3180916e-10,5696.111062526703,1.588151216506958,800,38.836023141094024,3.5222200833264736,0.3424191389019746,440.541644838686,0.1810450241141056,0.01401894,0.02431530503408486,17.635183461670284,345.3452539909769,39.600996682722894,0.4094974994659424,10.723667597866283,800,369,0.11599143963150813,15.056965827941895,59200000,5.4093801501561005,0.0005,1.2437620162963867,34.20797183339212,1.2438814640045166,3.4293181896209717
0.1094505786895752,3.550536870956421,3.2071852684020996,0.46657133,0.002534308133620971,0.013556867,8.342780983316535,0.4665219,13.824718952178955,13.257554292678833,203.9532511743851,1.7821788e-09,5711.206679821014,1.5800940990447998,800,62.54835866794141,3.6242416541709632,0.9046108668322224,436.35031909510616,0.15214411203338135,0.0098279985,0.026194658639884617,14.78165001811488,355.5356683121729,50.49662882430555,0.43174123764038086,9.155818055065803,800,370,0.10253474571071437,15.089451551437378,59360000,5.426189798139685,0.0005,1.2348265647888184,33.620407296044036,1.2350118160247803,3.4587669372558594
0.11088705062866211,3.5262131690979004,3.2067854404449463,0.46657157,0.002519740936541506,0.00041229476,7.673401125567597,0.4666609,13.78635311126709,13.221178770065308,202.34570980103192,3.2186503e-10,5726.26070857048,1.5806424617767334,800,35.0691072071059,3.5942172512571386,0.9014436259878785,437.5983848127106,0.1513842913904,0.0037384308,0.026066761769589362,14.70305112038447,352.3971704863353,58.13844754160279,0.42832326889038086,9.090310923844363,800,371,0.08595719433803671,15.047921419143677,59520000,5.46637872818114,0.0005,1.2321667671203613,31.4365517783441,1.2323408126831055,3.444380760192871
0.1110234260559082,3.5363643169403076,3.2296154499053955,0.46638876,0.002615721130047356,-0.0053694895,7.537086827295074,0.46650448,13.804446458816528,13.228628396987915,196.9953510638442,2.2947781e-10,5741.331586360931,1.5838384628295898,800,1.3369791755430844,3.5006612287131915,1.5603767311346595,436.14818449728165,0.171339867747735,0.0019500935,0.0251217336323453,16.673923474803445,343.105586571745,59.037023471195155,0.4388694763183594,10.250857608763354,800,372,0.11654855098095407,15.064702033996582,59680000,5.325432733605346,0.0005,1.230302095413208,33.07853812316084,1.2304761409759521,3.415287733078003
0.11000370979309082,3.553478717803955,3.190335988998413,0.46630433,0.0025420248973330893,-0.0053995214,7.572098543475101,0.46626776,13.842920780181885,13.278030157089233,203.3076816724911,-7.271767e-10,5756.429364681244,1.586620569229126,800,-36.24489037521813,3.617502273893645,0.7401681753930887,438.12583887308006,0.15700061521851863,0.0021430338,0.026320334025636754,15.259037570828964,354.6700098867435,56.080421445077,0.4289383888244629,9.42197454142944,800,373,0.09183495558439163,15.091613531112671,59840000,5.485258828933549,0.0005,1.2189240455627441,31.530479735711282,1.2190966606140137,3.486164093017578
0.10986566543579102,3.535414695739746,3.191894054412842,0.46590275,0.002505719218093375,-0.0036389418,8.070305055192907,0.46594474,13.821699380874634,13.257078170776367,205.834079652024,2.3841867e-10,5771.513269662857,1.5794398784637451,800,-1.658216160250564,3.6613902956200794,1.963798961898886,451.63214820222794,0.14522943617454231,0.0013410114,0.026496609720087758,14.09884603514406,359.14587514907146,50.033011227308705,0.4287843704223633,8.73585832206765,800,374,0.09469497735175528,15.077763795852661,60000000,5.532612416909594,0.0005,1.226393461227417,32.66650097795031,1.2265758514404297,3.459014892578125
0.10926556587219238,3.5375475883483887,3.1841535568237305,0.46551174,0.0024940653891403295,-0.0041293832,7.952306580345233,0.4655945,13.785763025283813,13.222908973693848,205.72709646131466,9.834757e-11,5786.568071842194,1.5807561874389648,800,41.059879883518775,3.655673451221733,-0.058274210764448525,442.0327252821088,0.14320923046240605,0.0016144954,0.02621594424433567,13.897975798961358,358.5513473923577,55.25519896090752,0.42766666412353516,8.646592047405466,800,375,0.09831415621357614,15.048637866973877,60160000,5.469618959021682,0.0005,1.232691764831543,32.69656365927099,1.23287034034729,3.457197666168213
0.10924625396728516,3.544846773147583,3.1876890659332275,0.46530864,0.002609313174323418,-0.0028375352,8.521804333119382,0.46522057,13.783677339553833,13.231908082962036,204.619112449763,9.536753e-11,5801.623594045639,1.5855214595794678,800,54.47601566935609,3.6418665294981905,1.048121295598373,438.3604499947206,0.15695978025721832,0.0023930476,0.026060968289512137,15.255215502198057,357.19374913569135,46.789285478400856,0.4165933132171631,9.45124303238964,800,376,0.10150348918912368,15.04939866065979,60320000,5.483857122841064,0.0005,1.236278772354126,32.238456372816884,1.2364485263824463,3.451448440551758
0.11144113540649414,3.5428624153137207,3.17846941947937,0.4647216,0.0026111841315344725,-0.0015850436,7.785097815079787,0.46470279,13.84870982170105,13.271492004394531,201.12329388664082,1.4305115e-09,5816.74510550499,1.5831201076507568,800,20.61184157339123,3.576547815209978,1.2297189792829994,443.2767510318543,0.16382943943409167,0.0029915017,0.025901397512219763,15.93172501985186,350.6341513565092,53.18146302253092,0.43978214263916016,9.82447194799852,800,377,0.12386391305494772,15.11537790298462,60480000,5.443606595274266,0.0005,1.2365822792053223,33.09139913970243,1.2367615699768066,3.481461524963379
0.10952496528625488,3.5436108112335205,3.2053616046905518,0.4641471,0.0025428407020534794,-0.0031939866,8.14590474397687,0.4641738,13.789095640182495,13.246342658996582,205.30659535058095,-1.9073472e-10,5831.808175563812,1.583118200302124,800,0.5767204054698452,3.653853243637483,0.6539604256520323,442.2363008702103,0.1506266823007131,0.001554386,0.026516093795969174,14.63157320708538,358.3314343709955,53.2256512522912,0.407315731048584,9.077222097203467,800,378,0.11080097650424854,15.056854724884033,60640000,5.50993616871211,0.0005,1.2375435829162598,35.749971908141774,1.2377195358276367,3.454176902770996
0.11063289642333984,3.5398454666137695,3.1915123462677,0.46367806,0.0025560807585624633,-0.00492721,8.249257439107522,0.46363762,13.79332709312439,13.261619567871094,207.91316329945067,-9.298324e-10,5846.873691320419,1.583580732345581,800,104.94929502123509,3.6990393775333184,1.7156416065402835,446.3878504956482,0.1525713987473742,0.0014701983,0.0263053944334471,14.825415372727521,362.77724127801645,46.23486350608817,0.3951590061187744,9.241306221539158,800,379,0.10208009868857296,15.059356451034546,60800000,5.539969027452794,0.0005,1.2361507415771484,31.633496978078853,1.2363333702087402,3.4799997806549072
0.1100013256072998,3.542508602142334,3.177058458328247,0.4631068,0.002671303933253767,-0.0043053813,8.428742908220485,0.4631395,13.779393196105957,13.212250471115112,204.35175451252482,1.0848045e-09,5861.9233565330505,1.5780539512634277,800,-1.6420547786900483,3.6336300049776256,1.3797761263040005,440.9398185147661,0.17312849102643535,0.0020661158,0.02622175480539642,16.853200527638037,356.24736178864725,48.423216657681856,0.43116307258605957,10.32467824566988,800,380,0.11668689408271044,15.043285131454468,60960000,5.4413593545672585,0.0005,1.2341063022613525,35.76017995477753,1.234290361404419,3.4508986473083496
0.11083745956420898,3.5388224124908447,3.182626485824585,0.46273744,0.0025198820863575454,-0.0042956397,7.938282954937977,0.46263134,13.773382186889648,13.200562000274658,209.08326495216477,1.4901035e-11,5876.966672182083,1.5788905620574951,800,38.32854198953612,3.716758531507157,1.4208116813135434,444.0627521045147,0.15114448309474168,0.0020310204,0.02712078025819871,14.68444122394852,364.51016919416526,48.442108017962774,0.436021089553833,9.149337789182962,800,381,0.0877921184327152,15.037140369415283,61120000,5.584270171115197,0.0005,1.2341251373291016,32.073468160124015,1.2343089580535889,3.440129518508911
0.11029529571533203,3.5477724075317383,3.2102460861206055,0.4620549,0.0025829163734623346,-0.005949261,8.116925584280771,0.46210766,13.82519793510437,13.259629726409912,207.39817651219323,1.6599895e-09,5892.0633137226105,1.581313133239746,800,8.886978186825242,3.6907435965034767,1.1859356085633845,450.5061665795112,0.16090482361731484,0.0016860034,0.02670775085605932,15.647102837041958,361.919397784938,49.21915337922413,0.4292609691619873,9.686885460252261,800,382,0.09078700909902086,15.09050703048706,61280000,5.54506577002099,0.0005,1.2351326942443848,33.46892629423941,1.23531174659729,3.4554202556610107
0.11057400703430176,3.523101329803467,3.2190916538238525,0.46145284,0.0025396363443857444,-0.0026976557,7.737754051476047,0.46147668,13.82387638092041,13.258861780166626,207.9769174699836,1.8775462e-10,5907.159557580948,1.583871841430664,800,34.27812518394908,3.704939777136485,0.24924092605983972,437.2190886095582,0.15711373312557783,0.0020896546,0.0271371101792917,15.274184367748955,363.2966033985933,48.87257277290474,0.42846035957336426,9.459941507525052,800,383,0.10932019619030969,15.08998441696167,61440000,5.596343132471502,0.0005,1.2355687618255615,32.44978419209117,1.2357449531555176,3.470245122909546
0.1096501350402832,3.5448811054229736,3.2202017307281494,0.4608781,0.002601786466755823,-0.005322053,7.967910069769671,0.46096256,13.863360166549683,13.293022394180298,206.58338011385575,-2.592802e-10,5922.285070180893,1.5859196186065674,800,67.55228294064695,3.673769090667016,1.7513612881289877,442.5722319656058,0.16621324104180618,0.0017341289,0.02657745686593304,16.172519751531702,360.2240521676421,45.54143665489038,0.43473005294799805,9.980031462335806,800,384,0.12031475061479423,15.11941146850586,61600000,5.5486405849208325,0.0005,1.2260656356811523,34.12148904677473,1.2262485027313232,3.476048707962036
0.11090850830078125,3.532829761505127,3.2132136821746826,0.46045068,0.002475025623399499,-0.005078464,7.848713091869373,0.46035755,13.785100221633911,13.237561702728271,210.1532400580241,-2.3841853e-10,5937.3442895412445,1.5852997303009033,800,0.5425588233087408,3.739246993550651,1.0424173678418742,447.8900838907811,0.14524095706404824,0.0014647573,0.027408754073936222,14.10250845912821,366.7216482457759,53.96908979966056,0.4107062816619873,8.77952109249701,800,385,0.09633430143438272,15.053082704544067,61760000,5.586795722872564,0.0005,1.2380671501159668,32.857494565862595,1.2382440567016602,3.446298360824585
0.10919022560119629,3.526445150375366,3.218698263168335,0.4597933,0.0025960286855175397,-0.00480986,8.651955796679921,0.4598314,13.823001384735107,13.233355522155762,210.58755512909673,-1.4960767e-09,5952.43212556839,1.584442138671875,800,-48.467545369002764,3.748598079594239,0.305564596150725,443.99359717025936,0.1583776814371994,0.0026394934,0.02709295126726817,15.401958334047718,367.61143036581444,44.125456078282355,0.45455217361450195,9.53681822178441,800,386,0.12181064128352947,15.081586360931396,61920000,5.634398806793111,0.0005,1.2289013862609863,36.562854075339224,1.2290830612182617,3.442713737487793
0.10893988609313965,3.524674415588379,3.2134850025177,0.45928094,0.0025778953019564687,-0.004469026,9.031640863215259,0.45936915,13.804125785827637,13.248775959014893,212.6225943758905,4.9918886e-10,5967.49356508255,1.5836241245269775,800,34.12105634910218,3.781703924452037,1.7581912662306567,449.7009446415032,0.15292641487143263,0.001653861,0.02745703223207732,14.866100847302294,370.8149851645896,44.37587970213405,0.42043542861938477,9.200493247128009,800,387,0.11190070016714831,15.0552237033844,62080000,5.606148669838526,0.0005,1.2211904525756836,35.10214607865475,1.2213621139526367,3.462664842605591
0.10999441146850586,3.5285630226135254,3.2116615772247314,0.45892674,0.0026684322972970304,-0.004334841,9.029075197700369,0.45893845,13.823267221450806,13.23792552947998,209.21763546453764,3.1292452e-10,5982.589288473129,1.5851659774780273,800,65.6218826077222,3.7222592207495406,1.2513705682364185,439.4895800853465,0.16996557481050525,0.00161111,0.02643425360391678,16.54899075439708,365.0252025603211,44.17952317919866,0.4494650363922119,10.169616842131667,800,388,0.10861388620139036,15.08960223197937,62240000,5.6019147295042355,0.0005,1.2355706691741943,34.73007213525034,1.2357547283172607,3.4493584632873535
0.10958242416381836,3.53884220123291,3.171116590499878,0.45851514,0.002662751169569619,-0.0040313094,9.475936812161102,0.45850113,14.176747798919678,13.608585357666016,210.28028041063473,-4.351139e-10,5998.021699666977,1.9735567569732666,800,103.60169514383202,3.741570002058758,0.9763053588023686,445.5620838213756,0.16456234535960965,0.0014522932,0.026993561042717426,16.016218714402736,366.9722000187449,41.24973995457727,0.43267154693603516,9.82064361046704,800,389,0.10764793936327095,15.4261474609375,62400000,5.658742928629875,0.0005,1.2189757823944092,35.75103277767999,1.2191534042358398,3.4622952938079834
0.11065363883972168,3.5245449542999268,3.232804298400879,0.45827675,0.002405616393242739,-0.004260272,8.5158586461874,0.45814303,13.807103872299194,13.239467859268188,218.00627012555233,9.0599067e-10,6013.110071897507,1.5790634155273438,800,104.0410123312307,3.8780675840681673,0.8905230367187456,446.31423296193685,0.1273795401633798,0.0014601726,0.027817886388195084,12.344714046976847,380.50172190903237,37.992297226663034,0.4310331344604492,7.771561447654733,800,390,0.07492035818518514,15.082185506820679,62560000,5.730838993372669,0.0005,1.2451777458190918,35.35918460576617,1.2453594207763672,3.4399261474609375
0.11054205894470215,3.531189441680908,3.2203729152679443,0.457886,0.0026891044149033295,-0.0020972348,8.942433073855385,0.4578055,13.823307752609253,13.25536322593689,206.31980776223617,3.5762705e-11,6028.201411962509,1.5794191360473633,800,34.825883333890005,3.6693341490180056,0.1269899506071805,443.4372618054847,0.17546997344049384,0.0020229423,0.026584248363804887,17.090563691736023,359.6939459174696,54.27730661450811,0.43149566650390625,10.419015631811826,800,391,0.11682722586963433,15.085169553756714,62720000,5.486765205650986,0.0005,1.2316336631774902,34.465453852928675,1.2318141460418701,3.4617252349853516
0.11040472984313965,3.5344717502593994,3.1931841373443604,0.45744488,0.00247880481459746,-0.001649926,8.388697823739653,0.45733252,13.775810480117798,13.217477798461914,213.69715003000428,1.9311905e-09,6043.239062309265,1.5832593441009521,800,47.854144950116,3.800986016679083,0.36131821705484046,441.15500968281424,0.14142717662976922,0.0021124743,0.02715143954610456,13.730111553644546,372.86248637567024,39.663801327808194,0.42200636863708496,8.572077337560165,800,392,0.08148358153955643,15.031421422958374,62880000,5.631652209233439,0.0005,1.2256574630737305,36.541307308965806,1.2258424758911133,3.4417965412139893
0.10975146293640137,3.5544469356536865,3.211207389831543,0.45702797,0.0025674241480778573,0.004720979,9.26361394880631,0.45686218,13.7961106300354,13.22730278968811,211.65827543758525,9.953977e-10,6058.3072464466095,1.579850196838379,800,106.046611555379,3.763645486940159,0.5342655080475048,442.31686021991334,0.14815108413856637,0.0024753944,0.02753328877398948,14.39667082881936,369.1519539917345,46.09436788762525,0.4331319332122803,8.93600245869434,800,393,0.09234892125685157,15.0619215965271,63040000,5.5424200921592455,0.0005,1.2351224422454834,35.49282457497271,1.2353034019470215,3.4208109378814697
0.10968327522277832,3.5260508060455322,3.181060314178467,0.45650843,0.0024443583104593247,-0.0013533217,8.23257827340062,0.45644736,13.758103132247925,13.191835641860962,212.08606696501948,-1.9073494e-10,6073.357375860214,1.5819330215454102,800,12.310841203760145,3.7704142933414713,1.2879697844239244,441.89302621524615,0.13862673680829704,0.0016681806,0.02709909233294041,13.455936674517357,369.8627239231935,52.5178381415153,0.4305891990661621,8.371489017251019,800,394,0.08317863773984475,15.043859481811523,63200000,5.609760440520654,0.0005,1.2560627460479736,32.68136338595112,1.2562434673309326,3.4414751529693604
0.10950207710266113,3.535374402999878,3.1803953647613525,0.4560909,0.002500115104440034,0.021316823,7.857069845627921,0.45609075,13.765461921691895,13.199295282363892,209.66105858917956,-8.344654e-11,6088.388689279556,1.582118034362793,800,46.45130844189608,3.731241875938308,1.0976492735191878,448.11486874296475,0.14733032061091994,0.011537197,0.027001130335476735,14.311179194234088,365.9125609240984,51.7441467345333,0.43068647384643555,8.861858054278585,800,395,0.09057915705332518,15.025150775909424,63360000,5.606559607178561,0.0005,1.229449987411499,36.013069324747896,1.2296264171600342,3.4386203289031982
0.1089165210723877,3.5448317527770996,3.173383951187134,0.45551986,0.002638039119001159,0.016880225,9.627304382081045,0.45563853,13.768203496932983,13.22773551940918,213.37228030570884,1.247227e-09,6103.4207401275635,1.5809943675994873,800,34.88591773281218,3.797808246228031,-0.03968710307141024,441.8912779079494,0.14769896445275935,0.007906878,0.027019670661953946,14.350498613120402,372.5088339110093,40.806582742512774,0.40561771392822266,8.838949000218287,800,396,0.10375700161804331,15.02591061592102,63520000,5.63976744854014,0.0005,1.2279372215270996,34.22407282358462,1.2281148433685303,3.4654524326324463
0.1099996566772461,3.5297305583953857,3.173463821411133,0.455306,0.0028627498984215446,0.012003779,9.470552995856655,0.45526332,13.780420064926147,13.215341329574585,206.20780801545604,-1.9431114e-09,6118.473070859909,1.5898573398590088,800,-19.086344220714512,3.671248868245969,1.1991104774604473,437.19526900294045,0.198231380028049,0.0058400733,0.026977144590832038,19.338730205422717,359.7098887210779,45.45367848324485,0.4291548728942871,11.682150980710862,800,397,0.137159217771274,15.046010732650757,63680000,5.451872746790927,0.0005,1.2348887920379639,36.25684822294464,1.23506760597229,3.46103572845459
0.11020874977111816,3.54465651512146,3.1812198162078857,0.45457968,0.002713784507984822,0.017705586,10.062919832465365,0.4544778,13.788403511047363,13.242827892303467,214.69677121391516,3.0994415e-10,6133.536415100098,1.580207109451294,800,34.92803638523702,3.823053275508724,0.08841206078076794,446.0506554400926,0.1590946570625569,0.0044547818,0.027697748781852053,15.473740030521578,374.88921299098723,42.49931479396027,0.4093749523162842,9.503488273481437,800,398,0.09973206004384999,15.05720853805542,63840000,5.728245376346727,0.0005,1.238865613937378,35.614537602800304,1.239039421081543,3.471606731414795
0.11021685600280762,3.5603954792022705,3.1857287883758545,0.45352358,0.0028639067142689563,0.0037460297,10.372085936851997,0.45356283,13.790903568267822,13.22302508354187,209.81218774400025,-2.0325186e-09,6148.593016386032,1.5809824466705322,800,-32.47467793756413,3.73276538878184,0.22522687171875835,441.0242624815057,0.1855030222196297,0.004109528,0.027412467716367978,18.08545521020588,365.857898419543,42.57459380415371,0.4317336082458496,10.96418615667767,800,399,0.12126118376373875,15.050346851348877,64000000,5.5514079726658,0.0005,1.2291278839111328,37.69732572007536,1.2293047904968262,3.43145751953125
0.11100435256958008,3.5350522994995117,3.211974620819092,0.45277193,0.002646304026928776,0.07425113,10.08023070839961,0.45269674,13.81726622581482,13.273106813430786,213.56370845424217,-1.3798476e-09,6163.679857492447,1.5801055431365967,800,-53.66234609628901,3.8001210047535983,-0.5334479280706002,442.09194307345,0.14705955347346936,0.03187805,0.027518168088120482,14.288974599389496,372.7366838015325,47.90341099620742,0.4072234630584717,8.833918273063121,800,400,0.0938338061433201,15.08069658279419,64160000,5.621412682275625,0.0005,1.233508825302124,35.40326280833669,1.233694076538086,3.483189344406128
0.10940837860107422,3.5392158031463623,3.1770989894866943,0.4517631,0.00303005185700442,0.022591345,12.794476620625732,0.45191345,13.78829312324524,13.21813702583313,210.41076225074147,-1.0430813e-09,6178.734222173691,1.5867390632629395,800,-14.1656654872367,3.7434998556752106,0.40055121154925427,430.4916992321119,0.19150262511602403,0.011705801,0.027453586238268164,18.683642468005566,367.04815071932813,43.81436253006608,0.4348409175872803,11.304649630566994,800,401,0.15616463995521868,15.048212766647339,64320000,5.599084875435108,0.0005,1.2301101684570312,39.88439510679843,1.2302913665771484,3.452127456665039
0.10948729515075684,3.5284039974212646,3.199162483215332,0.45147204,0.0030039567842602174,0.01394939,13.970794291542232,0.4513634,13.788298845291138,13.214221477508545,212.4507687483119,-3.6120418e-09,6193.791500329971,1.5818145275115967,800,-33.458117196727045,3.781273802775795,-0.29479300243899303,433.78909794509957,0.16514436648781758,0.0055444567,0.026959211633280737,16.083287573865242,371.0248918937522,38.23434377582686,0.43866896629333496,9.778002598819564,800,402,0.13931079809995858,15.051119327545166,64480000,5.640595936837449,0.0005,1.2320947647094727,43.11061179230088,1.2322704792022705,3.44423508644104
0.11049127578735352,3.5223355293273926,3.1625189781188965,0.45117524,0.0029690489606927313,2.0466729e-05,13.142250665223788,0.45116663,13.761731147766113,13.191043138504028,212.97943454797104,-6.2584896e-11,6208.825718641281,1.577885389328003,800,130.21172732505516,3.792351131309593,-0.6061585429285536,439.24452016330935,0.173635398141355,0.0028236886,0.027473060236943538,16.922376875233063,372.0181881259472,33.223031571086395,0.43419551849365234,10.286623350984183,800,403,0.13586475516396168,15.027998208999634,64640000,5.703296509187854,0.0005,1.235858678817749,40.004416194078615,1.236041784286499,3.4628372192382812
0.1199641227722168,3.7557759284973145,3.3257696628570557,0.450885,0.003051542753228072,-0.0019569017,12.75570491619319,0.45089093,14.125064373016357,13.544749021530151,211.60934591895247,-1.7285349e-09,6224.218970537186,1.5818557739257812,800,92.53812067295114,3.768973005874314,-0.21619566718988031,436.759675114894,0.19536337203629237,0.0027331351,0.027738300852414733,19.06940082843621,369.5367835699919,32.04994409320147,0.4344010353088379,11.527164684609057,800,404,0.15173151778538965,15.38700008392334,64800000,5.6356003406614015,0.0005,1.2319223880767822,39.46347963561533,1.2320997714996338,3.414888620376587
0.11000776290893555,3.5494003295898438,3.1896462440490723,0.45060736,0.002740549407185223,-0.0032519642,12.122902431999409,0.45047513,13.816612958908081,13.243357181549072,216.4520283900996,1.2636185e-09,6239.309633731842,1.5804898738861084,800,154.47728126412775,3.8567349921123713,-0.4997800663662726,438.71715128381027,0.135330359890736,0.0015212176,0.02759315922721082,13.137944779900126,378.4893856685435,28.79706580786082,0.43725037574768066,8.102442370405488,800,405,0.1081521101444261,15.084485530853271,64960000,5.7955436255998585,0.0005,1.2377233505249023,38.878717104372946,1.2379100322723389,3.4605536460876465
0.11028838157653809,3.536008834838867,3.189122438430786,0.45010358,0.0028437549940458526,-0.0035264632,12.33651890618274,0.4500739,13.828949928283691,13.25426435470581,212.80250602415617,-1.192082e-11,6254.401551246643,1.5891022682189941,800,-14.105406237551906,3.788225660679066,-0.14805879752462953,434.72139825237275,0.15033001612556823,0.0015095549,0.02688184203677839,14.620007243691761,371.7250495911955,35.94191017028259,0.4384477138519287,8.92998941726351,800,406,0.10471807287071322,15.085688352584839,65120000,5.662234365832505,0.0005,1.2264976501464844,40.73188371810605,1.2266802787780762,3.4801571369171143
0.11025714874267578,3.54544734954834,3.1688027381896973,0.44974077,0.0029391862751752666,-0.001917864,12.243574561582307,0.4495745,13.773299217224121,13.196796894073486,211.10831142574548,5.841255e-10,6269.442292690277,1.5863325595855713,800,69.3729081439427,3.752421062027057,-0.7633919673527474,435.9059214365025,0.17458095005963067,0.0013113581,0.027509558332511997,17.014203133635746,368.0406555416781,38.62306450030056,0.44029998779296875,10.288954945785163,800,407,0.14574852999151158,15.034465789794922,65280000,5.560281043604136,0.0005,1.2308835983276367,36.85166095177907,1.2310662269592285,3.434034824371338
0.11002731323242188,3.5300214290618896,3.176257371902466,0.4490912,0.002879687468273564,-0.0037088827,12.00511049154661,0.44907445,13.745437383651733,13.181564569473267,210.95243714000614,-5.096198e-10,6284.472618103027,1.5844848155975342,800,47.1537604442227,3.756306883930479,-0.35415178262119074,440.4773091773734,0.1688012638714728,0.0021261838,0.027360494445217143,16.44449538728712,368.4294747521235,36.68150830494677,0.42786478996276855,10.060688973356427,800,408,0.12974297965728765,15.024218082427979,65440000,5.6251777893908805,0.0005,1.2490644454956055,40.770744425923716,1.2492434978485107,3.429089069366455
0.10967612266540527,3.524016857147217,3.2032461166381836,0.44851232,0.002785909324264444,-0.0035093436,11.445571942915125,0.44831422,13.795537948608398,13.244883298873901,213.080432250519,2.3007392e-09,6299.542422533035,1.5811846256256104,800,-21.808338472398013,3.786209242957774,0.1810786504494879,441.6576880697033,0.15586024660349265,0.002193333,0.027227662695757673,15.164921579530152,371.38974857722246,44.61168582740715,0.4150373935699463,9.334682377905091,800,409,0.12179965375943405,15.06358790397644,65600000,5.554840150223523,0.0005,1.237987995147705,36.33458903650156,1.2381677627563477,3.475375175476074
0.10935020446777344,3.5302462577819824,3.1894538402557373,0.44772553,0.0029078924593740193,0.0076066316,11.262371092274307,0.44761616,13.818101406097412,13.22671365737915,209.1043648914261,-2.2768973e-09,6314.618869304657,1.582838535308838,800,-17.04953469241221,3.720163844782955,0.6688441311951199,444.09710786532514,0.1841749051303997,0.004810392,0.027334447591877482,17.957888227399895,364.76616755927387,43.16428722337748,0.45601582527160645,10.898716059524908,800,410,0.14224743750826893,15.070307970046997,65760000,5.514980372344006,0.0005,1.222351312637329,40.09252632120672,1.2225284576416016,3.4599292278289795
0.11023879051208496,3.5335328578948975,3.1713905334472656,0.4470164,0.0026673658737284924,0.047793653,11.519737369823181,0.4469836,13.728566408157349,13.176732301712036,215.61131901129033,-1.4603137e-10,6329.611709356308,1.5793085098266602,800,-0.7090428250483507,3.8316634451333824,-0.367597736270287,450.7834247003039,0.1291634242642351,0.017991045,0.02746967721008996,12.525350831868495,376.0117773797862,46.129620616677826,0.4156053066253662,7.752160482651505,800,411,0.09853964924413042,14.986639261245728,65920000,5.643565197007445,0.0005,1.2273259162902832,37.55285576365245,1.227501392364502,3.4278223514556885
0.10989236831665039,3.5428690910339355,3.1881372928619385,0.44649854,0.002952271244798531,0.021550905,11.951659629066267,0.44645986,13.763607740402222,13.22786021232605,212.75737635321354,-2.2768973e-09,6344.646926879883,1.5794949531555176,800,46.7790951699512,3.78788452056426,0.4494257173385217,441.1883893481631,0.18313496252231565,0.014876554,0.027878558700616025,17.85969028358569,371.447939150311,39.31739535705709,0.39987659454345703,10.843624609973695,800,412,0.13837108218228633,15.028989553451538,66080000,5.6381614848745345,0.0005,1.2353308200836182,38.93788531738026,1.235506534576416,3.453176736831665
0.11013245582580566,3.526562213897705,3.183823823928833,0.44615373,0.002816394244350725,0.04110193,11.826251359484834,0.44612885,13.796664237976074,13.237499237060547,215.18458536181603,5.0663934e-10,6359.698310613632,1.5853989124298096,800,121.63253871370205,3.830570583507977,0.5602366796525188,454.8827930833656,0.16197384509229842,0.02226396,0.02819491146949034,15.77465452064891,375.72899944130273,33.74469901822823,0.4230976104736328,9.684612881292752,800,413,0.11895241095106789,15.045190572738647,66240000,5.661451386675469,0.0005,1.2188160419464111,40.69006799580436,1.2189304828643799,3.4794366359710693
0.11054182052612305,3.561476707458496,3.1781508922576904,0.4461586,0.0029887459061388195,0.01809438,12.607967898305409,0.4461702,13.804195642471313,13.22627305984497,213.92416638806677,1.049042e-09,6374.7559995651245,1.5837986469268799,800,-1.7673849847244734,3.804973572929645,0.678775515600247,442.2330928763124,0.18793709956531315,0.008688844,0.028686379207651498,18.345055281521397,373.029914382908,43.605511798229266,0.4414055347442627,11.174334403840913,800,414,0.16284591076000623,15.051554679870605,66400000,5.608549547846471,0.0005,1.2174296379089355,40.347887738797766,1.2176058292388916,3.4353039264678955
0.11171746253967285,3.5483100414276123,3.2147836685180664,0.4459035,0.0029220269651133784,0.028669426,11.493414256539143,0.44586802,14.229756593704224,13.663182735443115,213.8764389999329,-7.867813e-10,6390.253037452698,1.576242446899414,800,2.645177413050602,3.807722979500313,1.1737228287115558,441.401483956409,0.19117694359350157,0.006910649,0.029021397636206838,18.662748070967826,373.25086239657884,39.719528023861734,0.4289052486419678,11.360037650340365,800,415,0.13354858968694835,15.490789890289307,66560000,5.699632665314748,0.0005,1.2302701473236084,39.1020462552238,1.2304480075836182,3.4694387912750244
0.10969114303588867,3.5273921489715576,3.1979894638061523,0.44517875,0.0029106819245469408,0.030938942,12.510419161663922,0.44528654,13.75106930732727,13.186474561691284,216.1583172501383,-5.0067894e-10,6405.2702896595,1.5790765285491943,800,-21.07087073414746,3.8479302853722954,0.16164277534785762,435.8155991159395,0.1753158748228218,0.014931011,0.029222411382171916,17.097307422221103,377.29773729663526,41.8358376475595,0.42901086807250977,10.418893531765253,800,416,0.14809236418033714,15.011144638061523,66720000,5.691372555591532,0.0005,1.2305097579956055,41.29622175170612,1.2306890487670898,3.4193365573883057
0.11057043075561523,3.5268523693084717,3.1862261295318604,0.44463772,0.0032707068751733175,0.005730515,14.475172269379623,0.44469863,13.818682670593262,13.224498748779297,213.77660905710633,1.2069942e-09,6420.508250713348,1.5842227935791016,800,11.775118026826092,3.8045765457272194,0.6926114468670297,438.20407242262684,0.2181315945870634,0.004831774,0.02965453210889768,21.331904649864754,372.8132869869814,40.04830879924926,0.45606255531311035,12.908845899467876,800,417,0.19045167046675054,15.231784343719482,66880000,5.577264646918004,0.0005,1.3827722072601318,42.707074688181216,1.3829617500305176,3.464035987854004
0.1090707778930664,3.545314073562622,3.18841552734375,0.44407994,0.00308075070100407,-0.002337467,14.373456029478438,0.4441594,14.089245319366455,13.54291582107544,217.57945170094823,2.3245819e-10,6435.87287902832,1.663956880569458,800,38.71703806339099,3.867207670073503,0.5506115520097764,449.871295155021,0.18467476639118208,0.0013430264,0.030114371285353617,18.02670988011905,379.07579261192944,40.89487172358308,0.41131091117858887,10.983399600408664,800,418,0.15334078528028644,15.357755184173584,67040000,5.649879950491375,0.0005,1.2349038124084473,44.326701390350976,1.2350778579711914,3.6105189323425293
0.11081194877624512,3.531967878341675,3.182332992553711,0.44375655,0.003148843795407437,0.05216292,14.053409293360511,0.4435661,13.758722305297852,13.215169191360474,213.92710147864477,1.0371208e-09,6450.888644218445,1.590111494064331,800,16.232970864073174,3.801377109395813,0.7846956345824558,442.8743797924327,0.20167295914894784,0.025413115,0.029910879991152148,19.70599982990839,372.4706579324424,46.20639689340681,0.40674567222595215,11.948572568875225,800,419,0.15742987418130874,15.009592294692993,67200000,5.554640690943102,0.0005,1.220790147781372,42.990375883600855,1.220902919769287,3.4444587230682373
0.10984253883361816,3.5352540016174316,3.2255587577819824,0.44287238,0.0028903346890652294,0.09117984,11.021698952213491,0.442846,13.813518524169922,13.256771802902222,214.76170108813966,-3.0994424e-10,6465.9692125320435,1.5793063640594482,800,11.934606424204466,3.819315825255429,1.4553518751267938,440.1556996010581,0.19317593722207713,0.050462116,0.029782887444000556,18.861817920280895,374.2754208683193,42.57722594283428,0.4209568500518799,11.482395121540957,800,420,0.10892626582809996,15.074212789535522,67360000,5.539829166196912,0.0005,1.2308433055877686,38.30885032756921,1.231018304824829,3.453483819961548
0.11100363731384277,3.5260369777679443,3.1942131519317627,0.4421813,0.0025339282148090646,0.033266146,6.519908669714264,0.4422329,13.755343675613403,13.222754955291748,208.92573603729588,-1.4543534e-09,6480.9841203689575,1.582768201828003,800,28.436167493742246,3.7251082500276067,2.4120804585527273,439.63198016330114,0.17811336554607166,0.02218758,0.02850399204239097,17.36920096386107,365.1434860064164,39.7895405088387,0.3956577777862549,10.600614766081355,800,421,0.11246215299734759,15.008551120758057,67520000,5.6435233033618,0.0005,1.2229115962982178,30.05887168432531,1.2230980396270752,3.4577901363372803
0.1096341609954834,3.5237464904785156,3.188446521759033,0.44112155,0.002221363160854544,0.028898178,4.734863762480082,0.44122943,13.743795156478882,13.217145681381226,216.34618247040112,3.039838e-10,6496.009861469269,1.5810670852661133,800,43.7532163636431,3.8503242241384847,3.8422178954828654,440.58240332044164,0.15977851478950716,0.017787674,0.029509278534610557,15.562714583293738,377.5625666036882,43.28198893478779,0.3911128044128418,9.688242725161942,800,422,0.13709682476542248,15.019621849060059,67680000,5.647990080463602,0.0005,1.2458829879760742,28.69387127258435,1.246067762374878,3.4637463092803955
0.1098639965057373,3.546424150466919,3.1750142574310303,0.4401684,0.002275277302711108,0.013784256,3.577301772613311,0.44019184,13.805743932723999,13.242342472076416,213.17736161823137,1.6152859e-09,6511.087428569794,1.5851316452026367,800,30.22005233638204,3.7926480218308143,2.451158619401801,450.6418090689548,0.17746025088459666,0.0055259783,0.02904396035997989,17.310169917178868,371.89370840101384,46.90400381296729,0.42765235900878906,10.696488096023344,800,423,0.207251010427938,15.071354866027832,67840000,5.6327077483336305,0.0005,1.2358098030090332,26.67257710648591,1.235992431640625,3.4737987518310547
0.10964322090148926,3.528106927871704,3.2295939922332764,0.43921277,0.0023139220675565462,0.0018145024,3.3932225262641995,0.4393488,13.82788896560669,13.282618999481201,210.29724877393784,7.867815e-10,6526.182066202164,1.5811259746551514,800,-7.4345929664713,3.7481072679848535,7.171821176330354,435.126257155436,0.17677098048254175,0.0031737797,0.02867311436558041,17.239221404076737,367.4253230852553,40.52090354055951,0.4097299575805664,10.540404824436036,800,424,0.1988865292680752,15.088517189025879,68000000,5.63175725401685,0.0005,1.230719804763794,28.326883399596937,1.230902910232544,3.4811675548553467
0.1097559928894043,3.5375401973724365,3.172974109649658,0.43864447,0.0021751426180610807,-0.0006831892,3.2146095897372877,0.4387586,13.75213074684143,13.171040058135986,216.45012165022462,6.437301e-10,6541.192474365234,1.5806870460510254,800,56.76299294084195,3.852665523295296,5.233523838927937,452.9340683935908,0.16855978479798137,0.0022958792,0.029820596431494435,16.432118506622047,377.80994734901054,42.79569376096417,0.445420503616333,10.18079750871823,800,425,0.2123376371652233,15.004275798797607,68160000,5.737911086795223,0.0005,1.2224664688110352,26.45002798210074,1.222649097442627,3.417938232421875
0.11055755615234375,3.5367400646209717,3.1742146015167236,0.43819422,0.002179684746009553,0.00072881044,3.318470898563946,0.4382443,13.790160894393921,13.222153425216675,214.94784944110316,1.7970798e-09,6556.2267854213715,1.5757322311401367,800,115.1520289328929,3.8271323450326293,6.976803949266251,443.72269381420324,0.16507907125977686,0.002159949,0.029413684065055255,16.087076051959624,375.3541151776862,39.225717737864514,0.43154191970825195,9.973178692797585,800,426,0.20759679364296013,15.02821135520935,68320000,5.676193377468565,0.0005,1.2079946994781494,25.00118259997539,1.2081782817840576,3.47456431388855
0.10975193977355957,3.532228708267212,3.2043070793151855,0.43776363,0.0022143953855208007,-0.0036729989,3.195496320448404,0.43769622,13.79728651046753,13.235980749130249,211.946747412083,-1.2636184e-09,6571.294637680054,1.5825114250183105,800,82.85545684116065,3.7691174366570115,5.0704767712535945,450.8146391982866,0.16705093782011618,0.0017856539,0.028871220775491254,16.27927659240225,369.5975665716263,43.63713731411562,0.42561769485473633,10.030391069274522,800,427,0.21537590094348624,15.061755657196045,68480000,5.597111511389516,0.0005,1.2343196868896484,26.813908667109956,1.2344996929168701,3.4531543254852295
0.10932040214538574,3.551677703857422,3.2075767517089844,0.43678662,0.002246726802113975,-0.004961506,3.2396236219445638,0.4370352,13.79419231414795,13.226287364959717,208.77966357658974,1.4036894e-09,6586.34557390213,1.582822561264038,800,-22.553083083433577,3.7119749597890013,3.528300003326781,448.86962560825253,0.1625941068662495,0.0017365828,0.028547743130011263,15.834059056731999,363.913287238543,52.10347631068231,0.43265485763549805,9.721280339248006,800,428,0.19679512725259551,15.044686317443848,68640000,5.508434464861002,0.0005,1.2206988334655762,26.42808650468149,1.220876693725586,3.4206275939941406
0.11081051826477051,3.53745698928833,3.2058346271514893,0.43635255,0.0022198115354246472,0.082917854,3.121880575140324,0.43637282,13.818026065826416,13.248083591461182,212.33493461896578,3.1441447e-10,6601.4309594631195,1.5828320980072021,800,101.45507042485755,3.7766152232823513,4.869154273354512,443.9658800989517,0.16288502495141466,0.027596544,0.029217435053006564,15.864441936343782,370.33574451219846,46.11024597445238,0.43300819396972656,9.801416226511108,800,429,0.1975689355049554,15.079181909561157,68800000,5.573981781281158,0.0005,1.231523036956787,25.578267755585344,1.2317049503326416,3.456941843032837
0.1097409725189209,3.541956663131714,3.2042322158813477,0.43561363,0.002277508629256004,0.012896326,4.419819649442596,0.43578395,13.837137937545776,13.271393060684204,210.7479725807989,-8.702279e-10,6616.524490118027,1.5853404998779297,800,99.99585787761495,3.7543549915537753,3.553815374159896,448.8585682966486,0.17128143331887677,0.010578987,0.02943345843643826,16.69727855188104,368.12599654966124,41.66772644919385,0.4300568103790283,10.233775682042028,800,430,0.2786538866772886,15.08739447593689,68960000,5.666818791226032,0.0005,1.220611810684204,30.8806771499167,1.220794677734375,3.475942611694336
0.10932159423828125,3.5289297103881836,3.248272657394409,0.43546474,0.0022673480707392103,0.0045368187,5.880259650021336,0.43556097,13.820903778076172,13.26966404914856,211.5649519258953,-1.6212465e-09,6631.61208319664,1.5806634426116943,800,53.95104452016806,3.7707488734850374,5.0867816038164495,449.1690263353044,0.18016751845487353,0.005042476,0.02925515371969516,17.5823335492758,369.8433654049123,46.804079075365934,0.41597819328308105,10.782604632776188,800,431,0.31703252668244913,15.081278324127197,69120000,5.6168247181256925,0.0005,1.2301700115203857,33.412399833540256,1.2303845882415771,3.4485695362091064
0.11004495620727539,3.548408269882202,3.1764044761657715,0.43544328,0.0023148051933062058,-0.0020470344,6.73529026746639,0.43520385,13.790230512619019,13.222129821777344,207.6698317803577,-1.0639429e-09,6646.671569824219,1.5831375122070312,800,73.42461302455317,3.701643405910481,3.319221811883775,452.8884339327443,0.17380272682658582,0.0019856472,0.028409514433030417,16.94899702916537,363.0249637652404,43.40509697279612,0.4320523738861084,10.3595036919772,800,432,0.3025860927256492,15.05337405204773,69280000,5.628187820018654,0.0005,1.233180046081543,34.74145075591074,1.2333524227142334,3.449068069458008
0.11038589477539062,3.536147356033325,3.205638885498047,0.43468297,0.0022963258628965703,0.0432361,6.360280086043525,0.43474087,13.826674938201904,13.259188413619995,213.921540569931,-1.0639429e-09,6661.765448093414,1.5801026821136475,800,102.05963795136883,3.805672687476669,4.322680591513626,441.06502914935237,0.1884308573632004,0.018836796,0.029402835176462243,18.402164527109267,373.4076869101165,42.19918335800175,0.43114233016967773,11.258104606709505,800,433,0.3450879859794235,15.087796688079834,69440000,5.6264527615648285,0.0005,1.2311787605285645,33.64829993402409,1.2313640117645264,3.471151113510132
0.11185407638549805,3.533507823944092,3.223888397216797,0.43442073,0.002227161934176802,0.021208707,3.832902442105173,0.43430415,13.834659576416016,13.259066581726074,211.9873924154557,-7.569791e-10,6676.86888384819,1.58127760887146,800,14.934348419539077,3.7730820216464114,3.757145189997852,445.4021541867663,0.16146003607076603,0.01651815,0.02881048427184213,15.724398524977774,370.1055221935636,44.3629462839008,0.4377906322479248,9.714641186090141,800,434,0.25533001402356265,15.096948385238647,69600000,5.643987885701279,0.0005,1.232121467590332,27.290570083092334,1.2323002815246582,3.4580764770507812
0.10909414291381836,3.5393459796905518,3.1775741577148438,0.4341685,0.0022280016923870096,0.004510552,3.150869840845234,0.4342155,13.792332649230957,13.236189365386963,210.84082082084586,1.2040137e-09,6691.944887876511,1.5828907489776611,800,8.370747608728312,3.7531973425304392,3.8512937270591743,446.58945793404814,0.14986855904428348,0.0035177805,0.02840067909703169,14.573131357518736,368.1412078487819,45.57308807836618,0.42110466957092285,9.030069188465696,800,435,0.1560520973658881,15.069872617721558,69760000,5.608216542221364,0.0005,1.2480475902557373,23.437031178505,1.24822998046875,3.4693593978881836
0.10924911499023438,3.5402565002441406,3.1677496433258057,0.43390384,0.0022352421666643,-0.00081198954,3.1676011260799664,0.43395934,13.770752429962158,13.207943439483643,210.71716239376408,1.6093252e-10,6706.992085933685,1.5849299430847168,800,-17.611756012765554,3.7520679215343944,4.022559118312746,447.84278745448154,0.15089218613364602,0.0047241533,0.028475571538851243,14.674679487627253,368.04668577254904,45.4691245206456,0.4276156425476074,9.06677689991451,800,436,0.17823312527181032,15.041012287139893,69920000,5.609798860771746,0.0005,1.2402703762054443,23.157319272602585,1.2404448986053467,3.4523112773895264
0.1101999282836914,3.5440855026245117,3.170471429824829,0.43371904,0.0022732686244608734,0.008168209,2.979626149828544,0.43370673,13.759715557098389,13.199217557907104,206.73203969096613,-4.0531173e-10,6722.0108160972595,1.5840249061584473,800,45.3156614566052,3.681227850737484,5.332212620024283,447.45323778034765,0.1443746597447639,0.006957038,0.027713055887748594,14.027517024621083,361.05590838565314,42.19197409001473,0.4243190288543701,8.66920020371762,800,437,0.1129915469590808,15.012566566467285,70080000,5.535582809729663,0.0005,1.2225260734558105,23.46463515479581,1.2227003574371338,3.4364850521087646
0.10927009582519531,3.5431277751922607,3.1909499168395996,0.43334305,0.0022688147486530615,0.0036176834,3.162951052224595,0.4332646,13.756144046783447,13.217665433883667,210.35425033297818,2.2411346e-09,6737.052851676941,1.5833160877227783,800,-25.78502666234357,3.7482911610761454,4.575362186451725,442.79343259177506,0.14788748013107247,0.004881398,0.028737665846111655,14.375214882647278,367.57241991972717,40.001400084364825,0.40319299697875977,8.83667837037814,800,438,0.11934306753186222,15.035757541656494,70240000,5.639014350905411,0.0005,1.2489259243011475,23.935369314604095,1.2491090297698975,3.437980890274048
0.11088967323303223,3.5365657806396484,3.210075616836548,0.43291995,0.0023029842610912087,0.03574169,3.5752754118767824,0.4329328,13.858189105987549,13.290318965911865,211.35983156857478,4.5299534e-10,6752.1851942539215,1.5833499431610107,800,80.90495841134273,3.7636789576494514,5.792303270012725,440.3748032443075,0.15506576647276674,0.015997043,0.028734560501319666,15.08758138094554,369.11441050372605,40.559427717407225,0.43100976943969727,9.298887451987298,800,439,0.11144904225490503,15.126256942749023,70400000,5.6396564179490225,0.0005,1.2379138469696045,25.709355738619912,1.2380976676940918,3.495637893676758
0.11071658134460449,3.5247609615325928,3.172994375228882,0.43262956,0.002326688282583633,-0.00034619865,3.1319456429890264,0.4326677,13.772024393081665,13.204503059387207,213.81146325234013,1.7702579e-09,6767.219724416733,1.5852365493774414,800,187.51179587119947,3.810743852201392,5.636991546538034,443.48288551740427,0.16540379364664362,0.0024413564,0.029345364093796025,16.109140610176688,373.7191306404824,33.214603011931615,0.43079614639282227,9.890045094030238,800,440,0.16479894485502578,15.02838134765625,70560000,5.735893112783032,0.0005,1.2262191772460938,25.247083532809977,1.2264001369476318,3.460465908050537
0.11113214492797852,3.5427730083465576,3.2156050205230713,0.43215257,0.0022685947485642944,-0.0032860942,3.1059774755988805,0.43226022,14.216529846191406,13.64206838607788,213.3048948253549,1.3709059e-10,6782.699591875076,1.972235918045044,800,63.832796557349745,3.7999386321742548,6.655456606297154,447.4736143926284,0.16089570061032826,0.0016811977,0.029117700519371934,15.665844354023074,372.8091969078043,41.23903762646297,0.4373817443847656,9.659548388291476,800,441,0.18523416642641397,15.473649740219116,70720000,5.700958173494359,0.0005,1.2268896102905273,25.77964979060216,1.2270705699920654,3.4484264850616455
0.11039948463439941,3.5225629806518555,3.2246296405792236,0.43179303,0.0022101753048153665,-0.004404317,3.2847859017149514,0.43178055,13.842554569244385,13.285212755203247,216.12223816222678,9.894372e-10,6797.804712295532,1.5811541080474854,800,-49.93746384294946,3.842520565723138,5.690403668339777,445.92413795493894,0.15977291135192073,0.00242803,0.029801365297405735,15.559361278530192,376.96837149983287,45.058912308642185,0.4210059642791748,9.64771350031942,800,442,0.1727401082196704,15.098880767822266,70880000,5.647254197131719,0.0005,1.2264676094055176,25.93305025873983,1.2266499996185303,3.4934442043304443
0.10994315147399902,3.5506229400634766,3.2026398181915283,0.43109524,0.002267735953090563,-0.002856388,3.4358004086291962,0.43112475,13.805177688598633,13.231204271316528,214.60564028606842,1.8537045e-09,6812.8693151474,1.5807983875274658,800,11.182952122108185,3.817064754970986,4.989212569580464,449.54854732954914,0.16536250091154903,0.0011404337,0.029780599121285348,16.1109726300237,374.39001535833626,47.88732146204125,0.4380686283111572,9.967031694572242,800,443,0.18360296236466023,15.058505058288574,71040000,5.669465460540982,0.0005,1.2234599590301514,26.046032076515235,1.2236371040344238,3.432868003845215
0.10979151725769043,3.5416154861450195,3.174954414367676,0.43066603,0.0022750108789051844,-0.0007911711,3.3180793117073812,0.43058082,13.806540489196777,13.240886211395264,213.39912607619516,-8.702278e-10,6827.935148477554,1.579780101776123,800,54.137673872227694,3.796290534631125,6.2226588820154305,451.6552155568899,0.1660293293881441,0.0018218851,0.029308865733669778,16.17648389535625,372.3798936825325,45.656914917464185,0.42994260787963867,9.961426237706402,800,444,0.15062339879425923,15.059681177139282,71200000,5.5661872276484825,0.0005,1.2236356735229492,24.81013656084184,1.2238132953643799,3.4817569255828857
0.11069369316101074,3.5348873138427734,3.175442934036255,0.4301488,0.0022696590264618434,0.0009484668,3.4531847485334457,0.4300937,13.755019664764404,13.18945574760437,215.6358490243231,-3.8743014e-10,6842.969509124756,1.5826225280761719,800,64.34161571651724,3.836557430223193,5.355524112874725,449.16111709327384,0.16532502359124063,0.0031001153,0.029904557508777792,16.108695333589864,376.318004580521,39.41261926115784,0.42890477180480957,9.960343434811675,800,445,0.15554604815581993,15.028209447860718,71360000,5.654060664939579,0.0005,1.243546485900879,24.88699992573332,1.243727207183838,3.434101104736328
0.1096041202545166,3.5621540546417236,3.203948974609375,0.42951778,0.0022816685389465317,-0.0027369112,3.2043579475590747,0.42956892,13.859942197799683,13.320269107818604,214.22718827002598,-2.8014174e-10,6858.109941244125,1.583449363708496,800,53.079342856404665,3.811330281272823,6.99733489132437,443.0437590520521,0.16686756974499362,0.002246263,0.029877001347851,16.25748067206372,373.7733798293941,46.92935871037783,0.40413570404052734,9.984326146626762,800,446,0.16673495372963196,15.134336233139038,71520000,5.655696384809378,0.0005,1.2444615364074707,26.97373785251145,1.2446448802947998,3.4833261966705322
0.10967230796813965,3.532496213912964,3.1835289001464844,0.42915076,0.002202796227071078,-0.0034097997,3.360898275601643,0.4290365,13.784369230270386,13.234663724899292,218.22871854168193,-1.2397766e-09,6873.165454626083,1.5764210224151611,800,93.3498455639767,3.8889402709739684,4.777616275990984,443.59266407615905,0.1628651412088047,0.0013823889,0.03025725857500891,15.867653594760236,381.57708827497794,38.929422871070244,0.41417694091796875,9.83760263271505,800,447,0.1930537728242488,15.049270153045654,71680000,5.777243068100048,0.0005,1.234675407409668,26.228896761863528,1.2348568439483643,3.4784204959869385
0.11107897758483887,3.542715311050415,3.205495595932007,0.4283892,0.002323898623975199,-0.004212568,3.4107498198683315,0.42861494,13.832534074783325,13.265832424163818,212.16696457457454,-6.854533e-10,6888.26472902298,1.5853419303894043,800,11.290141962896199,3.773454387516578,6.610494509296508,448.8141882263949,0.16789186074539986,0.0013552133,0.03003308797071054,16.35851248781366,369.9231623534265,50.03521887939634,0.4296762943267822,10.049081330543832,800,448,0.16405907447548165,15.092973709106445,71840000,5.546682277859764,0.0005,1.230339527130127,28.276423519199383,1.230510950088501,3.4681382179260254
0.10946512222290039,3.5429649353027344,3.2017805576324463,0.42856488,0.002294365162776817,-0.0022858328,3.446589907581438,0.42842844,13.823101997375488,13.26163363456726,213.80751473464105,3.5762793e-10,6903.355745315552,1.5795199871063232,800,-8.674569868297722,3.806025690247734,5.3431782540035915,448.7664094501391,0.16332714767588383,0.0022493813,0.02967117562224641,15.90878923207369,373.2635106475369,40.6159675103551,0.4260520935058594,9.811796659366246,800,449,0.1342437690636885,15.084690570831299,72000000,5.612134989427445,0.0005,1.2316594123840332,26.334385718430443,1.231835126876831,3.474855899810791
0.11012744903564453,3.519352912902832,3.1789791584014893,0.42815635,0.0022985247994839974,-0.0036941168,4.195984680787079,0.42827094,13.74393916130066,13.214984655380249,212.83448529224594,4.2319298e-10,6918.364283323288,1.57924485206604,800,17.937935077253876,3.7907693526675104,3.4867512684079784,434.6795414062262,0.16126098311283105,0.0021620686,0.029761275078974574,15.70677070431383,371.8601185277537,43.48862547761441,0.3928852081298828,9.69503044890174,800,450,0.14047415247945932,15.002376079559326,72160000,5.668197442454332,0.0005,1.2290921211242676,29.52114042990327,1.229264259338379,3.475402355194092
0.10928606986999512,3.5444910526275635,3.167870044708252,0.42791998,0.0022237374405713797,-0.0027391112,3.9062142369994692,0.42794603,13.836689710617065,13.269790887832642,216.6995465722564,-1.7166139e-09,6933.471333742142,1.5740513801574707,800,-34.26871662099788,3.8518166186803704,5.976870128723457,439.46306648550234,0.1579823841646787,0.0019980974,0.030299757769629596,15.383601529352397,377.8451773042743,44.03067166373268,0.4316682815551758,9.544566658369334,800,451,0.1640472875697443,15.100827693939209,72320000,5.611241417777872,0.0005,1.2341609001159668,28.713416458780348,1.2343385219573975,3.4943161010742188
0.1192178726196289,3.7548019886016846,3.349907159805298,0.42751005,0.0022806145469317484,-0.001991662,3.639391413540745,0.42747054,14.20007872581482,13.62228798866272,214.2444573884062,-7.5101847e-10,6948.947041988373,1.5853796005249023,800,-7.4432174854886295,3.8123220550662285,4.890212496513556,444.2083681798582,0.1590694790314741,0.0020410111,0.030208046055614335,15.485808700075722,373.9079152782225,46.53137021619617,0.43264222145080566,9.556731351999556,800,452,0.1503611101644723,15.469579458236694,72480000,5.592441556276307,0.0005,1.2391636371612549,24.79301688361318,1.2393431663513184,3.463894844055176
0.11001920700073242,3.5382156372070312,3.2245655059814453,0.42702883,0.0023063043560220754,0.0052391244,3.494679644730493,0.42704538,13.81476616859436,13.24887466430664,213.0989989217503,-1.0013581e-09,6964.011342525482,1.5852336883544922,800,88.33403870647918,3.7931478085614203,4.8561927304224515,444.8654404738046,0.16379000607439273,0.0032945157,0.029866754811863978,15.952092419833127,371.96654967426025,43.94200713540638,0.4299032688140869,9.806112818979036,800,453,0.162782784311945,15.058148384094238,72640000,5.626663256753579,0.0005,1.2129170894622803,28.11190151542278,1.213099718093872,3.435708522796631
0.10886740684509277,3.5364441871643066,3.178208589553833,0.42672563,0.002271030704919501,0.010614358,3.1376373355105693,0.42689192,13.774415731430054,13.20836591720581,214.24201077565428,1.9043684e-09,6979.055174827576,1.579721450805664,800,-19.477337784535084,3.816372697246784,6.351539366628303,457.3754105244059,0.1636541800690053,0.005511135,0.03033677427961808,15.937941154332057,374.2447865904082,43.10290068261237,0.4312477111816406,9.778808271012146,800,454,0.19560195380250575,15.03761887550354,72800000,5.704891485759488,0.0005,1.2334644794464111,24.207196991794152,1.2336411476135254,3.4507246017456055
0.11055564880371094,3.539390802383423,3.2099807262420654,0.4265761,0.002256322966578333,0.0057451227,3.1521583630603844,0.42673922,13.812723636627197,13.246061325073242,216.3994087395501,4.768371e-10,6994.140033721924,1.5816998481750488,800,109.45851905191724,3.852031560103877,5.912585578422556,442.52176771065007,0.1720314905135841,0.002812811,0.030355396299671242,16.768568702952386,377.82646195342596,40.89725401437059,0.43013644218444824,10.32227761941383,800,455,0.2107043346441088,15.078645944595337,72960000,5.739041107623166,0.0005,1.2357330322265625,25.807797452878038,1.2359144687652588,3.4471466541290283
0.1091306209564209,3.5529403686523438,3.194890260696411,0.42627174,0.0022678597243806424,0.0054664123,3.262626973518304,0.42638096,13.804634094238281,13.238084077835083,216.89691508146413,1.8119813e-09,7009.211663484573,1.5815129280090332,800,-6.81489356985532,3.859275359911836,6.349096684290041,444.819505887076,0.17662644296078678,0.0054704817,0.03064856200630161,17.224361355500807,378.4873843398481,44.03032264432591,0.4314723014831543,10.593432096313869,800,456,0.22572787819893692,15.06544017791748,73120000,5.673271945943836,0.0005,1.2304296493530273,27.6257524370834,1.2306036949157715,3.4457974433898926
0.1106410026550293,3.532075881958008,3.21000337600708,0.42598245,0.002279323484186006,0.00901291,3.3790027203906368,0.42598477,13.79535698890686,13.227538108825684,216.4448205275617,6.7651273e-10,7024.2873878479,1.5909192562103271,800,0.4136625569025574,3.844342330074601,9.78161730560819,445.47293466694674,0.19195378088167792,0.0018392503,0.03123930123638899,18.74510109548873,377.01162201608867,52.975188383563285,0.4312431812286377,11.468007319424665,800,457,0.2717654010376577,15.069591999053955,73280000,5.585130890677403,0.0005,1.2448852062225342,29.063581540845977,1.2450613975524902,3.429558515548706
0.10957217216491699,3.538959503173828,3.189729928970337,0.4253534,0.002248382365008172,0.0012505918,3.331768844748755,0.42549732,13.78053092956543,13.215856552124023,219.32545115433874,-1.7091633e-09,7039.332627058029,1.582310676574707,800,0.2563178665582603,3.9049974371226215,6.825032399282307,446.2081888674491,0.18413508743519627,0.004426889,0.03122536632438656,17.97095384135611,383.03610668895004,45.337785420950034,0.42914915084838867,11.046285706061717,800,458,0.2722552428237,15.038997650146484,73440000,5.7782880689642875,0.0005,1.2291312217712402,27.697191141225392,1.2293081283569336,3.438007354736328
0.11076664924621582,3.528163433074951,3.2131001949310303,0.42512652,0.002366543969333036,-0.004120135,3.4411207776921318,0.42504314,13.833501815795898,13.277813911437988,211.30040067078218,-8.761883e-10,7054.430392503738,1.577364206314087,800,-40.757575294115334,3.7601965660318775,9.720625834650996,452.21683702347184,0.19226620476449835,0.002062614,0.030090048683750082,18.77148601645765,368.53261648135447,49.907852619378616,0.4189014434814453,11.422984025658623,800,459,0.21218298261391166,15.0916428565979,73600000,5.510467221644004,0.0005,1.2284085750579834,33.7105293500129,1.2285261154174805,3.4755704402923584
0.10907983779907227,3.5414366722106934,3.1823079586029053,0.424698,0.002322229441520614,-0.004329051,3.83468538507237,0.42456964,13.796407461166382,13.220616817474365,217.7627550223237,-2.5033953e-09,7069.4956114292145,1.5831544399261475,800,45.84663238592481,3.8727648121125444,11.421400778812455,448.0424599062528,0.21076331005896942,0.0019419495,0.0317349425212313,20.608210025738863,379.8518514742358,53.092934770915065,0.4406900405883789,12.616813699751802,800,460,0.31910461652943917,15.05905532836914,73760000,5.654147200296077,0.0005,1.2333354949951172,33.17828002945367,1.2335119247436523,3.4508135318756104
0.1098320484161377,3.5357394218444824,3.223212957382202,0.4242427,0.002379839478219162,0.014495573,3.7961509512944374,0.4242045,13.810056924819946,13.231804132461548,214.9756436406528,1.4960765e-09,7084.580575942993,1.5844857692718506,800,103.65880772089814,3.81989233679834,10.599897047850463,443.9690910064749,0.202816823852353,0.008238192,0.030845421764323054,19.81790444841667,374.52186117299044,46.10735883962615,0.4424750804901123,12.064074363964533,800,461,0.2567893813818576,15.078860759735107,73920000,5.570102459372471,0.0005,1.2390110492706299,33.75007887282678,1.239192247390747,3.4252519607543945
0.1093447208404541,3.537987232208252,3.1997056007385254,0.42382905,0.0023724140987994094,0.01169595,3.1958867544849783,0.4238587,13.776392936706543,13.22143816947937,215.6241438976211,3.5166742e-10,7099.6218984127045,1.5795154571533203,800,4.682883991734712,3.834125918596514,8.118548577252348,446.023904294873,0.1939480778116682,0.0047120163,0.031346518079301715,18.935564046689784,375.8166037344022,49.699356904218604,0.4196646213531494,11.549449042138338,800,462,0.23683866412169416,15.035209655761719,74080000,5.580849191908282,0.0005,1.2282614707946777,28.76774833952542,1.2284393310546875,3.437354326248169
0.1099097728729248,3.5382208824157715,3.1996829509735107,0.42332405,0.00232270083356,0.025975592,3.782578615122005,0.42345175,13.778141736984253,13.228298664093018,218.1925337421235,-8.434059e-10,7114.671411514282,1.5810792446136475,800,-6.6384271022099774,3.8859201838648527,8.959880262292128,447.9142262760486,0.2033216791235755,0.013047774,0.03207375986587385,19.868308406118693,380.9990319499297,44.9460529304221,0.41400980949401855,12.1936563533693,800,463,0.27921572738819145,15.043159008026123,74240000,5.700814264761639,0.0005,1.235182523727417,34.26126384064984,1.2353613376617432,3.4455204010009766
0.10924792289733887,3.5321733951568604,3.17836332321167,0.42332658,0.002313554404151115,0.024331039,3.4255923579947525,0.42311013,13.778085231781006,13.25806713104248,215.93628326454754,2.9504296e-10,7129.721079587936,1.5837960243225098,800,88.37548064032356,3.8404916318431956,6.499206101694575,440.125068245647,0.18636218086993606,0.008312745,0.03101872691114277,18.185309419011677,376.52240128037187,45.98995672102005,0.3848142623901367,11.164190672797849,800,464,0.23046780683573906,15.043538093566895,74400000,5.572488429008582,0.0005,1.2355613708496094,28.211331622088366,1.2357432842254639,3.4984304904937744
0.11965775489807129,3.7891223430633545,3.3544719219207764,0.4229479,0.0022616642679578218,0.05641237,3.5286069275559897,0.42288056,14.193184852600098,13.646824836730957,220.38657337256663,-9.596349e-10,7145.189282655716,1.5812737941741943,800,68.25181889131339,3.9225558606236404,8.377048326044722,450.96770204444243,0.1938921440501973,0.012021279,0.031389046573675077,18.93525680366611,384.8553023943372,38.12738282412395,0.40079188346862793,11.623671886466337,800,465,0.2922660300430168,15.462106943130493,74560000,5.755346626745902,0.0005,1.2390742301940918,29.072741175117432,1.239255428314209,3.4549975395202637
0.10958695411682129,3.53448486328125,3.160851001739502,0.4226546,0.0022664256674488612,0.019032417,3.0764200025314143,0.4225604,13.72590184211731,13.173038959503174,214.47259139797563,1.1444092e-09,7160.183938741684,1.578723669052124,800,-23.478878045715792,3.8193853166793015,7.288666243130324,440.03198421100336,0.17400742169980435,0.005638308,0.030842777384509787,16.964844121513195,374.55038151463566,45.437468415119305,0.4173290729522705,10.415300808095699,800,466,0.20686981918344177,14.988481283187866,74720000,5.708903622923413,0.0005,1.231961965560913,26.552789573066306,1.232144832611084,3.437732458114624
0.11146688461303711,3.5417869091033936,3.2061142921447754,0.42210683,0.0022884236425003146,0.05772135,3.22728121303804,0.422255,14.20354962348938,13.633660316467285,212.01990875479814,1.8477435e-10,7175.65021276474,1.586426019668579,800,-27.696218110747907,3.779192242375858,7.361711974144541,444.99058146257835,0.17874637635558688,0.025258541,0.02991079680018783,17.43431677069966,370.57598691174053,41.78927006363219,0.43257927894592285,10.67262830098759,800,467,0.2171694237566315,15.460139751434326,74880000,5.676185729754589,0.0005,1.2267661094665527,28.871946639460287,1.2269418239593506,3.447437047958374
0.1093440055847168,3.526632785797119,3.155508279800415,0.42196855,0.0022750192686651132,0.25899562,3.4047793559281785,0.42201337,13.761498212814331,13.193006038665771,212.2262087108774,-2.6047229e-09,7190.677529335022,1.5851764678955078,800,51.041199626350114,3.7785786321029753,6.230650730001049,438.7493999258728,0.17653936394547162,10.567537,0.030514540293593618,17.216669156429333,370.46723609929984,42.05550011611512,0.43330907821655273,10.537080065345883,800,468,0.18809259504683126,15.021119117736816,75040000,5.565629743394432,0.0005,1.229154109954834,29.407602338427168,1.2293314933776855,3.4657809734344482
0.10975408554077148,3.5376713275909424,3.3106849193573,0.42077294,0.0036846989897861442,0.26845065,28.499892466761192,0.42070836,13.88814377784729,13.321900367736816,101.0468504148781,-9.0599056e-10,7205.841445922852,1.582643747329712,800,-131.65543647363407,1.7845458412345172,-3.420979337391363,441.73403047079915,0.2117972710920957,3.195702,0.03447655724686648,20.6903424602387,174.9722877582688,160.61813316134484,0.43055057525634766,12.203807574366898,800,469,0.25076105775882157,15.157706499099731,75200000,2.445209468984241,0.0005,1.2391173839569092,68.1373936220384,1.2392914295196533,3.4270451068878174
0.11899995803833008,3.751389980316162,3.5448272228240967,0.41987085,0.0032237621245947406,0.23358048,29.412345949793906,0.4198644,14.38309645652771,13.82171893119812,83.24311091576587,-1.2218955e-09,7221.491854429245,1.5866048336029053,800,-18.47359803818223,1.4788365872456326,-3.9083935018860383,444.2320121019931,0.22457990750641388,0.08928364,0.036605552702114894,21.809952305201037,144.73704653262678,180.43856030452028,0.4148902893066406,12.847908184221598,800,470,0.3281634474111455,15.644186973571777,75360000,2.1445101809201073,0.0005,1.2306609153747559,71.4330406908075,1.2308506965637207,3.4727611541748047
0.11129641532897949,3.5314137935638428,3.3064236640930176,0.41906446,0.0036262058012739196,0.20914099,30.651985825116228,0.41905668,13.887001037597656,13.321432113647461,111.09586568042316,1.6987324e-09,7236.6407124996185,1.5848312377929688,800,-89.05135761834599,1.9775800893888755,-3.8064141619315275,444.3680461160134,0.335369336829355,0.10013199,0.04174844760214376,32.84536440664774,193.40913346488998,195.31378467733435,0.42839837074279785,19.41755533540066,800,471,0.4201907082436064,15.142738342285156,75520000,2.907099467323089,0.0005,1.2262322902679443,70.30202676798413,1.2264082431793213,3.4353911876678467
0.10995125770568848,3.53989315032959,3.33306622505188,0.4193054,0.0034890099628461747,0.09950679,28.773527090918144,0.41940755,13.922021865844727,13.377429008483887,117.80649189447388,1.8179417e-09,7251.825483322144,1.583695411682129,800,-100.63837187602799,2.0931475665816137,-3.8652777451004963,449.20648443868293,0.33312621068746195,0.033658195,0.04168656038530371,32.638245175618934,204.74603177853677,193.45690062674745,0.40866851806640625,19.29220518394809,800,472,0.39165087677082594,15.178565502166748,75680000,3.059559907658413,0.0005,1.2262938022613525,68.53566080061468,1.2264676094055176,3.458815097808838
0.11111044883728027,3.5364506244659424,3.353731632232666,0.4192502,0.0035115099846544195,0.21773571,29.656345443855823,0.4194323,13.959192991256714,13.381174325942993,103.6882979853979,-2.0980835e-09,7267.056816577911,1.5823485851287842,800,-158.32782499440387,1.8506783387208856,-4.199178320218666,448.0618339104798,0.2953348032359252,0.077141926,0.04185812694810437,28.87486921729058,180.97518004189303,198.8938071137502,0.4410359859466553,17.035917208284992,800,473,0.3312800623206026,15.225247383117676,75840000,2.7678675556645493,0.0005,1.2361197471618652,71.07717261066523,1.2363040447235107,3.447134017944336
0.10997462272644043,3.529615879058838,3.354494333267212,0.4193192,0.002996864750080816,0.13436788,25.636733289898462,0.4193405,13.897807359695435,13.334434747695923,101.4690999421569,1.3068319e-09,7282.228134870529,1.582303762435913,800,-102.60663830030538,1.8111727334923275,-3.3202561135483664,454.2237171539838,0.2428670301490022,0.052625667,0.040350273521305394,23.68991156727462,177.25738577006632,193.4939661701365,0.42749452590942383,14.033244263716375,800,474,0.20210584057681838,15.165199518203735,76000000,2.7434619610525477,0.0005,1.2374870777130127,61.46048582033205,1.2376625537872314,3.408482789993286
0.10960888862609863,3.5397281646728516,3.3232054710388184,0.419031,0.0028366842348881466,0.1291515,23.571901697977008,0.41908652,13.936904191970825,13.370832204818726,113.38317744070096,7.2121625e-10,7297.43914270401,1.5851097106933594,800,-76.74215888246525,2.01977015843932,-3.782754026754281,445.18539236521144,0.24546602861711422,0.035991304,0.0409404530248744,23.963704591001505,197.80659518387517,194.92061945154265,0.43052029609680176,14.226095458167851,800,475,0.15600461853014846,15.204856395721436,76160000,3.002063343389782,0.0005,1.2373578548431396,56.24346090569306,1.2375428676605225,3.456875801086426
0.10980606079101562,3.544985294342041,3.3226208686828613,0.41806886,0.002839803152605765,0.19510555,21.755193657300744,0.4181929,13.968794345855713,13.395004272460938,133.62584218245848,1.6987324e-09,7312.687456130981,1.5842053890228271,800,-5.921142158708876,2.3779353613011964,-3.39435752670784,452.8220416187855,0.2655910260124193,0.09448971,0.040043236088688795,25.976431673294556,233.22783526316005,188.7449497355043,0.43798208236694336,15.50443773979659,800,476,0.14456520448442528,15.24193549156189,76320000,3.531820654554588,0.0005,1.2434749603271484,54.18606404134366,1.2436549663543701,3.4813623428344727
0.11386990547180176,3.5407204627990723,3.318829298019409,0.4174446,0.0022933977118342478,0.11469835,17.248807199741936,0.41749954,13.921756744384766,13.349467992782593,104.53766109474094,-1.8477442e-10,7327.87104511261,1.5800971984863281,800,-3.056750906241084,1.8629927566175821,-3.5580028127474463,437.2229218204894,0.16103018738826336,0.041417588,0.03825263713035247,15.602749288110981,182.6652011999076,188.9481547039885,0.4325070381164551,9.259055923906388,800,477,0.08377446041913737,15.17689847946167,76480000,2.813363515335061,0.0005,1.2252790927886963,44.34947507070853,1.2254610061645508,3.4483489990234375
0.10935258865356445,3.533186674118042,3.3401601314544678,0.41724235,0.0020577549785039174,0.020320993,14.35600051189612,0.4172027,13.953842639923096,13.375970602035522,106.80569254515915,-1.490116e-09,7343.093263864517,1.5791244506835938,800,-85.77625586794917,1.9051585509435218,-3.459028517807479,415.6948874538434,0.14019690415317443,0.008063143,0.03709524462739604,13.55695950477785,186.87885141693724,187.3636247240442,0.44253969192504883,8.137305193225412,800,478,0.11448099584589329,15.216089963912964,76640000,2.8890284205779744,0.0005,1.2322332859039307,37.64303346815926,1.2324154376983643,3.4381911754608154
0.10956811904907227,3.5433413982391357,3.3410816192626953,0.41702208,0.002047690572949101,0.005499868,13.163918524124437,0.41709003,13.916243076324463,13.367448091506958,129.33609594007586,1.871586e-09,7358.26301407814,1.5822017192840576,800,-3.633126768009116,2.3035834684230516,-3.2751573434102945,426.1335891036235,0.15766180514065092,0.0018520035,0.03760101366423227,15.31648554099078,226.12017558418486,180.73533939425892,0.41332292556762695,9.235080435739095,800,479,0.16789901139173055,15.163631916046143,76800000,3.4935373851775062,0.0005,1.2172908782958984,34.914515667627605,1.2174668312072754,3.4382920265197754
0.11127710342407227,3.532376289367676,3.3407163619995117,0.41696817,0.0020495252198927667,-8.019658e-05,13.300456284390092,0.41690826,13.904412984848022,13.355656147003174,123.1176860111055,5.662441e-10,7373.4340143203735,1.578397512435913,800,-102.44466628413564,2.1927108841465492,-2.8606168714581144,430.98829729810643,0.15120933449735074,0.0015742669,0.03793517891454771,14.66997131269374,215.11447515426923,185.79392184077295,0.4115598201751709,8.821071066339092,800,480,0.15686924835810978,15.164840698242188,76960000,3.2728771796090212,0.0005,1.23073410987854,36.85834589329293,1.230907678604126,3.441746234893799
0.11032271385192871,3.526435375213623,3.4216365814208984,0.4170095,0.0019784473576008013,-0.00018206915,12.375952965519902,0.41697168,13.984774589538574,13.407325029373169,83.81053048054186,7.9870227e-10,7388.665000200272,1.5853605270385742,800,-6.857661907847805,1.4945822164257205,-3.6978146646211427,419.3597306348137,0.09371478146348428,0.002174064,0.034388421308429555,8.925400591002312,146.57819008490344,178.7717158324217,0.44121289253234863,5.320193152817103,800,481,0.1294231751072613,15.224869966506958,77120000,2.2376981970315497,0.0005,1.2105381488800049,34.899089727178,1.210710048675537,3.409330129623413
0.11048221588134766,3.5473945140838623,3.3581132888793945,0.41702664,0.0019962778679525916,0.0019362209,12.323088495272058,0.4169816,13.953887939453125,13.386635780334473,126.59620761361734,1.2934208e-09,7403.886770248413,1.5822350978851318,800,-3.2670271231896173,2.2521802915863405,-3.0719158930635158,425.1751785787096,0.13987390712974884,0.0025469996,0.03794765572273725,13.547471220508427,221.06772353544577,183.0628351452304,0.43083715438842773,8.169766292649124,800,482,0.18761034359112563,15.215674877166748,77280000,3.368263077527887,0.0005,1.2321710586547852,35.660538204523974,1.2323524951934814,3.4348888397216797
0.10956358909606934,3.532142400741577,3.390166997909546,0.4169796,0.001989060200152197,0.0033706834,11.80725785886685,0.41698167,13.976072311401367,13.412237882614136,95.54513806226205,7.748605e-10,7419.134834289551,1.5786285400390625,800,-3.6173211380521804,1.7033713346957058,-3.4592089832897956,430.63791081125305,0.09996941096841212,0.002173688,0.03558120759590984,9.553612984234686,167.09344614028726,181.11153585242357,0.4283447265625,5.759164100532584,800,483,0.14139601641938276,15.241957902908325,77440000,2.542052215058048,0.0005,1.2356476783752441,33.35537716688515,1.2358295917510986,3.450906753540039
0.11049056053161621,3.547778844833374,3.3476686477661133,0.416857,0.0019472136877731663,-0.0021660817,11.153246416943185,0.41682738,13.944499015808105,13.387334108352661,100.61763482187561,1.5854834e-09,7434.355975627899,1.5835130214691162,800,-1.8421946866446066,1.789147661081353,-3.424274006478325,426.7951237362378,0.09414273806888859,0.001637121,0.035142849759117,8.979906540209683,175.55905838254978,170.88644635144254,0.42070674896240234,5.460145969190735,800,484,0.1531113777514016,15.215024948120117,77600000,2.625862108039344,0.0005,1.2403655052185059,29.871226085616893,1.240541934967041,3.4442317485809326
0.11051273345947266,3.5290470123291016,3.2997753620147705,0.41680545,0.0019502012323886666,0.026785497,10.808641224267802,0.41665083,13.892853260040283,13.329375743865967,143.51476851069046,-1.2844803e-09,7449.525958299637,1.5812182426452637,800,-3.390834152089649,2.557517099954235,-3.318552445125335,425.5669774431941,0.1429091030895891,0.0077346796,0.03687477037327862,13.868151712847059,251.17809967251927,166.60242758848878,0.4269394874572754,8.44325585200056,800,485,0.23654960024084218,15.163877010345459,77760000,3.873027971055771,0.0005,1.2410268783569336,30.75999446310004,1.2412097454071045,3.4560530185699463
0.1090095043182373,3.531196117401123,3.287299156188965,0.41655508,0.001901982026422688,0.07747189,9.503352143844868,0.4164974,13.913981199264526,13.348379850387573,141.9546890127687,6.6757205e-10,7464.717652797699,1.5860481262207031,800,-2.6798331879381982,2.5253948501720056,-3.069201997458106,420.7778462287765,0.11914862839911221,0.014701839,0.035969903080528685,11.509770545878883,248.14591274287937,161.4472655423811,0.43066978454589844,7.054309241230593,800,486,0.22920908387457056,15.185556173324585,77920000,3.7639762937688293,0.0005,1.2411408424377441,28.250380816441957,1.2413227558135986,3.4831223487854004
0.10913372039794922,3.5252020359039307,3.3415486812591553,0.41644654,0.0018850430955189013,0.021151757,8.385795732332728,0.41632703,13.889129161834717,13.365852355957031,95.64670248474704,6.5863137e-10,7479.853457927704,1.5861408710479736,800,-2.30099294703672,1.700506598168339,-3.2454392566643198,413.28283898371484,0.06846120557970824,0.005848746,0.03353440901628316,6.442083808405425,167.01941992395675,167.78954948039768,0.3881702423095703,3.955744329507561,800,487,0.14477001967489236,15.129480123519897,78080000,2.498940831848705,0.0005,1.2101080417633057,26.425406800790544,1.2102885246276855,3.447387456893921
0.11084771156311035,3.5425784587860107,3.3449864387512207,0.4166235,0.001862774767122257,0.0041462155,8.590020842833244,0.41650766,13.893903732299805,13.350372076034546,117.79220531044834,-1.7762185e-09,7495.0135452747345,1.5799453258514404,800,-2.4200977017007776,2.0943378854194052,-2.651308269936037,420.57212825845403,0.08419875214860922,0.0021941732,0.034351773443863115,8.027339062757765,205.81713239171353,163.74618307821706,0.4067690372467041,4.941860279368832,800,488,0.16568202198704385,15.15384554862976,78240000,3.0935176148940626,0.0005,1.2294645309448242,25.315392184777615,1.2296473979949951,3.419245481491089
0.10991644859313965,3.536839485168457,3.3124771118164062,0.41682288,0.0018865744576941383,0.0039094216,8.855041503967149,0.41668046,13.918175458908081,13.351614236831665,125.09361174157992,-1.8626451e-09,7510.190533161163,1.5827198028564453,800,-1.409121335648432,2.2252746384184525,-3.87454489276938,426.29394742753266,0.09140560108375806,0.0027002995,0.03570922899754112,8.74555085830254,218.6881718076339,163.41210553950899,0.4301748275756836,5.386147629864381,800,489,0.19533483151869718,15.170817613601685,78400000,3.310462277132862,0.0005,1.2223777770996094,25.70828503132997,1.2225501537322998,3.45873761177063
0.10952186584472656,3.5406744480133057,3.3177690505981445,0.41662884,0.0018976946580329564,-0.005375901,8.691693324879703,0.41644156,13.892385244369507,13.327645778656006,127.13087749043838,1.2814997e-09,7525.3540687561035,1.582629680633545,800,-1.4712408250356237,2.2616602332172455,-2.830816374650313,421.5460254196937,0.09093535008771639,0.0014207081,0.03512038492866745,8.698155282801808,222.22378979343418,158.46417319217403,0.4292912483215332,5.347021114124264,800,490,0.1949470121185035,15.157154560089111,78560000,3.358962030499196,0.0005,1.234673261642456,25.585583187961802,1.234858512878418,3.4249134063720703
0.1105051040649414,3.5315098762512207,3.3314201831817627,0.41633308,0.0019203925276028977,0.04892891,8.743878841891744,0.41616732,13.978233337402344,13.414787769317627,109.70786264252663,-5.066394e-10,7540.6088807582855,1.586533784866333,800,-0.2593816947302166,1.9487840845646274,-2.8041451770945813,424.19894261419523,0.07482648916962456,0.012473665,0.03397833899354055,7.077898258203818,191.52477778462625,157.84849124418042,0.4269547462463379,4.325047199693841,800,491,0.15865263184728648,15.248641729354858,78720000,2.853664060913599,0.0005,1.2402064800262451,26.340490672282012,1.2403838634490967,3.501695394515991
0.11036443710327148,3.5221340656280518,3.3545186519622803,0.41580513,0.0018569295068525736,0.017537914,8.494862906935264,0.4157137,13.937666177749634,13.365277767181396,120.67258839022426,9.74536e-10,7555.809481143951,1.5799140930175781,800,-1.886019899161331,2.143545807180823,-2.992961978047812,415.9106160168128,0.07983199798428658,0.0061894404,0.033848420304505286,7.597227884734947,210.7452477469904,153.46902931274042,0.43612122535705566,4.673688867861517,800,492,0.1585877705307516,15.194462537765503,78880000,3.132692546676785,0.0005,1.2270312309265137,23.81222479794043,1.227212905883789,3.4487428665161133
0.11065030097961426,3.542954921722412,3.308694839477539,0.41524813,0.0018523679350541812,0.028071404,7.6337174812728605,0.41506013,14.271987199783325,13.708122730255127,124.02603764163578,6.0796745e-10,7571.343584060669,1.9807543754577637,800,-2.308339266293914,2.2039398627864735,-2.698785991857866,418.6808205727835,0.07610447376262132,0.007183329,0.03367194671285353,7.2350929402157105,216.70189401509714,150.2539340775657,0.4272775650024414,4.502132880372877,800,493,0.13466759904552197,15.527937412261963,79040000,3.238988915017241,0.0005,1.2257239818572998,22.832657384874317,1.2258999347686768,3.414168357849121
0.11143732070922852,3.526385545730591,3.321611166000366,0.4144121,0.00195482208541576,0.02915466,6.995381642273382,0.41423336,13.902874946594238,13.321663856506348,119.8559924893373,-8.1062324e-10,7586.503793954849,1.5823709964752197,800,-2.6236215317944094,2.127864219033402,-2.620704233853518,412.58648600226854,0.06412604515803363,0.0050806818,0.03261863557265496,6.029369599922484,209.2466437283877,149.85007162478783,0.44383978843688965,3.769083898759508,800,494,0.10060829047585368,15.154052019119263,79200000,3.124340693057468,0.0005,1.2205567359924316,21.896124717924277,1.2207422256469727,3.42750883102417
0.10912203788757324,3.545187473297119,3.286329984664917,0.41341585,0.0018848762765746481,0.0068890513,7.893820060431802,0.41333956,13.883355379104614,13.309998035430908,138.50646036668232,1.4424324e-09,7601.658476829529,1.5861806869506836,800,10.224644663491969,2.4609781567296776,-2.892626221385177,427.0638162315406,0.08550071394486959,0.0015492956,0.034433155220046634,8.172106807811646,241.99490969387116,147.9117683237153,0.43833398818969727,5.072598087057133,800,495,0.17344090835090092,15.1484956741333,79360000,3.6458085124644777,0.0005,1.2340233325958252,24.66590851894688,1.2341980934143066,3.427065849304199
0.11059975624084473,3.525385618209839,3.2626147270202637,0.41299593,0.0019523349830739473,0.024143474,8.094171579766684,0.41289258,13.856975317001343,13.290727376937866,125.37112290492449,-2.3841828e-11,7616.779916763306,1.5834193229675293,800,4.304950690053301,2.227226351958099,-3.3471845195817775,423.7333941918392,0.07416166324567743,0.0046698833,0.03272711973638206,7.0221282129130005,219.07364865920854,145.03898866035019,0.4296867847442627,4.389040611260159,800,496,0.14435106543453746,15.115249395370483,79520000,3.2450831764874932,0.0005,1.2285523414611816,24.31645766984544,1.2287356853485107,3.455451488494873
0.11077547073364258,3.5341689586639404,3.277900457382202,0.41282976,0.0018936326333241571,0.014877407,7.592197152711768,0.41287082,13.88760495185852,13.319972515106201,143.73306551061458,4.5597562e-10,7631.938942909241,1.579162359237671,800,3.4815402624193146,2.547889731899631,-3.7329636086990794,418.3019600747454,0.08765691785351748,0.002925427,0.03396894493142194,8.39260860729044,250.6274856067034,142.58068328360127,0.4309089183807373,5.253474021880298,800,497,0.14657295806423173,15.15290355682373,79680000,3.754115909406413,0.0005,1.2351963520050049,29.466835703077148,1.2353792190551758,3.4647200107574463
0.1096198558807373,3.5351779460906982,3.3068161010742188,0.4128631,0.001974790355104647,0.03560983,7.562273808133824,0.41269755,13.895471334457397,13.331060886383057,123.5186804003393,1.5079975e-09,7647.0991468429565,1.5893828868865967,800,7.004589126257866,2.1918902326256333,-2.990486013824772,429.6145940320116,0.06768625233572079,0.0065525686,0.03193085957750718,6.375783802813748,215.64748240979537,139.65455474970028,0.42891502380371094,3.966576455153234,800,498,0.1179533530797454,15.154048442840576,79840000,3.1613135856880348,0.0005,1.2289016246795654,23.158600320909677,1.2290759086608887,3.4377312660217285
0.1102752685546875,3.532871723175049,3.267550468444824,0.41284674,0.0020209926749118158,0.022258468,7.1642734804416355,0.4124969,13.779996871948242,13.251500368118286,129.3778000228796,-3.5166742e-10,7662.136002779007,1.579361915588379,800,19.9746268083978,2.2964745831557063,-2.9696817786540626,412.93302449504455,0.06740527342419271,0.00909495,0.03183350038424018,6.348683773287121,225.88621346738614,138.37245208631447,0.39231109619140625,3.957022564769228,800,499,0.11247963460270242,15.03074860572815,80000000,3.350787867124176,0.0005,1.2206189632415771,22.784319576660074,1.2207953929901123,3.407027244567871
0.11112165451049805,3.53079891204834,3.2800991535186768,0.4121508,0.002003954025651211,0.0064033815,6.292078026543837,0.4121541,13.832004070281982,13.256155967712402,147.69656403129457,7.748606e-10,7677.235321044922,1.5813140869140625,800,24.316628412456602,2.62332069173877,-3.0520393600292812,424.4558357152071,0.07244754226300726,0.0038287707,0.032438985871511755,6.87413765479781,258.0438062963314,131.2510918910182,0.4387850761413574,4.316796944632391,800,500,0.06245084563647014,15.093167066574097,80160000,3.825649546153536,0.0005,1.231180191040039,21.678941315649755,1.231355905532837,3.399477005004883
0.10994911193847656,3.5356884002685547,3.3171043395996094,0.4120318,0.002022895682961818,-0.0031092733,6.734002319842391,0.41193202,13.93420147895813,13.365804433822632,142.76627031935524,9.775161e-10,7692.440452337265,1.584324836730957,800,16.057069611495034,2.535303799290421,-2.5452031668236064,422.24666103408634,0.07468759349549417,0.0016290415,0.03316726572382871,7.087889216284005,249.37682294210637,139.31615363850045,0.43248605728149414,4.443063612658269,800,501,0.06897173755751716,15.199007272720337,80320000,3.6919832791738845,0.0005,1.2351150512695312,21.959313817059076,1.2353224754333496,3.4644880294799805
0.11110806465148926,3.535022735595703,3.3291690349578857,0.41170117,0.0020505067142037995,0.15296736,6.664397953893677,0.4115046,13.932570219039917,13.362770795822144,140.3332763616713,-2.5629995e-10,7707.622837781906,1.5837368965148926,800,4.966666693353491,2.4930837974124715,-3.586811507368405,420.9627593948717,0.07062474087798092,0.046499778,0.032776171162676344,6.676214727154957,245.23620867951715,136.94872920354203,0.4327526092529297,4.20628831906283,800,502,0.06549455570998514,15.176226139068604,80480000,3.6280155370464318,0.0005,1.213475227355957,23.515098298633898,1.2136542797088623,3.4499902725219727
0.10965967178344727,3.543659210205078,3.2462403774261475,0.4113312,0.002317712663707038,0.0026214372,6.397214846287619,0.41115904,13.768071174621582,13.221426248550415,144.46355455709946,2.321601e-09,7722.654737234116,1.5777995586395264,800,88.40056210251718,2.565180872939117,-3.058219227420402,427.1736708274073,0.0678957710909542,0.002195591,0.03206142565428277,6.375143726942906,252.29990624649056,125.24439567441621,0.41108155250549316,3.9975036959529042,800,503,0.05029707709782951,15.02575159072876,80640000,3.747629264029982,0.0005,1.2280421257019043,20.58036060827912,1.2282226085662842,3.3905725479125977
0.10977792739868164,3.5361239910125732,3.2813496589660645,0.41121474,0.002237743021071216,0.0020380453,6.305835783840505,0.41090894,13.876802444458008,13.30880880355835,150.51390669214277,-9.834766e-10,7737.811526060104,1.5779592990875244,800,45.52971886364853,2.671192943894773,-2.2873033209654867,426.5950704800695,0.07248781698469649,0.0014900165,0.03227869572090229,6.849670986841979,262.74917874504007,126.73210322917106,0.4322640895843506,4.297615461854658,800,504,0.05326789355929172,15.150621175765991,80800000,3.8946046003800983,0.0005,1.2434868812561035,23.459479863129886,1.2436692714691162,3.449084520339966
0.10970902442932129,3.531397819519043,3.2480547428131104,0.4110228,0.0021948162651620824,0.008748397,6.246231684899659,0.4108679,13.811397552490234,13.245663404464722,156.37336960066813,9.655954e-10,7752.8729596138,1.5822880268096924,800,89.77201121363457,2.77756945419466,-3.643991124191394,431.3826346627314,0.07482656831767813,0.003869767,0.03212676764566304,7.090472958991504,273.1862827504934,122.06786430575866,0.4301021099090576,4.495716572970341,800,505,0.05816059925959026,15.055279731750488,80960000,4.073466648840195,0.0005,1.2131764888763428,19.910496936882808,1.2133567333221436,3.418100595474243
0.10932326316833496,3.528939723968506,3.258958578109741,0.41082028,0.002261310052894641,0.017283058,5.5230623213075125,0.41074756,13.836814403533936,13.267682075500488,150.60098983716466,6.079673e-10,7767.980196237564,1.5869786739349365,800,90.13629562391408,2.6729390526767114,-2.7899723351104555,422.278445649912,0.06538558815063886,0.0031593847,0.03128219481861113,6.14843357054609,262.9771384781276,122.94123334481219,0.4338548183441162,3.9206132334793256,800,506,0.014805782627871916,15.10103464126587,81120000,3.86943475094151,0.0005,1.2337627410888672,18.0280269776184,1.2339375019073486,3.4317102432250977
0.1094977855682373,3.535024881362915,3.2580723762512207,0.41058502,0.002209762029576645,0.015561907,5.338181799673735,0.41044265,13.861433982849121,13.298283100128174,167.14039956869215,-1.7464161e-09,7783.109937667847,1.584542989730835,800,88.55897239182143,2.9660316038594665,-2.1986857611707373,426.062828866548,0.07494890000251393,0.0061167637,0.031564137476572565,7.122104331522644,291.7810733883097,116.88904247632115,0.42768049240112305,4.509216280039255,800,507,0.01340644366400942,15.123523712158203,81280000,4.329881778210117,0.0005,1.2314708232879639,22.442849892857815,1.2316460609436035,3.459643602371216
0.11024069786071777,3.5243635177612305,3.2807676792144775,0.41005364,0.0023647255350228834,0.011153207,5.22606082426562,0.410096,13.842216968536377,13.274038791656494,159.12572781852003,-3.0100353e-10,7798.2110986709595,1.5829625129699707,800,70.2107945408824,2.823418295151346,-2.22346453422552,434.2786850402438,0.0663946032101102,0.002588914,0.03168190803603432,6.246965665552838,277.7526365729383,121.0552549502704,0.4319612979888916,3.9952786138750698,800,508,-0.0036689764327477625,15.095011234283447,81440000,4.081605286582722,0.0005,1.222900629043579,17.6375616959087,1.2230830192565918,3.4232070446014404
0.10985493659973145,3.5351340770721436,3.295795440673828,0.41001332,0.002584088986296596,0.03275819,4.769516030414149,0.40972665,13.94406533241272,13.35456895828247,134.82738042152926,-1.3113022e-09,7813.422538280487,1.5830192565917969,800,66.6298732477151,2.392256316778684,-2.6723437264476546,423.51335041454394,0.04643912205502948,0.0066858395,0.028501251462260808,4.200045050800921,235.32819849798219,112.06689182397994,0.4537520408630371,2.6685390362288137,800,509,0.011873843767364637,15.205253839492798,81600000,3.2937643055453236,0.0005,1.2312562465667725,17.410822682768842,1.2314372062683105,3.477379322052002
0.10889863967895508,3.5354597568511963,3.250403881072998,0.40954205,0.0022716278248438655,0.007844029,5.55600973936482,0.40943253,13.845516204833984,13.281644582748413,166.74768019214397,1.3828277e-09,7828.537335634232,1.58184814453125,800,97.3737994144195,2.960000115725238,-2.2456799142859714,429.9045800656335,0.07504556631816438,0.0040840497,0.03215929745085575,7.120932202338192,291.15511468666216,118.16464314459411,0.4289076328277588,4.5121063658094,800,510,0.031055033911929906,15.108605146408081,81760000,4.300339397568827,0.0005,1.2334017753601074,19.523705962068306,1.2335855960845947,3.449092149734497
0.1099700927734375,3.5428318977355957,3.2645034790039062,0.40920264,0.0022819490197281585,0.036485408,6.284556474156504,0.40908822,13.894358158111572,13.325762271881104,166.41482816473126,-1.3545156e-09,7843.696645021439,1.5831806659698486,800,94.95257395096321,2.9520630734133477,-2.87471167505875,433.833339393375,0.07999350382706895,0.010940967,0.032304395504978566,7.6017702203848705,290.3652662302764,118.5658202339675,0.432645320892334,4.7976307954088915,800,511,0.0761468904624937,15.153136730194092,81920000,4.226628598395675,0.0005,1.2289156913757324,20.346525641977145,1.2290990352630615,3.4702560901641846
0.10981369018554688,3.5349807739257812,3.3278887271881104,0.408868,0.0025496438793208174,0.118315645,5.283422966159509,0.4087219,13.92580246925354,13.359110832214355,138.4081880891441,1.6510487e-09,7858.885448455811,1.5841803550720215,800,95.9810955161443,2.449956602061126,-2.9126873566354274,426.34933935718783,0.051148664641432744,0.03203287,0.02953642146153327,4.67409150168059,241.05587035745577,115.35747923292702,0.43091416358947754,2.9466846302602003,800,512,0.00724735445693864,15.182403326034546,82080000,3.34969507406876,0.0005,1.2273828983306885,20.235338962172342,1.2275598049163818,3.450105905532837
0.10946059226989746,3.5441229343414307,3.2603938579559326,0.4084373,0.0026462413806532937,0.10134415,3.861597649787863,0.4083322,13.852163076400757,13.29742956161499,162.10138047733372,6.377698e-10,7873.995582580566,1.583181381225586,800,104.88973587177854,2.8780257956761917,-1.897883367665269,429.20997276615657,0.056047488614356225,0.07133643,0.02973382110418822,5.2036757532998275,283.11785091636665,109.08314264843327,0.41916513442993164,3.3456536605935328,800,513,0.022657266322630782,15.10395073890686,82240000,4.072027195426077,0.0005,1.2223069667816162,17.003791010374375,1.2224202156066895,3.4446380138397217
0.10972237586975098,3.5310819149017334,3.2922537326812744,0.40788594,0.002900362266299307,0.020326812,4.095092886027778,0.40790552,13.862549781799316,13.29821515083313,154.3021180078687,-5.3644184e-10,7889.112870693207,1.5768401622772217,800,97.0384432554297,2.7380943680416086,-1.7123176151322088,425.9610738492611,0.06145399882468721,0.006827907,0.027907365489652468,5.698799809000774,269.3541707135932,102.00339824378953,0.4285707473754883,3.58096840598428,800,514,0.024321869163576437,15.111116647720337,82400000,3.808422018909165,0.0005,1.2176883220672607,16.90374362814886,1.217881679534912,3.4368412494659424
0.10902643203735352,3.5452749729156494,3.2720224857330322,0.4075722,0.0027619746608720883,0.0065849256,4.595674384372683,0.4074839,13.867541551589966,13.304178714752197,165.05347246501893,8.702276e-10,7904.254013776779,1.578840732574463,800,75.27840053005289,2.9366217201915976,-1.3201807293577987,437.67629106784705,0.07009654895706087,0.003170037,0.02912699166665187,6.582836390628213,288.81304512790854,104.31904225026858,0.4284703731536865,4.185640522315106,800,515,0.011708295523724628,15.13487958908081,82560000,4.16478030749162,0.0005,1.2378551959991455,20.53809109597536,1.2380366325378418,3.4451730251312256
0.10976743698120117,3.5292248725891113,3.2716193199157715,0.40716133,0.0028028115252040895,-0.0016492234,4.655733311066161,0.4072971,13.87098741531372,13.292913436889648,160.31779383310985,-1.3142826e-09,7919.384714603424,1.576267957687378,800,27.822892562161353,2.845658242131473,-0.8597179333577744,425.0337374537693,0.06968185265517897,0.0019243878,0.02935740891965807,6.531233603945061,279.85942433445956,105.56408986675791,0.44231534004211426,4.168761136294231,800,516,0.012816105879566218,15.124569654464722,82720000,4.007099838504362,0.0005,1.2235682010650635,18.49476003094929,1.2237548828125,3.452993392944336
0.10986137390136719,3.546544075012207,3.2369472980499268,0.40719375,0.0026707952770287317,-0.0045320266,4.393806449843707,0.4071305,13.800765991210938,13.250330448150635,174.3132360381916,6.198883e-10,7934.4531881809235,1.583160161972046,800,124.0329210920568,3.094032777677674,-1.3261824807291172,430.08303745652574,0.07393402309191945,0.0006932706,0.03051859265695321,6.986770533112613,304.3131423406472,102.78705826085798,0.4146728515625,4.454668961192891,800,517,0.017177065118096507,15.062363862991333,82880000,4.428933799591837,0.0005,1.2313673496246338,17.16805272745259,1.2315502166748047,3.423067092895508
0.10907745361328125,3.536813259124756,3.2811107635498047,0.40680304,0.002768061927549535,-0.004555931,4.173128289971955,0.40684986,13.847784519195557,13.284849882125854,169.22073704149864,-1.7911195e-09,7949.566924333572,1.5809128284454346,800,96.3725510911075,3.0031650848492935,-0.8597475651376384,444.7701038922581,0.0685243656350029,0.0011873547,0.03020263239532314,6.433544458420082,295.38835737489427,107.37526900550911,0.4279477596282959,4.092016387656198,800,518,0.010503097024799395,15.107589483261108,83040000,4.220280692010265,0.0005,1.229156255722046,17.250252370865198,1.229330062866211,3.4253151416778564
0.1130061149597168,3.5412185192108154,3.3198440074920654,0.4067076,0.0027890619534056537,-0.0048651192,4.346232123137373,0.40665457,14.300196886062622,13.729605913162231,167.19980217408715,-1.1175871e-09,7965.139954328537,1.5796618461608887,800,60.770888754795294,2.9643506478678803,-0.5126865791381245,439.5721052497281,0.06855131433944708,0.0007240979,0.02992489706575236,6.427834705660063,291.47330784099404,102.53617418707786,0.43168115615844727,4.082834706743909,800,519,0.018720546499215042,15.566951751708984,83200000,4.099638769898849,0.0005,1.2365131378173828,19.825082935103918,1.2366962432861328,3.4323089122772217
0.10926699638366699,3.5355148315429688,3.2918784618377686,0.40668964,0.0028339444920522897,-0.004902569,4.109374416614624,0.40649465,13.878602027893066,13.329021692276001,166.68646407327753,-6.8545347e-10,7980.2738971710205,1.580137014389038,800,143.52001329631358,2.957658794772741,-1.1870612783599945,436.5762797149594,0.06572986999227093,0.0013768512,0.02939243152950653,6.138634892563796,290.86336834388163,99.5900554941557,0.41428327560424805,3.8946867706984194,800,520,0.03078083110277667,15.127779722213745,83360000,4.084851182206885,0.0005,1.2187674045562744,17.06467455391773,1.2189488410949707,3.456806182861328
0.11006331443786621,3.5400285720825195,3.2552218437194824,0.4064706,0.0026531546542084214,-0.0044621304,4.153435607008413,0.40636572,13.837370872497559,13.272704362869263,181.01190699323124,-1.6689302e-09,7995.379062175751,1.5805130004882812,800,176.43011099410242,3.212476524504233,-1.1545205158916123,454.5875845106919,0.07372444040553015,0.0010296768,0.03027056022884963,6.976297665462792,315.9311000580246,96.62329116092151,0.42864274978637695,4.46432579617758,800,521,0.004122271883166656,15.09892725944519,83520000,4.5109262218357875,0.0005,1.2313270568847656,17.466097701080045,1.2315075397491455,3.4334161281585693
0.11028242111206055,3.533160448074341,3.2282190322875977,0.40625903,0.002752336340607129,-0.0049852496,4.062261929631775,0.40621975,13.835246324539185,13.236328601837158,171.56052059248535,2.849102e-09,8010.486580133438,1.5754117965698242,800,153.7251320911352,3.041482464475079,-0.6542602867458172,442.9284224206611,0.06786653849354846,0.00087444717,0.02948406693490184,6.371401225475597,299.1256102304055,98.63225936705588,0.46270179748535156,4.037449705189281,800,522,0.01046554864580227,15.101346254348755,83680000,4.1783176082102855,0.0005,1.2366564273834229,16.597727926503218,1.2368381023406982,3.4371883869171143
0.11202669143676758,3.550520420074463,3.2736072540283203,0.40603772,0.002683401693411449,-0.004220117,4.001640761087704,0.40592322,13.851535558700562,13.285627126693726,177.30128002671,2.2217632e-09,8025.60707116127,1.5829029083251953,800,96.69139756264737,3.1463528531245437,-0.8005035288584432,445.8411995800386,0.07113508843221104,0.0013480419,0.03036271883516429,6.715985044212109,309.3928207822213,101.35182276353358,0.42789721488952637,4.29794863588827,800,523,0.003062586535092735,15.114017248153687,83840000,4.398441779617366,0.0005,1.2323791980743408,17.234240695974307,1.2325551509857178,3.4159371852874756
0.1099083423614502,3.5279812812805176,3.2180936336517334,0.40564108,0.0027467964182607556,0.00028905328,3.850598166419191,0.40563646,13.81648564338684,13.238923072814941,173.16955037541672,6.3925976e-10,8040.6868369579315,1.5785996913909912,800,131.1716538395551,3.0708498211660675,-0.8813601026275567,443.52200878349134,0.06635694085099365,0.0028894746,0.02973665688807097,6.226393766610056,301.99582983995845,100.85637242837284,0.4417407512664795,3.9617728600686792,800,524,0.013792413248207975,15.073604583740234,84000000,4.249009672048228,0.0005,1.2267284393310547,16.074098677538046,1.226912260055542,3.449404001235962
0.10947132110595703,3.529921054840088,3.2616207599639893,0.4052689,0.0027618998411613016,0.017398598,3.3535908985891827,0.40526897,13.907212018966675,13.356065511703491,176.69491765650542,-6.67572e-10,8055.85560965538,1.593775987625122,800,158.54551263817606,3.137777837922389,-1.0803236318990534,443.0109262811387,0.06428589243845019,0.0037543625,0.029087170887154665,6.030964148824608,308.5920241664588,95.0256151012292,0.415755033493042,3.82734115005813,800,525,0.03878961781972968,15.16257095336914,84160000,4.3944067780334635,0.0005,1.2252302169799805,15.16273329042005,1.2255346775054932,3.5080931186676025
0.11012864112854004,3.535015821456909,3.2619400024414062,0.40490302,0.002796502089990561,0.001167795,3.523479360245362,0.40475404,13.796136379241943,13.268258094787598,177.3580672643063,2.6822092e-10,8070.922902584076,1.580310344696045,800,132.30029942397906,3.145346754425217,-0.4175505920156523,438.25327728606646,0.06572849206347085,0.0015540462,0.028808025559268105,6.167729084142097,309.3209140333271,92.85086259371855,0.3918311595916748,3.902264130412476,800,526,0.04415244941187754,15.06094217300415,84320000,4.357333277627056,0.0005,1.234790563583374,17.13555533919824,1.2349061965942383,3.4255211353302
0.10934138298034668,3.5288267135620117,3.232530117034912,0.40428087,0.002881449277227622,-0.0023770563,3.569477840698498,0.40418503,13.801533222198486,13.235150337219238,171.36183744012794,6.9737444e-10,8085.985505580902,1.5809085369110107,800,134.9719286986941,3.0381046783323966,-0.6875063584032964,440.35302695860304,0.06398164766067145,0.0016206758,0.029156975111135602,5.975830574192057,298.7514248806985,97.43391942690792,0.43109130859375,3.806860715329066,800,527,0.035709915139052875,15.056472778320312,84480000,4.214185541177436,0.0005,1.2247393131256104,16.27587435588264,1.2248528003692627,3.430891752243042
0.11148309707641602,3.5316553115844727,3.234895706176758,0.4038191,0.002884862035256177,-0.0043623503,3.7723109774419976,0.40384746,13.81121563911438,13.247249841690063,169.449101291824,-1.9550321e-09,8101.066113948822,1.5774750709533691,800,40.049173607653366,3.0053946953710913,-1.2423866947195963,433.4622828442731,0.0627441661123343,0.0011684328,0.0287879248490599,5.844003059731944,295.517839160464,96.19563733283658,0.4265611171722412,3.6981988117543825,800,528,0.03255178568388404,15.074461221694946,84640000,4.1634671950733075,0.0005,1.232384443283081,15.36385144044949,1.232499122619629,3.439347505569458
0.11031866073608398,3.532693386077881,3.2688069343566895,0.4038251,0.002962621276483286,0.001509007,3.6002242711144725,0.40384233,13.820613861083984,13.271350383758545,166.31960148634116,2.1219253e-09,8116.149666070938,1.5846927165985107,800,120.94604555845093,2.9473253814859826,-2.110816232272108,434.91395585807476,0.05823898840216734,0.0015941178,0.02825760861270475,5.380003052717837,289.85827220099253,93.27072213839864,0.413010835647583,3.425483451087567,800,529,0.04839871978714454,15.07744836807251,84800000,4.0338385104683026,0.0005,1.2265489101409912,15.407434768019,1.2266662120819092,3.4215946197509766
0.10946083068847656,3.534404754638672,3.2645790576934814,0.40382668,0.002818388474104338,0.0257997,3.8105602004909715,0.40375388,13.852330684661865,13.30302381515503,175.5572430175793,-9.506942e-10,8131.2728617191315,1.5830838680267334,800,62.33242916362938,3.1120975316080117,-1.5861790125837598,442.05017819031417,0.06553410715758919,0.006153705,0.029191831334631907,6.137761116265342,306.001115314241,94.71917978229436,0.41390275955200195,3.8957642891264537,800,530,0.04036912140774902,15.116985082626343,84960000,4.300951616904364,0.0005,1.2344043254852295,15.85501055261619,1.2345860004425049,3.455153226852417
0.10974717140197754,3.5379834175109863,3.221480369567871,0.40380922,0.0029062762043303436,0.02355096,2.957853242813143,0.40376663,13.804518461227417,13.247146129608154,173.9569222135597,1.7881363e-11,8146.346382379532,1.5792434215545654,800,164.32469940637296,3.0857293816668037,-1.1197069980376226,445.87488567556244,0.06004797815871384,0.00574818,0.028802060933269064,5.590903671170408,303.41515518379583,92.60735757396678,0.4217236042022705,3.5495632774348085,800,531,0.07837536117443857,15.06728982925415,85120000,4.288841816372461,0.0005,1.2325146198272705,12.83242008837565,1.2326991558074951,3.4439280033111572
0.10969710350036621,3.534696340560913,3.232717514038086,0.4038086,0.0029776333591972452,-0.0029894682,2.702626774391196,0.4037202,13.852420091629028,13.270353078842163,168.52665146552653,-1.7166137e-09,8161.47244143486,1.5844941139221191,800,132.04307026612557,2.9832590200925098,-0.2743052582416138,456.7359490829478,0.05643580118363763,0.0018961641,0.027429570230153175,5.221464597036491,293.40472971111046,89.45250712843144,0.4463620185852051,3.301760215999354,800,532,0.0828984286259779,15.119885206222534,85280000,4.086621513389546,0.0005,1.2377641201019287,13.875199677051809,1.2379474639892578,3.455106496810913
0.10952186584472656,3.5278944969177246,3.202897071838379,0.40358493,0.002963462787717562,0.012057572,2.6127640008827893,0.4035393,13.796581983566284,13.223083019256592,168.26373546381794,-5.662441e-10,8176.527242422104,1.5806388854980469,800,163.54610735338875,2.984980236869421,0.2129019705274796,432.0977426625303,0.05445843703257992,0.0034141722,0.026774575827254905,5.027874005151275,293.6287551136189,88.49174789780407,0.4380335807800293,3.1747348351744837,800,533,0.08403826884226348,15.04854154586792,85440000,4.12035756099353,0.0005,1.2212128639221191,12.836291185156796,1.2213826179504395,3.4447107315063477
0.1095120906829834,3.5324676036834717,3.286006212234497,0.40328836,0.002878329693353821,-0.0005691534,3.013239570740544,0.40329427,13.892883539199829,13.325241804122925,172.7787647559104,3.0398375e-10,8191.690302371979,1.5872492790222168,800,28.6800994493933,3.0613462489385244,-0.7533319161229142,440.38461851952843,0.05709959097660428,0.0012287404,0.0270536859706464,5.297145281285963,301.09590438165617,86.99081822365338,0.4321768283843994,3.3730324304206625,800,534,0.06563865735804807,15.156941175460815,85600000,4.232497282778691,0.0005,1.233940601348877,13.796132480151396,1.2341184616088867,3.459615468978882
0.1118474006652832,3.5521628856658936,3.21911883354187,0.40314037,0.0026993682060703255,0.0048715295,2.9391431212690184,0.4031149,13.802340030670166,13.237540483474731,187.08545956476016,6.7353245e-10,8206.753863334656,1.5766007900238037,800,182.9502522550965,3.3191897691210643,-1.1128917552537778,441.62115460039564,0.06201499440894344,0.0017008781,0.028372526927886523,5.828808837009915,326.4287560790151,84.87982263529898,0.42705202102661133,3.7186924985884775,800,535,0.07354107738565159,15.057311773300171,85760000,4.755882526644073,0.0005,1.2254159450531006,14.022447600776347,1.2255935668945312,3.403991460800171
0.10894656181335449,3.5334742069244385,3.2603702545166016,0.403019,0.002940170734630294,-0.002524024,2.9841110034427474,0.40292275,13.82742166519165,13.301486253738403,170.44807374643509,7.629394e-10,8221.842521429062,1.5819203853607178,800,136.8695652825163,3.021675551268169,-1.1504298872372487,441.97659595643887,0.05434865396650574,0.001606615,0.026912186586275137,5.007854849234352,297.16871140453065,83.5908878177299,0.3910501003265381,3.152660005716641,800,536,0.057514116968243725,15.082388401031494,85920000,4.242155100315118,0.0005,1.224691390991211,14.613071077020237,1.2248749732971191,3.4626119136810303
0.11072707176208496,3.5503604412078857,3.2919392585754395,0.40277588,0.002756955261451783,-0.0024701038,3.1946460264336074,0.40275532,13.909302234649658,13.341111898422241,182.9730921871691,6.675721e-10,8237.01636338234,1.5896859169006348,800,57.48679662745563,3.247190047537351,-0.8400428397162149,442.9654383227915,0.06230354073293208,0.0012707328,0.028922709202790487,5.8378978788223295,319.23740662435017,87.776064627879,0.43148016929626465,3.728699033715512,800,537,0.04265894542640893,15.167638301849365,86080000,4.573779570738355,0.0005,1.2283029556274414,13.683510666360364,1.228478193283081,3.44492506980896
0.1096196174621582,3.527268648147583,3.219233274459839,0.4025908,0.0027897201327409683,-0.0045637395,3.114601415077892,0.40254554,13.804388046264648,13.238109827041626,182.61112480933895,-3.9339082e-10,8252.08066868782,1.588697910308838,800,27.432743532163727,3.241652684379646,-1.5071926476216975,455.2540837372969,0.061511096781050684,0.00058682926,0.02868505565461391,5.758587376862493,318.74192766541717,87.63003020130876,0.4306304454803467,3.673558738048132,800,538,0.04940296037788763,15.058079242706299,86240000,4.591683367934464,0.0005,1.2231998443603516,14.158653250390635,1.2233715057373047,3.439908266067505
0.10961008071899414,3.5445492267608643,3.230593204498291,0.4025344,0.0027937871007335836,-0.0013111321,3.0933152012136778,0.4022789,13.823192834854126,13.256720304489136,185.36498834005187,1.758336e-10,8267.167161226273,1.579653263092041,800,165.02809847410563,3.2883578602478534,-0.4060006914015876,442.6451014928748,0.06358205061551789,0.0009479465,0.027865248256361105,5.963022196272747,323.3775822852863,82.08032460277492,0.43097829818725586,3.81955010382727,800,539,0.04225746400807113,15.080355405807495,86400000,4.573241300496704,0.0005,1.226607084274292,14.726032474951664,1.2267887592315674,3.4396843910217285
0.1108860969543457,3.5193986892700195,3.2657229900360107,0.40211445,0.002845423648996127,-0.00369716,3.121468782505149,0.40206096,13.825436353683472,13.24725341796875,181.17453705453735,7.7486045e-11,8282.264258623123,1.5839118957519531,800,146.18922421236925,3.213425386538497,-0.6945648860815684,442.2805169358384,0.06181250032730681,0.0009527821,0.027712995099627203,5.7780847968257625,315.9868522214988,84.05008731531443,0.44131994247436523,3.6840739783077163,800,540,0.04170890910394061,15.090942621231079,86560000,4.482792459834663,0.0005,1.2357792854309082,15.412204420388965,1.2359611988067627,3.409799814224243
0.11007046699523926,3.53952693939209,3.254202365875244,0.4019211,0.0029941997617578477,-0.0024774454,3.1756843593982897,0.40186226,13.880460977554321,13.317745685577393,172.21757329209424,1.1712313e-09,8297.40948009491,1.5780065059661865,800,139.1074065035204,3.0527784579521167,-0.7251439790008625,443.2324922853083,0.057765733771252346,0.0006717459,0.02748407529535605,5.3315134926519825,300.0845039017835,80.94285896054355,0.4267125129699707,3.4089242488418834,800,541,0.04703797322729959,15.139060258865356,86720000,4.041611138943058,0.0005,1.2289166450500488,17.0280669609773,1.2290971279144287,3.4524357318878174
0.10971474647521973,3.53601336479187,3.2591469287872314,0.40160522,0.0028936217813251928,0.0027253507,3.3257342696418877,0.4015475,13.838724374771118,13.264972448348999,180.1662804123346,4.6491624e-10,8312.519181966782,1.5846805572509766,800,153.20921526785233,3.1954643180995155,-0.6447725968471585,454.8426384661513,0.06213581997112335,0.0018478179,0.028596165324132068,5.78876904602415,314.1279250969655,83.68052741457105,0.4380605220794678,3.669147107495138,800,542,0.032051598180388156,15.103543996810913,86880000,4.300629888238978,0.0005,1.2352614402770996,14.271061765819827,1.2354400157928467,3.422400712966919
0.11149716377258301,3.5452322959899902,3.231738328933716,0.40128902,0.002595804762684566,-0.001946099,3.466531783355819,0.40131873,13.787161111831665,13.229878664016724,193.14409552905028,2.1159643e-10,8327.573997497559,1.5759556293487549,800,131.75558149336518,3.4260998139248193,-0.680097201036277,440.44957255817576,0.0702809362721357,0.0017190278,0.028876822169185783,6.652199576788855,336.7836272811152,79.34984049845642,0.41985225677490234,4.243115523240796,800,543,0.017843107359317597,15.048693656921387,87040000,4.765033685742021,0.0005,1.2319116592407227,15.036128940252041,1.2320914268493652,3.41129207611084
0.10925626754760742,3.5267622470855713,3.233818292617798,0.40104622,0.0027973465436185846,-0.0015768349,3.6586165105284016,0.40101948,13.777886629104614,13.213141918182373,184.69398754046418,-4.4703471e-10,8342.61939072609,1.5843534469604492,800,192.44768995756752,3.275903678929692,-1.3411061360659635,438.843662249965,0.06723422124040856,0.0021737828,0.029039979196260536,6.3141053126437745,322.04864079008985,84.12595633448055,0.42951393127441406,4.002968125704421,800,544,0.018094207820416035,15.03926944732666,87200000,4.493278531142809,0.0005,1.231166124343872,16.94192500883588,1.2313377857208252,3.4064064025878906
0.11036515235900879,3.5301599502563477,3.1931231021881104,0.40077955,0.002596605891156725,-0.0033790919,3.684393005636063,0.4007408,14.160772562026978,13.597101211547852,197.22471350949024,-2.2053714e-10,8358.049010038376,1.9803409576416016,800,180.89921113473696,3.501350424767416,-0.4306999495175311,450.0596261250975,0.07722173614593318,0.0014895914,0.02974400721137819,7.346205214541717,344.16000525241645,79.89129858136646,0.42741894721984863,4.679850515539072,800,545,0.016178238399667075,15.423476457595825,87360000,4.888419160757735,0.0005,1.2325706481933594,16.226801174848816,1.2327497005462646,3.4324676990509033
0.10959053039550781,3.524493455886841,3.233187675476074,0.40047976,0.0027233827381357876,-0.0038444768,3.5732829813131466,0.40040696,13.820910930633545,13.256587505340576,190.46029719383597,4.470348e-10,8373.141295194626,1.5818507671356201,800,99.58824413746981,3.378149079735231,-0.6775464080340512,444.8121217572951,0.07020388697999752,0.0010350319,0.029017688123762833,6.625949952704043,332.0362930704761,78.98007780158203,0.4288356304168701,4.215536116499286,800,546,0.014005797053059236,15.086104154586792,87520000,4.6220083615142,0.0005,1.2350971698760986,16.25446245581008,1.2352735996246338,3.457793951034546
0.10961794853210449,3.5234832763671875,3.2751920223236084,0.40006593,0.0028097432002192027,-0.004816054,3.6372736595722808,0.40009907,13.825504302978516,13.27768063545227,185.7986557398242,-1.4603136e-09,8388.23767375946,1.583202600479126,800,185.16534558182548,3.2939529023694494,-0.48832823906275347,457.94693224019164,0.06619308285659838,0.0011023087,0.028963786381596905,6.201952806101865,323.7663510973165,82.2459673036627,0.4122912883758545,3.9072980445676895,800,547,0.01217960053942644,15.090199947357178,87680000,4.459389066645267,0.0005,1.234654426574707,15.644456142220466,1.2348368167877197,3.4336166381835938
0.11074256896972656,3.526768922805786,3.2230606079101562,0.3996693,0.0028268386424770277,-0.0040066666,3.4958889581629284,0.3998003,13.807220697402954,13.229530572891235,181.53210572523207,-3.135204e-09,8403.313901662827,1.5868809223175049,800,124.37219026955134,3.2179321577883764,-1.6589652412379812,451.2243062825452,0.06359334586653848,0.0012433233,0.02805127966786744,5.946348201759083,316.35057677776405,81.95806568445904,0.44094300270080566,3.7832777613179873,800,548,0.012565758939806744,15.070098400115967,87840000,4.351510792192331,0.0005,1.2329366207122803,15.921319372874741,1.2331135272979736,3.4282970428466797
0.1096193790435791,3.536917209625244,3.2282330989837646,0.39962175,0.002682828766329991,-0.0030828516,3.682751663560865,0.39950684,13.81019377708435,13.241432189941406,191.69692535607018,-6.7353245e-10,8418.398914813995,1.585174322128296,800,211.09882628366685,3.397397760206312,-0.6232372061280019,445.333368955984,0.06829875505679905,0.0014359195,0.029067406038167758,6.4386590678005815,333.9817563937587,80.22096335612127,0.4331958293914795,4.080693870804918,800,549,0.030900429434843245,15.07888126373291,88000000,4.601294428241233,0.0005,1.2391667366027832,15.444738375670834,1.2393431663513184,3.429030656814575
0.10918664932250977,3.5233278274536133,3.254432439804077,0.39928776,0.0029577955248222053,-0.0019892426,3.343253628301766,0.3992491,13.82080078125,13.263822555541992,167.94777745891332,-4.649162e-10,8433.486982822418,1.5847604274749756,800,172.82530089834324,2.9736681189196816,-0.22262895543861727,456.04571884402344,0.053242734512981664,0.0013811582,0.02629506639778042,4.862731000208908,292.3690754736885,76.7123730054258,0.42185187339782715,3.0776099506404018,800,550,0.04124863489479418,15.081790685653687,88160000,3.862331254202153,0.0005,1.2307014465332031,15.499258607422828,1.2308826446533203,3.436155319213867
0.11049127578735352,3.5310890674591064,3.2549633979797363,0.39870247,0.0029811184535232277,-0.0033722923,3.4146433252260247,0.39878374,13.823644638061523,13.256969451904297,170.8693495595444,2.2113322e-09,8448.581622600555,1.585395336151123,800,188.13858467642444,3.028836709002247,-1.0437306226405656,443.8354490876037,0.0525472846015648,0.0008417669,0.026486135720254576,4.788697996178159,297.718356400197,73.63995739606685,0.4302408695220947,2.9881924716535924,800,551,0.03392855511633549,15.088194608688354,88320000,3.959386213385329,0.0005,1.234316349029541,14.35958678273482,1.2344918251037598,3.424982786178589
0.1095576286315918,3.534259796142578,3.2500505447387695,0.39838505,0.002595185892416519,-0.0028129253,3.3053678495117076,0.39835563,13.847540378570557,13.28222370147705,196.94063743305512,-2.3782254e-09,8463.694233179092,1.5807006359100342,800,116.87923400958793,3.496855734217215,-1.754206959359697,453.6691173133795,0.06965253556606946,0.0019173579,0.029275666005590905,6.5905786757041165,343.70969199995335,76.69727495494477,0.42983341217041016,4.198490901598446,800,552,0.04431657107314365,15.106171369552612,88480000,4.90782979335042,0.0005,1.2288916110992432,15.219504500704105,1.2290754318237305,3.4525604248046875
0.10973978042602539,3.547701835632324,3.2500388622283936,0.39796928,0.002746183327848717,-0.001637982,3.333295195712976,0.397949,13.896374702453613,13.330621242523193,187.02060233826109,-9.447334e-10,8478.860446214676,1.5936434268951416,800,126.28158201458727,3.3181493859995594,-0.4890634106184158,440.79832270799056,0.06434114938658034,0.0011490083,0.029249624163932116,6.0337511882425865,326.1510167132947,83.27505800261696,0.43004560470581055,3.84138586959519,800,553,0.05305429858742214,15.160004615783691,88640000,4.55548179845344,0.0005,1.2328681945800781,16.19112885942804,1.2330522537231445,3.477536916732788
0.11100649833679199,3.5273633003234863,3.235790252685547,0.39767423,0.0026548533763064725,-0.003623344,3.176180659542058,0.39759,13.836145877838135,13.270437240600586,196.30654462647522,-1.4990569e-09,8493.960708141327,1.583566665649414,800,47.64933820204336,3.4838990468388613,-0.4885780462979751,447.8552829992385,0.06777301548921677,0.0020044153,0.028892665961752353,6.399282655049882,342.4080698290572,73.80170561648318,0.42879295349121094,4.101303528204606,800,554,0.0604768388973985,15.094082355499268,88800000,4.849700096275918,0.0005,1.228118658065796,14.800648155998037,1.228302001953125,3.4628844261169434
0.10994410514831543,3.528947114944458,3.2258951663970947,0.3972911,0.0028169183713878175,-0.0024046758,2.9469433200965844,0.39724466,13.768990516662598,13.223126649856567,190.2035552631518,7.3909767e-10,8508.99026298523,1.5882761478424072,800,78.51235403044865,3.369404035537516,-0.5567080926817989,446.78125261976277,0.062307870737500375,0.0009804817,0.02808728471020371,5.833569295483245,331.10077020733013,75.42578484026095,0.4100151062011719,3.73457051883153,800,555,0.06054346985886009,15.02332067489624,88960000,4.643120467881726,0.0005,1.2248389720916748,13.566505764735115,1.2249550819396973,3.417116641998291
0.10945010185241699,3.5327558517456055,3.2521023750305176,0.39710844,0.0027749807254983765,0.058797605,3.0729416239352045,0.39694807,13.823662996292114,13.258739948272705,189.91377298941677,1.8119813e-09,8524.088668584824,1.5814740657806396,800,162.70396370275526,3.3709276921670375,-0.9128240179791483,441.6410723135133,0.06438442011047066,0.013585334,0.028879636848928927,6.04673822251725,331.34786110200105,77.83011759757282,0.4294707775115967,3.8432579978612993,800,556,0.04961000293313776,15.092245817184448,89120000,4.743290352862446,0.0005,1.2378175258636475,14.659716483203045,1.2380023002624512,3.4312307834625244
0.10945940017700195,3.53122878074646,3.2726070880889893,0.39684722,0.0030933975327623793,0.093205355,2.553883867135052,0.39668927,13.854706764221191,13.289385318756104,179.24950011576817,-8.2850454e-10,8539.215714931488,1.5785400867462158,800,105.85849845941915,3.1771935559271283,-0.5061658314030669,438.51439706408473,0.057718992240934575,0.026975801,0.026891187000329702,5.332487559740734,312.2452306233073,70.60077980431439,0.42992305755615234,3.345035639175614,800,557,0.06497113431416848,15.120835542678833,89280000,4.323477428403875,0.0005,1.2357604503631592,14.06027569000712,1.2359442710876465,3.447709560394287
0.11897897720336914,3.7473297119140625,3.375826835632324,0.39606562,0.003120939916910795,0.0589015,1.844302419384266,0.39601117,14.209023237228394,13.613831043243408,191.6545456205179,-1.1920935e-10,8554.686568260193,1.5830047130584717,800,13.813935941621756,3.3977065870049694,0.7654531214528657,449.2353429287868,0.06231815678023505,0.016096706,0.02747744749373183,5.832669199575751,333.8927991583787,69.56476161098587,0.44861340522766113,3.754068514802721,800,558,0.07952664588424965,15.464702606201172,89440000,4.70358491475132,0.0005,1.2259538173675537,11.331782163810136,1.2261321544647217,3.4327309131622314
0.10905122756958008,3.529524326324463,3.281404733657837,0.39526424,0.003207531330642399,0.03679965,1.8527147458408555,0.39527953,13.821840763092041,13.282793521881104,186.3021604708527,-5.364419e-10,8569.769984006882,1.5877020359039307,800,60.69984163375775,3.299651460698107,1.000792833838397,442.4262435447646,0.06272223455664344,0.01066375,0.026407791705268805,5.851957688737508,324.31513617914084,66.62172260532316,0.4039907455444336,3.7064235317684053,800,559,0.06584971501244734,15.077275514602661,89600000,4.520001999234361,0.0005,1.2254650592803955,14.499016915885544,1.2256419658660889,3.420649766921997
0.11307001113891602,3.53823184967041,3.2190263271331787,0.3947377,0.0029659183498074487,0.008515838,1.7406936933326864,0.39480016,13.863537073135376,13.280784606933594,191.9237370935092,-1.6301872e-09,8584.897174835205,1.580570936203003,800,22.400015038675,3.4043883506438113,0.40304523038061346,443.1453824980168,0.059700726061293174,0.0029027376,0.026737434885361615,5.598231713345006,334.613172705693,66.37318437182579,0.44373106956481934,3.596841760492184,800,560,0.06995896957245896,15.121082544326782,89760000,4.725030027255333,0.0005,1.2279140949249268,11.538641870783039,1.2280945777893066,3.4555535316467285
0.10920166969299316,3.5348939895629883,3.246450424194336,0.39434642,0.0031439621528586994,0.007890255,1.8103616248576657,0.39437044,13.785183429718018,13.265634775161743,177.76420579852717,1.0639429e-09,8599.946857213974,1.5839972496032715,800,193.9082821516188,3.1489900183924004,0.5105961208969281,425.6304341563799,0.05471279508214755,0.002709977,0.02480996478593117,5.042973045425552,309.5294372554814,61.135724793854564,0.38440823554992676,3.1518429574712594,800,561,0.05247743941958123,15.04355001449585,89920000,4.234689029404455,0.0005,1.2284777164459229,11.837681069700059,1.2285881042480469,3.4379637241363525
0.1123204231262207,3.5372190475463867,3.294396162033081,0.39403936,0.0031501098820841734,0.006609538,1.8824775724379743,0.39399865,13.919276475906372,13.325785398483276,181.108384001183,-7.1525605e-11,8615.142572879791,1.5789599418640137,800,23.71340727353725,3.208734027274146,0.9398100905234106,441.8430716121637,0.059393285381186774,0.00271212,0.02567494459312958,5.514649255407105,315.38067042964974,65.15328098947927,0.45519423484802246,3.4827365547295543,800,562,0.06556034748639467,15.18953013420105,90080000,4.409578612333268,0.0005,1.2404804229736328,12.972487854419851,1.2406647205352783,3.454948663711548
0.1101236343383789,3.5447115898132324,3.22918963432312,0.3936387,0.002847548065612409,0.011176397,1.8012617446768413,0.39359662,13.809190273284912,13.252002716064453,195.61379311339417,1.4543533e-09,8630.215287923813,1.579965591430664,800,8.838764111292516,3.4708549784993905,0.47782502019950673,446.9501972828217,0.0590856271585303,0.0065258318,0.026512219988237093,5.556510479431205,341.1610658651134,61.01070489773161,0.42110109329223633,3.5739942497801245,800,563,0.07548476726315197,15.066502094268799,90240000,4.91656169485562,0.0005,1.2270307540893555,12.403591875085024,1.227212905883789,3.4333322048187256
0.1096346378326416,3.5423927307128906,3.2071118354797363,0.3931634,0.002999111341954148,0.0008290556,1.6114794236048668,0.3931878,13.813171148300171,13.237684488296509,191.60049741357557,1.090765e-09,8645.298453092575,1.5855412483215332,800,155.8091964688856,3.396340169375237,1.211216043850655,439.7869704790352,0.05708760406355368,0.0014845539,0.026478367734182388,5.339639646820628,333.856193728193,64.56692719971545,0.439852237701416,3.4061662565993913,800,564,0.05726076358395906,15.076961994171143,90400000,4.737432972081957,0.0005,1.233295202255249,11.466090257621614,1.233476161956787,3.4382362365722656
0.1099405288696289,3.532881736755371,3.2705612182617188,0.39300326,0.00312888119994397,0.008387058,1.625847795968042,0.39288813,13.82776141166687,13.268216371536255,186.81321306691146,2.8610223e-10,8660.381617546082,1.578463077545166,800,56.85528830507583,3.3108333440717614,0.40289596530652105,433.7995878774483,0.05728372661166099,0.0027812507,0.026051043025809118,5.339036211923928,325.44045681571487,65.03999186893927,0.42351675033569336,3.3860246404675136,800,565,0.05601948116623727,15.0770103931427,90560000,4.5753819924563865,0.0005,1.2199468612670898,11.68097389703474,1.2201156616210938,3.4234602451324463
0.10983133316040039,3.531461477279663,3.254171848297119,0.39260733,0.003188416068178082,-0.0006613046,1.6110524043525651,0.39262626,13.86208724975586,13.295987129211426,186.4874102209253,-9.894372e-10,8675.519568920135,1.585099697113037,800,60.74850978071132,3.3030166630663547,0.43830676271520247,439.6669982141641,0.059275064983443496,0.0020846254,0.02604563757634158,5.514487249338502,324.65777615442425,65.41773070968196,0.43021464347839355,3.4841986377270753,800,566,0.04943922566371954,15.131643056869507,90720000,4.522134865369806,0.0005,1.2394719123840332,10.829431375538563,1.2396488189697266,3.4630110263824463
0.11037254333496094,3.5293521881103516,3.2254066467285156,0.39253744,0.0031449943497956143,-0.00053754443,1.5871922909443203,0.39239818,13.813454151153564,13.245581865310669,188.72184717247546,1.168251e-09,8690.601850271225,1.5805163383483887,800,155.96947374895544,3.3427402920245273,0.8194059403172911,444.9219616997332,0.05799874473940922,0.0017594071,0.026173304137027748,5.397333307292973,328.5854255811433,63.394689412185684,0.4315011501312256,3.4121407258967293,800,567,0.059917625572484035,15.076067447662354,90880000,4.606111891300917,0.0005,1.232851266860962,10.302587504511378,1.2330255508422852,3.445606231689453
0.10992026329040527,3.536405324935913,3.2546167373657227,0.39213368,0.0032459537835000476,-0.0029264924,1.6430192343514942,0.3921189,13.857298374176025,13.290302753448486,185.70204163788097,2.2649771e-10,8705.721867084503,1.5861968994140625,800,66.29696048313518,3.290025088353279,0.0400572559271446,439.4470971224972,0.05947441060809627,0.0013154162,0.026233016368865197,5.526259412226611,323.259638161092,64.96508980628658,0.4311485290527344,3.506630541005137,800,568,0.05913489047693443,15.113662719726562,91040000,4.476864973660963,0.0005,1.2256903648376465,11.269851341380495,1.2258613109588623,3.4482314586639404
0.11142301559448242,3.5379533767700195,3.2446844577789307,0.3918569,0.0032348916364606317,-0.0026465799,1.665419016783521,0.39182,13.843162536621094,13.27524995803833,185.49215540700368,1.6063453e-09,8720.831004619598,1.5805039405822754,800,20.73957703420717,3.2848788210979154,0.2422584878903227,440.6716957251812,0.05924703815180946,0.001425104,0.02639770550713348,5.501583724664596,322.8055452684247,68.17051168421399,0.4305076599121094,3.4469327299184527,800,569,0.06332771363731964,15.102941513061523,91200000,4.555163689776983,0.0005,1.2299158573150635,11.046107853993282,1.230095624923706,3.447199583053589
0.11016726493835449,3.533729076385498,3.2661125659942627,0.39149293,0.0032304577264783882,0.0397688,1.6128389232332132,0.39145994,13.821140050888062,13.247272253036499,185.86199531448023,-2.1129847e-09,8735.92408490181,1.5840864181518555,800,63.12660287903111,3.2911551491549917,0.8297284843335486,443.85004976526494,0.05785137108136171,0.010143887,0.026541380185391112,5.365888107536858,323.3998369554832,63.75761011892993,0.43773365020751953,3.4063607697677933,800,570,0.0578786830493835,15.086946487426758,91360000,4.539040732570556,0.0005,1.2352266311645508,11.675683433610176,1.2354166507720947,3.398960590362549
0.11045598983764648,3.5305073261260986,3.2196407318115234,0.39123312,0.002855628401736787,0.039328407,1.9609103327054085,0.3910406,14.208110570907593,13.65475058555603,199.14243685396707,8.493662e-10,8751.401631832123,1.5841615200042725,800,193.66497529363815,3.5352023480522803,0.2847716411945737,442.60884703965337,0.060186343315029034,0.0071142293,0.028200113863339517,5.657047173236335,347.42559400836484,63.305066453654774,0.41696977615356445,3.6248501228789562,800,571,0.08480710677256625,15.471349000930786,91520000,4.994978376769384,0.0005,1.2330584526062012,11.812116886122803,1.2332379817962646,3.465550184249878
0.10954523086547852,3.527287006378174,3.2282612323760986,0.39079395,0.002855387964624277,-0.0019671516,1.9640895386199642,0.3906397,13.802826166152954,13.248265981674194,199.87488867648165,1.1444092e-09,8766.473157167435,1.579343557357788,800,93.33041413893686,3.5418619248868004,0.8073279258144922,442.7383301843574,0.06305032090626632,0.0018092751,0.02842389750997072,5.940444534262429,348.0045362874784,65.78821143302534,0.41915369033813477,3.8228821047260886,800,572,0.08079446576088051,15.065368175506592,91680000,4.925560359914389,0.0005,1.2329976558685303,12.332012697533841,1.2331786155700684,3.4495255947113037
0.11066555976867676,3.537144660949707,3.233872652053833,0.39053,0.00301938093326005,0.0057196193,2.0779864466097724,0.3904324,13.836797952651978,13.269397497177124,195.53055966779334,8.8289376e-10,8781.573613405228,1.5846633911132812,800,142.06011446019926,3.4642650623316324,-0.7619602115854784,444.099389809218,0.06103704793884854,0.0023147643,0.02770135284290354,5.710786083240456,340.3485555099487,63.8268780392035,0.43077683448791504,3.6300564580575827,800,573,0.07133346151094908,15.094317197799683,91840000,4.7893311371406195,0.0005,1.22719144821167,12.886248492095298,1.227369785308838,3.4505412578582764
0.10994458198547363,3.5354137420654297,3.222712278366089,0.39052114,0.00292914233462144,-0.00028198826,1.9732809886471865,0.39038023,13.804763793945312,13.24924635887146,198.60844616359765,-1.3113023e-09,8796.664095878601,1.5844757556915283,800,184.7333790410557,3.520243232150412,0.7200372764597384,440.0926467407061,0.061383852459536425,0.0019981675,0.02821118984719683,5.765286004787599,345.909424541142,64.21818945560923,0.4196348190307617,3.6841778916945263,800,574,0.07482054322444501,15.08431625366211,92000000,4.930741408544469,0.0005,1.2485859394073486,11.819835511624682,1.2487618923187256,3.4433305263519287
0.10989022254943848,3.531938314437866,3.24499249458313,0.39027402,0.0031581908681625713,-0.0010357111,2.0224598451774396,0.39017653,13.829510688781738,13.26354718208313,189.3988308823808,-2.2053728e-10,8811.758412122726,1.5838146209716797,800,21.40949449910146,3.353751008648544,-0.11654208759462456,444.04965206313096,0.05932205169634066,0.0009176242,0.02705997505645141,5.503761574475082,329.50823492158554,63.25883254105433,0.4301726818084717,3.4598652297706973,800,575,0.04307715354846262,15.08818507194519,92160000,4.672450634061204,0.0005,1.2287342548370361,12.501852104884968,1.2289094924926758,3.4391088485717773
0.10957002639770508,3.532550096511841,3.239187240600586,0.38988474,0.0032424828182225206,-0.002054228,1.9338315985672654,0.3898888,13.800132751464844,13.258825063705444,184.11123986403308,1.746416e-09,8826.827372074127,1.5881049633026123,800,9.456627089923805,3.259268773919021,-0.12394464305238534,437.12483781969337,0.05665533350265089,0.0020454428,0.02625616303687297,5.2141515872971285,320.1418019568742,59.86926145097902,0.4058661460876465,3.263158551827934,800,576,0.04576637750559841,15.062825918197632,92320000,4.4998760987056,0.0005,1.233577013015747,11.817792878742935,1.2337584495544434,3.4377334117889404
0.11060714721679688,3.538196325302124,3.235474109649658,0.38964307,0.003120822675109044,-0.0015218477,1.8586773729239452,0.38966444,13.7809157371521,13.274697303771973,193.27676288775322,1.1563303e-09,8841.87667131424,1.5809290409088135,800,105.65010836757939,3.4227882844329556,0.7110302391028221,441.35901362170125,0.057313456951570335,0.0013472246,0.02643851170472901,5.326559920824629,336.30156264710115,57.94411923907215,0.36965107917785645,3.3905643926918936,800,577,0.05663581195979023,15.04314661026001,92480000,4.858227322762102,0.0005,1.232407808303833,13.731047731970577,1.2325212955474854,3.45477294921875
0.11057233810424805,3.529268264770508,3.2066128253936768,0.38943514,0.003074070166382471,-0.00081254315,1.8783605303393556,0.38953188,13.787686347961426,13.222662925720215,194.6301529993461,-1.5705824e-09,8856.93297958374,1.5814399719238281,800,145.81941979024703,3.4504143202115136,0.902391409399925,439.4855936177505,0.05896136421871919,0.0014974052,0.027236435529846212,5.496968360579055,338.98282917844364,59.5118536288085,0.4285266399383545,3.519029510597211,800,578,0.07657776361549733,15.050092458724976,92640000,4.874871701662706,0.0005,1.2321431636810303,12.593545059409548,1.232318639755249,3.4447944164276123
0.11098146438598633,3.5407652854919434,3.234731435775757,0.38943008,0.0029189573490668442,0.003372794,1.9029090384411977,0.38932547,13.823047637939453,13.254929304122925,203.11694892062988,-1.078844e-09,8872.023606777191,1.5850591659545898,800,205.01347062615616,3.6045235052174815,1.0071231047977016,450.84948867829166,0.059695982414855325,0.0012229511,0.027773410457741364,5.6064423043741956,354.19362440556347,58.06058530068502,0.4312403202056885,3.608881901467817,800,579,0.0802156653040816,15.08442211151123,92800000,5.202909601315685,0.0005,1.2314093112945557,12.458346664978057,1.2315871715545654,3.430103063583374
0.11006402969360352,3.5427587032318115,3.239309787750244,0.38901666,0.0029411183374897488,-0.00037380695,1.9488934934413737,0.38906622,13.851844310760498,13.289353609085083,201.86815321217583,1.871586e-09,8887.121795892715,1.5831429958343506,800,77.85256968503825,3.579075475368186,0.2095487989214614,442.6204036432133,0.05895332529971794,0.0009968083,0.02779186122007411,5.532081859369985,351.66616353428793,58.09900946841946,0.4265589714050293,3.577272514966403,800,580,0.0736778394444976,15.092022895812988,92960000,5.147651678052141,0.0005,1.2097694873809814,13.362025532174247,1.2099511623382568,3.4587202072143555
0.11071205139160156,3.5390312671661377,3.2273035049438477,0.38869688,0.003076923638199791,0.00049879315,1.9425542891807825,0.38876894,13.834962606430054,13.269139051437378,195.88733258134545,-9.387731e-10,8902.222284078598,1.5880300998687744,800,140.92480981469743,3.4725809903729683,-0.7155551224482908,444.09553209830017,0.05896815990103081,0.0010888213,0.02767454717216084,5.503946774557937,341.2205346128469,62.957667047373754,0.42918992042541504,3.529143634303245,800,581,0.06529660469006968,15.09433913230896,93120000,4.937867154701495,0.0005,1.2301554679870605,13.506337173701912,1.230337381362915,3.452394723892212
0.11072278022766113,3.5188148021698,3.2296762466430664,0.3885315,0.0031821471417481195,0.012210154,1.8438606725417788,0.38840044,13.799909114837646,13.217239618301392,191.4576578098236,-8.165838e-10,8917.29255437851,1.5861172676086426,800,-19.555596311899997,3.391002732054107,0.8454513765180842,439.8162914372779,0.05865470117815031,0.0055932286,0.027275567706576395,5.4428360101799615,333.0670813832704,67.47745719942625,0.4460132122039795,3.4522639571259877,800,582,0.06230029731172376,15.064136981964111,93280000,4.827421242757894,0.0005,1.233558177947998,14.18148636419137,1.2337384223937988,3.4241011142730713
0.10909628868103027,3.535393476486206,3.2523672580718994,0.38826978,0.003008205079253234,0.05844529,2.091238839365632,0.38817394,13.841797351837158,13.274855375289917,197.59530731131673,5.9604724e-11,8932.3940615654,1.5833921432495117,800,186.19626073141438,3.5032926029184144,0.4320234171606322,440.30731774603,0.06019331825346453,0.014574289,0.027761413246753734,5.624612881215603,344.2207417524721,57.98431432019515,0.43195056915283203,3.556809264852336,800,583,0.06516132316946494,15.095077753067017,93440000,5.055643565264094,0.0005,1.2236132621765137,14.231316665338964,1.22379469871521,3.4372901916503906
0.11052298545837402,3.5259954929351807,3.251065731048584,0.3880926,0.002989978997432574,0.015675295,2.8124534436983106,0.38810098,13.816095113754272,13.245581150054932,192.03773510342165,2.3841863e-11,8947.48025894165,1.579176902770996,800,18.527740791333258,3.405357854575105,-0.27232682488519633,440.16294966813416,0.05831890469957725,0.0043296376,0.027598951152573298,5.402730284758101,334.4950525039056,59.83350794053364,0.43399500846862793,3.373536023069203,800,584,0.0471667228345067,15.080033779144287,93600000,4.878787189361078,0.0005,1.2334296703338623,14.316690875263426,1.2336106300354004,3.425461530685425
0.1104273796081543,3.540649175643921,3.219438076019287,0.38807702,0.0028832757395321055,0.0035074535,3.0000207509088805,0.38800168,13.788448333740234,13.244819164276123,193.61552872274052,-1.4573336e-09,8962.532670021057,1.5782814025878906,800,8.959940710589134,3.433935997184043,-0.4611880449964468,442.8498832366736,0.05871505636207894,0.0022862211,0.028142096542365495,5.463618464524591,337.40494044896667,62.643953715128255,0.4072256088256836,3.4687574206668343,800,585,0.04836282970057503,15.04625415802002,93760000,4.972762510598222,0.0005,1.2280240058898926,14.444653174185124,1.228200912475586,3.443826913833618
0.1098637580871582,3.534278631210327,3.226386070251465,0.38794604,0.002593758833461159,0.008421302,2.9502764769003202,0.38797095,13.818771123886108,13.250410318374634,206.44329480673866,1.871586e-09,8977.62226510048,1.5779986381530762,800,57.386508536725366,3.664134025710027,0.3354418005835435,438.333519847564,0.06767142450621826,0.0023193087,0.029588500953887657,6.416625754141653,359.96805181945706,58.16295460494559,0.43253278732299805,4.133496563593503,800,586,0.05806951032787849,15.083401203155518,93920000,5.351473332291864,0.0005,1.2348406314849854,14.92708100628454,1.2350151538848877,3.4478371143341064
0.10874438285827637,3.54753041267395,3.2034976482391357,0.38792402,0.0027887844731293294,0.0020237882,3.153320107517065,0.3879103,13.78846025466919,13.238209247589111,198.4256557849564,-1.1920929e-09,8992.675711154938,1.5803885459899902,800,159.96540534436372,3.5170074131620868,-0.23003148321505698,445.85364023439246,0.06351420096818605,0.0024205074,0.02885669092281905,5.95768048171552,345.460626453766,60.67725122132211,0.4155702590942383,3.7932640954916237,800,587,0.04688873113507237,15.047289848327637,94080000,5.032567962937082,0.0005,1.228816270828247,14.537703632917788,1.2289888858795166,3.4417548179626465
0.11017441749572754,3.5232059955596924,3.1940391063690186,0.38772115,0.0027011031648042274,-0.0038608839,3.0053258078706504,0.3878101,13.735282897949219,13.182482719421387,201.21265402078316,1.2516983e-10,9007.682631015778,1.5802431106567383,800,119.1022068054564,3.5657249389562895,-0.38445880006034727,454.341092131795,0.06399515807761723,0.00067787216,0.02919429729467698,6.026291624811804,350.31273274993947,62.0631822625496,0.41667723655700684,3.879543728599603,800,588,0.06319593791619094,15.00077199935913,94240000,5.142679234553275,0.0005,1.235729694366455,13.955601090588697,1.235846757888794,3.419933795928955
0.12053418159484863,3.7602481842041016,3.399787425994873,0.3877121,0.0028716697234679508,-0.0036746024,2.8080647145638253,0.387697,14.195639610290527,13.612625122070312,193.90288656920907,-4.1723247e-10,9023.132249593735,1.579949140548706,800,28.815256965338136,3.4379206875613892,-0.9302354070738018,442.6604642658474,0.05825134096922536,0.0006037549,0.028430574061188603,5.421433199117109,337.6876823308004,62.49894398830535,0.4349353313446045,3.4649793228654655,800,589,0.07319548234245672,15.44345211982727,94400000,4.914679873635853,0.0005,1.2178072929382324,13.980027599498898,1.2179903984069824,3.409712553024292
0.11009025573730469,3.527642011642456,3.231048345565796,0.38757727,0.0027517335064739116,-0.0027307998,2.780602768292255,0.38757366,13.802599668502808,13.236643075942993,199.1886853287614,1.7881399e-10,9038.205983400345,1.5785703659057617,800,19.845126502802422,3.531845223094482,0.0007349970517240567,450.1284819438308,0.059978847260725845,0.00060269586,0.028899620652694608,5.6202909680528,346.96944375635417,66.86534279586712,0.42993688583374023,3.6041662748857743,800,590,0.06311972938876273,15.06755805015564,94560000,5.101020214353782,0.0005,1.234525203704834,14.19080014837854,1.234703779220581,3.4376718997955322
0.10926151275634766,3.5337631702423096,3.2189221382141113,0.38755608,0.0029152151991561365,-0.004728306,2.7240001274852186,0.38741937,13.819091081619263,13.263810873031616,194.21012913532277,-8.70228e-10,9053.27745294571,1.5831573009490967,800,20.19235421533419,3.4396702827338523,-0.6235669043740365,446.9663820770803,0.057120772913416884,0.0007302017,0.027904022591330364,5.300232890920922,337.89391710061454,61.87976842073924,0.4200470447540283,3.3621276030572647,800,591,0.053814193930081994,15.065217971801758,94720000,4.96131780575761,0.0005,1.2155816555023193,12.567951927200847,1.2157602310180664,3.4649412631988525
0.10945534706115723,3.53245210647583,3.2655327320098877,0.3873877,0.0028273646082092106,0.0008036817,2.6975198560282143,0.38723746,13.834233045578003,13.253549337387085,200.22061322959252,-1.7046929e-09,9068.38053393364,1.5874934196472168,800,199.96526687963177,3.5485010894179156,0.040171125711285394,451.9647347521944,0.05786827845679958,0.0021689397,0.028829979549273483,5.402138505266498,348.6360501364844,61.00391182790895,0.4452509880065918,3.4400286959445525,800,592,0.07179272169905426,15.096925020217896,94880000,5.123494850315816,0.0005,1.2322616577148438,15.625997360560454,1.2324433326721191,3.4059736728668213
0.11130833625793457,3.537480354309082,3.259390354156494,0.38696012,0.0027332669699910556,-0.000605262,2.751445741297587,0.3869356,13.779229879379272,13.238688468933105,202.2615105881592,2.3543836e-09,9083.429172039032,1.5849332809448242,800,20.233884871904205,3.5838732781067693,-0.7305096401313841,444.4788610486175,0.06017933410845462,0.0018226069,0.028751411826442128,5.647589635651899,352.1263887284217,63.15161561342065,0.40326929092407227,3.6256805901234253,800,593,0.06500628094795805,15.042412042617798,95040000,5.190203185872531,0.0005,1.2324225902557373,12.70169867016799,1.2326016426086426,3.3915390968322754
0.11068868637084961,3.5293726921081543,3.205070734024048,0.38684046,0.002765553653162775,-0.0026261185,2.5617599711504955,0.38670793,13.769615650177002,13.204640626907349,202.73451162832373,2.4437896e-10,9098.466475963593,1.5834767818450928,800,103.33882613123444,3.592830068665952,-0.3765579149291742,442.20989774553675,0.05693023529279929,0.001232945,0.028987206021219777,5.325050500426649,352.9372776506994,58.70109106001267,0.4282569885253906,3.400044535542233,800,594,0.06610814458973001,15.031169891357422,95200000,5.277481263729685,0.0005,1.2322595119476318,12.685063552784166,1.2324347496032715,3.425971031188965
0.11069655418395996,3.5458638668060303,3.2359437942504883,0.38651195,0.0029582014465308944,-0.002394459,2.5661401256249547,0.38645703,13.838439226150513,13.273119688034058,193.11081975870638,-1.0728834e-09,9113.569415330887,1.580857515335083,800,11.5206618388161,3.4192755034485622,-0.44892401915695607,444.5552284523581,0.05246837516600418,0.0010327402,0.027841113575775307,4.827762759147401,335.88733945937025,60.660401020921284,0.4286661148071289,3.079992777157477,800,595,0.04628921830446476,15.096814393997192,95360000,5.007982553938317,0.0005,1.2284374237060547,14.31711090368916,1.2286169528961182,3.4475724697113037
0.1085970401763916,3.527829647064209,3.25456166267395,0.38603693,0.0029131860347885105,0.011986045,2.5738133469590974,0.38615397,13.815595865249634,13.252368688583374,194.71206936150958,-7.599593e-10,9128.651386737823,1.586150884628296,800,195.94889271009995,3.4514938601101393,-0.7102912827734036,449.95753649623026,0.052220731212149034,0.0039918767,0.02786628755964016,4.813265236142509,339.0939381324744,58.76233745276038,0.42867016792297363,3.047428827076563,800,596,0.04797930037631769,15.075838804244995,95520000,5.05651424699524,0.0005,1.2300496101379395,13.963722970630055,1.2302236557006836,3.4220423698425293
0.10982370376586914,3.5382370948791504,3.2405624389648438,0.38606706,0.002974698315217615,0.0026685607,2.372780626793734,0.38600007,14.245645999908447,13.669541358947754,194.214792150204,-2.6822133e-11,9144.176305055618,1.979504108428955,800,24.485765950344884,3.439707173154322,0.2825133074632823,448.2768590776502,0.05257217875899012,0.0018306582,0.027775603947834283,4.839318433732234,337.88426747798917,60.562763245918646,0.4403572082519531,3.0890669624622875,800,597,0.05586261359811831,15.518706321716309,95680000,5.004281395440877,0.0005,1.2436752319335938,12.286100416524762,1.2438585758209229,3.447584390640259
0.1104888916015625,3.537045478820801,3.2039756774902344,0.38577777,0.002974122111597397,0.0103335325,2.225486804602416,0.3857985,13.773752689361572,13.206208944320679,196.7526213371439,-5.6624462e-11,9159.230243682861,1.579601764678955,800,18.620029661485955,3.4840360581752057,0.23415051970929449,443.48889481257135,0.05240896764402711,0.0035377156,0.028255108216122413,4.834064412533128,342.20198071460004,58.56431390887923,0.43102097511291504,3.071029493757887,800,598,0.06385578438301658,15.04773759841919,95840000,5.04112937613052,0.0005,1.243440866470337,11.642941247235393,1.2436211109161377,3.421142816543579
0.11075973510742188,3.538008213043213,3.244856119155884,0.38540092,0.0029990672092005096,0.0027336748,2.4373398068210905,0.38549763,13.81387996673584,13.247793674468994,195.74326158679625,1.3113015e-10,9174.313893079758,1.5787017345428467,800,5.612135485418193,3.463912337135861,0.07111847587295428,444.07236888901207,0.055370588071385694,0.002092514,0.028005415182476567,5.114141171274253,340.154978988266,60.47519335349922,0.4294581413269043,3.2514279177896914,800,599,0.04891056642673222,15.077476263046265,96000000,4.986129060463587,0.0005,1.2332189083099365,13.150557367049343,1.2334015369415283,3.4236643314361572
0.11050605773925781,3.5276386737823486,3.212191343307495,0.38537833,0.0029111251202089106,-0.00043124802,2.949999377572632,0.3853632,13.772719383239746,13.198572874069214,196.70546984090728,-7.748605e-10,9189.349425315857,1.5791091918945312,800,12.08354243546456,3.4822600517661764,-1.3253959181661719,451.24186758368955,0.059049109264220134,0.002001003,0.028650462326625773,5.486067990251412,342.01829148821844,62.47937928914512,0.43770551681518555,3.475043830560776,800,600,0.05022859443654619,15.029356002807617,96160000,4.994266155181032,0.0005,1.2265794277191162,14.759315001807801,1.226762294769287,3.4166831970214844
0.10955119132995605,3.525111436843872,3.2363781929016113,0.3851642,0.002806262193367952,0.0069399783,3.021055385446163,0.3852708,13.827114582061768,13.246134519577026,202.10267244679838,4.1425227e-10,9204.445892572403,1.5878968238830566,800,17.200292541712745,3.57835216794569,-0.22445776574267529,450.1089524754556,0.06438294746257445,0.0034072218,0.028850045449043495,6.042808794747957,351.4417755272342,60.17646614579923,0.44552040100097656,3.8642594671005672,800,601,0.05228293853205564,15.090295553207397,96320000,5.1667042805426195,0.0005,1.2337586879730225,16.102507613335334,1.2339346408843994,3.433063507080078
0.10957908630371094,3.530717611312866,3.1883544921875,0.38519683,0.002530950625819916,0.00924679,3.192189412678099,0.3850885,13.79276156425476,13.2253258228302,209.13584896796436,-3.814697e-10,9219.498153686523,1.5785026550292969,800,82.7365754661404,3.709338445697745,-0.5784096936568631,454.3058821925604,0.07043638114965196,0.0027097845,0.029902929990322045,6.6879352640247545,364.31724059297085,60.12182383226349,0.43192028999328613,4.299879735894175,800,602,0.05236620716014291,15.046166181564331,96480000,5.40334736084085,0.0005,1.2237870693206787,14.62293137510535,1.2239680290222168,3.466099977493286
0.10945534706115723,3.5433568954467773,3.24365234375,0.38478085,0.0028419422245044425,0.020500792,3.3227619878412384,0.38477728,13.807415246963501,13.27069091796875,192.63219917279233,4.2319304e-10,9234.577498912811,1.585179090499878,800,60.60959698313112,3.409150778794016,-0.524916153788701,459.75281152744276,0.05708238597784987,0.0049202545,0.028235845982370868,5.279335268066221,334.817000440728,61.24670394997169,0.40132761001586914,3.3538109240616234,800,603,0.03659203249288802,15.072911500930786,96640000,4.952417549360674,0.0005,1.2354624271392822,13.464287046111426,1.2356462478637695,3.418924331665039
0.11014866828918457,3.53116774559021,3.254487991333008,0.38447034,0.002711503827477185,0.0038642928,3.7249029365406234,0.3843842,13.80951714515686,13.264362812042236,195.46077904474922,9.804964e-10,9249.656346797943,1.58262038230896,800,24.31547745921051,3.4648178031848103,-1.047410797534718,451.62341815578986,0.06003511086982935,0.0029843021,0.029549686917381277,5.592679693686625,340.26273367362444,64.09837276604061,0.4090561866760254,3.5665078712544935,800,604,0.0304962734496999,15.072683095932007,96800000,5.004773182672522,0.0005,1.2325704097747803,15.616687673279314,1.232748031616211,3.432211399078369
0.11013436317443848,3.5364768505096436,3.250779867172241,0.3838738,0.0027338853313973737,0.023657206,3.5240594470305733,0.38388643,13.865140438079834,13.271366834640503,199.95159831950505,-3.874301e-10,9264.784098386765,1.5826530456542969,800,23.696444802057773,3.5414759031128966,-0.4637960018145404,449.79718487713933,0.05992670211337076,0.0034732125,0.02909539539225052,5.587904206352752,347.7569954406903,59.48450232160056,0.45773887634277344,3.541154849851499,800,605,0.06146776816696544,15.121585845947266,96960000,5.171879801677781,0.0005,1.226865530014038,15.856925829604481,1.2270445823669434,3.436872720718384
0.11014199256896973,3.5393569469451904,3.2117624282836914,0.38342535,0.0026339985930671616,-0.0026194567,3.3084128017715675,0.3833336,13.748749017715454,13.216732501983643,204.32984484278776,1.090765e-09,9279.804126262665,1.5779697895050049,800,111.93841439169215,3.6227630993032123,-1.0872140183481291,446.50971629095955,0.061945716891885376,0.0029585059,0.02986564203786533,5.821839677552691,355.80130540887313,60.772089490307,0.3959841728210449,3.7224652047310265,800,606,0.08807829206278786,15.013609647750854,97120000,5.273943545175637,0.0005,1.2349309921264648,14.832030957368456,1.2351129055023193,3.4274961948394775
0.10950613021850586,3.5391409397125244,3.2011449337005615,0.38309965,0.0027228826930701003,-0.0017707307,3.160853999718614,0.3829621,13.82255506515503,13.26920771598816,201.93379840413698,2.9504302e-10,9294.895983457565,1.5813384056091309,800,73.72774583802791,3.575802193240753,-0.5296676109963154,450.0782326453821,0.05643123466383328,0.0013410269,0.028965960640716333,5.257544122275682,351.2300578224529,60.02535446866553,0.41793251037597656,3.387894492453394,800,607,0.08760284004387348,15.085384845733643,97280000,5.187714261850192,0.0005,1.2328565120697021,13.920317146831788,1.2331476211547852,3.4815001487731934
0.1115410327911377,3.526383876800537,3.1845669746398926,0.3826175,0.0027268760841207833,-0.004856319,3.0153796646676545,0.382639,13.752485752105713,13.18701434135437,203.98573741825425,1.2814996e-10,9309.915258646011,1.581418752670288,800,124.58190952352922,3.6162846950753176,-0.8652285719341892,450.942508017613,0.05659424972406251,0.001001858,0.029463771584442484,5.282715480895254,355.12860931878765,59.17702757897073,0.4279606342315674,3.4256466561622108,800,608,0.08560439950667036,15.013058423995972,97440000,5.292084344276493,0.0005,1.230137825012207,14.310960608091728,1.2303104400634766,3.4310550689697266
0.10986590385437012,3.54585599899292,3.2102389335632324,0.3822828,0.002676923120089886,0.030068485,2.823581162142262,0.38231394,13.834158897399902,13.256306171417236,205.00763438446177,-4.4703485e-10,9325.019270896912,1.5776336193084717,800,116.85563557731135,3.635404964071249,-0.5252855936784862,449.08428834910865,0.054835350758019784,0.0077543855,0.029676003576893418,5.117426110923218,357.1110408662418,60.353018214540256,0.4419722557067871,3.3127234435091086,800,609,0.08755891085931139,15.097758769989014,97600000,5.284053317998123,0.0005,1.2333910465240479,12.653201429410164,1.2335679531097412,3.4578192234039307
0.10963749885559082,3.5519604682922363,3.257147789001465,0.38211507,0.0027784031901463,0.018004484,3.485966865588664,0.38198152,13.886882543563843,13.318522691726685,195.80080010776916,-7.092953e-10,9340.166790485382,1.5809745788574219,800,157.47176525572732,3.4721821800600425,-1.647523785738529,456.68022401786726,0.05231038793940336,0.0048106695,0.029395845792147834,4.8192506221332785,340.99590207081746,63.28283334848488,0.4327092170715332,3.0742237924029565,800,610,0.07069786888925586,15.141209840774536,97760000,5.08667294685355,0.0005,1.2250330448150635,14.772161375973196,1.2252118587493896,3.4632043838500977
0.10883307456970215,3.5349645614624023,3.231245756149292,0.38155314,0.002588006649518106,0.08204855,4.097278704262164,0.38154566,13.832916975021362,13.264410495758057,200.73470188671482,1.5497217e-10,9355.263745546341,1.578296184539795,800,103.9621475670103,3.560509719833346,-1.794330741707422,448.8727952637527,0.06386893707491821,0.025617134,0.030974903875626583,5.999405125327255,349.70698217576484,68.14818755019817,0.4336893558502197,3.8326781551153544,800,611,0.04733267899056438,15.090739965438843,97920000,5.208897761421133,0.0005,1.2278385162353516,16.141549649742437,1.2280261516571045,3.4545955657958984
0.10999870300292969,3.53552508354187,3.2468369007110596,0.38126874,0.002802613773234086,0.031006988,3.1830852283274984,0.3813188,13.843957424163818,13.27895998954773,199.1295683236137,9.611248e-10,9370.37954902649,1.5826165676116943,800,21.632090849033165,3.5274177972073417,-0.5643974326755512,454.53428616561746,0.05305594315195291,0.009061086,0.02880471134088365,4.893840167338141,346.3478929886908,55.38567485023414,0.42903804779052734,3.106707969563071,800,612,0.07041188798340209,15.10969591140747,98080000,5.186500503009858,0.0005,1.2354562282562256,16.308590092769453,1.23563551902771,3.4495463371276855
0.10923314094543457,3.538729667663574,3.194061517715454,0.38116655,0.002723422643677898,0.020217568,4.07805249707894,0.38103265,13.771241664886475,13.189375638961792,196.77716159439876,-9.1493124e-10,9385.412094116211,1.5787625312805176,800,19.70334466919271,3.4882230437135453,-0.412821703284911,456.4210107833564,0.05870627056526704,0.0076802694,0.029119740660773576,5.449642737532461,342.46900995543297,61.71890130111191,0.44672417640686035,3.4463557481432243,800,613,0.04951861859554233,15.026418447494507,98240000,5.158857393001728,0.0005,1.225071907043457,15.457077935203555,1.2251873016357422,3.416093111038208
0.10985827445983887,3.531811475753784,3.2155933380126953,0.38105357,0.002765545856321152,0.009621375,3.4406434563988078,0.38078007,13.805689811706543,13.23776364326477,198.23778968292484,-5.692244e-10,9400.483595132828,1.5867645740509033,800,5.683855309876177,3.5131039405750513,-2.091466099814888,450.263956888477,0.05496633934767525,0.003151094,0.02926159553409541,5.0848630431545025,344.9041989430369,58.406478261835574,0.4320828914642334,3.243792989186127,800,614,0.06331738868851611,15.065342664718628,98400000,5.236325860060979,0.0005,1.2292890548706055,15.7493421439857,1.229405403137207,3.439678430557251
0.11007213592529297,3.534782886505127,3.246579170227051,0.38077438,0.002571056085745515,0.00831873,3.0480472265456844,0.38064474,13.838945627212524,13.273917198181152,204.40516736828894,6.1392785e-10,9415.591676473618,1.589414119720459,800,20.897479375925148,3.627886375761777,-0.7190293231118042,450.2369079046106,0.06311992521052681,0.003938214,0.030647253875323667,5.954564512927911,356.1910340960454,64.96476226656468,0.42899608612060547,3.849269018323339,800,615,0.09101520700590986,15.101794958114624,98560000,5.347690429073683,0.0005,1.2335565090179443,15.051588278627891,1.233670711517334,3.4381535053253174
0.1105184555053711,3.5432822704315186,3.2133076190948486,0.38051438,0.0027160193383625846,-0.002611595,2.6745497743083484,0.38040313,13.805855512619019,13.2659273147583,204.1381727644185,-5.692244e-10,9430.665999412537,1.587282419204712,800,24.39189250889853,3.6151252845237947,-0.8112652824954629,449.0956164771028,0.055642244161886505,0.0013823633,0.029558464835959926,5.190235437467049,354.965925717686,58.85062574383858,0.40346217155456543,3.3168906627812564,800,616,0.07463561231757837,15.06818699836731,98720000,5.325043000862181,0.0005,1.232351303100586,13.761041684788058,1.2324635982513428,3.456094264984131
0.1107485294342041,3.5267651081085205,3.223123550415039,0.38007122,0.00283911640512014,-0.0032942968,2.5253359331125864,0.38007417,13.867614507675171,13.301105737686157,199.35544925081544,-4.8577786e-10,9445.801954984665,1.5888087749481201,800,100.65210987826968,3.532143303521688,-0.684986663451405,447.0511847141036,0.05268820207016345,0.0014063185,0.028761982776374293,4.87003807934248,346.85319694861306,57.825221619327806,0.42986083030700684,3.100753729652181,800,617,0.07505054687875931,15.129826784133911,98880000,5.178977624722933,0.0005,1.2310967445373535,13.627122393800795,1.2312891483306885,3.4798340797424316
0.10906052589416504,3.5320427417755127,3.1894452571868896,0.37969857,0.0029208977998486513,0.0052698585,2.385405922441774,0.37965822,13.757591962814331,13.224933862686157,195.64800646796348,2.9801938e-12,9460.834551334381,1.581479549407959,800,82.01189457237228,3.465792584228548,-0.7004974374474083,452.2036688010755,0.051574958040954945,0.0017148543,0.028115122098729763,4.734601878612398,340.2848419642776,55.81827410579881,0.39766883850097656,3.015544910783352,800,618,0.05861086375538033,15.026365756988525,99040000,5.072949646801071,0.0005,1.23905611038208,12.951930915049893,1.239241123199463,3.4367594718933105
0.11258816719055176,3.531628131866455,3.2281250953674316,0.37935156,0.0028250261546843253,0.009111331,2.4268191832684414,0.3792939,13.817403078079224,13.241854906082153,202.39652897932626,1.2457371e-09,9475.91799235344,1.5833487510681152,800,23.43015019938605,3.589887479357867,-1.5705141442785906,448.8993412481102,0.05393537838196843,0.0032834213,0.029594615728142554,5.01003387461263,352.43627727472864,59.58822767832918,0.4369809627532959,3.22346373391076,800,619,0.0735259480598721,15.077249526977539,99200000,5.339982065148508,0.0005,1.2289299964904785,12.62444945098797,1.2291185855865479,3.4354512691497803
0.10949373245239258,3.540747880935669,3.2143681049346924,0.3790231,0.0027766258362284914,0.019813228,2.7140046841061447,0.378997,13.78387451171875,13.266841411590576,203.27550062668809,1.4856457e-09,9490.963463783264,1.5818660259246826,800,89.68596190996251,3.6040609843421523,-0.2863766113673699,452.7767591761762,0.05686491792281388,0.0065356405,0.02921563554396961,5.3009544838327365,353.91874206660606,56.811293188330005,0.3816101551055908,3.4035676087479407,800,620,0.08316334319083717,15.039343357086182,99360000,5.303226057359852,0.0005,1.2254679203033447,14.352433529860901,1.2255840301513672,3.4682891368865967
0.11127829551696777,3.5602264404296875,3.2034313678741455,0.37895146,0.0026546005411995596,0.016583616,2.125985363746319,0.37878227,13.794527530670166,13.249615669250488,211.7645388099231,3.5166736e-10,9506.020220518112,1.5788872241973877,800,120.80925717724925,3.7584730984881722,0.45334148042261385,453.01541305599716,0.05793800858887292,0.0027328709,0.03011443158375214,5.452161254981396,369.07999994280357,53.80214927934871,0.40772271156311035,3.542381871985556,800,621,0.07818134631377013,15.050638437271118,99520000,5.566039932482795,0.0005,1.2262818813323975,13.088037637764812,1.2264723777770996,3.444927930831909
0.10935020446777344,3.5299549102783203,3.180222988128662,0.3786586,0.0028126715728969266,0.00085678604,2.300244859606194,0.37847927,13.73471474647522,13.209470510482788,208.3782613539974,-6.0498717e-10,9521.018721580505,1.5794243812561035,800,60.96976967524798,3.692874020546585,0.5668806957984043,456.3666623526953,0.060546411290207366,0.002685213,0.02997158050375335,5.680050923300055,362.5155822227207,57.46537788512439,0.38988780975341797,3.6541805348892935,800,622,0.07542288436915458,14.992341041564941,99680000,5.413096707814523,0.0005,1.2277004718780518,13.488647110457316,1.2278814315795898,3.4522604942321777
0.11129403114318848,3.533764123916626,3.1536269187927246,0.37850732,0.00277154895529524,-0.00090239005,2.0988287178004152,0.37822145,14.106795310974121,13.538955450057983,210.63495906758885,-4.5299525e-10,9536.404086351395,1.582869529724121,800,7.870278077768964,3.736644104607081,-0.6112795804424451,462.6684905220408,0.05950846752771843,0.003240424,0.029970563089667827,5.593238172587,366.92283622803427,54.92488976417033,0.4306478500366211,3.6327330768926105,800,623,0.07676202492332297,15.37920594215393,99840000,5.532394046770014,0.0005,1.2419605255126953,12.276001720457248,1.242142915725708,3.4163429737091064
0.10997581481933594,3.527107000350952,3.2299437522888184,0.37801126,0.0027594343983957837,0.00030823465,1.7881177878702155,0.37796324,13.791801691055298,13.227415800094604,212.86304113309117,1.0490416e-09,9551.465644836426,1.578294038772583,800,105.82744064394265,3.778937774933996,-0.0823990240097917,460.11923091300565,0.05766556069838873,0.0028029634,0.030360514885735095,5.4217260080102525,371.0295322090852,51.83893120632095,0.4285011291503906,3.53090536544094,800,624,0.04945913855151903,15.055451393127441,100000000,5.621932612592904,0.0005,1.2338974475860596,11.15852823211909,1.2340900897979736,3.430018186569214


==> archive/rl/cheetah/dynamic-context-no-noise-seed=2.csv <==
Step_0-MaxReturn,Step_1-AverageReturn,Time-TotalInner,LossAfter,Step_1-AvgCtrlCost,Step_0-AvgForwardVel,Time-InnerStep,Step_1-NumTrajs,Step_0-EnvExecTime,Step_1-AverageDiscountedReturn,Step_0-AverageReturn,Time-OuterStep,Step_0-AveragePolicyStd,Step_1-StdReturn,Step_0-MinReturn,n_timesteps,Step_0-PolicyExecTime,Step_1-MaxReturn,Step_1-AvgForwardVel,KLCoeffInner,Step_1-PolicyExecTime,Step_1-AveragePolicyStd,Step_1-MinReturn,Time,Step_0-StdReturn,LossBefore,Step_0-AverageDiscountedReturn,Step_1-EnvExecTime,Time-Sampling,Time-SampleProc,Step_1-AvgFinalForwardVel,ItrTime,Itr,Time-MAMLSteps,Step_0-NumTrajs,KLInner,Step_0-AvgCtrlCost,Step_0-AvgFinalForwardVel
3.959156030426404,-0.07507222586978715,40.7926287651062,0.005089205,0.0018695537278157212,0.0024962171968091786,11.207462787628174,800,5.829152822494507,-0.03142279929929945,-0.07377771741802787,89.54186606407166,1.0,1.2840219706167066,-3.7766400394930355,160000,5.741373538970947,3.6450411598098387,0.0024941259290258205,0.0005,9.491878509521484,1.0000027,-4.191015218860214,132.1048445701599,1.2716803235423229,3.0100347e-10,-0.044180838374956274,5.5554986000061035,28.557937145233154,0.9968430995941162,0.000745080549031767,132.1048402786255,0,89.54200530052185,800,0.016022932,0.0018719226261577524,-0.0037141182574247887
3.9837293128923372,-0.001217241760294905,23.81326198577881,-0.0016449026,0.0018890938797737787,0.0032513768289258813,0.1578207015991211,800,6.010645866394043,0.04136206856782983,-0.00037117271802476146,2.46001935005188,0.99684805,1.2350221294845303,-4.241701724292264,320000,2.771393299102783,4.151041370566954,0.0032613141506624495,0.0005,5.92863917350769,0.996985,-3.860076225666067,158.48001503944397,1.2554640933169734,2.3841857e-09,0.03361123971258594,5.851714611053467,22.699254751205444,0.9168763160705566,-0.0026432666428239586,26.36559009552002,1,2.4601426124572754,800,0.0127655445,0.0018755614070596117,0.00814029909211221
3.719209605325444,-0.14265302651354472,25.993111848831177,-0.0020489516,0.00186563800723602,0.0019686063705660656,0.15962600708007812,800,6.258388042449951,-0.07672205780858786,-0.12704861964295033,3.4118525981903076,0.99314165,1.2326567062606362,-3.9310305495670015,480000,2.7836687564849854,4.005152844424455,0.001818056369922847,0.0005,6.900111198425293,0.9928544,-3.933597483851281,187.97241067886353,1.260170314443707,1.5854835e-09,-0.07006448211371911,6.3223865032196045,24.1185405254364,1.685506820678711,0.0010621347364420059,29.4846773147583,2,3.4123411178588867,800,0.007363266,0.0018723159166856166,0.003040379734791211
4.212540775724836,-0.19650826305980842,29.323487043380737,-0.0016575654,0.001865016169396,0.00031188048708370155,0.15260648727416992,800,7.00665545463562,-0.12106207913178899,-0.2918514067873683,2.6682608127593994,0.9902741,1.3024916012033463,-4.430411179919214,640000,3.6993002891540527,3.984931042599244,0.001270924076441839,0.0005,7.2938337326049805,0.98996985,-3.9027140144408072,220.06236839294434,1.299028770320528,-4.053115e-10,-0.19974104716954158,7.385928392410278,27.626781225204468,1.509519100189209,-0.004467318434210563,32.0814893245697,3,2.6683897972106934,800,0.0075331777,0.0018557590461953004,-0.0038526200182417347
3.8629809767823735,-0.1424142043519565,29.4437415599823,-0.0017008904,0.0018580472892217841,0.002072058395781023,0.19312191009521484,800,7.681772947311401,-0.08011092607738085,-0.11273443945338663,2.915681838989258,0.9873316,1.2259030062662526,-3.8918022077066228,800000,3.467761516571045,3.5885058786302246,0.0018046741505080752,0.0005,7.557516813278198,0.98742664,-3.7524799669044504,252.591237783432,1.2918149001261938,-1.0728831e-10,-0.055953873988877974,6.650538206100464,27.24746322631836,1.9745190143585205,-0.0020844945243080185,32.44845938682556,4,2.9159998893737793,800,0.0055440655,0.001840956662582717,-0.00016229951670831201
3.4720530237842886,0.0019551815856558275,29.369651794433594,-0.0018646752,0.0018500962934870236,0.0032420570558774854,0.19499707221984863,800,7.274953126907349,0.04503195642737451,0.005674361330759039,2.836716890335083,0.98454845,1.2387613420977304,-3.8758714238663474,960000,3.51617693901062,4.462361861083247,0.0032258798463807407,0.0005,7.383040904998779,0.984371,-3.8457500571269527,284.94707679748535,1.2640650771382187,5.960471e-11,0.044834634308805396,7.33367133140564,27.64453434944153,1.5005958080291748,-0.002269943631207079,32.343586683273315,5,2.8369340896606445,800,0.0076030036,0.0018400327909335354,0.0005710094333850897
4.011199733886089,-0.16814996918571454,29.6090030670166,-0.0016053622,0.001848317878320539,0.0016895790455684339,0.18481659889221191,800,7.152592897415161,-0.09507128192445294,-0.15170909189008955,2.687187671661377,0.98261434,1.28460693458308,-4.026445948752593,1120000,3.627627372741699,4.093933132812318,0.001528408603119922,0.0005,7.454821825027466,0.9823796,-4.137908629564655,317.33243203163147,1.290685382954168,6.79493e-10,-0.06907169255706476,7.2359631061553955,27.513290405273438,1.879579782485962,-0.0027319476936126484,32.37470030784607,6,2.687310218811035,800,0.009226244,0.0018521204300807892,-0.007207016618547122
3.9186465294064146,-0.027565579391553702,29.824631690979004,-0.0016188174,0.0018509004599844754,0.0030761929646642935,0.23685240745544434,800,7.70711874961853,0.005356871830082373,-0.01221775278825981,2.598412275314331,0.98024124,1.2794912403577612,-4.196915104636663,1280000,3.355189800262451,3.9464214570385567,0.00291903498396827,0.0005,8.084645986557007,0.9802653,-3.4152888646488013,349.8437993526459,1.308276006082607,-2.9802293e-11,0.035828320560084455,7.0045671463012695,28.26399040222168,1.2944555282592773,0.0067246150958532695,32.50130319595337,7,2.5986316204071045,800,0.010327962,0.0018558618103792534,-0.0032773070746234963
3.4951629959660466,0.11713502211795099,30.253756284713745,-0.002409992,0.001856903489784562,0.003853882744724803,0.16434288024902344,800,7.292322874069214,0.13172320109887314,0.06623609621535859,2.677279233932495,0.9773571,1.2861205073104216,-3.469591107935787,1440000,3.6365773677825928,3.95654509231204,0.0043860685136772925,0.0005,7.890247106552124,0.97711176,-3.549955949855307,382.9077138900757,1.2476190653325707,-2.3663045e-09,0.07735172850634285,7.218120336532593,28.03680396080017,1.9959948062896729,-0.0005280634334112861,33.043251514434814,8,2.6775031089782715,800,0.009414731,0.0018406449860960887,0.008439626516237544
4.176314853299855,0.019901348184754038,29.908130884170532,-0.0020196685,0.001908038475940057,0.003194245154733345,0.18079638481140137,800,7.556173086166382,0.05161539248482464,-0.00787582407431351,3.034512758255005,0.9743124,1.285451537627655,-3.5539981277680464,1600000,3.245213747024536,4.249440012728796,0.0034974080163795215,0.0005,7.032227039337158,0.9742761,-4.172681131308855,416.14532470703125,1.2423967878331763,-1.4066697e-09,0.022909138761470323,7.959527015686035,27.77305769920349,1.9251041412353516,0.0003367751663043522,33.187623739242554,9,3.0348689556121826,800,0.010106869,0.0018936943325996063,-0.00012766453197542298
3.886782664952754,0.09650319202043675,29.68635392189026,-0.0036112159,0.0019481580088288992,0.004001503117720893,0.18913984298706055,800,7.488061189651489,0.09033659114471021,0.06648865685976844,3.0104947090148926,0.97257894,1.2921990899351619,-3.657375055212127,1760000,3.5130693912506104,4.652992907776739,0.004337448983970193,0.0005,7.7198545932769775,0.9724772,-4.904602731716223,448.95550560951233,1.2880873187169715,1.4305117e-10,0.07005224247943613,7.0789794921875,27.74426507949829,1.7208280563354492,0.0011870737940529975,32.78729772567749,10,3.0107312202453613,800,0.006281583,0.0019230805384768495,-0.0013581170255831832
4.489296881886689,0.2260219944655347,29.35107970237732,-0.004194061,0.001924656573928802,0.005367789773876431,0.18766999244689941,800,7.386849641799927,0.18111715206062168,0.2063148765542975,2.5316224098205566,0.97098315,1.2626496422976459,-4.2564495110307545,1920000,3.49930739402771,3.8068623721478194,0.00560823493722388,0.0005,7.805277585983276,0.9709188,-3.8931879588604428,480.99723267555237,1.2735911580380856,1.1920997e-11,0.1884695407005332,7.013994455337524,27.77815341949463,1.3577520847320557,0.00287725992464102,32.01745247840881,11,2.531862258911133,800,0.010201017,0.00190814897809528,-0.0020563699056561947
3.8951699414052543,0.41175513731630065,29.911575078964233,-0.0038483092,0.001960010334183246,0.007195412960522886,0.18045902252197266,800,7.584817171096802,0.3195024607482666,0.3867433586170105,2.601921319961548,0.9701451,1.3336337168533474,-3.5869200800128476,2080000,3.5457613468170166,5.439016396610523,0.0075178670692842954,0.0005,7.35485315322876,0.97071326,-3.894315695385946,513.6130478382111,1.3123697446277347,5.00679e-10,0.3051546796763141,7.4842369556427,28.023338794708252,1.6674132347106934,0.010446390751381153,32.60588312149048,12,2.6020185947418213,800,0.011548704,0.0019148680363756246,-0.005091050540568912
6.868496807060315,0.5534488413866356,29.974488258361816,-0.0045069535,0.0019341650773244939,0.00963160920527386,0.19429397583007812,800,7.53592848777771,0.4015254720713108,0.6307884521539532,2.4629461765289307,0.9701938,1.3481253358159273,-4.1707319811222305,2240000,3.8168721199035645,4.695521241803546,0.00888932715581651,0.0005,7.566392183303833,0.9705966,-3.7874276543125265,546.1593692302704,1.3864373716300755,5.0663956e-10,0.47426866088473657,7.075808525085449,28.09144616127014,1.6629679203033447,0.0059843214271081005,32.539475202560425,13,2.463071584701538,800,0.012668565,0.0019161588008257432,0.002739532229947503
5.058299866780694,1.1287834958630243,30.521926164627075,-0.003988138,0.0020309179328783233,0.012951308458946431,0.18545818328857422,800,7.577272176742554,0.7887934904534972,0.9498632899185531,2.7126944065093994,0.9703753,1.3535176882982414,-3.358051815074655,2400000,3.536853551864624,6.1265592231789,0.01483141087501224,0.0005,7.580750226974487,0.9710236,-2.575140431175607,579.5344746112823,1.3597874344945564,2.9653308e-10,0.6946443097326042,7.3235554695129395,28.30656123161316,2.003072738647461,0.010730110666152308,33.35366487503052,14,2.713033437728882,800,0.01685145,0.002000459118317503,0.012871223470545829
5.921172932983017,1.7620167723786437,29.77746272087097,-0.0050449977,0.002100047200257571,0.01756295846814095,0.1840813159942627,800,7.4812891483306885,1.1986307200181099,1.4044853096798706,2.542184829711914,0.9704867,1.4867288202546491,-4.364134822010204,2560000,3.7670977115631104,6.170695193362704,0.021257796001258815,0.0005,7.60397744178772,0.9707355,-3.0003388258122707,611.9435691833496,1.4600841421084287,4.172329e-11,0.9607239143134609,7.250606536865234,28.15139937400818,1.4137167930603027,0.022133485111080518,32.38876533508301,15,2.542386054992676,800,0.014696645,0.0020265825341187317,0.012615104068774148
6.8627462754070585,2.6729980288569095,30.431795597076416,-0.006297964,0.0021887056379562048,0.024512101615591777,0.20904946327209473,800,7.5990681648254395,1.7828081573648689,2.0871250233176504,3.0025594234466553,0.970899,1.6684392616472132,-3.898913842317259,2720000,3.6502187252044678,8.785922614655522,0.030541362697509646,0.0005,7.255424737930298,0.9716636,-2.3124408455043275,645.483148097992,1.5598193174337467,2.8014183e-10,1.4091230276032383,7.496838569641113,28.107699632644653,2.065481424331665,0.022443028102737433,33.52832818031311,16,3.0026817321777344,800,0.01748887,0.0020992685907107625,0.01725787480587149
8.353358111726797,4.121829146018528,28.62909984588623,-0.006950625,0.0023449826901154806,0.03261320866956018,0.20814990997314453,800,6.641316890716553,2.7188436576948316,2.8903938418038875,3.185967445373535,0.97141385,1.9062130336277665,-2.147013710880564,2880000,3.040520668029785,11.612119540232833,0.04523164179906933,0.0005,7.73955225944519,0.9721769,-0.6622329169010851,677.3918356895447,1.6595260616895804,-4.2021275e-10,1.9348993002796107,7.459249019622803,27.32699990272522,1.0618023872375488,0.040760912503847856,31.900677919387817,17,3.186089038848877,800,0.020628687,0.0021564203434266834,0.03276663298941505
12.388166835392601,6.90921125920385,29.466232299804688,-0.01003435,0.002704567741625239,0.04680994891020309,0.1535816192626953,800,6.921917915344238,4.406187813945722,4.2772506297667965,2.82832670211792,0.97211367,2.8755671316865734,-2.4807344200438655,3040000,3.418515205383301,19.826749381784772,0.07363395880702754,0.0005,7.877758026123047,0.97284883,-0.6414780789171759,709.7984094619751,2.138684086951081,1.3113013e-10,2.7288165798611597,7.275329828262329,27.927729845046997,1.362429141998291,0.07003049216725808,32.377031087875366,18,2.828448534011841,800,0.014694502,0.0023555813706287307,0.055903135545197866
14.068884490626399,10.254572794140604,29.833303213119507,-0.0103057,0.0030665450426615912,0.06312751936933686,0.1675713062286377,800,7.148558855056763,6.372724434617003,5.8808516664005674,2.762580156326294,0.9732285,3.5250651906936046,-2.848010829415857,3200000,3.4309043884277344,22.97198883232748,0.10770421110896894,0.0005,7.7821197509765625,0.973824,2.3134932967822253,742.5015079975128,2.4816172687007043,-7.897615e-10,3.752337793182643,7.212954521179199,27.725215196609497,1.8919835090637207,0.10410385925100059,32.695828914642334,19,2.7633113861083984,800,0.018979637,0.0025407740270747153,0.058237632677508394
19.175577621228562,14.03683790251546,29.666964054107666,-0.012904688,0.003246993415540895,0.0839203169270035,0.15579986572265625,800,6.815211296081543,8.708555802317331,7.932717500496799,3.2821595668792725,0.9736215,4.0666278317634825,0.6083863655059576,3360000,3.2113256454467773,25.985753140853483,0.14592646194460734,0.0005,7.526875257492065,0.97412944,2.9622424117874293,775.5644114017487,2.829916955890094,4.6491627e-10,4.981955232084599,7.455423831939697,27.750534534454346,1.7147901058197021,0.16405148879074335,33.05116939544678,20,3.2826881408691406,800,0.016188797,0.002688775011469192,0.07426134266442486
21.59311886637371,19.797487582751536,29.07953715324402,-0.01235549,0.0036434516416808697,0.1080028589742788,0.2086031436920166,800,6.832547664642334,12.004753746996794,10.310822845963044,3.0190064907073975,0.97281426,4.734370060227089,0.9487449773711649,3520000,3.0596086978912354,35.63701964059414,0.20428432986097572,0.0005,7.5925984382629395,0.9733925,4.76959789022626,807.7501950263977,3.4170984222142335,4.887581e-10,6.337886187632227,7.859598875045776,27.351567029953003,1.4992282390594482,0.21694916329604857,32.17396402359009,21,3.0191149711608887,800,0.01592956,0.00286837219952014,0.12414671124365978
28.150768851386392,28.272275412348222,29.187673330307007,-0.014912211,0.003850415071456884,0.14729997423048374,0.22740578651428223,800,6.811921834945679,17.113249881398243,14.203047559463517,3.087160110473633,0.9711249,8.366871118342978,0.34557886291433904,3680000,3.1314616203308105,50.619485488665745,0.28970949765030457,0.0005,7.657261371612549,0.9712102,6.212290821579887,840.1486313343048,4.284569791828652,5.364419e-10,8.757753950219385,7.3541765213012695,27.317700147628784,1.5939924716949463,0.29445296680562033,32.39056205749512,22,3.0872914791107178,800,0.014118036,0.003010078831678619,0.1504064742209883
34.378832897640585,35.10380843906809,29.12275791168213,-0.011861063,0.004169101237319152,0.18127553789004172,0.19480586051940918,800,6.728283882141113,21.072133925475143,17.563663316628205,2.5717859268188477,0.9680052,9.081676006479187,5.1913053553020925,3840000,3.3722052574157715,70.757404254873,0.3587472481533834,0.0005,8.157104253768921,0.9677798,13.49867554196489,871.9838836193085,4.444995951945823,1.7791987e-09,10.681531993962151,7.142251253128052,27.422375202178955,1.4657113552093506,0.37638182686988597,31.80412006378174,23,2.5720014572143555,800,0.022719372,0.0032167566701681305,0.16918104613193172
37.819583813082865,44.74550764815078,29.643187046051025,-0.013283753,0.0044848456466110385,0.22108956420180315,0.1701216697692871,800,7.6892921924591064,26.761275744317928,21.50622963375344,2.6694588661193848,0.9640695,10.276699479142739,6.1329996748280005,4000000,3.4305882453918457,69.0799567754613,0.45603425411530435,0.0005,7.633105278015137,0.9636501,20.758478397088677,904.406888961792,4.927207252068379,-2.1457665e-10,13.048288620590485,7.191418170928955,28.120158195495605,1.3213434219360352,0.511503113026999,32.39969086647034,24,2.6699435710906982,800,0.017704636,0.003429870851380674,0.20345269141431338
41.419994117665475,46.892177185057406,29.01680588722229,-0.0137467375,0.0048767903183266435,0.2620065803024828,0.4303562641143799,800,7.202105760574341,27.932430185137523,25.536113416843936,2.62870192527771,0.959335,13.054583835827646,4.7149621277759595,4160000,3.298943519592285,79.25117779903728,0.4780680500910325,0.0005,7.604830503463745,0.9587529,17.763536462078292,936.1486308574677,5.548462820486081,1.907348e-10,15.351960008049058,7.3474695682525635,27.45733618736267,1.1010711193084717,0.5566662786852592,31.730769395828247,25,2.6289234161376953,800,0.016520968,0.0038233017865834593,0.27270895468261874
43.95926001190435,57.70474133749405,29.53453516960144,-0.014842214,0.0051272072473766885,0.30213909344577117,0.2281324863433838,800,6.9331018924713135,34.221815038539106,29.51635296744711,2.441669225692749,0.9540579,16.39848608938536,4.048864685274204,4320000,3.5802536010742188,88.49336236998988,0.587119386309426,0.0005,8.089913606643677,0.953274,23.819486844879012,968.2377984523773,5.786363446208676,-8.4638596e-10,17.63362821853458,7.233609199523926,27.773980855941772,1.4716286659240723,0.6681199198060866,32.07775664329529,26,2.441779851913452,800,0.016204601,0.003943769924677753,0.3823061911686534
54.3607130996543,64.3638011691958,30.0857093334198,-0.014243546,0.005379295610188863,0.33921978829082094,0.19786787033081055,800,7.775446891784668,38.09311674185446,33.18240204623592,2.839627981185913,0.94931346,17.789250575330104,3.642858186650114,4480000,3.3293187618255615,96.40183060141035,0.6543830019786927,0.0005,7.666572332382202,0.948858,29.669966231534453,1001.2743949890137,6.810661666654953,-4.1127204e-10,19.669556946517858,7.222578763961792,27.958599090576172,1.8987600803375244,0.6984566531601746,33.023638010025024,27,2.8398399353027344,800,0.015665239,0.004140767525072625,0.4327200466407068
54.26269767866368,68.20033337740482,30.52989935874939,-0.010661306,0.005675567410428172,0.3797566718233937,0.23071885108947754,800,7.493190050125122,40.27892849308344,37.19271513854069,2.5127453804016113,0.94452137,20.665080657888755,3.527716378723885,4640000,3.30816912651062,108.3793212051964,0.6931746669178732,0.0005,7.977963924407959,0.9437622,32.99793030749516,1034.4065098762512,7.173945102563771,1.430512e-10,21.993962889123814,7.346714973449707,28.171299695968628,2.097583293914795,0.7365675086030538,33.124516010284424,28,2.5130703449249268,800,0.022723649,0.004373262047784983,0.45460401754325014
57.91554933858642,74.73869871050361,28.848637580871582,-0.013438631,0.005909261555154875,0.4204099584807612,0.1735978126525879,800,7.177881956100464,44.17489744589124,41.21195517995826,2.431107521057129,0.9395053,20.947881664859135,3.21460545816271,4800000,3.5684335231781006,115.25348097464273,0.7591447357647572,0.0005,7.6949663162231445,0.9387077,35.59138110559152,1065.8590412139893,8.472398421480278,1.0132789e-10,24.424571944115915,6.586461544036865,27.146127462387085,1.5048418045043945,0.8662214707454886,31.441899061203003,29,2.431309938430786,800,0.01144177,0.004663891793388694,0.4307680003373177
67.0839881545022,81.77001521469084,29.708412647247314,-0.011048949,0.006269466782092653,0.45046800926051367,0.2417137622833252,800,7.061560869216919,48.211455055359,44.19455435665515,2.6941800117492676,0.9347826,23.69584958209865,-3.409295211105616,4960000,3.4434516429901123,126.96783178093607,0.8302596546868286,0.0005,7.574111223220825,0.93405694,40.52501333980558,1098.3676753044128,8.811716997786716,-8.463859e-10,26.047816591698652,7.127197265625,27.697516202926636,1.745448350906372,0.9835748601883109,32.45716643333435,30,2.694308280944824,800,0.018349836,0.004778158043598158,0.47578574563112425
65.50705657658958,88.14048093681548,28.61610436439514,-0.014032707,0.006428236301500162,0.47855546100932406,0.18149662017822266,800,6.960361003875732,51.84795003019394,46.96939448897358,2.6894328594207764,0.9305279,22.66326273008048,-10.124341734909041,5120000,3.047945022583008,136.6926324749708,0.8945373596812047,0.0005,7.420861005783081,0.9297571,46.36780572636964,1129.8022894859314,10.612498133422996,-6.914139e-10,27.68709086265245,7.450901508331299,26.843865633010864,1.5556879043579102,1.0491252011834873,31.422791004180908,31,2.689669609069824,800,0.012830542,0.0049948767937352395,0.5392189549792845
71.12598896593568,88.30344002701862,29.14763593673706,-0.010988106,0.0067658081934193716,0.5100220767058224,0.21721339225769043,800,7.346456050872803,51.78251147436435,50.07975440104005,3.051501750946045,0.92613626,21.77421423839801,-5.2456753041437265,5280000,3.371346950531006,146.88876177767992,0.8964099093051938,0.0005,7.53823447227478,0.92541564,51.89827467958988,1162.0974912643433,12.171892979427732,-2.384186e-10,29.403442893237884,6.715020656585693,26.991404056549072,1.910391092300415,1.0182382161591204,32.28414511680603,32,3.0519979000091553,800,0.018250745,0.005313067166747359,0.6557788522003463
78.06871604307334,99.18014598991755,30.05982780456543,-0.012328548,0.006933866459495106,0.511743176208029,0.9244339466094971,800,6.994131565093994,58.22104417678371,50.23448232421873,2.5445377826690674,0.9212233,21.685177270612346,-2.847985655120576,5440000,3.411487340927124,150.70048171371465,1.0061702810324127,0.0005,7.631089687347412,0.92072153,49.37367023819921,1194.8475773334503,16.70652695313774,-8.5830687e-10,29.493027831942836,7.285640239715576,27.24442982673645,1.8626506328582764,1.1784742559637003,32.666709423065186,33,2.5448708534240723,800,0.010497551,0.005476543573195431,0.6162022460362122
80.24209753865735,105.13067434467115,29.648022651672363,-0.010579731,0.007264884826574923,0.5437739299430704,0.21924090385437012,800,7.046642541885376,61.674018560587726,53.41844012127405,2.4618375301361084,0.91646653,21.921228220266414,-9.987255623214272,5600000,3.2014074325561523,164.3807635182796,1.0663141269497518,0.0005,7.8382408618927,0.91562986,62.04495655150403,1227.0661008358002,16.610467717379592,1.7285351e-10,31.2998574725299,7.71859335899353,27.772252798080444,1.6263389587402344,1.3115664893669117,32.18938994407654,34,2.4621307849884033,800,0.012272105,0.0055936749422291114,0.5915364205702953
83.67751602996137,111.93809635120196,29.44804573059082,-0.010061179,0.007284203896436348,0.5563462687282149,0.5019431114196777,800,7.001136541366577,65.67314279408643,54.67077200658319,3.02301287651062,0.9120709,24.063836610149846,-0.9560912922240851,5760000,3.4538416862487793,170.59079369543693,1.1348833972139156,0.0005,8.183714151382446,0.91149455,46.483807232216186,1259.642040014267,16.850382281293097,5.0663945e-10,31.99092838196504,6.9947309494018555,27.551979780197144,1.3562078475952148,1.4287789378977789,32.55541682243347,35,3.023170232772827,800,0.009374912,0.005553572996359828,0.6010672745269419
89.83488848554414,118.05160118982037,30.113937377929688,-0.010410824,0.007423082501489926,0.5520202906700215,0.20403480529785156,800,7.055885553359985,69.17749053430902,54.239221297854655,2.7799081802368164,0.9072839,24.349493893713255,-0.5838691715275242,5920000,3.412780284881592,174.0050848208053,1.1965123284738401,0.0005,8.281059741973877,0.9065685,31.018925564563904,1292.63765001297,17.851257509811692,1.7344952e-09,31.71809985288845,7.239476203918457,28.21543288230896,1.6688024997711182,1.467918516580978,32.98034358024597,36,2.7800307273864746,800,0.008099821,0.0055383472625403305,0.6425841350316933
85.9988500679614,123.89958596114614,29.36130428314209,-0.006307325,0.007691034619163826,0.6049952964008075,0.2208261489868164,800,7.105790853500366,72.73743596548951,59.50183985646645,2.797746181488037,0.90135574,27.415735863486272,-12.23062008401262,6080000,3.142259120941162,172.74931249251105,1.2560400015069735,0.0005,7.771402835845947,0.90035796,35.944632384847004,1324.926780462265,16.08100676170557,-8.2850465e-10,34.75789599821221,7.2975873947143555,27.196046590805054,1.9117283821105957,1.4946619425767234,32.27914595603943,37,2.797987699508667,800,0.008308149,0.005673608923458586,0.7243817383943479
89.45846918891866,126.774978965968,29.30814528465271,-0.00811768,0.008267001854418447,0.6459661269950997,0.1734297275543213,800,7.269577980041504,74.25616088532655,63.56783076807338,2.789766550064087,0.8954604,30.242767813232383,-4.1645069214522294,6240000,3.1215100288391113,188.92969680129158,1.2855107944925643,0.0005,7.769507884979248,0.8948654,60.351050836772636,1357.1364195346832,14.206213878487132,-2.533197e-10,37.0552533294808,7.022266387939453,27.177810430526733,1.9330775737762451,1.5162932284915065,32.198216915130615,38,2.7899088859558105,800,0.008395975,0.005822231558832867,0.7902005530988938
89.28559663701907,129.1709153139269,28.81136178970337,-0.007427991,0.008388212551025603,0.6383362075017992,0.24261713027954102,800,6.874638319015503,75.59981724923396,62.814103594871774,2.8370213508605957,0.8902463,30.149533768073052,5.13377409707509,6400000,3.193795680999756,195.9148997173114,1.3095350206677767,0.0005,7.545125246047974,0.88964945,80.3989021322654,1388.907058954239,13.417942079641584,4.2915338e-10,36.590112319171986,7.13438868522644,26.821107387542725,1.6518325805664062,1.550866396103706,31.75843644142151,39,2.8375747203826904,800,0.0077054882,0.005793360402007936,0.7491353480935452
89.1616643508074,141.3749648652443,30.31901264190674,-0.004857755,0.008736501828852643,0.6462213352921881,0.1960277557373047,800,7.422694206237793,82.67517432180627,63.60390638971987,2.5421273708343506,0.8853515,33.54371865216332,-10.154054599787527,6560000,3.141535758972168,209.30680615792772,1.4330886694562859,0.0005,7.862709045410156,0.8849899,47.400641635491375,1421.9046342372894,13.685595380009161,-1.3172626e-09,37.017581306168914,7.274341583251953,27.8449490070343,2.24990177154541,1.6445485006910783,32.98674511909485,40,2.54245662689209,800,0.007953609,0.005714487774316292,0.7942771022498445
90.36249321310349,151.77706700731622,29.70390486717224,-0.007846815,0.008961480395302228,0.6543308410499753,0.19778776168823242,800,7.431966543197632,88.69845285321297,64.41403548823102,2.6698641777038574,0.8808509,35.8508262923951,-13.246178214632176,6720000,3.34474515914917,208.00389339745178,1.5383447590009152,0.0005,7.700809001922607,0.8804612,54.1647217365965,1454.3914229869843,13.873769210614297,-8.85129e-10,37.47152784223174,6.756471395492554,27.28454303741455,2.1929163932800293,1.8402949559568587,32.4775173664093,41,2.6699976921081543,800,0.0059720776,0.005604178610723019,0.8037215528764321
95.68250906376869,147.67882445458739,29.678529024124146,-0.0056485203,0.00946019735256909,0.6922768303362891,0.18713045120239258,800,7.110968112945557,86.34972513173646,68.18223785134529,2.565889596939087,0.87654036,40.03044855708387,15.268270228978569,6880000,3.255056858062744,218.25027166821502,1.4974171401061058,0.0005,7.590958833694458,0.87571734,29.678297430699764,1486.7630894184113,11.445826846804966,-1.3887884e-09,39.72456943688981,7.595296621322632,27.597267866134644,1.8549373149871826,1.6930059927515457,32.36195683479309,42,2.566228151321411,800,0.0057778237,0.005816144744703808,0.8395534944375678
94.26290607087662,144.6946799949149,29.166426420211792,-0.0050303955,0.009371937358447838,0.7111115660772305,0.1983954906463623,800,7.111184120178223,84.4902503633005,70.04341447304769,2.5564801692962646,0.87236404,36.70823705754186,-2.0561467351834257,7040000,3.0761818885803223,225.65924557018934,1.467050191866716,0.0005,7.862316846847534,0.87194335,78.83700225317436,1518.6011924743652,12.11159489948772,-6.794929e-10,40.8118539119678,6.991661548614502,27.395951747894287,1.5392341613769531,1.7036773530317533,31.827731609344482,43,2.556689977645874,800,0.008893164,0.005946298393595686,0.870911535128682
96.69202733998623,142.9441702119431,30.944141626358032,-0.0056627844,0.009932959909102956,0.7294417241939063,0.20604538917541504,800,7.2930684089660645,83.36651026979395,71.86037537863126,2.297348976135254,0.8677704,40.48519307525627,-5.332058212207957,7200000,3.3451504707336426,241.65304737902753,1.4498670365121313,0.0005,8.037071704864502,0.8671682,70.78620990588425,1551.9534108638763,10.215862060863069,-1.2934209e-09,41.965130017715474,7.9725377559661865,28.93010115623474,1.779984712600708,1.6839937538947112,33.33259105682373,44,2.2975611686706543,800,0.00812023,0.0060125009633516255,0.92311673658464
95.12755088137193,150.80100872085185,29.91586136817932,-0.0070373486,0.010356932254502018,0.7301093968385806,0.20705342292785645,800,7.043539524078369,87.84713450674656,71.9379233466402,2.3200185298919678,0.8633524,42.96454217348736,27.841115161791954,7360000,3.5878539085388184,235.40868109044266,1.5295547638722267,0.0005,7.313662767410278,0.86281985,82.70225247919012,1584.277575969696,9.679724012367323,-6.4373024e-10,41.943809703743355,7.321995496749878,27.948367834091187,1.7101120948791504,1.8212739216694793,32.31719923019409,45,2.320152521133423,800,0.005557642,0.005896154293395654,0.9004319815968529
96.35450307877643,159.72464514218007,30.06460952758789,-0.0065832576,0.010567896467390354,0.7314269925548067,0.2680845260620117,800,7.365130424499512,93.29385594164529,72.0752180350153,2.4976682662963867,0.85949963,44.22919542822633,26.805354510926986,7520000,3.440168857574463,239.02067002062813,1.6198304440277576,0.0005,7.582356691360474,0.858653,43.45463059283469,1616.9445135593414,10.573107030719576,3.218651e-10,42.074598444375226,7.106198787689209,27.92968225479126,1.8361589908599854,1.9187903730275442,32.66001033782959,46,2.4978249073028564,800,0.0062362812,0.005864416372207097,0.9063280505767674
95.93895189202193,166.418914663045,29.821499824523926,-0.006795191,0.011077649407672887,0.7262549449719492,0.20507407188415527,800,7.197607517242432,97.03870247963019,71.56747988248989,2.3884005546569824,0.85541826,45.802926136709274,20.093332703064785,7680000,3.886443614959717,252.1131866489607,1.688110789604213,0.0005,7.901069402694702,0.85489714,36.372500856830385,1649.2708933353424,11.009158739591628,-1.0728837e-09,41.637453295813756,6.617722749710083,27.841938734054565,1.7384753227233887,1.9846759745820675,32.316009521484375,47,2.3886218070983887,800,0.0046055564,0.005766423730810823,0.911387900940174
99.95625820895673,156.3284944094724,29.394797325134277,-0.0042886664,0.010605611844790407,0.7418555057005753,0.15379023551940918,800,7.388289451599121,91.4274634645461,73.10806557538658,2.5334205627441406,0.85166264,42.8667618813322,12.855352034453658,7840000,3.0878422260284424,246.0296350749093,1.5856545233941937,0.0005,8.236181497573853,0.8513976,28.809761587977086,1681.3195412158966,11.8780079363285,-4.7683724e-10,42.65604388230596,6.4679388999938965,27.292975425720215,1.9188458919525146,1.766201965081496,32.038050174713135,48,2.5337624549865723,800,0.005795962,0.005935554324717668,0.9660942751798646
97.44078977635927,169.67336656491014,30.094435691833496,-0.002871913,0.011432688316878546,0.7385207167524229,0.1754775047302246,800,7.183719158172607,98.90540744999974,72.78624384359416,2.5621979236602783,0.8479372,46.448788738287746,23.92975751297864,8000000,3.232708215713501,254.46698718517362,1.721344211736427,0.0005,7.6966893672943115,0.84746206,67.01845990892302,1714.0500490665436,10.356382701169451,-7.9870227e-10,42.515526542898805,7.2526209354400635,27.51239800453186,2.366147994995117,2.0834886588013175,32.72008013725281,49,2.5623199939727783,800,0.010245125,0.005742992310395366,0.8933159417462234
100.48955575497683,186.71343405432629,29.70478391647339,-0.0032472808,0.011363218878956778,0.720794352931994,0.1386699676513672,800,7.460637807846069,108.62228037445868,71.04535301471164,2.5982842445373535,0.84441626,46.01772241893241,33.41137438800314,8160000,3.2974255084991455,260.7409779268071,1.8938939355273237,0.0005,7.85468316078186,0.84401304,88.80557974679225,1746.4357779026031,9.985846580232627,5.9008604e-10,41.26170436782141,6.812994956970215,27.61086392402649,1.9253604412078857,2.3483804592201345,32.36564302444458,50,2.5984201431274414,800,0.0076210126,0.005469439125458323,0.8350731312442881
99.91063476982781,178.08713020074333,28.47681713104248,-0.0068982854,0.011249773797763169,0.732565024204649,0.18290042877197266,800,6.910100698471069,103.74444162858869,72.21207970111207,2.4500765800476074,0.84082663,44.49586402142279,28.68729832660836,8320000,3.468045473098755,255.63609129985713,1.8060520035386476,0.0005,7.367491006851196,0.84003615,39.408658797094574,1777.4815561771393,8.669250951801482,-1.907349e-10,42.10979245883293,6.627410888671875,27.210970878601074,1.0544369220733643,2.185510430061899,31.035695791244507,51,2.4503180980682373,800,0.009163879,0.0054805773443531445,0.8592158345692428
99.62114092055812,182.88174630953552,29.105753898620605,-0.00469729,0.0117898567175861,0.7501861220558231,0.28081321716308594,800,7.0543975830078125,106.3625485620449,73.9602541787338,2.6452603340148926,0.8371385,48.11921833852217,26.80265950194752,8480000,3.2896249294281006,261.3622309976641,1.8550524475554382,0.0005,7.35437273979187,0.8365798,64.74738106183682,1809.315539598465,8.918564927477915,-5.960463e-10,43.19710712272032,7.394166469573975,27.634472608566284,1.1380867958068848,2.2560388618654885,31.815654516220093,52,2.6454579830169678,800,0.006277365,0.005477019658900271,0.9048016423389155
95.66001165856113,191.83914590856494,28.27018404006958,-0.0023370835,0.012044634129595711,0.7339720375847871,0.18201351165771484,800,6.484249830245972,111.52763470166764,72.35629596491187,2.387153387069702,0.83329415,50.14234531699432,37.44534067004761,8640000,3.59299373626709,268.8275402299837,1.946150416500188,0.0005,7.717818737030029,0.83284426,76.74865874480851,1840.1117224693298,8.355092641394622,-2.068281e-09,42.19186716661945,7.3676369190216064,27.326124668121338,0.7128334045410156,2.4055952898162287,30.78698492050171,53,2.392385721206665,800,0.006786919,0.0053429030133388365,0.8584740109097996
93.4560774148344,178.3518359835827,28.02769684791565,-0.007325251,0.012136599632204146,0.7159065946886047,0.21624755859375,800,7.028410911560059,103.9756088611588,70.55392567730433,3.0791890621185303,0.82914644,49.53199885656327,40.650376628217316,8800000,3.457876443862915,263.9468713623406,1.8087859636445294,0.0005,7.196225881576538,0.82856655,73.43427002677768,1871.3047966957092,8.742403353499405,7.4505807e-10,41.26584317470197,6.4040281772613525,26.811479091644287,0.9500839710235596,2.094300051992252,31.18631887435913,54,3.0820276737213135,800,0.0062355776,0.005496494791129738,0.8673531917387368
96.29544295449439,187.84096300352707,29.509705066680908,0.00013379854,0.012013022628391932,0.7151128685861797,0.18082928657531738,800,7.191156387329102,109.41096887931396,70.47662289923251,2.4744491577148438,0.82558244,49.975850546811515,34.65961402976514,8960000,3.5037295818328857,269.93267662254704,1.9049769939635461,0.0005,7.142426013946533,0.8250932,24.14067448713426,1903.458743572235,9.195600282150613,8.9705e-10,41.20049101898433,7.244633913040161,27.47670865058899,1.7151098251342773,2.2920465320782024,32.1162166595459,55,2.4745752811431885,800,0.011352988,0.005438057740571662,0.85662056407212
94.0173486718514,185.3728925399099,29.062427520751953,-0.002107124,0.012266859787234788,0.7285318150718662,0.21204805374145508,800,7.0959718227386475,108.08485496440025,71.8070637696956,2.821728229522705,0.82211465,51.65354760756728,39.190354188195485,9120000,3.4765167236328125,275.81431503857317,1.8807857072133076,0.0005,7.907820701599121,0.82154214,23.910021986016528,1935.4720516204834,8.680941764023899,2.741813e-10,42.07686069182341,6.835855960845947,27.26816487312317,1.5519359111785889,2.261756509926233,32.00623965263367,56,2.8219687938690186,800,0.00898417,0.005461172415606998,0.8592075347783564
96.95563588862794,187.6914865567253,27.632036685943604,-0.003858596,0.012651355200090725,0.7295095638868186,0.20632672309875488,800,6.670911073684692,109.19680170953171,71.9080890585612,2.8519797325134277,0.8189395,51.80298817330414,39.43451580799882,9280000,3.434516429901123,274.38837625423275,1.9040365511315944,0.0005,7.4430975914001465,0.81846,52.47428051430093,1966.0768148899078,9.140209456505975,-1.2084842e-09,42.07654285336288,6.7544944286346436,26.27606225013733,1.1146857738494873,2.2655545198712703,30.593976736068726,57,2.852206230163574,800,0.006298194,0.005479600382724967,0.8599456135736849
99.30310721907044,195.89015582554796,30.843273639678955,-0.0052670245,0.012644635353122874,0.7206978887126346,0.17161774635314941,800,7.297501564025879,113.83103081071687,71.03706590055985,2.6268796920776367,0.81643754,51.180525450171054,39.32377095364278,9440000,3.834012985229492,272.3511661792458,1.9872654251797623,0.0005,7.4962477684021,0.8158288,25.547245260455604,1999.6752862930298,9.273180139621719,1.0013579e-09,41.51515285017551,7.0697479248046875,28.195751905441284,2.444526195526123,2.4250673170670733,33.587722301483154,58,2.627232313156128,800,0.004888104,0.005462916590381734,0.8720029185253378
96.57050910636164,203.5178105985777,29.305377960205078,-0.0047984663,0.012537975107790316,0.730650516844462,0.16605353355407715,800,7.389633417129517,118.18726446297141,72.03171114209206,2.271078586578369,0.8136521,49.019539984246,34.38158996266948,9600000,3.3223915100097656,277.2609817010137,2.0650643592368043,0.0005,7.451887607574463,0.8130735,32.232244457248726,2031.398598432541,9.683817233560555,-1.9669533e-10,42.153472752648774,6.808434724807739,27.86199402809143,1.2377071380615234,2.5872879557899324,31.712687969207764,59,2.271193265914917,800,0.006724381,0.005398584997223251,0.9076312638557462
102.54946621953565,200.39086143502428,28.64412236213684,0.0012370311,0.012983321040071518,0.726797190955065,0.23834562301635742,800,7.3865344524383545,116.36745426513149,71.64558868461914,2.6003494262695312,0.8105079,53.46645903503754,39.080390447441985,9760000,3.4868271350860596,280.1260863631449,2.0332794448579645,0.0005,7.42060112953186,0.8102566,18.909658018321263,2062.7483727931976,9.86381535290051,-7.510185e-10,41.94477934884722,6.840968132019043,27.329825162887573,1.0324983596801758,2.5171502581392513,31.343095779418945,60,2.600517511367798,800,0.009022687,0.00544616664640096,0.8744612939592844
98.97676303979301,190.13458572995106,28.27351474761963,0.0075792163,0.013002905188035097,0.7150698323461077,0.3707771301269531,800,6.456968307495117,110.6612453965508,70.46191991578611,2.5731825828552246,0.80703795,50.924782957244034,41.66003221158055,9920000,3.693136215209961,287.10780253567714,1.9292854914567232,0.0005,7.805572509765625,0.80637634,25.501072821113613,2093.7254185676575,8.81410416083457,4.7385684e-10,41.3588424029019,6.768024444580078,26.724274158477783,1.1468839645385742,2.34039222842033,30.9673969745636,61,2.5734293460845947,800,0.015491148,0.005584253200668225,0.8663066454214507
98.7763078845063,197.56669472682756,30.09968900680542,0.008021973,0.013311526764235592,0.7235672152448044,0.41910290718078613,800,7.241352796554565,114.99530171861369,71.31375250185147,2.385246992111206,0.8035962,51.730450876931506,32.56607654303854,10080000,3.3981215953826904,292.78729862370017,2.004652664474081,0.0005,7.954184532165527,0.8029449,15.111880200612164,2126.3333809375763,10.650854268433617,6.5565114e-10,41.617861374156256,7.034343719482422,27.78599762916565,1.865304946899414,2.3941459078109943,32.595510482788086,62,2.3857362270355225,800,0.01360027,0.005472068314243398,0.8881859395909711
93.8711786049957,200.76093901832945,29.458841562271118,0.004900897,0.012972074839552065,0.7073492957125247,0.31533050537109375,800,7.005443096160889,116.85829179400736,69.70340504443024,2.530068874359131,0.8002737,54.20539475823023,32.90166184801999,10240000,3.654911518096924,284.8079337229891,2.0369248144311656,0.0005,7.990955829620361,0.80012524,20.090423702540377,2158.4397871494293,9.678940932140966,-4.380941e-10,40.74794835868331,7.001918315887451,27.948067665100098,1.0862393379211426,2.6199053169914395,32.097349643707275,63,2.5302352905273438,800,0.010249203,0.005535729669715424,0.8439421525033146
107.25561835968428,199.99480760130754,29.39114260673523,-0.004598306,0.013597936881130031,0.7192900351877579,0.14836549758911133,800,7.530437231063843,116.42702535590142,70.88280483313457,2.798049211502075,0.79738283,54.05712755078147,33.76503717208476,10400000,3.3315184116363525,291.7528774302402,2.029151883301411,0.0005,7.7865378856658936,0.79709285,29.801518065294555,2190.759835243225,10.667413475568898,1.5497205e-10,41.61683373261967,7.224794626235962,27.918413639068604,1.2945051193237305,2.466195765994147,32.30156707763672,64,2.7981669902801514,800,0.0041644294,0.005526067770786209,0.9243366261781689
97.68775606138085,207.42241990408817,28.736385583877563,-0.0027451687,0.013969271706429516,0.714600897423328,0.1883842945098877,800,6.803824186325073,120.80889504647068,70.42236793181151,2.5490291118621826,0.7948901,55.03839713229468,31.79516751597729,10560000,3.397399425506592,296.497659614022,2.104914779340885,0.0005,7.652218818664551,0.7947835,23.03660182215551,2222.2192454338074,10.815196748731534,-1.1473895e-09,41.29212817610929,6.854824781417847,26.823635816574097,1.696495532989502,2.5535831516261864,31.448702335357666,65,2.549185037612915,800,0.006740789,0.005486066807784517,0.8622263827119077
103.88647914406454,201.7064857201103,29.9302339553833,0.0009628614,0.013721031124821,0.7247807281749263,0.13544321060180664,800,7.269287347793579,117.54647274191659,71.41679242302372,2.3438656330108643,0.7922855,52.11341151227915,31.66016432724208,10720000,3.5612668991088867,297.41829656640573,2.0465304214046856,0.0005,7.575437307357788,0.7919599,16.23470403961026,2254.6161572933197,11.641081283778554,1.0967254e-09,41.94205048316215,6.936676263809204,27.69193959236145,2.0445444583892822,2.4095815037298336,32.38718056678772,66,2.3439788818359375,800,0.007019233,0.005643776066445891,0.8831298147188759
95.93467202814776,198.95502137391938,29.642282247543335,-0.0043058875,0.013701805708276275,0.7043911813409063,0.26734423637390137,800,7.025307893753052,116.08192744057266,69.38832270224388,2.5789060592651367,0.7896864,53.533277207292265,21.069326297821046,10880000,3.510338544845581,298.2724794638724,2.0189996160955137,0.0005,7.7428388595581055,0.789457,4.667445116659873,2286.968832731247,10.559581338455779,1.1205673e-09,40.88885732549388,6.477752208709717,27.348369121551514,1.9839885234832764,2.353180007172529,32.33058047294617,67,2.579210042953491,800,0.0043711117,0.005681213402308632,0.8342188302141479
100.18793645919385,214.25910108381598,29.90749955177307,-0.0051589776,0.013666724911721734,0.7132512359681725,0.23973679542541504,800,6.772308111190796,124.75129567602558,70.27916908864515,2.556185722351074,0.78638685,54.99509140487319,34.51647434799994,11040000,3.4692282676696777,304.7246621283482,2.1740988338143317,0.0005,7.901904106140137,0.78597856,20.77819478153547,2319.5216035842896,10.190310994574613,3.278251e-11,41.105469017423275,7.267449617385864,28.030805110931396,1.5790436267852783,2.6812210779326513,32.544617891311646,68,2.5562853813171387,800,0.0047001103,0.005582742188607071,0.8628814650551484
96.26651597174596,212.72855879455702,29.00771713256836,-0.0039122454,0.013866828501290422,0.7190386557567703,0.23569536209106445,800,6.743761301040649,123.72818545400172,70.85143552038491,2.3533825874328613,0.7833701,55.13487170433459,28.585802224235394,11200000,3.0862960815429688,310.6828858309827,2.158917390073694,0.0005,8.00975513458252,0.78296024,25.98681316265607,2350.9687237739563,9.924588254071656,-4.3511378e-10,41.534365420147125,7.1087141036987305,27.303478479385376,1.4390101432800293,2.6949795260849885,31.439616918563843,69,2.3535468578338623,800,0.0048306747,0.005642897539300815,0.8792285452835421
99.14814210461886,207.9020053930486,28.747395992279053,0.00013127745,0.01463582479397727,0.716920767515233,0.21394062042236328,800,6.644094228744507,121.18558476559501,70.62855618283453,2.8966071605682373,0.7803506,56.86088715506666,33.5540679315744,11360000,3.34993314743042,312.0135642209689,2.1104562548879136,0.0005,7.838033199310303,0.78000206,21.117700376226917,2382.944884777069,9.93748690271936,-9.35793e-10,41.58784093281092,7.013754844665527,26.859453201293945,1.6112000942230225,2.5299250135724174,31.91534161567688,70,2.896719217300415,800,0.006665093,0.005770035375549146,0.8554536810210984
94.4084285017335,195.32305049952868,29.66171908378601,-0.001836615,0.014273437619878784,0.6909283339908397,0.1680293083190918,800,7.421168565750122,113.92821978267246,68.02711341722026,3.0065832138061523,0.7771759,51.93951888564111,28.846774447690827,11520000,3.2831437587738037,291.42729548362144,1.9821506816645298,0.0005,8.085385799407959,0.7769067,11.617756054307534,2415.7304360866547,10.328166683960323,1.7285344e-10,40.15726972765081,7.283332586288452,28.109804153442383,1.315173625946045,2.2495507923758207,32.77177667617798,71,3.0068135261535645,800,0.0063844114,0.005801925958013283,0.8132326107341018
98.78591881387,206.02540117529642,29.714905738830566,-0.0008010695,0.014964339119459682,0.7004277435777302,0.15006518363952637,800,7.212453365325928,120.01238470592551,68.97792705541119,2.3323581218719482,0.7737664,57.88634868200171,36.53952325550126,11680000,3.027622938156128,306.6698332554722,2.0913779569034405,0.0005,7.98142147064209,0.7731029,-7.209142773146905,2447.8916161060333,9.279141067980571,-1.0788441e-09,40.489323865350435,7.403901100158691,28.011330366134644,1.498908519744873,2.5681010755424483,32.150315284729004,72,2.3325181007385254,800,0.009217458,0.0058042839678594344,0.8392991112334758
98.08781253415712,217.37970790210093,31.33591103553772,-0.00017142839,0.014520013694490857,0.724700643525292,0.4203047752380371,800,7.351177215576172,126.62862680988205,71.39429984623216,2.662519931793213,0.77034664,56.45267213504471,40.798331078933096,11840000,3.3060178756713867,315.91127853744837,2.206504294745823,0.0005,8.25420355796814,0.76985013,7.571699330612222,2482.0595104694366,8.982602111544796,-2.2143125e-09,41.825448861232545,7.738506555557251,28.742259740829468,2.1389288902282715,2.8233798625625606,34.14215588569641,73,2.6628267765045166,800,0.006670835,0.005894864104384941,0.8566299465994598
105.74234544054475,213.98278013314405,28.98456120491028,-0.005661175,0.015038376396777672,0.7479264872725223,0.239288330078125,800,6.78249454498291,124.85896093427145,73.68730607836588,2.6378631591796875,0.76706666,58.39038502947127,40.02322223328147,12000000,3.181086540222168,310.9786851335857,2.1730518406949924,0.0005,7.570010662078857,0.7665174,2.0735576427255857,2513.803529024124,9.632650144008293,1.7523766e-09,43.17697951223334,7.068466424942017,26.880778074264526,1.8339855670928955,2.76138342889283,31.73396134376526,74,2.637974500656128,800,0.003655199,0.0060871894025381085,0.8834903355855508
103.46511399257886,208.7638967996752,29.6903977394104,-0.004403665,0.01535866148794169,0.7550668364002411,0.2131669521331787,800,7.015966892242432,121.81842870233235,74.37790202919338,2.203145980834961,0.76396054,58.110403954826204,45.25186773073968,12160000,3.252291440963745,310.24046050596746,2.1193087466256473,0.0005,7.73930287361145,0.7634708,13.34313445244748,2545.8235008716583,9.500237465112082,2.1457669e-10,43.82439216685666,7.352251052856445,27.656506299972534,1.765183925628662,2.6359105574534762,32.01325225830078,75,2.204721450805664,800,0.0054504992,0.006310718921007451,0.8934161979213432
116.90583151861023,213.39360413390318,29.322389125823975,0.0115192,0.015260814218223269,0.7652178783196474,0.16353225708007812,800,6.640702486038208,124.52257082464712,75.39646110983011,2.341463804244995,0.7609322,57.06105181526858,45.70963394060053,12320000,3.518057107925415,313.05495361383186,2.1665553988601407,0.0005,7.973769187927246,0.7607201,9.1856134954883,2577.6065950393677,10.280312995142886,-1.1086465e-09,44.33093408692506,6.817860126495361,26.920477628707886,2.216378927230835,2.8036474571056256,31.773204565048218,76,2.341569423675537,800,0.010930684,0.006258122191989803,0.9229625357778275
108.42798967240891,219.4385155269166,29.63465690612793,0.0081791375,0.014900584973777456,0.776696195943686,0.19338417053222656,800,6.960603713989258,127.68498943597399,76.54890696941474,2.3233890533447266,0.75824,54.83944803891683,43.428447186433445,12480000,3.2210490703582764,327.82395624364983,2.227310142626822,0.0005,7.7048094272613525,0.75767267,6.936612069843671,2609.675140142441,12.181615853019045,8.970499e-10,44.82921620117337,7.3625805377960205,27.855359315872192,1.5619287490844727,2.8098226881741755,32.06044411659241,77,2.3235161304473877,800,0.011312703,0.006063386061805502,0.9314015838967435
101.89863429769514,208.45488205696955,29.47686791419983,0.04259874,0.015116956047458061,0.7393296353865356,0.2313077449798584,800,6.619122266769409,121.62817362396308,72.83608626769423,2.309008836746216,0.7558387,56.91874304876133,34.826677868573455,12640000,3.260533571243286,314.3366553890795,2.1157312779401876,0.0005,7.752567291259766,0.7552878,16.345355171939264,2641.5683052539825,10.423073553676117,3.933906e-10,42.8261707429815,7.290025949478149,27.452660083770752,1.7434663772583008,2.5189488281466224,31.869680881500244,78,2.3091249465942383,800,0.025137737,0.006040965614494496,0.9061187775139459
101.6152335532702,235.04744853381533,29.484654426574707,0.019920612,0.014232783433109807,0.7278110582501482,0.17157626152038574,800,7.251667261123657,136.66371515885828,71.76062370682817,2.3485307693481445,0.7530835,52.499054922186886,30.71299289168647,12800000,3.345153331756592,314.53173083688444,2.3850532253640297,0.0005,7.981064081192017,0.7528624,18.074592115733104,2673.5102713108063,12.401289384609615,1.6570091e-09,41.862190425976536,6.7038140296936035,27.35887360572815,1.910583734512329,3.1838807969295555,31.93399214744568,79,2.3487720489501953,800,0.015265407,0.0053497200356357535,0.8670602384166556
96.81347031615078,211.68196672281644,29.366992712020874,0.0014032997,0.01444232127051707,0.6646152602320483,0.18854093551635742,800,7.364008188247681,123.44796406248469,65.45271783430599,2.2862884998321533,0.75013953,53.034356622824056,26.09020339675965,12960000,3.4606738090515137,309.1043695166495,2.147608807025771,0.0005,8.194976568222046,0.7498313,37.751291416827286,2705.288365125656,11.132740946851209,1.0073185e-09,38.45440064500153,6.498740196228027,27.773353815078735,1.3628520965576172,2.669052499408963,31.767035484313965,80,2.286512613296509,800,0.008010626,0.005587880115538749,0.8006816893338367
97.67179740353514,213.31338937763618,29.387776613235474,-0.0036138871,0.014532698546871316,0.6421309045578231,0.17567992210388184,800,7.198442220687866,124.36791725172625,63.218641713605194,2.3513920307159424,0.74788934,54.13887752655498,28.217653314651685,13120000,3.233583688735962,309.6945297109523,2.163926737632046,0.0005,7.503888368606567,0.7473757,26.17789603800723,2737.126437187195,10.825563437528793,-2.0861626e-10,37.12406801945712,7.416426658630371,27.34966802597046,1.836820125579834,2.746489846454449,31.827702283859253,81,2.351500988006592,800,0.0038634664,0.005469522556837261,0.7767168477588151
91.13374880086063,229.71815525279845,28.800379991531372,-0.0050366316,0.013795470758371915,0.6581508288393813,0.17468667030334473,800,7.022016525268555,133.64671711355408,64.83286219974526,2.2509195804595947,0.7456467,51.19320580510377,26.051883657402456,13280000,3.325859546661377,312.2024769155188,2.3299501665091107,0.0005,7.624508380889893,0.74508315,23.897214221413055,2768.318759202957,10.836406327208564,1.6391276e-09,38.00709189134102,6.881048679351807,27.421111822128296,1.1507985591888428,3.0783376312869253,31.184180974960327,82,2.2511541843414307,800,0.0047538118,0.005300668657135227,0.764242674359031
92.11454921120975,211.4782396206331,28.846314907073975,-0.0045296736,0.015154628187794603,0.6523101486511381,0.18619680404663086,800,6.653424978256226,123.43107110358616,64.21197190997819,2.240319013595581,0.74322593,52.92782898084127,27.453677440051955,13440000,3.2684576511383057,320.17117622516247,2.146121294207625,0.0005,8.106002807617188,0.7429059,17.259576758755635,2799.5130248069763,9.76321301047076,5.960465e-10,37.90633791698574,7.047412633895874,27.730138778686523,0.9058313369750977,2.7996923015857624,31.183962106704712,83,2.2404556274414062,800,0.0038397568,0.005665688054775859,0.811707455897405
96.11949998509007,219.96956159570706,30.30010414123535,-0.004470529,0.015170407808600874,0.6547974015583177,0.2530395984649658,800,7.234413385391235,128.1192633180854,64.47010762585128,2.266401767730713,0.7407979,58.22621762451123,23.660328571650226,13600000,3.058288812637329,318.1237993124331,2.232246800786598,0.0005,7.990322113037109,0.7402137,7.852212345832059,2832.18669462204,10.233550261172628,-1.2278557e-09,37.94503014828944,7.574378490447998,28.188889741897583,1.8285422325134277,2.853921851422719,32.66571259498596,84,2.2667324542999268,800,0.0040136753,0.005557229470840508,0.8162251508289511
95.08396200045598,232.26331102573607,29.625539541244507,-0.0026332391,0.014929314335028556,0.6650653009006491,0.18926572799682617,800,7.346116065979004,135.2020256659992,65.50613954335292,2.219285249710083,0.7386818,59.741624199916025,20.955394936847917,13760000,3.010716199874878,321.51719867593977,2.35690201705494,0.0005,8.577287435531616,0.73855436,-0.27737307652191223,2864.148535490036,10.344899959694512,-3.8743025e-10,38.36769379049602,6.811856985092163,27.94975996017456,1.4590563774108887,3.102576406296357,31.945218086242676,85,2.2195005416870117,800,0.004953683,0.005436061829661053,0.7974417296619201
95.89051497608173,214.42975626125016,30.168790817260742,-0.004267473,0.015676906456810125,0.6697121479830833,0.43546438217163086,800,7.538731098175049,125.19390694822778,65.93613522594308,2.2169578075408936,0.73694223,59.031399803167474,18.45913544635481,13920000,2.951648235321045,328.26160786256446,2.1766648797119204,0.0005,7.885286092758179,0.7365195,9.780445832380888,2896.661699295044,10.967138864011448,-9.655953e-10,39.01821812269817,7.016479730606079,27.365793466567993,2.342698812484741,2.759502819033064,32.49486231803894,86,2.2170562744140625,800,0.0041252337,0.005697681972086505,0.8282469172734366
96.20175151065753,217.81451935058232,30.22295331954956,-0.0032173889,0.015923573949883515,0.6702271894655325,0.23765110969543457,800,7.2613325119018555,127.16627204842821,65.98257250061916,2.2091832160949707,0.7352474,58.196006843179475,29.897485875899182,14080000,3.431426763534546,332.56979950007184,2.2109168185706314,0.0005,8.462374687194824,0.7348551,14.726708405682047,2929.201447725296,11.295386969789929,5.841255e-10,38.88515766514597,6.9748475551605225,28.03538155555725,1.9258489608764648,2.7533902745896763,32.53000569343567,87,2.2095375061035156,800,0.004335077,0.005740252164746683,0.8185304113660707
95.83639889696153,234.28831714221195,30.53650975227356,-0.0032207454,0.015578711246100094,0.6900251047363734,0.1929304599761963,800,7.722460746765137,136.4881546981178,67.97277655846892,2.344353437423706,0.7336623,65.52996423550768,32.922555537968336,14240000,3.2222979068756104,334.2869951256236,2.3783184931829786,0.0005,8.513822317123413,0.7334556,12.886598358321136,2962.2109179496765,10.727629942871584,-2.5033947e-10,39.84566860593103,7.110008239746094,28.661412715911865,1.660107135772705,3.042242636005294,32.99977445602417,88,2.344921112060547,800,0.004967873,0.005528508462723807,0.816345801101381
97.69238802932219,238.01617761025912,29.232950448989868,-0.0040350533,0.01586372970163803,0.6886004013813165,0.1914820671081543,800,7.347910642623901,138.5808298579888,67.82000641630201,2.175006628036499,0.7319167,61.03481811200676,20.627524979896,14400000,3.3885087966918945,356.1616021578693,2.4159066416954316,0.0005,8.089499950408936,0.73150903,19.922763767318095,2993.7826628684998,11.059735745773958,1.2814999e-09,39.774418809393936,6.792986154556274,27.717870473861694,1.3001065254211426,3.1902281006304003,31.56114411354065,89,2.175232410430908,800,0.0040944237,0.0055676605855761,0.8558012492449006
99.38043795122559,237.01876166832673,30.439018487930298,-0.0050391895,0.01607699865162019,0.7002558192628374,0.19830060005187988,800,7.803534507751465,138.15561114550448,68.97154335550191,2.4643473625183105,0.7299487,62.603007008193494,37.676991649788604,14560000,3.1450114250183105,339.5052164136498,2.406083808493563,0.0005,8.09168791770935,0.7296275,17.05189283372416,3026.8206679821014,11.322587346653233,-1.3709074e-10,40.50766544408087,7.153101921081543,28.24329710006714,1.964707851409912,3.124845925366446,33.01665210723877,90,2.464484930038452,800,0.0034112632,0.005578357431845871,0.843893978271845
97.19385323055523,229.6294154792105,30.151747226715088,-0.005208184,0.01593656190463537,0.689852010123048,0.2716376781463623,800,7.7112040519714355,133.8702219932867,67.93102542712467,2.1951262950897217,0.727705,65.43719692260424,25.4545511929205,14720000,3.2417678833007812,333.87311882866237,2.331695529042964,0.0005,8.249912738800049,0.7272714,-14.276935937657488,3059.2646791934967,11.156243789994287,1.0251999e-09,39.9588518668918,6.5079851150512695,27.858721256256104,1.9948694705963135,3.087111033792101,32.43349599838257,91,2.1952385902404785,800,0.002447698,0.005631876647985556,0.8270150321156094
95.80282250258965,230.0996208071,29.497691869735718,-0.0024750875,0.016401014769242946,0.6825291869963961,0.1862177848815918,800,7.494397163391113,134.0632908861867,67.19697028753669,2.6086134910583496,0.7256276,58.736456227446915,31.11508071796456,14880000,3.1440186500549316,335.2436500387023,2.335386895584211,0.0005,7.781692266464233,0.72532976,18.13080897201974,3091.484477996826,11.60869619529947,1.5854835e-09,39.535244515833625,6.822549104690552,27.239675521850586,2.043011426925659,2.9480891282020854,32.2073118686676,92,2.6087303161621094,800,0.0061777183,0.005723638936497374,0.8272394140072783
94.2194183817337,232.37981209182718,29.930371046066284,-0.0048554526,0.016023669210983516,0.6728042532816274,0.20201802253723145,800,8.059739828109741,135.29714009979625,66.24178139150908,2.1793739795684814,0.7236484,60.65119665419481,34.05009779490062,15040000,3.3600478172302246,335.0359400018467,2.359140634739192,0.0005,7.822690010070801,0.7234041,6.278535527435088,3123.7552416324615,10.163417489562066,5.364419e-10,39.04727811394841,6.705783128738403,27.892204761505127,1.8070402145385742,3.0412713954026707,32.26237416267395,93,2.2208282947540283,800,0.0036148522,0.005650414883635336,0.7925019739452174
94.162758698022,234.4935632458416,30.225278615951538,0.00077725854,0.01666093706070527,0.688611940262383,0.18532752990722656,800,7.882200479507446,136.743891938591,67.8083728424634,2.0902011394500732,0.72138625,66.98444954724914,31.591895711874972,15200000,3.565248489379883,342.3573183609133,2.381412194124674,0.0005,7.859360933303833,0.72093076,2.908581533154933,3156.160343647003,10.028051151052013,8.463859e-10,39.955851276907644,6.900573492050171,28.317922353744507,1.6721065044403076,3.1361150983003743,32.38260555267334,94,2.0903351306915283,800,0.0077194804,0.005682922779993504,0.826742561650907
97.69784501477646,230.58647367094818,29.346421480178833,0.008000449,0.01648684714297912,0.6676349613322493,0.21828627586364746,800,7.589479923248291,134.4465275002936,65.7167183682688,2.1898159980773926,0.7191089,65.01090585174691,34.9254957877148,15360000,3.3050312995910645,344.9078891700626,2.341268362950791,0.0005,8.055224180221558,0.718654,7.33546679335652,3187.776015520096,9.61665219950837,-4.4405463e-10,38.679360601065405,6.599628448486328,27.57115864753723,1.5274336338043213,3.159050579160204,31.603928565979004,95,2.190032958984375,800,0.010765588,0.005828282457536505,0.7952856032923461
90.78182016735781,234.71144493973458,28.554862022399902,-0.0019223999,0.016485865820921246,0.6646315390817984,0.19404292106628418,800,7.429258584976196,136.78977811029853,65.42271633280798,2.0486693382263184,0.7168912,57.63060796128959,28.893566403616838,15520000,3.5241878032684326,340.53240313706476,2.382419072912672,0.0005,7.596941947937012,0.7166701,26.326236656762877,3218.504259109497,10.646096283967879,6.9141387e-10,38.63084261636232,6.598600625991821,27.20108151435852,1.1199965476989746,3.1402440502512317,30.719146728515625,96,2.0489184856414795,800,0.0053728535,0.005603723073496857,0.793728404299178
98.7276492353357,228.294343731724,29.88252544403076,-0.0037770553,0.01710585272231138,0.6562324828443078,0.2453477382659912,800,7.382154703140259,133.1004921106864,64.57572288002119,2.2223737239837646,0.7146843,60.0279662745975,20.478000757913623,15680000,3.510640859603882,351.60323232457563,2.3178850156170654,0.0005,8.041038036346436,0.71462595,14.355509344880913,3250.727875471115,11.959137515807496,1.013279e-09,38.16365043555206,6.6422717571258545,27.588435411453247,2.0213584899902344,3.0905892726943693,32.21300911903381,97,2.2226009368896484,800,0.005066971,0.00563541507182397,0.8002609077526455
95.76319394461912,237.42470204667137,29.47472047805786,0.0018273667,0.017289714095811794,0.6748229844934703,0.21989941596984863,800,7.142152786254883,138.31787653569015,66.43678739926828,2.4074363708496094,0.7122476,64.12250940571887,28.41956811077572,15840000,3.480327606201172,354.4224634836313,2.4104296166718284,0.0005,7.797118425369263,0.71211994,12.707914477833667,3282.734341621399,12.919766925034047,-5.245209e-10,39.20127797298564,6.866711616516113,27.49767255783081,1.7158300876617432,3.158714473860515,31.976706981658936,98,2.407559633255005,800,0.0051058973,0.005540887219308394,0.8010115435002302
97.90196632220525,243.5539146406488,29.112004280090332,0.0012292769,0.016836095271829193,0.693067285465724,0.1918649673461914,800,7.513205051422119,141.88730013375147,68.25446984045642,2.19888973236084,0.7100907,69.6564999236354,31.380483889912018,16000000,3.609243154525757,346.298554771006,2.4728779728193717,0.0005,7.692933797836304,0.7099467,20.446059657674496,3314.1427392959595,12.105774108608298,-3.1590464e-10,40.11771768927886,6.396036148071289,27.337753534317017,1.552281141281128,3.2540953609119017,31.400842666625977,99,2.1991450786590576,800,0.006079466,0.0055703213130893665,0.8051666568820175
100.4567614348286,226.0977280125803,29.42266058921814,0.008222584,0.017379158628540472,0.6815354625495796,0.22320842742919922,800,7.435533046722412,132.00396645238837,67.05520900011342,2.3276336193084717,0.7082154,59.26640536781639,26.16290506964905,16160000,3.3761966228485107,346.8116554587365,2.2955133039687357,0.0005,7.853271245956421,0.7078227,14.027160108858777,3345.99729514122,11.195427155332755,1.5616417e-09,39.86261789435983,6.543113470077515,27.342210292816162,1.8326389789581299,2.9837881421899732,31.84365153312683,100,2.327747344970703,800,0.00996673,0.006137082038120823,0.8121471814812178
98.5302348539313,239.40105839905053,29.548017978668213,-0.00028506003,0.016947901365140336,0.6746956468401051,0.22895550727844238,800,7.507119417190552,139.38238366949426,66.41758597142005,2.300736427307129,0.70617545,62.00353688660122,28.036169522195717,16320000,3.2526116371154785,359.98260544558497,2.430249420442486,0.0005,7.662242889404297,0.70561576,19.739279025574852,3377.970955848694,11.358247254196241,-1.5199186e-10,39.23673755768546,6.9045655727386475,27.458005905151367,1.8304407596588135,3.1421844541869812,31.94470715522766,101,2.3009355068206787,800,0.0050437874,0.005673876884247061,0.8023728734485178
98.66622589995988,245.26419886394456,29.251194715499878,-0.0037057851,0.01733127457737954,0.696219115952356,0.20506834983825684,800,7.647081613540649,142.77514771666065,68.55151376792718,2.147340774536133,0.7039515,62.75431323755665,28.19259226176723,16480000,3.3264222145080566,357.4671691295309,2.490059075559942,0.0005,7.428957939147949,0.70366293,11.107461394088496,3409.4558715820312,11.777796609014468,-9.655952e-10,40.55343587600275,6.973866939544678,27.479514598846436,1.537480115890503,3.28633526508322,31.477840662002563,102,2.147580862045288,800,0.0033167705,0.005747456781909101,0.790312267917952
97.81192188222863,243.05311278674003,28.238590478897095,0.018659553,0.017217821083229303,0.6867986009295673,0.20770978927612305,800,7.3531084060668945,141.51521232605776,67.62138780976045,2.5311243534088135,0.7017324,64.81306473669402,17.69098583349407,16640000,3.3632943630218506,367.58300755164805,2.4674977586440785,0.0005,7.9969024658203125,0.70139796,4.778423227662323,3440.3263082504272,13.30361735422499,-1.2338163e-09,39.87389613626055,6.153120756149292,26.917052030563354,1.0847091674804688,3.329910775977286,30.82995367050171,103,2.5313587188720703,800,0.016321404,0.005648244731620593,0.7707513476973376
107.58815366699011,236.14379803549843,29.949124813079834,0.018686106,0.017779123896916535,0.6531789726061342,0.1693112850189209,800,7.6874964237213135,137.62794739570754,64.28509226018012,2.549976110458374,0.6991764,62.86296795459483,21.360445495509857,16800000,3.1418426036834717,353.80327635858987,2.3978053520422806,0.0005,7.80110239982605,0.69910455,17.06265214374937,3472.9395701885223,17.603388863081307,-1.907349e-10,38.17983024280821,6.974830150604248,27.841063499450684,1.9093756675720215,3.122582338530807,32.60301160812378,104,2.5502822399139404,800,0.028525257,0.005425369346787033,0.7022859141076299
110.8490567954916,235.3250429965059,29.573909997940063,0.005888519,0.017874569163380958,0.6644765287538718,0.17963004112243652,800,7.829380750656128,137.08422035086346,65.41151218058614,2.466331958770752,0.69706154,62.971236619493226,9.968239593335136,16960000,3.389869213104248,354.59239398317686,2.3892640956841507,0.0005,7.812535047531128,0.6966178,23.826353273731613,3505.045367717743,23.598516916935203,-8.7916806e-11,38.75500864567523,6.915598154067993,27.878625869750977,1.476379156112671,3.1798939931682457,32.09428811073303,105,2.4664433002471924,800,0.00821078,0.005292812143214325,0.7926231521116998
111.36885538471842,254.87625630377676,29.61614203453064,-0.0016616752,0.017668325245515242,0.7310864898145262,0.21262526512145996,800,7.074917793273926,148.2092950948502,72.0407656161111,2.485208749771118,0.6948289,62.81696356568861,17.95693077546006,17120000,3.6980369091033936,362.96617881521337,2.588765405403116,0.0005,8.014618873596191,0.6946466,26.303282174908777,3537.207882642746,23.777810161779453,2.3841867e-10,42.27512464818512,6.828751564025879,27.594560146331787,1.776707410812378,3.5897792754655735,32.15551209449768,106,2.4854509830474854,800,0.0037280514,0.005240455753110491,0.8903880361546905
110.17319647084442,258.38754369515306,29.67722225189209,-0.00056295184,0.018397056839681594,0.7448750343214777,0.23667645454406738,800,6.96105432510376,150.1642053773349,73.41068305060428,2.6079349517822266,0.6928065,69.43561412917087,19.436555594996573,17280000,3.4259562492370605,372.2278334964678,2.6239630573934236,0.0005,7.9258153438568115,0.69238716,26.69348540919309,3569.6347167491913,24.296756101294765,-2.1219253e-09,43.167642437653555,7.008728265762329,27.22602367401123,2.179093599319458,3.453026106307021,32.412811279296875,107,2.6081056594848633,800,0.0060670064,0.005227587311695021,0.8819784033227626
117.78055708259237,253.54216980677884,30.084672689437866,-0.003920814,0.018189439623311585,0.7341382042031526,0.19790148735046387,800,7.444954872131348,147.47446969389208,72.33170050697281,2.2543084621429443,0.6908895,66.11378607797053,17.942255714940124,17440000,3.5102577209472656,364.891364379641,2.5751464192906597,0.0005,7.72517204284668,0.6907142,24.85200778662834,3602.0704522132874,26.583748972798034,-9.1791164e-10,42.621938514674476,7.22284722328186,27.923012733459473,1.7419078350067139,3.452156915292717,32.42437791824341,108,2.255208969116211,800,0.003500748,0.00532000172898394,0.9156781241979227
112.82785635380073,215.16743965035414,28.683044910430908,0.002370471,0.017905113319229976,0.5679470471233407,0.21545743942260742,800,7.248687505722046,125.86529921157111,55.79151842567433,2.586961030960083,0.68895423,59.29626201164988,12.217626809301647,17600000,3.6946310997009277,359.8511400877417,2.184256908781366,0.0005,7.682954788208008,0.6887847,11.495360766257448,3633.4030001163483,23.594051553096484,7.867814e-10,33.39221261915921,6.70428991317749,27.257237434387207,1.1800355911254883,2.7666133382306377,31.324313163757324,109,2.587167501449585,800,0.007766114,0.0053812226219719815,0.6365482179959201
115.24628065265789,259.82876423823814,29.45101284980774,-0.0011451136,0.018125949188645542,0.7234442698297001,0.4417572021484375,800,7.7376532554626465,150.78736896027544,71.28039424609031,2.251568555831909,0.68655056,67.09491718391803,19.238365407344553,17760000,3.5860540866851807,369.2330979121028,2.638034076516036,0.0005,7.084789514541626,0.6864422,16.8532369040921,3665.1956267356873,25.883640402849746,-8.70228e-10,41.94993830625028,6.989282608032227,27.35475206375122,1.6177520751953125,3.5240813003160048,31.784060955047607,110,2.2516732215881348,800,0.0053392323,0.00518731427091401,0.8809312322649566
110.52901102038217,249.3931366272545,28.95772409439087,-0.002819231,0.01877624858058302,0.6858398715820475,0.21938300132751465,800,7.497831344604492,145.00712755428702,67.53501186633177,2.517592668533325,0.68439454,67.19024788421429,10.836326743790357,17920000,3.4464566707611084,364.7918406103019,2.5320642986245425,0.0005,7.477440357208252,0.68407035,35.01969657679038,3696.7611997127533,25.687979115072068,2.2649756e-10,39.95635139357367,6.962334156036377,27.432408571243286,1.2742233276367188,3.283578251955144,31.55672264099121,111,2.517720937728882,800,0.0027387377,0.005223371335513811,0.8461861467961808
117.07599780268507,253.33265065441182,29.609601259231567,-0.0044319425,0.018525616191509206,0.7315620372921732,0.22659802436828613,800,7.553194284439087,147.41899739999627,72.07643978450136,2.541619062423706,0.6826774,72.54732974650231,14.31987806592131,18080000,3.3884999752044678,369.7305951596669,2.573096015192588,0.0005,8.221261978149414,0.6826319,20.371361674502293,3729.0412788391113,25.462970480196333,9.000301e-10,42.47587568296978,6.518530368804932,27.607542037963867,1.7457690238952637,3.3670968396593333,32.27293944358826,112,2.5418546199798584,800,0.0028199593,0.005273756809933375,0.904238066452787
114.38025046847008,257.02979942264426,30.097509622573853,-0.0032324702,0.019176824560712,0.7031422688377306,0.23049044609069824,800,7.334787130355835,149.19754112984512,69.25571853083692,2.351936101913452,0.6807183,66.90485378650841,11.379562065909218,18240000,3.5685431957244873,372.94500418738704,2.6106243776637568,0.0005,8.423036098480225,0.680485,22.158962875201755,3761.584901332855,25.36240035358205,-8.5830687e-10,40.77216360059565,6.830252408981323,28.14086079597473,1.685603141784668,3.502199866685403,32.53639078140259,113,2.356599807739258,800,0.004176327,0.0052459775142148345,0.8731747636594521
111.81743202234354,253.57278048716842,29.92492389678955,-0.00347252,0.018328624896023358,0.6859421317673375,0.26497459411621094,800,7.799682140350342,147.2264323838683,67.54219279659227,2.4930202960968018,0.67884064,65.17084443319841,13.726835956428323,18400000,3.2390480041503906,359.502009369064,2.5745896091148213,0.0005,7.810973882675171,0.6788071,-22.93285842374442,3794.098260641098,24.549096592047494,-7.271767e-10,39.910164945663176,6.612870454788208,27.732903003692627,1.8914334774017334,3.4159990004710026,32.505423069000244,114,2.49324369430542,800,0.0040086126,0.005277704439488701,0.8163580407105071
113.90449248060519,254.29732279528187,28.944098949432373,-0.0023162188,0.019303762138995675,0.6939700338003372,0.45063066482543945,800,6.8757164478302,147.63539493042387,68.33493469293354,2.5400052070617676,0.6770935,67.2492106323355,14.971904322055144,18560000,3.394587516784668,369.0153872274265,2.5827962793901635,0.0005,7.388416051864624,0.67690074,19.26514712042826,3825.6855058670044,26.227970497174134,1.6093246e-10,40.33857127148741,6.832680940628052,26.82446527481079,1.6394155025482178,3.447067401617111,31.578030109405518,115,2.5401127338409424,800,0.00424115,0.005345970782012022,0.8431656888050605
111.72766745372077,260.51381121623797,29.752018451690674,-0.0010890793,0.019142738107105418,0.7003635448031218,0.1961205005645752,800,7.763491868972778,151.2973741593927,68.96719663349174,2.587466239929199,0.6754534,66.15722391785808,15.091385796919612,18720000,3.772850275039673,370.7501140292611,2.6460324919516527,0.0005,7.475433349609375,0.67512995,23.248090490179898,3858.13973236084,24.016803871088793,4.053115e-10,40.679613363688944,6.922823905944824,27.842352151870728,1.681471824645996,3.6759908530188135,32.44691729545593,116,2.5876412391662598,800,0.0053817886,0.005331203745507857,0.8599808893464131
112.59396896779923,248.69946745755283,28.331441640853882,-0.0015534441,0.019311901058051573,0.6990140406658013,0.19454455375671387,800,7.607104778289795,144.52103381630636,68.82103240291768,2.5023269653320312,0.67380553,70.95479303968845,10.980867550304371,18880000,3.506591796875,374.8119430167227,2.525952570939159,0.0005,7.131343841552734,0.67342985,24.021180485044404,3889.101373910904,25.98497096359393,7.2121625e-10,40.539120384292026,6.647620439529419,26.855725288391113,1.1973192691802979,3.265629735779431,30.94994068145752,117,2.5025813579559326,800,0.005139868,0.005491783162382143,0.8807605011364475
119.99610103099738,253.0480252526222,29.46751880645752,0.0002757536,0.019185085142748737,0.7302222793496973,0.1801142692565918,800,7.542540073394775,147.1679452795048,71.92143348714394,2.4746248722076416,0.6719623,72.8737132837314,19.267474013950252,19040000,4.013187646865845,390.03096775894153,2.571359246048898,0.0005,7.737547159194946,0.67187756,8.644710745859054,3921.1519181728363,25.47974499970746,7.3909756e-10,42.39730728672643,6.439130783081055,27.70355725288391,1.5554189682006836,3.4439395023663493,32.04056787490845,118,2.4748525619506836,800,0.0051162005,0.005538191700791553,0.8791155978738626
117.51592948536515,251.509287317759,30.102272987365723,-0.0024729795,0.018833953189064008,0.7003392474669112,0.1843857765197754,800,7.697100639343262,146.13813630034974,68.94934088175616,2.6262552738189697,0.67025876,69.58141686418578,12.540704306217146,19200000,3.5665700435638428,384.2789142799603,2.5541168086680592,0.0005,8.068577766418457,0.6698698,9.455009560073542,3954.0288138389587,24.047586377635216,8.9108954e-10,40.75319650039728,6.813291311264038,28.06655526161194,1.815704584121704,3.548843104392241,32.86915159225464,119,2.6265716552734375,800,0.005248827,0.005527696371667429,0.8545128286353925
113.54693081628419,260.68474946697745,29.89715266227722,-0.0025216443,0.018961660281987643,0.7227552428874887,0.19789457321166992,800,7.860170364379883,151.22817485394802,71.19357658570333,2.4338948726654053,0.6685775,71.5780408784524,15.053039523013027,19360000,3.8570797443389893,389.3055515831168,2.6476638643850157,0.0005,7.407304525375366,0.6683002,0.2556564586194665,3986.46199965477,23.85384187641995,-9.655953e-10,41.82378757691166,7.186197996139526,28.267229557037354,1.3992376327514648,3.632133171164519,32.42510390281677,120,2.4341237545013428,800,0.003464213,0.005375749089358233,0.9141355847268209
115.17538310404117,255.56101666044117,29.597810983657837,-0.0033820854,0.019388654333387646,0.6953731989400572,0.19545769691467285,800,7.671051740646362,148.5659645136249,68.47575890179306,2.3105883598327637,0.66713345,68.93663407045136,15.74980377973088,19520000,3.445930242538452,369.68852323588993,2.595301841979463,0.0005,7.875006675720215,0.66691226,10.775779793346892,4018.5150730609894,24.62245295215403,-9.536745e-11,40.41605418380996,6.614306926727295,27.50156307220459,1.873091697692871,3.5116173677246856,32.042959451675415,121,2.3115336894989014,800,0.00465317,0.005355149321047589,0.8660972292055926
112.92126717144504,262.0528373101444,30.17195701599121,-0.0023942143,0.018727328991872724,0.7129762866086495,0.1772472858428955,800,7.809247255325317,152.01688400082926,70.22941877209061,2.2598798274993896,0.6659312,65.8811589823653,14.596551811437612,19680000,3.7326793670654297,381.22778959111326,2.6606110378322905,0.0005,7.791621923446655,0.66560686,31.938831040299455,4051.133615732193,22.956024056257196,-3.933907e-10,41.21273489534162,6.807967185974121,28.121928215026855,1.8260245323181152,3.617223137839941,32.57876372337341,122,2.260011672973633,800,0.0040780827,0.005222958278559438,0.8795000629998924
116.51937219431278,251.83062887544958,29.445727109909058,0.02239225,0.020311846161557637,0.6901557620250858,0.18562555313110352,800,7.223304271697998,146.27630730518914,67.94018175935499,2.487818956375122,0.66445386,73.30862137547159,21.035584195773072,19840000,3.7188282012939453,391.8178091704481,2.5584281486610956,0.0005,7.776049852371216,0.66418064,14.09410349032846,4083.1831488609314,23.38412323858346,1.6212465e-09,40.16956628400915,6.935880422592163,27.65702223777771,1.572742223739624,3.498641798658196,32.03863334655762,123,2.4880340099334717,800,0.013330822,0.00541543500207458,0.8583739685786007
117.25412927894976,245.54633341035415,29.289163827896118,0.0493709,0.02072536708014754,0.6906417388521964,0.2540276050567627,800,7.239581346511841,143.27748055986956,67.97176690625699,2.338768482208252,0.66316926,77.42938017633517,18.16802245542719,20000000,3.688873529434204,386.4455648636909,2.4959907475654504,0.0005,7.87727165222168,0.6629467,18.126836925798138,4114.98716211319,23.052930855980257,8.3446505e-10,40.28107992338252,6.88738226890564,27.70942521095276,1.2968389987945557,3.3633963913429703,31.79583430290222,124,2.338886022567749,800,0.034784377,0.005694508607033469,0.8299675254440789
112.96892349900561,247.19157717952257,29.807856798171997,0.025985932,0.020541875332491483,0.6790819840736743,0.18268418312072754,800,7.376974821090698,143.7911809134844,66.79644184842877,2.697479248046875,0.661947,67.66971282819847,20.16125005156917,20160000,3.561741352081299,379.28848117057004,2.510784564577292,0.0005,7.687855958938599,0.661686,-5.61440567121349,4147.632390499115,22.73504326589839,-2.2649767e-10,39.82998297620916,6.789023160934448,27.464123964309692,2.1387898921966553,3.4946334999850355,32.632869482040405,125,2.698336124420166,800,0.020640094,0.006012397871268131,0.7862659321094186
118.66765090581153,260.86155639000003,28.523911714553833,0.013431588,0.020785309962742176,0.7454679887454858,0.1912527084350586,800,7.439364910125732,151.41595005702965,73.40190267053353,2.6418213844299316,0.66084015,71.68081944368299,24.85241537784588,20320000,3.4672963619232178,393.2071304739763,2.6501045599923687,0.0005,7.2335944175720215,0.66061366,2.3306184389580498,4178.913624048233,24.086278116781,-8.046627e-10,43.353695620057024,7.145939588546753,27.361416578292847,0.9427180290222168,3.648296653038496,31.244423627853394,126,2.641937732696533,800,0.012034105,0.005979207199191102,0.8784111078108413
109.34999358634545,274.1124368446214,28.709652423858643,0.011348145,0.02040953611540105,0.78703386593965,0.16306257247924805,800,7.45066499710083,159.07223312010967,77.53939789634084,2.471601724624634,0.659695,73.17320439678284,27.296502010960484,20480000,3.5063815116882324,376.473809044305,2.7852414611357403,0.0005,7.801219463348389,0.65953666,14.94843384548859,4210.2017822265625,19.641933208070906,6.0796757e-10,45.57958621682938,6.121753931045532,26.940414905548096,1.5702402591705322,3.852778796526901,31.277475833892822,127,2.4718008041381836,800,0.008330616,0.005833029393146248,0.9903549101703305
117.21018463726803,256.9490979622971,28.693376302719116,-0.0018982762,0.020801390809399446,0.7590957077155682,0.17027688026428223,800,7.6303911209106445,149.4629489620278,74.75723918604768,2.272199869155884,0.65885645,79.47367722550439,28.183047469685423,20640000,3.5820887088775635,379.67357813866164,2.6117759801894116,0.0005,7.383559465408325,0.65848744,1.2272697453245711,4241.274344444275,21.478639506142212,-3.27825e-11,44.13598333209022,6.40690803527832,27.02436876296997,1.4757745265960693,3.5279103400489875,31.046671390533447,128,2.272427558898926,800,0.0036349806,0.005959583486103681,0.9353342562485119
115.35463610060583,272.14621007378196,30.193872928619385,-0.0034203548,0.020732940253647598,0.7747679019550562,0.24176859855651855,800,7.333024978637695,157.7412092397177,76.32277251841629,2.5561249256134033,0.65789145,72.78093536832854,24.922055573302384,20800000,3.5501222610473633,390.56237319466754,2.764196294067385,0.0005,7.753971576690674,0.65738136,0.2597201973167931,4274.131536483765,21.668280970048812,-1.2725592e-09,44.9549796649511,7.2840049266815186,28.13233971595764,1.7891244888305664,3.7782927523850107,32.846487045288086,129,2.556243896484375,800,0.0028699827,0.00586701221572266,0.9767757491405274
118.64304508929011,255.21411588906537,29.147765398025513,0.0052670427,0.0209853256026732,0.7220249401051572,0.19937539100646973,800,7.31571888923645,148.1228113727366,71.06813229442741,2.6212117671966553,0.65685445,70.67562392926925,22.516057157007037,20960000,3.428124189376831,393.1533194504312,2.592398404316823,0.0005,7.626211404800415,0.6565958,17.71704943573368,4305.989321231842,22.038437978611174,1.5497212e-10,42.1915667577596,6.582707166671753,26.94415855407715,1.976224422454834,3.627209933845389,31.851099491119385,130,2.621673822402954,800,0.007072492,0.006094529703800665,0.8516274589015744
111.07176099015302,249.68039489985503,29.131510019302368,0.0021664505,0.02071533751533279,0.7130395579559811,0.17373991012573242,800,7.497824668884277,145.38727242894345,70.17246444749267,2.861267328262329,0.65543664,70.4290419289642,21.792818907332304,21120000,3.3362619876861572,382.38182129202403,2.5369429366642775,0.0005,7.784921169281006,0.655243,13.323518588509483,4338.323554754257,19.85585774362771,2.9206276e-10,41.730662622364136,6.566390037536621,27.197832345962524,1.7319138050079346,3.4848871718756054,32.32372260093689,131,2.8614890575408936,800,0.0059300237,0.006180553133579365,0.8276317344720491
115.60114528960378,270.34382341454943,29.211676597595215,-0.0012069569,0.020207270214108453,0.7518326866594667,0.20462703704833984,800,7.111464738845825,156.41761035195358,74.04792133566218,2.6962971687316895,0.6543876,68.05331533946054,26.193689343986613,21280000,3.5071892738342285,388.63832179337106,2.745546562021171,0.0005,7.515301465988159,0.6542195,11.543563208473664,4370.304737091064,20.30588759666648,-5.722046e-10,43.71305592141303,6.885525941848755,27.062968015670776,1.9132885932922363,3.8951081121930713,31.97090172767639,132,2.6964030265808105,800,0.0037840165,0.005974900261310212,0.9387538893747479
114.98895423824156,273.5581534428578,28.9769127368927,-0.0027125683,0.02116176887569747,0.7700539376069342,0.20688867568969727,800,7.120009899139404,158.34626011322314,75.86017922303344,2.8351821899414062,0.6534328,73.80830299835092,22.101114954841243,21440000,3.1888246536254883,385.54219446719816,2.778806288807448,0.0005,7.500000953674316,0.65319276,4.167746459549365,4402.185003995895,20.18343804122127,4.2319304e-10,44.68795710109661,6.824043273925781,26.72094750404358,2.019650459289551,3.7714315280273976,31.87108588218689,133,2.8353641033172607,800,0.0035045308,0.0058760263414558474,0.8994319500159914
114.89161791298086,264.9360361248624,29.24378800392151,-0.0020064625,0.02115140256845651,0.7654822966649459,0.24496078491210938,800,7.246420621871948,153.48061818214433,75.39188438376327,2.878925323486328,0.65195763,78.97883620223752,19.649526467884215,21600000,3.211322546005249,395.201186741126,2.692033768602563,0.0005,7.6661293506622314,0.651715,-13.065988055202899,4434.5757648944855,19.82128515945015,-1.3709067e-09,44.58148211864425,6.868028879165649,26.909734964370728,2.058363437652588,3.683185195143981,32.3473219871521,134,2.8791422843933105,800,0.0033750013,0.006068258508298844,0.8857195895360596
117.87687822420085,269.6572976621577,30.579713821411133,-0.0008604893,0.02098402296024178,0.7808151274511129,0.20301532745361328,800,7.005379915237427,156.02272304741567,76.92185318458345,2.4593873023986816,0.6504585,74.64847314167817,27.945469424701088,21760000,3.1597254276275635,401.18066717908704,2.739553813094711,0.0005,8.131503582000732,0.65030503,-10.39083214827932,4467.713196516037,20.88391136037307,3.5762816e-11,45.36646109112018,7.219127655029297,27.887859106063843,2.4645259380340576,3.7670424905857103,33.12973999977112,135,2.459534168243408,800,0.0030421435,0.005951205590542687,0.9086385299317468
114.80537062358566,279.03270585216984,29.331376314163208,0.0024029324,0.0204315047213124,0.8087610658015691,0.13170266151428223,800,7.333348512649536,161.4638978667186,79.71271559760149,2.4434287548065186,0.6487666,76.23016326433607,21.62260993847343,21920000,3.265744924545288,386.08143180985235,2.8351161724553533,0.0005,7.792238473892212,0.6485673,9.060281003547058,4499.571402549744,20.703286326352977,-5.8412547e-10,46.89146133387192,6.598007678985596,27.53990650177002,1.6341991424560547,3.967360412360219,31.849122047424316,136,2.4435720443725586,800,0.0038716062,0.005779024650848057,0.9782169078101087
114.82219907197417,257.25292848883566,28.48160171508789,-0.0016347696,0.021133181261975404,0.7257522567452337,0.29183363914489746,800,6.721379280090332,149.03280563775684,71.43270482856364,2.7232935428619385,0.6471263,70.16814059867723,24.864444431565357,22080000,3.195936918258667,392.98334284673024,2.6134374566316803,0.0005,7.76115083694458,0.64711785,22.274035800722704,4530.853159427643,20.148674757717593,-1.5705824e-09,42.39607748958351,6.620995759963989,26.8304340839386,1.3272030353546143,3.709919370115318,31.27207636833191,137,2.723453998565674,800,0.003244875,0.006228376258125667,0.863728092577407
118.62488316907452,281.9051148895131,29.10324740409851,-0.0028352703,0.020969943885269567,0.7778186583942803,0.17299723625183105,800,6.863832712173462,163.030529989738,76.63018921269783,2.3468382358551025,0.64557886,72.31952152917773,27.971611219593104,22240000,3.3297901153564453,392.296422874633,2.86355236522859,0.0005,7.302772283554077,0.64559245,-16.47053041605629,4562.409777641296,18.612703267626806,2.1755694e-10,45.03951240550197,6.74151873588562,27.107386827468872,1.7834124565124512,3.884480017920306,31.545681476593018,138,2.346989870071411,800,0.0022199636,0.005828853969543621,0.8744894240208658
116.2957239192446,291.3059823297006,28.733722925186157,-0.0042575076,0.021180124887430964,0.7978263015064098,0.1893012523651123,800,7.04465389251709,168.22050838727264,78.62523857990715,2.290851593017578,0.643975,68.68569447726438,28.60042472449412,22400000,3.4712777137756348,392.26868611321623,2.9596223558089503,0.0005,7.454340696334839,0.6437633,19.93846134346017,4593.537099123001,18.934776065870654,-6.7353245e-10,46.13974943935622,6.9389379024505615,27.147220134735107,1.3689839839935303,4.139227660433989,31.119455099105835,139,2.2911722660064697,800,0.002661393,0.005720238497722286,0.9415103618851749
117.10124859358002,278.58486343652993,29.36174178123474,0.017508212,0.022202663154930365,0.755981105086202,0.16154980659484863,800,6.683752775192261,161.05023195477798,74.45456658148768,2.658742904663086,0.6427343,72.95058230307869,26.566998502802633,22560000,3.395678997039795,405.00153912631464,2.830505204206884,0.0005,8.151873350143433,0.64252406,18.87447001580062,4625.628229379654,19.130939969759787,-5.304813e-10,43.78916846277568,6.7996110916137695,27.130334854125977,2.03964900970459,3.9308127933900363,32.084049463272095,140,2.6588997840881348,800,0.010839228,0.005958429914061907,0.901029029862473
104.44840833720382,283.1993920448952,29.200588941574097,0.012386485,0.020987852552082402,0.7665848288161843,0.24740195274353027,800,7.350578784942627,163.89362408136083,75.5024615316493,2.0755867958068848,0.6415402,73.61144973145122,24.964619493160203,22720000,3.448847770690918,388.0954137868216,2.876838556589221,0.0005,7.814249753952026,0.64136064,4.135639584612154,4657.005840539932,14.8459807748427,2.5033953e-10,44.38123999648165,6.96163272857666,27.809709787368774,1.1009457111358643,4.04312362095251,31.368269681930542,141,2.0757148265838623,800,0.0112749245,0.0060097397251818434,0.8465936310870558
113.99582438914209,281.4943645649106,29.59489679336548,0.010604624,0.02162031556914148,0.7864556371973364,0.2626216411590576,800,6.936102390289307,163.11958984152375,77.47088703092668,2.1061954498291016,0.64039624,80.48813051668786,29.316596734028696,22880000,3.8002049922943115,391.02087038471296,2.8611244524405484,0.0005,8.245660066604614,0.64019555,11.688241591089781,4688.786918401718,14.498549122376291,5.6177374e-10,45.556363106373574,6.911160230636597,28.248588800430298,1.0558640956878662,3.9156238238589482,31.763129472732544,142,2.106431484222412,800,0.008192064,0.006172650855348551,0.9092879011421183
103.83654023446218,273.79559250433505,29.32029128074646,0.004888085,0.020984626446930832,0.7463263773488721,0.2544276714324951,800,7.538740873336792,158.6040912137799,73.47070437881229,2.29819393157959,0.6391401,72.09772856330362,26.883093537717645,23040000,3.3534388542175293,386.85328756847645,2.7810361658178167,0.0005,8.145814895629883,0.63886124,15.09473445099745,4720.495079040527,12.640748723388933,-1.2516975e-09,43.37083357873205,6.5783960819244385,27.83351492881775,1.1908776760101318,3.920704826939663,31.693933963775635,143,2.2983241081237793,800,0.005052742,0.006402477665010595,0.858216470693159
100.06341026601568,286.18123858751073,29.979455947875977,0.011563656,0.021385669730870974,0.7548849157990886,0.18675827980041504,800,7.466997861862183,165.58446962477245,74.3440064365971,2.3439717292785645,0.637962,77.66739502317536,28.484624869296283,23200000,3.3515639305114746,408.715871520002,2.9073238608391754,0.0005,7.7516467571258545,0.6378173,9.407268044360755,4752.947486877441,14.04004426993654,9.536747e-11,43.82981852496337,6.791816711425781,27.565166234970093,2.1988983154296875,4.063758997875659,32.44454836845398,144,2.344210386276245,800,0.0078585,0.0060180650546538044,0.8412943483039615
99.6845207478421,269.2753439205225,29.789522409439087,0.0006945368,0.021916510390478813,0.7177158658513914,0.17923378944396973,800,7.202665090560913,155.98623530049107,70.62718839795332,2.7158966064453125,0.6365824,76.67067322510802,26.874747033503063,23360000,3.5671298503875732,392.8983308192251,2.7360016318373486,0.0005,7.650704622268677,0.6363893,11.008081496747257,4785.5715181827545,12.679961089709407,8.5830687e-10,41.77856115219443,6.4241204261779785,27.311771154403687,2.2654223442077637,3.8241184563632533,32.6108877658844,145,2.716045618057251,800,0.0059055844,0.006402447812246265,0.7909498211542644
101.1137462208685,273.48753856565685,28.581833362579346,-0.0024238026,0.021703646730893675,0.7148933807755715,0.171067476272583,800,6.815281629562378,158.30874845215843,70.34700940051025,2.3646037578582764,0.634781,71.34632988326737,35.43174018463565,23520000,3.631997585296631,397.0297146776574,2.7781669251183465,0.0005,7.534766912460327,0.6345978,8.104593251442628,4816.623208761215,11.753912663887197,5.7816507e-10,41.64764828688054,6.677950143814087,26.962897062301636,1.3839406967163086,3.9436503243027268,31.042601108551025,146,2.3647048473358154,800,0.0037263825,0.00642395562677135,0.740027369089332
102.14973695316155,275.1779379000534,30.010021209716797,-0.004173957,0.022493827661075202,0.7082984987758457,0.18527960777282715,800,7.612918138504028,159.2358924990728,69.69658876064764,2.5042574405670166,0.6332453,74.62908022409516,38.58926366338979,23680000,3.526376247406006,402.8194653615151,2.7954437790262254,0.0005,7.757323265075684,0.6330766,14.361675618447979,4849.274423837662,11.523615887581766,1.6689299e-10,41.278147610022536,7.016769170761108,28.285277366638184,1.499206781387329,3.8796019907735375,32.64088559150696,147,2.5044548511505127,800,0.002168497,0.006455142291649238,0.7380930019684144
102.2726051398081,272.85606921165396,28.445279359817505,-0.0027265288,0.02169182054167584,0.7029120880610451,0.24120450019836426,800,7.070895195007324,157.93060494322725,69.16288427789911,2.4858028888702393,0.63230556,73.80180885339526,25.361548020445976,23840000,3.5000925064086914,387.718118241619,2.771936695907875,0.0005,7.334233999252319,0.632296,10.172631987231211,4880.357391834259,12.559188239034965,7.1525584e-11,40.86139104882672,6.666351556777954,26.934983015060425,1.2410497665405273,3.8678356540101078,31.038973569869995,148,2.485933303833008,800,0.003007182,0.006392287352718049,0.7407996657648378
96.00380897522773,273.04108100769366,29.59989595413208,-0.004525237,0.022023695736399663,0.6913160472284681,0.1793837547302246,800,7.7440736293792725,158.10076740254365,68.01916582255225,2.3788809776306152,0.63137865,76.48429605057113,31.47738767348657,24000000,3.6271920204162598,397.3632919212089,2.7740211384769218,0.0005,7.573736906051636,0.631238,-4.622338509433996,4912.465719461441,12.449838076681543,-1.3172627e-09,40.395015319311554,6.505624532699585,27.896013259887695,1.4771192073822021,3.8343809233352433,32.10100507736206,149,2.379114866256714,800,0.002707532,0.006278686069506236,0.7312713519769772
96.8510168599041,275.3803291081383,28.919127464294434,-0.0047358447,0.021850011742524936,0.683830074208489,0.16785359382629395,800,7.52575159072876,159.4834283778148,67.27580438642357,2.6308045387268066,0.6302709,73.76001218632331,27.34395352936655,24160000,3.863433599472046,394.1561692401988,2.797716742450584,0.0005,7.485517740249634,0.630031,11.741107628719575,4944.149875879288,12.009970861825954,6.556502e-11,39.91167533084842,6.293009281158447,27.498488664627075,1.2208592891693115,3.849752728898722,31.670061588287354,150,2.63103985786438,800,0.0020261912,0.006207686306891306,0.7230446926933124
98.30051142275417,269.34138114398803,29.986298084259033,-0.0049226815,0.022291178172642097,0.6797320644385334,0.17783117294311523,800,7.6578614711761475,156.0064854366645,66.86004838084375,2.495431423187256,0.62903637,76.38329961240967,29.68368982008873,24320000,3.453186273574829,392.1155390383691,2.7366420467489747,0.0005,7.353179454803467,0.62898123,8.085912451748227,4976.7886600494385,12.63311306891991,-9.417535e-10,39.698401492658014,6.994660139083862,27.916033267974854,1.8616139888763428,3.8336703367781437,32.62822699546814,151,2.4956471920013428,800,0.0024576318,0.006307108542835433,0.7117997545531124
97.755237540004,282.0266533852592,28.648372888565063,-0.001316347,0.021912198176320678,0.704917752660347,0.16043400764465332,800,7.411339282989502,163.13206539990938,69.37326026966585,2.4283525943756104,0.62785035,72.05111461309426,28.1211995573322,24480000,3.2813050746917725,401.70976116692145,2.864994513278587,0.0005,7.849018812179565,0.6279094,11.611904024296713,5008.0294489860535,12.116884810472616,-1.6689303e-10,41.09752743723724,6.462193250656128,27.351733446121216,1.0959053039550781,4.045482845347005,31.22813320159912,152,2.4285078048706055,800,0.0028504767,0.0061723078522851055,0.7830668987168145
98.88188795135618,286.29802595472495,30.281768560409546,-0.0027013586,0.02270727449330528,0.705282786799668,0.20757794380187988,800,7.545098066329956,165.46737532544444,69.41750145022608,2.5730245113372803,0.62671226,73.9947677894784,32.03877018745959,24640000,3.6657302379608154,406.9221616868048,2.9089429449298003,0.0005,8.94409990310669,0.62635624,19.604635050329428,5041.021884441376,13.264722258377368,8.8214874e-10,41.00774214036941,6.1363677978515625,28.358778715133667,1.6812243461608887,4.077858777621547,32.98495125770569,153,2.573413848876953,800,0.0034274205,0.006005822803587225,0.7914208380225951
98.77717932917116,280.6544328988103,29.119677543640137,0.021269156,0.022307571696929596,0.6812740000686505,0.20177817344665527,800,7.543330907821655,162.0615118623167,67.03391492763444,2.51167368888855,0.62545437,69.17983123117736,26.52637893229835,24800000,3.7722198963165283,391.99749536772816,2.8509044049633347,0.0005,7.25711989402771,0.62527883,10.349988278835346,5072.768444061279,14.980412076100327,-1.13248834e-10,39.7105260221682,6.590585470199585,27.174220323562622,1.7237811088562012,4.044221415177381,31.734978199005127,154,2.511805772781372,800,0.011939287,0.005960694384974799,0.8009713489549947
104.11302839037519,279.38583398570853,28.405416250228882,0.037219763,0.022991871165437126,0.6858651728543038,0.2366945743560791,800,7.645764589309692,161.56105514007592,67.48972846640305,2.437620162963867,0.6243062,73.7800713007853,25.293543860747924,24960000,3.2729082107543945,400.92469571801564,2.8382694019544528,0.0005,7.356588363647461,0.6243241,-19.351903166278156,5103.74777007103,17.982328277608925,2.4378302e-09,39.8972010967452,6.49700140953064,26.72207260131836,1.4226086139678955,4.032009258392229,30.95621657371521,155,2.437849760055542,800,0.018823106,0.005880112903963226,0.8002697087420019
97.30218012946044,266.4946053346692,29.505507946014404,0.021155296,0.021915696140194424,0.6478351434003005,0.22485041618347168,800,7.24762487411499,154.36704517121808,63.68743060333877,2.3584954738616943,0.62309605,68.865369938163,27.547623415174517,25120000,3.561314582824707,402.0314103875088,2.706618450303793,0.0005,7.679930686950684,0.6227758,25.712199768730635,5135.720412015915,12.909794648825022,7.152554e-11,37.96448428803425,6.891911745071411,27.551759004592896,1.6840472221374512,3.777928106079979,31.953111171722412,156,2.358630895614624,800,0.012642829,0.006270604973757698,0.6862073831463107
91.59096686154142,297.6017314331776,29.824039697647095,0.019575153,0.022094294372123985,0.691905817740064,0.24691057205200195,800,7.25374960899353,171.7754494248473,68.10610747287086,2.8067643642425537,0.6216164,66.87988198952127,18.396254059474796,25280000,3.563736915588379,397.60122424335975,3.0233424427145663,0.0005,7.681102752685547,0.62150145,12.510125623006337,5168.455771446228,13.585931932008059,-3.576278e-10,40.17615268606353,6.383256435394287,27.463804244995117,2.0807151794433594,4.275779614073748,32.72233510017395,157,2.8068747520446777,800,0.008837162,0.005591905243440117,0.7884473510380612
92.12796890405558,280.5576664516715,28.86268925666809,0.010379455,0.022970763183330856,0.6448739335059493,0.18353533744812012,800,7.7428624629974365,162.17546622000825,63.427483893913696,2.8946845531463623,0.62010056,76.96595973207576,13.289255810827191,25440000,3.1811461448669434,409.01776053000344,2.849369385333423,0.0005,7.663544416427612,0.61979955,19.781929460763124,5200.332101583481,14.156305264341128,1.2516979e-10,37.544083794495904,6.504199981689453,27.15076470375061,1.4967336654663086,4.03460842792502,31.86644172668457,158,2.8949148654937744,800,0.009060996,0.0057371558577204865,0.736222697114058
91.30075359152124,282.9985717174209,29.194064378738403,0.0059359665,0.022511879897820174,0.6628998841557633,0.2669990062713623,800,8.15789794921875,163.61805395526085,65.20599969411859,2.7863399982452393,0.6185613,75.21627519680766,18.158510223756803,25600000,3.329563856124878,395.9125531753724,2.8747165879321406,0.0005,7.488975524902344,0.6184117,21.021819592251248,5232.570081949234,10.919026317928425,2.038479e-09,38.571259365123254,6.195852279663086,27.288946390151978,1.607375144958496,4.1471065556791,32.227710008621216,159,2.7865591049194336,800,0.007977746,0.006020221059556627,0.7625139076365488
90.11398466457409,292.4355280260368,29.122984170913696,0.0025560393,0.023302190680171968,0.6627932025042061,0.2713499069213867,800,7.225708246231079,168.8061625757171,65.20054509452,2.648494005203247,0.61723924,72.46672369872667,28.909652471726037,25760000,3.6569275856018066,401.33838604439893,2.9705529833168436,0.0005,8.023361682891846,0.616985,38.41239013674071,5264.444959640503,11.106622218128873,-8.061528e-10,38.443132446933575,6.508747339248657,27.700416803359985,1.115478754043579,4.154116471208109,31.864965200424194,160,2.6487343311309814,800,0.005334905,0.005897603232773732,0.7465899445759203
91.24311574196066,272.62688583131387,29.148358821868896,-0.002550266,0.02266740348629294,0.6448446575503457,0.1802082061767578,800,7.374560832977295,157.7904045332897,63.39306559205433,2.6706786155700684,0.6158257,75.02787944058362,27.606244226716413,25920000,3.756465435028076,395.68417045007493,2.7698741882043576,0.0005,7.016366243362427,0.6156798,-14.56603121485147,5296.348004102707,11.851836280766168,1.9371513e-10,37.687740261123736,6.92567777633667,27.388242483139038,1.5567891597747803,3.9177664810359953,31.894625425338745,161,2.6707966327667236,800,0.0030552899,0.0062737592368548485,0.6949555139171957
90.77932097526143,285.89467698985555,28.951323747634888,-0.0039985916,0.02252268727683747,0.6544850972593557,0.1687633991241455,800,7.585225582122803,165.06945361068952,64.36311533171373,2.6682136058807373,0.6143724,69.71645523342896,23.389069394743714,26080000,3.5228283405303955,408.9673682226822,2.9039681344373895,0.0005,7.157991647720337,0.6140758,12.051609963405264,5328.066779613495,11.092602467208133,-1.001358e-09,38.13106116456773,6.693397283554077,27.03020215034485,1.7005434036254883,4.100069468931043,31.711668014526367,162,2.668346643447876,800,0.0020491786,0.006115513316469953,0.7173766748131285
93.25214491618901,280.1522605206693,30.127524375915527,0.0045915423,0.02391451961656198,0.6568901545628117,0.17289233207702637,800,7.631523609161377,162.18359289071032,64.58722463344529,2.156728506088257,0.6130592,78.28369804860094,31.647205820390123,26240000,3.8106682300567627,405.64700988401245,2.8468499907444076,0.0005,7.290468692779541,0.6129178,16.58622426435785,5360.439196586609,11.514461839873317,1.451373e-09,38.29691260799007,7.168560981750488,28.253633737564087,1.6737422943115234,3.982436425711977,32.34839582443237,163,2.156860828399658,800,0.0052015176,0.006319846319312409,0.7199707891400428
93.33760765046489,312.3305319567973,29.34296989440918,0.00035445922,0.023144308599292483,0.7004438369652219,0.19116926193237305,800,7.9958271980285645,180.09500059696603,68.9559919945228,2.9433236122131348,0.61184764,70.70025845980183,30.72740132550287,26400000,3.8831002712249756,410.92480607405207,3.173376444631436,0.0005,6.906992435455322,0.6115778,26.84124298881017,5393.124186754227,12.070654830068339,-2.2053719e-10,40.55599183357661,6.242671251296997,27.247389554977417,1.8628957271575928,4.529622599956196,32.676324129104614,164,2.9434704780578613,800,0.0034062057,0.005550256230535303,0.8775301671315495
98.32815895027512,285.92487453575086,30.511379957199097,-0.0019711847,0.02434607803299063,0.6636162319817345,0.1636219024658203,800,7.886290073394775,165.41109262681465,65.2658400474968,2.9691379070281982,0.6107364,77.17000795418286,28.238313038985414,26560000,3.822571277618408,406.69764876169893,2.9054549729414885,0.0005,7.500163793563843,0.6106119,24.23650836557234,5426.811936616898,13.794974762159624,-2.6822097e-10,38.63297458377072,7.062695026397705,28.509109258651733,1.8129372596740723,4.094588071659134,33.65747261047363,165,2.9693918228149414,800,0.0025276481,0.00610610708428956,0.7633251780328689
98.0299051616065,275.2624371324894,28.61051297187805,0.00916297,0.023862424663477447,0.6487157830189407,0.2115323543548584,800,7.670400857925415,159.34111847961262,63.782119244228106,2.736372470855713,0.60959136,82.84516290935966,23.701080737113543,26720000,3.6460700035095215,407.84904801189106,2.797095744866536,0.0005,7.428114414215088,0.6095598,9.723984995462498,5458.3040227890015,14.061309680325618,-3.5166753e-10,37.92435269025899,6.2433507442474365,27.12574577331543,1.2449469566345215,3.9003219313604998,31.473094701766968,166,2.736478805541992,800,0.0064424924,0.0061191902646966344,0.7255885838021383
94.13417968987635,293.7832186001291,29.641875505447388,-0.0014440232,0.02345847178215081,0.6734296059367152,0.251251220703125,800,7.406028747558594,169.8259987848412,66.24120452144743,2.3778491020202637,0.60836613,71.31215100499266,24.707760574620632,26880000,3.7549288272857666,407.0304940294691,2.98465465456688,0.0005,7.487300634384155,0.60809577,10.681309694777447,5490.449585914612,14.487409356387824,-1.7881396e-10,39.26631458918619,7.031006097793579,27.934855461120605,1.4319241046905518,4.169991928454109,32.138059854507446,167,2.3779513835906982,800,0.0045453543,0.005998064767377277,0.7921473478118944
98.01346492317519,276.0683414784108,29.07865881919861,0.011780198,0.023816678661282144,0.6563701423861997,0.18565106391906738,800,7.207078456878662,160.11108775100178,64.5265328952163,2.4490559101104736,0.6072752,81.15154839550713,29.657239051014134,27040000,3.9790327548980713,414.77985310359975,2.8063398399157,0.0005,7.48578667640686,0.60705906,-3.189780402693156,5522.1794090271,12.18960592517911,1.1920925e-11,38.38710022382981,6.322069406509399,27.057187795639038,1.784442663192749,3.7822620775335514,31.720428705215454,168,2.449202299118042,800,0.00805614,0.006312193197944248,0.7028556343506293
95.5356675143924,295.01152894930703,29.797830820083618,0.0020332641,0.024091843629196443,0.671215420897387,0.1921846866607666,800,7.197795152664185,170.56985774293716,66.0093037770231,2.7722673416137695,0.6061668,76.95218986146,33.40644996973377,27200000,4.118173599243164,413.66322458166786,2.997961076998593,0.0005,7.56455659866333,0.6059065,15.844423486374717,5554.88401556015,11.223634471868772,8.344646e-11,39.242442738372475,6.436280250549316,27.399118423461914,2.1561357975006104,4.237262628721512,32.693681716918945,169,2.772383213043213,800,0.0044306503,0.0061827304520238645,0.7396894936514944
96.96153625514619,296.6553198248798,29.152222633361816,-0.00036029617,0.024178849059030713,0.6783118119715308,0.17332243919372559,800,7.52035117149353,171.24992334824347,66.71316338966372,2.4271304607391357,0.60522586,74.22467156771836,28.994413698114673,27360000,3.7057061195373535,408.4908437282188,3.0141151651583917,0.0005,7.118561506271362,0.6049003,27.666284360509998,5586.636967658997,12.856978505043505,1.680851e-09,39.55396890419713,7.107568740844727,27.388498067855835,1.561490535736084,4.246700996024621,31.743260622024536,170,2.4273412227630615,800,0.0040905974,0.006184982050135562,0.7494842956424929
95.60623647877988,282.8392449303072,29.59761357307434,0.004002761,0.023882184381568014,0.6615976691732575,0.18676280975341797,800,7.786740064620972,163.53342405433287,65.04893572217168,2.8993546962738037,0.603878,79.23614558994883,28.270646127699028,27520000,3.4562385082244873,409.5277357452623,2.873996928472255,0.0005,7.5179150104522705,0.60355645,25.362893900150166,5619.266577959061,12.653153319510087,8.702278e-10,38.65597497476697,6.869950294494629,27.638293266296387,1.734957218170166,4.061629453618852,32.60733151435852,171,2.899510145187378,800,0.006022194,0.006283844216945359,0.6868716724322982
91.75134463258138,294.16730225158483,28.60506272315979,0.0552645,0.024052795212217978,0.6628495107534357,0.18107295036315918,800,7.371895790100098,169.81591787733976,65.18614661089784,2.452873945236206,0.6026211,75.2638220494741,31.521836391158185,27680000,4.014975070953369,413.7168129712229,2.989557119688786,0.0005,7.38217830657959,0.6024648,18.36656762321317,5650.494261741638,10.275858263668948,6.198883e-10,38.763403195570625,6.641632080078125,27.343298196792603,1.0526213645935059,4.261891528392031,31.210766792297363,172,2.453080654144287,800,0.02215287,0.006120314019981962,0.6865027663302263
96.33765947471166,276.6262561667035,30.328038930892944,0.017774645,0.024186924286171137,0.6613564136574066,0.18248534202575684,800,7.717726469039917,160.05928942628162,65.02686737631315,2.4938266277313232,0.6014652,77.00994368138765,23.91083267999555,27840000,3.7225589752197266,407.6539286445485,2.811163665090586,0.0005,7.507007360458374,0.60116106,8.842759119552984,5683.472519636154,14.763286030705318,2.9802383e-11,38.673907462993505,6.826915264129639,27.847492218017578,2.272615671157837,3.998065969942739,32.96440887451172,173,2.4939374923706055,800,0.008673573,0.006238326139642514,0.7080474918144765
100.54785729244219,298.86844049646714,28.804179668426514,0.020711789,0.02524180909122448,0.7000994393185986,0.25965452194213867,800,6.814648866653442,172.7653024375056,68.89178277245686,2.831961154937744,0.5999891,82.36869993939074,31.785896442360084,28000000,3.5053842067718506,417.9685318481031,3.038389610295653,0.0005,7.403791666030884,0.5994729,-2.507213533097449,5715.18207359314,13.338811020097205,4.0531162e-10,40.6887385494497,6.8404762744903564,26.57299518585205,1.942732334136963,4.270319677965103,31.701853036880493,174,2.832843780517578,800,0.009845684,0.005948132935451079,0.8035639711093683
99.0171384663031,298.41701259540815,28.317564725875854,0.003705044,0.024871409465280225,0.7046957357312895,0.21900415420532227,800,6.720857381820679,172.01689662763434,69.3421622389804,3.2068698406219482,0.59825724,76.65228766936465,28.91792718468965,28160000,3.532741069793701,406.6915388109657,3.0336617182048293,0.0005,7.493051290512085,0.5979385,12.481864341311391,5746.930057287216,15.614102355074722,8.0764284e-10,40.96551048638909,6.826756954193115,26.53847908973694,1.517557144165039,4.312364224685385,31.64371633529663,175,3.2069921493530273,800,0.006499528,0.006038121895736017,0.8310909412038714
108.76507149831056,283.35799242291637,28.909515142440796,-0.0006570155,0.025054080796761562,0.6716179604113921,0.22042560577392578,800,6.835771322250366,163.98455386721352,66.04795115493805,2.9131104946136475,0.59686404,75.03514849208068,26.871932946323124,28320000,3.4983792304992676,422.7162172556535,2.880176564547845,0.0005,7.285903215408325,0.5966847,17.436595121751335,5778.894315242767,16.3352231610368,2.8014177e-10,39.24754424807387,7.053681373596191,26.597241163253784,2.059891939163208,3.989336883354331,31.956244707107544,176,2.9132702350616455,800,0.0031056846,0.006222980631470217,0.7316072308528644
106.02486235593004,320.89345434701994,29.153488397598267,-0.0011123668,0.025396857815683602,0.7616692885647728,0.2074437141418457,800,7.23702597618103,184.7662872985241,75.01789299830656,2.70617938041687,0.5957414,76.06846173375065,27.09282039659877,28480000,3.233027935028076,417.8581280980625,3.2629419222538467,0.0005,7.456474781036377,0.5954245,16.019255840069608,5810.8973298072815,14.48925832195903,3.933907e-10,44.0614916133525,6.89792799949646,26.995229721069336,1.9084861278533936,4.631232056552361,31.977527856826782,177,2.7063329219818115,800,0.0031774312,0.005731469657222185,0.9636601531285436
101.85875562228297,300.1689593137884,28.987595796585083,-0.0045245523,0.025648497761621158,0.7067057583428252,0.2187652587890625,800,6.842374801635742,173.08867413189466,69.54290522293732,2.572968006134033,0.594782,77.03431082683227,26.691225207615183,28640000,3.290452480316162,420.46943317314793,3.051161609362812,0.0005,7.379504442214966,0.5946797,14.39537385426354,5842.596133232117,15.907179125669629,1.0013581e-09,41.166213527908255,7.189868450164795,27.412388801574707,1.32637357711792,4.372672566466663,31.676992177963257,178,2.573091745376587,800,0.0025385176,0.0060482574573240775,0.8175986275449832
105.77036137753781,299.8726986044086,30.068787813186646,-0.0034106798,0.025504882939830706,0.7122802325676264,0.2023453712463379,800,7.008578062057495,172.94237422968013,70.10037607112776,2.2717134952545166,0.59375346,75.4060013374249,30.965314258408654,28800000,3.686903476715088,427.72606427715175,3.0484052220253868,0.0005,8.069899559020996,0.59347177,23.657739121127182,5875.089701414108,16.83901967440557,1.680851e-09,41.57426493364435,6.559698820114136,27.873857736587524,1.9553780555725098,4.337958708392929,32.48020005226135,179,2.2718169689178467,800,0.0027360856,0.00607326319763972,0.8228384699568134
104.36348081865161,305.05396242199413,29.19017481803894,-0.0030091947,0.025948063144856627,0.7273077399903338,0.16124606132507324,800,7.43610405921936,176.07519130849673,71.59228649260467,2.3562777042388916,0.5927254,82.79476950396952,24.92145791764375,28960000,3.507946252822876,418.795162835549,3.1015511259522817,0.0005,7.629918813705444,0.59255844,-11.447856875887643,5906.759965181351,16.62791943808806,-3.0994415e-10,42.21111622541833,7.11943244934082,27.850643634796143,1.1502528190612793,4.303294408151438,31.663384675979614,180,2.356477975845337,800,0.0019566505,0.00603423706710079,0.8934332858364084
102.84252583843136,304.90484317352025,29.676422119140625,0.03739027,0.025138701702616808,0.7181612820008602,0.1666104793548584,800,7.435043096542358,175.72869430619693,70.69103649387554,2.635000228881836,0.5919036,75.34281340038105,23.732923063508082,29120000,3.276797294616699,413.122728215267,3.098936158900482,0.0005,7.781274318695068,0.59170884,27.00925337909203,5939.1551425457,18.16036782780167,9.179114e-10,41.70488126032379,7.2718751430511475,27.759422063827515,1.7233455181121826,4.338928446962345,32.38004207611084,181,2.6351377964019775,800,0.01818109,0.005882903074839182,0.8940421456055165
93.84730006735376,295.21764870944503,29.51830244064331,0.0055548865,0.025404504972893302,0.6887231011387946,0.20534348487854004,800,7.104197025299072,170.59624184125548,67.74634055776193,2.2899179458618164,0.5909045,76.63588437469492,23.20990362570011,29280000,3.383143186569214,426.4119446444786,3.001630322283787,0.0005,7.6813645362854,0.59096384,-2.0390903445970405,5971.099503517151,13.457333656131945,3.9339057e-10,40.11219065771079,7.2520129680633545,27.40966820716858,1.874603271484375,4.0472037853538785,31.93269920349121,182,2.290492534637451,800,0.0059835515,0.006355573004602025,0.7346132356237475
98.69080383023243,294.0106461920543,28.945284366607666,0.0014319376,0.025554760913238873,0.6882094757394539,0.21480393409729004,800,7.193396806716919,170.01687785116934,67.70759860674796,2.6849634647369385,0.58999556,83.32265319445342,21.97202859353862,29440000,3.1537787914276123,423.6008520833951,2.9889723027020043,0.0005,7.904195785522461,0.58978826,13.239351245452811,6002.836227655411,16.139932815556225,1.4901161e-09,40.16876845534353,6.481947422027588,26.847633600234985,1.8283522129058838,4.116580496979526,31.72136902809143,183,2.6851158142089844,800,0.0052623954,0.006137739123979533,0.7960619372192241
97.42184701623117,281.9248699791082,29.928629398345947,-0.00081031193,0.024893877578806227,0.648999829948267,0.21048712730407715,800,7.665765762329102,162.96238601827375,63.79999545301984,2.278744697570801,0.5892041,73.6334465050582,22.392477247043818,29600000,3.3019661903381348,415.62280588034156,2.865187144572335,0.0005,7.5869433879852295,0.5886531,14.37694153634689,6035.195603609085,14.855079075634304,-1.078844e-09,38.153446658582936,7.276179790496826,28.19687533378601,1.494445562362671,3.9640295654277793,32.348530530929565,184,2.2788734436035156,800,0.004410369,0.00630761927161695,0.6856504801284882
97.60367699731637,319.7460443940107,29.507462978363037,-0.004259437,0.02598195397429216,0.7173547418716986,0.17112445831298828,800,7.349222421646118,184.20953261240027,70.62011118819711,2.228212833404541,0.58821326,78.25819714801091,24.20348175446618,29760000,3.2682206630706787,427.17066798835117,3.2510249804899454,0.0005,7.794331312179565,0.5881568,15.676937972619408,6067.039425373077,15.024600567373641,-4.1127218e-10,41.56664413718629,7.2292163372039795,27.66936993598938,1.632812738418579,4.663671352170732,31.832873344421387,185,2.228445053100586,800,0.0025208318,0.005796949767399449,0.9024289069780008
98.99069614092326,311.9430630599732,29.879204750061035,-0.005300801,0.02522451789022353,0.6993995056605784,0.18244576454162598,800,7.128127098083496,179.994905858641,68.82800740681343,2.214613914489746,0.5873503,84.44337643809601,22.20408682949443,29920000,3.7131574153900146,428.44411080051935,3.1715222533320446,0.0005,7.429730176925659,0.58729196,-24.067638949725122,6099.236783504486,15.169992591129581,-4.768371e-10,40.57147115192081,7.287516832351685,27.653724431991577,2.020277500152588,4.447304575572449,32.188427209854126,186,2.2147128582000732,800,0.0022796611,0.00589331293938596,0.876986757125761
100.01214532000235,298.31927477963967,30.55556893348694,-0.004050281,0.026763499828924044,0.6712035736334133,0.22997570037841797,800,7.092019081115723,172.40978723215073,66.01712442669933,2.371077299118042,0.5866274,82.38880504542257,28.770731747083047,30080000,3.885528087615967,424.20524413512953,3.0327261781457246,0.0005,7.452204942703247,0.58648217,11.806103853992472,6132.3263120651245,15.264051128267345,9.1195107e-10,39.22130777687207,7.336825132369995,27.689005136489868,2.615600109100342,4.306712161278456,33.0826849937439,187,2.3712477684020996,800,0.003431484,0.006132890008617858,0.7968164976957643
98.00169819370078,302.2487094110634,29.21070694923401,-0.00032194928,0.026060027250794156,0.678027121598097,0.18152523040771484,800,7.331730842590332,174.47698506782868,66.69918680123811,2.509382486343384,0.5856053,78.31725112068432,17.711684056148563,30240000,3.663134813308716,416.2951981343228,3.0729393753317216,0.0005,7.739990234375,0.58524203,7.942469619308927,6164.348580121994,15.882036188060008,-1.8239021e-09,39.5021608946672,6.625849008560181,27.324791193008423,1.677781105041504,4.214970241576054,31.912479639053345,188,2.509514331817627,800,0.0038187387,0.006062404146609222,0.8039078843977304
92.76476918829638,278.99514364864604,29.868733167648315,0.0038069186,0.025446122800572683,0.6336203267212047,0.17142415046691895,800,7.2771666049957275,161.5303208627602,62.267972341960075,2.670022487640381,0.58463365,82.6170828268915,23.850740182286025,30400000,3.4298765659332275,415.84203913056785,2.836029916174127,0.0005,8.110098838806152,0.58413583,7.049638351450901,6196.9640991687775,14.167140948537773,-8.22544e-10,37.16862858935171,6.81406307220459,27.553056240081787,2.090850591659546,3.8879510384446085,32.606080055236816,189,2.6703596115112305,800,0.004713069,0.006450535706004607,0.6691022662020869
95.07853938507054,276.9537724077941,29.407470226287842,0.0071262415,0.02494973953250528,0.6091649797495143,0.19940948486328125,800,7.472586631774902,160.3947091062241,59.84617009458305,2.4260828495025635,0.5836714,75.9958535612521,23.60774541066258,30560000,3.5981974601745605,416.90294799948623,2.814209287648928,0.0005,7.91365647315979,0.58337617,1.679552937880299,6228.94220662117,14.054870602138456,-7.7486034e-10,35.77321701911034,6.610984802246094,27.605368614196777,1.5746674537658691,3.873044665780831,31.96102285385132,190,2.426219940185547,800,0.0060987575,0.00636572823042604,0.6423232405536136
93.72311622536921,329.07788656903574,29.57007908821106,-0.0013920432,0.025354919985345156,0.7114388299507675,0.21118521690368652,800,7.052063941955566,189.4874464868255,70.04656135096022,2.6095781326293945,0.5827837,73.29453835036081,27.859742656923537,30720000,3.577347993850708,423.25208721375935,3.3456951570337616,0.0005,7.61668848991394,0.58256483,17.82408084733086,6261.209620952606,13.76915033904816,-3.2484532e-10,41.11621351812495,7.378665447235107,27.6782443523407,1.651357650756836,4.6962817657502525,32.2560715675354,191,2.6097159385681152,800,0.0042192405,0.005588056574975625,0.9090927751303619
94.57761379031331,305.1835519374822,29.061126470565796,-0.002213465,0.026090205140138323,0.6698710351443543,0.16451644897460938,800,7.027176380157471,176.18827565926875,65.89835089046646,2.696455240249634,0.581777,80.49424485270264,29.758480459344838,30880000,3.4932308197021484,424.7974469710213,3.102485710611578,0.0005,7.373439311981201,0.5814747,27.81683318421767,6293.346554517746,14.56172539728491,1.490116e-09,38.990680479126105,7.030107498168945,26.948258876800537,1.9197916984558105,4.342166433318705,32.12662434577942,192,2.6965560913085938,800,0.0039182245,0.005944780365502118,0.7972140246571665
95.41772462004181,315.3907101539641,29.64696717262268,-0.0038520454,0.02560991715413637,0.6959774128253193,0.20783472061157227,800,7.376870632171631,181.9815925437954,68.49331469701609,2.8119189739227295,0.58085006,78.13643750503736,28.289725229093825,31040000,3.341395616531372,428.65974577200564,3.2057118759949907,0.0005,8.03074860572815,0.58061355,23.918322501925147,6325.896045923233,13.514789871550082,-1.0609628e-09,40.43341692831719,6.401533603668213,27.27836298942566,2.1314144134521484,4.426987867890716,32.53768491744995,193,2.8121488094329834,800,0.0026006713,0.005868924099978481,0.8075138766882499
93.45243999426496,324.4069759393017,30.040548086166382,-0.0048435014,0.026587232575216523,0.7136484734930456,0.23799371719360352,800,7.283997535705566,186.81547810476135,70.2469917168021,3.330695867538452,0.5801525,77.31883576411778,27.0693267656256,31200000,4.322911024093628,435.89605686744693,3.298834507315699,0.0005,7.666858434677124,0.5799769,16.457574976177252,6359.347638845444,12.71827819993631,-9.0003016e-10,41.29134331868341,6.999303340911865,28.291585206985474,1.4797358512878418,4.63755152173046,33.434969663619995,194,3.3308403491973877,800,0.002674845,0.005866222623997587,0.8623102149656596
96.67011381112327,297.7251464633819,28.49370288848877,0.016037762,0.02579521490079443,0.6722746139664829,0.23219847679138184,800,6.399559497833252,172.26503832371225,66.11006472849914,3.318908929824829,0.5793974,76.39831284538319,31.12705682282151,31360000,3.260758876800537,430.76308181589695,3.026590990163261,0.0005,7.856588363647461,0.5793619,8.46481527142263,6391.372116565704,13.654823576036069,-1.233816e-09,39.20760651300343,6.870855093002319,26.603249549865723,1.6216990947723389,4.120279652031266,31.96050524711609,195,3.3191335201263428,800,0.007935797,0.006328078433988246,0.7126194600617233
95.65720916889954,304.66356817962765,28.388314485549927,0.050491065,0.02598218153386199,0.6947942572434114,0.16804766654968262,800,6.742159605026245,176.1876822293984,68.35142011521724,2.7515950202941895,0.57846594,85.27111998710866,38.08468949169098,31520000,3.5847465991973877,429.0620809348829,3.098184639086071,0.0005,7.30666446685791,0.5784595,5.931383847927112,6422.6237325668335,10.396482685010282,-1.1444092e-09,40.492758052490224,6.549850940704346,26.131121158599854,2.0398502349853516,4.142622280378994,31.241366386413574,196,2.7517292499542236,800,0.019328374,0.006331394118143538,0.7165290162762387
101.76739314112467,285.27006291775206,28.88054895401001,0.013161252,0.025965001893806742,0.6667007154520391,0.21307682991027832,800,6.986198902130127,164.88591480650408,65.5559252787043,2.520354986190796,0.5775121,77.06221682732,27.590704444544855,31680000,3.1674413681030273,440.32991903777946,2.8998275463399508,0.0005,7.719746351242065,0.57727355,12.300096577290793,6454.133961677551,14.809719264564729,1.090765e-09,39.10124075447419,7.3036816120147705,27.15140390396118,1.4856219291687012,3.9846964923705763,31.502487897872925,197,2.5205068588256836,800,0.009189721,0.006369672144027411,0.6895276684541888
98.83320448348971,312.92882644709044,29.681722402572632,0.017224835,0.026185804527078693,0.7286858882087516,0.3335752487182617,800,7.408717632293701,180.53640474458152,71.72680516132397,2.679621934890747,0.57659596,78.2042386456023,34.91040880652241,31840000,3.206218957901001,430.0904271056913,3.18175629376357,0.0005,7.5589282512664795,0.5764617,18.344669816903483,6486.580734491348,13.041220224854364,5.4836274e-10,42.43182008847816,6.741044998168945,27.84730887413025,1.3816826343536377,4.423972627292842,32.43630909919739,198,2.6802124977111816,800,0.006611715,0.006069017530853817,0.8606972474782475
99.45458933519622,307.1966291909021,29.038207292556763,0.0007397141,0.026205563798769503,0.7299446692348008,0.3121654987335205,800,7.248898029327393,177.61714750557073,71.83372093200464,2.4806268215179443,0.5758148,80.45050491256212,25.95809583769176,32000000,3.508862018585205,429.2813203184354,3.124418855280014,0.0005,7.206310033798218,0.5754436,20.03285575101656,6518.301592588425,14.01877555075809,9.655953e-10,42.41973113092863,6.883896589279175,27.50234818458557,1.0624854564666748,4.2809922306374,31.620006561279297,199,2.4807398319244385,800,0.005009209,0.006316957116620861,0.8360915021131088
102.96930360013945,287.3024250455803,28.939714431762695,0.020539137,0.026540857323152558,0.7142112064133783,0.17117619514465332,800,7.04220175743103,166.23681771358963,70.25496210275097,2.432360887527466,0.57489926,82.51553850941761,35.06333996663032,32160000,3.4871702194213867,440.3822816340726,2.9221572018154727,0.0005,7.284246444702148,0.5747,-4.262491635174159,6549.7913246154785,14.624844918070483,-3.8444997e-10,41.75329931955375,6.739607334136963,27.379152297973633,1.3553752899169922,3.9971408710782974,31.46980619430542,200,2.4325804710388184,800,0.0099180825,0.006646233538291511,0.7803758806037169
101.45063559632837,310.2195411418108,29.524869203567505,0.002581897,0.026924259972236828,0.7446646758096698,0.24944472312927246,800,7.558832406997681,179.15941795947845,73.30401221032918,2.3663244247436523,0.5739334,86.9326860832655,35.90658973294197,32320000,3.1445164680480957,426.9042187085739,3.155797257488701,0.0005,7.89599871635437,0.5738916,6.453834098387934,6581.808112859726,12.97574674580971,2.1457687e-10,43.315467826220356,6.6573567390441895,27.723300457000732,1.5183155536651611,4.3863242097224875,32.00613617897034,201,2.3665771484375,800,0.004482398,0.006301043602773857,0.8803283461045265
101.39302266402078,283.8108699683653,29.039207458496094,-0.00488033,0.026609837151506683,0.7207993500212606,0.207719087600708,800,7.681352615356445,164.58191696401468,70.90190593594355,2.6321747303009033,0.57296556,88.58715271717874,30.375589322245837,32480000,3.6110174655914307,442.6487938093179,2.8873078087977335,0.0005,7.541198253631592,0.57274956,13.679159099745497,6613.614837408066,13.73524241196757,-1.0669231e-09,42.04612938565897,6.442199945449829,27.447593688964844,1.3534951210021973,3.8904085966964304,31.78093147277832,202,2.6323940753936768,800,0.0023064774,0.0069150893102866,0.789011284587376
103.88495727724717,301.19635224251687,28.380733966827393,-0.0041602314,0.026558789655491067,0.7398545415155959,0.16243743896484375,800,6.772587060928345,174.23494421373317,72.80337533551163,2.858095169067383,0.5718937,78.62948440919583,29.36045925777319,32640000,3.818702220916748,433.3005126095609,3.0634655109378888,0.0005,7.417914628982544,0.5716198,13.990207329089028,6644.948971033096,14.403136991456984,1.9371504e-10,43.07836426869988,6.537840843200684,26.781481981277466,1.4026527404785156,4.222672929483296,31.32462191581726,203,2.8583273887634277,800,0.0019675873,0.006668969882500527,0.8403880714119006
104.05015195512959,299.1761226274082,29.31260657310486,-0.0049939305,0.026290706719595172,0.7393686506273323,0.20157384872436523,800,7.435787200927734,172.81552688071883,72.75485283670871,2.2296648025512695,0.5708578,78.51145568708696,30.625612206134566,32800000,3.495175838470459,422.91455397022116,3.0425800923196706,0.0005,8.061115741729736,0.57087576,11.008313932411454,6676.62934923172,14.325419567892641,-6.7949285e-10,43.21896290126857,6.991145372390747,28.01421022415161,1.0707521438598633,4.056309897151484,31.672263622283936,204,2.2298054695129395,800,0.0013242267,0.006641805120763979,0.8187141198003585
104.5944782457891,324.05895718751367,29.43947982788086,-0.0024808622,0.02682359524788066,0.7797269241068134,0.18135666847229004,800,7.665114641189575,187.02588909123705,76.78786777218409,2.3864152431488037,0.5698342,76.27857668086197,41.5799883412912,32960000,3.558338165283203,428.5910160439098,3.297032806637854,0.0005,8.322166919708252,0.5700142,11.721530347423924,6708.597993612289,13.49261930361869,1.907349e-10,45.267608817866346,6.672510385513306,28.144883394241333,1.0754010677337646,4.446155189160097,31.948944568634033,205,2.3865482807159424,800,0.0025663767,0.0062218413907433705,0.9418071029623961
105.74038056316192,297.71957661469304,29.774741649627686,0.0039812005,0.026364815387114292,0.7316024554364108,0.19286155700683594,800,7.64194655418396,172.03024232813243,71.98988817709133,2.3560612201690674,0.56876665,79.08274304467186,38.70742534737278,33120000,3.69515061378479,429.25196671755475,3.0273039742200836,0.0005,7.376019239425659,0.56868136,-11.934616715202347,6740.891270160675,14.717623094852694,4.4703494e-10,42.75874807053525,7.324082136154175,27.929906606674194,1.6242554187774658,4.062915724650039,32.27455139160156,206,2.356262683868408,800,0.004690664,0.006550018833734674,0.8074543241943632
104.67858691821917,295.56741546151466,29.248748540878296,0.038057484,0.027453481629975213,0.74013128028921,0.19036531448364258,800,7.063098907470703,171.16707546485776,72.83339834460175,2.453643321990967,0.56748956,82.15268627215917,32.429313915937946,33280000,3.567868709564209,436.27893289984036,3.0069085053558045,0.0005,7.856894493103027,0.56719667,-6.261383445703481,6772.7144594192505,15.387289589570612,-1.502037e-09,43.27063743847395,7.104746580123901,27.514636993408203,1.5172114372253418,3.9010460259125184,31.814199686050415,207,2.4538567066192627,800,0.017276414,0.006598845110288056,0.8143220032866849
97.72283357870482,290.1553925598505,28.919495582580566,0.022999665,0.02671018877645514,0.7355539617496875,0.16468548774719238,800,7.5948686599731445,168.03720144571722,72.36304201587006,2.3598825931549072,0.5661474,81.79537972739946,44.602747982068024,33440000,3.092312812805176,430.5749908952901,2.951307451837942,0.0005,7.390373945236206,0.5659365,7.789351604622048,6804.095484018326,10.386882461271234,-4.0233122e-10,43.12182864445984,7.0779314041137695,27.129303216934204,1.5789649486541748,3.9743026888578994,31.374053955078125,208,2.360219717025757,800,0.013353405,0.007017145807791865,0.7007823667808737
96.57569668099912,331.8261973246949,29.860011100769043,0.0071893125,0.027050914676633862,0.7714990879525072,0.21407580375671387,800,7.6008477210998535,191.1394165552775,75.98568423132518,2.1818416118621826,0.56484073,79.8346624411793,48.54610448764559,33600000,3.2338662147521973,433.4087734132053,3.376119074608029,0.0005,7.619751214981079,0.5650277,0.10812408523710348,6836.259465456009,8.207294605042392,-1.7285343e-10,44.774441214950166,7.017458438873291,27.78142023086548,1.8350610733032227,4.636337260421259,32.156075954437256,209,2.181948184967041,800,0.0056625255,0.006177288906067417,0.9044654064461293
93.75941004563163,294.7794168845436,29.449215412139893,-0.0015801451,0.026460623633734737,0.7503651766896291,0.2725257873535156,800,7.603226900100708,170.71100742287,73.8550697220798,2.318547010421753,0.5635857,85.69204434946245,42.642360104794626,33760000,3.398369312286377,439.5591481798123,2.9989066855197,0.0005,7.440160274505615,0.5633975,4.006732393396675,6868.11455488205,8.504056323900787,1.3530255e-09,43.935204020296915,6.887060880661011,27.4834041595459,1.668177843093872,4.033793262629835,31.831130027770996,210,2.318899631500244,800,0.0029715674,0.006791594474515517,0.7401405051252303
95.98691428260939,297.0030648148765,30.17122983932495,0.0019133104,0.027040764877337056,0.7600289953700631,0.2300267219543457,800,7.378253936767578,172.30180564396736,74.8135926716535,2.3357999324798584,0.5625597,92.12620923417234,46.27689734060862,33920000,3.710606098175049,427.362380591202,3.0224854059078963,0.0005,7.552868604660034,0.562306,-21.64376628870917,6900.721458673477,8.903473271613688,1.6629695e-09,44.43579876932683,7.226645469665527,27.863816022872925,2.025130271911621,3.9211619543554534,32.59225845336914,211,2.3359360694885254,800,0.0026330568,0.006750325039448465,0.797827336527545
98.82837793233797,322.7598275549237,29.191622018814087,-0.00030945387,0.027709402510605788,0.7615678205037888,0.1810591220855713,800,7.455786466598511,186.11786331732904,74.99526305732493,2.300449848175049,0.56182635,79.66479358408324,47.162644012142586,34080000,3.5055856704711914,434.0102167778951,3.2838367979619316,0.0005,7.572952032089233,0.5614627,21.90993804816904,6932.31364941597,9.02111696414236,-5.3644184e-10,44.26158664863352,7.03462815284729,27.555307865142822,1.4361186027526855,4.45563254780475,31.578580856323242,212,2.300808906555176,800,0.004054754,0.006170385947513254,0.8770121970363308
99.92272031807632,311.46705514587137,29.21240520477295,-0.000913101,0.027485056870993094,0.7574748839559089,0.19187593460083008,800,6.941085338592529,179.63482937886562,74.57120603535738,2.6538245677948,0.5611018,79.69408196030064,48.715754786166706,34240000,4.0094521045684814,441.9197097615563,3.1687146694617123,0.0005,7.664050579071045,0.56095266,22.058844655456262,6964.244570732117,8.331308375426445,-1.3411046e-09,44.277911135290104,7.121568918228149,27.76224708557129,1.2212679386138916,4.233929167952386,31.924166679382324,213,2.653937816619873,800,0.0028232806,0.006473210059677556,0.8119924497453727
94.79269532124204,309.10520029166923,30.09659433364868,-0.0029603003,0.027157955147493713,0.7477542607085662,0.2332627773284912,800,7.601969003677368,178.31375455845352,73.60625568650792,2.527611017227173,0.56014836,86.00439198304032,40.685382651090706,34400000,3.3930938243865967,433.5537707062934,3.1448472925148327,0.0005,8.21232533454895,0.5598443,4.490510641636143,6996.931626319885,8.920021511531921,-2.157688e-09,43.67996137215525,6.880912780761719,28.083574295043945,1.7325565814971924,4.359259586532678,32.68034863471985,214,2.527723789215088,800,0.0023558256,0.006384103797664686,0.8050798372730108
95.84425092731425,301.5039578570192,28.444510221481323,0.0031535598,0.027440500250369333,0.7610012262412655,0.21177291870117188,800,7.393067836761475,174.52403411934117,74.91776894014265,2.5325543880462646,0.559226,97.24872861094795,46.84139448345649,34560000,3.314256429672241,435.4120585073655,3.0689892361131843,0.0005,8.007812023162842,0.5590413,-2.6994856416397437,7027.995215177536,8.154495379522466,1.3411044e-09,44.50659314880515,6.428008556365967,27.07585382461548,1.124931812286377,4.063893150938473,31.056416273117065,215,2.5331575870513916,800,0.0040429006,0.00651765665206061,0.843081638170617
93.42094884804249,303.8311610925033,29.456457138061523,0.0040814457,0.027546933423795654,0.7476507795841686,0.22900080680847168,800,7.567091464996338,175.8127994625629,73.58948392975215,2.8436167240142822,0.55828834,89.55703906030283,38.779265838853064,34720000,3.1102752685546875,435.6390418923652,3.0913121971593354,0.0005,7.807084560394287,0.5583935,2.787366608857247,7060.676803350449,7.434054002732118,1.1742115e-09,43.70491250776526,6.999672889709473,27.455827236175537,1.7423665523529053,4.112666880893462,32.671488761901855,216,2.8438186645507812,800,0.00455816,0.0066060086860160044,0.8038413183943564
91.07409326346323,295.02892176217136,29.791740655899048,0.015376539,0.026984385243946727,0.7417937362233503,0.19787120819091797,800,6.81224250793457,170.41848883308035,72.99412660947682,2.532480478286743,0.5571919,81.01282720752899,48.57453218669716,34880000,3.2406370639801025,435.82856115039885,3.0004882283324723,0.0005,8.371263980865479,0.55711114,20.48237319206834,7093.099212408066,7.635929566760305,1.0251998e-09,43.57837588182193,7.2076685428619385,27.59401798248291,1.970095157623291,3.876677667294495,32.41584658622742,217,2.532820701599121,800,0.00821873,0.006821991011067595,0.7269648280996506
91.58627783013326,322.1896674785387,29.611773014068604,0.07311187,0.028041295843699483,0.7508461952155716,0.23472142219543457,800,7.0529303550720215,185.93670513841812,73.92612463901435,2.1748104095458984,0.55625707,83.32037398056768,38.28539508976045,35040000,3.108478546142578,448.0953198846104,3.2782598467123285,0.0005,8.39870810508728,0.5562032,-1.0576121272897994,7124.954033374786,6.357755020519621,4.7683724e-10,43.82934147919139,6.89757776260376,27.333930492401123,2.0186967849731445,4.266599265370175,31.842677354812622,218,2.175133228302002,800,0.031544145,0.006399156465623714,0.8327592587830047
97.42760392430725,298.57916242764605,29.32295250892639,0.024380628,0.027467195895947226,0.7713316590631827,0.4581787586212158,800,7.146457195281982,173.02802247667924,75.90451706727298,2.6087393760681152,0.554964,89.02969296367056,56.8301024735723,35200000,3.2840206623077393,431.27454118187427,3.039052620541933,0.0005,8.124660730361938,0.55468893,-17.34256285084693,7156.992477655411,7.190930263088715,6.079674e-10,45.2212762433644,7.082459211349487,27.614705324172974,1.2178406715393066,3.943339353740913,32.031161308288574,219,2.609548330307007,800,0.010893369,0.007238497278705038,0.8844502372863411
95.84420323705126,311.3584665105547,30.132713079452515,0.010288923,0.027910791796584098,0.7910847708206732,0.4705045223236084,800,6.927572011947632,179.98022254772388,77.86490682841897,2.128657102584839,0.5539154,84.57311004769285,51.64537914421753,35360000,3.280059814453125,438.85788734312155,3.1686684391055415,0.0005,8.161169528961182,0.553807,10.655584328184906,7189.354924917221,6.176111242839579,-3.0994413e-10,46.19866363392879,7.072551965713501,27.66385817527771,1.9712936878204346,4.246562844440404,32.35510182380676,220,2.12888503074646,800,0.005314955,0.007138755835455205,0.9413708463707522
97.24451462149402,315.0273300991766,28.245883464813232,0.005038466,0.02790549642722,0.7879478652770474,0.18233776092529297,800,6.926697492599487,182.23674281370728,77.56033032180233,2.3808655738830566,0.5529455,92.3519522299111,48.369755321761275,35520000,3.0821290016174316,438.9089668033462,3.207326520154508,0.0005,7.941916227340698,0.5529244,-12.784156314619938,7220.1170110702515,6.399529432175505,1.2204051e-09,45.99977256714672,6.53501033782959,26.37325406074524,1.6385164260864258,4.225720628898632,30.73816704750061,221,2.3810160160064697,800,0.002917255,0.007024005313398875,0.9479239454090259
99.24256124399227,302.030135224115,29.033485651016235,-0.0027954115,0.027761293519398766,0.7935148386533083,0.47414064407348633,800,7.439680099487305,175.0330401940798,78.09404855260433,2.6754674911499023,0.55205977,90.24604347231124,56.98701426015926,35680000,2.966416835784912,443.44783889765245,3.0751587400431415,0.0005,7.669384241104126,0.5519372,7.948378562155387,7251.936633825302,6.941902192832263,1.168251e-09,46.38086273120389,7.035595655441284,27.085386753082275,1.4270484447479248,4.134140923660099,31.806673288345337,222,2.6758968830108643,800,0.002303884,0.007382065339398689,0.9242643433726221
98.21813721681006,285.44679613958033,29.051358222961426,0.0015490294,0.027045132441124276,0.7937716769312401,0.16177034378051758,800,6.746351718902588,165.70638130909444,78.09207818163917,2.5158705711364746,0.5512824,89.76225640399694,58.449757766281124,35840000,3.252297878265381,437.9178490176611,2.9057779573863165,0.0005,7.983776330947876,0.55111855,-13.62559448535401,7283.600172281265,6.559566346404322,-1.1622905e-09,46.561501105859925,7.337436199188232,27.615078926086426,1.2355523109436035,3.803644691756945,31.637208223342896,223,2.515995502471924,800,0.0038830317,0.0077277404568259185,0.8800929644740271
94.56443915753641,317.64094533503334,28.458500146865845,-0.00322673,0.027512783674892037,0.7897393742915988,0.21615147590637207,800,7.212494134902954,183.14237164075593,77.72839965857993,2.0770418643951416,0.55056256,84.92634275054937,57.96745640447935,36000000,3.2122724056243896,440.66175706580225,3.2323204603035434,0.0005,7.625268936157227,0.55013216,-38.45033287877419,7314.254208803177,6.263837596236164,8.5830704e-10,46.112070132270546,6.558605909347534,26.834715127944946,1.3799841403961182,4.4130227740356105,30.633766412734985,224,2.0772385597229004,800,0.001720642,0.007149530164510427,0.927464224751802
97.2487717931451,309.58353453630843,29.159489393234253,-0.0058513475,0.028033151269474355,0.794142819444551,0.20292186737060547,800,7.321113109588623,179.15866431096322,78.16281851748609,2.0778822898864746,0.5498578,90.29296907343611,51.801045071405284,36160000,3.3371949195861816,431.99078885956874,3.152271194707665,0.0005,7.966786623001099,0.54981226,-3.65050437376787,7345.611548662186,6.325304530250664,-2.3841817e-11,46.40087106342536,6.714900970458984,27.60094165802002,1.3113348484039307,4.225784472078203,31.341702938079834,225,2.0780227184295654,800,0.001565429,0.007215969256096132,0.8991033643919556
96.9435739978809,311.09937394696755,28.828442096710205,-0.0035517982,0.027801224668144123,0.7957989944929955,0.1597146987915039,800,6.820982456207275,179.71697693005285,78.32117754156165,2.1675920486450195,0.5490104,86.79413696367072,47.88435272326452,36320000,3.0118796825408936,432.86164481379734,3.1664802520475135,0.0005,8.1646249294281,0.5488545,2.6070869486073946,7376.71466422081,6.141822395498832,2.5033958e-10,46.59420809474334,6.711893320083618,27.15943145751953,1.4811217784881592,4.199695347973046,31.08645987510681,226,2.167797088623047,800,0.0020595554,0.007311384448041912,0.9332609334389989
97.38952988520528,308.28291231173523,30.231003761291504,-0.0027853812,0.02829192105320298,0.7875825113367537,0.20250391960144043,800,7.222100257873535,178.40085275574242,77.5024349651981,2.157932758331299,0.5481161,85.86710360447996,53.2249108396588,36480000,3.0000627040863037,442.41086774353954,3.138397470917919,0.0005,8.298994541168213,0.54809624,-16.05333757913309,7409.179097175598,6.341398849610916,4.1723247e-10,46.13179916411295,7.485675096511841,28.304516792297363,1.6941697597503662,4.185086400627385,32.45772051811218,227,2.1580452919006348,800,0.00215063,0.007443818098881357,0.8920895233339459
95.17668972644589,322.40765748180365,29.630479335784912,-0.0049094036,0.02790111638143698,0.7872245661916685,0.20667076110839844,800,7.171957731246948,186.01494608740992,77.4871093116685,2.4309115409851074,0.54730904,84.8379226263267,56.81949318790819,36640000,3.705463171005249,442.351170213327,3.2809562089798185,0.0005,8.05949354171753,0.54716265,22.851394611599805,7441.4015526771545,6.366207066067153,-9.35793e-10,45.93351586179968,6.840490818023682,27.73531222343445,1.6514110565185547,4.419132017912952,32.213223695755005,228,2.434640645980835,800,0.0018115506,0.007095515215673522,0.9531276593045167
97.56059929506446,313.218881680068,30.264554023742676,0.00041535986,0.02885887255064299,0.7833727687791238,0.17869138717651367,800,7.45351505279541,181.03241619591842,77.0998574951051,2.250825881958008,0.54670465,89.7321213226647,57.22765292077279,36800000,3.255549907684326,444.3989570864309,3.1887997566802717,0.0005,8.035340547561646,0.546651,-18.026832959511495,7474.040391206741,6.0074808359759055,-5.9604765e-12,45.77255224021377,7.4908647537231445,28.191958904266357,1.8705790042877197,4.3121912333485986,32.631887435913086,229,2.2509899139404297,800,0.0030615695,0.007193822576520372,0.8843188097675241
95.28805834413583,315.0208527357172,29.88518500328064,-0.0031396027,0.028383575963545505,0.7819584177405629,0.20604968070983887,800,7.463513135910034,181.9617618959659,76.95941829968842,2.139899492263794,0.54642564,84.03245300567676,54.07139045928228,36960000,3.466308832168579,440.37051883449396,3.207293502007015,0.0005,8.043072938919067,0.5462645,-7.990737968911776,7506.155612945557,7.121138697007867,-6.8247324e-10,45.72036067675157,7.20596981048584,28.168699979782104,1.4868931770324707,4.188000488629915,32.100736141204834,230,2.1400320529937744,800,0.0020659228,0.007286414582846497,0.9075468910857086
98.53798202274484,310.36678635081523,29.893950939178467,-0.004343352,0.02781947362456381,0.7771720604877983,0.1940007209777832,800,7.261396646499634,179.45236536609116,76.4765295908069,2.3072783946990967,0.5462605,82.84716179660357,41.66368336148018,37120000,3.2961645126342773,435.7025864051697,3.158818710326044,0.0005,7.833886623382568,0.54612994,3.165549305080243,7538.481596946716,6.855352030012699,1.4245511e-09,45.52524925315857,6.982175827026367,27.723624229431152,1.9467318058013916,4.132752224559348,32.31452226638794,231,2.3075473308563232,800,0.0017858995,0.007379679659062024,0.8577193056508489
96.05566626435066,329.2966891473994,29.488094806671143,-0.0040050372,0.02795056529748993,0.7670658394155062,0.21040868759155273,800,7.328646183013916,189.724273345642,75.49906443444057,2.25065016746521,0.54591495,79.51581862534951,50.973136697341324,37280000,3.1341991424560547,441.4170100892024,3.351461592384674,0.0005,7.705076694488525,0.54575247,8.577319443483836,7570.33106470108,7.281787300453797,-2.2649764e-10,44.787075008423905,6.951246738433838,27.362924098968506,1.885129451751709,4.577633346161507,31.841904878616333,232,2.2507550716400146,800,0.0018296901,0.006913988821203684,0.8946971073815626
97.7386719543707,324.8414597367066,31.326069355010986,-0.0038009558,0.028099140711516982,0.7707755955471077,0.235154390335083,800,7.905248165130615,187.156204285997,75.8551811393416,2.6256563663482666,0.5453158,80.9087213118226,50.14104054859104,37440000,3.373610496520996,439.8866856198919,3.305980472159818,0.0005,8.995435953140259,0.5455131,-8.168823243210724,7604.391654729843,7.424485589389063,-4.7683767e-11,44.96441253708489,6.656709909439087,29.054584503173828,2.005902051925659,4.357617437091435,34.05146932601929,233,2.625777006149292,800,0.0016205248,0.007094008469722036,0.8471357848935278
98.57465293538425,296.26674091587216,29.898049116134644,0.02020025,0.028013423875944694,0.7871572419256144,0.247511625289917,800,7.697677850723267,171.37434678653372,77.44768649656628,2.2761080265045166,0.5447685,89.08780116012663,54.18696525231963,37600000,3.1675548553466797,441.34069123345796,3.0155529406808412,0.0005,7.906996488571167,0.5446241,-7.759954235419213,7636.691293478012,7.286733989409983,-1.4215709e-09,46.17280113962735,7.071601390838623,27.908221006393433,1.7146062850952148,3.82184125198016,32.291961908340454,234,2.276224374771118,800,0.008973807,0.007708520305350421,0.8397040585296821
99.06646285715222,331.16369142785743,29.684839725494385,0.035066746,0.02789172294733144,0.7453566567638094,0.28568005561828613,800,7.480045318603516,191.1645578657394,73.34865393817803,2.444894552230835,0.5440075,87.92714717046655,52.57705106623128,37760000,3.702086925506592,440.00746211457954,3.3708653308951195,0.0005,7.5120158195495605,0.54383093,12.698478117787143,7668.947126150131,9.720109267689784,-2.2649756e-10,43.36053460778635,7.072596788406372,27.750245571136475,1.6198546886444092,4.535945936849953,32.248902559280396,235,2.445096731185913,800,0.010418203,0.00701965760084253,0.807363312340114
97.16885343543018,330.2467299439924,29.866821765899658,0.019167159,0.028481435723386857,0.7703096232749115,0.19133234024047852,800,7.4304893016815186,190.35845221292482,75.8058734553689,2.559835195541382,0.54322755,78.89071719486435,49.224606934335156,37920000,3.5398199558258057,438.3392282864806,3.3612200841970705,0.0005,7.851673364639282,0.5431067,15.230412172195534,7701.448046207428,8.937467839615074,-6.437302e-10,45.084387008864425,6.924244403839111,27.814597606658936,1.8314783573150635,4.673041037421311,32.49100041389465,236,2.56005859375,800,0.0074752932,0.0072930914160539715,0.825547522655925
101.6266868466015,322.099725476918,29.102484941482544,0.005097813,0.02885752554148599,0.7856060953080923,0.18617701530456543,800,7.5948121547698975,185.76419791709412,77.30851814753036,2.429283618927002,0.54266024,83.11904239758077,50.47806607888309,38080000,3.5345919132232666,448.73063848193334,3.279800607950746,0.0005,7.64915919303894,0.5425033,-31.124571126574995,7733.1799659729,9.696553654154764,-1.7881403e-10,45.889618408733874,6.763735055923462,27.509225130081177,1.3758735656738281,4.403979462468818,31.71639657020569,237,2.4295122623443604,800,0.0058707967,0.007608962146950705,0.8652021535244164
105.41157123868453,309.0398368333774,29.014724493026733,0.0007300902,0.028536641801435433,0.7846084661839285,0.25113558769226074,800,7.368580341339111,178.91486978556637,77.18854006343932,2.3542327880859375,0.5420474,92.16098881356871,50.30164867053775,38240000,3.4182701110839844,447.671650555613,3.14793064214936,0.0005,7.781829833984375,0.54183316,-8.334625191701942,7764.660097122192,9.767960504224686,1.3887883e-09,45.96330026396592,6.827785968780518,27.425786018371582,1.3074979782104492,4.02603238191704,31.469714879989624,238,2.3544437885284424,800,0.003048385,0.00786608244094671,0.8470454868977154
101.49241031049635,314.8384212725567,29.81666612625122,0.0049666353,0.028877515830924003,0.7825792434338081,0.23880767822265625,800,7.394834280014038,182.06296330370074,76.99286946074814,2.4981260299682617,0.54140157,89.68307521452716,54.19501090737314,38400000,3.382472038269043,442.17892001441083,3.20641049379966,0.0005,8.118240118026733,0.5411476,-12.452359072813824,7797.040745973587,8.676821976412171,-1.8030404e-09,45.74991052254236,6.648386478424072,27.510147094726562,2.0373003482818604,4.0948854290330345,32.37384247779846,239,2.4983572959899902,800,0.0054068184,0.007731112087236003,0.815622178416469
101.27447963820387,332.82126161115775,28.10142469406128,0.010210755,0.02866200848510664,0.7786154559293256,0.1655864715576172,800,6.857272624969482,191.95123045360364,76.61596435586897,2.42901611328125,0.5407803,85.83939284707522,53.041581214629254,38560000,3.461517810821533,454.79785223216595,3.3891380200298693,0.0005,7.778720378875732,0.54052085,-2.040733655580019,7827.716750383377,7.8835548516756475,1.8894672e-09,45.28951759819614,6.814114809036255,26.82024884223938,1.069847822189331,4.583101079525477,30.665114641189575,240,2.4291341304779053,800,0.008135455,0.0073086263333198625,0.8726278252855922
96.0684722159832,309.1811377383578,28.608792066574097,0.00664585,0.028657557036706267,0.7928988478712401,0.18838906288146973,800,7.362020254135132,178.70903725792087,78.00880667259138,2.30253267288208,0.5402625,82.57022242878882,53.385557682805846,38720000,3.2593486309051514,440.49057038034454,3.1473042481094935,0.0005,7.922167778015137,0.54012555,-3.5004709071495475,7858.706558942795,6.574590195921697,-1.311303e-10,46.444378226630846,6.6715381145477295,27.1784565448761,1.1894259452819824,4.108892422854638,30.981324434280396,241,2.3026483058929443,800,0.004980336,0.007855833132824086,0.7767725337966505
97.64008457763236,310.0007647202808,29.873236417770386,0.0076401676,0.029352963418417196,0.7863177345382585,0.1935746669769287,800,7.645530700683594,179.26113921857774,77.3571508618526,2.425105094909668,0.53968245,87.99683516460207,50.25773730435696,38880000,3.650672197341919,439.70790082775477,3.1561982839447236,0.0005,7.753474235534668,0.53926086,11.562679974776794,7891.10697555542,8.48992353903013,1.2516971e-10,46.03801851619868,6.562351703643799,27.98846936225891,1.6347522735595703,4.008478059232828,32.38963580131531,242,2.4252161979675293,800,0.004499357,0.007908113124691757,0.7973869902460841
98.52205755108469,322.7132343802525,28.785598754882812,0.0026503215,0.028938079352726905,0.7777478795512921,0.23350000381469727,800,7.557068109512329,185.95236618501588,76.52013640948029,2.328442096710205,0.53911597,78.65761648130484,53.70889542776071,39040000,3.0690560340881348,449.0550716116981,3.2846432530859158,0.0005,7.548888444900513,0.538912,-22.755518104255238,7922.27871131897,7.579532090875785,-8.463859e-10,45.48014657250841,6.4147069454193115,26.556099891662598,1.9726619720458984,4.332538595639261,31.165213108062744,243,2.3285608291625977,800,0.004523603,0.007669893693997185,0.7461917149129096
100.33779426221541,333.7723108763984,28.830761909484863,-0.0021870795,0.028870087351581575,0.7766224427584014,0.18112897872924805,800,7.629947662353516,192.3131914703077,76.4242144131544,2.2340452671051025,0.53845185,77.82556012602969,56.0850835188586,39200000,3.2195401191711426,451.0910777043182,3.3972110180389348,0.0005,7.69763970375061,0.53851944,30.453478558998974,7953.462443828583,7.060404841686279,-2.1517277e-09,45.19917126587458,6.699448823928833,27.26694917678833,1.3546142578125,4.559269110111838,31.175432205200195,244,2.234158754348755,800,0.0026658108,0.0074083496090778965,0.8170454251520128
92.93956784311324,304.162618608777,29.70868444442749,-0.0027566724,0.02890214193243436,0.7935242174261572,0.19852161407470703,800,7.42021632194519,176.0668173119102,78.05973344473763,2.3420443534851074,0.53754026,81.61763272387522,53.98601160829392,39360000,3.5764639377593994,442.9399825289015,3.0960725969571867,0.0005,8.068598747253418,0.53747886,5.659665304310421,7985.608779430389,6.035334301538311,-4.76837e-11,46.57719506634596,6.204739332199097,27.23724675178528,2.244724750518799,3.955780624534248,32.13730597496033,245,2.342160701751709,800,0.0021121483,0.008117878785960599,0.7263243539790167
95.9884268880135,327.062648796524,28.874107360839844,-0.0045593646,0.029540451310356024,0.7906499610145905,0.24314379692077637,800,7.37380051612854,188.44922983274134,77.80432604874815,2.416091203689575,0.5367067,84.50011706784451,56.26271432249824,39520000,3.4282777309417725,451.86557162137126,3.3296080389462435,0.0005,7.930207967758179,0.53660715,15.441880204317249,8017.006004333496,6.359999969382922,-5.841255e-10,46.17807175097622,6.467943429946899,27.226980447769165,1.33139967918396,4.473265035641035,31.3844256401062,246,2.416301727294922,800,0.0022282016,0.007601562248200286,0.7975936180596693
96.1601284769577,334.8263371456357,29.197601556777954,0.031286415,0.029646129053741314,0.7895559182980321,0.20724248886108398,800,7.888987302780151,193.0290000680899,77.70418647744114,2.0904858112335205,0.5362602,83.90309068164918,57.71590427503185,39680000,3.070699691772461,447.0092535340739,3.409281846216573,0.0005,7.573687314987183,0.5361611,-2.5294600317823592,8048.364267349243,6.731149850690848,1.6689301e-09,45.9341546686533,6.991137504577637,27.76793098449707,1.1982574462890625,4.546851916734997,31.35018253326416,247,2.0906178951263428,800,0.013362518,0.007404367143650165,0.8531497947133647
98.1499937667005,338.3374579953697,29.036844968795776,0.06892437,0.028375930482303222,0.8134468354707525,0.18426132202148438,800,7.077885150909424,194.87039277392955,80.08637689154548,2.142148494720459,0.5357954,81.19932852858152,60.52023065059365,39840000,3.6191084384918213,437.2435031192651,3.4448215785342238,0.0005,7.6998841762542725,0.53570336,7.572081635222595,8079.645797252655,5.937890029902697,-1.0728831e-10,47.16999873578763,6.47209095954895,27.067532062530518,1.749680995941162,4.693945842011568,31.27274489402771,248,2.1422832012176514,800,0.027226279,0.007026365771015035,0.9582888849655532
96.90902171514541,311.7649851432082,29.999699592590332,0.03619868,0.02867363190469916,0.7802038529066554,0.23293709754943848,800,7.143035650253296,179.8265119688817,76.75474564309681,2.917691469192505,0.5351712,84.41853061298863,52.939882440380345,40000000,3.69355845451355,439.57447998901705,3.172933766277549,0.0005,8.08171558380127,0.5350267,-39.22246688261146,8112.6574010849,7.615034242495613,2.622605e-10,45.700491382055695,6.592550754547119,27.938105583190918,1.7974741458892822,4.188664703409633,32.9992516040802,249,2.9179062843322754,800,0.013671877,0.007881861759574551,0.6944259054127602
96.45123501126979,322.465733144142,28.972388982772827,0.03809548,0.028700255550630403,0.748994062423473,0.1921389102935791,800,7.052095413208008,186.041877362554,73.69093642795394,2.9657809734344482,0.5346853,92.18609752181465,49.079729902979516,40160000,3.394622802734375,448.7109268733358,3.2826984349575823,0.0005,7.374487638473511,0.5345788,4.843950772847374,8144.653351306915,9.178976559003411,-3.6358838e-10,43.76935083704977,6.8377697467803955,26.683100938796997,2.05979323387146,4.379887768361225,31.98836851119995,250,2.9658920764923096,800,0.011563696,0.007383198699344949,0.7283424723118305
91.34293040078825,322.96250591490394,29.020835638046265,0.0075536985,0.028117675591181175,0.7376247375750039,0.22021484375,800,7.09820818901062,186.12051494748815,72.5780239750207,2.387934923171997,0.5340306,78.7124903347242,51.39354934562713,40320000,3.4022674560546875,441.8811799442492,3.2854356132208515,0.0005,7.8486833572387695,0.5339884,17.700338473744793,8176.143419504166,8.261163163901927,5.9306615e-10,43.09438862164172,6.561241626739502,26.946574687957764,1.8285510540008545,4.333364650662231,31.482499361038208,251,2.3881754875183105,800,0.006338148,0.0071591759782212785,0.6666088509078884
91.19328421022749,322.5805366142457,30.335220336914062,0.001811956,0.028272921236390233,0.7413721635441182,0.19764113426208496,800,7.636438608169556,185.88458566139678,72.953930000426,2.7925238609313965,0.53333837,82.1508514009028,47.18712207510503,40480000,3.4105231761932373,435.24442576664774,3.2822998321787287,0.0005,8.174268960952759,0.53332585,14.094935619693961,8209.37303853035,6.794341243048574,-4.887581e-10,43.26714017230843,6.468396186828613,27.9527325630188,2.1107730865478516,4.501273160832174,33.215352058410645,252,2.792664051055908,800,0.0034445808,0.007099631472146619,0.7688429215473761
90.99248755668417,333.41357064104216,28.862067699432373,0.0061902604,0.027739457941014317,0.7271769067122915,0.1708836555480957,800,7.237735748291016,191.93863576620566,71.56091943400405,2.438080310821533,0.5326339,73.45846761745636,48.65761812081803,40640000,3.2014095783233643,435.94429886610044,3.3916393252694905,0.0005,7.611019611358643,0.53254694,18.7261168438663,8241.0704267025,7.16341242839477,-9.536736e-11,42.36626650186453,6.478220224380493,26.493962287902832,2.1567447185516357,4.737825990181497,31.688503742218018,253,2.4496476650238037,800,0.004810525,0.006730977822479563,0.7565169670636113
89.85375995283309,297.3346363236184,29.21086549758911,0.0151604265,0.027779356963912878,0.7477744523453727,0.16074275970458984,800,7.242554664611816,171.49024825783727,73.56182078598613,2.4253780841827393,0.5318464,72.2171739749222,51.07346732220645,40800000,3.719702959060669,437.2419488374506,3.0235800696351167,0.0005,7.298351764678955,0.53180265,12.453145667490572,8272.768933057785,6.542755715410108,-1.6570091e-09,44.07895436923666,6.4390037059783936,27.05335807800293,1.9708375930786133,3.9946530637849107,31.69120979309082,254,2.425591230392456,800,0.0065630213,0.007678493717973965,0.5878638183635454
94.67825665692399,326.0171578313311,29.688716173171997,0.0065639433,0.027575342944691,0.7359703105034605,0.2508561611175537,800,7.057242393493652,187.75628805191,72.41968176833291,2.9090189933776855,0.5309271,75.7541154824929,45.50168364706147,40960000,3.548619031906128,439.2935278310529,3.3157604298462022,0.0005,7.68999171257019,0.530837,26.228820473037885,8305.473196268082,7.633017635586179,-4.708769e-10,42.97550963959355,6.449174642562866,27.38546133041382,1.996692419052124,4.454177075117516,32.694528341293335,255,2.9091460704803467,800,0.0049461527,0.007096997520441711,0.72536371446987
89.079099963813,313.5494255502877,28.94520664215088,0.00049787114,0.02795029683578253,0.7441955972507229,0.43963098526000977,800,7.342732667922974,181.34568843825326,73.22543280357004,3.049306631088257,0.52975076,79.56616291006642,51.20388142147207,41120000,3.41509747505188,439.5081348824148,3.189819413382685,0.0005,7.587956666946411,0.52945596,4.880658626000588,8337.58364868164,6.489858449517282,-1.168251e-09,43.597325211406705,6.464362382888794,27.070720672607422,1.3703997135162354,4.15708774657443,32.09822416305542,256,3.049555778503418,800,0.0029404652,0.0072177404732376655,0.693928832819367
90.30970439591924,325.4029460012853,29.735875844955444,-0.0038101983,0.028405334014093245,0.7404254239755278,0.17639827728271484,800,7.671566009521484,187.77000755579257,72.86881915182012,2.8301475048065186,0.5286469,86.62761707005855,51.58450692739935,41280000,3.646973133087158,440.071503136249,3.311895877407095,0.0005,7.947828531265259,0.5283807,-9.07492991526135,8370.307247161865,6.463169515702166,-2.9801717e-12,43.19808156474188,6.566009521484375,28.11354660987854,1.417705774307251,4.420440322692158,32.6978976726532,257,2.830354690551758,800,0.0017159029,0.0068479566236900056,0.7536919023461601
92.5202734820759,307.27534827088647,30.26505208015442,-0.002871396,0.028281857899480855,0.7593593760288626,0.1955578327178955,800,7.62415885925293,177.26217844089325,74.71227176835284,2.8925235271453857,0.5276861,77.03928959845854,49.78913748465308,41440000,3.8271560668945312,454.34935883885424,3.1260190648199537,0.0005,7.747948169708252,0.5275693,6.47593286022286,8403.551304578781,6.367201977012604,3.5166736e-10,44.61181114248942,6.5940680503845215,28.080924034118652,1.9654452800750732,3.950512655733429,33.23495578765869,258,2.892641544342041,800,0.0022814549,0.007529794273586253,0.661030087461533
91.64401992678643,309.5610186720625,29.548291444778442,0.0019988634,0.027868331595999406,0.7540898712053867,0.20186066627502441,800,7.127985000610352,178.9938134970872,74.19932604572215,2.5247063636779785,0.52688086,85.10046437811272,50.61347892699194,41600000,4.326525926589966,442.57132772647697,3.1495467350465716,0.0005,7.681980133056641,0.5268025,7.101827777344435,8435.70810508728,6.653301804383402,-7.9572204e-10,44.16603882205481,6.65231728553772,27.87709093093872,1.419952392578125,3.992503783355649,32.147512674331665,259,2.5249240398406982,800,0.0033988333,0.00743754932973897,0.6861527337983935
95.17124057280083,312.2175452314274,29.076749563217163,0.024265673,0.027866907508698035,0.7621440142793494,0.1957566738128662,800,7.301966667175293,180.25481306794595,74.99673773766769,2.7939085960388184,0.52633363,80.87287421404717,47.31553514458509,41760000,3.7197859287261963,442.57181541504076,3.1763095110725934,0.0005,7.791290283203125,0.5260617,3.160229258678145,8467.66689825058,6.9982874338345065,2.7418126e-10,44.61295977587355,6.701937198638916,27.575990438461304,1.273909330368042,3.938566850834519,31.95177698135376,260,2.794435501098633,800,0.009391186,0.00750340721118235,0.6973913392901995
91.36306453146717,331.3646241210417,29.6353497505188,0.013434631,0.02817894345388882,0.7555054485821282,0.13902711868286133,800,8.093154907226562,190.7913421783683,74.36952549632078,2.7181479930877686,0.5257167,74.42804793870854,52.82341930874311,41920000,3.60713791847229,449.1810050012871,3.3711160669677693,0.0005,7.516911268234253,0.5256263,19.708260738259174,8500.143460512161,5.800028039065435,2.9504316e-10,44.036903371591634,6.56314754486084,27.792701482772827,1.6805353164672852,4.569214957942226,32.465450048446655,261,2.7183659076690674,800,0.0071674706,0.006834450578504363,0.7961509566025831
91.99639723306093,333.7821036213775,29.229148387908936,0.006979662,0.028017003801972605,0.7430780138441964,0.16805243492126465,800,7.4857423305511475,191.88518073205734,73.138004272639,2.6723783016204834,0.5248475,74.37746870484813,50.713130147202996,42080000,3.5425682067871094,443.6835502024895,3.394741156909786,0.0005,7.394286870956421,0.52474874,11.626167731294204,8532.149381399155,6.799877073479851,6.79493e-10,43.37814550476231,6.852027177810669,27.57614755630493,1.4233644008636475,4.6437175023624535,31.995193004608154,262,2.6725049018859863,800,0.00475935,0.006854108528043076,0.7286153506269112
90.80942653913272,327.5050330850102,29.31226348876953,0.006449239,0.028466922365634063,0.7471228072892134,0.18819832801818848,800,7.580579519271851,188.77187487019867,73.54509495762936,2.4269652366638184,0.5242672,83.89497701013107,56.55824298531012,42240000,3.385573387145996,447.29607696245864,3.332264161938822,0.0005,7.854567527770996,0.5241714,13.91960622697602,8564.010642528534,5.44017225482471,-2.6226044e-10,43.620790704398566,6.460252046585083,27.29434585571289,1.799196720123291,4.554521681645333,31.845813035964966,263,2.427069664001465,800,0.005233351,0.006706407216113101,0.7516810374140741
89.30724446622561,313.73209976029267,29.90788507461548,-0.0049754367,0.028267084579933065,0.7536138730382399,0.1617279052734375,800,7.447079420089722,181.17041085430301,74.1609895803831,2.5346405506134033,0.52387315,82.81974635739321,50.59799063745129,42400000,3.7422022819519043,440.1074043989972,3.1922217921734917,0.0005,7.681891202926636,0.52360195,4.861563530455101,8596.530112743378,6.38167597129289,-8.046627e-10,44.17680830820004,6.5107502937316895,27.393452882766724,2.324166774749756,4.177754006479477,32.51135230064392,264,2.534806728363037,800,0.0018306875,0.007224766085234733,0.6630081243331623
91.08625388764223,312.6174045947201,28.753494262695312,-0.002676331,0.028061716398586393,0.7480596894961211,0.36423492431640625,800,6.939396858215332,180.57754654665305,73.60809101974192,2.4853293895721436,0.52335626,78.33636701543846,47.59455839447562,42560000,3.796504259109497,437.8431047915553,3.180407531316048,0.0005,7.3906090259552,0.5232688,13.780104832142962,8627.902181386948,6.437576201172979,-5.9008604e-10,43.90155809961256,6.62924337387085,27.1426944732666,1.2148034572601318,4.121206032135267,31.344084978103638,265,2.4854447841644287,800,0.002128529,0.007277483586246734,0.6411055877516415
91.35845770758816,304.4057939731334,29.527507543563843,-0.0013520883,0.02778042075193842,0.7488856846013263,0.1873171329498291,800,7.383496522903442,176.0845014133676,73.67804785998928,2.515054225921631,0.52296066,85.01203716317974,52.669424071250624,42720000,3.6640164852142334,443.88620642658907,3.0975386401966176,0.0005,7.524413824081421,0.52286893,2.108446794906887,8660.034257650375,6.742870147488567,1.2397765e-09,43.94565294063425,6.5336079597473145,27.393985748291016,1.9167695045471191,3.9279601909074895,32.12494254112244,266,2.515279531478882,800,0.0023385782,0.0074740063812830685,0.6178862962284769
93.838337444865,317.3223405176039,29.258846044540405,0.047440697,0.028370121366856182,0.7514424297619937,0.20185446739196777,800,7.521661281585693,183.12992878400712,73.93158754653923,2.6125564575195312,0.5226117,75.09835865597636,50.24434399665117,42880000,3.868361711502075,450.2178702309165,3.228355260946812,0.0005,7.3052544593811035,0.5224066,-14.62220987667543,8691.998871088028,7.5370447188453396,1.6331674e-09,44.04724163017632,6.484434366226196,27.45140767097473,1.5772690773010254,4.185161035376781,31.95511817932129,267,2.612780809402466,800,0.013629918,0.00749987556375402,0.6158629058873348
95.21829990169458,332.1844597451334,29.595210552215576,0.005714508,0.02831894943113512,0.7437799357262327,0.16099262237548828,800,7.554407119750977,191.24038964242297,73.20832838981612,2.8969600200653076,0.52207434,77.20552818100107,51.70367971897424,43040000,3.8153178691864014,461.1330753845756,3.3803131580331724,0.0005,7.62744402885437,0.5219278,-0.21149810184336804,8724.635460853577,6.132375604725123,-1.0430814e-09,43.37710461290577,7.141554832458496,28.14801263809204,1.2610447406768799,4.574291857040217,32.62776970863342,268,2.897090435028076,800,0.0037700445,0.006802332101042258,0.736036344661589
91.4334341860204,315.79737765397095,28.99599552154541,0.01745385,0.028822400382603825,0.7560085926463371,0.2033400535583496,800,7.168984651565552,182.35666561246953,74.40258426738923,2.8129560947418213,0.52164793,87.48001914489468,53.55515730837357,43200000,3.975822687149048,442.8712225088345,3.2140082550038174,0.0005,7.290808200836182,0.521579,8.627325253377041,8756.544507741928,6.207594200651092,3.3378605e-10,44.34084735941565,6.8653883934021,27.291673183441162,1.4682466983795166,4.273766956487471,31.899354457855225,269,2.813246726989746,800,0.005969737,0.007231492756268706,0.6721950901470997
88.8410393487624,322.53387935212504,29.625139474868774,-0.0017095756,0.028167150741999707,0.7493409335624885,0.1556088924407959,800,7.333984375,186.05150141066602,73.75749210671587,2.6126625537872314,0.52112246,83.55940291273984,50.68203730894862,43360000,3.594172239303589,462.2676085572847,3.281604463788466,0.0005,7.547927618026733,0.5207837,10.276290654293499,8788.886060237885,6.116631236969377,2.0742417e-09,43.77114153371756,7.232306480407715,27.960503578186035,1.469099521636963,4.329368880071729,32.32859015464783,270,2.612797260284424,800,0.0029688918,0.006914923307328031,0.7175613757487471
91.15640150835769,321.0829871580291,29.643948316574097,-0.0032718577,0.028456102954001087,0.7407928048996905,0.16717910766601562,800,7.1740288734436035,185.32035834064914,72.91000527681393,2.716850757598877,0.52065176,79.56298596576092,53.63087969797213,43520000,3.6831796169281006,448.8675558242783,3.2668845325424782,0.0005,7.6250081062316895,0.52044004,16.029407785548408,8821.353101730347,6.70117015021205,-2.7567143e-10,43.3517251394799,7.334266901016235,27.983697652816772,1.4067375659942627,4.319610609368997,32.45540904998779,271,2.729248046875,800,0.0021646642,0.006977969285388932,0.6712296312484173
89.45337945103307,327.86943257677433,29.16732668876648,-0.004111269,0.027797464054424834,0.7470010047637048,0.17809295654296875,800,7.33118200302124,188.8916509738034,73.53126449346182,3.0946052074432373,0.5202632,79.12891701271943,56.22333565163963,43680000,3.4163455963134766,449.72996227452103,3.3356067931914803,0.0005,7.0800461769104,0.51995575,11.715952068974897,8853.945241212845,6.008993271201363,4.440892e-17,43.637887117925665,7.008818626403809,27.179154872894287,1.7768549919128418,4.573299320504247,32.58240723609924,272,3.094763994216919,800,0.0026199692,0.006786116907547616,0.7369912731616273
94.07488149696393,308.5568046904573,29.795419454574585,0.0029414366,0.028252519928427863,0.7498875236367628,0.2474677562713623,800,6.87658429145813,177.9565739484445,73.79231681165174,2.976386785507202,0.51987016,76.08382903124777,53.32459674174983,43840000,3.610142469406128,447.1788125785263,3.139540425742935,0.0005,8.019185543060303,0.5197823,8.866866741160688,8886.843251466751,6.2335541572752025,-2.861023e-10,44.066622448255075,6.740174293518066,27.295530080795288,2.218745708465576,4.214079148948435,32.86932420730591,273,2.9818201065063477,800,0.0036582288,0.00735193945971931,0.631323706400377
91.65047681346483,328.6217034770075,29.655739784240723,0.039460804,0.028011404553768323,0.7477036182406487,0.15720415115356445,800,7.023921489715576,189.63176573695338,73.59615995603444,2.577913284301758,0.51941687,78.27878012232004,53.14402994443556,44000000,3.4744715690612793,447.716110351999,3.343677364114618,0.0005,7.867093563079834,0.51926017,14.625888181585388,8919.218643426895,7.156039314851447,-7.271767e-10,43.671158269579706,7.00933313369751,27.42128300666809,2.049736499786377,4.515188820846226,32.359368324279785,274,2.5781126022338867,800,0.014134708,0.007012325444075197,0.712151093073266
92.4639240106876,320.65155057905923,29.458377599716187,0.007411548,0.02874271611779402,0.7713745717721185,0.19277310371398926,800,6.6605751514434814,185.01010272480343,75.93239285759729,2.31368350982666,0.51873875,77.44931072266425,53.64706535380415,44160000,3.684522867202759,452.2426823956687,3.2622390958598526,0.0005,7.581810474395752,0.51858526,15.137583023103634,8951.100310325623,5.50506954400902,-2.9802322e-10,45.06538630625804,7.036170482635498,27.501999616622925,1.7361257076263428,4.28246981384062,31.867820978164673,275,2.3139917850494385,800,0.005020563,0.007152783135347208,0.7458132085206176
92.78463979021352,335.600164848904,29.28498125076294,0.00024737083,0.02873200004896788,0.7801942141560805,0.16848492622375488,800,7.979948282241821,193.55515084943553,76.82503551523061,2.321500539779663,0.5178976,85.4642012148541,57.85248829448916,44320000,3.3733296394348145,445.3094560520029,3.4162155615447505,0.0005,7.795405864715576,0.5176685,4.596204190783925,8982.788705825806,5.6345596890481255,-2.3841856e-10,45.36352195550472,6.4292919635772705,27.61093020439148,1.4766154289245605,4.598275212776466,31.680435180664062,276,2.321634531021118,800,0.0025790553,0.00674845427261939,0.8331867597956869
94.42544904708741,348.8866273046561,29.256638288497925,-0.0012647309,0.02839449090527316,0.7742800779199173,0.2325892448425293,800,7.365140199661255,200.7021006959203,76.24138308379307,2.2305102348327637,0.51703215,71.89812931178216,53.248947036963884,44480000,3.0811307430267334,450.95669491487143,3.5499989822880598,0.0005,7.419062376022339,0.5169041,29.5461312476896,9014.385792255402,5.804549006846227,1.5079976e-09,44.93923762081362,7.26725959777832,27.141596794128418,1.8520150184631348,4.811722728466742,31.589850902557373,277,2.2307419776916504,800,0.0028455104,0.006633260414717,0.8749924312689253
95.33707940449041,345.9443888974399,28.896875619888306,0.027730124,0.028559443807452293,0.7854198015315734,0.23875927925109863,800,7.261256456375122,198.93233866499565,77.34441328840711,2.3846633434295654,0.51612467,75.92599451935817,57.79903254358864,44640000,3.4696784019470215,450.95532822468397,3.5212004825705296,0.0005,7.9952473640441895,0.5160932,7.175543444431016,9045.811778783798,5.747957527901261,1.0013579e-09,45.615758491915564,6.526910781860352,27.179727792739868,1.197418212890625,4.872914180739707,31.398438215255737,278,2.3847832679748535,800,0.01100765,0.00667821475632428,0.90465376262688
94.79651367338995,333.39342654549546,29.378706216812134,-0.001954224,0.02811725845187133,0.7626784469873769,0.18515872955322266,800,7.4043943881988525,192.12349991749906,75.07996605023976,2.6923911571502686,0.5149727,82.245094168406,55.06965343780676,44800000,3.7692880630493164,453.4558260606698,3.3930984693742903,0.0005,7.557707071304321,0.5149485,-14.827254918058896,9078.0037317276,6.641894639928935,7.897616e-11,44.44113998128647,6.782761335372925,27.71536421775818,1.4508817195892334,4.648653045662546,32.163209438323975,279,2.69254732131958,800,0.0036763959,0.006964059064425419,0.7822638723553292
93.61800301928443,330.7210221998141,29.47586154937744,-0.0039015894,0.028157842634815952,0.769707784924193,0.20463061332702637,800,7.380429267883301,190.49655903114683,75.77137413962495,2.581904888153076,0.5139196,78.11989149524342,55.188008981517214,44960000,3.4960153102874756,454.989213175994,3.365208266868999,0.0005,8.228307962417603,0.5137497,6.568298228282217,9110.207648515701,6.411428617536669,-1.3887883e-09,44.90928127200672,6.426563501358032,27.584580183029175,1.6218070983886719,4.6417909608737045,32.158286809921265,280,2.5855047702789307,800,0.0020278771,0.007042072351624252,0.7619441109733798
93.31670110020767,328.34396484732036,29.408910751342773,-0.0045088297,0.028733245761932404,0.7787628008569766,0.16745686531066895,800,7.877803564071655,189.123436013962,76.67455013237745,2.18786883354187,0.5129851,89.20953496594939,50.124236592193945,45120000,3.3552355766296387,465.5996794118806,3.3421691833132754,0.0005,7.5646045207977295,0.5129936,1.1135474249224209,9141.95673418045,6.340355847115456,-1.3768673e-09,45.34962791615604,6.963099718093872,27.740821838378906,1.469069480895996,4.617021108074061,31.717363595962524,281,2.1880102157592773,800,0.0023791331,0.007052224454134907,0.8085034521180776
93.95883532430153,318.1406399184354,29.707838773727417,0.024860015,0.028187106459934688,0.7837153646121962,0.22309422492980957,800,7.442327260971069,183.57541914527127,77.13977308312849,2.2976157665252686,0.5121103,79.89477071934371,53.82753547834455,45280000,3.610496759414673,445.49672088141256,3.236582271635236,0.0005,7.5708441734313965,0.5120609,-32.835689385319114,9174.08484339714,5.967097632856299,1.0669232e-09,45.87406526541911,6.914746522903442,27.457175731658936,1.9964888095855713,4.271167980512809,32.117595195770264,282,2.297813892364502,800,0.008266384,0.007489493701795455,0.7401842218579824
98.54668320191507,303.61840797080396,29.259400129318237,0.08239208,0.02843803026009853,0.7984612390875213,0.16535520553588867,800,7.2888453006744385,175.44351568030643,78.5781488477256,2.6268131732940674,0.5112927,86.94106954589562,53.6153013917046,45440000,3.58971905708313,452.93602722289165,3.090264458608085,0.0005,7.81852912902832,0.510989,-42.45127002970064,9206.076632976532,6.796394831434954,-4.351141e-10,46.89732264613771,6.585766553878784,27.329914093017578,1.7339086532592773,3.931517944570392,31.984471559524536,283,2.6271474361419678,800,0.03194264,0.008044931600023281,0.6643609848048634
101.97362975204753,333.1650867173451,29.82341170310974,0.019285282,0.028744094391450654,0.7762776109697271,0.2411801815032959,800,7.429388761520386,192.04838601067473,76.40410234976089,2.6383514404296875,0.5097659,83.07115308258446,49.339834498929,45600000,3.397322416305542,451.1614308947969,3.3907904337602717,0.0005,7.773423433303833,0.5096172,30.12004506503861,9238.700834274292,9.847456301973901,-2.3841857e-09,45.173126718254395,6.588915109634399,27.206218004226685,2.344069480895996,4.457988142719926,32.60227942466736,284,2.638721227645874,800,0.009213124,0.0075097060890694555,0.7636066286655115
99.3120766849507,307.96215109978687,29.26618719100952,0.030284382,0.028390855285523774,0.8103677612644997,0.19052481651306152,800,7.3132946491241455,178.30200402018104,79.744858862512,2.339064598083496,0.50843924,86.04681102236837,49.3149709220424,45760000,4.075385570526123,447.1850498360269,3.1347912676760803,0.0005,7.7400617599487305,0.5083334,15.174668420357676,9270.456320762634,10.538553258076057,1.7642975e-09,47.50087886156294,6.743892431259155,27.926249504089355,1.119300127029419,3.8299976674501046,31.740365743637085,285,2.3540282249450684,800,0.011906673,0.008427496237945798,0.7245812566279107
102.35100851286046,306.62568289588756,29.084893226623535,0.032489464,0.0284067630287125,0.8096529766362701,0.19397211074829102,800,7.3484392166137695,177.55063777302232,79.66512307442416,2.6037185192108154,0.50751245,88.68751510822258,44.64354064037386,45920000,3.714754343032837,443.2271975381647,3.1215590689431707,0.0005,7.732510089874268,0.5075234,18.875577838500224,9302.258179426193,11.166063473370773,1.6570091e-09,47.57655680705593,6.666837215423584,27.42972159385681,1.425511121749878,3.8414060536847843,31.794517517089844,286,2.6038665771484375,800,0.0150027815,0.008617539086707154,0.7389271125995953
99.22124320186572,340.4729839565973,28.92046809196472,0.023586735,0.029167830475618873,0.7861817773717055,0.216048002243042,800,7.417434215545654,196.11022962089663,77.37916424380424,2.4882891178131104,0.5068607,84.6469512951161,52.64300728336752,46080000,3.6429121494293213,453.97355870096027,3.466318518754272,0.0005,7.493147611618042,0.50702834,0.482506681515955,9333.80113863945,9.541099932794877,-5.3346155e-10,45.71282125974149,6.875799179077148,27.34159541130066,1.3335041999816895,4.585012198136022,31.53137969970703,287,2.4885413646698,800,0.01139188,0.007792889214710139,0.7831635709940867
102.79915064249582,324.53566303739154,29.32974076271057,0.002745815,0.029586053444387084,0.8092593950112132,0.19603633880615234,800,7.788659572601318,187.23274883282036,79.62670495368809,2.5702383518218994,0.5061822,84.13174897967231,47.389543822363734,46240000,3.5582094192504883,447.59531853657637,3.304192031493852,0.0005,7.390424966812134,0.5061599,20.74439119408118,9365.847031354904,12.233901826803288,-6.8247324e-10,47.32848492983226,6.4568915367126465,27.220293283462524,1.8818402290344238,4.208476365875581,32.03083920478821,288,2.570451259613037,800,0.0039199195,0.008771804852162906,0.7240716791945903
101.53235419903821,345.75335378207586,29.00031328201294,0.01384904,0.028992570781275467,0.7671083974957175,0.16799521446228027,800,7.774974584579468,198.9656463701481,75.483725202205,2.8893167972564697,0.50584966,78.70235173900552,45.022369576890995,46400000,3.222473382949829,453.6743358678851,3.5202695384641296,0.0005,7.907600402832031,0.5059307,-36.56701137133734,9397.864884614944,13.098435399307169,2.3841684e-11,44.52921159751242,6.3154616355896,27.292898893356323,1.516587734222412,4.692401084494465,32.010234117507935,289,2.889421224594116,800,0.0068832263,0.007934512027339673,0.7259293551467614
101.50130418651811,330.3450711613666,29.710904121398926,0.012119357,0.029654967225227948,0.8073830161145287,0.20952510833740234,800,7.58698034286499,190.32817366319975,79.45168981911758,2.6557869911193848,0.5053069,81.09037989513429,51.52587790206587,46560000,3.5292322635650635,454.8041079182995,3.363564256270873,0.0005,7.894526720046997,0.5053122,14.401154351391614,9430.333290338516,11.208716389328304,8.6724744e-10,47.203793106702705,6.522406816482544,27.65012526512146,1.806359052658081,4.219454636693662,32.45751953125,290,2.6560347080230713,800,0.004507324,0.008494068197465624,0.7111573940805442
103.59626058793967,321.1531746632843,28.867881774902344,0.007968591,0.029878713354910255,0.8217337446439246,0.2579038143157959,800,7.024906158447266,185.30135269372076,80.85182451585268,2.901793956756592,0.5046481,80.12566174721059,48.82013043754963,46720000,3.342494487762451,452.9845451762011,3.2708161877057997,0.0005,7.635049343109131,0.5044276,18.460437740316454,9462.222516059875,11.77666217615437,-6.4373007e-10,48.08261044702553,6.901643753051758,26.9952654838562,1.5804851055145264,4.261923115794371,31.87841272354126,291,2.9019477367401123,800,0.0040576393,0.008928490833046242,0.7061949517925221
108.06142499262997,323.4029558778776,28.777848482131958,0.014084448,0.029950611552923393,0.815844025270186,0.17451953887939453,800,7.656555652618408,186.60896428016417,80.27920870198915,2.8316826820373535,0.5042698,83.16388482472027,50.37295119097138,46880000,3.151315212249756,452.3377854691772,3.293157703191911,0.0005,7.905870676040649,0.5042632,16.623426484181703,9494.000383138657,11.15060004774822,-2.682209e-09,47.696157806655265,6.666968822479248,27.33808732032776,1.1886379718780518,4.165067652225327,31.76685333251953,292,2.831814765930176,800,0.006004731,0.00874907204526237,0.691958502240321
104.36749116328792,338.38427482015317,28.86435604095459,0.02359808,0.02893326371763066,0.7870656696853016,0.2087557315826416,800,7.529229402542114,194.9034530246897,77.44989931773894,2.9858553409576416,0.5038821,76.28833210784762,50.78398247762997,47040000,3.500213623046875,459.0317776751328,3.444255458386526,0.0005,7.356152534484863,0.5037545,19.914273323310926,9526.05719590187,10.539328756655289,-3.8743025e-10,45.826832096267715,6.221320629119873,26.674705505371094,1.958341360092163,4.526728593652944,32.03419351577759,293,2.9860706329345703,800,0.009927256,0.008165426537285993,0.7074764931277587
102.46609880356577,321.9899990711503,28.953691482543945,0.023815831,0.029461394174287905,0.785780108367118,0.19356513023376465,800,7.264782905578613,185.93743685736757,77.31426193502917,2.8960227966308594,0.50333095,94.05381501474906,46.52696759314297,47200000,3.701775550842285,450.48201496497654,3.278682675306977,0.0005,7.310493469238281,0.5031441,-17.53192870684812,9557.98844218254,12.871469309396739,-7.152556e-11,45.892332943968256,6.860368490219116,27.18140697479248,1.5417439937591553,4.2068715144310875,31.92042589187622,294,2.8962950706481934,800,0.012040121,0.008553099873766266,0.6413675123192675
106.46751178258432,343.640284881983,30.031184673309326,0.011299683,0.029001068664349434,0.7430137431323536,0.22618460655212402,800,7.7040088176727295,197.92321685296804,73.10336403488866,2.6783370971679688,0.50263095,78.96631480838656,42.85518785341012,47360000,3.538827419281006,454.4373009809978,3.4977297064972612,0.0005,7.279202461242676,0.502495,14.902752690420984,9590.789302110672,14.93986262845859,-3.9339065e-10,43.216891589754994,6.56582498550415,27.310944318771362,2.463371753692627,4.594352396204195,32.788869857788086,295,2.678663969039917,800,0.004076346,0.007988663501703212,0.6259877541954941
103.12713228313777,324.0249020783695,29.834139823913574,0.0034072238,0.02905738746080771,0.7859290534609671,0.17468595504760742,800,7.393256187438965,186.79519272096033,77.32373122475238,2.102254629135132,0.5020923,78.02579159155135,41.15290892674203,47520000,3.622415065765381,446.26726464199703,3.2976894495004054,0.0005,7.900429964065552,0.50214475,-18.084962959566543,9622.83798789978,15.097207465678496,2.2947791e-10,45.98815790442522,6.428129434585571,27.54733633995056,2.0827414989471436,4.218011675506225,32.03982090950012,296,2.102365732192993,800,0.0033904414,0.008804323486519154,0.6437018862322147
105.77919062847747,320.499652735799,29.403407335281372,0.014316525,0.02946847079220873,0.7843305837178787,0.2240440845489502,800,7.568126916885376,184.74126586563972,77.16266827965802,2.5157792568206787,0.50169885,82.55811942680904,41.167561604875125,47680000,3.6089489459991455,444.0678218231593,3.2621974829499636,0.0005,7.177385568618774,0.501384,10.631447356783404,9654.859612226486,16.55370769190458,-8.940697e-10,45.928899655425106,6.583364725112915,27.45723009109497,1.6858677864074707,4.111550806678343,32.00725603103638,297,2.5169837474823,800,0.006907515,0.00891053270703589,0.6202689312116054
103.72031784463552,329.6383457936799,29.25649333000183,-0.0014847701,0.02951921156522956,0.7473746371327256,0.17600011825561523,800,7.5846898555755615,189.99410160451563,73.51539481977149,2.514673948287964,0.50103116,79.25130827389509,42.74277113561146,47840000,3.609856605529785,446.96227758664537,3.3546777219208854,0.0005,7.2608747482299805,0.5007283,-11.124696494691406,9686.72311258316,16.73808049295375,6.1988836e-10,43.73069164764818,6.224477052688599,27.20343017578125,1.7859623432159424,4.321039400813789,31.84140372276306,298,2.5148110389709473,800,0.0028630565,0.008505112961018328,0.5288099960687007
103.8025696124364,314.17413474912314,28.876187801361084,-0.000985047,0.029678580198903837,0.7785412458119759,0.2048337459564209,800,7.591675043106079,181.36691102765724,76.57476965572305,2.9569215774536133,0.5002765,74.8186159080512,41.70514752803802,48000000,3.469280958175659,453.5442156934535,3.197642692633533,0.0005,7.77338433265686,0.5003127,23.12244650718977,9718.732746839523,15.961216962653527,-3.0994415e-10,45.721074803390145,6.267600059509277,27.404287576675415,1.2256503105163574,3.8709647566792644,31.994407176971436,299,2.957087278366089,800,0.0022926521,0.009101929013659863,0.5253613013715137
102.63512768084975,321.8148122842075,29.339084148406982,-0.0020851407,0.028536680056763974,0.7584654910193732,0.18726491928100586,800,7.683305263519287,185.56734672145623,74.60569990031749,2.9530081748962402,0.4997023,77.7471902169782,39.55807971861893,48160000,3.8327128887176514,447.6747146401122,3.2746761625779732,0.0005,7.466163873672485,0.49970478,-41.453158725633465,9751.17694067955,16.143141967838275,4.6491616e-10,44.42477913715955,6.482511758804321,27.39378333091736,1.6981830596923828,4.136762753254648,32.42620587348938,300,2.9531490802764893,800,0.0022362075,0.008664918678670646,0.5194343802928587
102.25189868746368,322.5286980597155,29.6859769821167,-0.004091332,0.029551771255539306,0.7699757628197427,0.18053865432739258,800,8.020156383514404,185.87091615531207,75.74180586780713,2.45465350151062,0.49914953,75.53291592784107,41.33599452076084,48320000,3.78410267829895,454.0520097916975,3.2824746702744503,0.0005,7.368109703063965,0.49894512,24.31895971739033,9783.47223162651,16.163488094628434,1.9669533e-10,45.168854857577756,6.79302978515625,28.247009992599487,1.2304046154022217,4.107334453454144,32.28272843360901,301,2.4548871517181396,800,0.0017071953,0.008797404283812153,0.5331076592406323
102.21159181322042,345.31805692835565,29.540502548217773,-0.0040634125,0.029729564724702652,0.7098351302974065,0.22807717323303223,800,7.790973901748657,198.60465204864965,69.82016052941361,2.445464611053467,0.49830273,79.62735013736865,38.94060492674772,48480000,3.7559661865234375,451.5926803844429,3.5148408551910144,0.0005,7.712122440338135,0.49840596,12.710674928423163,9815.62382221222,16.39203839594565,7.793307e-10,41.267775483002154,6.6617372035980225,27.900100231170654,1.3832972049713135,4.757413636402268,32.140644788742065,302,2.445713520050049,800,0.001246188,0.007825640488471742,0.5551033292225669
100.97995086657936,323.1477733512977,29.646672010421753,-0.0055254977,0.029488981997477265,0.7644789951802738,0.16864943504333496,800,7.686518669128418,186.36246176014757,75.20083189932237,2.6937997341156006,0.49748835,78.52690253744777,38.99770481152354,48640000,3.7826082706451416,464.3692405171061,3.2898651670540335,0.0005,7.576385974884033,0.49744162,-17.685951760222093,9848.079177379608,16.362332735577116,1.859665e-09,44.80811881396598,6.938087701797485,28.08032202720642,1.361997365951538,4.074477806187576,32.44229817390442,303,2.694023370742798,800,0.0018109351,0.008689064662703399,0.5153570601763883
102.5002351162891,327.0410111731444,28.364750385284424,-0.0027184347,0.02968793557374063,0.7643378227263383,0.18716096878051758,800,7.521636247634888,188.5473827151022,75.19201507137448,2.386190176010132,0.496755,75.62355906887584,42.45541554011832,48800000,3.37174916267395,453.3507478637996,3.328836078444775,0.0005,7.359036922454834,0.49679545,53.33011382565603,9878.991132259369,15.987620994604702,1.0252e-09,44.72323035281787,6.487337350845337,26.66780114173889,1.4682643413543701,4.1844629426583015,30.896893978118896,304,2.4158143997192383,800,0.0021077278,0.008520619727964016,0.538378305946178
103.87237747353825,339.93116013578697,29.375146865844727,0.027077151,0.029138436341984122,0.7376829195399918,0.19670438766479492,800,7.698728561401367,195.34799877883052,72.56754291739313,2.8101866245269775,0.49595827,75.10610865466721,42.6630442873381,48960000,3.6292550563812256,451.8718898218715,3.4590384299813066,0.0005,7.3274009227752686,0.49593136,20.578352609172775,9911.308599710464,16.33941690191662,-7.3909767e-10,42.983610876983796,6.79951548576355,27.354798078536987,1.7961232662200928,4.663644592418143,32.31093192100525,305,2.8102972507476807,800,0.010744492,0.008138852142328257,0.5404530685765079
99.81677800895562,320.88384099478645,28.292940139770508,0.041934356,0.02988644101172482,0.7793649664287171,0.1632082462310791,800,6.538760662078857,185.04750653315708,76.67092487476133,2.8379461765289307,0.4952674,75.51647887525311,40.81926261724536,49120000,3.6081957817077637,453.8106999787154,3.265699544080936,0.0005,7.462414979934692,0.4950867,25.948520162636697,9942.594266653061,13.010706949758909,3.6358827e-10,45.632937070314256,6.625362396240234,26.399760961532593,1.6933093070983887,4.084481860796476,31.243425846099854,306,2.8380706310272217,800,0.012215121,0.008725139664360265,0.5146369649022725
102.3160999073411,342.6344747200263,29.17960238456726,0.029543934,0.029617543994845945,0.7267290649115384,0.19725990295410156,800,7.251010179519653,197.37680303891938,71.49690169556722,2.6961119174957275,0.49461734,82.17060776701527,43.129930519242315,49280000,3.95001482963562,449.1336950052024,3.48841331725177,0.0005,7.739744424819946,0.49465764,2.3073082206567195,9974.570922374725,15.528610786810695,5.304813e-10,42.32201755373854,6.516051292419434,27.395223140716553,1.555891513824463,4.588287410029552,31.96925711631775,307,2.6962668895721436,800,0.006582574,0.007870763922804072,0.557594770478325
103.37772445706213,323.1832062284094,30.352208852767944,0.016043242,0.029919023377108625,0.7843210757255188,0.20715713500976562,800,7.5707221031188965,186.23766250682894,77.1550431610136,2.3542683124542236,0.49390206,76.02364181121266,46.65961066956934,49440000,3.6229841709136963,458.28508261109846,3.2897046583167207,0.0005,7.467442989349365,0.4937703,0.42333553533324664,10007.391001462936,16.424842450458247,1.9788742e-09,45.92500926099985,7.087123394012451,27.866050481796265,2.2488372325897217,4.228759866330532,32.811346769332886,308,2.354578971862793,800,0.009128167,0.008960720476889948,0.5361392457112921
103.85633393047286,327.383377412214,30.333537340164185,-0.003896093,0.02976652605289014,0.7843574916213233,0.21043944358825684,800,7.273989200592041,188.75527249215966,77.16851610616528,2.593581438064575,0.49340567,81.71657290338167,42.13254143035586,49600000,3.971971035003662,457.56163974550736,3.333169324053565,0.0005,7.692545175552368,0.49328235,-16.097212245707794,10040.488446474075,14.65641302846237,-6.1392785e-10,45.86705618885747,6.898871660232544,27.77981209754944,2.2813057899475098,4.411645921853355,33.07765293121338,309,2.5936954021453857,800,0.0018543989,0.008670589778244895,0.5741874328838857
102.0857385755845,328.1149647153655,29.185044288635254,0.019779231,0.03025545022601779,0.7706671613869003,0.2440342903137207,800,7.121822118759155,189.11745321318475,75.82700084991987,2.579770803451538,0.4930103,87.60138885679386,40.92124581954406,49760000,3.6821627616882324,452.39098821564795,3.3421465342635543,0.0005,7.793803691864014,0.492848,-29.404139356483245,10072.376203298569,14.38591804958804,1.5497207e-09,45.05650290167628,6.759124040603638,27.50115656852722,1.4141733646392822,4.412118547678881,31.880772829055786,310,2.579901933670044,800,0.007644867,0.008348585482552467,0.5665615677936797
105.11381749170434,332.22439653009286,29.920723915100098,0.034739688,0.02939111747029582,0.7630982640568478,0.2311689853668213,800,7.083749771118164,191.60079047790285,75.07259478722648,2.9825892448425293,0.49261478,82.16600924080403,40.51281979093955,49920000,3.4031026363372803,446.87920632139,3.3819875688019296,0.0005,7.704235315322876,0.49256226,17.85783411660861,10105.390067577362,16.601771755145496,7.9870227e-10,44.57701136346279,6.809150218963623,27.991775035858154,1.6484222412109375,4.397260294117669,33.001771450042725,311,2.9826982021331787,800,0.012235222,0.008565334771765569,0.5347514338966499
101.89800784621056,341.7435675258559,29.14194393157959,0.024508215,0.02956517623139767,0.7596985979553652,0.17906641960144043,800,7.285111904144287,196.48601400402515,74.74997519173115,2.485762357711792,0.49200484,76.20660372517234,44.12280111656619,50080000,3.357414960861206,448.878738658849,3.4791530737572183,0.0005,7.316529035568237,0.49206004,22.915768452276357,10137.168305635452,12.966289143613071,2.5182962e-09,44.24635341405659,7.184052228927612,27.464977979660034,1.4609713554382324,4.621311338788057,31.770325899124146,312,2.485989570617676,800,0.016134514,0.00808997613098595,0.5881810338671413
97.6030296940742,335.56030110949365,28.551637649536133,0.0048726434,0.0302827266296356,0.7863883921026652,0.15704679489135742,800,6.8173439502716064,193.1994492356809,77.38587291394916,2.6361684799194336,0.49105826,76.96869842787459,46.99091776524777,50240000,3.3123910427093506,458.8949079177612,3.416314011071789,0.0005,7.893113851547241,0.4910678,-27.445615605188884,10168.744493961334,9.945379966398098,3.2484526e-10,45.9117196542672,6.885199308395386,26.923547744750977,1.44228196144104,4.294861788549802,31.555254697799683,313,2.636277437210083,800,0.003978498,0.008346195643566888,0.6601312918845608
98.70327990536471,352.00898833933877,28.710350275039673,-0.0015096861,0.029837868610562857,0.7643513443639577,0.4079141616821289,800,7.043368816375732,201.9824073888833,75.2305346526885,2.81878662109375,0.4900581,70.23968856753179,45.43905340961191,50400000,3.108956813812256,451.3985366752592,3.583792649005408,0.0005,7.669833183288574,0.49009869,124.43897302151515,10200.638627529144,10.59515853385512,-2.3663045e-09,44.3563994802739,7.082854270935059,26.821218490600586,1.456803560256958,4.830553877676063,31.887162685394287,314,2.818909168243408,800,0.0021518306,0.007711524283749077,0.6738307748942396
99.02917521466155,359.3158920786331,28.817800998687744,0.012830021,0.02991118574816891,0.7639986288024995,0.20423150062561035,800,6.8875203132629395,206.090614741316,75.20740115594973,2.5413262844085693,0.48920906,69.39752572647551,47.36247916326028,50560000,3.0376570224761963,460.0322719699998,3.658300733943346,0.0005,7.710079669952393,0.48929113,27.853746826000695,10232.06476020813,9.670586124204563,-1.6093255e-09,44.20625771586192,7.488670825958252,27.120280742645264,1.4629955291748047,4.951852906922092,31.417905569076538,315,2.541539192199707,800,0.0048959614,0.007364826055699384,0.6956216350569848
98.28942485910142,306.1358766008823,29.34812331199646,0.016901381,0.030266935149377783,0.8343772382205181,0.17278385162353516,800,6.884827136993408,176.89335521162153,82.08216869362357,2.746506452560425,0.48854923,74.77360477151544,52.545441002237396,50720000,3.41371750831604,449.5388546445961,3.1169273727375035,0.0005,7.994080305099487,0.48842126,-8.994386976876603,10264.253860712051,8.216933153048679,8.8512897e-10,49.00243322607337,6.680594205856323,26.994892358779907,2.1329329013824463,3.827675581934027,32.17983865737915,316,2.746802806854248,800,0.0061476594,0.00943263403221927,0.5580330966112536
99.05001376515453,329.32019111296063,28.246025562286377,0.00027391658,0.030366494341396252,0.8271367186686841,0.2104959487915039,800,6.826325178146362,189.73612712774758,81.39852990501879,2.989199638366699,0.4880505,78.10838965792323,53.26308309578299,50880000,3.3316781520843506,449.95361022881457,3.3540959353028623,0.0005,7.963499546051025,0.4876946,-1.2932694059252923,10295.579090833664,8.466366013033818,1.9431114e-09,48.23049375856508,6.560133934020996,26.8064444065094,1.1915948390960693,4.219447536979906,31.318297624588013,317,2.9893314838409424,800,0.0030123987,0.008722870839610408,0.6853060024036867
100.20493933873192,314.30802333288864,28.892030954360962,0.007763754,0.02995039238762262,0.8379228907186245,0.17396092414855957,800,6.975569486618042,181.31649289004673,82.43897584307577,2.503413677215576,0.4876278,76.18134626733504,42.984694998550665,51040000,3.0350825786590576,458.5063417671073,3.1997476498779256,0.0005,7.8397581577301025,0.4876002,-38.85674691961868,10327.117446660995,8.23723149072885,1.3262033e-09,49.06437706250082,7.1761860847473145,26.883140802383423,1.811748743057251,3.967199836323183,31.524036407470703,318,2.5035111904144287,800,0.0038634103,0.00930471039664843,0.6391972315170996
98.1006951061364,322.67806627449676,29.63046932220459,0.007304541,0.030821696477677178,0.835335183314562,0.16414833068847656,800,6.985090732574463,186.06561645919902,82.19920605885908,2.7971184253692627,0.48694757,80.22845507007956,54.12175258334589,51200000,3.171976327896118,448.6500397690406,3.286025717648625,0.0005,8.262382507324219,0.4868415,19.86915204928391,10359.604699373245,8.309440686619391,3.3378603e-10,48.78335959335562,7.057673454284668,27.527140855789185,1.907179594039917,4.1579446767398105,32.480812549591064,319,2.7972636222839355,800,0.004237234,0.009034209637464742,0.6725035106142926
97.82877523454985,333.94390373830424,28.350845336914062,0.05452859,0.030296823155071945,0.818097172469328,0.2428882122039795,800,6.8868982791900635,192.47290982374463,80.52418994333482,2.567411422729492,0.4863134,84.28261348192888,54.29184901164535,51360000,3.206326723098755,463.5148302101129,3.401634380334797,0.0005,7.179768323898315,0.4861501,0.4705470491276038,10390.662229776382,8.058265490490918,-1.0967255e-09,47.66110169988253,7.042737007141113,26.318523645401,1.6645987033843994,4.428181009344706,31.045628786087036,320,2.568260431289673,800,0.021021783,0.008351167209378518,0.7025207025757522
100.99267091586096,348.44726624710995,28.959376096725464,0.022358358,0.03071503991836545,0.8405165720050869,0.4553854465484619,800,6.637944936752319,200.17857020802404,82.76962539771925,2.635361671447754,0.48562095,75.43995135385845,63.38099046324841,51520000,3.2980220317840576,458.2284923309821,3.54925071569216,0.0005,8.355093479156494,0.48549026,13.543610854225843,10422.365704774857,5.942415593167833,3.4570688e-10,48.56289675329295,6.614939212799072,26.858280658721924,1.6165072917938232,4.620753231895613,31.696393966674805,321,2.635559558868408,800,0.011137756,0.007805684210450742,0.897439012204363
97.94849813281402,344.3326881180819,30.045641660690308,0.081367865,0.030439968121169378,0.8251704594431086,0.17608404159545898,800,7.285470485687256,198.09355404070126,81.23824179283535,2.4253005981445312,0.48473334,72.12967343472187,55.97264271526333,51680000,3.154259204864502,461.1482572631516,3.506979235608722,0.0005,7.916621208190918,0.4846693,27.2568879498733,10454.959443807602,6.819917790422322,-1.5437603e-09,47.85161990866558,7.203726768493652,27.893686771392822,1.9526042938232422,4.577748325609029,32.58436298370361,322,2.425403356552124,800,0.051238142,0.007997524237992491,0.7879617134424783
100.67064710973821,335.730492839072,29.27162504196167,0.015662054,0.02976298560011541,0.7948134427722463,0.18305325508117676,800,6.912853479385376,193.50815759475572,78.21100778586701,2.555098295211792,0.48341224,79.49719910709595,52.48046288752549,51840000,3.2073490619659424,456.6696476338954,3.4185536334617552,0.0005,7.5708513259887695,0.48319548,21.396071956436057,10486.90658736229,11.70343877924206,1.6450883e-09,46.34293987483189,7.1831278800964355,27.224007844924927,1.838611125946045,4.286811567640333,31.939558744430542,323,2.555331230163574,800,0.0065621706,0.008426458964979665,0.6186439172001471
97.48951157233734,330.4524400883157,30.10021448135376,0.040147375,0.03114971125362145,0.800852391509241,0.16184544563293457,800,7.155100584030151,190.64815179917662,78.80017086361983,2.46785831451416,0.48210213,81.21557921779987,52.059890638261905,52000000,3.0958354473114014,466.82638766796725,3.3652890641081314,0.0005,8.152551412582397,0.4819266,0.5518267315078347,10519.592089891434,9.668554961062624,3.5762882e-11,46.70109612504679,7.074734687805176,27.43368148803711,2.4786550998687744,4.108465412962725,32.66276001930237,324,2.4680187702178955,800,0.01144535,0.00853310460751373,0.6245548086241459
102.73860143861549,335.74951696662583,28.574341297149658,0.035789307,0.03076466068235659,0.8100666954869394,0.17101597785949707,800,6.889629364013672,193.56753877851358,79.7152295983659,2.595952033996582,0.4813932,80.91764025975074,50.32676187477732,52160000,3.2063090801239014,463.6145267618406,3.4190239317937303,0.0005,7.666999578475952,0.4812719,27.459718314065782,10550.884572982788,11.478585698615856,-5.364407e-11,47.18397272285425,7.023004770278931,26.87324547767639,1.4717094898223877,4.340596647999238,31.28408694267273,325,2.596468448638916,800,0.011774443,0.008608940291463342,0.6568704268529751
100.36927262481562,331.98313531622983,29.36138653755188,0.040211514,0.03048265482944607,0.8126216399543807,0.15946698188781738,800,7.6457602977752686,191.40902093258262,79.95522059524598,2.175875663757324,0.4809106,85.85965860571521,44.97776712900431,52320000,2.889472007751465,472.1329882044035,3.3811169406579102,0.0005,7.374019384384155,0.4808727,9.482153475475087,10582.531959295273,11.666065528332098,1.3411046e-09,47.36630942318999,7.350755214691162,27.4564950466156,1.7154195308685303,4.304361361693159,31.63972568511963,326,2.17598557472229,800,0.011579087,0.008857036928010124,0.5996076912416527
103.90472293200726,321.18754575856144,30.080387830734253,0.014169569,0.030701804522708553,0.8359160073404437,0.19994282722473145,800,7.226684093475342,185.50927951596742,82.23362690171078,2.5231540203094482,0.48035505,76.38818551321218,49.990999362916,52480000,3.4009861946105957,468.8132051105205,3.2709102750406016,0.0005,8.19246244430542,0.4801882,-52.86727288599768,10615.216580152512,14.109256370912805,-1.3113025e-10,49.01495005831234,6.61790132522583,27.944161653518677,1.9038729667663574,3.8822809587522613,32.66026759147644,327,2.523264169692993,800,0.0068246545,0.009649175577706086,0.591916140508098
104.97569406265914,333.18769534025836,29.11025643348694,0.012021933,0.03052982393013573,0.8149834118472925,0.21578264236450195,800,6.694823741912842,192.14723808995615,80.1884566849355,2.2282214164733887,0.4800346,82.75950876340914,48.178493807381926,52640000,3.3898022174835205,459.97345908497357,3.3926454900754632,0.0005,7.7470598220825195,0.48004764,-35.651598090848715,10646.652641057968,15.265848050525587,-3.933906e-10,47.66765288117201,7.052682638168335,27.523428201675415,1.333423137664795,4.402839401769803,31.428301572799683,328,2.2284278869628906,800,0.006320673,0.009153407291077468,0.6095990731717323
105.91631779752042,350.95527683659833,28.51954412460327,-0.0023980574,0.030403939660715553,0.7921759537796662,0.2613353729248047,800,6.858050584793091,201.63466847574315,77.96953100039177,2.1897661685943604,0.4797443,77.8348331993602,51.42684522800638,52800000,3.159348487854004,452.2608208089398,3.572716169722686,0.0005,7.5007312297821045,0.47976163,-44.802661962482894,10677.480264425278,13.529321750618779,1.0490417e-09,46.00005428657637,6.831220626831055,26.755037784576416,1.4726433753967285,4.737200334376449,30.820067167282104,329,2.1899573802948,800,0.0016529855,0.008264776113636286,0.6409703657711049
103.63334591154577,339.8453860042518,29.647608280181885,-0.002674673,0.030617312030477413,0.8148724727918862,0.4722900390625,800,7.381418704986572,195.60180660765673,80.20072198245671,2.5253727436065674,0.47940192,77.85575111394803,48.75289830799862,52960000,3.230400562286377,462.71354108950203,3.460580102907443,0.0005,7.909823179244995,0.4792142,20.941024719113344,10709.71168756485,13.22080044851526,1.9252302e-09,47.58508938635023,7.023821830749512,27.54000186920166,1.607384204864502,4.381031329738998,32.22481846809387,330,2.5255815982818604,800,0.0019874747,0.008673810144709894,0.6343245480876013
106.57655903476274,317.91490645627994,29.718605279922485,-0.0019993589,0.030743619501113477,0.8412638100127348,0.20084524154663086,800,7.14223313331604,183.6023600226416,82.791619965465,2.4788742065429688,0.47895458,92.580391814362,47.696636753980584,53120000,3.2060039043426514,467.67737855992897,3.238352287254899,0.0005,7.93125057220459,0.47870567,-21.666865577250817,10742.01648902893,13.65980684470107,1.3262033e-09,49.315860047426796,7.254388809204102,27.835153818130493,1.6320345401763916,4.079289447003856,32.29633450508118,331,2.479198694229126,800,0.0019289667,0.009223384974127022,0.5907745761863162
106.14136059706767,319.1152468590893,28.328535079956055,0.013138725,0.030673512225221067,0.8539738001081976,0.16125249862670898,800,7.138821363449097,184.42952030002147,84.0423580437294,2.946815252304077,0.47852826,84.81627472289965,53.053217366245185,53280000,3.087610960006714,457.25393226662123,3.2492781136545825,0.0005,7.774177551269531,0.47846523,8.616078467937532,10773.406974315643,13.177059720508726,-3.6954884e-10,50.02400434892772,6.3955841064453125,26.373291492462158,1.7698817253112793,3.925817288810757,31.38358426094055,332,2.9469311237335205,800,0.0051249396,0.00936223874601651,0.5974780337839944
102.29658393157621,335.9310605052713,28.678191900253296,0.02123296,0.03094756815724564,0.8104107204817083,0.18238139152526855,800,6.986852169036865,193.8357644336916,79.76443714227935,2.7988786697387695,0.47791243,87.65666980802858,48.762571021094445,53440000,3.2892539501190186,468.0662078449769,3.4218156810755214,0.0005,7.7556376457214355,0.47788203,-25.336546300485573,10805.007761240005,12.133170650871897,1.6689303e-10,47.17171970618305,6.648690223693848,26.488218545913696,1.9592976570129395,4.292622971167898,31.593138694763184,333,2.7990994453430176,800,0.008215871,0.008485600321454779,0.6410011997670095
109.35940041750646,327.84803333366114,28.19088888168335,-0.002788914,0.030914828716576206,0.8156526592915552,0.1921067237854004,800,7.33140230178833,189.39941564016445,80.27079050935968,2.6378490924835205,0.47720683,88.73136800159521,46.63944417200164,53600000,3.4598581790924072,463.0848061220914,3.339125489552381,0.0005,7.2602293491363525,0.47718802,-50.521631515804906,10835.936740636826,14.647105075833775,5.1856036e-10,47.76704971525478,6.5952959060668945,26.50846838951111,1.4621014595031738,4.171838740509401,30.92078948020935,334,2.6380460262298584,800,0.0021081858,0.008831127263083313,0.5921893500188306
103.05665861691294,344.37682775127064,28.64863419532776,-0.0044643143,0.03081905306238052,0.7888095311001485,0.16435647010803223,800,7.098712921142578,198.34132202235816,77.63850690420367,2.820061683654785,0.47677281,82.90391901766664,40.18980027830732,53760000,3.1002862453460693,456.21094902305975,3.5071303439467827,0.0005,8.051822662353516,0.47649884,13.74042169983246,10867.48730635643,14.507599268513246,1.5467407e-09,45.899943778994384,6.315382957458496,26.842949151992798,1.6006286144256592,4.5251302583354756,31.54353380203247,335,2.8313941955566406,800,0.0014037365,0.008216735214146191,0.6157444607886238
105.70237581738681,318.88682746937326,29.002018451690674,0.0067128316,0.030644254587167012,0.8408478840364114,0.23510026931762695,800,7.11403751373291,184.0856933177637,82.7519787136667,3.105214834213257,0.47654992,75.07952462067819,51.555880203941385,53920000,3.4758529663085938,452.84481792046705,3.246873564590205,0.0005,7.829428195953369,0.4766862,2.811890558374401,10899.699765205383,13.836380379920627,-1.1861324e-09,49.378162174577845,6.789551019668579,27.344505548477173,1.3842413425445557,3.920398437254321,32.20417547225952,336,3.105555772781372,800,0.0031966516,0.009240383743938287,0.5735437491979957
104.64240129287782,350.62101028667195,29.327784299850464,-0.0023064343,0.030953317312774915,0.7846509970611392,0.2288520336151123,800,6.853334665298462,201.47354059619275,77.23198454247938,3.2066798210144043,0.47620663,73.54313247153658,49.713405753795925,54080000,4.066319465637207,461.2925603515446,3.5703203469984395,0.0005,7.8796563148498535,0.47626197,54.51806175890015,10932.32903599739,13.484747025210094,7.7485976e-11,45.677859755136986,6.573145389556885,27.45421004295349,1.620509147644043,4.5502831891956275,32.59575414657593,337,3.206789016723633,800,0.002558515,0.008037464611963821,0.5905135055738707
102.82882268116471,340.3974062788768,28.27792191505432,-0.0034204856,0.030494864758842357,0.7856661962904583,0.1806185245513916,800,6.911989450454712,195.97727818444685,77.32587208058871,2.8343138694763184,0.47559404,82.44420820870263,46.32381257377335,54240000,2.957350730895996,471.0147927375917,3.4656894480090537,0.0005,7.496940851211548,0.47566688,2.78214918215835,10963.556983947754,14.562909478248722,-1.2397766e-09,45.80472047300474,6.83975887298584,26.244987726211548,1.8225669860839844,4.328354732934928,31.21896982192993,338,2.8346409797668457,800,0.0020964947,0.008276008504428342,0.5509097161607005
101.53050420875208,344.5632075354965,27.542951822280884,-0.004245537,0.030810694115416346,0.7717868930842077,0.16861510276794434,800,6.723062753677368,198.30547514676246,75.9601888571635,3.3400139808654785,0.47474033,79.39602547080064,46.40187296039414,54400000,2.860187530517578,458.1255758630985,3.5089611970786034,0.0005,7.7686216831207275,0.47468984,23.545237699265538,10994.51135635376,15.220278187743988,-1.2338162e-09,44.969332081036384,6.528979301452637,25.90444040298462,1.3842074871063232,4.494086581782218,30.945502758026123,339,3.3401308059692383,800,0.0011834064,0.008030948673462318,0.5456950300442364
106.75071350892006,352.4976407883447,28.27270793914795,0.002220474,0.03120334075455728,0.7631274536545304,0.23403477668762207,800,6.893173933029175,202.6766563330089,75.10587924157997,2.8622560501098633,0.47402984,80.11424310131945,46.00215896260048,54560000,3.402003288269043,456.4423776862848,3.5888852856581694,0.0005,7.6287477016448975,0.47406673,2.1897500627169437,11025.73685002327,15.677594435104847,-1.6689301e-09,44.42657783437703,6.3097310066223145,26.272664546966553,1.7143902778625488,4.587371161492637,31.215205430984497,340,2.8623831272125244,800,0.0030823979,0.0079699245052788,0.595738550401348
103.9130963359811,326.6386707705474,28.495876789093018,0.051967144,0.030688281412214597,0.8152880031935849,0.16947531700134277,800,7.0194091796875,188.18406034508385,80.23257887139151,2.7173256874084473,0.47332466,82.49920988154425,46.35672085823454,54720000,3.033137321472168,455.40848300560816,3.3255734665459844,0.0005,7.993670463562012,0.47333494,9.38217214581988,11057.027519464493,15.721929801452987,-9.983778e-10,47.838671729600335,6.546426296234131,26.523593187332153,1.7748398780822754,4.0692951553828,31.272512197494507,341,2.717651605606079,800,0.020660978,0.009020297243234625,0.5428473486602724
101.36210294775394,327.10477634553797,28.44551396369934,0.012418633,0.03092284703579405,0.8205591241207998,0.17723774909973145,800,6.887234449386597,188.51610444131904,80.75608853500201,3.231180429458618,0.47265798,74.85459685856426,49.02941754346541,54880000,3.312281370162964,457.8837721220142,3.329646705422015,0.0005,7.500899076461792,0.47250816,-29.148403730222814,11088.776958942413,11.093740967760843,2.861023e-10,48.0952347395546,6.779796361923218,26.4954936504364,1.7467830181121826,4.119360238783993,31.740272521972656,342,3.2313477993011475,800,0.005418728,0.008867726178924184,0.534636856729659
98.32016838482944,335.4999800321722,28.20073962211609,0.00040612547,0.032237681409657035,0.8026959664088795,0.20334267616271973,800,7.075390100479126,193.4172556087834,79.00597832901921,3.179478406906128,0.4720747,83.6131355330836,47.49008634858257,55040000,3.265164852142334,463.9678515487981,3.4166074242878413,0.0005,7.6111226081848145,0.4720075,-38.729396386556445,11120.253152370453,9.977883277122004,2.1457669e-10,46.93062636151239,6.69247841835022,26.60372757911682,1.3682610988616943,4.160397689641574,31.46349596977234,343,3.179704189300537,800,0.0017576024,0.008423056631924192,0.5883830173968009
100.64214427245476,334.34051362843167,28.334787368774414,-0.0029871797,0.03184162760824693,0.8042774563904344,0.20717191696166992,800,6.849565505981445,192.56399770629545,79.15323250382892,3.2192866802215576,0.47162685,73.5158826843129,48.50320085367829,55200000,3.391117811203003,461.9078933863192,3.4038072075716146,0.0005,7.752624750137329,0.4715382,18.488230805229442,11151.9356071949,10.372769613754697,2.5272369e-09,47.055017769485495,6.63787841796875,26.710053205490112,1.3871989250183105,4.120305384651104,31.673478603363037,344,3.2195048332214355,800,0.0018417478,0.008537277213404434,0.5895706970083873
95.99608332112594,348.5811191284063,28.89584708213806,-0.004957772,0.03149171723775018,0.7798598943214153,0.18888568878173828,800,6.818565845489502,200.35891386914963,76.75601446444,2.463513135910034,0.47117597,74.37562887416468,49.912268932718035,55360000,3.252248764038086,460.0077915955316,3.5491394331022064,0.0005,8.06714391708374,0.47108224,11.274995274271685,11183.423214197159,10.26560502552864,-1.835823e-09,45.452288191804925,6.6645989418029785,26.82914924621582,1.849726915359497,4.485990085345475,31.479776620864868,345,2.463810920715332,800,0.0018289143,0.007931583938649735,0.6043145517955071
98.40298286718108,348.91132382599676,28.785032033920288,-0.005548841,0.031238344447761354,0.7791409416652112,0.18599247932434082,800,7.230555295944214,200.45581854592143,76.68462384982867,2.7977325916290283,0.4707533,73.07396895447314,47.81764593338128,55520000,3.2687907218933105,453.36808534606615,3.5513920411464284,0.0005,7.615222454071045,0.47084588,1.5895519198652104,11215.091462612152,10.351137537592885,-6.318092e-10,45.308146138927384,6.5076189041137695,26.644392251968384,1.9246420860290527,4.492670551394404,31.66007661819458,346,2.7980706691741943,800,0.0023401207,0.007937004168568065,0.6504158111978688
98.89617982049403,349.1606918736819,29.3249728679657,-0.005560745,0.031814151858444814,0.769030636532255,0.28211069107055664,800,7.107192516326904,200.789871831268,75.69343202084718,2.8593313694000244,0.4702138,81.01965526501033,48.180136892696474,55680000,3.1026415824890137,468.3087721511282,3.5568840564456825,0.0005,7.606788873672485,0.4699298,2.7173136093035084,11247.350873947144,10.361109983650177,1.9609927e-09,44.60854284828692,7.018362522125244,27.35971760749817,1.647726058959961,4.54649661298861,32.250431060791016,347,2.8594822883605957,800,0.001554,0.0076574127008217216,0.6544496525750344
96.14628897279673,332.0189642713694,28.4853835105896,-0.0009443277,0.03231785151252726,0.8017955907233225,0.1914968490600586,800,6.882619619369507,191.12099561202325,78.90346567639055,2.9040439128875732,0.4696388,74.13683691075485,53.111207672665984,55840000,3.155298948287964,475.0923517759132,3.3806223975143554,0.0005,7.601513147354126,0.46969068,-7.793619199154635,11278.847438097,9.456620494616223,-6.4373024e-10,46.90925239952563,6.785848617553711,26.797958374023438,1.4436185359954834,4.086312108430018,31.480377197265625,348,2.904155969619751,800,0.0020433227,0.008573578418843594,0.6139700092337094
97.30542269841526,354.9842656498906,28.163148403167725,-0.0032227053,0.03166880130593142,0.7736350831873341,0.17313170433044434,800,7.018271446228027,204.11442666343112,76.14524448246368,2.6896719932556152,0.4686512,76.15046934629606,51.988583781912865,56000000,3.2926924228668213,460.88142167042105,3.614606684969015,0.0005,7.207777976989746,0.46852836,24.419501368927193,11309.811136722565,9.29396755875343,-8.761882e-10,44.91164508530308,6.5676352977752686,26.429115533828735,1.5308260917663574,4.677174349009215,30.94564938545227,349,2.6898629665374756,800,0.0024187868,0.007614789799621769,0.7039464498583865
100.00393913537599,351.7831082034978,28.19142246246338,0.018551975,0.03187815334997492,0.7741798102322923,0.19132566452026367,800,7.006315231323242,201.92838589818487,76.19341104282348,2.808817148208618,0.4676422,73.48511500090825,49.3786112602673,56160000,3.550213575363159,458.6214429494126,3.5820758560773975,0.0005,7.195595026016235,0.46760252,-12.738877670996835,11340.969243526459,9.832371375349526,-1.1026859e-09,45.04007488731226,6.633552074432373,26.680068016052246,1.2546849250793457,4.675447277011752,31.122862815856934,350,2.8090405464172363,800,0.007261975,0.007785154899848183,0.6627844399203343
99.7800632818871,355.34285663827984,29.529691457748413,0.023050727,0.03125148730786513,0.7580152552091384,0.1359710693359375,800,7.063626527786255,204.04144394540114,74.59332362696365,2.3678290843963623,0.4670396,68.81873557071872,44.190604666328355,56320000,3.5768988132476807,458.31360489025167,3.6171913218904344,0.0005,7.18029522895813,0.4669515,16.330050369984985,11373.007303237915,11.927657639798335,-3.814696e-10,44.14052823499858,6.98565411567688,27.318767070770264,2.0524895191192627,4.613307671129592,32.00005006790161,351,2.3679611682891846,800,0.010635746,0.007811978779727454,0.5886026907225034
99.49429298115612,328.705522398092,28.40496516227722,0.0013149058,0.0317245517061037,0.8024068859547182,0.25545835494995117,800,7.250963449478149,189.44065543580444,78.9565124969079,2.2156999111175537,0.4666879,68.17653025723612,45.96882048566084,56480000,3.3137214183807373,460.699787625548,3.346619061463458,0.0005,7.274431228637695,0.46649972,19.109425236528427,11403.754306554794,9.272955151606986,-8.940697e-10,47.04088407368711,6.597734212875366,26.830645322799683,1.210022211074829,3.8764650587227756,30.732143878936768,352,2.2159290313720703,800,0.0026017576,0.008709052407324435,0.5761116447687535
95.21656385198256,344.2873697014634,28.959060192108154,0.0014726694,0.03161163953529011,0.7776797132738156,0.26428985595703125,800,7.066870927810669,197.92622135493465,76.53067565393707,2.3473830223083496,0.46627468,72.02077040823656,52.13718243658904,56640000,3.634901762008667,452.3029872669823,3.504574308126063,0.0005,7.178839683532715,0.4660759,21.26089989814297,11435.188434839249,9.06192864065472,6.377697e-10,45.37016446438097,6.481390953063965,26.570316553115845,2.0737051963806152,4.330602843522859,31.424031972885132,353,2.3476741313934326,800,0.0027686388,0.008056846837141005,0.6648593234337875
93.96954692765844,348.9339146589588,29.207171201705933,0.014700231,0.03206363702585813,0.772308237410091,0.2833278179168701,800,6.915097236633301,200.67197738403848,76.00508461349867,2.4875829219818115,0.4657207,77.91287559828798,51.999781136148314,56800000,3.5527267456054688,464.5176765050549,3.552909758043142,0.0005,7.639817237854004,0.46573222,16.107134876998217,11467.016786336899,8.496008123467764,5.096198e-10,44.95069736481939,6.797801494598389,27.532931327819824,1.3634729385375977,4.461911276662351,31.80900740623474,354,2.4878063201904297,800,0.0054729474,0.007817576791964395,0.6995206501497137
96.04272233875761,352.05386701368246,29.87478470802307,0.008383431,0.0322406630693225,0.7580044550877701,0.19147300720214844,800,7.615978956222534,202.42831655559473,74.59446260166898,2.629514455795288,0.46512958,80.98656902366766,49.38903062558436,56960000,3.447523832321167,460.14412383874,3.584553153662046,0.0005,8.124439239501953,0.46516255,-7.4828216281855315,11499.611387968063,9.973215274471,-2.264976e-10,44.13739846052755,6.783216714859009,28.003198385238647,1.6520729064941406,4.486162540827202,32.586037397384644,355,2.629652261734009,800,0.0025789673,0.007656610922354162,0.6748006705324059
94.26601297051472,348.7169595939664,29.680099725723267,0.04938985,0.03174981939495637,0.7628361628607631,0.18822908401489258,800,7.586318254470825,200.78129194393543,75.0641993356253,2.721219301223755,0.46473858,77.72380138565347,47.55570957280607,57120000,3.539621114730835,460.8167694529912,3.550748683196404,0.0005,7.725775718688965,0.46475407,10.310148440417418,11532.14991569519,9.526583971464019,1.7344952e-09,44.412261228520855,7.016313076019287,28.103446006774902,1.3561649322509766,4.430570050068094,32.52974319458008,356,2.7214622497558594,800,0.0145006655,0.007827191561405187,0.6698386056143399
92.17946285003396,342.3715376816133,28.43144965171814,0.020822596,0.031466855514166295,0.7548495162724216,0.21518397331237793,800,7.103015184402466,196.98786522435464,74.26791855835091,2.307996988296509,0.4641069,70.03595508530175,44.84281856699447,57280000,3.3785884380340576,463.3443307703255,3.4850332083163043,0.0005,7.964867115020752,0.46415225,18.43538960266689,11563.043493270874,10.546676790592125,-9.715558e-10,44.14459448591139,6.74245023727417,27.201054573059082,0.9878082275390625,4.242395736711867,30.86063575744629,357,2.3081250190734863,800,0.0084755495,0.008086129959649111,0.5954268955067965
91.5176184156399,339.5561069342791,29.819939374923706,0.042794336,0.031275729035669726,0.7548459811535023,0.19748926162719727,800,7.30820107460022,195.49074801234107,74.27888886084494,2.2600905895233154,0.46347958,77.48418223894868,45.86611825401486,57440000,3.264195680618286,460.7707187133738,3.4567552468996037,0.0005,8.112674474716187,0.46335953,-17.137621224617348,11595.218467473984,9.822413232159924,1.3053418e-09,44.08994838182825,7.31127667427063,28.002599716186523,1.5970957279205322,4.1980851922315745,32.164212703704834,358,2.260197639465332,800,0.01319323,0.007903134289243415,0.587618170565429
97.37238718651147,334.68851049065836,29.691869020462036,0.06722777,0.030701265672608585,0.759723017001496,0.17197513580322266,800,7.566537380218506,192.6377879190205,74.7576066683094,2.654141664505005,0.46283662,85.11240209110348,41.73893410872355,57600000,3.6266119480133057,452.3343220815503,3.4071293711854085,0.0005,7.432060241699219,0.46279088,-20.94805844286762,11627.635337114334,12.066349752239597,-1.990795e-09,44.30604372863947,7.314587354660034,28.03949213027954,1.4449896812438965,4.373250754982145,32.40940856933594,359,2.65429949760437,800,0.018910553,0.008022002529106027,0.5441910260785907
93.18971598240326,333.20555551396353,28.944406032562256,0.06977492,0.03126193988087999,0.7849027777396504,0.20105862617492676,800,7.297935485839844,191.92063778030533,77.24920117024246,2.3781344890594482,0.46220154,71.77921303075149,48.53242657944953,57760000,3.335801362991333,465.2587742635329,3.3923043011451197,0.0005,7.930340528488159,0.46196267,0.824934746634227,11659.036121368408,8.792738854503444,-3.0517575e-09,45.92168154406061,6.986605405807495,27.564213752746582,1.1382513046264648,4.121801201308923,31.378021240234375,360,2.378251075744629,800,0.020302948,0.007977495861304848,0.6158035770149849
101.27873708213727,322.8639550270936,29.923621892929077,0.037295192,0.031098976690611336,0.8051952414397929,0.15421175956726074,800,7.018653869628906,186.21393895825918,79.24552044144717,2.2027337551116943,0.4614989,80.00716876317448,46.01857157972148,57920000,3.563903331756592,459.0316108282728,3.288299927318497,0.0005,8.244138956069946,0.46138072,13.552095172782954,11691.528845310211,11.540833451711372,-3.8743023e-10,47.26979557866296,7.152494668960571,28.074342966079712,1.657745599746704,4.104413782453511,32.48459577560425,361,2.2031078338623047,800,0.016265595,0.008428104310482158,0.5415988015040464
103.44457340764657,333.90325520635116,29.70839262008667,0.047720063,0.03167561178953221,0.7844596529400149,0.15570068359375,800,7.813851356506348,192.80681983894465,77.1979184986943,2.734537124633789,0.460626,91.31045862662482,45.197411638140295,58080000,3.1147868633270264,460.9008179595126,3.4012880542515957,0.0005,8.119084358215332,0.4604481,13.53999379852562,11724.353382825851,14.429048073628248,2.4825337e-09,45.75155579605062,6.734418153762817,27.738602876663208,1.7658665180206299,4.200746882794071,32.570966482162476,362,2.734772205352783,800,0.011938443,0.008140689581354324,0.5817365279256153
107.28048431038611,344.00338130627443,30.50865411758423,0.037946347,0.03205923235962209,0.7714323355860458,0.17183446884155273,800,6.788444995880127,198.00550364453431,75.90252828638273,2.5616793632507324,0.45997363,86.07637331586422,45.35881346735755,58240000,3.0035929679870605,462.4472116945674,3.5043815076837026,0.0005,8.12543773651123,0.46005362,-29.24898802028804,11757.552593946457,16.049351350874062,-1.1503696e-09,44.93528492973335,7.352400064468384,28.29431128501892,1.98972487449646,4.532311533340729,33.18858027458191,363,2.5618841648101807,800,0.011239529,0.008076271502901695,0.5979727298764907
103.50701128855151,336.2701198852524,28.71476674079895,0.04912034,0.03158574751638465,0.797567600654611,0.18780970573425293,800,7.0884034633636475,193.9284807848015,78.48003260380588,2.51657772064209,0.45912027,83.55118538785848,46.70168186692847,58400000,3.1985995769500732,469.0119734394663,3.4254540917180187,0.0005,7.590453863143921,0.45904416,22.02538364623688,11788.865173578262,13.024787910329309,1.168251e-09,46.493579109675665,6.777490854263306,26.922382354736328,1.580812931060791,4.299914142424253,31.3029363155365,364,2.516716480255127,800,0.014690076,0.008225128105608753,0.586160776181332
108.2150796110038,344.2087970392208,30.193631887435913,0.059372492,0.03140712463864989,0.788010271798544,0.19074511528015137,800,6.9387688636779785,198.21866285905148,77.53789144450256,2.438469648361206,0.45844415,79.97998460293645,43.45645847190512,58560000,3.0209286212921143,458.3715143529465,3.5064937833701952,0.0005,7.783929824829102,0.45846933,-51.819084404336756,11821.591752052307,16.089451278305496,-1.6808512e-09,45.92438973035638,7.306689262390137,27.79335355758667,2.174691677093506,4.467774144641988,32.69088125228882,365,2.438807964324951,800,0.02001815,0.008106946589165586,0.5940339539969737
99.59671401155116,344.9353843348936,29.020829677581787,0.034942314,0.03187430527268521,0.7898906776210042,0.26085638999938965,800,6.632521629333496,198.441099490989,77.73600197486554,2.1745595932006836,0.45786244,74.0369882813112,49.291156148983184,58720000,3.279778480529785,464.499614143963,3.513527585022278,0.0005,7.872547626495361,0.45784035,-24.484539562291776,11852.860075473785,11.92841137787098,7.9870216e-10,45.99329604984342,7.290914297103882,27.298573970794678,1.4339220523834229,4.439878127066851,31.248984575271606,366,2.1746976375579834,800,0.01063184,0.00778174470480542,0.5983180238572969
100.80286417133651,344.864140520597,29.47075915336609,0.0486242,0.03178261479083104,0.7951599192087276,0.18834352493286133,800,7.016740322113037,198.81458182716983,78.2685099254769,2.1437814235687256,0.4575484,79.97045470981794,51.43730614030781,58880000,3.5129058361053467,457.7706345082801,3.514078167548458,0.0005,7.978852272033691,0.45754376,24.132612039549795,11884.56971502304,9.562387069669494,-1.1086464e-09,46.331265995768526,7.070422172546387,27.60138487815857,1.654803991317749,4.493325866037279,31.69764518737793,367,2.1439666748046875,800,0.016341563,0.007507223639564579,0.6647403075482842
102.02027224413706,344.8311153363683,29.187845945358276,0.02070881,0.03271619250940198,0.7722392317761086,0.21521735191345215,800,7.003608465194702,198.43984473990588,75.98188874967249,2.4566125869750977,0.45719716,78.71317484295845,46.70413153484666,59040000,3.217945098876953,471.7950663637804,3.512924886100644,0.0005,7.712960720062256,0.45724326,20.616853209168674,11916.321110486984,12.096559233738402,2.264976e-10,44.972909600538166,7.341456651687622,27.490464210510254,1.4562163352966309,4.44204273677525,31.743799924850464,368,2.4568727016448975,800,0.0060294163,0.007649822135212373,0.5757203728596452
100.08513260040614,331.7179163803188,28.699416875839233,0.01061213,0.03264901560648349,0.7830266226757622,0.21308350563049316,800,7.1740124225616455,191.2411864161023,77.03804005955884,2.5705697536468506,0.4568061,87.20545522850693,49.24188025984005,59200000,3.340571880340576,463.0025382924439,3.3799090200046282,0.0005,7.712565660476685,0.45668364,14.837763264592853,11947.72105383873,12.23100150468336,4.887582e-10,45.76759510062564,7.062471151351929,27.295002937316895,1.1531879901885986,4.119703054684712,31.388224840164185,369,2.570709228515625,800,0.0042470517,0.007958131812544166,0.5619685130407632
99.6525842587503,339.37267854597087,30.65888810157776,0.00822005,0.03316723477072957,0.7689294344385981,0.18463945388793945,800,7.22037148475647,195.3025305918734,75.64948796708893,2.2795333862304688,0.4561238,81.23219503265447,46.398373632386736,59360000,3.129030466079712,467.7563166848943,3.4577958362557935,0.0005,8.342062950134277,0.45610988,-8.346492343335871,11980.793554782867,12.999685905118609,-4.3809423e-10,44.835827436936086,7.186382055282593,28.079602003097534,2.328218698501587,4.376209749115901,33.02825117111206,370,2.2798588275909424,800,0.004364772,0.007740269603649384,0.5655018884594962
101.04143257383342,318.7953971697349,28.69952964782715,0.009089616,0.03135013346194216,0.8079028462314177,0.29087305068969727,800,7.020889520645142,184.11407753673797,79.47618577224408,2.4840285778045654,0.45581624,74.27878345369068,42.883510674653024,59520000,3.6040966510772705,458.03864568474285,3.2465651312480577,0.0005,7.539926528930664,0.45574775,-7.838684038144497,12012.09835267067,13.285986499835682,-2.6226044e-10,47.410368657920706,7.019343614578247,27.090405702590942,1.2274279594421387,3.894126780111492,31.296546459197998,371,2.4841811656951904,800,0.0036672342,0.008517097145419386,0.5270766663245342
99.803345418879,343.9353272807571,30.287996768951416,0.022275984,0.03225454072727772,0.7599519534366789,0.2451188564300537,800,7.2946882247924805,197.8942652690145,74.75783648200897,2.2679038047790527,0.45556748,73.9381388538449,39.79104214178125,59680000,3.401733160018921,470.5208505259674,3.5027311499977993,0.0005,7.34096360206604,0.45556313,0.3660872795564392,12044.751119852066,14.222576230372976,-3.9935114e-10,44.30049883672804,7.486494064331055,27.853532075881958,2.1326372623443604,4.456368978315701,32.639472007751465,372,2.2680153846740723,800,0.0072508454,0.007774949839601755,0.5664084884177265
100.42979873822145,348.18647785497035,29.14629316329956,0.012702679,0.03307416392095716,0.7520835630699846,0.20635318756103516,800,7.525972127914429,200.2830217203391,73.98986316175416,2.485236883163452,0.45520216,75.88320620205393,44.05461782766643,59840000,3.2272894382476807,465.0826793719909,3.547579521729063,0.0005,7.627655506134033,0.45511612,12.2433826201746,12076.490349054337,13.00562349251209,2.2768973e-09,43.69945540029916,6.756929159164429,27.148918628692627,1.7423908710479736,4.414337045712224,31.732688903808594,373,2.485346794128418,800,0.0074677905,0.007440898029065994,0.5846791716515818
102.54088100050508,348.69753570791744,29.552159070968628,0.02735825,0.03273283742228531,0.7471074111941379,0.21647953987121582,800,7.518269062042236,200.3985906491069,73.48815243524369,2.4088053703308105,0.45496696,70.27100502642165,43.134540538641254,60000000,3.4181950092315674,457.605905547656,3.551767210545786,0.0005,7.965987205505371,0.4549101,20.775418582830387,12108.541193723679,14.775315071511834,-1.1920909e-11,43.45627277601463,6.605246305465698,27.47067356109619,1.8347041606903076,4.434016686447994,32.03147840499878,374,2.40903639793396,800,0.0074187675,0.007560895461983628,0.5310287371111547
99.9383887408004,329.8713835879705,30.149691104888916,0.018511979,0.03185512358560275,0.792637498463695,0.20273494720458984,800,7.587383508682251,190.23766355203247,77.97663976966076,2.6352310180664062,0.45477432,80.33020928576639,45.94895701193572,60160000,3.42091965675354,463.1058503750789,3.3604439940605313,0.0005,7.681421995162964,0.45465666,-38.43754269700846,12141.434121847153,12.745546285732562,-4.1723233e-10,46.40383255857939,6.922145128250122,27.683355569839478,2.2218077182769775,4.120824699948361,32.86519908905029,375,2.63537335395813,800,0.0068226038,0.008102123057954339,0.5377861919872104
104.24978831715532,333.5252930773814,28.65962290763855,0.027319217,0.03229961074817036,0.7812067817359606,0.18349289894104004,800,7.26556658744812,192.33305123925203,76.84248375650553,2.590610980987549,0.45466983,83.56189503882248,45.590591371851524,60320000,3.2678325176239014,459.7467894207285,3.398262867301678,0.0005,7.511708736419678,0.45470247,-10.900814563550696,12173.086880207062,15.129392073535836,2.0265578e-10,45.62611368252114,6.857831954956055,27.0117084980011,1.4385483264923096,4.291243916087833,31.63676381111145,376,2.5907297134399414,800,0.01077803,0.008075279928560025,0.554982060790801
100.3129935356831,336.78261629640906,29.249133348464966,0.023966985,0.0325130697004933,0.7719074723013856,0.23706555366516113,800,7.347649335861206,194.0425016919514,75.92315404326649,2.8309237957000732,0.4543572,84.36270562208578,48.92698569268351,60480000,3.2607262134552,475.3312147278056,3.431279695333862,0.0005,7.537471771240234,0.45415393,19.44942135051197,12205.290882587433,12.667312925053977,-2.861024e-10,44.99322519772063,6.945652484893799,27.37848138809204,1.5543842315673828,4.4211692660134325,32.19061493873596,377,2.8311495780944824,800,0.009554053,0.007764200959190689,0.5540761352875241
98.21209009055175,334.621537355596,29.058507204055786,0.002847518,0.0330832125174652,0.7769546753370575,0.26169776916503906,800,7.537815809249878,192.81934300357702,76.42868174871577,2.757068395614624,0.45369104,84.17656363520686,44.833346233277304,60640000,3.3192760944366455,464.01513950707664,3.4108957175277457,0.0005,7.525196075439453,0.45357397,-40.158707109984825,12237.18418955803,10.630521548865834,-9.298324e-10,45.231659560789346,6.89066743850708,27.281906366348267,1.4789314270019531,4.196344058536886,31.882149696350098,378,2.7573015689849854,800,0.0038992062,0.007633688219942131,0.5888442143846189
98.68976133367337,342.1612379353402,29.003390073776245,-0.0012514436,0.033082000736067874,0.7750309365873026,0.24050617218017578,800,7.270588397979736,197.17052677737817,76.23730290775268,2.5085484981536865,0.45304483,83.62390759801802,46.68790024620168,60800000,3.4594409465789795,485.7316132928067,3.48614975154856,0.0005,7.646866083145142,0.4530439,-42.22320115951447,12269.098816633224,11.023897461921655,-5.3644184e-10,45.147055663323016,6.3655686378479,26.75495481491089,1.977489709854126,4.2810769847297605,31.902768850326538,379,2.5086753368377686,800,0.0020969543,0.007573225980874741,0.5858559814647839
95.49592685616912,332.35471355823523,29.1924409866333,-0.004732164,0.03227350424148654,0.7839291676887176,0.24483323097229004,800,6.907471179962158,191.4984010740804,77.1087960027371,2.4321858882904053,0.45248702,83.14409701719522,46.575725392184616,60960000,3.767664670944214,457.3372738515929,3.385609195449516,0.0005,8.066903591156006,0.45237783,19.42245583094151,12300.806223869324,10.618089704248945,1.1742115e-09,45.77297175383867,6.492013454437256,27.259937047958374,1.6556856632232666,4.13186408279438,31.69684100151062,380,2.4323129653930664,800,0.0013460389,0.00784892458468086,0.5660803243139095
102.10395057850806,339.1294279649778,28.591455221176147,-0.0057982085,0.03266301099998478,0.7780778458889395,0.1969156265258789,800,7.077223300933838,194.99523284646173,76.53414425325934,2.658602237701416,0.4521321,79.52079580155164,47.607464103405746,61120000,3.2765631675720215,464.5423512640523,3.455105895806161,0.0005,8.045205354690552,0.4523324,-1.717823423712858,12332.456961393356,10.374400400703589,-2.443789e-10,45.334354866996506,6.344956159591675,26.674073934555054,1.6921212673187256,4.208600525676634,31.639384746551514,381,2.6587395668029785,800,0.0010270594,0.007756326628058524,0.5889143427051926
96.24194042383841,332.31700023755593,29.160637140274048,0.015021861,0.03265383282050055,0.7873235367956958,0.25075602531433105,800,7.696437120437622,191.15047596729653,77.44322297095583,2.5173914432525635,0.45197156,75.98115952118775,48.656631259175086,61280000,3.2986626625061035,469.85254037355054,3.386087111286402,0.0005,7.334741830825806,0.45203492,-10.606148353995811,12364.30419588089,10.609963935107439,-2.6226044e-10,45.98246873328854,6.557899475097656,26.92745351791382,1.946876049041748,4.1121397179690335,31.837997436523438,382,2.5177032947540283,800,0.0050552604,0.007959570531807455,0.5532571736873716
98.63833979849778,339.8500670035929,28.59709405899048,0.012374547,0.03257336403038248,0.7808998003769265,0.43468165397644043,800,7.105227708816528,195.74662950895083,76.80962660447285,2.686471700668335,0.45177016,85.87099314662797,43.76080201700904,61440000,3.598804235458374,462.64217720544247,3.4621116235253764,0.0005,7.486943483352661,0.45179784,5.386962165698676,12395.660258054733,12.20182991365665,-2.139807e-09,45.54484608318138,6.3042988777160645,26.55113935470581,1.582641839981079,4.3517181959064475,31.345473051071167,383,2.6866750717163086,800,0.005185585,0.007848838547265412,0.5570611758787432
100.96093624660216,330.15254551629187,29.54772114753723,0.01120044,0.032668270184060155,0.7948397680302974,0.4512307643890381,800,7.287734270095825,190.46500101824932,78.17841335275776,2.4177608489990234,0.45149976,85.8117645527643,43.32840924208706,61600000,3.3627710342407227,464.7448981624055,3.3647461593539605,0.0005,7.661342620849609,0.4515614,-35.29946108414101,12427.68796992302,12.503876118895668,-2.500415e-09,46.402651350675335,6.563886642456055,26.907897233963013,2.155120372772217,4.150208339704248,32.020193099975586,384,2.4178898334503174,800,0.005114901,0.008183898568633802,0.5440963081801473
98.52852803997634,333.5493988741418,28.81928515434265,0.033467855,0.033119630335235795,0.7765330019446093,0.3949277400970459,800,7.0032830238342285,192.38904302980285,76.37284939270121,2.5550901889801025,0.45132676,87.48010817284539,45.24365239135622,61760000,3.5814273357391357,463.49777876723033,3.399099762921636,0.0005,7.651689767837524,0.4511471,-42.57010847041027,12459.158294677734,13.73480423088615,8.8214874e-10,45.2587822748309,6.4158995151519775,27.25896143913269,1.1193583011627197,4.176956920754702,31.460684061050415,385,2.555558443069458,800,0.011929067,0.008054424830628728,0.5453841632749904
96.41337209178837,353.5573019868054,28.52753472328186,0.016045753,0.03301366176207941,0.7405211063512869,0.42019128799438477,800,7.448935031890869,203.257480502662,72.82650821670433,2.5688986778259277,0.45125484,78.28250389455813,44.25892781815782,61920000,3.6536638736724854,461.0565773025267,3.6014565165072505,0.0005,7.136181592941284,0.45126072,-3.3726287457356503,12490.33492064476,11.826350036423877,3.0398367e-10,42.98974836631863,6.096668481826782,26.255234956741333,1.8091635704040527,4.5075785596551,31.165059566497803,386,2.569023370742798,800,0.0047837915,0.007411280550913321,0.548844493265171
96.9035253962778,335.24112562991303,29.448444843292236,0.00060936506,0.03192589045215699,0.7620865960409566,0.18231892585754395,800,7.203838586807251,192.7830230650669,74.95014012074384,2.6430532932281494,0.4509309,81.14711584791199,49.121122795604464,62080000,3.6444060802459717,456.36963530876903,3.4145504761818577,0.0005,7.923353433609009,0.4509361,-40.16305097148981,12522.498022794724,12.060812319847317,7.212161e-10,44.457731985568216,6.596388101577759,27.610353231430054,1.566713809967041,4.223318064005258,32.15517497062683,387,2.643214225769043,800,0.0023994886,0.007902586201832444,0.5004764635487198
96.0810099307233,346.27201485734406,28.632513523101807,-0.0006730495,0.03215996504128261,0.7571776143532517,0.21625447273254395,800,6.981435775756836,199.46832607577198,74.4719904979197,2.802042007446289,0.45073587,74.30374233763649,44.74759892102943,62240000,3.2723441123962402,465.4301420126527,3.5263612474469075,0.0005,7.239874362945557,0.45063174,3.6523240227989064,12554.007273197174,11.526179701605045,-9.477139e-10,44.13251098498988,7.121327877044678,27.062687635421753,1.2865138053894043,4.206025203149106,31.499478101730347,388,2.8022372722625732,800,0.002848863,0.0078045483138672565,0.5286455404807717
97.69170455849918,352.1469284339124,28.80919647216797,-0.0016714889,0.033081839883685585,0.7397286534397519,0.21654176712036133,800,7.195813417434692,202.58321411809084,72.7569553007687,2.8609890937805176,0.45024067,81.42891086185391,48.6902476861939,62400000,4.378901720046997,470.4713323206185,3.588019479774963,0.0005,7.068377256393433,0.45016772,5.832686810839322,12585.751098871231,10.727417593714483,7.063153e-10,43.04233895711858,6.618975400924683,27.157432079315186,1.4052176475524902,4.600391624268628,31.7314772605896,389,2.86124587059021,800,0.002403673,0.007349856432405298,0.5470404924762811
94.29393169272562,332.14039063833843,28.51365303993225,-0.004832637,0.03185364254003076,0.7740226972429846,0.16819095611572266,800,7.629870176315308,191.54595548733428,76.12173124276912,2.5713183879852295,0.44976124,74.33677139797311,46.052098039993844,62560000,3.3830881118774414,463.02995333956227,3.3826634594265363,0.0005,7.31073522567749,0.4496937,-22.49578074588263,12616.946520328522,11.678729324606419,-1.0609627e-09,45.34899369520109,6.403059482574463,26.603989362716675,1.684398889541626,3.913970215813466,31.186838626861572,390,2.571960687637329,800,0.0013948684,0.008202637951542305,0.47810837996925193
102.86126419579767,352.24294700828193,30.09006977081299,-0.0047234814,0.03240398269012445,0.7456316872009507,0.43834447860717773,800,7.213167905807495,202.43313085630135,73.32762940607746,2.423168659210205,0.44922554,69.82141146032178,42.54935964896861,62720000,3.875563144683838,460.5613161263529,3.5870224085608706,0.0005,7.390300512313843,0.449104,24.524164664458493,12649.559707164764,11.408283446427522,2.0861632e-10,43.38682077510994,6.652817010879517,27.790374517440796,1.8284103870391846,4.442436607532396,32.60304498672485,391,2.4235055446624756,800,0.0015916914,0.007639644656789337,0.5223868256594644
94.80668036038135,372.5247533406334,28.564415216445923,0.011511146,0.033068942322293966,0.7068102219853589,0.20395684242248535,800,7.6875269412994385,213.86658493198982,69.50961846301473,2.8388469219207764,0.44874132,74.65002426890237,47.73219906190893,62880000,3.491164207458496,464.60073550294237,3.7950039755517455,0.0005,7.365750074386597,0.4488542,-20.794611710353852,12681.10574388504,10.657308273453369,-5.0663945e-10,40.74623300018673,6.1068103313446045,26.69371747970581,1.6393311023712158,5.018768779919314,31.521271228790283,392,2.8395979404449463,800,0.004761175,0.006709695665096797,0.5672074661648216
98.15278743570072,352.4869743370367,29.81230068206787,0.00088034774,0.033076449637703335,0.7253879881041262,0.189605712890625,800,7.572861909866333,202.78440306090394,71.3279457417569,2.8075037002563477,0.4483597,85.27299378545024,46.209492760694026,63040000,3.7943572998046875,467.9407467609755,3.591468707123148,0.0005,7.670718669891357,0.44838974,-16.753983520413612,12713.834958791733,12.991737877948667,8.463861e-10,42.12766825988049,6.397186994552612,27.75046968460083,1.8444743156433105,4.580321594898553,32.70832014083862,393,2.8078625202178955,800,0.0021016994,0.007486054666922892,0.49878777845866296
93.94636842664043,349.8803883626101,29.14372444152832,-0.00014689211,0.03278601144416822,0.7369916944393056,0.1858508586883545,800,7.5902838706970215,201.19716541067166,72.47313461239432,2.7972817420959473,0.44796255,77.32402823820662,44.213843565692045,63200000,3.442901611328125,461.86416392021476,3.5639240060176745,0.0005,7.513411521911621,0.44787073,3.9568620393111997,12745.936528205872,12.334760342891029,1.4543533e-09,42.878161162868274,6.440593481063843,27.246480226516724,1.6838433742523193,4.501424061590625,32.09339356422424,394,2.7974190711975098,800,0.0021372961,0.00769097701262238,0.4975685572429229
94.72819610360114,346.94650763207494,28.590497493743896,-1.341632e-05,0.03203440237000899,0.7437660207039734,0.19138622283935547,800,7.621202707290649,199.3475924037635,73.13896317676704,2.8384227752685547,0.44747704,68.89551717740258,44.676530005250925,63360000,3.323903799057007,462.66256134602054,3.532435204155222,0.0005,7.456182956695557,0.4476723,22.530600325940874,12777.49500799179,12.799430997731132,4.768372e-10,43.39798736529532,6.218287706375122,26.83217763900757,1.538003921508789,4.40044759409628,31.537866353988647,395,2.8386640548706055,800,0.0024535651,0.007874637177020095,0.46875268512061724
94.93291542590353,360.93269003696645,28.89216375350952,-0.0015685167,0.032938512208201445,0.7101255502748237,0.16135835647583008,800,7.919279098510742,207.28088188382003,69.82410830755416,2.8367910385131836,0.4469552,72.2784814890431,41.98172133633606,63520000,3.6143972873687744,458.17076726017706,3.6757768315784647,0.0005,7.428350448608398,0.44693527,30.326920765150753,12809.333767175674,13.348820419569265,-5.543232e-10,41.252787370443905,6.233010768890381,27.432440519332886,1.2790393829345703,4.670753852291378,31.821293830871582,396,2.836939573287964,800,0.002075681,0.007330409216793244,0.47887890430382357
95.1784646759783,356.8245975640799,28.96195912361145,0.010292979,0.03269944790344311,0.7291555159463797,0.189361572265625,800,7.359049081802368,204.96350889290716,71.69851132430347,2.4760921001434326,0.4464656,71.22199181379688,40.322411531491746,63680000,3.616436243057251,458.1330460984981,3.6332173522042974,0.0005,7.096327543258667,0.44641125,25.01418239828736,12840.957281589508,13.093892511396644,5.3048127e-10,42.454886447625356,6.931048393249512,26.971686840057373,1.6939215660095215,4.564103220569558,31.612664222717285,397,2.4763801097869873,800,0.005465471,0.007607668289541986,0.48814730404701295
92.04416112590965,350.14663684921817,29.946042776107788,0.0023478738,0.03295499881313535,0.7316500201086805,0.17669463157653809,800,7.752498626708984,201.28743461326565,71.94714572307062,2.3404338359832764,0.4461296,73.64985394697443,38.18448559075966,63840000,3.878074884414673,466.3855074715406,3.5665113243615707,0.0005,7.304760694503784,0.44615003,21.363008005543918,12873.341945886612,11.375946994352901,-4.2617318e-10,42.553603894821606,6.683448791503906,27.94805908203125,1.7634031772613525,4.392772724772743,32.37175703048706,398,2.3405306339263916,800,0.0023615067,0.007586971754853256,0.5185845938422671
97.4361807738286,340.3998792931393,30.284090280532837,0.02218756,0.03184568877377164,0.7546006952013584,0.22269511222839355,800,7.8505401611328125,196.04212894701877,74.20457072450732,2.7358062267303467,0.4456135,71.19263075566627,44.06177125337284,64000000,3.6995954513549805,460.2312711633546,3.4655436723353,0.0005,7.377825736999512,0.44553688,-19.49290314582223,12906.53059053421,11.862368585184488,-2.592802e-09,44.102379615421384,6.541016340255737,27.7318172454834,2.276947498321533,4.059152420488997,33.16714882850647,399,2.7359516620635986,800,0.006923312,0.008042526924480882,0.47097976540675235
92.63200198038129,324.0693275387836,29.050915479660034,0.07962285,0.03183639953260166,0.7729199275473102,0.20826315879821777,800,7.481229543685913,186.95806399517053,76.0098261788335,2.700279951095581,0.44489014,73.68966654608008,49.89756665638231,64160000,3.561204433441162,467.86710380580683,3.300637867514279,0.0005,7.267135381698608,0.44480157,-9.877547850178763,12938.427727222443,9.712280052759127,-1.0132793e-10,45.326658250096514,6.963067054748535,27.311405420303345,1.5022733211517334,3.811826907691851,31.865347146987915,400,2.7003941535949707,800,0.025434604,0.00825365711137212,0.4802015734793774
97.15326715614061,343.7001410992493,28.462815523147583,0.010356054,0.031964512839761185,0.7489663089979152,0.1787736415863037,800,6.9915995597839355,197.68895231691138,73.65456069320176,2.5582399368286133,0.44417158,76.13846384999096,44.59989487988752,64320000,4.047898769378662,469.6110658304016,3.4992392031081727,0.0005,7.459197521209717,0.4440182,-3.782616784827486,12969.593383550644,13.446985036925751,1.1861323e-09,43.69412217757653,6.2625412940979,27.12821936607361,1.115187644958496,4.3202013932498495,31.15263342857361,401,2.558448553085327,800,0.005098994,0.007862055907765174,0.48989718639214463
95.06061909555221,344.06393947871476,28.478387594223022,0.015733428,0.03245472611322592,0.7367791945201138,0.20515894889831543,800,7.115633487701416,198.5515225388902,72.4521449296802,2.708148956298828,0.4435889,87.42196091346673,44.42801610817274,64480000,3.5783438682556152,475.53334809515934,3.5049691628919097,0.0005,7.116258382797241,0.4434907,-6.1363081145779725,13000.977006435394,12.450995901324111,8.0466267e-10,42.87945969552693,6.778677701950073,26.963380336761475,1.2778303623199463,4.3162775051878945,31.326294422149658,402,2.708378314971924,800,0.0055447672,0.0076267983922860315,0.5158054357528088
95.09170721514099,362.19500227350983,28.029667615890503,0.0031390744,0.03236733147538658,0.7112898051620584,0.18748116493225098,800,7.2002904415130615,208.06590339697493,69.94278207653173,2.8615097999572754,0.44276866,67.70033487892101,38.552747925538014,64640000,3.330862045288086,465.18879112534876,3.6881324822593844,0.0005,7.617855548858643,0.4426928,14.115876617681344,13032.283470869064,13.070541495475196,5.245209e-10,41.24553484682234,6.550580024719238,26.70398449897766,1.1131901741027832,4.679605417719315,31.299532890319824,403,2.8616466522216797,800,0.0032671303,0.007240290990738257,0.5186271122502923
93.58916203784207,345.65543137439687,28.62458372116089,0.008172641,0.033007821880134555,0.735795766051254,0.14509344100952148,800,7.2757837772369385,199.54297495432672,72.35277877684587,2.6081042289733887,0.44219783,80.68002349713775,44.530184640250624,64800000,3.728424310684204,470.0838723733921,3.5207897634686574,0.0005,7.330166816711426,0.44217998,14.727104721654658,13063.610259056091,12.374976021796218,-6.9141387e-10,42.848544929570764,6.608372926712036,26.94736075401306,1.5081288814544678,4.19187926333363,31.314354419708252,404,2.6082088947296143,800,0.0032714535,0.0076732409124922124,0.4873343461896178
92.3425130981513,350.9776413318045,29.31286644935608,0.021039737,0.03305403662080537,0.723728523995216,0.16421270370483398,800,7.399640798568726,201.96417840561065,71.16721822454356,2.991844892501831,0.44180408,81.7091769372836,45.509337739821255,64960000,3.3131954669952393,468.78345164779665,3.574672297413549,0.0005,7.408463716506958,0.44169897,0.2721098962759265,13096.017493724823,11.473129302224173,-1.0728837e-09,42.09160083193585,6.811169385910034,27.317601919174194,1.7946419715881348,4.522248864994159,32.398688316345215,405,2.991957426071167,800,0.008064636,0.007384415335618051,0.49204971599851016
94.76349229702,349.82477597756167,28.829623460769653,0.10103057,0.03260070694225204,0.731136131767783,0.20535850524902344,800,6.695173263549805,201.10696995493439,71.89474682059571,2.795301675796509,0.44136345,75.19381003260256,41.82006204689771,65120000,3.380378007888794,468.8901386580053,3.5620917761124504,0.0005,7.683089733123779,0.4413547,13.215751812731627,13127.773434638977,13.593924066552546,1.0699035e-09,42.6747604257748,6.420032024383545,26.526845693588257,2.0741069316864014,4.364598842013823,31.730592966079712,406,2.7954046726226807,800,0.03744189,0.007662369702292961,0.47822066097692423
99.78744402595123,343.9171515487101,29.289089918136597,0.055958375,0.032590318015953204,0.7388354851407656,0.19757890701293945,800,7.256442308425903,198.14789507973555,72.65004337405877,2.5943031311035156,0.44075248,81.3288213975414,40.158231945579466,65280000,3.330294370651245,464.6216996583446,3.502574351098646,0.0005,7.7414186000823975,0.440637,-29.27179292462847,13159.807408332825,17.098210539732424,-2.9206276e-10,43.10764932537775,6.730218887329102,27.28242254257202,1.7642230987548828,4.32723473263996,32.02461314201355,407,2.601203680038452,800,0.016158199,0.007833919220129965,0.5290379635385895
102.79201089022384,330.5496412548449,29.994213581085205,0.013061808,0.03167756068668654,0.7705510758528047,0.20302581787109375,800,7.073026657104492,190.7964071469559,75.78159412430256,2.504443407058716,0.44034383,81.17212434819417,38.03583526138921,65440000,3.565248489379883,455.4496326325089,3.3670585658050403,0.0005,8.813262224197388,0.44023192,-4.519663765187231,13192.422823905945,19.809845129674944,-3.2782563e-10,45.129490775515826,6.512331008911133,28.00561833381653,1.7520594596862793,3.9188668591765254,32.59982681274414,408,2.5046863555908203,800,0.0056056776,0.008339575304347082,0.6142388054390515
101.82977798734073,343.8302714933688,29.442201137542725,0.013324916,0.03236162233999254,0.7401665438408479,0.160233736038208,800,6.84675931930542,197.780565737168,72.78571708791891,2.43866229057312,0.43999988,78.02515773266295,38.78488816438227,65600000,3.238757371902466,471.5815939393076,3.5014824122804034,0.0005,8.202485799789429,0.43995625,-14.77407621055952,13224.407279014587,19.14581925928931,-1.680851e-09,43.26142166168114,6.6881561279296875,27.0666663646698,2.1874401569366455,4.335402198058914,31.971717596054077,409,2.438807725906372,800,0.0044410923,0.007955084896253625,0.5587546708551109
102.79930878594939,332.25148177070537,28.331998109817505,0.0063560805,0.03196985431662405,0.7657507749159279,0.166795015335083,800,6.793468475341797,191.45365109908147,75.30790609734612,2.2708334922790527,0.43974113,78.71894121683256,35.664772296221955,65760000,3.406538486480713,460.10001597757696,3.3835884420740183,0.0005,7.567459583282471,0.4397647,-35.69901903703604,13255.16355228424,18.25141085086888,9.417535e-10,44.913333963270176,6.515676975250244,26.233702421188354,1.726473331451416,4.078059270510704,30.74723792076111,410,2.2712159156799316,800,0.0036880984,0.00829330520441217,0.505752027294273
101.95158580352152,346.03194813180033,29.49376630783081,-0.0029710608,0.032352972432678484,0.7269779786938818,0.25716686248779297,800,7.2682390213012695,199.18194111812784,71.48111038870485,2.533043622970581,0.43925732,79.07049855028917,33.821613986048035,65920000,3.512866735458374,464.3551602557679,3.524250004454005,0.0005,7.590692043304443,0.43903708,15.92991021420294,13287.32195019722,18.893912867838438,3.4570696e-10,42.4739893162867,7.160890102386475,28.185972213745117,0.9444880485534668,4.396691483898454,32.14292001724243,411,2.5331969261169434,800,0.002396431,0.007878573762160194,0.5043744837024533
102.06504590925637,350.1344908127628,28.74074935913086,-0.0044402084,0.03250860902650057,0.7190741132261519,0.18753528594970703,800,7.3584864139556885,201.5675136000517,70.70326131500187,2.362267255783081,0.43857384,79.0206249159209,38.72657329159959,66080000,3.4301488399505615,473.87219671313176,3.5659972882323636,0.0005,7.374398231506348,0.43874303,25.67350299964193,13318.559252500534,18.631503458214922,1.3470649e-09,41.95162834642968,7.260890245437622,27.44905114173889,1.0756886005401611,4.432866597477836,31.22333288192749,412,2.3624441623687744,800,0.0013352714,0.007724026851625444,0.49586810474529414
100.03794609919578,349.2427381663918,28.283647060394287,-0.0042048437,0.032648881443918115,0.7190573100617889,0.1944437026977539,800,7.360044240951538,200.81650601632052,70.69957099371038,2.7306559085845947,0.43792862,78.76008528944395,33.54874200468106,66240000,3.330648422241211,475.48752104954735,3.5568685609001682,0.0005,7.309613943099976,0.43778622,17.372955512573878,13349.729084253311,18.925554116065573,-1.3113016e-10,41.89709498681588,7.237492084503174,27.272141456604004,0.7881250381469727,4.624649691487607,31.159555912017822,413,2.7307705879211426,800,0.0016515851,0.007744806851030582,0.5067983061630695
99.41614481376483,352.1952132728069,29.113926887512207,-0.003576777,0.03268646634058666,0.7193215042926988,0.4289381504058838,800,7.576353311538696,202.38019683381165,70.72508712531189,2.650365114212036,0.43741843,77.656799252043,32.63078411102172,66400000,3.3842945098876953,467.9853995976106,3.58614153496311,0.0005,7.651047468185425,0.43747804,10.831590765751068,13381.623761177063,18.452755771889944,-7.629394e-10,41.90897374144185,6.680316686630249,27.331852436065674,1.320953369140625,4.5777799995845285,31.886993408203125,414,2.651550054550171,800,0.0010986545,0.007755292772312825,0.4979028486348642
98.9729275509004,340.3726040550238,30.041903495788574,0.02183286,0.03229431067697553,0.754462301169926,0.20244455337524414,800,7.05077600479126,195.8400767555082,74.19450486731897,2.463409662246704,0.4367089,78.95470527729634,38.11057539599742,66560000,3.7075932025909424,466.1820907317929,3.466482250312812,0.0005,7.534909009933472,0.43674016,-38.367294238069526,13414.283691883087,18.51453354120912,5.2452087e-10,44.19705712159994,6.786329746246338,27.99972701072693,1.7819507122039795,4.26314496467231,32.65162539482117,415,2.4635257720947266,800,0.0069186464,0.008154503565867832,0.4965029828290839
98.3346069755893,349.49161815573336,28.545256853103638,0.0052450574,0.032908703897487276,0.7132998903097901,0.20338916778564453,800,7.672825336456299,200.8712135117068,70.13640114192123,2.6158792972564697,0.43597552,79.62697561020653,37.6346992395334,66720000,3.196667432785034,470.78561860152564,3.559018105771887,0.0005,7.705753326416016,0.43608028,3.015945559728041,13445.580981492996,16.949945593125946,9.402633e-10,41.56114817002202,6.597613096237183,27.153450965881348,1.1622636318206787,4.568849308094516,31.2869930267334,416,2.6159884929656982,800,0.0036046796,0.007526791596470132,0.4535461679875246
103.06398257510378,346.71351450890796,29.25915503501892,-0.0011663941,0.03227788528739342,0.724571937252184,0.19479084014892578,800,7.732610464096069,199.40268829822716,71.24661305942367,2.6639599800109863,0.4354191,73.55702427826692,33.71608026700188,66880000,3.3977725505828857,477.2154999732636,3.5299835318079125,0.0005,7.945738077163696,0.43542102,19.816952531339016,13477.681035995483,18.61676577741926,-8.3446505e-10,42.26519197431071,6.407096862792969,27.469115018844604,1.5566911697387695,4.37660329171604,32.084067583084106,417,2.6641159057617188,800,0.0022558153,0.007835385861247273,0.4900991755125426
98.8850030281073,348.77724626652895,30.376571893692017,-0.0023993063,0.032164787417593745,0.7290869741607746,0.19179272651672363,800,7.787678241729736,200.29915420197955,71.69049418730759,2.6442410945892334,0.43508103,69.94938770302804,36.38585388824555,67040000,3.685124397277832,465.3146956807962,3.5503492987587726,0.0005,7.839066505432129,0.43502873,19.274495986798048,13510.874430656433,18.506234610271893,1.1444092e-09,42.64168868825307,6.76572060585022,28.19631791114807,1.9487218856811523,4.466786802029716,33.180058002471924,418,2.6445066928863525,800,0.0013466247,0.00789581435728843,0.4838618910130064
98.70197000194209,364.62595901618596,29.319154739379883,-0.003009606,0.03279562409180293,0.6787930800790148,0.18773293495178223,800,7.395592451095581,209.0388346336075,66.72868182424988,2.5880677700042725,0.434569,68.70535517724991,35.675987555801484,67200000,3.6314897537231445,467.3785795579065,3.7126413569880934,0.0005,7.590469598770142,0.4346136,21.6119786897436,13542.937398433685,17.995228416279723,5.0663956e-10,39.40992065588814,6.678591728210449,27.239413738250732,1.832495927810669,4.779750070394153,32.053829193115234,419,2.588412046432495,800,0.0012945555,0.00726352171799309,0.4981673664482167
98.16100637386454,343.17746864017204,29.67983603477478,-0.0052252486,0.03267291406498594,0.7331815722467727,0.19269466400146484,800,7.811594486236572,197.73221969984627,72.09231865820335,2.214338779449463,0.43401748,72.8750150992466,34.96707021047055,67360000,3.5369057655334473,467.98881685731413,3.4947518318797797,0.0005,7.728257179260254,0.43400064,46.37520652274866,13574.972601413727,18.093536849585767,6.02007e-10,42.87390616983684,6.288207530975342,27.367029905319214,2.0910470485687256,4.210092120911794,32.020209074020386,420,2.214648962020874,800,0.0014652701,0.007942943999620035,0.49781676838921013
101.64660472171721,342.326237655236,29.9702045917511,-0.0038908632,0.03174064100655584,0.7318744868654092,0.23296189308166504,800,7.737825393676758,197.2135221789317,71.96292601707188,2.7958662509918213,0.43342334,79.26587148826196,35.83457119274307,67520000,3.9511756896972656,466.3106762912559,3.4860182252666747,0.0005,7.766696929931641,0.43332365,-33.446165257082974,13607.874436616898,18.404588391274483,7.5697904e-10,42.80399722323218,6.51815128326416,28.039982557296753,1.6678791046142578,4.400509769759762,32.89459800720215,421,2.796013832092285,800,0.001773303,0.007946660452800543,0.4645728382536342
99.76978336805252,353.72725390891543,29.2769775390625,0.006355166,0.03322632142608491,0.7128878166130626,0.1960592269897461,800,7.262490510940552,203.65106226981433,70.09344207137998,2.7002058029174805,0.4327083,75.96755020185371,33.79985863762779,67680000,3.6975667476654053,464.12421659937087,3.6023491922956614,0.0005,7.456880331039429,0.43251145,9.888635106483465,13639.987813949585,18.859417090517674,5.424023e-10,41.61292876565079,7.209028005599976,27.58482599258423,1.4213969707489014,4.509769432947293,32.10360884666443,422,2.7003562450408936,800,0.0042335605,0.007681039118865029,0.4742840506199039
99.61086362036804,330.3039399310219,29.542279958724976,0.028653357,0.03193046731950012,0.7690365826105765,0.201826810836792,800,7.589524030685425,190.7706553002176,75.63635545706789,2.7288272380828857,0.43201894,79.19645357242598,38.669737225694035,67840000,3.465122699737549,462.0313382497819,3.3642155718771574,0.0005,7.538451194763184,0.43202418,-15.330726906613274,13672.373262882233,16.74583129046866,1.8835067e-09,45.20781904451623,6.719942569732666,27.328196048736572,1.9836056232452393,3.9816128322889757,32.37533259391785,423,2.728955030441284,800,0.014870259,0.008188001110304481,0.4563985697413612
106.59010670284893,359.6349216874638,29.075775861740112,0.04006832,0.033467284044486297,0.6810201982052199,0.18708205223083496,800,7.705137729644775,206.99363163557632,66.9497654652165,2.6612191200256348,0.43113026,84.74955784424482,36.08932452142059,68000000,3.3451852798461914,468.3180214285914,3.6633026429040614,0.0005,7.665205001831055,0.43106103,-1.4996194361156179,13704.264180898666,20.348824512543867,5.7220456e-10,39.55067583970854,6.874151229858398,27.603240966796875,1.2571823596954346,4.655214381107473,31.8809494972229,424,2.6614341735839844,800,0.017317945,0.007409461698317653,0.5679159821411786
105.17280328955727,352.79328234706423,29.95563840866089,0.028694654,0.032511539020848274,0.6972046432251463,0.2710611820220947,800,7.444793462753296,203.1689415662772,68.53561282375018,2.4119434356689453,0.43009183,78.28584793719352,30.478036622153247,68160000,3.704939365386963,474.0055282663421,3.592721493418946,0.0005,7.588440179824829,0.43002254,1.3045478731584645,13736.730445623398,23.079058499961377,1.7881386e-11,40.635680001628685,6.6863367557525635,27.89336323738098,1.7415170669555664,4.442249013827352,32.45824933052063,425,2.4125311374664307,800,0.007130377,0.007918634919074023,0.6665376744168827
106.13095081127797,350.44060915948535,28.871424674987793,0.050539438,0.03284416412569818,0.7042948253836613,0.42967844009399414,800,7.310169219970703,201.94115360570203,69.2294572245448,2.5972423553466797,0.42934504,76.94326203374453,24.626371699289415,68320000,3.771078109741211,465.1647593918716,3.5692389234745487,0.0005,7.022602796554565,0.42932647,-16.728258562791076,13768.49542760849,23.74127311226826,-3.9935108e-10,41.09056328826906,6.615573883056641,26.813741445541382,1.6031196117401123,4.330066748801415,31.60666584968567,426,2.597351551055908,800,0.019558322,0.008104627379740024,0.692198721741028
107.98477821838716,352.9228735723268,29.47499132156372,0.027221274,0.03300823997240234,0.7016206506144373,0.16029810905456543,800,7.857051849365234,203.04783516723356,68.95449788482993,2.8408572673797607,0.42882112,71.88146575840594,26.14034354291306,68480000,3.5583419799804688,466.09320508314164,3.593647161168034,0.0005,7.335627555847168,0.42878667,23.578847098550124,13800.903528213501,23.962239833287885,9.864568e-10,40.91262616868811,6.592636346817017,27.709357976913452,1.5759620666503906,4.387655802426006,32.401135206222534,427,2.8410894870758057,800,0.009165969,0.008226915631703425,0.7957829921828149
104.48159190355248,345.9083300151667,30.27453064918518,0.0143688,0.032805770413912895,0.7031285389724231,0.19099855422973633,800,7.71843695640564,199.30363869900538,69.09392572147753,3.379913568496704,0.42811358,83.50324156898861,23.226594512626605,68640000,3.663604974746704,467.5076289577876,3.523597143890726,0.0005,7.441522836685181,0.4280277,-23.633799929011314,13834.775135755539,24.677645447016236,5.6624416e-10,41.07176576537742,6.872517824172974,28.0446138381958,2.01578688621521,4.3076351558627595,33.86082863807678,428,3.380051612854004,800,0.004560568,0.008383613280561947,0.8090036527809579
102.8504169127516,348.57492314444835,28.50021266937256,0.026302079,0.03300575184317014,0.7081041458365291,0.17341232299804688,800,7.103309631347656,200.30748499757908,69.58084217839108,3.2433881759643555,0.4275579,76.76347400110319,30.08339815908972,68800000,3.3417017459869385,465.9946189244357,3.5501786797144277,0.0005,7.606470108032227,0.4275568,-37.94287338439786,13866.674551486969,23.70837778260871,6.705522e-10,41.35764314520502,6.3167524337768555,26.44538450241089,1.8507378101348877,4.408617512418066,31.887850999832153,429,3.2436020374298096,800,0.0076555633,0.00843764819970055,0.8372874957297379
105.73027267469357,355.4540465600585,28.30945587158203,0.0049519097,0.03303677524360615,0.6908286210302282,0.18102145195007324,800,7.160079717636108,204.10907689176864,67.86358991800797,2.509683609008789,0.42702425,74.24545551055003,28.077479430111932,68960000,3.239562511444092,467.0255206427034,3.6196022991637196,0.0005,7.552596092224121,0.42693853,25.58076319717581,13897.604975223541,24.651902718499723,9.000301e-10,40.20877342117423,6.496239185333252,26.473369598388672,1.6234941482543945,4.511970311846502,30.911924600601196,430,2.50991153717041,800,0.0036507337,0.008471498255287709,0.852891425589661
106.89990458220262,339.98744624018434,30.1406192779541,0.020958371,0.03214381907491506,0.7158256375703943,0.16190767288208008,800,7.25047755241394,196.0855129850427,70.32673626976607,2.847294807434082,0.42651707,88.34295352876813,24.546793664997374,69120000,3.6907308101654053,463.08276799241577,3.463709205926745,0.0005,7.502374172210693,0.42652982,-10.531087567825931,13930.721711874008,24.683068121775,2.3543834e-10,41.70965039951224,7.258679628372192,27.927723169326782,2.000979423522949,4.211113669563879,33.10610747337341,431,2.8474347591400146,800,0.005235833,0.008811064906750987,0.8922947611276254
102.19391135392972,362.93186401739877,29.22357201576233,0.020768216,0.033014885319529064,0.6534563218120129,0.1993415355682373,800,6.836640357971191,208.3516880556427,64.17568962078232,2.9735095500946045,0.42599165,67.6160179601711,27.12242285887027,69280000,3.6899139881134033,466.060528766979,3.6957085269453795,0.0005,7.186822891235352,0.42584178,-35.52478589459733,13963.025073289871,22.659877200666674,-1.8477449e-10,37.78332186736882,7.0303263664245605,27.007245779037476,1.9700191020965576,4.684437088981949,32.27754330635071,432,2.973978281021118,800,0.008684197,0.007977472060708332,0.789678574440838
106.66641956273374,356.3123730489178,28.781963348388672,0.042076245,0.03294947182880708,0.6760171331703229,0.18385910987854004,800,6.750955820083618,204.85042857237298,66.39948547207416,2.9391849040985107,0.42552286,78.21187363559774,26.303285737629558,69440000,3.3843753337860107,468.4839707674065,3.6294696369528143,0.0005,7.982017755508423,0.4255083,25.335656429314998,13994.865018367767,24.638573356221556,-9.536753e-11,39.24713066795054,6.972785949707031,27.138395071029663,1.425168752670288,4.578118286883981,31.83052396774292,433,2.939417600631714,800,0.013278531,0.008361210986386878,0.8419099350090731
107.23288622352602,335.15184125529925,29.58418583869934,0.08173021,0.032923665133423576,0.7573479242587056,0.21195721626281738,800,6.8501129150390625,193.0320464468565,74.41235949286292,2.5768227577209473,0.42489877,70.82529262875372,27.79041778948165,69600000,3.528054714202881,470.0743570565957,3.413690756677401,0.0005,8.041355609893799,0.42488214,62.75005403520673,14027.300172328949,21.358478743923875,-1.0967256e-09,44.44439043216897,7.181065082550049,27.87226366996765,1.2946357727050781,3.981752731610153,32.41849493980408,434,2.577193021774292,800,0.02432979,0.00917770379589124,0.7818241854098116
113.35813239922433,339.05750796000996,27.909031867980957,0.029233139,0.03283566060723915,0.7395371305125966,0.1484527587890625,800,6.34793758392334,195.4998311488465,72.65504923471168,2.9168617725372314,0.42439744,84.28992112977141,25.184459084628713,69760000,3.0394821166992188,459.75301842132484,3.4544568025848297,0.0005,7.837366819381714,0.42419088,-0.2977462393118895,14058.199372053146,25.466782731824065,-1.335144e-09,43.24423753853186,6.780281066894531,26.21000576019287,1.5259301662445068,4.231838764161625,30.891777992248535,435,2.9169700145721436,800,0.007613777,0.00915210071411736,1.0025650327782825
107.46393567955187,328.8866544411541,28.70610284805298,0.08924725,0.03210347752333415,0.7914951858743474,0.17754697799682617,800,6.646544694900513,189.7558005051984,77.77545896708851,2.7279396057128906,0.4240765,75.47760670945782,27.074790503227543,69920000,3.122046947479248,467.8212081815435,3.350329999611815,0.0005,7.297666072845459,0.42392656,20.180503181272833,14089.718046665192,23.8146153655862,5.096197e-10,46.395452811349934,7.081712245941162,26.475172519683838,2.004425287246704,3.8938070852663715,31.50955629348755,436,2.728036880493164,800,0.020159379,0.009598544941911223,1.0122707609582475
111.48782230779904,352.4636397900407,28.12381863594055,0.033212334,0.03380432089198037,0.6840439312099397,0.14043760299682617,800,6.6615753173828125,203.14632134114362,67.1627396918265,2.567655563354492,0.4235692,92.00322266809317,24.355630919043683,70080000,2.8678834438323975,465.4614010615028,3.5925384604052355,0.0005,7.466968774795532,0.42358267,-40.104125829525664,14120.539708137512,26.845324485506694,-7.7486034e-10,39.61875436061274,7.093417644500732,26.45781111717224,1.4862775802612305,4.572096141349926,30.814586877822876,437,2.5678629875183105,800,0.011183788,0.008653287642176549,1.0129821224107594
114.5801951478594,328.88941433470825,28.625600337982178,0.013533726,0.03300086046707921,0.784862926938937,0.21536827087402344,800,6.265553951263428,190.23309212285182,77.11087195677892,2.684014320373535,0.42317268,86.36507141088964,16.710967491042524,70240000,2.9357056617736816,474.461903100854,3.3521595403583966,0.0005,7.943985462188721,0.42310125,8.347829307861891,14151.944149017334,28.309881532227003,9.655952e-10,45.85291378824169,7.089189052581787,26.928282260894775,1.4501099586486816,3.9789210113557734,31.396737575531006,438,2.6842362880706787,800,0.0049238848,0.009802687456493396,1.1952582607291382
113.45168626841507,351.8337366054088,29.832624912261963,0.07082397,0.03448437627887539,0.7169265558832912,0.2295670509338379,800,6.536164045333862,202.73433369200237,70.41330249111212,2.3987340927124023,0.42258927,86.0662921640127,24.611856070247626,70400000,3.1363308429718018,471.00625587027776,3.586783010942703,0.0005,8.064584970474243,0.4226251,-25.148532862859348,14184.315786838531,28.97936272852248,-4.172326e-10,41.652586160050106,7.252315998077393,27.53066396713257,2.0431582927703857,4.430109391116942,32.36229753494263,439,2.3988823890686035,800,0.021421228,0.00910015248974366,1.1572950534282862
111.17296423463483,361.376871379848,28.92786145210266,0.047953572,0.03457311437436793,0.6782113381981644,0.21551728248596191,800,6.774850845336914,207.84934507766775,66.59077204611889,2.1414499282836914,0.42182562,90.0896710531275,26.245177769651733,70560000,3.0410780906677246,471.0637401169563,3.684277133854983,0.0005,7.817530632019043,0.42189267,-30.71251739005558,14215.465606451035,23.996103486887673,4.589557e-10,39.10016483371116,7.076260805130005,27.250203371047974,1.4132945537567139,4.83419188370023,31.14291024208069,440,2.1415653228759766,800,0.014075962,0.008293089870288066,1.0547471932875514
116.79607227440138,340.7749399989114,29.25380301475525,0.04769013,0.03390722047799931,0.78002481889357,0.18883419036865234,800,6.487640619277954,196.62239593380465,76.6425586241056,2.2504165172576904,0.42089337,86.47284970440091,29.556682506655847,70720000,3.727464199066162,480.87705398466034,3.473427987075585,0.0005,8.403639078140259,0.42085743,-19.097738991860602,14247.075511932373,27.479800859387698,9.417533e-10,45.462366059263665,7.266648054122925,27.991377353668213,1.0344183444976807,4.279551989830461,31.599079847335815,441,2.2506308555603027,800,0.013317932,0.00954208093472863,1.2772774229022192
113.95111055268582,358.9407881476275,28.546265363693237,0.0687914,0.03527942577896782,0.7144652506616739,0.20522117614746094,800,6.656294822692871,206.45459195061318,70.17713334898238,2.2431480884552,0.420167,81.17106950343226,32.967635471176735,70880000,3.1208560466766357,472.2647219772318,3.65962022149611,0.0005,8.45299243927002,0.42030233,-15.669105106501586,14277.985136270523,24.746106108462644,2.503395e-10,41.408399925716914,6.748149871826172,27.09394383430481,1.2080373764038086,4.68283128945578,30.90127182006836,442,2.2432456016540527,800,0.018996371,0.008718379612141081,1.119266874275995
110.1998002096373,342.96736354912275,28.659727573394775,0.050619584,0.03351749256078026,0.7691649376519479,0.1790478229522705,800,7.064681529998779,197.6719906021152,75.56905317251756,2.214348793029785,0.41985685,81.18861952509988,33.68316390529514,71040000,3.3634400367736816,461.0391453218858,3.495333670504398,0.0005,7.548367738723755,0.4197836,-38.74826147090654,14308.98355937004,23.71340411815496,1.3321637e-09,44.86928179858035,7.083012819290161,27.17603588104248,1.277052402496338,4.308564079087111,30.991823196411133,443,2.2144713401794434,800,0.018579977,0.009338894576703638,1.0593868596661655
112.36917208374996,331.70881744559506,29.1174476146698,0.030044928,0.03352956197025356,0.7853671198154698,0.17696690559387207,800,6.887996196746826,191.5344891267785,77.17051008502453,2.223336696624756,0.41937655,85.53701685443778,29.344498011028534,71200000,3.2946598529815674,463.7146018166799,3.3809467784100815,0.0005,7.7708282470703125,0.41931802,23.86718777794646,14340.423627376556,27.23576269804914,-1.2516972e-10,45.92533492572615,7.305469036102295,27.491093397140503,1.4023537635803223,4.062549639221133,31.431278467178345,444,2.223504066467285,800,0.007044117,0.009739520159594874,1.1842910104081552
110.17875902433221,358.35763940515676,28.868374347686768,0.041457146,0.03516894253080452,0.6839353465860268,0.16572189331054688,800,7.011756896972656,206.08695099350186,67.15883994510837,2.134887218475342,0.41897023,85.12097639356688,25.908217102144953,71360000,3.179992198944092,471.42484323998,3.653720633986921,0.0005,8.35137939453125,0.41883966,-0.03631739343261747,14371.53484249115,25.80555377210417,-2.0861626e-09,39.536572029859144,6.6310036182403564,27.37397527694702,1.2969918251037598,4.648535123803653,31.102521181106567,445,2.1350088119506836,800,0.0093727615,0.008594527279079205,1.016349319399217
109.15227661087022,359.92224520892137,28.601447343826294,0.021656366,0.03477393952169903,0.6837789028684389,0.15421223640441895,800,6.675113677978516,206.42812459644608,67.15467006223894,2.4383296966552734,0.4183794,80.06285712611779,29.30118234922408,71520000,2.9709203243255615,463.968764383019,3.668466226706384,0.0005,8.133901834487915,0.41835323,10.696677653101956,14402.689395427704,25.111177423783563,-2.622604e-10,39.60360167732454,7.178191661834717,27.123123168945312,1.2934093475341797,4.835896500333978,31.145525217056274,446,2.438552141189575,800,0.0056346357,0.008399454249201549,0.9462843547117532
109.70816058940238,352.4334956660286,29.643665075302124,0.00024881156,0.03365035670929237,0.7341760110491345,0.40247368812561035,800,7.457729816436768,202.6243565175604,72.1200161743553,2.3878333568573,0.4174648,74.4732381126736,27.822156203889474,71680000,3.1817662715911865,464.01468315566444,3.590440248133887,0.0005,8.39934515953064,0.41735587,36.27298383728799,14434.819651603699,24.710556301082352,9.53674e-11,42.7577746463829,6.634660005569458,27.681078910827637,1.4758496284484863,4.442076575359178,32.11131000518799,447,2.3879871368408203,800,0.0017774941,0.009009653449382196,0.9717656940149059
109.83290440955645,348.3038765875202,29.350913763046265,0.02452064,0.033740649360110744,0.7402372400228061,0.18638062477111816,800,7.222717523574829,200.40516933041567,72.71926147762957,2.247055768966675,0.41691497,75.86888918009039,25.836238645578618,71840000,3.2821455001831055,465.06362532742924,3.5484973582729142,0.0005,8.156438112258911,0.41677597,7.892061969656621,14466.52034330368,24.585082164032144,-1.4543534e-09,43.19610513105774,6.970356702804565,27.629502296447754,1.5067932605743408,4.350618997008129,31.69059109687805,448,2.2472646236419678,800,0.009818904,0.009086503805301746,0.9310936810662764
109.76318258223459,362.9784380555736,29.187410354614258,0.016331526,0.03380497629605565,0.6700931311710275,0.20244503021240234,800,6.570159435272217,208.46002127841624,65.79546160250082,2.219407320022583,0.41645446,83.03325147532979,25.442201714106538,72000000,3.1749510765075684,469.6515699242023,3.6984256618897393,0.0005,8.649755239486694,0.4164833,-42.9243849379357,14498.064301252365,27.649437602451815,-7.9870227e-10,38.7521295885855,6.949007987976074,27.37488317489624,1.5657958984375,4.869346003199604,31.534353733062744,449,2.219527006149292,800,0.0066901087,0.008548884578912924,1.0043565840581055
114.20331721181164,352.3528184572421,29.60008192062378,0.03411574,0.03388990819430752,0.717519774449687,0.1800696849822998,800,6.869415044784546,202.9587343790438,70.47801909855907,2.3946471214294434,0.4158688,84.28429169412408,25.834281360216593,72160000,3.1672966480255127,468.53995533565774,3.590250779154904,0.0005,8.435714960098267,0.41577566,7.162084104475976,14530.127825021744,28.03116309195715,1.0132796e-10,41.741117084583685,6.657608270645142,27.443161725997925,1.9458270072937012,4.468131436276215,32.05669093132019,450,2.3947606086730957,800,0.009178122,0.009023497687082683,1.0812458880308298
117.75925586679679,356.52974468855217,29.26995277404785,0.015361788,0.03372681516776659,0.6908928776573388,0.17641496658325195,800,6.577702760696411,205.31258435393227,67.83840991937728,2.2377140522003174,0.4153308,81.88089956035968,24.588851912376537,72320000,3.2987027168273926,477.2831658669487,3.6335867024422295,0.0005,7.945033550262451,0.4152403,-15.839113670464332,14561.743561029434,28.472930080249558,-2.5033947e-10,40.09046621899971,6.948804616928101,27.245587587356567,1.8218257427215576,4.591929116054768,31.60785675048828,451,2.2378625869750977,800,0.0057293964,0.008822048566811909,1.0483287519064166
114.64734291053001,353.0341839675823,29.137295246124268,0.012513194,0.03326485098846877,0.7244164601458634,0.25204944610595703,800,7.357140779495239,203.470167661192,71.15407463431397,2.277428150177002,0.41496438,81.42934186067126,19.817014337432926,72480000,3.270336866378784,465.7709650851507,3.597265961319462,0.0005,7.885876655578613,0.4149302,9.487685855186132,14593.305031299591,28.477955674400633,5.722046e-10,42.11899556814666,6.682539939880371,27.478794813156128,1.3817813396453857,4.453331406937064,31.538209676742554,452,2.277538537979126,800,0.0038260748,0.00906554386089186,1.137301043999775
111.53943576789983,341.18984469023485,30.033764123916626,0.0023877572,0.03348059784727591,0.7578223062680202,0.1913769245147705,800,7.319266319274902,197.16359414277483,74.44919179199778,2.3122453689575195,0.4148552,82.90053338259644,28.14268047786766,72640000,3.2314019203186035,473.2080760535861,3.4774506446681737,0.0005,8.375357866287231,0.41485795,19.32577077762652,14625.764771699905,28.13090115513204,-6.079673e-10,44.1648203218145,7.188357591629028,28.39344358444214,1.4065642356872559,4.277199841116357,32.45313286781311,453,2.3123645782470703,800,0.0023516833,0.009394557442295027,1.180493974234731
112.19543148656801,334.8591124747369,29.920522928237915,0.03274055,0.03326718117286984,0.7934328587866433,0.20270895957946777,800,6.748316764831543,193.80992972840482,77.95885332132862,2.224642753601074,0.4146996,80.17818637099231,28.54836047257454,72800000,3.3525795936584473,493.5799888703556,3.412393814236846,0.0005,8.367002248764038,0.41484463,-16.58147167637718,14658.002608776093,26.513043799540153,3.8743017e-10,46.392239672555554,7.03524112701416,27.808944940567017,1.8775196075439453,3.842530545301805,32.230019092559814,454,2.2247488498687744,800,0.0070745065,0.009692934854107084,1.144193946129331
113.24959433870022,343.79719420908106,28.918607234954834,0.018368864,0.033706245314360735,0.7569524182216337,0.21414399147033691,800,7.021326065063477,198.3497264476135,74.36215199216194,2.204928398132324,0.41421902,86.97209288407649,26.642908019794458,72960000,3.553424835205078,469.14571160514845,3.5046727485987845,0.0005,7.869257926940918,0.41415098,-19.191491827247276,14689.225013971329,28.04426530202472,-4.410743e-10,44.11180815706569,6.7222771644592285,27.221883535385132,1.4310591220855713,4.39593179042929,31.21227717399597,455,2.2052698135375977,800,0.004489658,0.00934988298036622,1.1788579138488133
114.31718956975304,339.83179594256245,29.53099775314331,0.0068033966,0.03406587143311944,0.7517743739624845,0.17481184005737305,800,7.008332967758179,196.0097273343351,73.8523886799971,2.3212504386901855,0.41362685,98.73795883812137,23.784954619505164,73120000,3.521519899368286,480.2481436926721,3.465277104098539,0.0005,7.545720100402832,0.41361615,-59.16469671372673,14721.19085097313,27.13348071887044,-6.616115e-10,43.852316481091165,7.254699468612671,27.268144369125366,2.0597927570343018,4.339377703721355,31.9555401802063,456,2.3217484951019287,800,0.003254861,0.009245924899031638,1.1439417911215173
112.90203128499562,356.67322942494894,29.5354425907135,0.009653141,0.03420363381455643,0.7043677256821941,0.18325448036193848,800,7.213524103164673,205.53692173214898,69.17460796173138,2.204528570175171,0.41303104,85.51411336150832,33.12381334005562,73280000,3.6001315116882324,474.2738519693496,3.635729757254236,0.0005,7.716078519821167,0.41304544,8.766406649871453,14753.021389007568,25.901631661409354,1.4185906e-09,40.825782617345496,7.3263490200042725,27.817657709121704,1.5065197944641113,4.579239956494193,31.816134214401245,457,2.204878091812134,800,0.003499501,0.008722191930353762,1.0176859657237205
111.64148942533765,351.3281666630869,29.49775767326355,0.062297806,0.03376355348819422,0.7344307376117966,0.2101762294769287,800,7.657917022705078,202.26701042871792,72.1384216521103,2.308044910430908,0.41266826,86.11224365372766,28.35651399122999,73440000,3.543471336364746,475.99277535301695,3.581635592752044,0.0005,7.304089069366455,0.4126358,-7.803917832014054,14784.925997018814,27.17096155411853,1.4960765e-09,42.69262702439024,7.128634214401245,27.674034595489502,1.5852594375610352,4.528551466622557,31.896262884140015,458,2.3081934452056885,800,0.02031542,0.009131984625331113,1.1157067267139953
116.39474788811746,330.01256842653396,29.194571018218994,0.08610597,0.03222449004741723,0.8386515551213899,0.19437360763549805,800,7.183362007141113,190.72132509153224,82.447829192854,2.3098855018615723,0.41227832,78.34286494906513,22.963456599946902,73600000,3.444140672683716,471.42592299201493,3.362059747432478,0.0005,7.917466640472412,0.41227868,11.336552002557742,14816.571645975113,29.330525128107432,3.427276e-11,49.154956680290525,6.719456195831299,27.37285804748535,1.5356380939483643,3.904026138647485,31.6339111328125,459,2.309978723526001,800,0.030077714,0.010122315705600935,1.3445684430276248
121.50654423817635,351.9283000424946,29.13294005393982,0.0030821634,0.03377957852052045,0.7274872589149828,0.1870403289794922,800,7.330633640289307,202.9568549127394,71.4685550968098,2.4080922603607178,0.4120424,89.849848001747,23.069703907304568,73760000,3.712212085723877,478.1792814204956,3.5872423011938706,0.0005,7.953798055648804,0.41191307,15.491417580519164,14848.191667318344,34.7331414759161,-4.0233142e-10,42.22116359689857,6.838982343673706,27.814680337905884,1.095212697982788,4.495937624586736,31.59659457206726,460,2.408205986022949,800,0.003513351,0.009393182750964242,1.235123407453779
125.34780927054456,322.5111018778465,29.607646226882935,0.040053956,0.033575099598109455,0.8012382933968284,0.1997530460357666,800,7.210996866226196,187.24890892175915,78.76313295365794,2.1830949783325195,0.41174826,107.56631975425873,21.318797519496876,73920000,3.293426275253296,476.7688464725814,3.289763185371492,0.0005,8.495557308197021,0.4118922,-22.717671846740792,14880.090307712555,36.34205068077034,2.193451e-09,46.68870149444567,6.69632625579834,27.734935760498047,1.6392405033111572,3.9163683420813755,31.89185857772827,461,2.1834781169891357,800,0.01117711,0.009978546155581679,1.3681402026937635
119.62482432790577,357.9123174822674,29.800264596939087,0.034595203,0.03312549549969825,0.7012697099549907,0.1649622917175293,800,7.312413215637207,206.18880725179577,68.8778325782054,2.3611226081848145,0.41117606,84.04923292488714,18.420989348385604,74080000,3.6444897651672363,469.012032159713,3.646893247645217,0.0005,8.13187289237976,0.4110079,12.885317574484725,14912.334220647812,33.213887183035034,-1.4930965e-09,40.68018601397587,6.856473445892334,27.87164044380188,1.7309350967407227,4.518998839725658,32.23322558403015,462,2.3615646362304688,800,0.008507832,0.009079851455063181,1.1965781695298054
122.50590988588914,324.8687456605037,30.411415576934814,0.058954004,0.032780376606903416,0.8535239062425815,0.19196438789367676,800,7.540969133377075,188.5885365424549,83.92196571695446,2.6492624282836914,0.41064832,83.04918570808863,17.554316344168768,74240000,3.3800299167633057,467.1007658141175,3.311965689809331,0.0005,7.9796741008758545,0.4106764,-25.32495058068247,14945.471935749054,34.481603905380354,-4.768371e-10,49.84984998954478,7.354526042938232,28.267874002456665,1.923079013824463,3.670277335638074,33.10827994346619,463,2.6493773460388184,800,0.019278178,0.010319288297728605,1.4525758161013322
117.55733014875715,342.8124613371598,29.119028568267822,0.083897464,0.03350610976319633,0.7304637872256898,0.16621637344360352,800,7.1483612060546875,197.81948197433357,71.75110957195466,2.6558680534362793,0.4101541,98.04066737798617,20.475317513894947,74400000,3.2899513244628906,471.3870266191021,3.49501764945866,0.0005,8.223345518112183,0.41022968,-17.60192900486552,14977.31762123108,32.03937470817278,-1.6093255e-09,42.462807779108964,6.822795152664185,27.44249439239502,1.4426276683807373,4.255147910651411,31.837740898132324,464,2.6559829711914062,800,0.025880342,0.009300267535764066,1.2258454659770193
121.82988183829707,336.0780111874453,28.705644369125366,0.046848316,0.03344226463240831,0.7861086376639883,0.4317343235015869,800,7.294933080673218,194.0375977964555,77.24608823185393,2.2705318927764893,0.40958443,88.99580074500956,19.358991523235588,74560000,2.9817285537719727,472.71747466224707,3.4257613156264,0.0005,7.900865077972412,0.40952215,-6.568044362354465,15008.357474565506,36.51211639993165,-1.6927719e-09,45.74182160093458,6.713472843170166,26.862907886505127,1.3822150230407715,4.207025432798597,31.03300929069519,465,2.270676612854004,800,0.0089032985,0.009993347435490444,1.356203807849582
122.89403658463574,338.22303407281913,28.773674249649048,0.03348297,0.032907283155363946,0.810629015685352,0.36554408073425293,800,6.999969482421875,195.05508581931883,79.66062634129183,2.586561441421509,0.4091242,77.54979893167067,15.543138708978715,74720000,3.627290964126587,468.2571285788368,3.4464987767686224,0.0005,7.186779260635376,0.4091694,-7.411443514825613,15039.80157160759,35.62347083215939,2.0861615e-10,47.29990608871838,7.003217935562134,26.82753610610962,1.5507090091705322,4.0561735396135346,31.436509132385254,466,2.5867021083831787,800,0.007971965,0.010200929858289754,1.3942727396141146
122.73194966235393,347.0040977623372,29.731178283691406,0.026731534,0.032945197550007424,0.7210195245587749,0.15906333923339844,800,7.246203184127808,199.81828765336388,70.80130194444853,2.7406251430511475,0.4089696,89.3825374259644,19.170470182272624,74880000,3.579322338104248,472.7627189117974,3.5360487900905775,0.0005,7.34731912612915,0.40877935,-36.01371655455754,15072.356996059418,36.798348382862144,7.18236e-10,41.82011581575093,6.690574645996094,28.070616006851196,1.4724371433258057,4.396240096556561,32.54510307312012,467,2.7410032749176025,800,0.008274354,0.0096300730139839,1.232120544272207
121.874237519754,344.37622799647477,28.7629656791687,0.049662337,0.03389786401170477,0.7551286342880442,0.4727504253387451,800,7.461460590362549,198.93641222470418,74.16367663806885,2.395874500274658,0.40866134,87.64342943303934,14.620765002101857,75040000,3.687573194503784,477.81601595483085,3.5108087027594634,0.0005,7.848761081695557,0.4086941,-31.454839217714028,15103.67478442192,33.99883359362239,1.7881394e-10,43.99341969801106,6.184696674346924,27.104703903198242,1.1436147689819336,4.246892747344525,31.309505224227905,468,2.3967010974884033,800,0.011141462,0.009814555589829967,1.3360090922638344
120.62666390396193,352.1119017018776,29.462815046310425,0.013796132,0.033843086361208995,0.7063608034528954,0.19115138053894043,800,7.060062885284424,203.08277368617397,69.34445147488107,2.399923324584961,0.40816098,89.17165462010566,21.370252157254416,75200000,3.7093772888183594,470.22570884524094,3.5893845964574282,0.0005,7.863656997680664,0.40805346,-10.547693579544665,15135.63888669014,34.82194328629011,-1.0252e-09,40.87145692485984,7.1743245124816895,28.076404809951782,1.1552386283874512,4.489501583258234,31.954967498779297,469,2.400526762008667,800,0.0037773543,0.009353676511122322,1.228577069609431
120.97423953032059,357.8640387480735,28.185752153396606,0.032480188,0.034461522263263024,0.694368762235379,0.16517972946166992,800,7.5522613525390625,206.1678599055891,68.1656439384352,2.5861308574676514,0.40800098,85.5225223654735,20.459105500532605,75360000,3.445046901702881,469.42700464671276,3.6484436997290666,0.0005,7.767471551895142,0.4078844,-34.41531716140964,15166.526362657547,33.84803238985551,-2.9206276e-10,40.22363732905225,6.308231830596924,26.950271129608154,1.0415887832641602,4.606569479888143,30.87805938720703,470,2.5864615440368652,800,0.010732421,0.009101087447978608,1.1838414178809606
118.5872162967706,342.4016204122072,29.63743782043457,0.04592641,0.03495156098421879,0.7651045061603622,0.15553879737854004,800,7.6838538646698,197.46980320129586,75.15077575551511,2.31996750831604,0.4076828,88.37925294090988,21.596336627698495,75520000,3.3515398502349854,480.8013422106505,3.4919760034330714,0.0005,7.339231967926025,0.40761578,-19.42299426533847,15198.58944439888,31.805631023937536,3.6954878e-10,44.61392185062229,7.193960905075073,27.81466794013977,1.6295833587646484,4.23554107643382,32.05601143836975,471,2.320077896118164,800,0.01142568,0.009557200447421338,1.3150689186537454
119.92950744140225,335.8288796361396,29.6128146648407,0.07840258,0.03398203704909392,0.801457580165257,0.2091083526611328,800,7.603402137756348,194.15928646587219,78.73274195544016,2.2768640518188477,0.40730286,87.71564589424901,21.299262285255477,75680000,3.6436431407928467,478.15352776505205,3.423814072390788,0.0005,7.568367004394531,0.40719056,18.02488912985564,15230.554161787033,33.342497475299126,-1.6927719e-09,46.76656730194147,6.666075229644775,27.50649619102478,1.8621835708618164,4.019116320129865,31.954071044921875,472,2.27726411819458,800,0.025967624,0.010000326686809625,1.3989148815372596
114.5996689052659,368.0331698600437,29.08780813217163,0.046173617,0.03497459324181362,0.6609420119783311,0.4720892906188965,800,7.236536264419556,211.19459993461288,64.8350549180441,2.6351382732391357,0.40687242,82.22674975395404,24.115993702758594,75840000,3.3086323738098145,468.15218206118624,3.752169969292666,0.0005,7.741407632827759,0.4068962,8.685037598972713,15262.434568405151,27.959167884820598,-1.1444092e-09,38.14979268980207,6.819036960601807,27.117202520370483,1.4603769779205322,4.879096712542732,31.862886667251587,473,2.644284725189209,800,0.012516037,0.008607637795308981,1.0974803887000544
113.15960674845995,339.9021031464451,29.676854133605957,0.022818094,0.03455871977576549,0.7587433899062278,0.17821645736694336,800,7.684903144836426,196.270819658452,74.48632009221879,2.6061055660247803,0.40620455,93.35203347552016,28.10398077510295,76000000,3.2802419662475586,469.09390571533464,3.4662353349290393,0.0005,7.175290107727051,0.4063396,-22.80767178172455,15294.94305562973,28.4304982729664,-1.1175871e-09,44.28348715650631,7.180528402328491,27.56527042388916,1.8862645626068115,4.235610745355241,32.498987913131714,474,2.6064698696136475,800,0.006639282,0.009653266779579735,1.2159284593810171
111.48273150083345,353.6594789055556,29.31906485557556,0.01602205,0.035123688292443084,0.7304274353008782,0.16627144813537598,800,7.566757917404175,203.4411959436474,71.68795869014465,2.7153687477111816,0.40551522,79.6779350281847,24.635920742607386,76160000,3.5838475227355957,476.81949211584066,3.6046735879981266,0.0005,8.043539762496948,0.4054607,13.574522958392516,15327.155983686447,28.59089178558233,-3.3080583e-10,42.63674283555896,6.406006813049316,27.5684494972229,1.5295777320861816,4.448519955807419,32.198752880096436,475,2.7155115604400635,800,0.006063573,0.009438641043001482,1.1457081677317855
110.76460004351512,333.1910695940219,28.720338582992554,0.09840665,0.03394713793424411,0.7994116996316452,0.16080546379089355,800,7.053929567337036,192.1715072441011,78.49137793097067,2.348562717437744,0.40497363,83.09338444238864,28.440900807129818,76320000,3.769186019897461,466.65684182366914,3.3961080493102678,0.0005,7.314615249633789,0.40488943,10.370624047638184,15358.417668581009,26.21179553667914,-5.364411e-11,46.8452166027427,6.922063827514648,27.080623626708984,1.4492528438568115,3.978906050262813,31.252455949783325,476,2.348705530166626,800,0.025738299,0.010018757736696504,1.2001325434341412
115.40996493342637,354.2515614433715,29.703768491744995,0.029632188,0.035173006421466486,0.715593310309292,0.18538951873779297,800,7.683987617492676,203.83775359615208,70.2220415071769,2.5364911556243896,0.4044653,87.7679093369828,23.974812768169485,76480000,3.592689037322998,475.40642306215074,3.611183857383148,0.0005,7.628187656402588,0.40448296,-14.03022870644488,15390.815099954605,30.174962199089762,9.2983254e-10,41.59474819631609,7.320640325546265,28.210922241210938,1.2706704139709473,4.5726818315239735,32.38270306587219,477,2.5368471145629883,800,0.006779544,0.009386640990604085,1.2234911491173215
114.24320696576545,359.6114435304997,30.100738763809204,0.046851296,0.03554105332056994,0.7105256976999929,0.1652984619140625,800,7.974859237670898,206.64565948007993,69.71400852460096,2.8609519004821777,0.40412816,81.11543387055974,25.726452739019233,76640000,3.035573720932007,479.5152858937795,3.665958353581175,0.0005,7.530583143234253,0.40429434,-3.1956379324420725,15423.853034734726,29.3796705554027,1.4036894e-09,41.2869360127997,7.7704176902771,28.2709743976593,1.6386685371398926,4.647032135754217,33.031213998794556,478,2.861098051071167,800,0.013403525,0.009329063814070384,1.1524998745313386
116.14453880015967,348.6049545353975,29.755472421646118,0.040889915,0.03443457925313858,0.7507571852723885,0.2104039192199707,800,7.037391901016235,200.76031554540606,73.69918353784607,2.8849167823791504,0.40392685,82.60522853679956,20.255085760850974,76800000,3.2864065170288086,469.7361012626374,3.553158012723118,0.0005,7.724246501922607,0.40384784,-45.65990669272412,15456.6557867527,32.72722841558975,-4.768368e-11,43.771407560445226,7.153759956359863,27.2243492603302,2.254028081893921,4.378663092400257,32.792338609695435,479,2.885070562362671,800,0.012314235,0.009769489879204441,1.3103092301921437
115.79256678390554,345.01056188946626,28.764909029006958,0.11040596,0.035038080524941506,0.770681711594971,0.18053460121154785,800,7.121622085571289,198.5297360075065,75.66114122655335,2.492534875869751,0.40372702,82.91176563158884,27.257863097091235,76960000,3.0398600101470947,475.76487539813724,3.5165044366255316,0.0005,7.78281569480896,0.4036787,18.04961599577534,15488.045802593231,29.216007231917406,-6.705522e-10,45.00206010550805,7.068606376647949,27.29913902282715,1.2550134658813477,4.3374827452880504,31.35843777656555,480,2.4926769733428955,800,0.027542558,0.00981635781340866,1.253827207706712
118.45722245311772,371.2407482341952,28.91307830810547,0.06213994,0.03515371919816881,0.6848766104701176,0.16607189178466797,800,6.945230960845947,213.10522544985074,67.17357700268587,2.74825119972229,0.40350878,70.11730803174609,17.6963945741896,77120000,3.3730623722076416,484.1134674581772,3.7828868655182464,0.0005,7.611609697341919,0.40342447,25.944843034190065,15519.810832500458,33.068916754480504,5.9604765e-12,39.5779671392422,7.452642440795898,27.373013496398926,1.3398239612579346,4.905491610401079,31.756296396255493,481,2.7485010623931885,800,0.018420001,0.009303212253894024,1.208767341185158
120.39037903129038,352.2296418649662,29.102330207824707,0.054121234,0.035961456749281064,0.724462231574085,0.15041661262512207,800,6.999140977859497,202.82047438373175,71.07770900852952,2.3839895725250244,0.40325725,93.02462368956789,24.617198819610856,77280000,3.2946584224700928,476.3289804995958,3.5912376397362595,0.0005,7.439197301864624,0.40317604,-17.57816993357017,15551.46699810028,33.39678600731393,-1.5974045e-09,42.05641975835344,7.529756546020508,27.373321533203125,1.509227991104126,4.565259759681108,31.630549907684326,482,2.3841490745544434,800,0.012807499,0.009782700113295956,1.2847161505900757
119.9924424803143,339.1445421449028,29.70390224456787,0.036512148,0.035525299711429,0.7732852627478751,0.23685693740844727,800,6.800805568695068,195.83973137066033,75.89535113270472,2.4888229370117188,0.40285453,95.33700441004643,20.310177261421988,77440000,3.2857282161712646,475.4020282978672,3.4592609230623914,0.0005,7.87440037727356,0.4028862,-7.498627178742939,15583.748678445816,34.5256150557997,-1.7881386e-11,45.070583394520135,7.4264607429504395,27.90516233444214,1.5316088199615479,4.256918865137489,32.244685649871826,483,2.4889869689941406,800,0.007965542,0.01037410801940643,1.3685736846474783
119.28912446016747,350.91736529757225,29.962156772613525,0.03947201,0.035906783794819146,0.7152264455446224,0.18716144561767578,800,7.118317604064941,202.03917172632214,70.15272403896687,2.2262487411499023,0.40219086,90.11949705928582,21.470154018860626,77600000,3.4745712280273438,485.2990581884641,3.578260431628971,0.0005,8.453647136688232,0.4021675,-2.820326218148454,15616.002532243729,33.927037289916974,-3.6358835e-10,41.460408221155284,6.773760557174683,27.915701150894165,1.8298325538635254,4.554827700950458,32.24323105812073,484,2.2264649868011475,800,0.0108877355,0.009976505592155875,1.268249801203639
117.31144855934531,338.5289107365716,30.105030298233032,0.03000553,0.03601578666907645,0.7732382080580724,0.4754805564880371,800,7.2375993728637695,195.48466668037955,75.87914409394737,2.155137300491333,0.40173307,88.05410848324958,23.3265963497938,77760000,3.316823720932007,489.49068934057794,3.452682532961597,0.0005,8.34900164604187,0.40175238,-8.053195723548301,15648.34299492836,33.16249470043315,-9.298324e-10,45.12044258256816,6.816246747970581,27.708029747009277,1.8722596168518066,4.1086795671576235,32.333943128585815,485,2.1552670001983643,800,0.007844,0.010539574133877773,1.351477433941837
116.48012285363727,352.5532838120446,29.57717728614807,0.06602365,0.036585520660861015,0.6997268581867702,0.20043396949768066,800,7.599124193191528,203.16441288053767,68.60526471991263,2.3773674964904785,0.40140554,85.86021379268874,22.485676000416735,77920000,3.4544758796691895,486.6462908427853,3.5963401262919237,0.0005,7.60529637336731,0.40143272,-16.562544905616747,15680.371329784393,31.609341797192535,-1.0848046e-09,40.66945875436636,6.967846632003784,27.80011558532715,1.549469232559204,4.422197295950067,32.011714935302734,486,2.3775980472564697,800,0.019396728,0.009867472412194859,1.2151921801068413
121.02613349190659,343.83129415379665,30.862071990966797,0.067027725,0.034881574579852796,0.7480010662915482,0.23834705352783203,800,7.73562216758728,198.27465742349887,73.38258707268527,2.216567277908325,0.4011488,85.77856370550911,16.973105366809637,78080000,3.3953824043273926,477.36972180961806,3.5057965368185884,0.0005,8.035929441452026,0.40119183,-10.22269068958846,15713.590059518814,35.5813011285619,1.6868116e-09,43.562457975469044,7.100505590438843,28.229102611541748,2.3055174350738525,4.298271309746471,33.21062183380127,487,2.216707468032837,800,0.017122615,0.01043696628696676,1.325263929365296
114.71581343616084,325.7607298944021,29.594390392303467,0.041172627,0.034875315630913985,0.7778730812822069,0.22203516960144043,800,7.534722328186035,188.40076252295484,76.32585593201655,2.2447142601013184,0.4009534,98.94968107701777,21.117022217779997,78240000,3.261415481567383,475.79959578898,3.322845586500068,0.0005,7.985175132751465,0.40108696,-55.919350656206944,15745.553384542465,32.271005703811234,1.0788442e-09,45.48677691209936,6.3721253871917725,27.231287479400635,2.113060712814331,3.894956797497888,31.9530086517334,488,2.244844675064087,800,0.013218775,0.010590322370388466,1.325277399168648
117.24875496419087,332.40084193097493,29.480135917663574,0.052345537,0.03479803884339305,0.7955767696383529,0.1842479705810547,800,7.813570261001587,192.22426326641013,78.09138116037111,2.2204761505126953,0.40090254,84.20080873897703,12.569082505325976,78400000,3.11051082611084,476.9648370956227,3.3888492363011435,0.0005,8.07717752456665,0.40077373,-9.108747718681943,15777.370362997055,34.65117444264183,1.9371518e-10,46.588235032725954,6.381851434707642,27.292847156524658,1.953732967376709,3.8541439696941984,31.809338808059692,489,2.2206051349639893,800,0.01605893,0.010774598803873008,1.3469502124076447
120.99215034186932,367.26400122637494,28.914443254470825,0.022753498,0.035721900350681374,0.5990119317307473,0.1995995044708252,800,7.3466691970825195,211.30166080459384,58.6685256636285,2.193586826324463,0.40043464,86.88425765473447,14.90363666260945,78560000,3.52409291267395,481.73747151982246,3.7449074301772374,0.0005,7.663606405258179,0.40036103,13.894434190647617,15808.583834171295,36.69773829465779,2.2053717e-10,34.58507780674528,6.360385179519653,26.974982976913452,1.6927573680877686,4.859185168831399,31.20494532585144,490,2.1937084197998047,800,0.008444676,0.009164164866030403,1.0144804766431812
120.9766193231093,346.3851629966838,29.115882873535156,0.014113712,0.03488152775500913,0.7088443417681,0.20491313934326172,800,7.159430980682373,199.77325045242767,69.53576554823678,2.4665117263793945,0.39982587,89.74534503848624,5.035527610809042,78720000,3.6394927501678467,466.8992469565833,3.531663005609416,0.0005,7.51428484916687,0.3998154,-6.476339809548328,15840.24443101883,41.183365007456096,1.7881396e-10,41.25995826175109,6.554774522781372,26.933630228042603,1.926016092300415,4.37618624106675,31.648543119430542,491,2.4666452407836914,800,0.005911702,0.010303066862237475,1.1757400361123542
120.88371692968038,342.5244274255994,29.09319567680359,0.030806074,0.03525242223802006,0.7237824728711479,0.20657634735107422,800,7.4550464153289795,197.82056634260974,71.01230211705713,2.8180391788482666,0.39928645,91.07707102723818,12.119977163333065,78880000,3.523446559906006,476.29012286185554,3.492618653566129,0.0005,7.909088611602783,0.39919558,2.741815933246095,15872.306673526764,39.308457882443626,6.288291e-10,42.205404762977075,6.613962411880493,27.447137355804443,1.4049718379974365,4.256474552619702,32.042986154556274,492,2.8182971477508545,800,0.008488908,0.010312446805287074,1.2181198109004108
119.78524177903734,344.5943764746312,30.203999519348145,0.0035279768,0.03435663756686263,0.7366712888173511,0.22589826583862305,800,7.613687753677368,198.59632828013335,72.2911336242617,2.609422206878662,0.3988873,83.55132036875104,10.717323540121702,79040000,3.85969614982605,468.7390525340141,3.5115595406445608,0.0005,7.788303852081299,0.3988037,-2.4273588988946906,15905.203228473663,40.09398614476666,-7.8082074e-10,42.98710393055435,6.802244424819946,28.116137266159058,1.8366148471832275,4.2507409308743505,32.888524770736694,493,2.6095268726348877,800,0.0024340875,0.010411854727143297,1.2012999243714908
121.42109054473447,357.52599211034,28.88513445854187,0.003591506,0.03486011632155496,0.570875976538155,0.18430662155151367,800,7.252163648605347,205.9368252429554,55.89331384762395,2.845947027206421,0.39865166,102.37310665157312,9.423049938019625,79200000,3.46005916595459,483.96759818689117,3.6447962388702755,0.0005,7.52039098739624,0.39850786,-26.870851277281325,15937.021219491959,38.514691886637095,-1.1563301e-09,32.899374543890865,6.788275480270386,27.056174993515015,1.5946459770202637,4.772369462262378,31.80797004699707,494,2.846132278442383,800,0.002631499,0.00905952967243996,0.8722707635980355
120.25600239157532,357.36244569639035,29.029547452926636,0.011633987,0.03519184365202022,0.6309662395661404,0.17783141136169434,800,7.1560187339782715,205.66832288005756,61.84188297438963,2.256622791290283,0.39841762,86.20619878812232,7.9432687093970324,79360000,3.380864143371582,468.8370995892077,3.6427472333346094,0.0005,8.228095054626465,0.39846846,12.706538160303605,15968.412008047104,39.76395032624475,3.5762782e-10,36.627152196032256,6.585052251815796,27.288503408432007,1.5405299663543701,4.638520473988825,31.379117250442505,495,2.256723403930664,800,0.0037284498,0.009558058942986971,0.9742213961511972
117.01880687022151,360.0644318397106,29.21697163581848,0.0052898517,0.03495524201252508,0.645490141566872,0.19549131393432617,800,7.357213735580444,207.16674960122367,63.27784466841949,2.631011962890625,0.39807802,75.11690120661859,9.201264950029573,79520000,3.573298215866089,475.8941832572406,3.669324334683954,0.0005,7.768970012664795,0.39811066,28.414274965555453,16000.338090896606,38.89646051458119,-1.7881399e-10,37.46502450867485,6.019636154174805,27.420207500457764,1.570183515548706,4.590997260402539,31.91698384284973,496,2.631242513656616,800,0.003165034,0.009627992412506666,1.0217903120443856
117.13267269550522,364.8874807490385,28.59000825881958,0.020885786,0.03559295719312177,0.6105299814544091,0.2502775192260742,800,6.882126569747925,209.66366043572998,59.81859742182846,2.4553377628326416,0.3978924,78.96320427131461,8.647153308478904,79680000,3.5575854778289795,465.9498154795538,3.7188763727474665,0.0005,7.350157260894775,0.39785707,-26.332524927411306,16031.520206928253,37.53192294181494,3.4570682e-10,35.3725335371116,6.494083404541016,26.8113272190094,1.5026252269744873,4.755648848842029,31.166374921798706,497,2.455455780029297,800,0.0073059327,0.009196453956498466,0.9712576208654464
118.15661613768944,355.1908524464686,28.941731691360474,0.016156858,0.03549736699259294,0.6766704793639027,0.17740535736083984,800,7.427049875259399,204.2318494207756,66.35789174986647,2.4416165351867676,0.3976667,74.71320696639822,11.93805671190963,79840000,3.753413200378418,464.49591450751143,3.6203423912867723,0.0005,7.148594856262207,0.39764708,-39.362716659946884,16063.015920877457,36.22158216280317,-8.3446505e-10,39.35633251456255,6.599230527877808,27.219046592712402,1.5137851238250732,4.4099175241370325,31.48366141319275,498,2.4419050216674805,800,0.0050365245,0.009653126503721242,1.0770121744064656
115.77515636023855,362.0296032365516,29.458905458450317,0.026301576,0.03456749963372787,0.6079792220322073,0.1761493682861328,800,7.618497848510742,208.52567986269844,59.566614398112634,2.3176634311676025,0.39737967,84.50616550016866,12.008779570295772,80000000,3.420570135116577,476.1604989714613,3.6897987831151733,0.0005,7.580474138259888,0.3974039,22.53683601237515,16094.914822340012,37.277128932923446,4.0531162e-10,35.25310007670461,6.568466901779175,27.490144729614258,1.7539677619934082,4.657803634808625,31.888995885849,499,2.3177692890167236,800,0.0062719225,0.009135722328576274,0.9830950117995141
118.26054665852398,339.57897325447533,29.306657314300537,0.011348887,0.03544348501189641,0.7046846890802,0.2098219394683838,800,8.10624098777771,196.04139697473306,69.11860322074004,2.4892594814300537,0.39718226,100.37955594587442,14.508525801384597,80160000,3.3665876388549805,476.9071057852985,3.46258374547514,0.0005,8.11027216911316,0.39723614,-33.45509469893824,16126.837339639664,36.891123769729646,-8.881784e-17,41.07462292836972,6.284998178482056,27.87747573852539,1.183943510055542,4.216525073059906,31.904112339019775,500,2.490115165710449,800,0.003963121,0.009935654778953522,1.1461580933979496
115.61791127526334,360.48772047123697,29.718174695968628,0.02202823,0.03548750771786279,0.6483455042851263,0.19642043113708496,800,7.967286825180054,207.30706211533013,63.55194905464182,2.3121330738067627,0.39689273,75.02923615008545,12.424907711886558,80320000,3.671386480331421,477.640724688494,3.6740311957495932,0.0005,7.51759934425354,0.3970262,29.488689123310074,16159.02394771576,36.1801041745728,8.225441e-10,37.642476943486216,6.817228555679321,27.949812650680542,1.5365958213806152,4.536100867949968,32.179747343063354,501,2.3123536109924316,800,0.0061337347,0.009484815990261863,1.0843513814338446
116.33631912810233,356.31561618117337,29.027135372161865,0.020055309,0.03442227684909034,0.6403499846406977,0.20964503288269043,800,7.211673974990845,205.09722099038635,62.757278316542596,2.276031255722046,0.39661276,84.11019685842369,10.955111337691081,80480000,4.03042197227478,481.85760192763735,3.631489933542995,0.0005,7.643480062484741,0.39635658,18.84506295137983,16190.442666769028,37.930071108033914,6.556511e-10,37.13361422046928,6.4457032680511475,27.300418615341187,1.4888887405395508,4.507060048112347,31.410598516464233,502,2.276264190673828,800,0.0076252385,0.009599976299102675,1.0384309469198274
120.11561200630186,361.889731032681,30.591869354248047,0.0066037136,0.035046590843456314,0.6466005809292229,0.2235581874847412,800,8.074315309524536,207.9768217442775,63.37873507457347,2.5385026931762695,0.3963223,73.36846614706381,13.242087291858299,80640000,3.557466745376587,475.4086059698033,3.6880310842659054,0.0005,7.9468090534210205,0.39639083,11.701905080072386,16223.72733616829,36.00343568379562,-3.6656858e-10,37.568836599487696,6.815181255340576,28.43116807937622,1.876509428024292,4.690586876545824,33.26491379737854,503,2.5386569499969482,800,0.0039076237,0.009528297922808087,1.069759359414307
112.06957140702323,358.13629119163966,29.57788062095642,0.02223929,0.034859172378265926,0.664314316648436,0.17826485633850098,800,7.3046791553497314,205.9314722496039,65.13088007478181,2.4570975303649902,0.3959868,75.94780616489868,12.059320491820717,80800000,3.4472239017486572,483.41186444088316,3.6497442770594675,0.0005,7.942005395889282,0.3959124,16.68746776815437,16255.926261663437,35.01104556408226,2.3365019e-09,38.6583521204064,6.6587817668914795,27.34912896156311,2.013852119445801,4.591463135516654,32.19134879112244,504,2.457200288772583,800,0.0052904584,0.009602475952202556,1.1209632431530796
113.81346961269465,344.8012696503299,29.11116361618042,0.0063937404,0.03487225452902531,0.7379114395325846,0.18296098709106445,800,7.312403678894043,198.8298550137136,72.4110922781559,2.5817606449127197,0.39562848,77.18069340574579,15.406089211576765,80960000,3.4735488891601562,465.4856286866262,3.514418053403077,0.0005,7.789029121398926,0.3955006,-14.903641357758245,16287.764368534088,35.0895562602521,9.506941e-10,43.15473366244309,6.719238758087158,27.247748374938965,1.6580896377563477,4.08689342689596,31.82715368270874,505,2.581885814666748,800,0.0022723866,0.010219390674872358,1.2003127511980671
115.90532158735441,337.90399527937313,28.76208257675171,0.0011286781,0.03451067215154321,0.7552269437362217,0.22201228141784668,800,7.0758748054504395,195.16105629351242,74.11970965157815,2.6670644283294678,0.39525428,80.10531260745763,14.897805498074739,81120000,3.561396360397339,467.8179728617369,3.444705479531701,0.0005,6.940195322036743,0.3950558,1.5485990745262663,16319.278216362,35.46319306896961,9.179114e-10,44.236210624402574,7.194502115249634,26.78030800819397,1.7213711738586426,4.025033687712746,31.50425124168396,506,2.6671807765960693,800,0.0017923694,0.010402917053748484,1.2344242446263078
114.14420131558006,331.7567730326326,28.73549723625183,0.019094357,0.034282337469909746,0.7692444688598009,0.17426657676696777,800,7.278610467910767,191.97096781806027,75.50797655111418,2.7419350147247314,0.3949073,86.07097888866798,15.947963091098623,81280000,3.50308895111084,477.58417710586815,3.3824360918734264,0.0005,7.5160462856292725,0.39498395,-18.50633620036967,16350.812105894089,34.301839142211044,-2.3007392e-09,45.0519898532751,6.6008570194244385,26.88329768180847,1.6502327919006348,3.887713993636873,31.525373220443726,507,2.742135763168335,800,0.00668599,0.01045350413139111,1.228803431604986
112.79198192800736,336.51106445674094,28.88093638420105,0.019668754,0.03414178644046503,0.7428980571525442,0.19601130485534668,800,7.453053712844849,194.55521151546526,72.8959830393647,2.707805633544922,0.39454445,82.90503817071091,15.226317388155088,81440000,3.4633290767669678,473.34359539894024,3.4302397004402794,0.0005,7.392607927322388,0.3944293,-22.872148034338558,16382.489830255508,33.28264326397619,1.4662743e-09,43.53989132442453,6.6690826416015625,27.273237943649292,1.3788249492645264,3.892251302971482,31.655170917510986,508,2.707947254180908,800,0.0077651874,0.010237747497709303,1.1789103363263371
114.74931632817423,361.6961589294761,29.35214400291443,0.027059458,0.035355579655363255,0.6255699574147342,0.1501164436340332,800,7.452759027481079,208.22860923861174,61.30309917214438,2.1273210048675537,0.39407423,76.91779548592135,12.872941315929731,81600000,3.242827892303467,476.5899247626299,3.687361975325075,0.0005,7.741967678070068,0.39413387,-40.38237315098126,16414.068456172943,35.462306565676464,-3.6954878e-10,36.32098440427821,6.593491554260254,27.102022171020508,2.072192907333374,4.587613652236367,31.568364143371582,509,2.1275532245635986,800,0.0071255355,0.009348312885662268,1.0114468801607968
115.98064498402191,342.7908620981936,29.408268451690674,0.06968708,0.034478565922948914,0.7384090437153858,0.17502212524414062,800,6.976537704467773,198.21826067632813,72.45444743558578,2.5226845741271973,0.39356804,76.45651166743453,14.198365705468069,81760000,3.040525197982788,478.0371235393916,3.4941868036517247,0.0005,8.088189601898193,0.39352795,6.415975369084998,16446.112157821655,35.93373102821767,3.9935105e-10,43.14534787058943,6.801018476486206,27.306298971176147,1.8949368000030518,4.0097110568777214,32.031710386276245,510,2.5228018760681152,800,0.020519158,0.01029054438518275,1.206636303549876
122.9017254290958,346.21498641298916,29.8160343170166,0.019480033,0.034111173135995855,0.6926444409050044,0.19774937629699707,800,7.074498653411865,199.90210121985106,67.94185602954653,2.489147663116455,0.39304817,85.14093892304898,11.708379997146437,81920000,3.3366506099700928,490.52024016058004,3.5290865354457113,0.0005,8.013381719589233,0.39285892,7.866076796781499,16478.54497909546,40.67671247956456,-4.0531165e-10,40.34292802792106,7.540176868438721,27.974096536636353,1.6016151905059814,4.241190543395,32.42250370979309,511,2.4896464347839355,800,0.0055620926,0.010038628866092136,1.1162720761341298
120.63201093064121,338.1602238254688,28.691063404083252,0.02192087,0.03454976397158042,0.6572192367250914,0.45522141456604004,800,6.914937973022461,195.8860776051037,64.43122873253304,2.205763101577759,0.392806,107.18394328952812,3.727270819317642,82080000,3.4273037910461426,468.6549848596796,3.4494199685121405,0.0005,7.985318660736084,0.39279044,-39.21166977106683,16509.523585796356,41.34938551929513,1.41263e-09,38.13544456772544,6.673330545425415,26.87920308113098,1.3266510963439941,4.151058750222056,30.97177767753601,512,2.206301212310791,800,0.005732472,0.009970899278891533,1.0000848162061162
122.94152795256906,350.4031529957136,30.19873881340027,0.011717643,0.034294352958806895,0.6688771723783943,0.18355274200439453,800,7.136248826980591,202.27566483979072,65.58427705472515,2.459812641143799,0.3926054,85.57412114177129,-0.4916186294409548,82240000,3.422574043273926,477.616179841164,3.5726360247224997,0.0005,8.040771245956421,0.3925301,-3.3951193586747515,16542.320427656174,42.30823795049432,1.2516976e-09,38.949933317584225,6.832842826843262,27.642572164535522,2.3450734615325928,4.311279467790068,32.774067640304565,513,2.459939956665039,800,0.0038959044,0.01009586680608044,1.0725152468965953
122.06350845196809,322.9917761143332,28.8116512298584,0.037591785,0.03417333508433065,0.7862463708382602,0.23757243156433105,800,7.233625173568726,187.07994700324468,77.19493190278823,2.5274314880371094,0.3923976,93.5434668025747,10.043411433102426,82400000,3.2817046642303467,475.12848455594167,3.2943157062152735,0.0005,7.658983469009399,0.39234254,-61.84573194317532,16573.781819343567,40.406227447249115,2.0861626e-10,45.9769734809086,6.749033689498901,26.96536159515381,1.5799708366394043,3.797479010992792,31.45084500312805,514,2.527660608291626,800,0.0101266485,0.010787288390702586,1.253936860856429
123.56400005114311,325.1284742579767,29.255441904067993,0.031139713,0.03426241739283217,0.6872700750263424,0.2535524368286133,800,7.2372496128082275,189.12419546714315,67.41000427131195,2.5253665447235107,0.39216107,112.43503270355836,6.850282402949826,82560000,3.3882622718811035,483.2974689187928,3.3180741921069616,0.0005,7.7110936641693115,0.39203423,-15.180207764945553,16605.728830575943,44.33502378598433,4.2319287e-10,39.93957592031089,6.788386821746826,27.108190059661865,1.8654489517211914,3.9781181250393094,31.881117820739746,515,2.525599479675293,800,0.0073431283,0.010262258389561255,1.046689731570927
121.04846992957118,359.3698249405676,28.627174139022827,0.043438233,0.03491688635047291,0.5687281627082954,0.20414042472839355,800,6.887775897979736,207.42045218096484,55.68145495502815,2.737920045852661,0.39173946,90.55272897896792,5.214780608759872,82720000,3.50394868850708,480.37597072274485,3.6645440584435085,0.0005,7.632533073425293,0.39172146,-14.168314161317273,16637.231843471527,40.99571429463145,-1.2636187e-09,32.849885896940094,7.141632795333862,27.241830348968506,1.1469850540161133,4.541762466505867,31.49289894104004,516,2.738058567047119,800,0.019700631,0.009273157012753212,0.7847688373926986
117.92762071906377,333.63875040063954,28.3181414604187,0.03618585,0.033958728403191925,0.7447043782596433,0.2185215950012207,800,7.285896062850952,193.12073223136235,73.07244411778453,2.442730188369751,0.39131603,84.13915584816014,9.629409818845055,82880000,3.2554893493652344,472.76829528845354,3.401793865858102,0.0005,7.729286193847656,0.39124393,-43.42783364593359,16668.10544681549,38.004198125638226,-1.2457371e-09,43.61236414206954,6.536437273025513,26.83789825439453,1.2297160625457764,3.8646684331563415,30.861697912216187,517,2.4429397583007812,800,0.009867884,0.010536412023895245,1.176362918203587
121.7005943292617,323.393552950942,29.74474334716797,0.05216443,0.03370688602453055,0.796176966824782,0.230726957321167,800,7.6301209926605225,187.61197105520608,78.17403619521825,2.4819767475128174,0.3910223,91.84106917624985,10.023695536644153,83040000,3.629985809326172,473.00279063855015,3.2982270623208665,0.0005,7.586645603179932,0.39090726,-42.70006590629847,16700.39519739151,39.25030106552285,-1.4305114e-09,46.68798885202543,6.773483037948608,27.66891121864319,1.8164968490600586,3.6980676158475894,32.28337526321411,518,2.482123613357544,800,0.012332889,0.010909514113533246,1.28366725431732
121.69123406664711,328.1758956121171,30.098703384399414,0.03946542,0.03392049463600386,0.7456602940810361,0.24827885627746582,800,7.327805519104004,190.75508608461558,73.181060456871,2.7396979331970215,0.3907849,96.1579382873458,3.9137794068458693,83200000,3.3201193809509277,468.12867422076687,3.347173169277543,0.0005,7.9327075481414795,0.3907934,-4.548006087788183,16733.358966588974,42.3256693876168,-1.4841556e-09,43.565363918474205,6.675711154937744,28.012129306793213,1.8072030544281006,3.853500621749879,32.95675706863403,519,2.73995041847229,800,0.007430155,0.010784411127754932,1.1861296097753549
123.89985557971482,320.8075205228848,28.961817741394043,0.066047005,0.03298538649243209,0.7929910983312648,0.20237040519714355,800,6.852282762527466,186.31838051976882,77.86959812246681,2.6897339820861816,0.39045468,91.66351109459438,3.837683801546674,83360000,3.7058091163635254,467.9535883480996,3.272012205903906,0.0005,7.858412265777588,0.39029187,-1.548654990666964,16765.12161540985,42.705155817721824,-2.0265582e-10,46.4759018009744,6.613353967666626,26.999117374420166,1.7359066009521484,3.7503453318470052,31.753169298171997,520,2.6898746490478516,800,0.014009491,0.011001518934037455,1.2779364261148913
120.376529772941,355.3883678564605,28.447404623031616,0.012422096,0.03412037995365428,0.5644151664576368,0.2148759365081787,800,7.641348123550415,205.14469555210133,55.257220613718765,2.4551377296447754,0.39016828,97.70063616091757,7.467311528680488,83520000,3.401287794113159,470.00575622791246,3.624249854531668,0.0005,7.762560844421387,0.39017725,-0.480534916190838,16796.10424566269,40.27695332922654,6.3180927e-10,32.60067083533191,6.093292951583862,26.848166704177856,1.3566336631774902,4.675473383298578,30.97062611579895,521,2.455260992050171,800,0.004139047,0.009262848960612559,0.7848160763031228
119.75440407660531,345.7013402272886,30.581294536590576,-0.0031524242,0.03355085293901352,0.6673354375759383,0.22637486457824707,800,7.768995046615601,199.6913236186307,65.43929287627225,2.710404872894287,0.3897237,88.06874482463695,5.538452304524433,83680000,3.459233045578003,477.52687541310183,3.5242847912513535,0.0005,7.659838914871216,0.3896457,3.5275634141224916,16829.485066890717,42.52880203886856,2.741814e-10,38.88869006820321,6.255225419998169,27.56288433074951,2.7529258728027344,4.362121846981048,33.37193059921265,522,2.7105445861816406,800,0.0013898339,0.010108650768205676,1.0064024908675875
118.38739993843092,343.2559581025198,28.37019944190979,-0.0016568509,0.03380005871081198,0.66845385820717,0.16059088706970215,800,7.145129442214966,198.1182785069436,65.54920181824535,2.367666721343994,0.3894256,88.58424628023766,3.7629186629949296,83840000,3.379822254180908,478.9681588493441,3.499824085634708,0.0005,7.144839763641357,0.38932464,22.649999888321922,16860.37073326111,42.09508604533009,-8.523463e-10,39.000487506461155,6.657791376113892,26.263275146484375,1.9079270362854004,4.3384885349457765,30.86771869659424,523,2.3677823543548584,800,0.0017596025,0.010086190950010216,1.0242518148978221
120.09083148047297,331.08091792807517,28.63540530204773,-0.00081147463,0.032681642849220975,0.7498228706423591,0.13338470458984375,800,7.0044379234313965,192.01804031135651,73.59612823203959,2.140730857849121,0.3891726,89.62340429571661,3.8469729801668424,84000000,3.421414852142334,471.1689508704223,3.3750591833196215,0.0005,7.091199636459351,0.3891984,-19.116481870468625,16891.2113199234,41.475918654462546,-9.179115e-10,43.91639995228485,6.193994760513306,26.308724403381348,2.1660871505737305,3.9463188499447717,30.83218502998352,524,2.1408486366271973,800,0.0021643303,0.010641769710072193,1.1350370109845678
121.3093108720078,348.4213364963266,28.737173557281494,0.023212204,0.033461030814880235,0.6675255753332007,0.17930006980895996,800,7.3395912647247314,200.88272307954477,65.46166874933421,2.3246500492095947,0.38878745,86.36824503044753,4.251586668579166,84160000,3.7481141090393066,481.99056541449636,3.551230918845747,0.0005,7.445216655731201,0.38877204,-3.6128996477050648,16922.337780952454,43.142440287319616,1.0676683e-09,38.85709098755595,6.100806474685669,26.889392375946045,1.632105827331543,4.349676115316306,31.1194806098938,525,2.3248229026794434,800,0.0072898,0.01011809141359493,0.9937591685291255
117.99766351630794,359.3482055357734,28.654508113861084,0.012689049,0.03354243362672036,0.6020020705727409,0.16327381134033203,800,7.583861589431763,206.9414843099301,58.97417113821793,2.4535789489746094,0.38844356,79.15626114121281,5.816315259213615,84320000,3.7490451335906982,472.1296933063362,3.662721250684557,0.0005,7.0372633934021,0.38835979,8.989888354890496,16953.531205177307,40.218307101435194,1.4811754e-09,34.89957523547657,6.33050012588501,27.64036536216736,0.8227534294128418,4.563888778311361,31.183724880218506,526,2.453735113143921,800,0.0044913315,0.009538332611953713,0.856201706727862
119.47234833092514,331.81603704388027,28.418834686279297,0.0013651403,0.03320053959948474,0.7429212223262556,0.18805480003356934,800,7.009143352508545,191.93386164532902,72.91018659622843,2.800469398498535,0.38816297,88.77258294978373,-3.026499179541459,84480000,3.6001343727111816,467.7988729628937,3.3832903091831983,0.0005,7.071389198303223,0.38807845,-26.03204676770873,16984.876319646835,40.70216724940146,1.0043383e-09,43.51983547756053,6.420212984085083,26.862197637557983,1.329230785369873,4.001069129502599,31.334336757659912,527,2.8005919456481934,800,0.0023270263,0.0106100329673188,1.1521769049028543
117.74005342425284,356.6013882447007,28.628676176071167,0.005866055,0.03352477995350418,0.642592691413299,0.1775205135345459,800,7.665248394012451,205.53329253937918,62.99387188227109,2.7939486503601074,0.3878953,79.38081291802017,1.2888798535648758,84640000,3.84060001373291,470.32378672124133,3.6337130923949124,0.0005,7.135967016220093,0.387839,28.09141608450364,17016.439691781998,42.55559445746298,-8.344649e-11,37.399262595257184,6.2556312084198,26.953591346740723,1.4616131782531738,4.4677857529466385,31.554624319076538,528,2.804138422012329,800,0.0025991434,0.00997547010642171,0.9637805933168576
122.26273318301952,366.41744168108875,28.547947883605957,0.0040108426,0.033218172639036384,0.5780010636638641,0.20786142349243164,800,7.035753965377808,210.69841588462333,56.6035125260576,2.944596529006958,0.3874626,71.31224313915018,4.246099441910421,84800000,3.745803117752075,478.8990946326233,3.7334264229733716,0.0005,7.5213212966918945,0.38738412,56.48369533183112,17048.0760576725,41.30611371456726,1.3947488e-09,33.51429087177464,6.269590139389038,26.54282832145691,1.765991449356079,4.795003617013968,31.627931833267212,529,2.9448037147521973,800,0.0022800309,0.009390794229368301,0.8563545733663883
117.04178358706523,367.0822274040614,28.72720456123352,-0.005240016,0.03350694305859437,0.5787773178877482,0.43276143074035645,800,7.640368700027466,211.25967090105928,56.68371133852029,3.058677911758423,0.3870482,73.67636831912249,6.420000928610086,84960000,3.5808846950531006,474.1088046501405,3.7404444385357185,0.0005,7.046674728393555,0.3869818,10.219872834979395,17079.992358207703,41.591365750600644,-9.1195107e-10,33.563487579883194,6.723668813705444,26.99957823753357,1.2573027610778809,4.7584990883956975,31.90626883506775,530,3.0724668502807617,800,0.0009758851,0.009370737536211378,0.8444946437980508
118.09658036145589,352.76240794289936,29.02424120903015,-0.0044491426,0.03344845508903592,0.6586149284796524,0.20426154136657715,800,7.076066732406616,203.21449784897305,64.57751229056292,2.7613887786865234,0.38671935,80.71181206401714,6.036571872846954,85120000,3.8930675983428955,478.0394337929474,3.5951783931827013,0.0005,7.490309715270996,0.3866861,8.845204394197976,17111.87366914749,42.34239147283154,-7.0929534e-10,38.36335393791578,6.4318320751190186,27.122756242752075,1.668949842453003,4.467477196350157,31.85889434814453,531,2.7615413665771484,800,0.0012155158,0.010012177152974788,0.9902239240332762
118.42504219052233,362.95290386426046,29.05203652381897,0.0045119813,0.033774789149946596,0.5781122107872971,0.19315338134765625,800,7.530528545379639,209.01240333899324,56.61442854169024,2.811284065246582,0.3864518,83.0375056720782,1.1954360220656237,85280000,3.7583932876586914,474.719232579721,3.699134550724662,0.0005,7.542232513427734,0.3864551,2.9291259461355375,17143.82821583748,41.03374657550888,8.70228e-10,33.54968226873149,6.0692713260650635,27.091572999954224,1.7231206893920898,4.773917497423693,31.946517944335938,532,2.8115243911743164,800,0.003151764,0.009335917446070695,0.8384148417886017
119.66497488928012,327.10496326745726,29.40528392791748,0.07577002,0.03305914278841794,0.8003387521725052,0.24199295043945312,800,7.481939077377319,189.47514748972594,78.59662497743435,2.6229355335235596,0.38621852,83.02592443853482,7.80869205478275,85440000,3.544006824493408,487.6469806850939,3.334776180785247,0.0005,7.426756143569946,0.3861467,-2.6965361362358506,17175.984092235565,38.42674471252936,9.298324e-10,46.997937796258974,6.731443881988525,27.214250802993774,1.919501543045044,3.792083636089885,32.14760637283325,533,2.6230762004852295,800,0.022829887,0.01074991716424437,1.2500269074044015
115.19775413684509,351.0700551704335,28.739238262176514,0.00024262536,0.03347052843580167,0.6681361303348694,0.1888587474822998,800,7.081653594970703,202.31364894011298,65.52317125120702,2.7083144187927246,0.3860818,80.27880176549124,11.67621524077998,85600000,3.6849160194396973,468.2896230600293,3.5773175538101314,0.0005,7.721726417541504,0.38590005,-23.64646182936546,17207.540854215622,38.09307481709739,4.231931e-10,38.98606560043342,6.707463026046753,27.1165452003479,1.405580759048462,4.380157822714639,31.5346736907959,534,2.7088425159454346,800,0.0017789947,0.009710605196877916,0.9782262511774726
111.4009547034572,378.7296055646831,29.176175832748413,-0.00418675,0.03397649333155089,0.5411949097105612,0.2026667594909668,800,7.135758876800537,217.31621699293842,52.97545630896575,2.6746175289154053,0.38589045,67.91310644499016,11.467785121030548,85760000,3.7478084564208984,473.66496656444036,3.8583014458454503,0.0005,7.43885064125061,0.38582826,24.8301908149884,17239.50993704796,36.706644552082395,-2.1517277e-09,31.323068831969017,6.530639886856079,26.916579961776733,2.0120298862457275,5.012235899908237,31.951897144317627,535,2.674744129180908,800,0.0014444089,0.008606010989482419,0.7831748505369259
114.01261988171532,364.009875965008,29.232588529586792,0.012012581,0.03382690709543355,0.618621054760318,0.20415282249450684,800,7.505363464355469,209.5502558253811,60.63405460510865,2.7798213958740234,0.38577738,75.95339030805603,11.15239779707339,85920000,3.2323176860809326,471.89860677213017,3.7091605862929633,0.0005,7.6802661418914795,0.38573235,15.98485153038046,17271.71594595909,38.05931755137003,7.9274187e-10,36.01270237376778,6.9978907108306885,27.428004503250122,1.5724899768829346,4.63048500095838,32.19529604911804,536,2.7800354957580566,800,0.003236611,0.009259654175802946,0.9282318598849235
112.52024463216925,349.5177295205654,29.0543692111969,0.00990997,0.03377783062108648,0.7077866958007375,0.18116092681884766,800,7.470670700073242,201.27380758058288,69.45554630676824,2.5745537281036377,0.38555336,73.69554775726054,13.052147201830275,86080000,3.576831817626953,480.02258361274875,3.5615869744123776,0.0005,7.496929407119751,0.38558725,-28.723844860870678,17303.434151887894,37.18329556619456,-8.463859e-10,41.48431604143973,6.656999588012695,27.20119333267212,1.6173474788665771,4.342511616453418,31.709301471710205,537,2.5746994018554688,800,0.003931392,0.009816998505045837,1.0126126431938913
113.83777903213158,361.5133733198489,29.08585834503174,0.021227809,0.033744883762761274,0.6312962812267234,0.15864872932434082,800,7.93073296546936,207.65925885033036,61.89031616739765,2.6977462768554688,0.3851986,73.7103184459885,10.571372085155108,86240000,3.577146291732788,468.4169878908279,3.6832453123745537,0.0005,7.035892486572266,0.38515022,29.523903584979596,17335.31717276573,38.67993759067543,9.536738e-11,36.737164906751204,6.560698986053467,27.09699511528015,1.802107572555542,4.612092390168791,31.869851112365723,538,2.6978585720062256,800,0.006721393,0.00939502363317042,0.8690349081212065
112.84278535526792,345.60610295326745,29.593303442001343,0.015195578,0.033581081459206394,0.7049880093585158,0.1443188190460205,800,7.727776527404785,199.26760310613022,69.1772050096579,2.366677761077881,0.38479003,77.748076211854,11.917703725458745,86400000,3.4296088218688965,475.5341636401388,3.522044434668569,0.0005,7.73772668838501,0.38460743,-1.1069817880160129,17367.406273841858,36.415918281292505,8.3744534e-10,41.36459338991412,6.572591781616211,27.34463381767273,2.080993413925171,4.182743222003003,32.07979083061218,539,2.3668038845062256,800,0.0057673086,0.009781165434527964,0.9908147727146983
112.34512072185075,360.21738790469635,28.97382926940918,0.02347933,0.03394229668293467,0.6488055645550032,0.16657185554504395,800,7.4823079109191895,207.14105784051907,63.62104229227764,2.4533956050872803,0.38435274,71.40691329281738,12.517560982963996,86560000,3.7018308639526367,483.7625869067972,3.670465405466671,0.0005,7.256488561630249,0.38431334,-20.511270570662305,17398.921140432358,37.00801759836337,-2.8192997e-09,37.91155977135112,6.7390220165252686,27.154052019119263,1.625274896621704,4.529786276976049,31.507822275161743,540,2.453517198562622,800,0.006778291,0.00943298074271473,0.9130586011620179
111.7263534555144,364.76399345414217,29.020588159561157,0.005566195,0.034607723955135936,0.6137066769814395,0.18657732009887695,800,7.1829400062561035,209.4182734360883,60.14435366820129,3.18308424949646,0.38387024,78.725325596412,13.707259046941633,86720000,3.577043056488037,475.4280501260813,3.7176141660367126,0.0005,7.443798780441284,0.38379446,24.640037384109714,17431.18518257141,35.04490296308589,5.990266e-10,35.774747363541586,6.651882171630859,26.917850494384766,1.8464102745056152,4.809784765323547,32.25638675689697,541,3.1832103729248047,800,0.0025289927,0.009042465100752382,0.8197847987046083
109.03010251774917,374.1175638781115,28.154866933822632,0.037807938,0.03446026902266583,0.5523628983528348,0.167083740234375,800,6.742729663848877,214.75890305998212,54.07415428404307,3.2551429271698,0.38353258,73.50805833677978,11.371232493166,86880000,3.0522823333740234,482.5659153959633,3.812462661076154,0.0005,7.5942161083221436,0.3834496,-25.92373792170778,17462.679571390152,34.20243532527917,2.5033958e-10,32.01802349335643,7.192209243774414,26.559934377670288,1.4001705646514893,4.97983922545018,31.48694133758545,542,3.2553982734680176,800,0.010697318,0.008610394182662615,0.7164092157971603
106.67758174182202,375.69172355281626,28.22347092628479,0.019849557,0.03466353568077246,0.5616428520332655,0.19713592529296875,800,6.8812415599823,215.5587071622189,54.98763535498994,2.934453010559082,0.3831859,73.6957186987392,16.11571223948703,87040000,2.9857969284057617,473.2381214981495,3.8284138348450054,0.0005,7.781917095184326,0.3830813,-41.65422000157788,17493.961898088455,31.78475983131027,1.3828279e-09,32.59072772686886,6.630202054977417,26.213565349578857,1.7886879444122314,4.9761337424143255,31.27037000656128,543,2.934573173522949,800,0.0044568367,0.008558645854399262,0.7445302961969414
110.45446325271594,346.36815362644427,29.112996339797974,0.056869313,0.03404959597207166,0.7121653789133222,0.39458656311035156,800,7.0282042026519775,199.49288119702516,69.87203407426867,2.701176404953003,0.38285232,76.50048326316174,15.29844891441652,87200000,3.3686861991882324,465.88296019655195,3.5298086426089648,0.0005,7.368893384933472,0.38283285,-11.958209656112466,17525.846479415894,33.6895780611838,5.78165e-10,41.83563707532529,6.591000556945801,26.483932971954346,2.2060546875,4.245778567665725,31.873544692993164,544,2.701317548751831,800,0.014277076,0.009879887561867279,0.9104384519400602
105.49429720678627,356.886349467346,30.084704637527466,0.031529892,0.0340625007273698,0.6570946488207524,0.2274632453918457,800,6.74763560295105,205.1813134418005,64.43061201604455,2.2264244556427,0.38247812,74.54858510187657,17.55857809507699,87360000,4.205037832260132,470.66672036903924,3.6366311611894453,0.0005,7.6459949016571045,0.38246605,2.4836980215250066,17558.244485616684,31.535058518706055,4.8875803e-10,38.512045011325846,7.083735466003418,28.021043300628662,1.7961864471435547,4.484328119485335,32.38829231262207,545,2.2266407012939453,800,0.008189609,0.009306208210325032,0.7875639523539484
107.19186647536215,359.96499598185335,29.496280908584595,0.012244081,0.03432899722881708,0.6553005355832026,0.16617369651794434,800,6.722039222717285,206.64818761932204,64.25972343353642,2.4080841541290283,0.3821384,69.74398623491585,16.256318743660533,87520000,3.5133163928985596,476.5618161175157,3.6676701357096055,0.0005,8.145225763320923,0.38213983,25.774730939668768,17590.24871301651,30.453949897837852,3.457069e-10,38.376447714551745,7.171407222747803,28.015746593475342,1.2814924716949463,4.508171860151562,31.993322372436523,546,2.408222198486328,800,0.0044466653,0.009121110143690143,0.7886495312239117
106.14421487536028,362.3394504280886,28.24403977394104,0.012786011,0.03472761754864726,0.6234457808124167,0.2053840160369873,800,6.850587606430054,207.92338707486095,61.115671718379,2.5285086631774902,0.3818942,71.09469612315014,19.768847102008273,87680000,3.3776354789733887,481.97579889890187,3.692408599751682,0.0005,7.3333306312561035,0.3818323,37.76504878427259,17621.118605852127,29.940302912211408,7.569791e-10,36.41803829787012,6.641660690307617,27.05881905555725,0.9348540306091309,4.70581584735765,30.861631870269775,547,2.533052921295166,800,0.003608407,0.008778222650807918,0.6979493940772603
103.25385747205189,347.3740507265526,28.851982593536377,0.011649759,0.03344562145185352,0.6816326559699095,0.17692852020263672,800,7.140674829483032,199.74973009873963,66.8666253489076,2.428523302078247,0.38152543,78.94787329454506,19.117423088235128,87840000,3.439878463745117,466.9224734130189,3.5394799820162617,0.0005,7.671971082687378,0.38147187,9.824342803803301,17652.500232696533,30.11827320062459,1.5139581e-09,39.93645664874919,6.692825078964233,26.88149881362915,1.7683782577514648,4.427350179831697,31.372706174850464,548,2.428652286529541,800,0.0033807824,0.009286975899609154,0.7087343264979349
104.39133920513099,356.6379271658319,29.704959869384766,0.008203433,0.034470709656680865,0.6500862352119924,0.5432841777801514,800,7.145779132843018,204.8197398996183,63.744981347374726,2.097177028656006,0.38122597,72.99138720742549,15.273994889699104,88000000,3.553332805633545,469.8350609789096,3.63437702749573,0.0005,7.938883543014526,0.38114044,19.05591989831524,17684.390371322632,30.014181994250805,5.945564e-10,38.084750090545285,6.98244833946228,27.84856152534485,1.2403011322021484,4.55077592571954,31.88258385658264,549,2.0973892211914062,800,0.0036028512,0.009027661700789683,0.6638493112310923
105.90996466185638,361.97382655406136,29.395187616348267,0.02447511,0.034488151298309254,0.6384385075249834,0.18201041221618652,800,7.415384531021118,207.9181675548134,62.58981139660023,2.18989634513855,0.38096935,71.67284989465924,19.049162615823487,88160000,3.1889147758483887,473.88247427111156,3.688402595845035,0.0005,7.718525648117065,0.38091135,15.033150835083921,17716.074728250504,30.464897619146097,8.106231e-10,37.26545050650694,7.041293144226074,27.496729850769043,1.6931374073028564,4.6047024116320285,31.677675485610962,550,2.190005302429199,800,0.008853281,0.008967685958315468,0.7119680542781422
101.17352056774914,363.6240765052293,29.12597346305847,0.0064761215,0.03454124881171968,0.605877105369807,0.17356657981872559,800,7.256296634674072,208.7479869935914,59.368529966404196,2.721834421157837,0.3806086,78.7576910969254,17.22551705349679,88320000,3.587458372116089,484.9877996951871,3.7050518150307696,0.0005,7.571131706237793,0.38048077,-14.054499805635452,17748.024685144424,28.31453215390533,-9.536743e-10,35.3021103198831,6.784950494766235,27.362353563308716,1.5530314445495605,4.853544861163749,31.938889741897583,551,2.721956968307495,800,0.002979327,0.008599229124067739,0.6424722431051205
101.44753697623143,369.38237499115826,29.292201280593872,0.024209559,0.03427057596391357,0.601006839977949,0.19182467460632324,800,7.655866384506226,211.96081552931457,58.893531909185825,2.2144603729248047,0.38011816,71.62240783255069,18.78674739197268,88480000,3.3550689220428467,477.5426847718761,3.763725096104748,0.0005,7.958028316497803,0.38004944,-31.67389176250358,17779.60734272003,28.722524589846493,-1.883507e-09,35.03356074475823,6.6630237102508545,27.620070934295654,1.4521398544311523,4.794001270745103,31.57094979286194,552,2.214672565460205,800,0.007985088,0.008573784707169229,0.6181540594314456
99.16537114783587,364.1890679849658,28.4105281829834,0.019613862,0.03432802262676745,0.6278119281284323,0.3983614444732666,800,7.395304918289185,209.16427771351835,61.55065537665746,2.5111615657806396,0.3796426,70.63037278929906,20.762868372604828,88640000,3.226762533187866,472.65785421091357,3.7106678194447986,0.0005,7.604370594024658,0.37967005,10.732388562218796,17810.61083960533,27.204608038600718,6.6757205e-10,36.70083389182009,6.213424444198608,26.421072244644165,1.5598301887512207,4.657919490290878,30.989821195602417,553,2.5112617015838623,800,0.006127498,0.008712215703498364,0.5550379810030799
99.67710826785714,360.3575202281416,29.819465398788452,0.0076840105,0.033931518314742636,0.6225941553860698,0.38291049003601074,800,7.200206518173218,207.06109548110297,61.02856746684723,2.246398687362671,0.37927055,72.18985781136361,18.25201126306447,88800000,3.396930456161499,469.6791675365087,3.6713027411608774,0.0005,7.8641626834869385,0.37913933,23.479905752145616,17842.76260662079,28.97642372969896,-8.642672e-10,36.31887464775029,6.594303131103516,27.108842849731445,2.2102136611938477,4.620565186115228,32.14247250556946,554,2.2465434074401855,800,0.0030782092,0.008850956341634915,0.5721564157961524
99.40619757276215,368.636469531642,29.775426626205444,0.014398724,0.03394494980700602,0.6096329651915376,0.19031882286071777,800,7.93716025352478,211.52026554013014,59.74492987934329,2.201801061630249,0.37888926,66.09995154022793,17.97337889009726,88960000,3.3934249877929688,472.24444284269026,3.755425153856312,0.0005,8.25801396369934,0.37876534,48.182237340097124,17874.832389354706,27.868578407446723,-7.1525584e-11,35.562645826100024,6.9242870807647705,28.710678815841675,0.846430778503418,4.789916922449681,32.053799867630005,555,2.2019777297973633,800,0.004952837,0.0087068658266285,0.5638799864992774
100.70217281129048,354.9333570657151,29.9550998210907,0.024149409,0.03319396475382389,0.6515243960751292,0.21632146835327148,800,7.606161832809448,204.1060861464434,63.88279965921967,2.191305637359619,0.37866256,72.28963217086769,15.190549950858305,89120000,3.574205160140991,471.28427850233817,3.615828056318075,0.0005,7.744067907333374,0.3786491,-2.045322887745348,17907.07123351097,29.036037409120805,5.125999e-10,38.12403490149204,6.779006004333496,28.26669716835022,1.4394760131835938,4.4571088865975526,32.23057436943054,556,2.191883087158203,800,0.008640885,0.009160003361208598,0.5828422743472452
98.4211262544504,357.4908236265173,29.772790670394897,0.020462697,0.03423607516764716,0.6360301917252021,0.17761802673339844,800,7.43842625617981,205.45317336930606,62.357291530751354,2.382249355316162,0.378312,76.43636593735964,18.94044138956259,89280000,3.6061956882476807,467.6984981408691,3.642843066426808,0.0005,7.446026563644409,0.37823895,21.02235305575003,17939.48935866356,27.468355287223392,-1.9073485e-09,37.28526044359954,6.736945629119873,27.416802883148193,2.1347029209136963,4.505253642783865,32.27678442001343,557,2.382568597793579,800,0.0069380207,0.008941301404729776,0.560215512927813
98.34217440555233,358.9472019025429,28.97944688796997,0.015030819,0.03390578109068535,0.6312113128098872,0.2188889980316162,800,7.535174608230591,206.30745314379587,61.88492984836894,2.6148500442504883,0.3778499,71.62525747224714,22.67689505080957,89440000,3.434312343597412,477.4767024924762,3.6570719760741093,0.0005,7.468502998352051,0.3777825,-4.840582262452802,17971.457367658615,26.345634223213906,-6.6757205e-10,36.928859069669905,6.4748475551605225,27.225792169570923,1.5085806846618652,4.512652216324916,31.955713748931885,558,2.614957094192505,800,0.005220797,0.008806632239763372,0.5448740740313969
94.40102025249223,362.4116824332427,29.16107940673828,-0.0012662833,0.03436533166924356,0.6167304968155153,0.17406725883483887,800,7.383477449417114,207.99919329967136,60.456750540223624,2.637096881866455,0.37754893,69.96124684993636,21.686730832965342,89600000,3.4458439350128174,480.1512286366646,3.6925971289053114,0.0005,7.599123001098633,0.3775363,29.66295801150345,18003.37633705139,24.782277164756323,1.129508e-09,36.03425764145394,6.481374740600586,27.15910005569458,1.801184892654419,4.655167241406702,31.91218590736389,559,2.6373140811920166,800,0.0012815958,0.008628317065034937,0.5252583457331568
97.87044590697485,375.8850973308725,29.944307327270508,1.3380337e-05,0.03434053432479255,0.5497813832808768,0.20234942436218262,800,7.512186527252197,215.95074427585382,53.83494495799358,2.726886034011841,0.37717703,74.06091249468862,19.717572346917343,89760000,3.792577028274536,473.56861914256365,3.8299162798402313,0.0005,7.7413489818573,0.3771565,-5.086553543507191,18036.270997047424,24.642824592944176,6.0796734e-10,31.759618863722846,6.718993186950684,28.061088800430298,1.6505048274993896,4.957514253986235,32.85960006713867,560,2.727130889892578,800,0.0023055405,0.00799753602782486,0.5784042453093847
93.30796213709485,362.05687394518674,28.879495859146118,-0.0011914445,0.034159869387675346,0.6148462462846733,0.21575284004211426,800,7.82433009147644,207.87651966067642,60.26583098060182,2.6900010108947754,0.3767408,72.22799672252827,20.326073566098035,89920000,3.450084686279297,466.47791825186374,3.6890007341629665,0.0005,7.668201684951782,0.37664,18.65847135454155,18067.936942338943,24.80767799116068,7.4505804e-11,35.85740092264538,6.483376741409302,27.6457839012146,0.9693846702575684,4.602006694918706,31.651500463485718,561,2.6901626586914062,800,0.0019093059,0.00867355028983197,0.5166211633505208
94.9498426230506,369.18502082759704,27.97419238090515,-0.0035171441,0.034010199392706705,0.5783990069702921,0.4277212619781494,800,7.638662815093994,211.9308089486559,56.66488950667117,2.6329946517944336,0.37636068,74.40114246460048,20.708720634209662,90080000,3.6318416595458984,472.8978028523507,3.7618395662369206,0.0005,7.33564019203186,0.37631837,-1.8882402369822517,18098.701066732407,25.20927367073675,-9.53674e-11,33.57387226793302,5.740750789642334,26.391173362731934,1.125248670578003,4.817832638250845,30.720170974731445,562,2.633131980895996,800,0.0016139004,0.008289700537465123,0.5486236586695911
94.84182507275386,356.36228599965574,28.46734094619751,-0.0033324072,0.034235306880711185,0.6450693755428054,0.23252153396606445,800,7.545648813247681,204.63834456727847,63.253982828685665,2.6806108951568604,0.3760056,71.66501555141551,24.535594008808033,90240000,3.5583038330078125,474.3630806755475,3.630836517956529,0.0005,7.28175163269043,0.37585422,26.67101776933086,18130.02184844017,24.35522507115091,1.6093253e-09,37.784945766587846,6.30221962928772,26.99718451499939,1.2132058143615723,4.543005847447042,31.29392981529236,563,2.6807491779327393,800,0.001121945,0.008898828482189314,0.49409810028366224
93.7832903135384,383.64019668725166,28.937618017196655,-0.004526487,0.03460362545300052,0.536834353327978,0.17992472648620605,800,7.286787509918213,219.71921087582086,52.55726795624764,2.6641385555267334,0.37563485,69.14005574626334,20.44910025055886,90400000,3.7048768997192383,475.88565509143217,3.909848309995706,0.0005,7.300158500671387,0.3755853,31.15393506204257,18161.752801656723,23.21514377331334,2.1457676e-10,31.008524389477184,6.4297449588775635,27.1396541595459,1.5839629173278809,5.18940194193894,31.715423822402954,564,2.6642775535583496,800,0.0015720155,0.007711707597447379,0.5462837882013183
95.04222136615401,354.05563052176194,28.473031520843506,-0.0052302103,0.03339396849461857,0.659058058528702,0.18975138664245605,800,7.613821983337402,203.50083294688358,64.63889376954276,2.548017978668213,0.3753145,69.24365445502377,25.123294688125494,90560000,3.8616621494293213,480.14897706898483,3.606976013312613,0.0005,7.23898983001709,0.37538356,18.54101557442583,18192.939152240753,24.190255070231252,-2.0503998e-09,38.58378910133342,6.153525114059448,27.365139961242676,0.889988899230957,4.362498849883078,31.17039442062378,565,2.5481455326080322,800,0.0013807552,0.008999255519020314,0.497641081310928
93.74526450152648,366.53127367198323,29.32873821258545,-0.004234196,0.03406706939411413,0.6124374759367767,0.18267536163330078,800,7.9144675731658936,210.4474324602678,60.03723529373581,2.542512893676758,0.3750335,70.66824696925225,24.23962893781584,90720000,3.4815104007720947,481.74061004717623,3.7345065714728096,0.0005,7.246971607208252,0.3751003,42.58212483947243,18224.971309661865,24.454514618210894,-7.7486045e-10,35.734416583286276,6.8765037059783936,27.709993600845337,1.4037442207336426,4.750299500133444,32.02364993095398,566,2.5427536964416504,800,0.0014407536,0.008504146974296549,0.4963891503181287
97.0010521923778,360.54342066628203,28.954299211502075,-0.0019603265,0.034509994520378943,0.621077083384745,0.2326338291168213,800,7.5364463329315186,207.36635337622462,60.88693824841195,2.5338292121887207,0.37481448,77.70659013851689,23.004927348309433,90880000,3.356647253036499,483.4485999556266,3.6745851007846837,0.0005,7.451497554779053,0.3747646,26.98338060905405,18256.580163240433,24.744196833301118,1.7523767e-09,36.27878087093113,6.382053375244141,27.1190402507782,1.5779428482055664,4.5235370572573155,31.597646474838257,567,2.533937692642212,800,0.0013707231,0.008686811690430151,0.4982549260702646
95.00906439207425,369.1569104113138,29.59670352935791,-0.0023325142,0.034143988624267,0.596046701451316,0.177994966506958,800,8.016491174697876,211.99703054881437,58.41864179409743,2.424624443054199,0.3745537,70.95422251488188,20.368467724156087,91040000,3.5509698390960693,475.1574804879115,3.762117724823428,0.0005,7.439627170562744,0.37451935,-5.71759491737952,18288.824061393738,25.111926642385267,-4.1127207e-10,34.63917602109115,6.554495096206665,27.782375812530518,1.6062731742858887,4.810981995183112,32.22979927062988,568,2.424861192703247,800,0.0011103268,0.008446546187382706,0.5205422000485241
96.7955247208041,361.24877344175445,28.524964094161987,0.021268394,0.034107286069879665,0.6111498299635573,0.2011706829071045,800,7.47638201713562,207.6528229202798,59.9152693512742,2.5399341583251953,0.3742972,78.97233259228766,22.829017513949882,91200000,3.58506441116333,475.01767108776124,3.6819084192020854,0.0005,7.177565574645996,0.37444377,15.844290005159321,18320.032514095306,24.866096686898555,-5.0067894e-10,35.653368977537774,6.330454587936401,26.79950499534607,1.49635648727417,4.717350276671637,31.18594193458557,569,2.5402486324310303,800,0.010139255,0.008569764882800054,0.5210840280449474
98.04524783894783,358.52557379564314,28.61032271385193,0.016719803,0.03325645970568119,0.6337259689565298,0.42675280570983887,800,7.188379526138306,205.9163193544793,62.145501044380346,2.7384490966796875,0.37412065,70.33225969721262,19.307271189951315,91360000,3.8031165599823,477.7260539802307,3.652841666986278,0.0005,7.354184865951538,0.37405145,-15.470614730089085,18351.559519529343,27.4209170179679,-2.0861626e-09,37.08738279979052,6.254305839538574,26.56903576850891,1.5675506591796875,4.503027918517769,31.520076990127563,570,2.738710403442383,800,0.006604114,0.008979551599049718,0.526426052702296
97.33354775702087,366.04309436698446,30.15078043937683,0.011387802,0.0337386140287398,0.5915018968150189,0.19294023513793945,800,7.588467121124268,210.24127742001653,57.95955417820438,2.8084146976470947,0.37399012,73.73375461106997,17.675590647760444,91520000,3.7389159202575684,471.49916414864686,3.729690128068295,0.0005,7.74700927734375,0.3739471,18.528346096677716,18384.709590911865,26.918932473452326,5.125999e-10,34.39224117848539,6.1223225593566895,28.170706033706665,1.7501397132873535,4.771040269096476,33.138123512268066,571,2.8085248470306396,800,0.005219492,0.008593356821195467,0.5876712184761493
100.42465465800252,372.4902808952546,29.642740488052368,0.026453396,0.03386051420518416,0.5680705027251347,0.19243311882019043,800,7.429502248764038,214.14095411073174,55.642525000374626,2.9810118675231934,0.3737704,70.34578267270841,17.146944405168316,91680000,3.830348253250122,477.70232570409536,3.795933587659626,0.0005,7.244548797607422,0.37368023,-49.30277741966067,18417.434564590454,28.18405499579208,2.1457676e-10,33.04194632757639,6.545724868774414,27.06424307823181,2.352022171020508,4.8539554330584,32.717082023620605,572,2.9812934398651123,800,0.008196038,0.008428031304446706,0.6062833738701786
96.79006039664273,344.0564934917491,28.884037256240845,0.014126882,0.03292068149853555,0.7011297382695669,0.15981435775756836,800,7.24189829826355,198.27458747593172,68.79141252646909,2.8967063426971436,0.37345204,69.73833323833377,21.584526186585325,91840000,3.825061321258545,478.35691879071334,3.505999856435088,0.0005,7.750451326370239,0.37327987,27.444801389566155,18449.33406996727,25.073663618338593,5.6326394e-10,41.296574604082764,6.5286760330200195,27.282726287841797,1.4132566452026367,4.097191530542052,31.892820358276367,573,2.897279977798462,800,0.005852106,0.00952582713649049,0.49622687706321983
99.22878510317038,369.94296298892704,29.450205326080322,0.015164848,0.03347159851562999,0.6091710053744509,0.1814877986907959,800,7.509264707565308,212.35140125905636,59.70478491898375,3.090686321258545,0.37321833,66.46138679324834,15.040164867612313,92000000,3.6332027912139893,476.6256415180542,3.769154349126455,0.0005,7.208179473876953,0.37309092,29.247958554246146,18482.115349054337,28.2102872481654,1.4483929e-09,35.51854686447207,7.09174370765686,27.434874773025513,1.8041014671325684,4.718891713032452,32.667996644973755,574,3.090786933898926,800,0.0040407674,0.008786685984633379,0.5686925632314628
97.42872968132023,380.1073259640257,27.8017361164093,0.009262232,0.034539294646463874,0.5391859670025202,0.19272756576538086,800,6.796135902404785,218.32343858325777,52.7890042447905,2.996647834777832,0.37315637,71.69415965268486,20.930935718371348,92160000,3.5042269229888916,477.04771151351724,3.8745561596104863,0.0005,7.181462526321411,0.3732923,34.693400688665434,18513.045367002487,26.00156378256021,-7.614493e-10,31.14711986829233,6.753543376922607,26.15908145904541,1.4216864109039307,5.032738003992083,30.92192268371582,575,2.996856689453125,800,0.0024349052,0.00803537358140269,0.5654050142933056
101.36258078154519,349.7600012070034,29.098326206207275,0.0069120903,0.03325714133650215,0.6779059586675324,0.19667339324951172,800,7.243587255477905,201.4669057470785,66.50070379351837,2.7945804595947266,0.37323081,74.17788881251633,17.157073820692446,92320000,3.313596725463867,474.1531591787042,3.5640550260297053,0.0005,8.040848016738892,0.37344036,4.960149728978589,18545.060828208923,27.28170396364738,-2.6822092e-10,39.77253855992863,6.36941933631897,27.152671813964844,1.7197072505950928,4.253574197840717,32.00451707839966,576,2.7948732376098633,800,0.0026044198,0.009454616164249,0.523750008637906
100.17394461392152,356.5768535574732,29.27639389038086,0.004941965,0.033266306050579605,0.6522423838718269,0.18420958518981934,800,7.235353469848633,205.1438917830075,63.96774608574047,2.7134878635406494,0.3730784,70.77160804695123,19.02203557801865,92480000,3.2438271045684814,487.6951099339568,3.633128795356558,0.0005,7.493623971939087,0.37309778,26.275136431996795,18577.16595840454,27.651263717555825,-1.8104911e-09,38.17624995839623,6.5325541496276855,26.74418568611145,2.290548801422119,4.434249565526614,32.098421812057495,577,2.713935136795044,800,0.0020949703,0.009163301654016322,0.541029043564255
100.04824285629509,360.0670545963933,28.470689058303833,0.0006524701,0.03397272566415691,0.6148086235873176,0.22855758666992188,800,7.05401349067688,207.12149135830217,60.26553705826572,2.282771348953247,0.37294394,79.52035190159458,19.860522511960433,92640000,3.2629756927490234,480.06653689743945,3.6700730759814135,0.0005,7.1924147605896,0.37293354,-23.963449002740177,18608.02300786972,28.129543324053593,-8.940696e-10,35.8687811439906,6.4884443283081055,26.173468112945557,2.0256617069244385,4.6818090992828285,30.849116325378418,578,2.282909393310547,800,0.0022357763,0.0088452460462148,0.5899403976152015
99.42768701886442,367.83610942469824,28.919162273406982,0.0049970867,0.03403581756969193,0.5805158631507472,0.18564438819885254,800,7.066054821014404,211.1984669295251,56.87548414016704,2.324350595474243,0.37269285,71.43225421109703,18.75126183640352,92800000,3.5239617824554443,483.1360779520694,3.748993639181499,0.0005,7.495171785354614,0.37267685,-1.2401078666993919,18639.390585899353,27.16900836731889,-5.900859e-10,33.69342697504558,6.864607095718384,27.464112758636475,1.243940830230713,4.775323985933447,31.357591152191162,579,2.3244476318359375,800,0.0029201468,0.008521073963234845,0.5630808281882377
96.91141109558623,364.76443661198135,28.998353958129883,0.0073690778,0.034237857145526455,0.6236671580875109,0.20043706893920898,800,7.217673063278198,209.33946553084618,61.14010229925559,2.7547152042388916,0.37248582,69.42894418977458,17.249595476838028,92960000,3.3089277744293213,486.1748810939999,3.717945628543521,0.0005,7.518261671066284,0.3724497,29.65534817345057,18671.247740268707,26.520803987005895,-1.6212465e-09,36.37766052215463,6.746842861175537,27.421698570251465,1.3460030555725098,4.716508555657619,31.84214210510254,580,2.755192518234253,800,0.002683073,0.008871426837029987,0.5652034083413209
94.76879934024568,335.3103828038683,29.431976079940796,0.011977986,0.03205481677728161,0.7355987138125487,0.1667957305908203,800,6.728659152984619,193.14895426743192,72.20755385878081,2.7010653018951416,0.37234962,66.58749504843699,21.357439363479404,93120000,3.747281074523926,469.38213831392926,3.416576787185325,0.0005,7.804420471191406,0.37241507,-11.41948380978207,18703.55979371071,23.30741090228816,-3.7401904e-10,43.381134365009984,6.70861029624939,27.502228498458862,1.7136666774749756,3.842651478629068,32.30216455459595,581,2.701950788497925,800,0.0039838413,0.009741051796661142,0.4656921973620632
98.27994258171834,369.46882228989506,29.00856041908264,0.008573733,0.03397416738370199,0.5908485137675868,0.16888737678527832,800,7.433192014694214,212.2717350667431,57.90034155979967,2.2805299758911133,0.37196425,72.29120659362077,16.35826786188456,93280000,3.4024269580841064,476.5735753270456,3.7647508576939646,0.0005,7.990825414657593,0.37204593,-13.512345500345653,18735.025490760803,27.30843137125054,1.3560058e-09,34.35021743923272,6.7173285484313965,27.868501663208008,0.9457399845123291,4.758407259524573,31.447513818740845,582,2.2807469367980957,800,0.0038291097,0.00858619801247124,0.5637193634980981
97.50947171156335,345.1517665978192,29.166432857513428,0.019966006,0.03312317625998531,0.6989220573478726,0.16031908988952637,800,7.44316291809082,198.81741949900234,68.58098310133822,2.674203872680664,0.3716259,70.17754687659625,22.1806198120078,93440000,3.544442653656006,473.5062058778753,3.5173710700162935,0.0005,7.890988826751709,0.37166154,-4.259662078049702,18766.996034622192,25.164115642292558,1.3113018e-10,41.146699537810406,6.877875566482544,27.729780912399292,1.2388291358947754,4.106536487357362,31.960055112838745,583,2.674328327178955,800,0.005623598,0.009470530034791378,0.4959511441545083
96.8426213358153,373.45479662780434,28.902436017990112,0.011001137,0.03448889650254338,0.5807644166985522,0.17340302467346191,800,7.265926361083984,214.41300934154447,56.8997326899464,2.6745083332061768,0.3713307,68.81482719356507,15.577090010523733,93600000,3.554736852645874,479.41088549779386,3.8062252226212774,0.0005,7.57643461227417,0.37141997,23.50119362376434,18798.71640729904,27.096486832965848,4.321338e-10,33.77399900509693,6.368508338928223,26.824745893478394,1.870729923248291,4.850341982060141,31.708311557769775,584,2.674727201461792,800,0.005305041,0.00846301942462888,0.5623935078627761
98.4703576381044,360.2897371227146,29.3919620513916,0.020424346,0.03371932103506047,0.6487375714877814,0.1836531162261963,800,7.698628187179565,206.9517190790975,63.61197960607715,2.6954288482666016,0.37110633,68.31456213348743,19.949926289326264,93760000,3.287647008895874,476.9991803362937,3.6710759610472365,0.0005,7.4948461055755615,0.37104845,28.151329062049356,18830.974001169205,25.954064997620314,-5.155803e-10,37.916954239932345,6.966707944869995,27.517077445983887,1.623899221420288,4.56237862792457,32.24708151817322,585,2.69557523727417,800,0.006919215,0.009039001728574459,0.533587177876447
99.34341570254433,374.6206895491096,28.351688146591187,0.035192207,0.03448183630496051,0.5544664290480901,0.19958043098449707,800,7.058608531951904,215.13181759290856,54.29439053632345,2.29097056388855,0.37086982,73.94822978407898,16.363523354364904,93920000,3.3387513160705566,478.05502954207,3.8187209979987187,0.0005,7.537301540374756,0.37104407,-13.412401149602678,18861.80308532715,27.028899600044245,1.4007092e-09,32.078485994692514,6.794577598571777,26.693726778030396,1.4042418003082275,4.980976491505524,30.812981128692627,586,2.2910685539245605,800,0.008538658,0.008194417304121834,0.5970166759000658
97.0089742263682,358.19723531680324,29.670772552490234,0.00572757,0.03510530463207102,0.6392001524975682,0.24404025077819824,800,7.548461437225342,206.1161870600989,62.656716596804145,2.168156147003174,0.37071884,78.58794054811044,20.704377554451195,94080000,3.6909685134887695,479.00708744892233,3.652045107302457,0.0005,7.709791898727417,0.37082183,-13.323254214307042,18893.770953416824,26.13979271581681,1.0043383e-09,37.28068534544205,6.197127342224121,27.247076749801636,2.154994249343872,4.480972996799004,31.96007776260376,587,2.1682581901550293,800,0.004005463,0.009011531966958527,0.5699952649833689
102.55913052515359,336.36999957914685,29.103159189224243,0.028517695,0.03315795698972107,0.7415088181489504,0.20530295372009277,800,7.571233034133911,194.5718986380299,72.76955556055417,2.259488582611084,0.37057397,74.0879007434913,20.485221508967836,94240000,3.233057737350464,472.906385087411,3.4288012897874984,0.0005,7.764576435089111,0.37054336,-33.00014668349724,18925.24525499344,25.677708509211516,2.2530557e-09,43.64781198759065,6.457359075546265,26.986677408218384,1.866394281387329,3.7881198452461655,31.467095136642456,588,2.2595953941345215,800,0.009761669,0.00985120658892308,0.6026165100595244
98.1081277751559,355.560172004849,29.40682029724121,0.024250494,0.03435981691130666,0.6668220496304811,0.2126779556274414,800,7.148685932159424,204.60619228994943,65.38623306755088,2.3164055347442627,0.37024474,70.54363831608079,20.687937227951107,94400000,3.754488706588745,473.406272941727,3.6241920746146707,0.0005,8.140073299407959,0.37020582,9.879665674865558,18957.09872174263,25.154278730425077,-9.626151e-10,39.07187014019372,6.2771453857421875,27.45968198776245,1.7049658298492432,4.400658453275101,31.840891361236572,589,2.3165054321289062,800,0.0067637814,0.009197820769418155,0.5193145227525986
97.24131937086375,371.52381654933765,29.538867950439453,0.016404627,0.03492644504864306,0.6062271500074966,0.17687129974365234,800,7.631157159805298,213.36897071568532,59.40034961245592,2.32092022895813,0.36976779,68.7777490464682,22.63672925881474,94560000,3.3398728370666504,482.3093739482432,3.7869786538811794,0.0005,7.386895179748535,0.36972833,17.287922713334343,18989.107808589935,26.849887067673468,5.483627e-10,35.27858869275895,6.883490085601807,27.28737473487854,2.0364654064178467,4.770506674869489,32.00249981880188,590,2.3210620880126953,800,0.004949431,0.008665914411689733,0.5939967079140045
101.72906784792345,365.3169717366431,29.101423978805542,0.022538796,0.035262265996984135,0.6115747851265209,0.14479494094848633,800,7.989938020706177,210.0592709187141,59.929090452065395,2.3730504512786865,0.36930364,75.05595159615086,18.905872643407264,94720000,3.448355197906494,475.66900387956116,3.724380767516909,0.0005,7.479703426361084,0.36924052,16.953471280444717,19020.659496307373,28.18488725061863,2.2888185e-09,35.6127689000197,6.844007253646851,27.764238119125366,1.1370751857757568,4.632100430807115,31.544840812683105,591,2.373248338699341,800,0.0071941316,0.008832399260217548,0.6178145888707526
102.9616466948687,360.84735975957693,29.947879314422607,0.025053883,0.03479485184721908,0.6312880082557535,0.17387127876281738,800,7.690815210342407,207.61978369503885,61.87934123221151,2.6965296268463135,0.3689317,78.08100990833634,16.612727117088667,94880000,3.384500503540039,478.3713210980062,3.678909934813625,0.0005,7.232917070388794,0.36886677,-34.36465479516806,19053.67778801918,30.012044813576406,-1.2367963e-09,36.82090425637301,6.981031894683838,27.37857675552368,2.347132444381714,4.553994948408882,33.000473737716675,592,2.6966264247894287,800,0.007854794,0.00909000076136506,0.6945339315917605
99.7931299699497,366.054476490212,29.34440016746521,0.03520556,0.03511288955037537,0.6241729409086498,0.1896529197692871,800,7.3139355182647705,210.3553126757242,61.17384001116569,2.215350389480591,0.36862433,72.91920621794077,20.61179870696544,95040000,3.5395219326019287,481.9163671081859,3.7313578068486604,0.0005,7.990564823150635,0.36870962,27.333160049574627,19085.31715154648,28.579654197082178,1.5318393e-09,36.36410622631459,6.685303211212158,27.532517671585083,1.5618009567260742,4.565336672123531,31.626848697662354,593,2.215461015701294,800,0.012354726,0.008967428886858456,0.6428575504838072
102.12455634649491,360.2995229373922,21.72028422355652,0.017675556,0.034980099750387954,0.6578598677019323,0.1445324420928955,800,5.842766523361206,207.11777674596607,64.50772087226693,1.8569397926330566,0.3683273,71.31856951596963,17.880704255244012,95200000,2.7677345275878906,476.1282200706081,3.6730768235438256,0.0005,5.5919599533081055,0.36814854,8.984368286767063,19109.00045800209,30.810628721735693,-1.6510487e-09,38.50313287732777,4.678567886352539,20.62722659111023,0.9148294925689697,4.453694084189239,23.673324823379517,594,1.8570408821105957,800,0.006538587,0.009394154921260334,0.6891349983789558
100.53651618914814,369.871263854853,21.182879209518433,0.023314321,0.035280768995450615,0.610179513058964,0.16774797439575195,800,5.29039454460144,212.47030288744338,59.79295506316654,1.9370882511138916,0.36819488,68.89130978646664,17.496203371490033,95360000,2.728257656097412,482.42036627942196,3.7704777451325064,0.0005,5.326630592346191,0.36813572,14.586825034277194,19132.18835043907,29.764545781657873,7.987023e-10,35.569660516576256,4.84401535987854,19.919618606567383,1.0408341884613037,4.725228138259214,23.181394338607788,595,1.937194585800171,800,0.006424731,0.008984918139736342,0.6808604053030368
104.3927890302411,376.5706943156384,22.149770975112915,0.004173807,0.035545694813377694,0.5597424795660598,0.13960909843444824,800,5.480182886123657,216.16399925601021,54.8017116729361,1.9228577613830566,0.36811805,70.44913223001788,14.971402782811841,95520000,2.82377290725708,491.8998658901495,3.8392175688201204,0.0005,6.142401218414307,0.36804378,24.965705397623804,19156.334109306335,30.998669264778563,1.7285359e-10,32.44991292008938,4.738652944564819,20.89919114112854,1.0743286609649658,4.890423804548051,24.139466762542725,596,1.9229609966278076,800,0.0031824324,0.008712622175343594,0.6238726403466052
104.62129777293262,361.85309201049785,21.59203314781189,0.0090916995,0.03503900627450367,0.6436566175238291,0.17162156105041504,800,5.092079162597656,207.969096510336,63.1009492807008,1.903733730316162,0.3679492,71.9545351964226,18.88910260691037,95680000,3.206789255142212,472.95756964317087,3.6884877072520204,0.0005,5.557138442993164,0.36794055,22.945793542179423,19179.894218444824,31.07681274013744,8.761882e-10,37.586617379858325,4.876941204071045,20.49154019355774,0.9008402824401855,4.507902381274871,23.553048133850098,597,1.9039180278778076,800,0.0043517216,0.009328837789545763,0.6994919731794093
106.74461668794227,355.7236671299895,21.020395755767822,0.0067608934,0.03457964549325176,0.6668257440816541,0.14862799644470215,800,5.143927335739136,204.6915091816219,65.38428929500395,2.1499125957489014,0.36780185,71.4087447081406,16.61421421807952,95840000,2.705096960067749,476.27962304819306,3.6260076809073363,0.0005,5.718563079833984,0.36782488,23.4705753308103,19203.147994995117,29.629627556848313,2.8431415e-09,39.06071055663426,4.7227866649627686,20.01168394088745,0.8100571632385254,4.3603070390471625,23.247262954711914,598,2.15012526512146,800,0.0044319145,0.009497023005908689,0.6480314409854704
100.69069424459279,359.79889895415783,21.24155354499817,-0.003348998,0.03526905331262353,0.6509438875999458,0.15311336517333984,800,5.399562120437622,206.686917589285,63.81466167137636,1.8835761547088623,0.3676811,70.40385643943337,20.94947780160077,96000000,2.615000009536743,482.4175545580063,3.667777559417101,0.0005,5.787200450897217,0.3677592,20.577372469869065,19226.354358911514,28.139847520974744,2.1338464e-09,38.05861150144159,4.715651988983154,20.214198112487793,0.8366904258728027,4.439213092703909,23.199209690093994,599,1.8837597370147705,800,0.0013477718,0.009268059123155939,0.6232376007770896
100.26973156041139,354.973490413515,21.610461711883545,0.04328295,0.034736343111382864,0.6846423272821818,0.16406631469726562,800,5.578576564788818,204.26830529561332,67.14419204002473,1.874284029006958,0.36756417,65.1891899771913,19.695054145475023,96160000,2.791534185409546,477.87603950386165,3.617536734265858,0.0005,5.586954116821289,0.3676528,10.735822661968168,19249.91245865822,27.971849771635586,-1.746416e-09,40.109123065076204,4.755329370498657,20.437483549118042,0.9806678295135498,4.250533926534124,23.55182409286499,600,1.8744635581970215,800,0.009628689,0.009541095449905626,0.6573397286452115
104.82319788523043,370.8713010292816,21.699687242507935,0.01859185,0.03582880837344947,0.5830593628370029,0.17442607879638672,800,5.311927318572998,213.07701804176614,57.101216199746744,1.926509141921997,0.36737347,77.35958851117387,18.45774832483398,96320000,2.4982376098632812,472.5947089438231,3.78160700485135,0.0005,5.932774305343628,0.36739716,-3.047255275741115,19273.625978946686,28.87936508679961,-1.013279e-09,33.85050328097893,4.898873805999756,20.388408660888672,1.0900158882141113,4.858569907236252,23.706862926483154,601,1.9266972541809082,800,0.00485473,0.008769401639243352,0.6748149805959639
100.94348222848686,357.56891774280194,21.17492127418518,0.009926623,0.0350451032687737,0.6733505441068235,0.16562557220458984,800,5.24639630317688,205.56595835542532,66.02249560228466,1.9164025783538818,0.3673156,69.45017408196777,18.862081192764094,96480000,2.379248857498169,475.2188751291832,3.645518249239985,0.0005,5.803982734680176,0.36745602,18.042490583941927,19296.793308019638,28.4513070858505,2.3841684e-11,39.43280469038704,4.5860679149627686,19.815576791763306,1.1664705276489258,4.3751239524999255,23.160966396331787,602,1.9166009426116943,800,0.0027170046,0.009597322094370106,0.6746317666719176
101.12422647275109,382.9572968747875,21.452428579330444,0.0028355848,0.036805797228665,0.5635019986276391,0.16052484512329102,800,5.477516412734985,219.45837124976754,55.16293343477377,1.9381942749023438,0.3672396,64.98481178508216,20.89695648177699,96640000,2.6486763954162598,479.85729368703005,3.905390852589086,0.0005,5.746311664581299,0.36718583,-0.8390552208562367,19320.25278186798,27.26810102724772,8.7618834e-10,32.645501460758,4.636446475982666,20.19456911087036,1.0658137798309326,5.049260328633167,23.451689958572388,603,1.9383161067962646,800,0.0017624929,0.008510128038697549,0.66996665057487
101.20189520148415,367.5100172589722,21.268798112869263,0.0042095184,0.03629363319842353,0.6378533469404966,0.1637122631072998,800,5.191173076629639,210.90463598344388,62.512246400186704,2.0876753330230713,0.36704245,68.69096423498767,19.81892196776946,96800000,2.6560137271881104,484.5455786590877,3.747173059768161,0.0005,5.630485534667969,0.3670292,88.80891154002639,19343.69562959671,27.943207480806702,-7.9870227e-10,37.2674146068796,4.9979400634765625,20.179644346237183,0.8982396125793457,4.671017854473889,23.431307792663574,604,2.0877938270568848,800,0.0030518412,0.009281380546805008,0.6618575413836854
100.83415153978297,375.73254078738427,21.76642680168152,0.01010905,0.03661863443741641,0.5964282703159901,0.16951417922973633,800,5.671781539916992,215.503737595342,58.42235170354394,2.315790891647339,0.36669114,68.6860136826706,20.727077723725923,96960000,2.521789312362671,487.9734486928456,3.8318828554804196,0.0005,5.472663879394531,0.36673117,33.928761918152105,19367.82604122162,26.82513736600091,4.5895582e-10,34.63252529206479,4.7661426067352295,20.22168469429016,1.3519411087036133,4.870044842331796,24.123993635177612,605,2.3159019947052,800,0.0036947182,0.008755018715180259,0.6759068589487051
99.31677513730897,363.1859018010489,21.471341848373413,0.0036313802,0.03544476132997294,0.6432759348131538,0.16534161567687988,800,5.119428873062134,208.61997663590563,63.0530633290954,2.08451247215271,0.3662494,70.66760853544181,20.151137250042435,97120000,2.590445041656494,476.14727247490146,3.702545262015712,0.0005,6.038037300109863,0.36625454,33.64474859199961,19391.43538570404,27.722661494344973,-3.8743054e-11,37.513808111753185,4.739236116409302,20.171881914138794,1.1115117073059082,4.552280113438394,23.602211952209473,606,2.0847270488739014,800,0.0037042599,0.009269572991717732,0.6388029167928223
97.4833594974601,361.77990844935346,21.622929573059082,0.072181635,0.03582014459971608,0.644149309228846,0.14717888832092285,800,5.296465873718262,207.9996395932514,63.14402951373299,2.511200428009033,0.36586636,78.68843191378963,23.185778546975023,97280000,2.4676573276519775,478.9168439928084,3.688810828989033,0.0005,5.569233417510986,0.36583924,5.550657231151321,19415.635952949524,26.36760826272468,2.4437904e-10,37.60103200281582,5.054683685302734,20.08124327659607,1.3486790657043457,4.556595784450071,24.1941659450531,607,2.5113582611083984,800,0.022303205,0.009192691061480119,0.583156435994775
104.78067477880955,365.3140659592074,20.585118055343628,0.056655206,0.03578623843578538,0.6548761645078622,0.14775753021240234,800,4.995151996612549,210.02518208587543,64.20387249106344,2.4071972370147705,0.36541882,69.33874983538652,20.846053839168967,97440000,2.338003635406494,477.0061403260272,3.725043858119617,0.0005,5.441545248031616,0.36537135,-7.150653723478534,19438.692724466324,29.910708783240448,1.6748907e-09,38.18884894934672,5.133273601531982,19.549985647201538,0.8597760200500488,4.58241572833787,23.045666933059692,608,2.4073832035064697,800,0.021474108,0.009441318329399104,0.6993878372265178
105.52530446342303,369.208902872083,20.643949508666992,0.04993953,0.035769521105555424,0.5971081016867605,0.14508652687072754,800,5.125073671340942,212.27274294807165,58.505764324178344,2.389650344848633,0.3651244,78.05992085604322,11.73032704050324,97600000,2.2325496673583984,477.0196914148907,3.76456742974988,0.0005,5.5642125606536865,0.365097,22.643748499970464,19461.799252033234,33.068661303131464,-2.7418139e-09,34.79407393564251,4.806824445724487,19.428430795669556,1.0339984893798828,4.729634980975888,23.099842071533203,609,2.3897690773010254,800,0.01743437,0.009092201175142981,0.6790343371465954
105.63239235558069,384.02010378174907,21.043357372283936,0.06500733,0.03513860077676778,0.5087528006736841,0.15740132331848145,800,5.1982786655426025,220.14524534340933,49.7761522245652,2.39009952545166,0.36512408,67.89225441873052,6.909765645144333,97760000,2.346222400665283,478.6411562465426,3.914493919240788,0.0005,5.554800033569336,0.365127,36.33216664723815,19485.30341053009,32.528522483808324,-7.867813e-10,29.456527132069322,4.844906330108643,19.653611183166504,1.1989543437957764,5.217809666718846,23.485825300216675,610,2.390303373336792,800,0.020473108,0.008321213249314289,0.5868802372215314
106.17331783153281,377.4208902874385,21.111950874328613,0.08189968,0.03498042217359254,0.5289798822177044,0.12860941886901855,800,5.065752267837524,216.33323227935503,51.7896343349397,2.0533792972564697,0.36482075,65.07616692168178,12.525258140780144,97920000,2.3766732215881348,473.4652431784904,3.846029899200698,0.0005,5.508965492248535,0.36483717,42.459517213788665,19508.54212450981,34.83777868360126,1.668929e-10,30.727648722029944,4.973540544509888,19.631361961364746,1.3149731159210205,4.9670994520018805,23.232276916503906,611,2.0535898208618164,800,0.02801475,0.008611716611701608,0.5579884229548953
101.44473033647684,356.3631800641595,21.192079067230225,0.04769421,0.03439099435802881,0.5754140554434373,0.14959502220153809,800,4.975398302078247,205.00105860709212,56.37791951726109,2.1825530529022217,0.36459255,88.05911341095657,10.93298114157435,98080000,2.320042848587036,476.5280699310516,3.6323794907188196,0.0005,5.727590799331665,0.36467275,-1.643397458348508,19531.99970817566,33.1034733839396,1.3411044e-09,33.6169641620039,5.159913539886475,20.12209129333496,0.8917980194091797,4.530834148768447,23.45127773284912,612,2.1827664375305176,800,0.007998702,0.00892972401001196,0.4339985954978448
97.77867320146287,349.17414290376297,20.72021245956421,0.023192653,0.03376194169722293,0.649876874951436,0.14861631393432617,800,4.883141756057739,201.01940574596833,63.74295384115034,2.0587568283081055,0.3642562,71.96198053740221,9.843082342506206,98240000,2.3082025051116943,479.400513094722,3.5584816137770745,0.0005,5.494782447814941,0.3642246,-5.40170700354442,19554.855394124985,30.75409748136164,-1.1324873e-10,38.21680265462779,5.471062898635864,19.810417413711548,0.7136929035186768,4.120273426944892,22.845181703567505,613,2.058896780014038,800,0.006334583,0.009324853145700782,0.4364182540930448
98.31671579466709,350.27239393890125,21.34014868736267,0.009942527,0.033527704827129835,0.6552713135120816,0.13407206535339355,800,4.838419437408447,201.51451515662177,64.2844259975197,1.8119711875915527,0.36393163,71.8833742931388,13.208550946049831,98400000,2.393493413925171,474.65424107257616,3.56937168167126,0.0005,5.991948843002319,0.36396036,7.648681016217038,19578.08028769493,30.64699954791134,1.7166137e-09,38.55023632164641,5.17566704750061,19.99424147605896,1.0735857486724854,4.187218931146131,23.215222358703613,614,1.8122892379760742,800,0.005667559,0.009269169735216822,0.45140744284513346
96.19070733367346,352.3588713539157,21.247096061706543,0.03366976,0.03384944733467712,0.6274060876301493,0.12625455856323242,800,4.95091700553894,202.34047289196468,61.53342514029504,1.8446300029754639,0.3635816,71.98805386653208,13.956059735239593,98560000,2.337188720703125,470.3604848789925,3.59054400080181,0.0005,5.83458948135376,0.36360407,18.108437162028,19601.249921560287,29.735636998179995,-7.1525584e-11,36.83432375880144,5.069212436676025,20.205660581588745,0.89127516746521,4.33539812328495,23.161707878112793,615,1.844728946685791,800,0.006481424,0.009026254159114008,0.42418747165677373
97.97680554452418,362.76706036334537,21.155065536499023,0.022754133,0.033415870957435576,0.5712256785665144,0.20233392715454102,800,4.933822393417358,208.26985985319686,55.977054716062874,1.83333420753479,0.36342567,72.56854826842189,8.522255308013047,98720000,2.2299158573150635,472.42734856984043,3.695798503368687,0.0005,5.6040122509002686,0.3635079,11.820945875828304,19624.302711963654,31.050843748980178,6.496907e-10,33.40558280056674,4.8432862758636475,19.98999547958374,0.9271390438079834,4.646895955981949,23.041147708892822,616,1.833446741104126,800,0.006548536,0.008699419307581889,0.4188195070556607
96.89751670204254,390.18803386482557,20.903063535690308,0.0019792088,0.035648147429771314,0.46129028307021847,0.12509894371032715,800,5.0512776374816895,223.11009554226465,45.11007125341082,2.0375356674194336,0.36327073,63.08193479493101,12.173940371046301,98880000,2.2025976181030273,482.4596787156745,3.976478318696022,0.0005,5.869751214981079,0.3632747,33.137996615459414,19647.29639482498,28.690028888255895,6.645918e-10,26.581630000540127,4.7739973068237305,20.146450519561768,0.603248119354248,5.313384076054888,22.987233877182007,617,2.0377357006073,800,0.0024712314,0.00763852155892747,0.4184538966002809
94.84711089339093,366.14961701311654,21.23660635948181,0.012607156,0.034856763334549186,0.5857831474144185,0.1331191062927246,800,5.417482852935791,210.2602572265725,57.416681330470084,1.7733972072601318,0.36314943,68.63984105683551,13.80748545420594,99040000,2.347797155380249,475.4386216255288,3.7317163254050176,0.0005,5.953709363937378,0.3631931,-22.99019598376014,19670.384458065033,30.17564625894545,1.2084842e-09,34.260562234401846,4.810001611709595,20.18359684944153,0.8945434093475342,4.537026181118393,23.079417943954468,618,1.7735471725463867,800,0.0037574514,0.008800474425465471,0.43193408416155743
99.21860076683144,363.15806711828975,21.086535215377808,0.00079205434,0.03430789639954754,0.5729805147293408,0.13903379440307617,800,4.9935595989227295,208.5205318505112,56.1541368281524,1.782407522201538,0.36289755,78.14710146418807,11.174737548201694,99200000,2.5440597534179688,473.8095412293455,3.7007539554396405,0.0005,6.024002313613892,0.36284894,5.259529053463483,19693.327592134476,31.37085581552477,1.7881385e-10,33.50459379000932,4.738260269165039,19.990800380706787,0.9299154281616211,4.56400970261405,22.93663191795349,619,1.7826125621795654,800,0.0026290752,0.008739606835524107,0.40849205342441086
97.06743493195346,354.37563946503127,20.54026699066162,0.035557088,0.033289046638919746,0.6371274469117404,0.13708782196044922,800,5.034740447998047,203.68985520691365,62.492188577865456,1.6955411434173584,0.36262095,70.93191332890099,14.05843511899492,99360000,2.3783016204833984,468.61450721450905,3.6107352142878515,0.0005,5.430724620819092,0.36258757,-18.918015857864262,19715.643419742584,29.879788203881404,3.5166742e-10,37.45852952639995,4.843180894851685,19.679531574249268,0.6968677043914795,4.242294096963262,22.309121131896973,620,1.6956486701965332,800,0.010806761,0.009200724558242284,0.43130908257526374
100.47625095981046,370.2102779423508,21.50497579574585,-0.0033331327,0.034628502895387554,0.5626393739477042,0.11469531059265137,800,4.868420600891113,212.2571678930347,55.12554866107507,1.995354175567627,0.36242366,70.11838444788982,6.88118717421441,99520000,2.3124988079071045,479.2536490706547,3.7727232266989863,0.0005,5.926460027694702,0.3624934,15.086967157804262,19739.198210000992,32.79767000656313,-1.0132789e-09,32.816839648973854,5.085376024246216,20.199246168136597,1.1625275611877441,4.738368255673631,23.54786252975464,621,1.9955434799194336,800,0.0019416201,0.008782842037162949,0.41801328776917296
100.65471316223467,380.54469913121466,21.0951566696167,0.002605498,0.03545581655309409,0.5177107316453672,0.15804052352905273,800,5.1855552196502686,218.00531919158385,50.682684561498846,1.8109116554260254,0.3622709,67.29340746339669,11.261930424943001,99680000,2.3132588863372803,480.17427945451817,3.8787734503812774,0.0005,5.4736168384552,0.36243102,-5.30361633312525,19762.193821668625,31.88526958290936,3.8743017e-10,30.077368301004597,4.948508977890015,20.08727526664734,0.8226861953735352,5.0208282589671125,22.988600492477417,622,1.811018466949463,800,0.0027385745,0.008348618128576903,0.4394475539892101
99.36132168977225,371.42201610154945,21.68656325340271,0.041442852,0.03450836428296904,0.5526730890130525,0.1503605842590332,800,4.8797996044158936,213.23273918091857,54.145220095147614,1.9465508460998535,0.36199814,74.30809268688789,11.642827366737626,99840000,2.485201597213745,479.2409022030293,3.784992885102437,0.0005,5.595116853713989,0.362135,-49.77547084836405,19785.884816884995,32.69370002021479,9.477138e-10,32.30624621442822,5.349448919296265,20.588796854019165,0.9079854488372803,4.806840373242284,23.68462061882019,623,1.9467735290527344,800,0.010889794,0.008645815302309826,0.4780901484202528
100.27500745883447,351.41075001009034,20.913160800933838,0.020996317,0.0338130283247017,0.6549393638559221,0.14317989349365234,800,4.951478004455566,201.98416565685832,64.25061458244305,1.7731952667236328,0.3617198,72.63010939311816,13.913308661245958,100000000,2.374234676361084,474.6190082249724,3.580952821289565,0.0005,5.4014647006988525,0.36171752,-11.123276167664962,19808.64190673828,29.964237649078317,-5.8412536e-10,38.561537111562686,5.363511562347412,19.848567247390747,0.8837971687316895,4.215577360419093,22.75048589706421,624,1.77341890335083,800,0.0053856797,0.009297154435428202,0.4567798617642647


==> archive/rl/cheetah/dynamic-context-no-noise-seed=3.csv <==
Step_0-AverageDiscountedReturn,Step_1-PolicyExecTime,Step_0-StdReturn,Step_0-EnvExecTime,Time,Time-TotalInner,Step_1-MinReturn,Step_1-AveragePolicyStd,Step_0-AverageReturn,KLCoeffInner,Step_1-NumTrajs,Time-MAMLSteps,Step_0-AvgForwardVel,Step_1-AvgCtrlCost,Itr,LossAfter,Time-SampleProc,Step_1-AverageDiscountedReturn,Step_0-NumTrajs,Step_0-PolicyExecTime,KLInner,Time-OuterStep,Step_0-MinReturn,Time-InnerStep,Step_0-AveragePolicyStd,Step_1-EnvExecTime,Step_1-AvgForwardVel,Step_1-AverageReturn,n_timesteps,Time-Sampling,Step_0-MaxReturn,Step_1-AvgFinalForwardVel,Step_0-AvgCtrlCost,ItrTime,Step_1-StdReturn,Step_0-AvgFinalForwardVel,LossBefore,Step_1-MaxReturn
-0.04837680434723639,8.964229583740234,1.2968497642074723,5.576670408248901,137.57125544548035,42.643471479415894,-4.0059962169172225,1.0000428,-0.07777734472586967,0.0005,800,92.79094767570496,0.002456197309584931,0.0018681924726188627,0,0.005367337,1.9358432292938232,0.018935228720647696,800,7.057652473449707,0.016424824,92.79080939292908,-4.121054636087612,11.268555879592896,1.0,6.030702590942383,0.0030074255600568735,-0.023526483170749977,160000,29.417851448059082,4.68530816590222,0.000748528620653792,0.0018718985348563778,137.57125163078308,1.2372603345796966,-0.003714118712261988,-1.9565225e-09,3.1616531791115956
-0.022562510677647876,8.607215404510498,1.279319215935297,7.407878160476685,170.13136529922485,30.379961013793945,-3.9158332457113776,0.9980668,-0.05892241765524336,0.0005,800,2.053623914718628,0.0026684246748841,0.0018906835679823963,1,-0.0016985384,1.6616289615631104,0.03237401300190959,800,3.407223701477051,0.011828871,2.053410530090332,-4.603519635166258,0.17255163192749023,0.99795884,7.142799615859985,0.003149870258686029,-0.012535700866093489,320000,28.50504469871521,4.13360733681155,-0.0027571776972689353,0.0018768927222118255,32.49130868911743,1.2081406811370097,0.008139003970734552,-1.1146069e-09,3.815392294053714
-0.041221808998642334,8.151072978973389,1.297006328785736,7.608478307723999,202.85025215148926,30.541796445846558,-3.479687444230109,0.99452853,-0.09793990465108023,0.0005,800,2.065261125564575,0.0022660972661360623,0.001868993314738882,2,-0.0019671642,1.743884563446045,-0.05909104651813469,800,3.3302664756774902,0.008829655,2.065045118331909,-4.10785724345428,0.43628883361816406,0.9948274,7.256954669952393,0.002005223892357127,-0.12453657337971606,480000,28.31116271018982,3.731438686362785,0.0010783781796247021,0.001875435910862505,32.708006381988525,1.2469147993778709,0.003016114333178683,9.596348e-10,3.908763401933626
-0.19143363296297777,7.534105539321899,1.306412186348523,7.889268398284912,235.89535069465637,30.37548303604126,-3.41568550461437,0.9919073,-0.28372452254454056,0.0005,800,2.5016071796417236,0.0003939662435683917,0.001868083556361979,3,-0.0013607355,1.7435665130615234,-0.152714814219718,800,3.3230104446411133,0.0071341507,2.5013601779937744,-4.350677782800536,0.20010137557983398,0.99225986,7.545961380004883,0.0009541370411869395,-0.22889284197908744,640000,28.397899389266968,3.109129963024815,-0.004521571315247845,0.001855079911759024,33.02049279212952,1.2497123600093967,-0.003887953074014641,6.198883e-10,3.9766957883614884
-0.08577798445550672,7.40195369720459,1.3017390055717997,7.507728576660156,268.26645064353943,30.065258502960205,-3.886943320619529,0.98946244,-0.1527014481064687,0.0005,800,2.149963617324829,0.0016243844186268703,0.0018306625365695122,4,-0.0018002529,2.084895372390747,-0.11493404899323263,800,3.427440881729126,0.0073081627,2.1497533321380615,-4.500674492025591,0.18915128707885742,0.9894604,7.346805572509766,0.0013228604321030455,-0.1865091365265469,800000,27.76180863380432,3.5877075820356223,-0.0023140809098603117,0.0018109681077877074,32.357370376586914,1.3057579780729178,-0.00045219964137065637,-1.4156102e-09,3.614598354765201
0.0002540845109225831,8.030156135559082,1.239780271045972,7.537850618362427,300.792160987854,30.407795667648315,-4.035651991870876,0.98637205,-0.047489951317889946,0.0005,800,2.038438558578491,0.002701774565355625,0.0018388593469812733,5,-0.001927608,1.695831537246704,0.0661019690396277,800,3.6867294311523438,0.009937144,2.0382018089294434,-3.8494445811861047,0.16537833213806152,0.9865375,6.938705921173096,0.0033393287075666393,0.014688115848974306,960000,28.51290488243103,3.5144950521643716,-0.0026013947948763626,0.0018323753715239564,32.51573395729065,1.2634250539967788,0.0003644609301735413,1.0848046e-09,3.3688676838043574
-0.08347267246342906,7.6945273876190186,1.3004617034652255,7.1465065479278564,332.23490262031555,29.213417291641235,-3.685653208862829,0.9842268,-0.18033067141826803,0.0005,800,2.1209986209869385,0.001336451693683349,0.001809257788756879,6,-0.0015876808,1.3111016750335693,-0.10138549291618908,800,3.348635673522949,0.0075145597,2.120861053466797,-4.079846302526633,0.444042444229126,0.98447883,7.262979984283447,0.0012426106756910176,-0.19002785253172752,1120000,27.43297243118286,3.7730201379202817,-0.003319147070813896,0.0018093409594672051,31.433552265167236,1.302648564206206,-0.007671865362112506,2.9803271e-12,3.6480017064576202
-0.026825696256661605,7.974065065383911,1.3135143713380877,7.892050743103027,364.89753246307373,30.375864028930664,-3.500084972576929,0.9818629,-0.08925950740008799,0.0005,800,2.1465964317321777,0.0022664625743560405,0.001827968203883494,7,-0.0019575723,1.6780991554260254,-0.026937195866233186,800,3.478609800338745,0.005514717,2.146378755569458,-4.320414014153986,0.16575050354003906,0.9819078,7.043084621429443,0.002400292975725195,-0.07579975378268611,1280000,28.463440418243408,3.6201828594377607,0.006301194828301773,0.0018288542780505613,32.6482994556427,1.3105741818421566,-0.0036482303569612836,8.940693e-12,4.063614922243919
0.047870071352897475,8.231117486953735,1.2672500496026724,7.405925750732422,398.15911293029785,30.861921310424805,-3.7422448976451523,0.9781126,0.021032639738290566,0.0005,800,2.334153175354004,0.0033387281292168525,0.0018185254939723538,8,-0.0027410346,1.820336103439331,0.07149805226641641,800,3.536768674850464,0.005197457,2.3340487480163574,-4.0951982327237015,0.1948070526123047,0.9784205,7.4240264892578125,0.0035500130531525343,0.0395864641157414,1440000,28.78288769721985,3.7218512724552393,-0.0010012812100575158,0.0018011375410128118,33.246782302856445,1.3120789063395837,0.008115828335305325,-6.0796734e-10,4.271469884613298
-4.558100773865092e-05,7.974721670150757,1.339576779806627,7.966115951538086,431.96461606025696,30.819129467010498,-3.7504760868940967,0.97452694,-0.04752980111343266,0.0005,800,2.8739912509918213,0.0026988037637364335,0.0018443900504356713,9,-0.0024195744,1.4282193183898926,0.0514655883163655,800,3.383481740951538,0.005823268,2.8734593391418457,-4.477366090445907,0.16877412796020508,0.9745506,7.867480754852295,0.0032538287904671035,0.005727884867939577,1600000,29.193314790725708,4.940007467174237,4.269182389834758e-05,0.001833328893115672,33.79766845703125,1.2886201178950563,-0.0003966660978352149,-7.152554e-11,4.259942385628687
0.02110973726370294,7.888772964477539,1.2417153515677168,7.329844236373901,464.9551863670349,30.255378484725952,-4.574861413042978,0.9716452,-0.004679280367493339,0.0005,800,2.5753557682037354,0.003147562353195363,0.001850377844196467,10,-0.0034367696,1.7268118858337402,0.005507704712358077,800,3.4740958213806152,0.0064602382,2.575204849243164,-4.495687501781289,0.16468214988708496,0.9717762,7.556100368499756,0.003092379505145535,-0.01225590045088496,1760000,28.306806802749634,4.269204523244827,0.0008483832739766506,0.0018352721171756494,32.97833442687988,1.3254592823391187,-0.0018060642081533299,8.940697e-10,3.708276813941664
0.12693898885310514,7.688793420791626,1.2689735314328907,7.502298593521118,498.56684136390686,30.8242769241333,-4.582533026486525,0.969065,0.12356830975044181,0.0005,800,2.7142155170440674,0.004439418867601755,0.0018557721091555148,11,-0.0040737293,2.36507511138916,0.1593019455749681,800,3.2314867973327637,0.008288632,2.7139878273010254,-3.6472221410611647,0.20441913604736328,0.9692087,7.489351511001587,0.005054069176930963,0.18115660286899513,1920000,28.224168300628662,3.7395593238500915,0.002234967078825109,0.001843032425573721,33.599512338638306,1.3189583186830822,-0.003005720272109471,1.1205674e-09,4.301130894056559
0.22969068718479163,7.65681791305542,1.3414448973809436,7.31186056137085,530.787168264389,29.708858489990234,-4.508610123861433,0.96774423,0.27996871916964694,0.0005,800,2.44101881980896,0.0060246401962490955,0.0018900016558204965,12,-0.0046787043,1.8931992053985596,0.24905562831949893,800,3.4120914936065674,0.008487606,2.440704584121704,-4.396305923393355,0.18545198440551758,0.9673957,7.200886487960815,0.006373472912201709,0.3089127197689799,2080000,27.601359844207764,4.344005607495443,0.009615529403299855,0.0018516525142326405,32.212255239486694,1.3170229256504362,-0.005166854499966955,1.1563301e-09,4.177758045678978
0.3914727819638746,7.905750513076782,1.3503019720646785,7.415302276611328,563.0866920948029,29.92929983139038,-3.474988855995758,0.96681964,0.5082665328072034,0.0005,800,2.30023193359375,0.008331635877651244,0.0018814353448969028,13,-0.0052275904,1.9991662502288818,0.3595404069119187,800,3.319263458251953,0.010470451,2.3001046180725098,-3.741791149086463,0.20122957229614258,0.9664481,7.0632665157318115,0.008019891035568062,0.47454288202246175,2240000,27.7006094455719,5.506320057100078,0.005189990715797475,0.00186633772349683,32.288928747177124,1.387446885605621,0.0018450797846136626,-9.35793e-10,4.683433594706518
0.5587515168145599,7.880228757858276,1.3305803235776328,7.15874719619751,595.2384412288666,29.898822784423828,-3.0794201197986255,0.9657552,0.7535486325154703,0.0005,800,2.1603472232818604,0.010860249610547287,0.0019403252946606673,14,-0.0032108787,2.005582571029663,0.6378077488005578,800,3.3847060203552246,0.015376376,2.1602261066436768,-3.579195578358667,0.38158559799194336,0.9651859,7.063005208969116,0.012355817337118383,0.8958310594534481,2400000,27.454862594604492,4.528794529547953,0.008403180522058414,0.0019189627812227646,32.13836216926575,1.360834170914458,0.010641812613269764,1.3113022e-10,5.242883383045458
0.7414958382853463,7.556567907333374,1.5025098838620088,7.4312825202941895,628.068692445755,30.10601305961609,-2.850409825653672,0.96448517,1.0887484293651013,0.0005,800,2.6275830268859863,0.014290781285180654,0.0020161592947504354,15,-0.0061039347,1.679650068283081,0.9119585262061781,800,3.437084197998047,0.013547696,2.6274595260620117,-3.4997669550280333,0.19225859642028809,0.96418095,6.794726610183716,0.016902737005375052,1.33896040117208,2560000,28.1790714263916,5.992667724691122,0.018942533062261888,0.0019520607906352873,32.82171440124512,1.3880533196586724,0.009552275655706058,-1.5497208e-10,5.521958480700365
1.0717669314724951,7.791618347167969,1.4808286962836728,6.842061519622803,660.8007352352142,30.022645235061646,-1.9972459327947325,0.9646687,1.58941133688876,0.0005,800,2.578805685043335,0.019370028333376945,0.0020619678830499197,16,-0.005666196,1.9697721004486084,1.2705875209943354,800,3.5792407989501953,0.01529472,2.578691005706787,-3.039630250921101,0.21194911003112793,0.96378577,7.178665399551392,0.022785449369952557,1.9174295486119308,2720000,27.81213355064392,5.931198164929818,0.017090594915154935,0.002000264392904696,32.72396492958069,1.5705096355110462,0.013160927181324524,4.589557e-10,7.578114569400051
1.494891863986249,7.61761999130249,1.5445341114208166,7.407816410064697,693.0991017818451,29.991149187088013,-1.4850899877707837,0.9645976,2.2073206462538253,0.0005,800,2.2302563190460205,0.02561467715922568,0.0021768431578073105,17,-0.0064577404,1.7817885875701904,1.9552969463658387,800,3.4237937927246094,0.017519692,2.2301337718963623,-3.719888858719214,0.20166349411010742,0.96373284,7.450981140136719,0.033032823044183035,2.926911554840122,2880000,27.983886003494263,7.384478530792901,0.028083461940523843,0.002040992562829371,32.29028797149658,1.6171786803395711,0.02565140486577668,6.02007e-10,7.984861962274046
1.9811333342344122,7.852707862854004,1.6901020263264994,7.351212501525879,724.8533675670624,29.411620616912842,-1.6197004287269743,0.9647957,3.0666597503003787,0.0005,800,2.230706214904785,0.034426684670359094,0.0023531707083768423,18,-0.008028246,1.4215738773345947,2.7106756099671,800,3.190943479537964,0.01484566,2.2305819988250732,-2.843563529817223,0.24144911766052246,0.96411645,7.201843738555908,0.04633089124106172,4.227161427738585,3040000,27.71704602241516,9.441407881068383,0.04618069857356093,0.00216947322354478,31.745173931121826,1.9000669213247936,0.04272419013627399,8.9406926e-11,13.104162990276835
2.519473919312389,7.987914800643921,1.8292536859533137,7.314960479736328,756.6420755386353,29.317861318588257,-0.06192521343713803,0.9660424,3.9791129036438257,0.0005,800,2.3411171436309814,0.04376835016873066,0.0026185188727265575,19,-0.008843149,1.5333201885223389,3.742506746902975,800,3.573810338973999,0.015774006,2.340902090072632,-1.4340313409887553,0.18813800811767578,0.9652032,6.723965883255005,0.0646792259472954,6.017068549203743,3200000,27.559711456298828,9.972300668840425,0.06558578850972838,0.002298440065834324,31.774152994155884,2.2943512752023727,0.03971233725657327,-8.3744534e-10,13.13295773797574
3.222462718255099,7.69025444984436,2.162957556293372,7.853884935379028,789.1053910255432,30.05623769760132,0.6373009716836386,0.9671639,5.073842757882082,0.0005,800,2.3036551475524902,0.05488404221503659,0.002740444610966499,20,-0.010170515,1.5575826168060303,4.965962675010685,800,3.3493359088897705,0.017313853,2.3034284114837646,-1.2618921956855216,0.18555116653442383,0.96634346,7.1395103931427,0.08363900160492344,7.891719706365479,3360000,28.288984537124634,11.693070460037353,0.09030509054838638,0.002388787754534455,32.45623421669006,2.670311985740305,0.04479640687091387,-1.487136e-09,16.347900418864178
4.0664640953633,7.571304082870483,2.503173523249307,7.640003442764282,821.360063791275,29.940754890441895,1.6632064528323798,0.96838933,6.520997959634963,0.0005,800,2.1999804973602295,0.06957763770524227,0.003021717557152731,21,-0.012620126,1.6792290210723877,6.681808196305946,800,3.49711012840271,0.014138205,2.199378252029419,-1.5127177349766265,0.1693253517150879,0.9674434,7.221136093139648,0.11358859611686813,10.838430737774875,3520000,28.063839197158813,15.038084945935212,0.12553847220036393,0.0025337039987718924,32.246753454208374,3.279429521177895,0.07141026249326142,4.0531156e-10,21.88360423952494
5.568709884653153,7.533764362335205,2.851008239954281,7.733730792999268,854.5228090286255,30.755738735198975,3.622123199525249,0.9687527,8.84611611264254,0.0005,800,2.2526886463165283,0.09310596893744093,0.0032311316605326064,22,-0.012948003,1.5981826782226562,8.99841762593682,800,3.559131383895874,0.012827642,2.2524497509002686,-0.057209908591271175,0.23560762405395508,0.968023,7.609322786331177,0.15118461787639223,14.553870082617923,3680000,28.894596576690674,17.071981600045632,0.1522033323479212,0.002659721681251691,33.14792585372925,4.0416065071919975,0.09038032382480767,-3.069639e-10,28.32347029160665
6.861515267657271,8.119147300720215,3.0796222691059123,7.425963640213013,886.9834170341492,30.053053379058838,4.712962372481779,0.9681716,11.039678763258541,0.0005,800,2.241373300552368,0.11534632035365737,0.003483743374056684,23,-0.012153874,2.211452007293701,11.268211570438211,800,3.4386961460113525,0.018023018,2.241264581680298,0.329156214351682,0.19543838500976562,0.9676025,6.61005973815918,0.19016598342719895,18.400048394595544,3840000,27.57276225090027,20.873628962666814,0.19096082065195166,0.0028277943150901933,32.43999409675598,4.467851547008679,0.1035351943711655,6.6161154e-10,40.996395732402334
8.703956820444525,7.976670026779175,3.769912133738168,7.368528604507446,919.6059958934784,30.30480718612671,8.28530721641685,0.9676763,14.078948118743734,0.0005,800,2.198671579360962,0.14609847401658474,0.0038580690667480654,24,-0.013691732,1.9210903644561768,15.271649241996592,800,3.5384345054626465,0.011646059,2.198554515838623,2.7727023120989838,0.18349885940551758,0.96727717,7.220674991607666,0.25722784287087325,25.032735699838803,4000000,28.169481992721558,26.940620147895128,0.2809900351811592,0.0030315467460507155,32.61562776565552,4.975205079260587,0.14756170203860297,-1.2815e-09,44.03570687151008
10.506705760164136,7.82578706741333,4.148666353727812,7.392414808273315,951.9894127845764,29.755004167556763,11.927502927179564,0.96664214,17.251484408634898,0.0005,800,2.489452362060547,0.17836037869263396,0.004339342903854426,25,-0.013043531,1.6420092582702637,17.90577467221867,800,3.145167589187622,0.013562547,2.4892430305480957,5.31363730862675,0.1800382137298584,0.966828,7.530009746551514,0.30449814038198164,29.675326651733617,4160000,27.90444254875183,29.493509413561327,0.3324746308066013,0.0033681023054093354,32.37496638298035,5.659580494932463,0.16728459610690954,7.987023e-10,50.76697688662799
12.98751425052047,7.666535377502441,4.536685022599833,7.8098626136779785,985.3499250411987,31.055521965026855,13.374731705708207,0.964282,21.360814702495762,0.0005,800,2.1694257259368896,0.2198240515017279,0.004499531864421334,26,-0.014018034,2.081705331802368,22.79414894257582,800,3.4392876625061035,0.015511522,2.1692025661468506,7.961330067317617,0.1880333423614502,0.9644325,7.482897520065308,0.38782516155071034,37.946707627578235,4320000,28.756446838378906,36.36917938263729,0.43376035602563706,0.0035101221372436427,33.35174751281738,8.540365834966728,0.22076043953329008,-1.8328429e-09,63.86427869695687
15.606747979329734,7.724808931350708,5.299461379973413,6.916053295135498,1017.3346211910248,29.628662109375,19.589138540799805,0.96102524,25.87632149508012,0.0005,800,2.2124710083007812,0.2654384086292022,0.004912969907172754,27,-0.014016383,1.6094610691070557,29.05232859402189,800,3.60209584236145,0.015707906,2.212242364883423,9.818316435268736,0.1848440170288086,0.96142924,7.499935865402222,0.4978195993760323,48.839535237604466,4480000,27.73877263069153,48.14193305182981,0.5902609232120759,0.0037184258363200206,31.97714328765869,13.348650917105928,0.2944883920162984,1.4811755e-09,79.92547763822724
18.08843865145234,7.8477089405059814,5.523057277277279,7.712069511413574,1049.4068493843079,29.724124908447266,21.45184603902261,0.9573623,30.245785067362657,0.0005,800,2.238349437713623,0.30963387507063744,0.005247887464886751,28,-0.012682649,1.019904375076294,32.029579847182454,800,3.2134556770324707,0.016063193,2.238239049911499,11.39104324173798,0.22257304191589355,0.9579164,7.449574947357178,0.5504536549857689,54.04560923846842,4640000,28.451127290725708,48.41186947955142,0.6645131552651002,0.003990915517293563,32.06194067001343,16.357937739596977,0.35691087164212115,1.1682509e-09,85.98736512596821
20.059920605284972,7.592050313949585,5.933108453246207,7.146229267120361,1080.894849538803,29.289692401885986,25.78649713102856,0.953141,33.58377701644993,0.0005,800,2.1135411262512207,0.34331224775189295,0.005452404810518301,29,-0.013128616,1.464432716369629,36.10846000133167,800,3.5441102981567383,0.01658452,2.1129305362701416,12.913788357644984,0.17248916625976562,0.953656,7.26833438873291,0.6189760655080135,60.836627509386545,4800000,27.59485411643982,50.77324565927264,0.693206720952285,0.0041810457335558805,31.478267431259155,18.262409663024222,0.42200222874278437,3.5762793e-10,97.02892426677573
22.668704232238106,7.063390731811523,6.4261898274022915,7.537338733673096,1113.41526222229,29.733370542526245,31.423201708707733,0.9486402,38.25256002364091,0.0005,800,2.670367479324341,0.3904558766968773,0.005772445068156015,30,-0.012176933,2.0127925872802734,40.05353646728428,800,3.30784010887146,0.01766849,2.6702494621276855,12.035530559325126,0.15658879280090332,0.9493959,7.233079433441162,0.6884560600882511,67.7041023337203,4960000,27.512009620666504,64.09654391508764,0.7439247403373531,0.004404122170062025,32.509888648986816,20.445624578571465,0.48754257081030344,1.4066697e-09,106.28109361030451
25.725880923018167,7.52668309211731,6.486000893613397,6.027436017990112,1143.6742737293243,27.88017177581787,35.98292543115542,0.9437969,43.49292551411596,0.0005,800,2.2340340614318848,0.4432623510983211,0.006088096629455796,31,-0.013832999,1.666694164276123,44.88346245943983,800,3.2025632858276367,0.01654375,2.233534812927246,20.51458620894249,0.15930461883544922,0.9447002,7.118235349655151,0.7723845479845136,76.027041587426,5120000,26.01599645614624,65.17405124975187,0.8607239910629728,0.004547604255169373,30.229120016098022,23.79150952734051,0.5168674972195155,4.768371e-10,126.14637866826277
27.3531722905689,7.648564100265503,6.434598057192824,7.294689416885376,1175.6197881698608,29.701287031173706,41.0022051643821,0.93883944,46.360090401440445,0.0005,800,2.1255311965942383,0.47235541067283277,0.006407844510902483,32,-0.013782686,1.742882251739502,45.69640292013064,800,3.4947257041931152,0.013612507,2.125410795211792,18.245254509384438,0.17792963981628418,0.9399434,7.247172117233276,0.7885221930234274,77.60361469277903,5280000,27.75624656677246,70.23335128791102,0.9214348471585565,0.0048623503864731665,31.9325270652771,25.08525247694862,0.5174707861702101,-1.251697e-10,134.053098315994
29.54681073111568,8.00072455406189,7.534938195715503,7.60004186630249,1208.3406250476837,30.4051673412323,45.762885743095396,0.9344381,50.226988754164864,0.0005,800,2.1469295024871826,0.5113179513550785,0.006660162070187466,33,-0.013935568,1.1868727207183838,53.39170691450918,800,3.3251185417175293,0.012458925,2.146686553955078,18.796457976786066,0.8226854801177979,0.93521976,7.166088104248047,0.9201798843599741,90.65531259831485,5440000,28.369277715682983,74.57317470729103,1.1059449182236647,0.004938130080699392,32.71382260322571,26.68272363734571,0.5377186802062311,-1.0728837e-09,138.57459133590842
31.40476137378976,7.861712455749512,7.4343060291800676,7.773617506027222,1240.7945857048035,29.8846116065979,40.353740714758615,0.92928004,53.358425503703714,0.0005,800,2.4868547916412354,0.5429213007515729,0.007030289657863182,34,-0.01382878,1.4268507957458496,57.28863395959044,800,3.5699820518493652,0.014690426,2.4867351055145264,19.61215999404344,0.19429755210876465,0.93037176,6.973670959472656,0.9887382411580292,97.43658280494621,5600000,28.237360954284668,74.86861694950022,1.183212050173872,0.005115272467214448,32.4385085105896,28.938580428471557,0.6507290019209628,-0.004162835,148.423334521922
33.05755505002814,7.687052488327026,8.647108760788736,7.169524431228638,1273.4850225448608,30.30246138572693,56.252041697121825,0.92491555,56.301810355631275,0.0005,800,2.241508722305298,0.5726318519251964,0.007250627377812648,35,-0.0118205985,1.7332704067230225,62.424425162553405,800,3.8032479286193848,0.009423912,2.241405725479126,14.15660769259761,0.1581108570098877,0.9253673,7.473851919174194,1.0775890642089083,106.2440742252822,5760000,28.371999502182007,78.99880365888758,1.2287733502828417,0.005265483505971389,32.65511226654053,27.88468918009203,0.7504135164482071,-3.3378605e-10,161.44928196914907
35.80631839983205,7.633899450302124,7.915049310090701,7.027493476867676,1305.609855413437,29.726704597473145,62.534188542483506,0.91976696,61.04465259286762,0.0005,800,2.285825252532959,0.6203400740921892,0.007670450578239698,36,-0.0038067745,1.9272205829620361,68.65501862151547,800,3.6992580890655518,0.016049618,2.2857096195220947,10.81114310534613,0.1810908317565918,0.9205189,7.100475549697876,1.186387124772591,117.01228750658633,5920000,27.59356141090393,82.06969952753873,1.387789855869783,0.0052921165620034155,32.11759328842163,30.362778581400647,0.808700384459171,-6.1988825e-10,172.6991200424474
39.004849383018225,7.956138610839844,7.76374799754313,7.448683738708496,1338.3992285728455,30.467687845230103,65.8768830794412,0.9139156,66.73665080759915,0.0005,800,2.166776418685913,0.6778297412589133,0.008037572661239258,37,-0.0050774906,1.9401743412017822,72.14956526240775,800,3.549323797225952,0.013173908,2.1664676666259766,34.50871649312319,0.19301176071166992,0.91517645,7.367675304412842,1.2467622108790088,122.9466309763704,6080000,28.312928676605225,90.03484160788297,1.5043312208557051,0.005590913968986348,32.78219437599182,31.385238988493466,0.8485678526988814,1.4662742e-09,172.57676342349583
38.58950129845452,7.7029736042022705,9.339071883153132,6.95613431930542,1369.9750237464905,29.277247428894043,71.62943537107185,0.90899897,65.81501789714886,0.0005,800,2.2033839225769043,0.6685788211297107,0.008253658195525806,38,-0.009179103,1.5530786514282227,70.979161918933,800,3.2616026401519775,0.009353163,2.203242063522339,9.88776377663953,0.16757798194885254,0.9096587,7.647763252258301,1.2267495357588187,120.94306356449401,6240000,27.52266573905945,87.17966223769649,1.555555765548193,0.00580564022650955,31.565714597702026,29.798721674953946,0.749218393909046,-1.1920931e-11,183.33732514944268
39.653395492280595,7.45060133934021,10.610994255982735,7.732517957687378,1402.887258529663,30.568910360336304,54.37192717281662,0.9033467,67.78855634677853,0.0005,800,2.200226306915283,0.6885488046270226,0.008491444372902208,39,-0.0070872474,1.9625957012176514,72.81310967735675,800,3.5076181888580322,0.010461894,2.1932625770568848,18.712350669827025,0.15859198570251465,0.90423805,7.542416334152222,1.2575068014040305,123.96188860933034,6400000,28.386988401412964,92.37565968917468,1.5804243143195869,0.005968934481938978,32.89841628074646,28.662153558617923,0.7939080033199456,9.477138e-10,183.97253233991424
39.93527437948666,7.784336566925049,10.38265038662557,7.220227241516113,1435.3935568332672,29.865612983703613,55.085830390509926,0.89846617,68.21839951796932,0.0005,800,2.490093946456909,0.6928567537105901,0.008626731612188684,40,-0.0060764537,1.8008387088775635,79.31020502782987,800,3.6090481281280518,0.006387297,2.4899520874023438,10.266328653565148,0.16544198989868164,0.8990776,7.103290557861328,1.3732936317081195,135.43578317339788,6560000,27.86796259880066,90.9030278360174,1.743875081498467,0.005850069233502468,32.49915337562561,31.146047905284973,0.8056854090898022,1.5854835e-09,195.3458282539964
39.824733306707394,7.352651596069336,10.003987853353692,7.318491697311401,1466.8201115131378,28.97702169418335,78.09151314758287,0.8940424,68.08196209842983,0.0005,800,2.3208279609680176,0.6913199395298864,0.008895205415277099,41,-0.0072757383,1.1413047313690186,86.76506331832124,800,3.4552316665649414,0.0064235786,2.3206682205200195,34.641341023249694,0.1511526107788086,0.8945186,7.4117820262908936,1.50279558601595,148.22486993879377,6720000,27.649438858032227,94.37820248917109,1.8894426741165717,0.005613620926497542,31.416898488998413,32.806621768773674,0.8361755211026971,1.7285348e-10,206.97991780578528
41.56377091615459,7.774949073791504,9.93630273848815,6.993696689605713,1499.1443643569946,29.800291538238525,40.69745144743935,0.8896624,70.96816835725531,0.0005,800,2.414888381958008,0.7204968643924469,0.009344321868882864,42,-0.005904045,1.8330888748168945,84.35636650473998,800,3.4690797328948975,0.0065019922,2.4147491455078125,25.611073503997986,0.1818370819091797,0.8902562,7.394235849380493,1.4613866461345442,144.08343411985012,6880000,27.74857807159424,93.6981103217591,1.725067073719438,0.005890965987986502,32.314124584198,34.222285433882966,0.888064775193749,-1.847745e-10,204.39638564498736
41.22040604898788,7.746183633804321,11.78960575949259,6.551724195480347,1530.46621632576,29.000810623168945,72.52515943773668,0.885051,70.46517170682752,0.0005,800,2.1933815479278564,0.7154611418039725,0.009303405512411692,43,-0.0053380234,1.3383760452270508,83.79811544640187,800,3.6466174125671387,0.008780853,2.1932384967803955,23.738107324732884,0.15636897087097168,0.8856489,7.23649001121521,1.4485744841921018,142.83897166462117,7040000,27.475322723388672,95.81318351633841,1.6793381607480893,0.006034731123393645,31.306569814682007,31.439320895943993,0.881498323184844,-2.9206276e-10,210.55921476295262
42.2005578205516,7.715994358062744,10.473792378987527,7.430347204208374,1563.6076776981354,30.698835849761963,81.53275569200379,0.8798718,71.95694400565628,0.0005,800,2.3049583435058594,0.7305438289974941,0.00952375673247,44,-0.0060718963,2.704244375228882,81.29119442672884,800,3.1592931747436523,0.00786538,2.3048481941223145,19.397798928384606,0.17468500137329102,0.8806708,7.293856382369995,1.4077956522072481,138.7893661740413,7200000,27.78999638557434,95.103751150813,1.6183424353332878,0.0061714266217535755,33.10494542121887,31.870089393718725,0.9125316711363475,-2.3841856e-10,213.0459046145156
41.69711846942804,7.674694299697876,9.952825581588378,6.7361602783203125,1595.7441999912262,29.229439973831177,60.073737250673645,0.87490636,71.04149024160762,0.0005,800,2.6994075775146484,0.721170371334526,0.009894681730658723,45,-0.006319764,1.5368866920471191,86.08385318579866,800,3.155284881591797,0.0066997707,2.6992921829223633,31.834941626798518,0.42485642433166504,0.8756133,7.467332124710083,1.4903697939313887,146.92602645176038,7360000,27.238585710525513,103.84609947521868,1.6736148608096313,0.00598973420125686,32.09646797180176,36.388210622130316,0.8987298850464494,4.351139e-10,222.33391731884436
41.69066329356986,8.089624643325806,9.858609959822509,7.125510215759277,1628.3194696903229,29.986061334609985,85.88814832240784,0.86982125,71.14089989881344,0.0005,800,2.5308947563171387,0.7221043202618278,0.009965833844302116,46,-0.0059025236,2.2438457012176514,89.00226680012106,800,3.4204483032226562,0.006578859,2.530787229537964,25.420386868562517,0.12269306182861328,0.87064046,6.887406587600708,1.5409362064641616,151.94807879595862,7520000,27.592572689056396,96.6405739784575,1.695802238839887,0.005897770574335191,32.567925214767456,34.975231043620155,0.8872034361281769,8.165837e-10,228.19051260290402
41.17878840167431,7.534520864486694,9.293508788333991,6.529911279678345,1661.0500469207764,29.77042245864868,75.11899309897048,0.8650635,70.37146297693879,0.0005,800,2.5702872276306152,0.7142264447866141,0.010260692032825921,47,-0.0061271596,2.25101900100708,94.53150712301758,800,3.1919448375701904,0.0061639575,2.5701675415039062,20.200910232137414,0.2588789463043213,0.86582506,7.330560684204102,1.6379319976827744,161.50353465381647,7680000,27.23022747039795,96.37681116569748,1.8388201543823093,0.005711237371717138,32.71426582336426,37.741976245808395,0.909787347429795,-1.3202428e-09,238.28646273593893
42.54869422688702,7.2986369132995605,9.05667405870501,6.693796157836914,1693.7265918254852,29.779520750045776,21.28239408304944,0.8610009,72.49714790742007,0.0005,800,2.791973829269409,0.7357070919443979,0.01028629371850504,48,-0.00536738,1.9139747619628906,88.96530796821936,800,3.1783688068389893,0.0074628717,2.791867256164551,37.67811921880915,0.1924116611480713,0.8614422,8.197105646133423,1.5376622572409764,151.58999052943588,7840000,27.64756488800049,96.904568979024,1.6181765196229672,0.0059451655709163225,32.66910243034363,36.807318037668445,0.9504677376040581,9.417535e-10,222.6028972006952
42.21781777243527,8.402947664260864,9.90176324993211,6.3660728931427,1725.4256582260132,28.904300451278687,31.26709253474777,0.85689944,71.92084457617933,0.0005,800,2.6777396202087402,0.729928556607684,0.010783022183160962,49,-0.0019557513,1.9390389919281006,95.77488685400269,800,2.8404369354248047,0.008831633,2.670191526412964,28.208358984092943,0.14696407318115234,0.85751516,7.1196348667144775,1.659190872791136,163.54326144829517,8000000,26.78461456298828,98.58454097974067,1.79849477202164,0.005869892870650953,31.685643672943115,39.511885724303035,0.9234085012326517,8.5234647e-10,245.78805046884892
40.1449245055139,8.026708841323853,11.165309858983106,6.771222352981567,1757.9034204483032,30.202243328094482,29.805361435574884,0.8533463,68.59683037785358,0.0005,800,2.1525845527648926,0.6963162983679662,0.010820952490342033,50,-0.0021125325,1.7623085975646973,101.99382024491507,800,2.901272773742676,0.0080405595,2.1522552967071533,27.57331449846628,0.24693655967712402,0.8538045,8.160779237747192,1.768147792723991,174.28832490476353,8160000,28.155009508132935,97.47442545570401,1.9474540769631075,0.005603781220779342,32.47004699707031,40.59892779424738,0.9379223558411907,6.079674e-10,250.00345709156588
39.68502012844484,7.787540674209595,12.452723739826261,6.953704833984375,1788.8707048892975,28.488112926483154,39.762060837336975,0.8494953,67.76922212307949,0.0005,800,2.42126202583313,0.6880693860744308,0.010761445190585226,51,-0.004441888,1.2081243991851807,99.50429154141698,800,3.2308497428894043,0.00720472,2.4210429191589355,34.15151573817834,0.2123253345489502,0.8500027,6.987855672836304,1.7245346611157466,169.97323647338126,8320000,27.02437949180603,99.64540668263616,1.8528511890979191,0.005757986770518753,30.95795202255249,38.23513264663376,0.925510391311874,-5.185604e-10,240.66979105392457
38.56369129634359,7.478366374969482,12.349457297361749,7.293163061141968,1819.4428191184998,28.298863410949707,88.87708112713652,0.8454436,65.69408205512856,0.0005,800,2.1621768474578857,0.6670842269352163,0.010904829850987998,52,-0.0038385596,1.1657304763793945,101.79132129871265,800,3.0784075260162354,0.0051098973,2.162036895751953,33.25107373045617,0.17258119583129883,0.846166,7.0301690101623535,1.7650825033569393,174.01106359473238,8480000,26.936603546142578,97.26008776207418,1.8156761838687208,0.005683982772804465,30.56438708305359,38.97898208485785,0.8480849099743506,5.364422e-11,248.1274761098624
37.70983740674401,7.8890345096588135,11.421184512685988,6.901281356811523,1851.2801101207733,29.57244563102722,91.39695273137241,0.841503,64.24947377553802,0.0005,800,2.151906728744507,0.6524123546373326,0.010578320787623382,53,-0.0050424915,1.5541183948516846,105.33612965964414,800,3.1462173461914062,0.006560148,2.15177583694458,26.712649992030144,0.185621976852417,0.84218204,7.265256404876709,1.830116595729158,180.47790558649095,8640000,27.795315742492676,96.92419445465059,1.968300916891452,0.005503568588553405,31.826762199401855,37.783333212805296,0.8351251538222934,-4.2319295e-10,248.7185816241058
39.248571965689955,7.9159722328186035,10.601049097264786,6.98067831993103,1883.431205034256,29.7743718624115,23.238551277135056,0.83806473,66.79944858448829,0.0005,800,2.260772228240967,0.6782309291513249,0.011512354733687651,54,-0.004650248,1.6571354866027832,98.59711802993198,800,2.993908405303955,0.007966193,2.260422706604004,35.77184224862791,0.202117919921875,0.83845127,7.287405490875244,1.7079832577846352,168.36388792051298,8800000,27.884634971618652,95.36549968026641,1.7515007326107126,0.005703312154073095,32.144293546676636,42.177667101877724,0.8664210413575892,-3.0398367e-10,251.24493133888114
38.90365610662821,8.405918598175049,10.451463175308653,6.907973051071167,1914.673761844635,28.963749885559082,62.91553041357806,0.83423364,66.2483613015993,0.0005,800,2.1564016342163086,0.672586482982162,0.011426334818144916,55,0.0010628413,0.9261925220489502,104.36522807687656,800,3.222303628921509,0.008597791,2.1562883853912354,35.36387158307053,0.21830487251281738,0.8345439,6.85258412361145,1.8101966736483526,178.45170722833126,8960000,27.78067970275879,93.40551127396758,1.9050004721007108,0.005570124686841328,31.23377251625061,40.5076798609313,0.8471451273769075,8.463859e-10,253.81820523790915
39.50799036207055,7.940801620483398,12.947834406633236,6.500376224517822,1946.370403766632,29.416484594345093,22.48660817882661,0.83023506,67.18743308282588,0.0005,800,2.171344041824341,0.6821391481439124,0.011728580419168024,56,0.018065104,1.485191822052002,103.63067804372373,800,3.0333597660064697,0.022154475,2.1711342334747314,29.323131369417954,0.2653028964996338,0.8306482,7.442840099334717,1.7961306677536537,176.98899065437234,9120000,27.636445999145508,103.24489153389557,1.8963344183523674,0.005863540680839475,31.689221620559692,43.95710577432911,0.9035031140631049,-1.1920909e-11,256.0998937039259
40.83340414734403,7.668853998184204,7.904487661901772,6.637258052825928,1978.6653428077698,30.01020097732544,22.362322339733502,0.8264278,69.58755895657796,0.0005,800,2.146984815597534,0.7063554366933286,0.012607067405567624,57,-0.00054893136,1.9992938041687012,107.30918009016706,800,3.482200860977173,0.008079657,2.14664363861084,37.538618375811765,0.2859764099121094,0.82674533,7.344663858413696,1.8638487026017168,183.63819503246035,9280000,27.69662833213806,92.85101604400731,2.034024854731379,0.005683614684719592,32.285218715667725,45.788760343234394,0.8453403772478089,1.1920923e-10,275.1002601941774
41.207843087617455,7.697772264480591,9.380345024062297,6.976808071136475,2009.7804667949677,28.677587747573853,21.545108206181062,0.82287586,70.21946033549159,0.0005,800,2.3213999271392822,0.7127995100920207,0.012399596381564569,58,-6.484431e-05,1.6729729175567627,109.48446840358334,800,2.8953564167022705,0.0068144375,2.321087598800659,42.83861890191745,0.3435814380645752,0.82308835,6.748009443283081,1.9059299038446886,187.74600648212072,9440000,26.620522022247314,95.36692645186369,2.1877155538858455,0.0058601011125073215,31.103778839111328,43.077372233557,0.8854407529813093,3.099442e-10,268.0702449437669
41.54321364478135,8.080838918685913,9.11787905840684,6.924375295639038,2042.041422367096,29.65005326271057,45.62455214051461,0.819401,70.82394610371301,0.0005,800,2.4876413345336914,0.7189262608691761,0.012633204069140144,59,-0.003826999,1.9790279865264893,113.84596935454645,800,2.9240620136260986,0.0049243197,2.4874136447906494,41.97334551204957,0.1596693992614746,0.8201009,7.1927807331085205,1.9811025518307974,195.13972280333073,9600000,27.470449209213257,94.81179335791509,2.2594955233449276,0.005828217672522851,32.251182556152344,45.253931559755685,0.8674400216057486,1.19208645e-11,277.12337511467945
41.724563831225204,7.68556809425354,11.153803973767113,6.699077606201172,2073.374182701111,28.819177627563477,17.28530462607295,0.81700563,71.00447486542309,0.0005,800,2.4106040000915527,0.7207902566929244,0.012776066128041028,60,0.0003723417,1.1142373085021973,111.69938803532736,800,3.266221284866333,0.010827866,2.410353660583496,37.16597312584928,0.21246337890625,0.81732,7.1632397174835205,1.9444822653026288,191.47878860407275,9760000,27.46169662475586,98.62245761954641,2.2933016113838636,0.006017204976295259,31.322357892990112,46.63291647683021,0.9161906256265078,-3.9339065e-10,272.48255544800753
42.68338173885225,7.734296560287476,13.90555389679311,6.902093410491943,2106.035229444504,30.13273310661316,12.001445896864407,0.81461823,72.45038545274316,0.0005,800,2.3921315670013428,0.7355701617680356,0.012490319442809324,61,-0.0048293397,2.0314738750457764,106.8295645712721,800,3.155879020690918,0.005634933,2.3919119834899902,35.279531730592005,0.23491477966308594,0.8149847,7.155980348587036,1.8541515564308262,182.66703082091394,9920000,27.835899114608765,106.55919747034466,2.074882730215566,0.0064318568040677045,32.65095233917236,41.33119231041508,0.9770111493447294,1.892447e-10,256.55437739980874
41.49271730640592,8.130125045776367,13.374342587393958,7.01459264755249,2138.099761724472,29.52691888809204,12.380613546384584,0.81207216,70.47371578354247,0.0005,800,2.4213836193084717,0.7155842427077824,0.012608882294052588,62,-0.0048837345,1.5536136627197266,110.61940386956903,800,3.121392250061035,0.0047765775,2.4212536811828613,32.42646911290536,0.16637706756591797,0.8124592,7.097619295120239,1.9254152344577808,189.71525109409058,10080000,27.781158685684204,100.04209122358317,2.2982164757667083,0.006244477844804101,32.056782722473145,43.9767819070903,0.9264804035094844,4.7683707e-10,265.61912351677756
39.58655906914609,8.073635578155518,14.187403197048337,7.004481554031372,2170.0682995319366,29.810664653778076,13.469811702446227,0.8095952,67.25327944371713,0.0005,800,2.034841537475586,0.683065702708966,0.012736994547878577,63,-0.0035764712,1.4065687656402588,113.29179556399495,800,3.3217461109161377,0.0046828585,2.0347330570220947,29.67564591617205,0.29771947860717773,0.80982226,7.2582926750183105,1.971097924278734,194.21067279126794,10240000,28.077340364456177,104.06234671764007,2.2965637746681176,0.006095543063207643,31.961002826690674,44.88203444424569,0.8771330491638571,1.2099742e-09,279.1926117539588
40.19333056491682,7.6687140464782715,13.688812359982457,7.557733535766602,2201.673274755478,29.41645097732544,15.434617400334233,0.8064258,68.10714559834642,0.0005,800,2.081341028213501,0.6917948880126158,0.012970776853452092,64,-0.004066862,1.3765504360198975,112.71179484451132,800,3.164339065551758,0.006872042,2.081195831298828,33.477779517614,0.21018362045288086,0.8066368,6.891205072402954,1.9570018589457654,192.80286794846674,10400000,27.751112461090088,103.29500207227316,2.435971573728393,0.006252065280638858,31.5983145236969,46.59788324549704,0.9172291043486431,-2.5629998e-10,279.23728763511133
39.88319947352069,7.263283967971802,12.001339310595508,7.241473197937012,2232.9003415107727,28.991456985473633,10.208890659287906,0.80296844,67.72969308675764,0.0005,800,2.1531198024749756,0.6879474713636732,0.013356585061185648,65,-0.0027119482,1.6574451923370361,116.43807324173204,800,3.136554718017578,0.0067020967,2.153012752532959,36.18232038071837,0.3837141990661621,0.8032021,6.897596836090088,2.0265637790637214,199.6656925910541,10560000,26.92547845840454,100.61265697620146,2.558519064439117,0.0060964205343042605,31.192253828048706,48.40702813672723,0.8459487234680196,-4.8875803e-10,286.5683294949086
41.376465126668265,7.855977296829224,11.330255968870826,7.429140329360962,2265.404277086258,29.979721784591675,21.860070445399934,0.7994971,70.21411359131844,0.0005,800,2.4051005840301514,0.7130809182675419,0.01367127290420555,66,-0.004241701,2.108628988265991,112.99654235420219,800,3.2844114303588867,0.005027401,2.404778480529785,39.466458589248205,0.211806058883667,0.7997251,6.967513561248779,1.9613994033050177,193.1609145902942,10720000,27.6267728805542,97.10703146481141,2.377852396957174,0.00628616748688918,32.49397826194763,48.89020638156885,0.9133842148135767,5.9603876e-12,278.86722412618155
41.5121199459328,7.548586845397949,12.328886702054845,6.992607831954956,2296.9992480278015,28.923343181610107,15.398691009481078,0.7964947,70.26333802413109,0.0005,800,2.5527126789093018,0.7135608391773982,0.013745057134290093,67,-0.0006934618,1.727487325668335,114.04375633729316,800,3.2887051105499268,0.0073155523,2.552475929260254,37.6569542815912,0.4176521301269531,0.7968397,6.8324103355407715,1.982756605152265,195.29490239419363,10880000,26.72796869277954,99.13355564131055,2.502756178007522,0.006357373356408833,31.586291074752808,46.39761946205271,0.9189936129728367,-5.960463e-10,277.8431577750414
40.62211700806446,7.938840389251709,10.078731213942325,7.2184789180755615,2328.4260873794556,28.983673334121704,22.041929292809268,0.7939582,69.23582469975932,0.0005,800,2.3508667945861816,0.7030221913936684,0.013412590491322873,68,-0.004198244,1.4690649509429932,120.0418240515874,800,3.0819501876831055,0.0041738604,2.3506340980529785,40.045516966571,0.23994183540344238,0.7940677,6.654065132141113,2.0926680978695607,206.13424178336464,11040000,27.241368055343628,99.07027730005805,2.739531055098339,0.005961858944052171,31.414652824401855,43.98122476839555,0.9139537491268294,8.225441e-10,293.11978760363763
41.239892095925335,7.620740652084351,10.651197770632976,6.849942922592163,2359.8288848400116,28.84965705871582,22.563879292513406,0.7908922,70.06470394206785,0.0005,800,2.4355826377868652,0.711369818402172,0.013717386734612902,69,-0.0038593886,1.6522433757781982,119.0870634527118,800,3.3164427280426025,0.0053031286,2.435441017150879,36.976991068264205,0.1640477180480957,0.79112625,6.952815771102905,2.072453492497521,204.0872662995924,11200000,27.00679850578308,100.93859573244416,2.7346050876072905,0.006009607086588461,31.392818450927734,48.730662170564486,0.888875498663227,-9.2983254e-10,296.6424630863171
42.53197243116116,7.46846342086792,9.189157831752894,7.053837537765503,2391.5964109897614,28.695846796035767,25.611046349725697,0.78846437,72.0481808888457,0.0005,800,2.9147911071777344,0.7314189268817279,0.01427759885229751,70,-0.0008811875,1.463364839553833,118.83271199341634,800,3.4928958415985107,0.0058132675,2.914677619934082,44.52576671135259,0.13524484634399414,0.788888,7.0449512004852295,2.068460683479645,203.71504366162713,11360000,27.04137372970581,100.0745636784586,2.781654741800291,0.006175221252576415,31.76097846031189,46.147917389346304,0.9378178943261537,2.622605e-10,293.7265937197733
43.18157814228749,7.392810821533203,9.783416252743292,6.743458271026611,2423.635712623596,29.428241729736328,14.775734616132903,0.7866812,72.94331856513132,0.0005,800,2.5330145359039307,0.7406076694968607,0.014230125818039159,71,-0.00414288,1.9359285831451416,113.86128667203222,800,3.4707014560699463,0.005474918,2.5328996181488037,41.13929144113086,0.19234466552734375,0.7868849,7.5175323486328125,1.9767748350075123,194.6923079912272,11520000,27.21402668952942,98.21875788647301,2.6469853631551756,0.006353614468710366,32.02385401725769,42.84026580690635,1.0090284582617366,-4.6491627e-10,287.21624351739734
42.169742591147475,7.558715581893921,9.74836626920287,6.756933689117432,2455.8974058628082,29.682803630828857,23.179121034794875,0.7842538,71.56740011307485,0.0005,800,2.5013058185577393,0.7266105718472682,0.014047084390842046,72,-0.0059412564,2.0361995697021484,117.92828736647891,800,3.6435422897338867,0.003414744,2.501192808151245,40.472467778469536,0.23693108558654785,0.7845764,7.3333070278167725,2.053832963767069,202.31740663438137,11680000,27.375348567962646,96.92193677622389,2.8318618319767745,0.006140017107047408,32.25440835952759,44.85478776167216,0.9371759664633252,-9.655952e-10,296.6666928203566
41.635645873299524,7.187925100326538,8.84402142980256,7.278520822525024,2487.730667591095,29.326967239379883,15.999605989475079,0.78182304,70.7886592017603,0.0005,800,2.427511692047119,0.7186161514431666,0.013801110789378955,73,0.0034172768,1.4492547512054443,123.41830837023558,800,3.3198091983795166,0.006825081,2.4272918701171875,43.22427424247482,0.20775341987609863,0.7822296,7.752141714096069,2.149250751822233,211.7058990374476,11840000,27.632129669189453,94.46744314249634,2.880473523360272,0.005868775178148117,31.825953483581543,45.06915971523154,0.9194355766787671,-2.3484232e-09,305.7145517045806
41.65895554103027,7.751287221908569,10.76943612272454,7.868509531021118,2519.9847712516785,29.725337505340576,18.17492544295866,0.7794666,70.91605293957141,0.0005,800,2.448848247528076,0.7199581814745435,0.014096123826139104,74,-0.0017106009,1.7098357677459717,123.92158896749065,800,3.4089136123657227,0.0061235563,2.4487433433532715,40.10002641000214,0.163316011428833,0.7799996,6.736675500869751,2.1588645647223546,212.6936875892976,12000000,27.824737787246704,105.00002142800514,2.891763871958887,0.006011299619300099,32.24344086647034,46.501628127690346,0.9183064700183491,5.4836274e-10,298.66828926395976
42.42534138248638,7.5212321281433105,10.2171292300778,7.228779315948486,2551.0092010498047,28.739653825759888,13.740075628469535,0.7776856,71.7340435416547,0.0005,800,2.119819164276123,0.7282590354012854,0.014316974482016976,75,-0.00216745,1.485083818435669,119.80704021747333,800,3.3750574588775635,0.0053826035,2.1187829971313477,35.39878721241236,0.16236448287963867,0.7780523,6.876117944717407,2.085106664709313,205.43020862374007,12160000,27.049979209899902,99.38343828224721,2.850715816415836,0.006109905662152445,31.01755142211914,46.88337402878109,0.8900020382679963,-9.477139e-10,298.1873757560262
43.276605198075856,7.219723701477051,9.923809585102996,7.311691045761108,2582.261556148529,28.735886573791504,19.374597005634666,0.7759077,73.32183437933502,0.0005,800,2.1064207553863525,0.7442372284049137,0.014734355390945633,76,0.014271243,1.8791203498840332,120.88268227634256,800,3.40604567527771,0.012214308,2.106306791305542,40.41750541379721,0.19751381874084473,0.77625,6.698200225830078,2.107349181062746,207.50360277242297,12320000,26.630452394485474,99.06086726021992,2.8112646935226486,0.006147678865116188,31.242478847503662,49.416308276664786,0.9490731518674419,6.258486e-10,304.0449615275709
43.01661391646443,7.596640586853027,11.551133158761171,7.411850929260254,2613.9652495384216,29.119473457336426,14.410633166918839,0.77467746,73.09467146841807,0.0005,800,2.4354641437530518,0.7419696155176912,0.014839945971941165,77,0.008711103,1.4215087890625,124.89768967129935,800,3.355839252471924,0.0125441775,2.4353082180023193,41.43418454758992,0.1900806427001953,0.7746934,6.924600601196289,2.1774346119367483,214.43682057488198,12480000,27.449667930603027,111.0043280478417,2.9234304651438516,0.006316334585263184,31.69698977470398,48.787222411169,0.9386124715391996,2.69413e-09,299.10488644562946
44.16167750119217,7.436679363250732,13.822410805714041,7.369154691696167,2646.019108057022,29.322866916656494,19.36506137408254,0.77328837,74.82377970252344,0.0005,800,2.5209925174713135,0.7595622593268773,0.014922885515093036,78,0.0035072507,1.6220273971557617,121.5241127463671,800,3.468397617340088,0.008883184,2.5208725929260254,39.81151885457101,0.17557644844055176,0.7735619,7.041322946548462,2.1172052593328146,208.51913799584472,12640000,27.492755889892578,103.53662937606478,2.8660218013286136,0.006761360573106297,32.030667781829834,45.2521899561949,0.9210580853030125,-2.1934512e-09,295.307611461444
41.224723613000954,7.798262119293213,10.838770514277032,7.419864892959595,2676.8637566566467,28.563109636306763,20.59194784814323,0.7719684,70.37347810972491,0.0005,800,2.1608710289001465,0.7144041944935405,0.01419793628846041,79,-0.004293702,1.389775276184082,132.41167795567716,800,3.3088667392730713,0.0047558835,2.160727024078369,30.781870698090707,0.1691148281097412,0.7722841,6.383395671844482,2.3099360143035534,227.5279367264976,12800000,26.943535327911377,100.3620272670566,3.1132231445304455,0.006044695004051766,30.837265968322754,47.85621761780562,0.8778562295861793,9.417533e-10,304.2144011416345
44.8776555895871,8.004668951034546,11.659812679494099,7.3832316398620605,2708.6656029224396,29.458182096481323,12.181217781414249,0.7703285,75.75634879369856,0.0005,800,2.2217555046081543,0.769028945342516,0.015503064106618485,80,-0.004432164,1.557013750076294,123.37223954222537,800,3.305147647857666,0.0040655727,2.221623420715332,39.596732238277056,0.19868779182434082,0.77068955,6.637150287628174,2.149835337309467,211.61557700991025,12960000,27.640504598617554,105.10244964803508,2.803721238657174,0.006823776581700782,31.78812527656555,50.33894394989309,0.972064877221695,2.950431e-10,316.0515363272754
44.116010665124115,7.549134254455566,10.87796356822708,6.927227020263672,2739.4375698566437,28.464614868164062,18.661862945317967,0.7688243,74.62695772129435,0.0005,800,2.2212202548980713,0.7576165963061506,0.0154473775385483,81,-0.0034279523,1.1875619888305664,125.0005913806801,800,3.5003116130828857,0.004627393,2.221092700958252,36.66212514407727,0.1775834560394287,0.7690674,7.112745046615601,2.1753100898383657,214.20309712902258,13120000,27.070767641067505,106.17736544361648,2.9132115426519674,0.006749127871498969,30.757901430130005,49.49518826198456,0.9510451164701741,-6.0200706e-10,312.13124056193226
42.47902228905835,7.470880508422852,11.653816953910129,7.232873439788818,2770.8084709644318,29.09318494796753,20.94888739814487,0.7670364,72.26473928590971,0.0005,800,2.1685311794281006,0.7336215328220836,0.014611387180990433,82,-0.004307759,1.4683012962341309,132.15516892427968,800,3.6253912448883057,0.004636301,2.1684296131134033,33.68695993944989,0.19691205024719238,0.76734096,6.905998468399048,2.3070394690191742,227.2411955746726,13280000,27.367788791656494,102.50881239231114,3.1307924946116445,0.006427183561234285,31.36093497276306,46.28252399990953,0.9240629523186905,2.3841865e-10,312.6262342818529
45.347167099415586,7.808186769485474,11.09515987275089,7.719359636306763,2802.927389383316,29.826560258865356,1.0088556453337838,0.7646894,76.49382205927581,0.0005,800,2.1729509830474854,0.7765567934619819,0.015784289211766812,83,-0.0027177772,1.8658173084259033,125.19444798961229,800,3.5071909427642822,0.0055183386,2.1727569103240967,39.69036660023854,0.17356300354003906,0.7650514,6.613842487335205,2.1831157719233234,215.02848370824512,13440000,27.74851965904236,105.78044973147358,2.874664049319035,0.007017164036414284,32.10622262954712,44.53152485956428,1.0061964211812828,6.735325e-10,312.63190916934224
44.27024494658804,7.436608791351318,10.31531857620373,7.874584913253784,2834.422493457794,29.140470266342163,25.16121954541964,0.7620475,74.95460099305348,0.0005,800,2.216965436935425,0.7608716571931817,0.015501919201354726,84,-0.0016661017,1.269418716430664,129.55788908566853,800,3.351619005203247,0.0051977225,2.2163355350494385,43.55252388265912,0.220869779586792,0.7627805,6.840622901916504,2.2584050187463856,222.46532975264358,13600000,27.619921445846558,100.66779506133888,3.015569423079721,0.006677230486941417,31.481220245361328,44.5498794905048,1.004520641010842,-4.857778e-10,306.7849931537281
42.81891192462637,7.3456785678863525,11.34623388749487,7.558176517486572,2866.6655950546265,29.90840458869934,22.638480737829845,0.7607946,72.89387863103372,0.0005,800,2.1995763778686523,0.7399936143234173,0.015104381087798012,85,-0.0050588893,2.0845282077789307,134.60932961356085,800,3.547682523727417,0.0040043932,2.1994760036468506,40.558807357839456,0.2035675048828125,0.76078886,7.099794387817383,2.3453796824569006,231.01137067904654,13760000,27.58758521080017,101.94566869000568,3.03839394023308,0.00639410250462503,32.23512506484985,53.13489774961504,0.9669399146614862,-1.0251999e-09,319.7046169193896
44.90261692540396,7.462409019470215,12.096601934593648,7.623835802078247,2899.7812554836273,30.351731300354004,15.717709010222949,0.7585602,75.7491155990579,0.0005,800,2.3951311111450195,0.7690161258419954,0.01564291416570342,86,-0.0039529633,2.2410709857940674,126.49396612900331,800,3.271352529525757,0.0049970364,2.3948137760162354,42.54919443763412,0.2099473476409912,0.7587268,7.528539657592773,2.2035042121632586,216.9670786262291,13920000,27.87031626701355,104.92339518737309,2.757341297340234,0.007019898264526136,33.10111474990845,48.32352158354577,0.9615242776134368,9.894372e-10,309.00387198382197
44.41402405853218,7.769200563430786,12.212776453440556,7.744103193283081,2932.183636903763,29.893693208694458,-39.11029284196723,0.7562755,75.03447336120851,0.0005,800,2.4369821548461914,0.7618524008508115,0.01611213531806914,87,0.0065741804,2.190049171447754,125.91646571988363,800,3.370832920074463,0.011198736,2.436858892440796,36.34931967284248,0.17248201370239258,0.7567159,6.403611898422241,2.1885817980102265,215.48603687536314,14080000,27.504820108413696,103.06336953549601,2.6812295174068628,0.007062638261649849,32.39338684082031,47.87202915731019,0.9466313559931296,-4.0531165e-10,317.8339225394223
41.00448041747799,7.043212890625,15.930439610237443,7.225775957107544,2963.313060283661,28.725078582763672,6.46253552633387,0.75355214,69.7389648953421,0.0005,800,2.294610023498535,0.7082446962939974,0.015115852922833574,88,0.01148064,1.6514313220977783,136.18267130331853,800,3.466336965560913,0.014520136,2.294480800628662,27.193342723977253,0.1900193691253662,0.7542395,6.99480414390564,2.375012875887404,233.94244074985852,14240000,26.843116283416748,107.76391684006805,3.10682484821463,0.0067198976110423685,31.119065046310425,47.45710656724401,0.8725834992801503,-8.5234647e-10,316.491740186127
43.167429746394326,7.917508125305176,12.773485924206144,7.113056898117065,2995.203540325165,29.40812087059021,43.11746488034226,0.7510319,73.32593379374684,0.0005,800,2.3702008724212646,0.7444062424482742,0.015746792891345365,89,0.011580104,1.6113300323486328,136.32614425375726,800,3.753483295440674,0.012108976,2.3699862957000732,39.721482127984274,0.19327783584594727,0.7515458,6.680994749069214,2.378344149894839,234.24270098553444,14400000,27.57448935508728,106.92511912402863,3.0610085707870085,0.006803347160430143,31.878427505493164,46.873414243889755,0.9240611004349957,-8.9406996e-11,321.38486469627367
41.71944467443774,7.658119201660156,15.901358879127427,7.666433334350586,3027.858756542206,29.926543951034546,14.26084699695139,0.7489282,70.91428907712151,0.0005,800,2.5525190830230713,0.7201766900924113,0.015399558240830079,90,0.0046266825,1.9998559951782227,135.27332236510648,800,3.444481134414673,0.010252113,2.5520858764648438,34.42472879350466,0.20311951637268066,0.7491498,6.931241989135742,2.356628508443488,232.1798747134927,14560000,27.69230079650879,109.94508129832384,3.0424981468433043,0.006907454637640552,32.645716428756714,48.41559679577491,0.8675204099296383,-2.2053728e-10,319.92311933996956
42.11917642468373,7.538053512573242,17.877385699097033,7.805537939071655,3060.8964064121246,30.005149841308594,11.289939774692234,0.7465149,71.33870893673705,0.0005,800,2.767073154449463,0.7245391676677025,0.015486117293963767,91,-0.0022406972,1.8814029693603516,133.38316428370905,800,3.3153393268585205,0.0050528245,2.766958475112915,26.517891669987968,0.20429515838623047,0.7468724,7.041572570800781,2.325287219186027,229.0398583096239,14720000,27.890701293945312,109.36106391383103,2.960505395135628,0.007090687635657017,32.94292092323303,45.263520719128145,0.8681731892410579,6.16908e-10,316.3359442277439
43.42664260995041,7.537011623382568,18.017871812738345,7.59457540512085,3093.280158519745,29.643911361694336,7.44248650671103,0.7444308,73.64245733879379,0.0005,800,2.6165685653686523,0.7478844154346472,0.01585779167216109,92,-0.00050206244,2.020141363143921,130.52897956334402,800,3.9009363651275635,0.005717809,2.6164212226867676,31.254779651623977,0.15940618515014648,0.74463826,6.346109867095947,2.272907711780786,223.86844950742895,14880000,27.401208639144897,111.67467590781797,2.9251929161934185,0.007305770475799347,32.364108085632324,49.51500880165262,0.8776718270467004,1.7940998e-09,324.87719125081
41.985454122175994,7.233287334442139,17.24843507845926,7.483558893203735,3125.293548107147,29.068786144256592,20.395056187472335,0.74235606,71.326204853559,0.0005,800,2.843984365463257,0.7243783017820098,0.01551761889244049,93,-0.0036467367,1.8178892135620117,134.66034740590692,800,3.563640594482422,0.0035381173,2.8438305854797363,22.193814199270925,0.27240657806396484,0.7427254,6.390151262283325,2.34411365300365,230.93671875767484,15040000,26.915611267089844,112.29396665738504,3.0112899570024028,0.006896729476933837,32.00613284111023,42.681264633860394,0.8805645555907223,1.1980534e-09,330.9040660361127
41.12128071953023,7.406431436538696,17.754535160428418,7.522948265075684,3157.560161113739,29.909181118011475,16.772089452298182,0.74002844,69.81265654528688,0.0005,800,2.2639341354370117,0.7091435223763226,0.015946472194784376,94,-0.004732335,2.130328893661499,134.69879020522148,800,3.5730743408203125,0.0032982752,2.2637953758239746,26.911487244875147,0.18906092643737793,0.740568,6.953420400619507,2.349265814874427,231.3910561069233,15200000,27.558919668197632,105.59412397531199,2.872883254140141,0.006875768593930848,32.25517916679382,49.40225352388306,0.8514767239638218,-4.8875803e-10,327.1923800096649
41.5090037315883,7.103680849075317,18.331112887883492,7.08650803565979,3188.2890088558197,28.417860507965088,22.991760888400343,0.7384449,70.34960763826112,0.0005,800,2.179853677749634,0.7145767099870027,0.015801114258654294,95,-0.0039532096,1.4417445659637451,135.29305054564938,800,3.52003812789917,0.0032702438,2.1788787841796875,21.6632522329092,0.1418771743774414,0.73848397,6.865138053894043,2.3569813586262147,232.17982439656183,15360000,26.801174640655518,107.32739422530521,2.943439209124459,0.0069646087441899065,30.72184133529663,46.59554359191085,0.8951151776399345,5.9008604e-10,321.0118894523582
42.73207931642024,7.067414045333862,18.847032942268182,7.5267393589019775,3220.2432401180267,29.491081476211548,16.19158815186717,0.7355384,72.29707431200453,0.0005,800,2.095057725906372,0.7342347822425022,0.016077459936579372,96,-0.0028350425,2.1077053546905518,134.78666386231419,800,3.89565372467041,0.004585453,2.094947338104248,23.38258011755314,0.17515063285827637,0.73600966,5.870249032974243,2.346881204373626,231.16892917440123,15520000,27.16412043571472,108.03085775100746,2.9469411280176114,0.007073114539373395,31.94458317756653,48.69199740534547,0.8727989887453066,2.9802333e-10,329.0989601717317
44.35157550668757,7.609882354736328,18.812160698339884,7.458803653717041,3252.03893494606,29.48140025138855,8.435141469289203,0.7337212,74.79454331133567,0.0005,800,2.2057888507843018,0.7595392945518447,0.01654502364960292,97,-0.0045256717,1.6832470893859863,133.17252496289265,800,3.457864761352539,0.0025853745,2.2056772708892822,28.052127333075884,0.19815397262573242,0.73397166,6.771913766860962,2.3165930349438093,228.10759042798796,15680000,27.557624578475952,115.07141796222452,2.7653705883680404,0.007325169560328087,31.783292531967163,49.31954402565155,0.8855617822576339,-9.536736e-11,324.67963575714026
42.50564865691093,6.857508659362793,18.953261029630315,7.374463081359863,3283.086603164673,28.803265810012817,19.195768484680244,0.7314708,71.99007086368141,0.0005,800,2.1705095767974854,0.7311264966953842,0.016693767671959753,98,-0.004541947,2.197676420211792,137.068875259958,800,3.640934944152832,0.0036782338,2.163795232772827,18.28832961374921,0.23746013641357422,0.73168737,6.165174245834351,2.3890650237792053,235.25001061285627,15840000,26.330405950546265,108.53162116258875,2.80475797961403,0.007083035385071799,31.037034273147583,49.4283019636399,0.8845419867560367,1.3709076e-10,333.9985788903595
40.01277952221736,7.079286813735962,18.36534736119837,7.5625035762786865,3315.33104968071,29.883296489715576,17.38123216015761,0.7291894,68.03981642325905,0.0005,800,2.28013014793396,0.6911404154928312,0.01623499871411323,99,-0.0027220529,1.6278314590454102,143.23330940032596,800,3.5817043781280518,0.0038400157,2.2795534133911133,29.065200785092355,0.39230847358703613,0.72918475,7.041311979293823,2.4992229901725698,246.18225180433467,16000000,27.83613109588623,109.44059380812347,3.0987568719543925,0.0066743054552616445,32.234800577163696,47.57850843362874,0.877763136601896,-6.7949296e-10,325.9832043930134
44.66767346499189,7.393748044967651,16.19338736394382,7.611572742462158,3346.6144354343414,28.64147186279297,18.72653804866289,0.7266369,75.15440311461843,0.0005,800,2.364006519317627,0.7631747070990716,0.017143238466519196,100,0.0078962,1.6097126007080078,132.8251795709008,800,3.622593641281128,0.008125651,2.3638389110565186,29.188195377814324,0.19305920600891113,0.72699136,5.97950005531311,2.309661206003954,227.4011381277505,16160000,26.81392502784729,106.40269919135028,2.737815234275389,0.0072634618138780515,31.138962268829346,49.285477193506246,0.9362129463758333,5.722046e-10,323.99141234751426
42.75927212120622,7.048282146453857,20.284231873136985,8.073214530944824,3377.6820690631866,28.844599723815918,17.208400787834755,0.7245055,72.36498728123263,0.0005,800,2.1316936016082764,0.7349312145797788,0.016821390689460557,101,0.00860734,1.270681381225586,138.97716922837049,800,3.6629879474639893,0.008284605,2.131492853164673,25.863465932215735,0.1679234504699707,0.72450936,6.596161365509033,2.420853496707724,238.33371099246034,16320000,27.362860441207886,109.98614960159165,2.9448968584991424,0.007187284827448349,31.04912281036377,54.19784723324856,0.8284683940053194,-5.900859e-10,351.79472601045177
40.49991711090343,7.548655033111572,18.92545076642967,7.427712678909302,3410.532897233963,30.03056573867798,15.13979011242915,0.72172695,68.4698431997237,0.0005,800,2.539919853210449,0.695538859281274,0.01653281022082813,102,-0.0016783018,1.9856276512145996,140.66791381378604,800,3.5127933025360107,0.0047804164,2.5397634506225586,26.70676281753029,0.18835067749023438,0.72174895,6.869066953659058,2.4563426603047684,241.93300307198487,16480000,27.829678535461426,105.67423974632925,3.0917930295808946,0.006835951754680425,32.844412326812744,52.356935536537044,0.8720541779787462,-8.493661e-10,330.037060501389
40.34163284300331,7.3162841796875,19.057941642999015,7.648224353790283,3443.132153272629,29.60512137413025,19.299893781500035,0.71936375,68.33474394562896,0.0005,800,2.849740505218506,0.6941216165361671,0.016756921254744917,103,0.0010606914,1.661194086074829,142.46408570504326,800,4.005671501159668,0.006274692,2.849604368209839,21.350268396254265,0.18078851699829102,0.71941173,6.703817844390869,2.484060915000418,244.6666482938691,16640000,27.711820125579834,106.03617621161712,2.996796992258151,0.006721507953506779,32.58748245239258,49.40777246508247,0.871851720821287,1.3530255e-09,339.75698272924825
42.3094083445337,6.60878324508667,20.84738867008571,7.50518536567688,3475.7458865642548,29.725765705108643,15.19748489867595,0.7167754,71.35892406559132,0.0005,800,2.7411892414093018,0.7247910686290933,0.01695972888010035,104,-0.0027596576,2.084667921066284,138.8375315680287,800,3.782414197921753,0.0039472827,2.740880012512207,26.95525272637121,0.1595139503479004,0.71734786,7.4672322273254395,2.4182217878575814,238.1505510068361,16800000,27.455591678619385,109.09934399127621,2.9472009753333803,0.007141745640523725,32.59604477882385,49.54796903732238,0.8574773156838296,-6.377697e-10,332.1485942577451
42.44577424409716,7.236664056777954,19.823344843028664,7.763429641723633,3507.7789771556854,29.526328563690186,3.2343983701578076,0.71491337,71.67497528722586,0.0005,800,2.31398868560791,0.7280047254597585,0.01727969968981198,105,-0.004008341,1.5354773998260498,136.57233777861612,800,3.776054859161377,0.003342875,2.313838243484497,31.059480478657974,0.19852876663208008,0.7152251,6.9848034381866455,2.374297535294228,233.72277287259922,16960000,27.75990581512451,107.20625956809054,2.855975696473391,0.007104439119455539,32.02269530296326,56.50184598402642,0.8952079537411396,-5.722046e-10,344.8057028111346
37.96647861494021,7.066927433013916,19.54970954306161,7.452681064605713,3539.7052767276764,29.346291303634644,11.900949488963851,0.7132739,64.55498018196495,0.0005,800,2.413198471069336,0.6559455547057831,0.01702851998508027,106,-0.0043274174,1.73707914352417,145.50656124006997,800,3.968996524810791,0.0026476355,2.4129037857055664,24.77163644303568,0.2003171443939209,0.71341425,6.507399797439575,2.5380241946616366,249.8940861220577,17120000,27.380688667297363,106.73927331783942,3.1941742738291623,0.006549155345992831,31.917780876159668,57.81887279803049,0.8366947307491016,1.4305117e-10,350.4950783009193
37.64585776257989,7.118728876113892,19.66401213849374,7.52398157119751,3571.273783683777,28.880465745925903,12.571605924844485,0.7112569,64.04057287088172,0.0005,800,2.549497604370117,0.6507102207255542,0.016500909044044755,107,-0.0046365894,2.0086958408355713,147.49969143082023,800,3.3948569297790527,0.0032200937,2.5493738651275635,23.028536871432237,0.22890663146972656,0.7115746,6.556746244430542,2.574076721139165,253.61136758082384,17280000,26.61660861968994,102.85799073139248,3.2305023750068496,0.0065108225385498335,31.56144690513611,50.499071950665076,0.824537511664046,-1.1920931e-10,345.9251354324547
38.908192813449425,7.1693949699401855,19.322229069169676,7.73498010635376,3603.63729596138,29.7116596698761,23.025456372715883,0.709678,66.11784078985835,0.0005,800,2.5071399211883545,0.6717614459906444,0.016751713400278128,108,-0.0032879347,1.7776455879211426,146.06702287873537,800,3.7201132774353027,0.0035185874,2.506775379180908,24.761731428712103,0.21431827545166016,0.7097041,6.9333741664886475,2.5457272365965213,250.69708836698547,17440000,27.676870346069336,104.40149974423508,3.14544369762591,0.0066860078257590825,32.35598182678223,51.92708451325783,0.8541925315554579,1.9252302e-09,346.53183545869877
45.66880253376735,6.950793981552124,16.420622632345918,7.317050933837891,3634.8303685188293,28.441267013549805,12.783735674476631,0.70745736,76.47287703329202,0.0005,800,2.6039130687713623,0.7767040519229017,0.01823474639773564,109,0.054807708,1.6611907482147217,132.5121867717575,800,3.410351276397705,0.034618825,2.6038036346435547,26.703382044722577,0.14471960067749023,0.7078242,6.707926273345947,2.3072821574079336,227.13408981595484,17600000,26.600812196731567,104.85263678216914,2.513998533084204,0.007420380001327207,31.175461530685425,43.13656745881228,0.9334712453616545,7.212163e-10,356.4079156079269
38.023918650849645,7.665912866592407,13.13331677186623,8.299521684646606,3667.263956308365,29.615694046020508,13.331957474882302,0.7056009,64.82330130596475,0.0005,800,2.655529260635376,0.6584743361510588,0.017232171851627464,110,0.03716221,1.7860991954803467,148.6019517952438,800,3.3211007118225098,0.022674996,2.6554126739501953,32.70114786865271,0.23294806480407715,0.7057178,6.256929636001587,2.5967355444323243,255.71317754140276,17760000,27.57107162475586,92.9354451051683,3.2760189171964553,0.006059389705016043,32.41854453086853,52.587762551623555,0.9022465168576036,-5.602837e-10,350.0584718653749
37.21172859067927,7.128862380981445,13.214231848204603,7.814096212387085,3699.404976606369,29.31051731109619,20.54262192010188,0.70354545,62.952304701225714,0.0005,800,2.677609920501709,0.6397020552414381,0.017408006582982964,111,0.0107115125,1.5603342056274414,143.9474613710251,800,3.789980888366699,0.006848625,2.6773948669433594,14.781853340744751,0.18621563911437988,0.70388365,6.731127738952637,2.510725743490226,247.26539441629836,17920000,27.492345094680786,93.54538066724439,3.1147572922998035,0.006000472195627761,32.12863206863403,54.29035967335973,0.888691671921764,-5.304814e-10,361.8871481212592
35.8097973746381,7.5587263107299805,13.016296504240742,7.685232877731323,3731.6717162132263,29.61797523498535,26.099670360604346,0.7020186,60.75580308500727,0.0005,800,2.489025592803955,0.6175364781608795,0.017115595777547704,112,0.00055280863,1.82639741897583,149.05156192506772,800,3.5917141437530518,0.0066887685,2.4889070987701416,29.78964281592806,0.18950700759887695,0.7023659,6.6745500564575195,2.604043037359761,256.52705277007374,18080000,27.57728934288025,90.70315258017162,3.3292014023075245,0.005893696115989006,32.257004261016846,50.15421956606544,0.8567348196867883,1.233816e-09,345.57041882735075
35.78625506099216,7.85952353477478,10.902773825357608,7.528529644012451,3764.013774871826,29.932235717773438,123.86882172081145,0.7003671,60.57361257902674,0.0005,800,2.2362396717071533,0.6156788834059931,0.017040067613670388,113,-0.0059233573,1.7317821979522705,146.0263272593512,800,3.6758320331573486,0.0035442743,2.23610520362854,30.986330279141757,0.19661211967468262,0.70063615,6.878673791885376,2.551483880190145,251.3863928112887,18240000,27.979122161865234,84.15101547197517,3.24299905180345,0.005740341407115089,32.32974863052368,51.18694776967363,0.8461363513238399,-1.7344952e-09,346.8742044833341
36.28665159461649,7.4493186473846436,11.194917456635897,7.18231987953186,3795.9110691547394,29.023091793060303,18.980395358438464,0.6981569,61.20704211432452,0.0005,800,2.7625832557678223,0.6221499232992809,0.01729569398696603,114,-0.00558186,2.0594680309295654,144.0046373861011,800,3.4346706867218018,0.003258219,2.7624659538269043,26.849316262202667,0.19683289527893066,0.69845665,6.608249664306641,2.5092121205403792,247.17278535494017,18400000,26.73767638206482,89.33686364566852,3.2438792202676745,0.005866538358966533,31.8899667263031,52.52024047997574,0.8446928081135681,-1.4305115e-10,346.617392405858
35.82724402996443,7.398491144180298,11.204625376728428,7.523769378662109,3827.5360131263733,29.152706384658813,13.419312895876445,0.6959632,60.66045527292385,0.0005,800,2.312969446182251,0.616626039656228,0.017195894368741756,115,-0.0038589977,1.8347833156585693,146.0169549389934,800,3.6607847213745117,0.0035365496,2.3128435611724854,23.098692504117537,0.17789602279663086,0.69614995,6.399405479431152,2.5467121680713367,250.8527453328933,18560000,27.112030267715454,87.01681802912748,3.1516973727498327,0.005823013203318185,31.61243748664856,52.2826205255888,0.8560509016841832,8.8065866e-10,356.06409566234254
36.03074326465101,7.331568956375122,10.972119917402452,7.9939892292022705,3859.829668521881,29.621505975723267,20.71066984017571,0.6941566,61.04537206854748,0.0005,800,2.561485767364502,0.620488558103828,0.01719522073154294,116,0.0009132052,1.635632038116455,147.34438310949082,800,3.8865370750427246,0.004563082,2.5612740516662598,23.700823389388095,0.18858098983764648,0.6943114,6.49823260307312,2.572265769959085,253.3524360552628,18720000,27.767191171646118,88.45035443239664,3.165453803562388,0.00576415784606699,32.28315353393555,50.32646358976284,0.8844728600278162,-5.3644184e-10,351.6593953038892
36.75152360333429,7.578822612762451,11.177472805882774,7.379367113113403,3891.3513963222504,28.68316340446472,16.6614753519895,0.6922443,62.082095809561416,0.0005,800,2.6300201416015625,0.630999951792393,0.017565466276954073,117,-0.0030196107,1.5888240337371826,144.88545249533345,800,3.2299506664276123,0.004379836,2.6296513080596924,32.80283927879991,0.21000146865844727,0.6925545,6.594095945358276,2.528653491350997,248.9813026797671,18880000,26.85351276397705,86.60170477104207,3.1945043150261854,0.005875073719745239,31.50805115699768,57.65674087405736,0.8795945255282709,-6.720424e-10,362.6231341433245
36.94094490232387,7.472026348114014,10.069686711018946,7.586913347244263,3923.7587904930115,29.700545072555542,52.86541491395712,0.6905901,62.447521438118784,0.0005,800,2.5087502002716064,0.6346363508953348,0.01768540870992721,118,-0.0030908783,2.0511224269866943,148.55020198323578,800,3.7077457904815674,0.004272525,2.5085365772247314,29.254572733756845,0.1825237274169922,0.69076186,6.632718801498413,2.5921440842603634,255.2375748119675,19040000,27.43499732017517,90.79076590326473,3.1515799101599766,0.005804152205154562,32.36880564689636,54.581630439497054,0.872934065888979,1.3828279e-09,354.4447488390739
37.12428598188627,7.494269847869873,9.431004639534036,7.350074529647827,3955.4272541999817,28.752629280090332,27.571618991094503,0.68847877,62.57665043072542,0.0005,800,2.7671892642974854,0.6360206190511416,0.01816306057180007,119,-0.004283723,1.5209038257598877,146.13991457086706,800,3.5184638500213623,0.0038399838,2.7553932666778564,33.75058113256435,0.19236087799072266,0.68883085,6.63349723815918,2.546553001334914,250.72831956166382,19200000,27.00876545906067,85.8552610867226,3.076097748242538,0.005864978632563707,31.659096002578735,53.5461191365598,0.883610381003011,1.2040137e-09,358.1544809110099
36.39443933443168,7.1856324672698975,10.392442926741376,7.7573158740997314,3987.5201437473297,29.21285915374756,22.429876159227856,0.6870787,61.624078218202705,0.0005,800,2.7563295364379883,0.6263143172703555,0.01801058020843317,120,0.017128948,1.7058982849121094,151.36497504958518,800,3.457319498062134,0.011243905,2.7546842098236084,32.594182966947635,0.20889663696289062,0.68698716,6.733332395553589,2.6428621975688684,260.2025976729256,19360000,27.269005298614502,84.69333667824948,3.182243676655162,0.005815529625409527,32.08285403251648,53.00518292615339,0.8794953080367047,1.7881394e-10,352.8950988165126
35.90187207920762,6.918804168701172,12.75528429447714,7.350985527038574,4018.7617959976196,28.4957013130188,26.37152171430238,0.6848166,60.53628985817519,0.0005,800,2.387622833251953,0.6154552400107516,0.017655781804709093,121,0.013537459,1.5727739334106445,146.6218186064403,800,3.559267282485962,0.012923594,2.3875086307525635,26.278062665888463,0.20322465896606445,0.6851206,6.741016149520874,2.557460605850882,251.88708614478566,19520000,26.699559688568115,89.33002172488335,3.117165436982804,0.005978914566371914,31.19525647163391,54.23295188830073,0.8844539480226965,4.61936e-10,362.4620107027803
35.34561769568543,7.331461191177368,11.0101511058529,7.341856002807617,4051.129721403122,29.73375368118286,21.146526199600462,0.6829066,59.85381443379384,0.0005,800,2.546419382095337,0.6083400374468065,0.017309052301542265,122,0.020237308,1.7691664695739746,150.37062003405586,800,3.7258963584899902,0.012270762,2.546159029006958,23.425818152500238,0.14711737632751465,0.6831152,7.112309455871582,2.6280701433008744,258.86544604001637,19680000,27.786354064941406,86.94843023780507,3.2599633582504897,0.005705055332607417,32.360328912734985,48.93302889476501,0.8684577087820446,-5.3942206e-10,350.60253919159857
37.25036203846689,7.355412721633911,13.38195032024123,7.558832406997681,4083.0080795288086,29.262210369110107,45.71854302395378,0.6808083,62.573313940446084,0.0005,800,2.4574296474456787,0.635938452955861,0.01882894127554383,123,0.015366526,1.731734275817871,147.6628470909352,800,3.4745631217956543,0.009427435,2.457200050354004,28.33218045102946,0.17360806465148926,0.68103963,6.859614610671997,2.579548899856722,253.93018119008784,19840000,27.315211296081543,95.4900391825525,2.9927998412085786,0.0061237731916106595,31.867712259292603,50.17981692388612,0.9146912555893294,-7.748611e-11,356.8881232842483
37.98329899567917,7.000103712081909,12.539635698336186,7.2914276123046875,4114.4117205142975,28.78011703491211,7.758086318893846,0.67940545,63.820976728457644,0.0005,800,2.412633180618286,0.6484695399827954,0.018348477680837874,124,0.022592505,1.5012178421020508,144.5747556118995,800,3.3696627616882324,0.017422296,2.4125070571899414,28.94165553639936,0.20563173294067383,0.6795853,6.8758769035339355,2.523125528388461,248.37744381855117,20000000,27.044044733047485,96.85988619424253,3.0275258471449353,0.0060603974309003175,31.388490915298462,55.93051903895112,0.9094778051548063,1.1980534e-09,353.3089824392492
39.96741958179633,7.02496862411499,15.24454042994676,7.2283995151519775,4145.426260709763,28.407195329666138,-34.440035138384964,0.6784298,67.00877379126887,0.0005,800,2.4839954376220703,0.6806726635038741,0.018436280990808497,125,-0.0007287769,1.059689998626709,142.29488912311558,800,3.6553571224212646,0.003875976,2.48386287689209,24.56884165963607,0.16684436798095703,0.678945,6.9158830642700195,2.4801704243632767,244.1564757687473,20160000,27.130287408828735,95.96123244242452,2.9119329828476617,0.0063501686273809595,31.00197148323059,56.659611289263765,0.9293666175798215,2.1457672e-10,365.01198330084287
37.79468443470075,7.2580060958862305,15.614705822862568,7.2077014446258545,4177.2429621219635,29.013548135757446,12.05488042306507,0.6779153,63.99541706295622,0.0005,800,2.6523985862731934,0.6501385180414991,0.017929819641499648,126,0.0051727956,1.7619438171386719,148.24282497020593,800,3.575289011001587,0.0062862053,2.6521570682525635,20.636499586191093,0.16796660423278809,0.6782058,6.750040769577026,2.5871590352276086,254.7841365270628,20320000,27.034010410308838,93.27434649311257,3.1612760838625036,0.006092418560447688,31.805959939956665,57.278671455220014,0.9099974115329821,-1.5854834e-09,348.05046167941293
35.63794569730647,6.982373476028442,15.661759747591717,7.292224168777466,4209.347460746765,29.345417261123657,19.142342322500486,0.6769028,60.55337357802247,0.0005,800,2.6654739379882812,0.6152845324865177,0.017414645234307007,127,-0.0021504157,1.8906521797180176,154.03680592788143,800,3.3193769454956055,0.00369189,2.665353298187256,19.894537232928627,0.1908586025238037,0.67710185,7.34912896156311,2.6961465432166487,265.5048205035971,20480000,27.24591612815857,96.51265663185907,3.3403172668499868,0.00587009037739523,32.093520164489746,54.86461101640843,0.8624140428067244,-9.566545e-10,355.8543817414632
37.61143067313558,7.449382543563843,14.25764707292099,7.407397508621216,4241.373948097229,29.137882947921753,26.74342334245863,0.675447,63.55152214276551,0.0005,800,2.727417230606079,0.6456776289819324,0.0180072732374871,128,-0.004727517,1.6612088680267334,150.40417910052426,800,3.4609673023223877,0.002228342,2.727278470993042,24.702065912417453,0.1917738914489746,0.6755724,6.528608560562134,2.625884242452068,258.60135754078266,20640000,27.250226974487305,94.99705595531,3.2375625832158073,0.00604655887092741,32.01730251312256,56.51404722989981,0.9005044650939764,-1.8477439e-10,363.392335609143
36.50744892289159,7.255957365036011,14.409386866111152,7.454959154129028,4272.855398178101,28.802658081054688,37.93367105903288,0.6741496,61.85563980608652,0.0005,800,2.569943904876709,0.6284960648237072,0.01760748756664861,129,-0.0020203881,1.9786322116851807,151.64525063261877,800,3.1594293117523193,0.0026357416,2.5698463916778564,23.091711116898157,0.18087983131408691,0.67422605,6.722613573074341,2.647998220059266,260.85984135164904,20800000,26.61409640312195,92.2858788024921,3.3224066742513463,0.005911700995247331,31.468292951583862,55.1381028012442,0.915646293463706,1.4305111e-10,360.78515645490586
38.32637053748939,7.306045293807983,13.808933903398943,7.476346492767334,4303.874639749527,28.192535161972046,14.285175318634765,0.67252886,64.39201579511605,0.0005,800,2.660611867904663,0.6542946368274872,0.018663701730644626,130,0.0016720272,1.2623424530029297,145.26136539889737,800,3.2946722507476807,0.0043600583,2.660405158996582,26.635452241566348,0.21066927909851074,0.6728529,6.68132472038269,2.531114468022962,249.18150709048547,20960000,26.68503499031067,96.32272340906962,2.9865959373170528,0.006132212397567653,31.00557565689087,56.84333029524418,0.933239115455626,1.788139e-10,358.3427318358386
38.55621054295323,7.22906756401062,12.619255972759209,7.20071005821228,4335.777117967606,28.958234310150146,-11.943444978351,0.67104125,64.77171849059413,0.0005,800,2.809467315673828,0.658079792724119,0.018785468861729732,131,0.009717075,1.6171302795410156,147.234000226551,800,3.494582414627075,0.008101506,2.8092808723449707,20.606790560865146,0.18952178955078125,0.6713574,7.216277599334717,2.5704544235959896,253.0841278221943,21120000,27.12377381324768,91.7296495465608,2.9857891107229717,0.006008506700495954,31.89236617088318,56.59228084674344,0.9535896366739665,-8.9407017e-11,359.910023417758
36.18752136047183,7.4513373374938965,15.570011956553929,7.344811201095581,4367.7626032829285,29.450054168701172,24.420390147001235,0.66987735,61.156984975751705,0.0005,800,2.3746986389160156,0.6214553684066845,0.017819935536781965,132,-1.8513581e-05,1.79567551612854,151.11089960144463,800,3.3988943099975586,0.0044523617,2.3745651245117188,17.368268710952023,0.19685077667236328,0.6698737,7.0062575340271,2.6400942206162075,260.02840591563336,21280000,27.42863178253174,91.81467757713432,3.345177366868741,0.005918345862411541,31.978864431381226,55.004605048282464,0.8892866865010797,-2.9802338e-11,363.13787627924887
35.333595047868855,7.075741529464722,16.073677456225344,7.6604626178741455,4400.057866096497,29.447078704833984,40.55971821268461,0.6682001,60.028340298923034,0.0005,800,2.748746156692505,0.6099745863263726,0.01807401184336471,133,-0.0024148072,1.67210054397583,156.62907137119544,800,3.595820665359497,0.002531204,2.74861478805542,10.02570214954884,0.2179241180419922,0.66829056,6.497581720352173,2.7367526823102777,269.53760163613714,21440000,27.521695852279663,98.55492507367495,3.3830871059062235,0.00578614867851534,32.284990310668945,54.139036188817414,0.859702035098838,-4.321336e-10,361.82752820889954
36.706862853220386,7.4133453369140625,16.1358580007541,7.456438302993774,4431.949801683426,29.114220142364502,10.317690497113633,0.6667243,62.139053207006185,0.0005,800,2.6159746646881104,0.6313148719760991,0.018555647934053926,134,-0.004648565,1.7317006587982178,151.97867591530675,800,3.2762107849121094,0.0026784262,2.6158077716827393,12.933499745733737,0.20173931121826172,0.6667606,6.65189003944397,2.655201852263191,261.39374006680816,21600000,27.153565168380737,91.97373344942663,3.301257283842931,0.005881344584755035,31.868739128112793,60.784557167520994,0.8561098133635283,-1.1920909e-11,371.426641722997
35.58732422016998,7.7100512981414795,16.022294665187,7.1749725341796875,4464.2077605724335,29.5023512840271,-15.8283928187069,0.6649222,60.24162115166678,0.0005,800,2.5921666622161865,0.6121096089634578,0.01790718830282482,135,-0.0039869514,1.6454811096191406,154.70134249792267,800,3.4838926792144775,0.0028991057,2.5920393466949463,22.231762196708612,0.17029309272766113,0.6652225,6.83085560798645,2.70444746095369,266.30335357890124,21760000,27.629302978515625,89.44590027615331,3.484960410606616,0.005767617398223247,32.24903154373169,56.885808812215174,0.82669393201556,1.0967255e-09,366.8931994107875
33.909379359156894,7.651515245437622,15.607584081304704,7.051746845245361,4494.944742441177,28.3321270942688,8.949303886225492,0.66340923,57.78408509687191,0.0005,800,2.268235206604004,0.5872224617655096,0.017663534812930603,136,-0.0045423484,1.0476479530334473,159.10694987727913,800,3.571408748626709,0.0021687138,2.2680909633636475,21.306605789223806,0.17214298248291016,0.6635565,6.7538816928863525,2.7807703137931696,273.8859265895067,21920000,27.07969093322754,93.2103073937948,3.4748573079900287,0.00559127219744399,30.729628086090088,59.79645082001766,0.808503085827919,8.940697e-10,362.7760493311843
37.5849232233577,7.067019462585449,16.31012103847347,6.923547744750977,4525.8434937000275,28.527099132537842,-14.447368818456116,0.66201705,63.35362336448816,0.0005,800,2.2128329277038574,0.6436883367698234,0.019081437201098266,137,-0.0029358903,1.0370697975158691,146.51542901803077,800,3.740464210510254,0.0031515595,2.2127182483673096,19.218977897701503,0.15856385231018066,0.6621439,6.739232778549194,2.553452454909047,251.28949703694673,22080000,27.294527292251587,92.04751833994244,2.965929521530421,0.006042945860778065,30.888360261917114,67.26081429736838,0.9103894112083617,1.9252302e-09,369.54087954011595
33.402510677183955,7.413062572479248,17.331164716480508,7.0924859046936035,4557.747532606125,29.432471752166748,33.1800475432017,0.66033566,56.698828666891124,0.0005,800,2.327613353729248,0.576303402996042,0.01806378949260461,138,-0.0007240306,1.9864435195922852,158.3745444444706,800,3.490853786468506,0.0043283636,2.327359914779663,18.46803444799457,0.1794445514678955,0.66055673,6.79587984085083,2.771227502695168,272.9411304579328,22240000,27.228598594665527,94.41897952671557,3.4665980409442274,0.0056684584714070075,31.895132303237915,54.27879981523802,0.7786351091479279,-9.000301e-10,370.5628515530515
33.39644467961585,7.748624324798584,15.752560393019833,6.805445671081543,4589.240736961365,28.820008516311646,46.084437368614914,0.65869564,56.87031818691964,0.0005,800,2.5207810401916504,0.5778780172481374,0.017796858173373526,139,-0.003607145,1.2605834007263184,162.7465498571957,800,3.6177117824554443,0.0031403024,2.5206639766693115,24.163417584225513,0.1526961326599121,0.65891665,6.7199952602386475,2.8488122455890412,280.56555782092363,22400000,27.375983476638794,92.26358707886901,3.68532696181189,0.005513896430071215,31.486026525497437,53.53376029137399,0.8106968570825187,-6.601214e-10,364.18579937673303
35.16412701207755,7.41976523399353,15.583527582651588,7.124651670455933,4620.190817594528,28.68415880203247,8.912861422107339,0.657176,59.69210918968447,0.0005,800,2.1440248489379883,0.6064898302634899,0.018305519299424117,140,-0.0035362672,1.296877145767212,156.25200821799842,800,3.4570534229278564,0.002498228,2.143489122390747,14.286700757069443,0.43433403968811035,0.6572485,6.630538463592529,2.734583693634727,269.33707419895387,22560000,26.918641567230225,88.78299310640752,3.4464150183406126,0.005751372020432311,30.931340217590332,61.10962370699528,0.8640515206386081,1.2427568e-09,374.8238202519778
33.874752727634,7.89070200920105,16.179950243041226,7.143639802932739,4652.254426956177,29.552303552627563,16.503955467855732,0.6558647,57.65045118242432,0.0005,800,2.293261766433716,0.5858137446870123,0.018974698713817708,141,-0.0040297126,1.8777179718017578,160.87539637236708,800,3.811776876449585,0.0021258772,2.293131113052368,16.368335822830367,0.1587679386138916,0.6558906,6.42572283744812,2.816913322585295,277.41953545902135,22720000,27.47954034805298,94.5775042435769,3.528955109561135,0.005580914846407822,31.977860927581787,58.80024691564075,0.8253257597809533,5.0067894e-10,370.98685337494095
33.78567909474562,7.067786931991577,15.832676838766725,7.574447154998779,4683.034315109253,28.582404375076294,5.436638362569125,0.6546674,57.31431575343012,0.0005,800,2.0907204151153564,0.5823631659505288,0.019091859961023187,142,0.008604779,1.1303987503051758,162.83674139890365,800,3.232710599899292,0.008023093,2.09049391746521,22.935805797359823,0.7273411750793457,0.65468544,6.425563335418701,2.850368801496071,280.5913241375249,22880000,26.66564416885376,94.42876756965241,3.657759394622707,0.005530510919300919,30.7712140083313,61.86178456300226,0.8098057667765809,1.6212465e-09,381.73978636906486
35.01749132758314,7.754765272140503,19.30436059324392,7.317538738250732,4714.891667604446,29.561449766159058,20.509892151445744,0.65318227,59.247459892301066,0.0005,800,2.2182939052581787,0.6020408768497374,0.019022232810742834,143,0.023545152,1.2520942687988281,156.19512214194373,800,3.6387181282043457,0.012788514,2.21814227104187,11.975851290885458,0.3004491329193115,0.65340656,6.623316287994385,2.72930799942961,268.71956221434965,23040000,27.946244955062866,93.08853577340233,3.3468451796337786,0.005925821155699889,31.850121021270752,58.65038846350962,0.8030331104662928,-1.4275312e-09,368.27900141003914
34.43293313206618,7.502314567565918,15.174837838763183,7.612145900726318,4747.307780265808,29.830796718597412,13.30849936061859,0.652244,58.55990616309116,0.0005,800,2.4994311332702637,0.5949175179308688,0.018962927244932235,144,0.011033547,1.7569036483764648,163.16818269617067,800,3.562138080596924,0.014371946,2.4992575645446777,18.796787086490497,0.2288801670074463,0.6524078,6.809226751327515,2.860554683273659,281.730526287453,23200000,27.816077947616577,95.1896725884982,3.8304844369698468,0.005518466338145983,32.407179832458496,57.20770411467854,0.810534593013659,-6.645918e-10,366.79012973462
37.56219928571768,7.840577125549316,13.566171174185165,7.249694108963013,4778.389805316925,28.865958213806152,37.53050928507861,0.651257,63.58025404109948,0.0005,800,2.1402950286865234,0.645765221151006,0.019375108518942193,145,0.017953774,1.498009204864502,157.75132337166733,800,3.276890993118286,0.012953982,2.140084981918335,26.293492384196927,0.2001628875732422,0.6516302,6.305955410003662,2.7569707046539786,271.3687317585094,23360000,27.133761167526245,98.03225783963272,3.311291266177498,0.005757715491355309,31.071940422058105,57.73087111602198,0.9203270984772642,1.2069941e-09,377.28538491427304
37.34097834403215,7.848951101303101,17.625906962321135,7.546772480010986,4810.454874038696,29.51421594619751,35.36554611300946,0.65048856,63.13381502306642,0.0005,800,2.48042368888855,0.6413213850590072,0.019591339570735875,146,0.017184636,1.5371425151824951,157.02240049649959,800,3.3237273693084717,0.0117798485,2.4802591800689697,25.434949381944747,0.1561119556427002,0.65050477,6.60103178024292,2.7454182478102482,270.23053321698893,23520000,27.75401759147644,98.89920180578989,3.511382487990171,0.005953821191998512,32.05629563331604,57.683494796541346,0.8855055583465642,-7.5697904e-10,381.47964683891587
35.68106816773673,7.330861330032349,19.091266581965264,7.104970932006836,4841.955261230469,29.318187713623047,27.18187776510851,0.648862,60.22421036135634,0.0005,800,2.0960004329681396,0.6119155234781691,0.01870182150215383,147,0.0029426555,1.9023046493530273,155.82168112084895,800,3.025160551071167,0.0056605837,2.0958502292633057,17.27931356818676,0.44423794746398926,0.6489645,7.1929543018341064,2.7267267529753743,268.54472709266446,23680000,26.943519115447998,92.36942734964079,3.5079596410863743,0.005880801654888344,31.49268674850464,53.273909405290155,0.8279940196829078,3.0994413e-10,368.0274014498759
35.56401777367626,7.7398059368133545,19.72894810113873,7.9053826332092285,4874.392698049545,30.174904346466064,4.986011049614511,0.64743614,59.878484230959636,0.0005,800,2.177598714828491,0.6083756575682235,0.018725384934604603,148,-0.0020521204,2.2835536003112793,155.7878537591665,800,3.3352653980255127,0.0028048537,2.1774837970733643,16.220788950693645,0.2022097110748291,0.6477612,6.615902662277222,2.7266444527975904,268.46401443892984,23840000,27.65609836578369,95.62286224583494,3.5217307386951084,0.005802239704363287,32.425368309020996,57.5903835799731,0.8227654811864002,4.7236676e-10,371.5899365305726
35.243439902425024,7.728175401687622,19.283236763726485,7.322973966598511,4906.1362590789795,29.522382974624634,28.584026890885067,0.6464013,59.49529358263425,0.0005,800,2.1577234268188477,0.6045054920388808,0.01887882856876928,149,-0.0036712228,2.07607364654541,157.59329273589026,800,3.2514326572418213,0.0020215116,2.1573877334594727,19.49100693361188,0.28537464141845703,0.64654934,6.692722797393799,2.7543891980138424,271.2464690541089,24000000,26.97092080116272,94.23021920751903,3.4278555925208294,0.005766689905973326,31.735843181610107,58.005416717776875,0.8496669081604324,8.1956386e-10,374.4092822246822
35.41432388170061,7.689704656600952,18.725842387052023,7.531085968017578,4938.32105922699,29.434788465499878,29.2417956100712,0.6452129,59.760117468726605,0.0005,800,2.640162229537964,0.6071765662495316,0.01912994265006952,150,-0.0049375626,1.8803355693817139,158.16552464008254,800,3.2761423587799072,0.0030007332,2.6400249004364014,18.09625639766576,0.17997312545776367,0.64531094,6.700182914733887,2.7663347108430867,272.41489574334025,24160000,27.330302953720093,92.43622002211849,3.4777762060550885,0.005742687657965042,32.175811529159546,52.34741163953581,0.8486935790705786,-5.9604585e-11,371.5179177185866
36.402876526716206,7.183932781219482,19.804451528063165,7.46534276008606,4969.497506141663,28.716734409332275,15.827560795221245,0.6436101,61.312244226846175,0.0005,800,2.3949148654937744,0.6228935483749244,0.0195560069713401,151,-0.0038122826,1.5447471141815186,154.6521164858415,800,3.210467576980591,0.0028079986,2.394680976867676,15.10997890468333,0.40546751022338867,0.6438293,6.762257814407349,2.700958323660987,265.8920725076318,24320000,26.703028440475464,93.82868584349956,3.2935134014612775,0.005905873743639593,31.167130947113037,59.14150186685048,0.8502171854766994,-1.5795232e-09,371.5907882692092
34.598286460932165,7.407800674438477,18.893986097215393,7.52092981338501,5001.254404783249,29.306973218917847,13.931930360004497,0.6423845,58.523156978888025,0.0005,800,2.375868320465088,0.5946928966810274,0.019160420616032323,152,0.007625592,1.58870530128479,161.09181696646766,800,3.1309595108032227,0.004976703,2.3756515979766846,20.90806927684651,0.21986865997314453,0.6424178,6.983347415924072,2.819784514948129,277.7209332092122,24480000,27.46851897239685,93.49594654067876,3.568414656350287,0.005691998740295554,31.748619079589844,58.760876060984124,0.8422401925440818,-2.9206276e-10,376.59343247961345
33.951531440138794,8.349202394485474,16.50936395930904,7.714812994003296,5033.8357446193695,30.090378522872925,11.560422075108828,0.64056885,57.433632882986856,0.0005,800,2.3774280548095703,0.583639623171006,0.019246522695302595,153,0.001259329,1.3947265148162842,160.8124595283473,800,3.415381669998169,0.005632031,2.3773064613342285,19.615557275552455,0.20599722862243652,0.6408447,6.85809063911438,2.812894245206703,276.93885794534805,24640000,28.43953227996826,91.49287321064102,3.6466280662541557,0.005479957340577638,32.56651210784912,61.16075456172716,0.8400718125068596,-2.014637e-09,379.06937364447344
34.77674235419557,8.100349187850952,17.402417874091864,7.2623114585876465,5065.212486505508,28.99260950088501,32.74872915053025,0.63914275,58.66348807651839,0.0005,800,2.3118176460266113,0.5961686829290694,0.019690033361146695,154,0.005747841,1.6946296691894531,159.45319607936085,800,3.2701497077941895,0.007302066,2.3114824295043945,19.916354024262507,0.22473716735839844,0.6391811,6.396886110305786,2.789014046631322,274.57763146641025,24800000,27.041728973388672,88.5506903694818,3.563077406064533,0.005610970676882678,31.369285821914673,57.4183321601044,0.8607771334031382,5.125999e-10,377.7432747079703
34.67040040510597,7.783712387084961,15.374325811408273,7.903014659881592,5097.3398604393005,29.923211812973022,14.375063896599919,0.63752156,58.451273250707544,0.0005,800,2.135150909423828,0.5940107691710844,0.019833711124410874,155,0.025550552,2.024939775466919,159.55472923543087,800,3.4067468643188477,0.010855496,2.1350231170654297,18.054976678457496,0.21236848831176758,0.6376507,6.472299337387085,2.7926315571493467,274.9343869608985,24960000,27.64278244972229,89.84903008523821,3.565837230660267,0.005490953577536212,32.11608290672302,61.48686270424905,0.8468690048343624,5.9604696e-11,373.5788694554211
36.485670051203876,7.350170850753784,11.807839397355329,7.4624552726745605,5129.413756847382,29.439013957977295,-27.695607858109092,0.63633823,61.31319213473609,0.0005,800,2.5499417781829834,0.6229274013314684,0.020131360365514155,156,0.016696267,1.7113654613494873,152.69818812964957,800,3.7216010093688965,0.014155185,2.549743175506592,24.190605589171287,0.1995084285736084,0.63654673,6.818314075469971,2.6671905922348897,262.494031200774,25120000,27.49776530265808,85.64169973230479,3.1927786155879505,0.005487446838859135,32.06666040420532,62.684034063044614,0.9119510970995655,1.2159347e-09,379.31002038733953
34.87891664752857,7.462448358535767,8.517699236719826,7.1872498989105225,5161.305693387985,29.06173801422119,19.93803197749127,0.6349515,59.43668530021461,0.0005,800,2.77101993560791,0.6036939662149927,0.01980260539169934,157,0.0022362776,1.8398447036743164,168.38381339928384,800,3.4401557445526123,0.0044401623,2.7708964347839355,34.35232108898609,0.1967945098876953,0.63503575,6.7986814975738525,2.9490254512931133,290.33678399908865,25280000,26.977207899093628,81.931873017116,3.742238782286396,0.0049739922808612206,31.8851420879364,61.581390967024106,0.8623612122581542,-3.3974662e-10,387.1912750237466
35.73277196007769,7.5860631465911865,9.155439975749625,7.280627250671387,5192.679957151413,28.599767446517944,15.714754708381042,0.633,60.4159794113977,0.0005,800,2.685492753982544,0.6138088102008719,0.02041164707238096,158,0.007815201,1.538623571395874,162.24921739952353,800,3.3784382343292236,0.006644348,2.6853644847869873,27.562658680290767,0.2087414264678955,0.6333696,6.577632427215576,2.840139132755625,279.5488931738166,25440000,26.823296308517456,85.0847594011979,3.4349159872390347,0.005238336195502955,31.366976976394653,62.28040345527764,0.8608382830996293,1.001358e-09,398.6540798668008
35.81832523864982,7.738633871078491,8.027671100225927,7.272008419036865,5223.223899364471,28.261159420013428,86.25277560812886,0.6318403,60.75464496514854,0.0005,800,2.120975971221924,0.6171122709068535,0.020640407523330254,159,-0.0011652177,1.4389557838439941,163.8425958675241,800,3.3584349155426025,0.0043525132,2.1206350326538086,29.689518399570666,0.21677494049072266,0.6319917,6.146618604660034,2.8708130080653746,282.55262602731887,25600000,26.56876015663147,82.42987247251429,3.559496949097968,0.00508307773716132,30.53229594230652,60.1239848654281,0.859850985458649,-8.106231e-10,395.1520041224622
35.50400315575974,7.073415040969849,8.139614160419072,7.3602025508880615,5255.244354724884,29.36844754219055,55.202901634635396,0.6309594,60.40182327574056,0.0005,800,2.4374372959136963,0.6135184035472736,0.020139973425592428,160,-0.0025439763,1.876965045928955,166.57340953018908,800,3.632688283920288,0.0030056655,2.4371020793914795,33.534212546083154,0.18893909454345703,0.6309595,7.085240364074707,2.91833707659172,287.3030335377621,25760000,27.276611328125,80.87854122773524,3.6984692989911685,0.004969554928371925,31.88641357421875,58.17761740943293,0.8498570314855732,-5.24521e-10,388.0683836915515
36.36678792673522,7.217453718185425,7.754296032011646,7.9177937507629395,5287.642369508743,29.83633303642273,15.497938613844646,0.62934744,61.225907551613524,0.0005,800,2.446018695831299,0.6219863214408858,0.02057826923385796,161,-0.0006587667,2.2249276638031006,158.90500376200885,800,3.316408395767212,0.002822011,2.4457743167877197,30.918290568384,0.1786205768585205,0.62972134,6.829042673110962,2.782792307333087,273.97252848237315,25920000,27.401403188705444,85.02951378820559,3.524583455021443,0.005191570624959798,32.37426400184631,62.759047315268695,0.8924440975229103,6.735325e-10,386.28423013734664
35.21632964180502,7.893559455871582,8.629599325450583,7.586588382720947,5320.541901111603,30.226758241653442,37.97790899051525,0.6284847,59.74044151084372,0.0005,800,2.523709297180176,0.6069285309320885,0.02057597059243642,162,-0.0048291073,2.2519848346710205,164.79101265548164,800,3.428957223892212,0.0022320535,2.5234923362731934,34.28734218080424,0.1894237995147705,0.6286355,6.6760783195495605,2.8901104255861725,284.5043648895134,26080000,27.758973836898804,81.66714862629188,3.7104594636360444,0.005097039275637005,32.88756322860718,62.42629340938108,0.8468675197645326,-3.5762827e-11,387.4308719144032
35.8313460797427,7.64970850944519,8.863219711792222,7.628412485122681,5353.149428367615,29.576950311660767,48.23229016974048,0.6269148,60.50060987766983,0.0005,800,2.87469482421875,0.6146650789196291,0.021214973841515695,163,-0.0037742865,1.889232873916626,162.96977236518848,800,3.277601718902588,0.0025881233,2.874441146850586,29.67415428663488,0.23281311988830566,0.62741166,6.652153015136719,2.8563050492337845,281.1747334705473,26240000,27.41586923599243,81.38043035412487,3.550431629992846,0.005224689025250243,32.59133505821228,61.12973259561623,0.8684580598169924,-1.4692546e-09,397.65512118089976
33.38909046373347,7.649819374084473,8.897022051825717,7.114747524261475,5384.468609333038,28.721371173858643,32.45970271200356,0.6259562,57.28612785337701,0.0005,800,2.512077569961548,0.581887823305367,0.020104366219712764,164,-0.004357593,1.3110640048980713,174.82071207221372,800,3.3384289741516113,0.0017587654,2.511870861053467,29.926544859228308,0.19805097579956055,0.6260381,6.8961732387542725,3.068066227781931,302.0831499705683,26400000,27.142621278762817,81.47243157410031,4.068548676552775,0.004766083972391145,31.306734085083008,60.42606433426473,0.7959135143029346,-2.1457672e-10,394.1229234772745
35.46829172843034,7.272449493408203,8.35014963245917,7.274982213973999,5416.486990213394,29.335175275802612,19.21144599563971,0.6244462,60.09469493036338,0.0005,800,2.6229536533355713,0.6105114982039831,0.020686423978126204,165,-0.0037915541,1.879418134689331,163.0344242581236,800,3.711796283721924,0.0021959357,2.622689962387085,24.199016317988615,0.4808347225189209,0.62465155,6.636907339096069,2.8552129396967936,281.04333351625877,26560000,26.945367336273193,80.17534230895237,3.6169229221479977,0.0051544211278847785,32.00926375389099,64.50017142524007,0.8730178241047802,-1.1920927e-10,396.62847132611154
35.91668167800046,7.732995986938477,8.582870561102277,7.207878112792969,5448.3429646492,29.7273690700531,7.58016744101996,0.6235448,60.67405216349085,0.0005,800,2.0396881103515625,0.616470159003342,0.02089024288834244,166,0.008564391,1.832261085510254,162.94959214346986,800,3.330901622772217,0.0064810934,2.039559841156006,30.481672078698352,0.34943485260009766,0.62363946,6.580936670303345,2.8577633380120218,281.33869756608453,26720000,27.410645246505737,79.82317352561249,3.691337975894427,0.0052867062594512465,31.84616732597351,60.521162383145516,0.8713826618886867,-3.2186506e-10,401.80638930582796
34.16004587176708,7.375201225280762,10.992353782273117,7.263967514038086,5478.838495254517,28.201372623443604,5.483226207989345,0.6224552,57.96691332455936,0.0005,800,2.2246909141540527,0.5890799843375684,0.021207810767298906,167,0.0056143883,1.3533315658569336,169.76630976331882,800,3.370412588119507,0.006006129,2.2244508266448975,27.606799368525685,0.22128915786743164,0.6226684,6.284868001937866,2.974534353714158,292.7459246263786,26880000,26.567171096801758,80.79867424263152,4.037442971367809,0.005183441312844225,30.48648452758789,65.18410227338767,0.825383831297159,1.7583371e-09,388.34030233738497
35.641769904449504,7.402306318283081,11.149414209736282,7.498229503631592,5510.593897342682,29.4281165599823,25.23283275836116,0.62135863,60.07975706390571,0.0005,800,2.211801528930664,0.6105729639440558,0.021048996660330603,168,0.003401024,1.5123291015625,162.64202398139034,800,3.4427244663238525,0.005830942,2.2116897106170654,22.79946058023826,0.23131489753723145,0.621586,6.938631057739258,2.8465801181884105,280.14414645695217,27040000,27.63313889503479,81.63494216304653,3.5871645153394787,0.00548062374555651,31.74534320831299,62.643479478268475,0.8679218613039349,-2.8610225e-10,388.9214817897938
34.36535449925935,7.15916895866394,13.825117204364496,7.955738544464111,5542.387463092804,29.404650926589966,-28.04359575196606,0.62039095,58.234714976744726,0.0005,800,2.2975964546203613,0.5917831078348916,0.020330776669244738,169,0.0068020825,1.953913688659668,168.7280927796915,800,3.534843683242798,0.00716292,2.297386646270752,19.05811436071455,0.18973541259765625,0.62043005,6.183908462524414,2.9607690023521154,291.4803018450577,27200000,27.231218338012695,85.25960757834346,4.082069244812751,0.005397273569426473,31.786588668823242,58.51819666765631,0.8316502191588157,-3.1590464e-10,381.97248106513285
35.25539961327767,7.698226690292358,11.821519058442123,8.134408235549927,5574.676500082016,29.96636700630188,2.7022049064037255,0.6193516,59.74620808136567,0.0005,800,2.2267086505889893,0.6070088053736395,0.02080987033200175,170,0.031931832,1.6836059093475342,168.52656722901366,800,3.356041669845581,0.015730117,2.226562738418579,18.899390210773603,0.20226573944091797,0.61956537,6.431301832199097,2.952019101184596,290.51542807864746,27360000,28.053287982940674,83.75768419458458,3.830294187511172,0.005372843901403495,32.277732372283936,66.21025099734503,0.8505676074436639,-4.7683725e-11,385.8884526163928
36.88236115833193,7.366181373596191,15.528553266200808,7.861005067825317,5607.370096206665,30.41574740409851,19.831783491647887,0.61826575,62.20011080379279,0.0005,800,2.1592042446136475,0.6318801178248371,0.020916377457569142,171,0.01893357,2.4778246879577637,164.4938477318202,800,3.7230515480041504,0.011168823,2.159092903137207,24.560308121776643,0.162841796875,0.61841565,6.8034162521362305,2.885341134103269,284.0034692884995,27520000,27.748438119888306,89.29716609876806,3.8905774932135007,0.00576394008668839,32.686527729034424,62.10674496176957,0.8723871254566954,8.3148477e-10,392.1360920699336
35.166438154888695,7.903759241104126,12.670829928363702,7.523494243621826,5639.460801362991,29.598021745681763,16.242896900912754,0.61698335,59.62683096303493,0.0005,800,2.314161539077759,0.6057445886498141,0.02077636402994,172,0.0058137686,1.73287034034729,167.10007518199106,800,3.5049872398376465,0.0098862555,2.312661647796631,25.222933468074977,0.16712307929992676,0.61701876,6.672444105148315,2.9272837429378566,288.105540841585,27680000,27.660884141921997,88.36814358645354,3.9380680773994525,0.005400778721321399,32.080421447753906,63.974782303631955,0.8453093898688894,-1.7285343e-10,390.9861642219418
36.00485036847024,7.173838376998901,10.89099599829576,7.45868444442749,5670.4546439647675,28.6526837348938,-11.67914775950748,0.61532897,60.78185139823923,0.0005,800,2.205510139465332,0.6174836753868973,0.021459087233625378,173,0.0038312518,1.1583476066589355,163.19541771194105,800,3.378382682800293,0.005282076,2.205386161804199,28.463699435949337,0.17872118949890137,0.6154777,7.246690511703491,2.8609282812768213,281.5497761957559,27840000,27.29049777984619,86.38852157362109,3.8780882826816656,0.005496167528164981,30.98280644416809,60.26484049917144,0.8904457692857634,-4.172329e-11,391.29827519430137
34.452439201541495,7.777361154556274,11.810504829022204,7.311983346939087,5702.203802585602,29.47982382774353,14.230688584929538,0.6141899,58.460509892825414,0.0005,800,2.1627700328826904,0.5938780818004528,0.020911189466968,174,-0.0002516387,1.8588049411773682,170.92728628467324,800,3.682882785797119,0.00442605,2.162658929824829,28.92661901858176,0.21332192420959473,0.614245,6.547765254974365,2.9996006194651725,295.24422996898693,28000000,27.378478050231934,86.24624863448514,4.013896739378843,0.005181820145766654,31.741663694381714,64.78520494319635,0.8290884321998496,-3.874292e-11,400.0519282819443
34.79317987394448,7.313901662826538,11.91196063859436,7.596844434738159,5734.293590784073,29.745879411697388,12.831102885626727,0.6129059,59.01568059652419,0.0005,800,2.1875858306884766,0.599535856074621,0.021430345676108978,175,0.0028849698,1.9385108947753906,170.03138466365948,800,3.7141079902648926,0.004076399,2.1874749660491943,21.654137917230866,0.1596369743347168,0.6132694,7.04702615737915,2.984188904785113,293.6689563451293,28160000,27.618491172790527,85.81144359738849,3.9654894789246624,0.005272114102364573,32.08270287513733,65.2633048962655,0.8310825164172221,-5.498528e-10,396.9987667290134
35.57922868372886,7.611214876174927,12.182607510927276,7.55135178565979,5766.337604761124,29.68541383743286,27.93394392189509,0.61239386,59.88302693086997,0.0005,800,2.2814416885375977,0.6084110317885161,0.021357868824103444,176,0.0022794143,1.8150084018707275,163.71344113185884,800,3.4042911529541016,0.004607302,2.2812235355377197,24.98020082991319,0.20289015769958496,0.61261684,6.973017930984497,2.8661926815111434,282.0596495436603,28320000,27.640680074691772,84.39885267363073,3.6618320376439555,0.005426166711942346,32.036577463150024,62.484804140280545,0.8309118718992196,-9.298325e-10,386.52319523684815
31.087408078961452,7.612080335617065,13.135854246673217,7.307758092880249,5798.00323843956,29.030048847198486,21.5036360785622,0.6117344,53.21808392970544,0.0005,800,2.51137113571167,0.5408255545448967,0.02028350988696356,177,-0.0028404435,1.713132619857788,178.1366672517469,800,3.7292325496673584,0.0016534172,2.5111589431762695,25.470929880785945,0.16996431350708008,0.61191267,6.365271091461182,3.127724161335732,307.9908916523528,28480000,27.114829778671265,84.53252099047808,4.2607081419041455,0.0048699018836218895,31.654737949371338,60.29966099844696,0.7313830405196581,-2.9802827e-12,388.94187316291817
34.322400243362814,7.661776542663574,14.379532896805886,7.768403053283691,5829.572914361954,29.188467025756836,13.110999259265238,0.6108789,58.289804304568385,0.0005,800,2.2121753692626953,0.5922259716405092,0.021318907891287996,178,-0.004479798,1.4413211345672607,169.07129927413277,800,3.3857264518737793,0.0029340081,2.1967415809631348,18.19622771945399,0.20987439155578613,0.61097705,6.623396873474121,2.9607980626843142,291.34866312900044,28640000,27.497788667678833,88.92534286013127,3.868744115383605,0.005379940247682187,31.56183171272278,69.00107300066595,0.834934828226561,6.914139e-10,398.32777014429234
34.4289542663314,7.415705680847168,12.861580036219133,7.3494322299957275,5860.896134138107,28.81361436843872,-6.866164089557467,0.6097046,58.341929136960616,0.0005,800,2.397294044494629,0.5927390959765146,0.021310278380881228,179,-0.004668955,1.613802433013916,171.37884346597986,800,3.536057949066162,0.0017886346,2.397134304046631,18.771757737131416,0.1792614459991455,0.609993,6.6366260051727295,3.010097908344784,296.2264049801433,28800000,26.985955238342285,85.04142327655377,3.9916556860441315,0.005290676799756696,31.30766773223877,62.89637281518433,0.8307588607696865,-4.649162e-10,413.81578375966023
34.50681291803712,7.440659761428833,11.80580998338561,7.679213285446167,5892.01419711113,28.599576950073242,23.513798009175545,0.6088198,58.526317284430505,0.0005,800,2.38059139251709,0.594483812389685,0.021639156869789237,180,-0.0050415737,1.3222198486328125,175.0195316787385,800,3.358022451400757,0.0021459,2.380337953567505,29.04603502644996,0.19073700904846191,0.6091147,6.450704336166382,3.072928085950493,302.41218747971755,28960000,27.05786943435669,86.06004116535416,4.089410786271042,0.005163694809267262,31.106850385665894,62.44608269113325,0.8393424907950612,-4.0531162e-10,400.5692473446771
34.29542275869475,7.293553829193115,12.516687209287017,7.6110358238220215,5923.919242143631,29.31625509262085,-37.42918847293441,0.6077783,58.339690025376186,0.0005,800,2.427218437194824,0.5926408431700844,0.021365948653438587,181,-0.0045798267,1.4962668418884277,172.94036435363859,800,3.752448320388794,0.0019101722,2.426957845687866,28.895126479676122,0.2057352066040039,0.60793513,6.821918487548828,3.0346872027841267,298.6896672268011,29120000,27.586650609970093,85.17077212199247,4.036111471646051,0.005170733579076407,31.892661571502686,65.6750794998051,0.8569038290508427,7.510185e-10,404.95699316043
35.454061311231655,7.726384878158569,13.184394537264488,7.4827892780303955,5955.967417478561,29.68843412399292,13.67441063663013,0.6065684,60.042169893866294,0.0005,800,2.262269973754883,0.6099620208496238,0.022326590670090834,182,-0.004872022,1.6357789039611816,169.03077975436258,800,3.5491628646850586,0.0015478751,2.2620131969451904,22.410621583266042,0.1666545867919922,0.6069419,6.998798847198486,2.966289326338134,291.85904724885535,29280000,27.855008125305176,85.41495568151385,4.017874490034984,0.005420232558248041,32.036550760269165,65.69672516393453,0.8644284683627995,-9.775162e-10,403.5236435589646
35.18002773268382,7.44396710395813,12.980979003567253,7.81758451461792,5988.582404136658,29.862241744995117,14.373856561328171,0.605924,59.49833524287402,0.0005,800,2.5848183631896973,0.6044374114118178,0.022224271552092972,183,-0.0049104206,2.043700695037842,172.36988729475314,800,3.463057279586792,0.0020664656,2.5846712589263916,26.133961087217212,0.21048951148986816,0.6060687,6.863799571990967,3.0288544783322857,298.09197493635475,29440000,27.568949699401855,84.85282589238152,4.047363721932045,0.005342909662190995,32.5818407535553,65.03842232823654,0.872509982954989,-5.632639e-10,411.08260027479605
37.23476876504093,7.80418848991394,12.759466467234619,7.335245609283447,6020.389564752579,29.186159372329712,20.07213851090173,0.60452,62.62769243593687,0.0005,800,2.514542818069458,0.636209712864612,0.022055915864867347,184,-0.0030605474,1.3031072616577148,163.82317557960502,800,3.3682873249053955,0.0027638962,2.514407157897949,30.786614472185757,0.17621183395385742,0.6049004,7.0585691928863525,2.869544140297877,282.3264854643554,29600000,27.67423367500305,87.10212196366014,3.9168927809650853,0.005647862920818922,31.799683094024658,61.86441585952297,0.9202337082135589,1.4752147e-10,400.6039288991086
32.26666027747902,7.7500104904174805,14.068897070265354,7.603930234909058,6052.790506601334,29.717543601989746,35.55333227417931,0.6036081,55.153918016178984,0.0005,800,2.610539436340332,0.5604853991443868,0.02210888317754158,185,0.0066123074,1.9991710186004639,181.5060410025684,800,3.131098985671997,0.006988299,2.610311269760132,26.345306592179217,0.2078542709350586,0.6036962,6.9765236377716064,3.187993029213211,313.75981865476547,29760000,27.46722912788391,85.56644692847853,4.486897078782987,0.005037237173744433,32.39066743850708,63.643280591074635,0.7619203424338845,-1.2367964e-09,405.683498949441
33.75504160868485,7.667977809906006,11.873265064273552,7.261638402938843,6085.013339519501,29.42075777053833,14.13229449983494,0.6026539,57.567084050045885,0.0005,800,2.6566338539123535,0.5849265177591841,0.022035284125187283,186,0.0060369326,1.7437984943389893,178.68745732852727,800,3.24631404876709,0.0048718043,2.6563000679016113,25.753391835014423,0.1963667869567871,0.6026605,7.053201675415039,3.1430000639227145,309.3784904623615,29920000,27.432135581970215,83.1591128019291,4.110609883476062,0.005116259366451761,32.20728898048401,62.887720985727576,0.7887081058899608,-5.841255e-10,401.56633696731217
36.027545257790464,8.159599781036377,10.515763165897656,6.846646070480347,6116.950318098068,29.132787227630615,22.514237862088514,0.60136,61.10852704774708,0.0005,800,2.7363030910491943,0.6207742954309583,0.02350180973225647,187,0.00976844,1.4053840637207031,173.0573265405667,800,3.062211036682129,0.005685311,2.736177682876587,29.27299337031807,0.1916370391845703,0.60174507,7.083056926727295,3.0378910047422347,298.7740728757815,30080000,27.505902767181396,84.70690091042788,4.129915077171798,0.005349478293092856,31.920732736587524,66.57651392918066,0.8625920429771081,4.1723403e-11,404.1127044344363
36.37798514095292,7.579451084136963,11.878875870291788,6.783926486968994,6148.480685472488,28.663895845413208,3.1323145662141654,0.60055494,61.72507880468522,0.0005,800,2.7154836654663086,0.6269373282147559,0.023652148132015504,188,0.03436624,1.8269801139831543,174.43200367990926,800,2.816190242767334,0.01209365,2.7153425216674805,26.521122822960262,0.18387651443481445,0.6007114,7.067076921463013,3.059555874680124,300.8805060870355,30240000,26.62716054916382,87.24577956502995,4.146945191309726,0.005408066360509938,31.523171186447144,70.24288630022679,0.8984604385196391,-5.00679e-10,401.65211558195955
37.72166214332654,7.798140048980713,8.908718269295536,7.218446493148804,6179.744171380997,28.818613052368164,15.017272875486103,0.59923685,63.466022160646986,0.0005,800,2.335259437561035,0.6446919314498486,0.023868000833161845,189,0.040389568,1.4946024417877197,164.62974164336322,800,3.05377459526062,0.01871184,2.3084635734558105,35.98761981943346,0.17932510375976562,0.5994275,6.962885141372681,2.886003722630234,283.718565083565,30400000,27.084856033325195,86.45240045362873,3.8141425947665426,0.0054691156099971215,31.255866289138794,67.52819375993553,0.9085947790327531,2.1636486e-09,411.0553155563833
38.84076703508133,8.001319885253906,9.614211004588748,7.1377363204956055,6211.998083591461,29.40129518508911,25.987347719886714,0.5977811,65.02759382892756,0.0005,800,2.6941239833831787,0.6604970912969383,0.024233110053640657,190,0.018039973,1.834427833557129,164.702115915779,800,3.4830684661865234,0.011843501,2.6939685344696045,33.347179532017826,0.1943817138671875,0.59808284,6.703219175338745,2.8848739581362173,283.6527419876877,30560000,27.315053939819336,85.70155236341485,3.888611187446927,0.0056540402965156965,32.243369340896606,63.00904229626477,0.9452999771641692,4.9471854e-10,414.8753909008951
32.889771753356115,7.7786078453063965,11.713978304777289,7.194260597229004,6243.5612914562225,28.782054901123047,32.38870874825643,0.59637684,56.33749588744462,0.0005,800,2.6414096355438232,0.5722395747074913,0.023049102766085922,191,0.025589276,1.3131935596466064,187.79857922829956,800,3.250460386276245,0.0132866055,2.6412858963012695,34.893935349537564,0.17099380493164062,0.59688765,7.051103115081787,3.3045519317020853,325.16322089724474,30720000,27.266080141067505,86.61572441594056,4.569537818226131,0.004830724461026695,31.552663803100586,59.80683740813199,0.7666712187450209,-1.7642975e-09,407.67856907469303
36.54497584698669,8.178380489349365,9.866033245576597,7.001488447189331,6276.574283361435,30.017527103424072,22.98907913603435,0.59562063,62.0199555553925,0.0005,800,2.893710136413574,0.6298357289387551,0.023535769730634367,192,0.005450475,1.7764244079589844,176.022915634152,800,3.343064785003662,0.00465346,2.883812189102173,33.204035657741066,0.16297221183776855,0.5957394,7.5077149868011475,3.0958268297657416,304.48550135235445,30880000,28.03758478164673,85.83130649887227,4.1755485865577615,0.0052698088461514666,33.00356578826904,66.85522741949109,0.8722579263149245,8.7618834e-10,414.3081848210691
35.271592245827016,8.286475419998169,11.363046005010101,6.835202217102051,6307.8110139369965,28.57046604156494,42.79766340766838,0.594124,60.166505281065675,0.0005,800,2.5667190551757812,0.6110834045213758,0.02353368523011284,193,0.015955672,1.0313303470611572,183.18430584897737,800,3.1701269149780273,0.009167639,2.56661057472229,32.550542013702085,0.18081450462341309,0.5942685,7.016968011856079,3.2252205496020787,317.32718054741434,31040000,27.330942630767822,87.17732140076053,4.602303549439239,0.005190041485128227,31.224918365478516,57.62444205142146,0.8493579658514063,4.649162e-10,404.8239847322599
35.6162831915844,7.847444295883179,9.63360153591871,7.298553705215454,6339.89293217659,29.564830541610718,-37.936382991128724,0.5930022,61.057993400092826,0.0005,800,2.407414197921753,0.6200654891354056,0.023006121372458745,194,0.029731274,1.3526504039764404,184.6478923086919,800,3.5736374855041504,0.018357268,2.4071757793426514,38.92392448382198,0.17544198036193848,0.59297854,7.045405864715576,3.252131515311065,320.0189348198812,31200000,28.00333833694458,82.52593633991867,4.523520680663701,0.005107176768702122,32.07337689399719,61.6596751213635,0.8256509686280431,1.2457371e-09,412.01553640616163
37.201772699600966,8.258470058441162,13.674057116333454,6.82386589050293,6372.0238671302795,29.548705577850342,1.5177783982152555,0.5914496,62.969413715447466,0.0005,800,2.463097095489502,0.639623906157345,0.02312042529227389,195,0.0338571,1.6621463298797607,170.036937429611,800,3.139134168624878,0.017568259,2.4628915786743164,24.923781198611678,0.4157562255859375,0.59180254,6.9522998332977295,2.982235005260527,293.28253272238607,31360000,27.445408582687378,88.75381815068297,4.076315555272139,0.00564742549157382,32.112425088882446,68.22677807226637,0.9094679332351794,-6.258487e-10,414.2666240564966
34.555188697738515,7.831927061080933,16.064269253482234,6.575223684310913,6402.679208755493,28.38204073905945,-15.030227619786917,0.5908222,58.711408799970776,0.0005,800,2.1253836154937744,0.596499241334459,0.022722575649186182,196,0.0098237,1.5788555145263672,174.68736229909643,800,3.3065812587738037,0.006252068,2.125234842300415,23.206822651182307,0.15966534614562988,0.59092396,6.787502288818359,3.068807096310611,301.8908474563488,31520000,26.61290979385376,96.60200856625238,4.262360937098281,0.00541302723776085,30.643771648406982,64.29289653896383,0.8226889841007197,-1.8477442e-10,398.69308881488075
37.262551962019046,7.870407819747925,16.7546163168986,6.900709390640259,6434.093236923218,29.124590635299683,-11.383232115894918,0.58966714,62.708682057543164,0.0005,800,2.188755750656128,0.6369872188540481,0.02269031805028866,197,0.011032985,1.5825228691101074,165.78922948642204,800,3.2477705478668213,0.0075211837,2.1886417865753174,22.626819511954903,0.12566566467285156,0.5897595,7.031898736953735,2.908034519926898,285.9859139072294,31680000,27.350422382354736,90.84387675192116,4.029321734511583,0.005707308068197432,31.403541326522827,67.92944901368361,0.9076563517785252,-1.2576582e-09,399.0025026464563
32.57243674546296,7.8332390785217285,19.41819718462291,6.577456951141357,6466.167864084244,29.640740156173706,14.268587435124731,0.588445,55.43220789984273,0.0005,800,2.346276044845581,0.5633693558759133,0.02207989183036845,198,0.02548263,2.0496697425842285,176.3395028300135,800,3.1002540588378906,0.014054077,2.3461601734161377,20.79725404440661,0.12679481506347656,0.5885641,7.172410011291504,3.097149320901149,304.7893122708693,31840000,27.43974995613098,93.85615645117954,4.291857594046918,0.005374411068076501,32.067275047302246,68.3391028447405,0.7548415013464339,-6.437301e-10,409.0724386769956
34.104686341994075,7.600893497467041,15.36180027946572,6.695692539215088,6496.473724365234,27.79066228866577,20.84879351535688,0.58746237,57.89421522932375,0.0005,800,2.3904025554656982,0.5881797754174094,0.022120770109139314,199,0.0074161915,0.8370928764343262,175.68647752431778,800,2.927563190460205,0.0046222936,2.3902623653411865,24.862400816258475,0.13900041580200195,0.587289,6.883912801742554,3.084214737357361,303.48312036756346,32000000,26.782946586608887,88.42471826650845,4.2397959587407525,0.0052250831632085345,30.291123151779175,67.69895419557706,0.8084610124305902,9.536737e-11,395.4450639824948
36.255948985320416,7.811707496643066,15.13208365346853,6.746245861053467,6528.525558233261,29.54599356651306,-2.9340974905194037,0.58635974,61.07981000169067,0.0005,800,2.4223928451538086,0.6204479571185688,0.022635988332931258,200,0.00092185027,1.5089747905731201,170.93291875336007,800,3.1388843059539795,0.0023482195,2.4222800731658936,26.274951330351893,0.4547402858734131,0.5862503,7.506540298461914,3.0021495921929913,295.3696331187225,32160000,27.536872148513794,88.70531160940249,4.0662763905421615,0.005459710687426097,32.03499960899353,63.45059110400838,0.8762915359661583,-1.6748907e-09,399.7813666039679
33.4954064485722,7.543417930603027,14.736889401350199,6.867279052734375,6560.2584347724915,28.97682809829712,16.5181951476808,0.5853419,56.87681468331074,0.0005,800,2.6630501747131348,0.5778151282741713,0.022980586507744434,201,-0.0016776074,1.1235861778259277,179.39974415581761,800,3.1884822845458984,0.0030255732,2.6629345417022705,26.945741131550054,0.1809694766998291,0.5853668,7.756868362426758,3.1526472513334602,310.12580309553266,32320000,27.629462242126465,86.73197246531716,4.3000472790925395,0.005059764280679459,31.719527006149292,68.26251831892381,0.8004725040761537,-9.179114e-10,413.1793519684614
36.41987524440672,7.829366207122803,13.897711162163352,6.449684143066406,6590.9611275196075,28.19156312942505,28.635244748943673,0.5845694,61.29247769102458,0.0005,800,2.394289255142212,0.6225614146151571,0.02236385458488574,202,-0.0031939235,1.3043310642242432,167.32386789610493,800,3.1559784412384033,0.0030144244,2.3861379623413086,26.86805177158238,0.19988250732421875,0.58472496,6.9255406856536865,2.9365488028715543,288.89074546957124,32480000,26.64826512336731,84.80328235488517,3.8521584184105815,0.0053749477179447745,30.692997217178345,62.54184766178005,0.8789181202362698,-2.5272369e-09,417.8194430602342
34.558867703422465,7.726266860961914,13.665359092489183,6.307403802871704,6622.35299372673,28.465625047683716,57.08271954504753,0.5843952,58.587402886598895,0.0005,800,2.815824508666992,0.59515378299533,0.022754652073107777,203,-0.0033335974,1.838425874710083,175.18818883024696,800,2.84603214263916,0.0029770376,2.8154842853546143,26.863549770586072,0.16795849800109863,0.5842879,7.248654365539551,3.0828295745324645,303.3875668948975,32640000,26.434776544570923,84.37674897386287,4.250683001285163,0.005167225530233043,31.381649017333984,58.64441658200075,0.8347774263208714,-1.9431114e-09,406.7890650522203
34.51473983157014,7.531005620956421,12.134562302425564,6.955363750457764,6653.677661895752,28.59944486618042,19.024451110828608,0.58339745,58.37651886451172,0.0005,800,2.592350959777832,0.5929979556532394,0.023229263145678643,204,-0.00015716066,1.333122968673706,175.91199212293134,800,3.32873797416687,0.0032258672,2.592221260070801,26.416941372787917,0.16562819480895996,0.5835708,7.21872615814209,3.0971370449843847,304.73920942730206,32800000,27.039818286895752,84.78940775875921,4.349490358861251,0.005071055447791682,31.31423854827881,62.46737288519073,0.8146028510017994,1.2755393e-09,408.97386716996647
31.929130099372482,7.719250679016113,11.53923582352955,6.881690263748169,6685.927988767624,29.561831951141357,27.62001964660467,0.5832603,54.44807840969636,0.0005,800,2.5425186157226562,0.5531642680704009,0.021643007267842074,205,-0.0047283615,1.7927491664886475,182.96021653084838,800,3.2809112071990967,0.0013474817,2.540989398956299,30.91801945501571,0.16117310523986816,0.5831842,7.512179136276245,3.2191728168767444,316.8353678851929,32960000,27.53233814239502,81.02632859877039,4.5593111064762715,0.004676194351928379,32.227088928222656,60.18802725802189,0.7045868244922562,-2.4437902e-10,406.1001049817069
34.487655824563234,7.818188667297363,11.348486198625078,6.902520179748535,6717.468327283859,28.790217638015747,-15.955411941243668,0.58254737,58.14211375032479,0.0005,800,2.6311397552490234,0.5906285685584944,0.022676464555014837,206,-0.0054059634,1.6140968799591064,171.772335066269,800,2.922198534011841,0.0015012963,2.630974769592285,30.020618540100248,0.18874168395996094,0.5828199,7.203066349029541,3.01444264944846,296.55393520439276,33120000,26.915680170059204,83.07659918584059,4.21970271106336,0.005000689649677979,31.533077716827393,69.58593687207645,0.7949750869660036,-8.3148477e-10,408.3790988381079
34.158300361609975,7.657516002655029,11.948594334785765,6.584136009216309,6748.427046537399,28.23401927947998,9.251638909795922,0.5818377,57.75822468633326,0.0005,800,2.620734453201294,0.5867703769420579,0.022856937917597842,207,-0.004674041,1.4490814208984375,172.12810897110765,800,3.298218011856079,0.0029191903,2.6204404830932617,21.121173944666875,0.15149450302124023,0.5821474,7.00944709777832,3.0212592148494,297.2769569044195,33280000,26.591076374053955,80.55372836799243,4.093215249788283,0.005032842736911559,30.949409008026123,64.99994019415433,0.7833554767006848,4.6491638e-10,408.6754556319552
35.035178888137295,7.736089706420898,12.434280462236785,6.569026231765747,6778.388653755188,27.640759468078613,19.664707159412266,0.5810908,58.94914235318963,0.0005,800,2.201125144958496,0.5988451850328567,0.02310218985950133,208,-0.004302797,1.159708023071289,171.9294009443155,800,3.203756332397461,0.002071229,2.200819253921509,26.009145080654378,0.1541609764099121,0.5811744,6.735693693161011,3.022490319688626,297.3539947658671,33440000,26.29747462272644,84.4645887757598,4.253730091049923,0.005155547314417215,29.954586029052734,62.00289757409618,0.8329908340879423,-3.2186503e-10,412.70317187959625
30.78488679081017,7.16285514831543,11.682940808156562,6.910897731781006,6809.104196548462,28.297251224517822,20.930066696632927,0.5804169,52.68082867767866,0.0005,800,2.2129409313201904,0.5353303817774864,0.022569137098557724,209,0.0025804697,0.9717319011688232,188.69187746046467,800,3.450230836868286,0.0031878806,2.212742805480957,29.79067539283326,0.20113348960876465,0.58028656,7.229663848876953,3.3257268169185323,327.2641119286883,33600000,27.080451011657715,80.17276317438355,4.696523217591367,0.004578092521011607,30.602196216583252,62.14552560600638,0.6887473414687215,-3.5166736e-10,419.32926101036816
33.78709348161471,7.747399568557739,12.215722667781593,7.242731809616089,6840.9741089344025,29.380793571472168,5.30068143027289,0.57924485,56.99433740490686,0.0005,800,2.3615758419036865,0.5790732972281917,0.022739466436142265,210,-0.005001253,1.7736515998840332,175.80481484702455,800,3.2835047245025635,0.0027822417,2.361323595046997,24.56127241514125,0.24245858192443848,0.5794395,7.0024824142456055,3.09193213929227,304.28476440394195,33760000,27.33409357070923,80.26483795437798,4.20759709965149,0.004985911603879394,31.86261534690857,60.89649623331122,0.8015744907966108,8.4638596e-10,404.2588268947599
32.920365392526406,7.704663991928101,13.019097074873258,7.2279839515686035,6872.546800613403,29.224015474319458,14.598341155425935,0.57834655,55.59904083790365,0.0005,800,2.201577663421631,0.5649914416863354,0.022285560496366753,211,-0.0050914506,1.4712941646575928,176.71317530582579,800,3.3907992839813232,0.0024852888,2.2011873722076416,22.772175487467578,0.17708134651184082,0.57842535,7.02837872505188,3.107190063877772,305.74405852511677,33920000,27.537067413330078,83.05487484431528,4.332286283003936,0.004983408489006409,31.552215814590454,61.31683761425472,0.767473939395688,-2.1994115e-09,410.3583904241519
30.925033110522527,7.687352895736694,12.872657154034851,7.319711923599243,6904.369349241257,29.25654649734497,24.527630729197753,0.5772499,52.600639263515085,0.0005,800,2.4558022022247314,0.5345901103204407,0.022816593047698088,212,-0.0040617096,1.7789316177368164,183.18228464009763,800,3.550442934036255,0.0019999142,2.455657482147217,24.22224284817351,0.17082595825195312,0.57728046,6.627826929092407,3.2215925804137884,317.053074926982,34080000,27.2766695022583,82.31591279163415,4.480448138033236,0.0047239463041398415,31.81223773956299,63.646925060770556,0.6863294187188334,-5.0067905e-10,426.4280564512
31.87533514700725,6.971294403076172,13.131994519184286,7.226608991622925,6936.169960737228,29.189663887023926,16.883555780563626,0.5762878,54.08648246466737,0.0005,800,2.4732460975646973,0.5497018552739761,0.02298761022405196,213,-0.003282276,1.4246265888214111,178.6772977965272,800,3.54219126701355,0.0034952175,2.467133045196533,23.922246709742154,0.38112711906433105,0.57628953,7.471312046051025,3.14324517498893,309.23267642707583,34240000,27.347320079803467,79.9689747993543,4.265445751324425,0.004920828187499894,31.791659593582153,65.8366571810896,0.7315964919059903,-2.9802324e-10,416.12327382142666
31.777314246198312,7.637613296508789,12.366233481036046,7.513858079910278,6968.5296902656555,29.915606021881104,76.0075080593265,0.57489526,53.836337163911885,0.0005,800,2.3128864765167236,0.547137288612297,0.022642705617703186,214,-0.0052137077,2.189300060272217,182.42541448455697,800,3.153726816177368,0.0014068767,2.3127381801605225,24.43893936408614,0.15976691246032715,0.5751445,6.799520492553711,3.212002414404986,316.13480124134765,34400000,27.543232440948486,78.82402252645157,4.55230364162725,0.0048604134488201434,32.35175704956055,56.51646222728407,0.7120307519664347,1.2606381e-09,407.05998628023644
32.02843082099889,7.931372880935669,12.115132150226458,7.557389259338379,7000.101833343506,29.186869382858276,17.945150444196493,0.5739597,54.070067086646866,0.0005,800,2.2161598205566406,0.5494857395779497,0.02358284799633613,215,-0.005199085,1.5899293422698975,183.15907903694568,800,3.309825897216797,0.002164285,2.215937614440918,25.10452147686179,0.16843056678771973,0.57396626,6.211975574493408,3.227962122703387,317.51743723335926,34560000,27.393373250961304,78.50982078162312,4.526780631226834,0.00487378537525033,31.55282759666443,61.73736040221747,0.691083793487606,-7.1525574e-10,412.20934708723127
31.738435024165433,7.846130132675171,13.176661088203705,6.973350286483765,7031.713157653809,29.280707836151123,27.57377490955495,0.57265776,53.67307072605731,0.0005,800,2.1978132724761963,0.5455005490090182,0.023636168079620153,216,-0.0052564973,1.7549030780792236,179.3217275302003,800,4.047065734863281,0.0013154193,2.1974847316741943,23.465189160935978,0.162949800491333,0.5727354,6.396678447723389,3.152821725421222,310.0919662376522,34720000,27.32540464401245,79.20423663354427,4.400266442339853,0.004930352730830112,31.601834058761597,67.66172166355018,0.6750434667825843,1.3411044e-09,415.7729969428074
33.42274395824741,7.698020935058594,13.430709574458907,7.690381050109863,7063.12181019783,29.105474710464478,26.483307039818435,0.57150185,56.165916554843534,0.0005,800,2.1893818378448486,0.5707517270652593,0.023473330100573946,217,-0.0045369165,1.5231759548187256,173.4902537708635,800,3.3208398818969727,0.0020581828,2.189180850982666,17.019199261605355,0.24667048454284668,0.57168114,6.551954984664917,3.050227991819518,300.0689916593618,34880000,27.30551528930664,80.95400223440612,4.261376851564739,0.005152933710164045,31.399166107177734,61.88568258051102,0.755088692086084,1.2159347e-09,407.9471256628341
30.504370925718025,7.576128721237183,12.440719374413566,7.214794635772705,7094.687466621399,28.92254877090454,16.46608768145909,0.5705749,51.85093706167614,0.0005,800,2.5786266326904297,0.5270474982926863,0.023142181012342222,218,-0.003648593,1.7243492603302002,184.9143065961603,800,3.716458320617676,0.0026182688,2.5784010887145996,16.43073511846434,0.18457245826721191,0.5705364,6.414123058319092,3.2564932234219097,320.40220184104476,35040000,26.986685514450073,80.54678740685938,4.602308546572223,0.004737225466333896,31.556726694107056,58.48194206862495,0.6483944925190498,1.3440848e-09,425.6138089238096
32.78780095022313,7.264123439788818,12.791145709794442,7.862956762313843,7126.848502635956,29.54100465774536,21.99989377863992,0.56918776,55.27551974445399,0.0005,800,2.4715816974639893,0.5617654212932984,0.024589891015540304,219,-0.00382585,1.5570414066314697,178.32553031777613,800,3.4608092308044434,0.0023197194,2.4714367389678955,20.025797221564176,0.24931764602661133,0.5693519,7.082421541213989,3.1415169848983906,308.99791807516186,35200000,27.69413995742798,77.79750211312736,4.473494481013415,0.0050669815174551654,32.140979051589966,62.6296502481501,0.7544851914658804,1.0728837e-09,421.81310419209564
31.81034036660657,7.828073740005493,12.287293645118554,7.646609306335449,7159.097531795502,29.94256281852722,69.8028894166252,0.56837237,53.993681552075685,0.0005,800,2.1593358516693115,0.5487848044963658,0.023724909633665216,220,-0.0048839226,1.954420566558838,182.59500310763585,800,3.7322423458099365,0.0021048873,2.159233331680298,21.60333533851387,0.20447611808776855,0.5684621,6.491053342819214,3.2188899306809935,316.68022547959606,35360000,27.734301805496216,81.38638417798761,4.54666390696493,0.004922507526791823,32.239633083343506,60.083123737445554,0.6962053293824297,-1.090765e-09,419.50335141849877
31.335727275624894,7.320895433425903,12.173975579914496,8.0779709815979,7191.491656541824,30.022791862487793,28.896535957031347,0.5675924,53.388504618630286,0.0005,800,2.260256290435791,0.542621617772347,0.023707460357423757,221,-0.004304801,1.8146796226501465,184.99541425001297,800,3.540493965148926,0.0021528366,2.2601046562194824,23.234801756023728,0.16139531135559082,0.5674922,6.894407749176025,3.2562607012036917,320.3171551259434,35520000,27.97666883468628,80.11583007383594,4.691438435103713,0.004793135389316872,32.38297247886658,64.63270495582302,0.6828184422557352,-1.1503697e-09,420.7362623275853
32.554799470801335,7.952873945236206,12.720046369337329,7.56298041343689,7223.222467184067,29.403481006622314,44.57527170279665,0.56624335,55.06109096023951,0.0005,800,2.2391164302825928,0.5595953048530588,0.02351243130625199,222,0.047796004,1.7500271797180176,179.7190409000965,800,3.21433162689209,0.019317698,2.239001512527466,23.261740438685806,0.22571301460266113,0.566387,6.692953586578369,3.162640175113924,311.10916713622976,35680000,27.39669680595398,78.66404032251455,4.343494363926566,0.004960995470830447,31.723034381866455,64.55623785362019,0.7392406491207347,-4.1127204e-10,420.29082412017215
35.044499158117006,8.077332019805908,16.685466038170762,7.432557582855225,7254.8990483284,29.251962423324585,-5.059736753604789,0.5651936,58.860322878358744,0.0005,800,2.2791059017181396,0.598143509724304,0.023747728634007995,223,0.03347653,1.304032802581787,168.8626683849116,800,3.5896008014678955,0.012099167,2.267000436782837,8.133544688228643,0.21835613250732422,0.565389,6.5789172649383545,2.9572082716096,290.69874536941063,35840000,27.699836015701294,91.22147406271372,4.0055332857669415,0.005499541147796646,31.66620898246765,73.95167183781949,0.8823631502721253,-8.4042534e-10,417.85137070285134
32.49740778362308,7.746234893798828,15.591872533964624,7.365384817123413,7285.759762048721,28.384584188461304,6.157733472539527,0.5643988,55.31186685780216,0.0005,800,2.2959654331207275,0.5621796628056104,0.02382202849012338,224,0.045020927,1.2904069423675537,182.9365490148328,800,3.1774744987487793,0.020197272,2.2958083152770996,22.660449455210294,0.20856595039367676,0.5646593,6.347608804702759,3.221078413442207,316.80900346199394,36000000,26.837933778762817,85.88318278418733,4.609376609812801,0.005178337984666283,30.83265972137451,64.82726191917504,0.7697808117948148,9.1195107e-10,419.7560508651405
31.727159732759937,7.607975006103516,18.594873143758356,7.050294399261475,7316.588537931442,28.461477279663086,10.602066763992523,0.56447285,53.631024344231555,0.0005,800,2.2517542839050293,0.5451963978313643,0.02282679763874594,225,0.044882163,1.4386308193206787,179.8766824242152,800,3.374204635620117,0.023046466,2.2516181468963623,15.558404938242706,0.2536022663116455,0.5643673,6.670717239379883,3.159335836798395,310.79429306451516,36160000,26.742910861968994,91.44145494681149,4.318468732336235,0.00523921866124013,30.820647716522217,66.28231300549312,0.7730452344368913,-2.5629995e-10,412.3625290945244
33.882817385993164,7.564823150634766,15.097567745289924,7.49608850479126,7348.726825475693,29.794679880142212,8.759576013333719,0.563784,57.2789027230982,0.0005,800,2.234917163848877,0.5820349526140689,0.02418869819337373,226,0.053791966,2.188889503479004,179.7441250617493,800,3.4201316833496094,0.024087902,2.2346134185791016,23.447451064844085,0.20689940452575684,0.5636736,6.783930063247681,3.161716325840188,310.86724005739893,36320000,27.368231773376465,88.81386368416382,4.369014565413515,0.005217130567437978,32.13007402420044,67.89050191644488,0.7720313995104143,-6.496905e-10,411.24061346160903
35.45835212674888,7.667675495147705,18.121281505389774,7.617247581481934,7380.064801454544,29.147114276885986,41.20658895656763,0.5628242,59.956281641139604,0.0005,800,2.0562243461608887,0.6090819910055627,0.02458975531013723,227,0.030354451,1.623581886291504,177.51299000859933,800,3.202469825744629,0.012519719,2.0560123920440674,20.705295285070555,0.18895888328552246,0.56279653,6.79387903213501,3.118684822274203,306.6168905477027,36480000,27.305191040039062,91.12648453529309,4.234753611630435,0.005468597095701322,31.330453395843506,72.16785701550216,0.8845530126710603,4.976988e-10,433.70792487577717
33.6742598582763,7.663562774658203,18.02786074237269,7.464989423751831,7411.888795137405,29.60179305076599,12.272554277972542,0.5617656,57.25950552570864,0.0005,800,2.099757194519043,0.5817447854446055,0.02555166375415498,228,0.058622263,1.578434944152832,184.81347695991272,800,3.872302532196045,0.024643231,2.0992560386657715,16.503416127199788,0.2118058204650879,0.5619705,6.685082912445068,3.251020450157344,319.5188551389776,36640000,27.755951642990112,90.78709463451945,4.475667714044587,0.0052115285731590905,31.814571619033813,67.22682096997444,0.7903897432554728,-9.655953e-10,425.479577624686
33.78743002469468,7.951276779174805,23.729554700317827,7.914958715438843,7444.013108491898,29.75899362564087,8.992308807567557,0.561297,57.30063916867744,0.0005,800,2.2366251945495605,0.582173603129805,0.02438021436315803,229,0.021444779,1.62265944480896,180.2168129140774,800,3.7022931575775146,0.00818117,2.236517906188965,16.61519938912854,0.14970135688781738,0.5612132,6.303267955780029,3.1664018333122543,311.2623671466165,36800000,27.934909105300903,96.76812365938362,4.311726501324895,0.005556460677486844,32.10352182388306,70.70331284783444,0.833969428148005,-9.1791164e-10,424.46886673772127
33.043852452464584,7.300127267837524,22.376060714455225,7.417600154876709,7475.159980773926,28.82811713218689,-9.268887190887485,0.56021583,55.942168467038215,0.0005,800,2.2239596843719482,0.5684168425607798,0.024185898589340536,230,0.021420648,1.6416041851043701,176.1426486707568,800,3.622286796569824,0.008160885,2.223817825317383,17.846354998935695,0.19677090644836426,0.5603318,6.514690637588501,3.081341067918932,302.7950468663182,36960000,26.96153450012207,95.23913343949846,4.066938598963703,0.005411418627141404,31.138917684555054,81.94448914996252,0.8097708873037897,-4.053115e-10,411.32239827486114
34.83051102324811,8.223663568496704,23.777561036882553,7.194735527038574,7507.460582733154,30.002187490463257,17.77468352969728,0.5593153,58.81415810931743,0.0005,800,2.192190408706665,0.5974401069059005,0.023440442732462586,231,0.015665505,2.223541259765625,176.4529701987705,800,3.592986583709717,0.008291928,2.1918587684631348,13.968845432340276,0.20962095260620117,0.5593149,6.500863313674927,3.095850632170005,304.3544574685342,37120000,27.50129723548889,95.22138754840053,4.255998775303598,0.00565794322476616,32.29116153717041,72.49762792832867,0.8499825017938266,-7.927417e-10,423.0218477975939
31.86933473476306,7.8094322681427,20.86023346429979,7.951236963272095,7539.169762372971,29.121794939041138,20.834808884768314,0.5578776,54.156865631703596,0.0005,800,2.487062454223633,0.5503262093288704,0.023371991381720313,232,0.0018378079,1.3037407398223877,186.31315028702804,800,3.5236263275146484,0.0031600986,2.4869563579559326,14.996267618896084,0.20714211463928223,0.55810815,6.275792837142944,3.2808773657494914,322.65739683886613,37280000,27.577739477157593,93.18472150181532,4.564906719485453,0.005210595074124736,31.700896501541138,65.60326205234264,0.7519190766918464,-3.784894e-10,416.0513497832555
32.679078123156835,8.3952956199646,21.291409968070187,7.033628702163696,7572.054176568985,30.284036874771118,14.031981337930343,0.5570822,55.34844591608518,0.0005,800,2.4799957275390625,0.5623690718291536,0.023509206730526234,233,0.009899944,1.6530287265777588,184.91005832446368,800,3.832442045211792,0.0054559526,2.4797661304473877,17.36376348589723,0.23521161079406738,0.5570945,6.852060794830322,3.254286757261799,320.06228274074846,37440000,28.367417573928833,93.35989232537848,4.585987118292035,0.005308026841836552,32.87438750267029,66.95495783116024,0.8122693849728823,-1.4722347e-09,418.9156395926053
36.014530153852164,7.426816940307617,19.446804315364105,7.810906887054443,7604.741311073303,29.827909231185913,13.065705212873384,0.55584043,60.58907729852819,0.0005,800,2.5919246673583984,0.615368419544621,0.02333888687253507,234,0.0026040748,1.9807250499725342,170.367973611463,800,3.6367897987365723,0.003366102,2.591689348220825,12.914063738848771,0.16948866844177246,0.5561417,6.549758672714233,2.9871845693081234,293.6565348076006,37600000,27.653435707092285,94.06704296408152,3.879974507604452,0.005502261374349008,32.62387228012085,75.33535733971118,0.8942238020355737,2.2351743e-09,423.5331665484608
30.842594073400313,7.071632146835327,20.23039440269649,7.402572393417358,7635.711354255676,28.151070594787598,32.169538105463424,0.5551468,52.46188464521765,0.0005,800,2.7405219078063965,0.5331423505575613,0.023551120709788292,235,-0.0037439903,1.3870463371276855,188.0406569641982,800,3.8467283248901367,0.0030730527,2.7403883934020996,14.63726786815988,0.19616293907165527,0.55527675,6.152344703674316,3.315839240793966,326.1823393122876,37760000,26.485206127166748,92.4613019897072,4.66889937060638,0.005042876921897082,30.96167302131653,60.176381702464056,0.7416318106629425,6.7353245e-10,430.01511346180655
32.10229113666837,7.272622585296631,21.58873307544092,7.960346221923828,7667.5134081840515,28.846375226974487,32.15396087168235,0.55458283,54.404032358322276,0.0005,800,2.8683230876922607,0.5528047282010373,0.023272155059806555,236,0.010803662,1.395031213760376,185.61696100638648,800,3.5043349266052246,0.00469212,2.867990493774414,14.747571774278665,0.18112516403198242,0.55449826,6.413767576217651,3.269614666171479,321.66859488686373,37920000,27.236196279525757,94.24248637461713,4.593491322469879,0.005238941115549815,31.79383373260498,61.65993885568382,0.7900154619937604,3.0994415e-10,412.7446676735822
33.50805282367157,7.567371129989624,22.746497729680236,7.636292219161987,7699.71630191803,29.510989665985107,25.468194337121325,0.55383885,56.68007265849608,0.0005,800,2.57191801071167,0.5758111175706143,0.02334476490773319,237,0.017737305,1.6946706771850586,183.67119241025293,800,3.553772449493408,0.009332704,2.5717852115631104,14.298999226290503,0.1467118263244629,0.5537705,6.767347097396851,3.233689799678135,318.02476409518647,38080000,27.631208419799805,93.54024834056275,4.460931899306212,0.005413734132818336,32.19403886795044,64.4647904521139,0.8145786870209791,1.0073185e-09,419.1738835794642
35.18540519699242,6.721255540847778,19.23294301793574,7.643114328384399,7730.206130504608,27.689568519592285,49.70836088676516,0.5528066,59.53961510184314,0.0005,800,2.6466500759124756,0.6046861419845312,0.024066523986305377,238,0.0020995683,1.1019456386566162,182.142879656632,800,3.4610369205474854,0.0029832986,2.64650821685791,18.815129970851185,0.175490140914917,0.55287856,6.475682258605957,3.2061391714624476,315.21953867813545,38240000,26.38176965713501,94.13185222543768,4.503756828414028,0.005395416171975073,30.47754740715027,67.49731566841169,0.8542271624311073,-2.4437918e-10,420.9445950957722
34.28166953107491,7.6498472690582275,19.863349372313053,7.9321630001068115,7762.939853668213,29.75947856903076,20.752398137720636,0.55157596,58.30972203887952,0.0005,800,2.830519437789917,0.5922951118507074,0.023545240409274748,239,0.0039162836,1.6965301036834717,181.9906184595367,800,3.6592936515808105,0.0052863895,2.830404281616211,19.1043374650964,0.17464327812194824,0.5517996,6.332377672195435,3.2063014943045056,315.2896878327148,38400000,27.856165885925293,93.74886362272434,4.543956121359829,0.005395461831342888,32.71618390083313,64.47106339308087,0.8294704845294809,5.0663918e-11,417.1685409678341
32.209772644913336,7.463263034820557,18.927340212577896,7.164761781692505,7794.461653709412,28.848836421966553,24.484451875728173,0.5506231,54.94899398302619,0.0005,800,2.547398090362549,0.5582237991419948,0.024883869727657812,240,-0.0016026433,1.6423730850219727,190.50968175033478,800,3.665196180343628,0.0029179514,2.5472803115844727,17.293866100132835,0.16557741165161133,0.5507697,6.407628297805786,3.3580291194972887,330.10299923124614,38560000,26.988316535949707,92.33239418106892,4.7064541310473365,0.005057245939965873,31.512451171875,66.97923171221515,0.7582726528278664,-9.417535e-10,426.07581366283887
36.204186758009484,7.450935363769531,18.160396645932604,7.274534225463867,7826.641632556915,29.686903953552246,18.869098956351483,0.5498732,61.09717062513844,0.0005,800,2.3784127235412598,0.6204541761802042,0.02327498882845007,241,0.007558531,2.1177189350128174,179.36148139170277,800,3.703202486038208,0.006236597,2.3783016204833984,20.071490490528916,0.20315051078796387,0.55001354,6.812662363052368,3.160231144873795,310.72186351587084,38720000,27.336039543151855,92.76233531521189,4.396507727111598,0.005434613427577909,32.170767307281494,64.19528591546978,0.893716043145926,-4.4703485e-10,416.1298402115171
36.17122160372868,6.910098314285278,15.616202313980098,7.668618440628052,7858.119928121567,28.869462490081787,20.154047158261665,0.5495285,61.23554367450093,0.0005,800,2.5250332355499268,0.6218466080988851,0.024277505420226393,242,0.06255223,1.5508105754852295,179.7515358163949,800,3.711451530456543,0.027856112,2.524831771850586,26.973812634033916,0.42233920097351074,0.5494428,6.23735237121582,3.1657785198294057,311.2207593236094,38880000,26.86689329147339,91.86449134289624,4.375207950817842,0.005295133959670316,31.468819856643677,65.32118274425754,0.879260169373135,1.8477433e-10,433.0915765352718
35.663126335407725,7.360785007476807,21.508865874164286,7.653558731079102,7889.845168590546,29.160938262939453,42.89638558976729,0.5485583,60.59280305163189,0.0005,800,2.4531211853027344,0.6153916111837708,0.02461892857783119,243,0.018017212,1.751439094543457,182.16920625297783,800,3.585435152053833,0.009859951,2.4525461196899414,19.119294786469535,0.21150612831115723,0.5486612,6.521874666213989,3.2067871157790475,315.2314231390293,39040000,27.14947485923767,99.8322793315587,4.374079414720347,0.005507436488886707,31.699697494506836,71.0057856741176,0.8375081856768373,-7.748602e-11,425.3903713978162
33.4147274233761,7.1118104457855225,21.31427398014463,7.683087587356567,7920.949220895767,28.64374279975891,-29.4742626056751,0.5474966,56.83094057482185,0.0005,800,2.274695873260498,0.5773680936105595,0.024619563463018808,244,0.01385467,1.558929204940796,188.7783543379633,800,3.565535068511963,0.0058553545,2.274214267730713,18.492502682974003,0.17584919929504395,0.5478444,6.447158336639404,3.3278263063965072,327.16071874193375,39200000,26.868431091308594,98.09803313855602,4.589240271217719,0.005283121333896381,31.06160259246826,66.8139731893258,0.7826045027892096,-1.0728831e-10,418.79068319442206
38.35606329643942,6.9215850830078125,23.29512205860363,7.745531797409058,7952.013591051102,28.718299388885498,58.91289397257606,0.5473031,64.5702444902329,0.0005,800,2.241992473602295,0.6556878462446666,0.024052578559437023,245,0.023614375,2.115535020828247,178.59234859764248,800,3.3010730743408203,0.010982562,2.2418644428253174,13.765258475959612,0.14273691177368164,0.54743457,6.3607330322265625,3.1497085023150073,309.6261709801093,39360000,26.421043395996094,101.59777673023201,4.401146765741219,0.005842817514908192,31.056223392486572,59.348970662978616,0.8971562330855869,-7.629394e-10,426.44601023863135
33.54616798539857,7.240723609924316,20.263149952545653,7.57115364074707,7983.748364448547,29.37070941925049,37.23278373923587,0.54670405,56.947853234940816,0.0005,800,2.2951369285583496,0.5785491880112817,0.02416880234259262,246,0.035627037,1.6754872798919678,185.27226359392057,800,3.87695574760437,0.013172517,2.295011520385742,15.617772836608422,0.22178244590759277,0.54701835,6.158993721008301,3.2643702484922357,321.01631052235103,39520000,27.41954255104065,90.8098794723475,4.577857482681015,0.005312428405325175,31.725730419158936,62.47183390793223,0.8198378662839277,-1.4245509e-09,421.0173239633498
31.65192024426627,7.3013951778411865,23.446318603929708,7.923111200332642,8016.090469837189,29.870264053344727,24.75211947876583,0.54609555,53.770637539479225,0.0005,800,2.3427295684814453,0.5464119754647772,0.023169685521198472,247,0.02447722,1.1514806747436523,187.678935492283,800,3.6165549755096436,0.011230011,2.3425865173339844,9.678840044357493,0.23662400245666504,0.546347,7.143285274505615,3.304386751047211,324.9378734692425,39680000,28.4546320438385,93.52630067258825,4.512235183790877,0.00528404702247152,32.33204436302185,65.67552070373277,0.7599584441698451,2.3007394e-09,417.0611447278858
29.323815232773992,6.927323579788208,26.89803008158084,7.355234622955322,8047.301030874252,28.492997646331787,9.777920028006637,0.5456537,49.86908980504656,0.0005,800,2.5536632537841797,0.5069231327143323,0.022926363780811622,248,0.015212762,1.3359508514404297,192.69426933026864,800,3.8615825176239014,0.0041286335,2.5531835556030273,13.565030415892386,0.43191003799438477,0.54579693,6.180044174194336,3.4055977761344796,335.00766138686873,39840000,26.692972421646118,102.34088480514497,4.77873962314292,0.005266142067678071,31.199509382247925,54.22819908024529,0.6561039462018649,9.536745e-11,415.2343398884261
35.87816929764404,6.943947792053223,25.749136101864924,7.636102676391602,8079.422302484512,29.907867431640625,17.073775218165252,0.54571766,60.41544469774055,0.0005,800,2.0976080894470215,0.6134787316648304,0.023460592359603405,249,0.0055332016,1.7203481197357178,180.57180792757325,800,3.8927366733551025,0.003575638,2.097477436065674,15.431249265419634,0.3707249164581299,0.5457363,6.449890851974487,3.1837627171171485,313.05752468475913,40000000,27.785959720611572,99.08470451546182,4.52749640147026,0.005713789934237999,32.111777782440186,61.797851611767285,0.8229105175438608,4.6491616e-10,420.6665910835545
32.750986683433865,7.221518278121948,26.76752870715001,7.996979713439941,8111.758283376694,29.830053091049194,19.003182451763116,0.5454879,55.510971223427056,0.0005,800,2.4062387943267822,0.5639561628290014,0.02331649912677226,250,-0.0015542927,1.3770439624786377,186.37913868696992,800,3.727018356323242,0.0020534561,2.40598201751709,13.81743939163512,0.21457409858703613,0.545681,6.727473258972168,3.292385881103431,323.82480981465943,40160000,28.20875358581543,100.52990705990607,4.632497127162548,0.005516803482222284,32.328840494155884,57.68874125124059,0.7491335559655099,7.8082085e-10,418.0887483921843
33.920714291817575,7.545245885848999,26.457566545792282,7.387045383453369,8144.004142999649,29.34522533416748,24.57672930316073,0.54530966,57.36606257416899,0.0005,800,2.758068561553955,0.5826832446910145,0.023439580684932942,251,-0.00465228,1.637406349182129,183.82323425936613,800,3.6568727493286133,0.0018564432,2.757915735244751,14.46113192917502,0.2194674015045166,0.54540306,6.677937030792236,3.2407660467469874,318.7009871050855,40320000,27.461202144622803,100.25140422083308,4.512290907047678,0.005567730128884336,32.222668170928955,61.240466986316406,0.7366809031524534,1.2814999e-09,417.0645962841098
33.94469229482259,7.141649961471558,27.177483251039412,7.932661294937134,8176.417076826096,29.79513144493103,54.816618886917055,0.54464936,57.384977744204434,0.0005,800,2.4607951641082764,0.582874271007684,0.024415586435994625,252,-0.004896852,1.2171223163604736,186.13392568718075,800,4.195525169372559,0.0019816484,2.460578680038452,11.979796844313926,0.18284964561462402,0.5447539,6.807465314865112,3.2786127045414513,322.34851880577867,40480000,28.362597227096558,102.45912159832038,4.458464839082442,0.005624051354903121,32.39967393875122,61.734256769425784,0.7654346864450662,1.7076731e-09,417.86133277298916
31.875837434820493,6.9064247608184814,26.111019262831952,8.256283521652222,8208.285918235779,29.092308044433594,-67.58103975915307,0.54408413,54.17985639019089,0.0005,800,2.5982863903045654,0.5504821346020031,0.024252963580249448,253,-0.0045358306,1.9954123497009277,190.42821318920426,800,3.4353156089782715,0.0014697185,2.5979788303375244,9.571133718959802,0.18288278579711914,0.544124,5.884029865264893,3.3633458382150865,330.7929765409488,40640000,26.78899097442627,99.7049376734328,4.771926587401275,0.005360149551432815,31.862093925476074,58.55788000353013,0.708228775635648,1.877547e-10,419.9311467025949
40.28323214264498,6.909538269042969,24.985672852172478,8.111155986785889,8240.322132110596,29.495943546295166,17.83848332826315,0.5434633,67.78097590990211,0.0005,800,2.3646111488342285,0.6880123352914965,0.023511315694886514,254,-0.0020965822,1.214632511138916,173.47480382705217,800,3.7267892360687256,0.0021250597,2.364363670349121,14.92382970401259,0.19291400909423828,0.5436599,6.92277717590332,3.0527827707362145,300.12121416696317,40800000,28.054624795913696,103.55336717189897,4.151098913110195,0.00595148957594332,32.01686143875122,60.695842151715496,0.8477421856184415,1.5676023e-09,414.0670261067965
34.192373465276205,6.919654607772827,27.275606616186835,7.305727005004883,8272.107021093369,29.454606294631958,43.782325605399066,0.542648,57.97715218514217,0.0005,800,2.2064876556396484,0.5889223366918701,0.02378337091602942,255,-0.004328418,2.141359567642212,185.950630033106,800,4.0108442306518555,0.0020363634,2.2063863277435303,12.29130717352478,0.19843244552612305,0.5430145,6.49575662612915,3.280153259898167,322.5639709782819,40960000,27.083009958267212,101.70626694681042,4.471962392499731,0.005645920308851633,31.77373695373535,59.17183572305408,0.7426531247432507,2.2768973e-09,425.73181573238924
36.79687623073204,6.712411165237427,26.632021798070276,7.217389822006226,8303.35773229599,28.900877952575684,25.177948178329565,0.54214627,62.17238534679784,0.0005,800,2.1906065940856934,0.6313088373608869,0.023850916866061306,256,-0.0048466716,2.1305153369903564,182.62107484304613,800,3.681291103363037,0.0011533614,2.1904706954956055,11.096995907676849,0.19407892227172852,0.54233164,6.590938329696655,3.2220492455136984,316.78028343047504,41120000,26.551178455352783,101.29962477522973,4.525802251542303,0.005806428090097275,31.243072509765625,61.94577467750528,0.7893505955640743,5.722045e-10,416.92300511604566
33.367030587093325,7.161438465118408,25.61250378265273,7.940541744232178,8335.291480779648,29.328056812286377,18.918948484873027,0.54130125,56.736681487533396,0.0005,800,2.490419626235962,0.5763947324139096,0.023653186430737425,257,-0.00481789,1.2548677921295166,186.60275312892531,800,3.933544635772705,0.0016407747,2.490302801132202,14.931200089145268,0.2218337059020996,0.54153603,6.508288860321045,3.2905742048406834,323.6312267716541,41280000,27.8219952583313,101.08736415593914,4.55906487057503,0.005519635625996655,31.91965365409851,59.580530141030785,0.7645266026825991,-7.152558e-10,416.777624908427
39.380914055381346,8.12445330619812,25.73265136742201,7.737685441970825,8368.144577741623,29.94540047645569,13.536284289205659,0.54054826,66.35718578152787,0.0005,800,2.7898974418640137,0.6735968745297268,0.02392458885509839,258,-0.005243916,1.7768409252166748,176.97013872879018,800,3.6910078525543213,0.002005787,2.7897419929504395,14.503997711277659,0.22433781623840332,0.5408224,6.390691041946411,3.1158022588298637,306.2424965237289,41440000,27.914432048797607,102.35811789104378,4.2747125092795315,0.005935422892322399,32.844536542892456,64.08286718458247,0.8420133442237449,-4.76837e-10,415.9918052087204
37.99577313959358,7.2651073932647705,26.101893554667868,7.580420255661011,8400.262528419495,29.466633081436157,40.71023640642755,0.5398667,64.08613822500693,0.0005,800,2.4568941593170166,0.650635226090452,0.02409013593673225,259,-0.0025515438,1.0958623886108398,182.29563849653044,800,4.660805702209473,0.0026583755,2.4566898345947266,11.575627303942573,0.15085220336914062,0.5402078,6.61745023727417,3.2151937096336964,316.1257928805733,41600000,28.19062876701355,103.10428465958695,4.472680954229174,0.005832871947826744,32.10151147842407,60.68631107113777,0.7915584456774024,1.251697e-10,416.8271419501044
36.93108968127471,7.459160089492798,25.87105933364256,7.672802209854126,8432.513250112534,29.31484031677246,34.4367744589178,0.53950715,62.46518071721526,0.0005,800,2.7942681312561035,0.634237670584311,0.02450548183644759,260,0.013451366,1.6764564514160156,181.0649230049422,800,3.7674708366394043,0.0064878287,2.794055938720703,12.394060534806,0.15668702125549316,0.5396506,6.440603017807007,3.187905840040653,313.3401910334935,41760000,27.418372869491577,98.19369010550207,4.181379104965048,0.005730145645798386,32.213706254959106,64.8451162241211,0.8162482218528201,7.7486045e-10,424.35881956185005
33.660393626286385,6.7752625942230225,23.226108462370366,7.328908920288086,8464.59260892868,29.342740297317505,15.889754881790044,0.538906,57.157604908358245,0.0005,800,2.6505465507507324,0.580569104406892,0.0242611848068739,261,0.049335208,2.29184627532959,189.01436440023892,800,3.8479225635528564,0.020692602,2.650388240814209,14.666810791119117,0.1793839931488037,0.5390051,6.462345123291016,3.333925776066284,327.78306263738165,41920000,26.84309697151184,95.90519695249205,4.556147465806383,0.005338706225481083,32.06416368484497,61.794940893107636,0.8028583838223046,4.2617304e-10,423.49401846743774
33.75708345378452,7.462547302246094,28.75966127144363,7.283900022506714,8496.223794937134,28.789406299591064,37.696126259919794,0.53813565,57.257897058338784,0.0005,800,2.7030160427093506,0.5815588001671285,0.023799629395952312,262,0.011913675,1.3260936737060547,187.9556334850818,800,3.4872827529907227,0.008293441,2.7028472423553467,12.232886759599626,0.2116990089416504,0.53812003,6.290415287017822,3.3146936132099194,325.87616216235,42080000,27.216679573059082,101.49699504878673,4.528294107613578,0.0056004396154362415,31.622551202774048,64.67248376784225,0.6822803884068663,1.7762185e-09,415.42334928509183
33.83101734041916,7.140983819961548,29.345048644467916,7.615185260772705,8528.16652059555,29.354918718338013,7.780008347822398,0.53683186,57.52021350329867,0.0005,800,2.3706228733062744,0.5842345743131908,0.02388219525883779,263,0.015211826,1.6151337623596191,187.85905137077708,800,3.604464292526245,0.00850513,2.370514154434204,10.09419795096354,0.1557004451751709,0.5370025,6.847102642059326,3.313236759651484,325.776642789906,42240000,27.527100801467896,105.87558633410174,4.500521823106576,0.005609399851947467,31.923267602920532,66.73402327677339,0.6849245297699815,3.874314e-11,421.9833666366465
37.735181248655856,7.403742551803589,30.91509129576794,7.249776124954224,8560.049018621445,29.033847093582153,-36.011035634168906,0.5357072,63.75345188575848,0.0005,800,2.711468458175659,0.6472608688836121,0.02411429227789629,264,0.030862417,1.478281021118164,181.52684680108544,800,3.877718687057495,0.010075102,2.711226463317871,12.21110563528854,0.21697306632995605,0.535666,6.310851812362671,3.1955094102651556,314.1060621833231,42400000,27.30952787399292,107.91407237939522,4.207639914702878,0.005955105189519745,31.853182077407837,68.1492087629942,0.7239537752718533,-8.344649e-11,427.5938030995066
38.62257278994616,6.686469793319702,28.963505430841728,7.329421043395996,8590.378052711487,28.14755344390869,0.9465581141845105,0.5345102,65.09508291837682,0.0005,800,2.0490362644195557,0.6608292742887877,0.02481299880919728,265,0.02388338,1.5055372714996338,179.62687669247305,800,3.536543607711792,0.009928254,2.041409730911255,11.670516611445104,0.1834876537322998,0.5345609,6.433571100234985,3.161776194891094,310.6541493984424,42560000,26.39814853668213,105.8868154010974,4.214950514443919,0.005898133133860669,30.31821084022522,74.11561137251513,0.7675042284755692,5.722046e-10,420.4741128871449
39.67756770726244,7.18044376373291,31.03173535208754,7.2648375034332275,8622.170462369919,29.196513891220093,22.953925936163024,0.5333729,67.0734552289055,0.0005,800,2.462819814682007,0.680886847924488,0.023797239420760473,266,0.0064927246,1.857158899307251,179.94636267720293,800,3.4989707469940186,0.005308532,2.462675094604492,6.432766844407429,0.18626666069030762,0.5335983,7.207953929901123,3.1683494422111527,311.3860284518372,42720000,27.09804368019104,106.2709728435269,4.2307578656128495,0.006114910888145304,31.781153440475464,67.09122068581875,0.736216447077216,1.0192395e-09,428.5279420546471
38.82828130976596,7.374725818634033,29.867596227728306,7.323474645614624,8653.369176387787,28.921262979507446,12.596405518060331,0.53267145,65.55133229591223,0.0005,800,2.1880500316619873,0.665522057372696,0.024171910399623027,267,0.027684448,2.1705901622772217,181.30021540668182,800,3.572763204574585,0.010106725,2.1877307891845703,7.510416314626668,0.13636994361877441,0.5328538,6.267313480377197,3.1961508204435134,314.0842477630912,42880000,26.56671953201294,104.40501433216056,4.30255427391584,0.005991398179060759,31.191396713256836,70.55871399693665,0.8001905246280807,-3.0994415e-10,422.6459712188564
33.51287829438765,7.4113054275512695,34.04057851218621,7.3256025314331055,8684.77251291275,28.89798378944397,7.879229236920751,0.53190756,56.83733524609875,0.0005,800,2.429093837738037,0.5775597824936416,0.02357885814088499,268,0.012417013,1.5209367275238037,185.21199610700222,800,3.5381276607513428,0.009036946,2.4288768768310547,3.4470081250730558,0.1678943634033203,0.5321368,6.851702690124512,3.2584646393543086,320.25966457945833,43040000,27.179762601852417,110.35461173801585,4.37300719609781,0.005873588239415009,31.39605736732483,71.4193569078999,0.642369773931943,2.861024e-10,419.7246677392766
37.73072238862162,7.3184638023376465,32.27653550086807,7.278778314590454,8716.172881603241,28.661022186279297,15.546817980253023,0.53127545,63.61975415042196,0.0005,800,2.6498427391052246,0.6460490653257208,0.02355623437591402,269,0.023227904,1.4527771472930908,180.20612095639356,800,3.7215936183929443,0.008648116,2.6496100425720215,7.332879418383762,0.23154067993164062,0.53131455,6.555279970169067,3.172292306761196,311.701911137137,43200000,26.934336185455322,110.66460963339499,4.193800777521368,0.005985509044183024,31.391889333724976,73.01345934950719,0.7486112921264474,1.168251e-09,428.9859787529772
35.85852178876646,7.382125616073608,32.428839444699314,7.295566558837891,8747.85551905632,28.907834768295288,15.120920154334835,0.53089136,60.83624166923512,0.0005,800,2.587773561477661,0.6179309034266978,0.02364361493356376,270,0.0051894267,1.5536627769470215,186.46614467650244,800,3.356433153152466,0.0051973886,2.5876364707946777,5.289207750619187,0.23054909706115723,0.5307412,6.7799766063690186,3.28684751017616,323.1267850737878,43360000,27.09366202354431,108.21750883070402,4.489800289109484,0.005951740334620338,31.63293147087097,66.80463559282379,0.7164917546813249,1.990795e-09,424.20715328700754
36.641234590554646,7.794493913650513,31.80749766188984,7.7113587856292725,8779.525722265244,29.098287343978882,24.921511565595843,0.5298923,61.85137311470865,0.0005,800,2.453500747680664,0.6282729822253986,0.023044433757547014,271,0.00045853973,1.6025362014770508,184.64377867601718,800,3.179638147354126,0.0025936775,2.4532582759857178,8.590677886697451,0.21882343292236328,0.5300178,6.421875715255737,3.257702178001834,320.27027375492844,43520000,27.223557233810425,105.31472145300089,4.471300173476677,0.005996931671530654,31.656631231307983,60.49548267156918,0.8031866586234337,1.8060208e-09,421.9645352268715
34.93704165211199,7.435708522796631,31.70349812857778,7.040094375610352,8811.810612678528,29.60504460334778,42.831952486740875,0.5293388,59.195999446226445,0.0005,800,2.5355727672576904,0.6013943085660897,0.02339296896340734,272,0.0040876037,2.013597249984741,188.96453293540253,800,3.4848856925964355,0.0031285454,2.5353686809539795,-0.9759661356316178,0.19915413856506348,0.5293568,6.995225191116333,3.3353378403415905,328.0067621849708,43680000,27.36460304260254,105.85746523651731,4.487174934553675,0.005875783014426753,32.27495503425598,57.755625815568955,0.7677941605709401,6.1988825e-10,429.7589660249641
40.58886910119029,7.140207290649414,31.575269463693054,7.194156646728516,8843.906499624252,29.777934789657593,23.657885732923855,0.52876645,68.53813678701006,0.0005,800,2.2331368923187256,0.6958701975663224,0.0233621929237003,273,0.0045037037,2.18689227104187,178.4187298838124,800,3.618617296218872,0.003863319,2.2327921390533447,3.984465758335974,0.1861882209777832,0.52890164,7.187174558639526,3.140738153681594,308.5984993350833,43840000,27.379417181015015,110.14571807018807,4.1864746314419214,0.006263481515066934,32.0782904624939,65.61807473701231,0.868892769432679,5.424023e-10,422.41391735619544
35.07675892390347,7.6327433586120605,32.29104323342078,7.57332181930542,8876.0270383358,29.530187368392944,-25.551429539800306,0.52839833,59.51553487300736,0.0005,800,2.4173359870910645,0.6046650527884537,0.023233037852653782,274,0.0047148718,1.1793086528778076,187.80715338644129,800,3.627472400665283,0.00692821,2.417104721069336,7.471013737245111,0.19070720672607422,0.5284802,7.126768350601196,3.313949347020872,325.85552073633306,44000000,28.115296363830566,109.21424389374222,4.486440882575738,0.005896047613785409,32.10890436172485,64.00540386820131,0.7580700929571205,6.198883e-10,430.5316727128505
37.90974820175228,7.257819175720215,34.716092485633816,7.419450998306274,8906.983073472977,28.46390962600708,6.852234543032933,0.52797633,64.25366263556548,0.0005,800,2.3393332958221436,0.6525686864994116,0.023353698949130655,275,-0.0025121102,1.2034246921539307,180.4952407244166,800,3.3026773929595947,0.0019309595,2.3392221927642822,3.848144968017818,0.1996142864227295,0.5280689,6.853023529052734,3.1766490865517305,312.1762437143066,44160000,27.03449273109436,109.36690433211031,4.180027056402671,0.0062036279239645765,30.944714307785034,70.84173393990552,0.7775516755982665,-4.857778e-10,418.4009716945529
32.432933386757206,7.772385597229004,33.898229311817175,8.133894920349121,8939.797023773193,30.274863958358765,-39.23399087497035,0.5276003,55.12508425772944,0.0005,800,2.4008591175079346,0.5602870586386152,0.022842296024188028,276,-0.0020975298,1.9531657695770264,191.14045873748785,800,3.3441226482391357,0.0021402042,2.4006433486938477,2.2392586455877614,0.21590352058410645,0.52752197,6.7834792137146,3.371651634573641,331.5768047210111,44320000,28.07995843887329,109.35326733389246,4.638984165827747,0.005815961612704256,32.806607723236084,64.41528099932918,0.6611662164079307,-1.5497206e-10,424.492671392903
31.00377526385051,7.305227041244507,34.08067657653326,7.205688953399658,8970.547434329987,28.369037866592407,18.773053609363036,0.52681184,52.89086880861571,0.0005,800,2.282514810562134,0.5377660666727027,0.023196669955236497,277,-0.0040104208,1.3286490440368652,194.02183957319082,800,3.2610485553741455,0.001966517,2.2823147773742676,1.676136549218869,0.1832447052001953,0.5269533,6.930252552032471,3.4264750805404307,336.9693472648927,44480000,26.786648988723755,107.93882364750797,4.615446141288596,0.005750403214180324,30.740076065063477,58.0022058661455,0.642459072833783,5.424024e-10,421.51152217810926
30.566821826923036,7.772472143173218,33.62832927653126,7.345415830612183,9002.774446487427,29.282490015029907,6.394056399957549,0.526218,52.06279057754605,0.0005,800,2.8611347675323486,0.5293976639269191,0.02265252550937978,278,-0.0021160354,1.2695205211639404,195.68023518058283,800,3.1066231727600098,0.002285495,2.8610284328460693,0.2091263462633607,0.20686864852905273,0.5261392,7.1860191822052,3.4526750849708345,339.58169602006933,44640000,27.747718811035156,114.5830267861314,4.661501497319046,0.005724759141659493,32.22052979469299,56.17417491098409,0.6683800289141841,-3.8444997e-10,432.99679056544335
33.50591790542978,7.330678224563599,35.89326661148822,7.217876672744751,9033.820449113846,28.29689311981201,-14.608919301844036,0.52522236,56.8005422074158,0.0005,800,2.618130683898926,0.5772937750028581,0.023044372821566562,279,0.0012658464,1.4215846061706543,188.02260500691204,800,3.342158079147339,0.003251864,2.618006467819214,2.8362841092104216,0.16785526275634766,0.5254578,6.662736177444458,3.3172368141485693,326.11441405373444,44800000,26.658369541168213,113.15532255076127,4.478306589811703,0.006061830357708573,31.034662008285522,71.48312196196181,0.7063359489609813,9.8347594e-11,417.5318753681207
34.26881287028109,7.731359481811523,37.547560281130714,7.161669492721558,9065.312720060349,28.958322763442993,19.606685149925934,0.52475905,58.08127687221604,0.0005,800,2.4324653148651123,0.5902511746359874,0.023373383390176215,280,-0.0011144667,1.4335455894470215,189.87548543067575,800,3.2544901371002197,0.0018612739,2.4323368072509766,-1.8696500014929325,0.1836562156677246,0.5249061,7.1705052852630615,3.3527879630279998,329.5896135660111,44960000,27.297497987747192,112.21083440020132,4.503123260814356,0.006220517423261879,31.484755516052246,60.14235950434938,0.6784691239246405,2.7716154e-10,423.73262779239997
32.82741252507478,7.46582818031311,37.797349917355525,7.3835062980651855,9097.661942243576,29.158863067626953,-47.09264251275799,0.52439153,55.734855232937825,0.0005,800,2.7828209400177,0.5665575734349231,0.02255486562779952,281,0.00980505,1.717790126800537,188.16884942522864,800,3.2157704830169678,0.0042782365,2.782514810562134,-4.067128792952065,0.17066645622253418,0.5244268,7.082407712936401,3.3184580609917864,326.3439799694338,45120000,27.245452404022217,110.5426642851875,4.490534150767322,0.006147981618580733,32.32781958580017,62.50317042780077,0.653129097033214,1.1146069e-09,417.3915254287965
39.004598742316446,7.941030502319336,37.5759947850853,7.059771776199341,9129.472718000412,29.185102462768555,4.477346545083591,0.5238501,65.9251618279359,0.0005,800,2.5211615562438965,0.6694989067837368,0.023414410048451916,282,0.010273762,1.9661569595336914,184.47784513494568,800,3.209663152694702,0.00602609,2.5210204124450684,0.39479619558285595,0.2034740447998047,0.5239648,6.801738500595093,3.257360423873089,320.1708505985014,45280000,26.968300104141235,111.42720120775098,4.325030737298476,0.006486308848362374,31.80394411087036,60.567357615968334,0.7643923061944219,-9.89437e-10,409.26609349721446
42.34567107803995,7.982409715652466,34.5356622487283,6.837625026702881,9160.930967569351,28.687304973602295,-2.3849976786363225,0.52315146,71.30726471093384,0.0005,800,2.6449036598205566,0.7239198102285204,0.023914405881012325,283,0.021409392,1.2484889030456543,179.25065792870254,800,3.4218077659606934,0.007545921,2.644686222076416,-1.2591546208251019,0.38066577911376953,0.5231924,6.651206970214844,3.1598142871432735,310.45607398909175,45440000,27.018689155578613,112.09668820001728,4.141775025480541,0.006507259864378026,31.44798183441162,63.992305149714404,0.8339449950089304,-4.2915346e-10,426.7626005491311
33.38517828426457,8.650867223739624,37.64320969505076,7.699250936508179,9193.68686246872,30.67828631401062,-35.23658622010756,0.5222285,56.72164641330057,0.0005,800,1.9912548065185547,0.5766684023710139,0.02332887980878907,284,-0.0013309602,1.758005142211914,191.96755738952004,800,3.261263132095337,0.002581113,1.9911220073699951,-0.6546090855267859,0.18476533889770508,0.5223035,6.709862232208252,3.3904891606653895,333.38990082493234,45600000,28.70442771911621,112.98743866382668,4.564444805458795,0.006235421559357369,32.738524436950684,58.549955576937045,0.6856629922604571,-1.1444092e-09,430.9427047953503
40.73213559523635,8.173178911209106,37.123714245795966,7.304079532623291,9226.196636676788,30.318428993225098,1.5896079290153737,0.521271,68.61879987891581,0.0005,800,2.097033977508545,0.6967879338370226,0.02320581815506093,285,0.0008405523,1.8895998001098633,183.43758318673798,800,3.9232513904571533,0.0036262125,2.096933603286743,-0.44955996073475735,0.18624567985534668,0.52122563,6.697150230407715,3.2357439917043935,318.0036500964681,45760000,28.1994891166687,116.48774648647208,4.239317612559098,0.0065859591926712814,32.50314974784851,60.266006962275995,0.7849769309653729,-2.8699638e-09,422.23355904008616
40.91715379389811,8.562121391296387,38.43058213856545,7.083158493041992,9258.439207553864,29.811009407043457,-60.44540862346257,0.52029616,69.04836129190781,0.0005,800,2.3315396308898926,0.7011094015815484,0.023282468006548578,286,0.04698332,1.63775634765625,182.10357490917121,800,3.2193658351898193,0.018177018,2.330953359603882,1.8838165051760465,0.23870396614074707,0.52032316,6.942636966705322,3.210686919381936,315.5339533093065,45920000,27.905871391296387,114.3917091049738,4.267790776366014,0.006679011908241315,32.23317837715149,65.10612009336374,0.7965195149749543,6.6161154e-10,424.1348621031973
31.2528768420371,8.123239994049072,33.98876048752099,7.772820472717285,9290.328375577927,29.770342350006104,-14.19916509316323,0.51997125,52.974983946620995,0.0005,800,1.998525619506836,0.5386897020972593,0.02320225618309959,287,0.037745018,1.8713388442993164,193.05857261134872,800,3.0300087928771973,0.016060565,1.9981153011322021,5.9341343026987605,0.1918952465057373,0.51983696,6.697024822235107,3.4095063396876197,335.2203579499357,46080000,27.67013645172119,109.05002882148004,4.673905474061983,0.005818804898668711,31.882572174072266,65.40581643816905,0.6976924345471034,1.7404556e-09,420.3186628794868
36.46717554635932,7.869184970855713,30.71860617899939,7.3703248500823975,9322.39446401596,29.866106510162354,-11.288542090119316,0.51917744,61.66699994234192,0.0005,800,2.1166441440582275,0.6264822068883379,0.02296772187877631,288,0.024967477,1.8106329441070557,188.5859305001537,800,3.467811346054077,0.010178834,2.1114726066589355,3.90420692932861,0.15572285652160645,0.51933926,6.869374513626099,3.3284847500548085,327.2154993867259,46240000,27.873268127441406,105.76075474624491,4.3774807384626735,0.00600486743896128,32.054736614227295,57.91478824931588,0.8694686091194151,-1.049042e-09,419.56745921799074
30.62584212130561,7.865922927856445,32.37820231470267,7.501871347427368,9353.85038971901,29.23254370689392,13.129100784919723,0.51861984,52.18757079444104,0.0005,800,2.1560842990875244,0.5307008485438339,0.02287331697495767,289,0.027342862,1.3623738288879395,196.74382031733788,800,3.0735442638397217,0.012624705,2.1533806324005127,1.960812374861153,0.18201351165771484,0.5187498,6.784575462341309,3.480225580502091,342.2687456302454,46400000,27.625041246414185,106.34541648151345,4.6846347535559465,0.005697352569697869,31.44667911529541,58.94341638017359,0.7201634213640372,-9.700656e-10,432.9151763811974
36.30875743559595,7.548762321472168,30.204392059195957,7.9358298778533936,9386.40211057663,30.308307647705078,8.386134724214756,0.51805717,61.593928969290445,0.0005,800,2.166553258895874,0.6256849092579959,0.023361908309049224,290,0.008982211,2.210188150405884,189.04188538996831,800,3.3972530364990234,0.0058679706,2.1663949489593506,11.452242461764667,0.19130396842956543,0.51797324,6.92995810508728,3.3358920081777024,327.96926586082293,46560000,27.87566304206848,104.83999465755562,4.358859011342437,0.005938935051042975,32.54216146469116,62.70573654982478,0.8585132982604055,1.788139e-10,420.1276386299977
37.8652271693277,8.199805974960327,28.866728181974803,7.590630531311035,9418.656304597855,30.09119415283203,23.31397380798067,0.51710707,64.08775217147355,0.0005,800,1.9970989227294922,0.6508964453909823,0.023507463193758724,291,0.0078913355,1.248368740081787,188.1466588378176,800,3.4916529655456543,0.0053415885,1.9968843460083008,11.390631918882058,0.21618103981018066,0.51729816,7.24846887588501,3.3252056911582644,326.870503400954,46720000,28.598401308059692,105.07661878430169,4.28567715276044,0.005935743036073186,32.2368700504303,56.74076756276126,0.8629061343111579,-3.9190057e-10,428.55866699969454
36.844851561679334,7.906259059906006,30.636397290854358,7.897733688354492,9451.116045713425,30.13064408302307,12.070215368574848,0.5165784,62.32770045507281,0.0005,800,2.225785493850708,0.633115874099723,0.023270694001777035,292,-0.002832943,2.247925281524658,189.44640466655147,800,3.2005646228790283,0.0017719253,2.2256741523742676,2.0406190082714617,0.2198026180267334,0.5168714,6.483012914657593,3.346530277245323,329.00903977027383,46880000,27.6353702545166,106.47007765096548,4.41970151783716,0.00595688680649431,32.44951939582825,57.93285951128008,0.8357644079079326,-6.7353245e-10,421.61115206182274
34.06785616705048,7.693566560745239,30.57588769888236,7.523468017578125,9482.275654554367,29.009462356567383,-4.309138716126827,0.516272,57.90826026557263,0.0005,800,2.04848313331604,0.5884294731516757,0.023127377444073664,293,-0.0031935498,1.2063665390014648,193.3776298186565,800,3.4926435947418213,0.001938686,2.0482354164123535,5.257223180329202,0.20578384399414062,0.5164347,6.733368396759033,3.4173770968394317,335.9804780092243,47040000,27.532806873321533,102.6649731603087,4.514978813075679,0.0057464669041299805,31.150291919708252,57.87234783556701,0.8013571562920712,-8.285045e-10,436.2887056341046
35.9121380073552,8.422756910324097,30.125695717857663,7.595804929733276,9513.957798957825,29.61454439163208,-29.31443375735469,0.51596314,60.875874132118064,0.0005,800,2.0021026134490967,0.618454157279701,0.02282977274164334,294,-0.0033703842,1.371826410293579,189.73609908522135,800,3.2885732650756836,0.0017372618,2.0018694400787354,11.911777457549626,0.1925663948059082,0.51594645,6.67147421836853,3.353994529499131,329.75774024056614,47200000,28.018141269683838,101.90735514396465,4.454165595734558,0.005861956780516672,31.67072367668152,63.112913862230265,0.855742643908943,-6.556513e-11,420.91793068959504
32.366523237943504,7.801388263702393,29.0932967038327,7.424031972885132,9545.82041144371,29.707146883010864,62.92761470052525,0.51534104,55.12836659114788,0.0005,800,2.055525779724121,0.5603343810122816,0.022876156351627826,295,-0.004202541,1.475961685180664,198.0296754165637,800,3.4157156944274902,0.0013862569,2.0552990436553955,8.539768789548766,0.2226576805114746,0.515595,7.302045822143555,3.5039855155163875,344.60381949442774,47360000,27.969361782073975,105.03026218984328,4.723077896824605,0.005553232601324492,31.854692935943604,51.32124183602422,0.7618488366644656,-1.4543533e-09,431.0812090539645
36.370057424282116,7.887777805328369,29.431621610074398,7.608713150024414,9578.070315361023,30.079694271087646,40.1440936509288,0.5150756,61.62260764920205,0.0005,800,2.0592610836029053,0.6259953025674753,0.02337389694289748,296,-0.0035930825,1.6440362930297852,189.11767852403426,800,3.4820637702941895,0.0011335418,2.059152126312256,11.939175085107598,0.20357131958007812,0.5152784,7.197556972503662,3.3355758007635887,327.921482043849,47520000,28.206193447113037,102.09585937544004,4.351813399915253,0.005875047234342899,32.239237546920776,59.28802717025826,0.8849846614718945,-7.0929523e-10,417.7429685949969
37.44819741663734,8.131404638290405,29.82941610975248,7.565887451171875,9610.270359754562,29.911953687667847,-26.958463388685256,0.5147071,63.330495445891046,0.0005,800,2.1733760833740234,0.6432929118751921,0.022870068604338305,297,-0.00327511,1.6636090278625488,188.14944633671,800,3.557344436645508,0.0023708832,2.1732242107391357,1.5205049255304615,0.16003108024597168,0.5148159,6.769978046417236,3.319146350242675,326.3321272142299,47680000,28.061079740524292,103.87771287990127,4.3245094801058235,0.005960958674996032,32.192620038986206,59.71463693039236,0.8920519530246216,-1.1980534e-09,422.38226578103826
34.91163192955642,7.906392812728882,29.380240217193165,7.646243095397949,9641.503717184067,29.103381872177124,6.839513247746773,0.5141317,59.132268272123405,0.0005,800,2.022703170776367,0.6008480674726205,0.022976162016664477,298,-0.004411084,1.7181496620178223,190.83854409027816,800,3.144885778427124,0.0019669228,2.0225391387939453,5.646929347102457,0.19942927360534668,0.51418763,6.354892015457153,3.370793685281685,331.3796587659562,47840000,27.15731167793274,102.48482374752507,4.391986002922533,0.005761906478164398,31.221187114715576,57.66855711773039,0.8615392505958147,7.2121625e-10,437.38089675076503
39.38765906108324,7.667319297790527,28.353485221743686,7.8118956089019775,9673.598061323166,29.653715133666992,10.678634679846434,0.5134155,66.35487496501493,0.0005,800,2.3478646278381348,0.6738762912827095,0.023362672851489075,299,-0.0048740394,2.018848419189453,187.82009163059797,800,3.1545395851135254,0.0018905511,2.34773850440979,11.255104991636342,0.1977689266204834,0.5135434,6.777784109115601,3.31879524694007,326.184013601869,48000000,27.404507398605347,107.49685514755308,4.227772798727235,0.0060463959261923645,32.08634686470032,52.725355582632325,0.9956637429881323,1.6927719e-09,433.5876965301292
36.758997232763384,7.844888687133789,28.805015112889517,7.528754711151123,9705.782364368439,30.067919969558716,17.71758232923886,0.51246417,62.053560156498335,0.0005,800,1.988600254058838,0.6304108737066876,0.02323121383089838,300,-0.0056156116,1.8018736839294434,188.4120617087374,800,3.7697412967681885,0.0015401455,1.9883668422698975,6.489909695779713,0.2086648941040039,0.5124747,6.68838357925415,3.32686424494054,326.9543941560721,48160000,28.02933096885681,104.82105308285593,4.3055609196031615,0.005905818230606072,32.16666579246521,61.6096104612313,0.9282314145424965,-1.4841557e-09,418.7515881704011
37.85591087929391,7.67399001121521,28.270171192050444,7.256695032119751,9737.342554569244,29.047990798950195,-37.808758042711275,0.51133823,63.855180767159766,0.0005,800,2.391231060028076,0.6486219458399751,0.023498345308262735,301,-0.0052541317,1.720982313156128,187.63079580069433,800,3.5108118057250977,0.0015010461,2.391082525253296,0.5119163341004382,0.19968938827514648,0.51141214,6.656712293624878,3.312847576532692,325.550591033077,48320000,27.099717140197754,103.11970333722644,4.231966254598326,0.005953245226141981,31.550432682037354,63.249328822582605,0.9289322871691552,-7.1525574e-10,423.00643455562084
31.4787097532592,7.643797159194946,28.168538202290605,7.781782865524292,9769.177367687225,29.359165906906128,7.6968424744088235,0.5102786,53.666662997313544,0.0005,800,2.3555428981781006,0.5456190944263243,0.023339049264474138,302,-0.004339115,2.03031063079834,194.24764098572282,800,3.16856050491333,0.0012530966,2.355419635772705,10.582039136109175,0.19055390357971191,0.5104134,6.394538164138794,3.4309538410305263,337.3640645874136,48480000,27.105842351913452,102.25731502860695,4.621125984281923,0.0054950461228575635,31.811935663223267,63.77919192525391,0.7993783222134396,1.7762185e-09,426.64364662732333
36.52763827830144,8.056853294372559,29.09405643333957,7.463933706283569,9801.465837955475,29.33432102203369,-57.58470531103443,0.5095081,61.72745098852333,0.0005,800,2.5982587337493896,0.6271435786216026,0.023116073536644903,303,0.019397756,1.8747837543487549,188.7277839242605,800,3.0635697841644287,0.0071631297,2.5980262756347656,8.777657016278514,0.19862651824951172,0.5094824,6.540814399719238,3.3269473117426918,327.01798156689574,48640000,27.21194839477539,100.41103603859519,4.209208680860173,0.005898526738500628,32.28094959259033,59.43862205529058,0.9287536838883459,-2.783537e-09,424.60059058492334
35.75901086918772,7.621286153793335,27.452352376321635,7.431337118148804,9833.739330530167,29.783485651016235,11.498776751971677,0.5085886,60.55679046136449,0.0005,800,2.3695790767669678,0.6152655905091301,0.023463724222789195,304,0.036664654,1.8052501678466797,190.9850288104507,800,3.414201021194458,0.015040229,2.3694303035736084,10.339696021667105,0.22651433944702148,0.5087149,7.162336587905884,3.3763789984335935,331.9116777067566,48800000,27.713876724243164,98.3336026133932,4.44266503167444,0.005805614197458223,32.26148581504822,56.86833383486506,0.9010745416981202,-1.567602e-09,431.457477970951
32.86634704746508,7.820329189300537,30.26446695620822,7.097151756286621,9865.750874042511,29.473169803619385,10.697076037017654,0.50809115,55.701151342387135,0.0005,800,2.4479355812072754,0.5661536059257641,0.023335100120044226,305,0.015297848,2.075348377227783,196.6851014411912,800,3.4114677906036377,0.007862485,2.447725296020508,6.4738815877882265,0.45665740966796875,0.5079493,6.580045461654663,3.4790477225192102,342.1053660795826,48960000,26.907649278640747,100.72919311355903,4.545805991724457,0.005666456110317887,32.004372119903564,52.00939587705231,0.8035686850919451,-7.7486034e-10,422.30998908365774
38.40797694971344,7.414989233016968,31.46131945173911,7.661345720291138,9897.727952957153,29.804961681365967,-5.343312105361228,0.5074654,64.75971809243384,0.0005,800,2.081420660018921,0.6577502098408288,0.023009857011051887,306,0.021856824,1.7223658561706543,188.18772004930403,800,3.5632874965667725,0.007120622,2.080768585205078,3.871844670379646,0.23820996284484863,0.507534,6.582293748855591,3.3279148761520227,327.1131315188735,49120000,27.812684297561646,105.20670193514796,4.231929553701287,0.006156088248579564,31.9691903591156,54.012334020687035,0.9422163013056636,-2.652407e-10,423.12080807647806
30.623670829564514,7.625857353210449,33.394552201139774,7.665374040603638,9930.108975172043,29.75356411933899,-2.0465605511650597,0.5073012,52.17629950155186,0.0005,800,2.2541933059692383,0.5305819567937858,0.023090521401201828,307,0.002919141,1.8079032897949219,196.42372908323514,800,3.4224441051483154,0.0035816994,2.254079580307007,3.0415792084813473,0.35341906547546387,0.50729483,6.574978828430176,3.473369220770481,341.5405533760004,49280000,27.552507638931274,104.75803578769639,4.680772026741951,0.005759113382132681,32.129311084747314,59.68757908489353,0.7393941694068564,-2.5093554e-09,423.62499150076553
37.361734373724175,7.680954933166504,32.07034432716204,7.341827154159546,9962.151693344116,29.64976716041565,2.033237463711343,0.5068035,63.077341902933796,0.0005,800,2.2829527854919434,0.6407365647026427,0.023024936765758206,308,-0.0014804121,1.7026853561401367,187.14509862443046,800,3.610396146774292,0.0016424634,2.282747983932495,5.14541650423648,0.23088908195495605,0.50698787,6.629099607467651,3.303831002368134,324.72869054972136,49440000,27.67185091972351,103.31070212924065,4.205852479136773,0.006101663228375894,32.035993576049805,62.893701874394594,0.8818245374554499,-6.79493e-10,419.3445367543778
35.38090370198459,7.1904332637786865,33.177562279746695,7.541983127593994,9993.884162425995,28.982290744781494,21.205615639778426,0.5062822,59.75633656313987,0.0005,800,2.6519904136657715,0.6072008450702125,0.022923306792023534,309,0.003843341,1.992304801940918,192.20272789534377,800,3.1766343116760254,0.004133627,2.651758909225464,1.4540137904731085,0.2303929328918457,0.50627714,6.470186233520508,3.3985557922038576,334.1047825542199,49600000,26.72826910018921,105.2191351823578,4.426060890254138,0.0060542389644896956,31.725494384765625,56.1930039232089,0.829287612264629,-8.761883e-10,428.3231791253483
32.98697198781363,7.744012355804443,31.251577289746937,7.601273059844971,10025.557889223099,29.021347522735596,9.344032511509225,0.50517744,55.919766093921616,0.0005,800,2.563042640686035,0.568412443031701,0.02340707113460423,310,0.0024985396,1.429295539855957,194.42964968616187,800,3.4359593391418457,0.0037050564,2.5629196166992188,4.184327031056209,0.1991276741027832,0.50527316,6.567856788635254,3.4377156820563184,338.00875439452864,49760000,27.362579584121704,100.75586722724738,4.572680726531567,0.005801303189154323,31.66638493537903,59.18930253178531,0.8352413135658453,-2.068281e-09,434.8539604560587
33.17256117735377,7.505040645599365,32.55960518805763,7.790060758590698,10057.704279661179,29.86732506752014,12.669087154732361,0.50444007,56.16423880223955,0.0005,800,2.1466994285583496,0.570899510023992,0.023574820825453174,311,-0.005227495,1.550804615020752,195.75979512282495,800,3.272303581237793,0.001047162,2.1465706825256348,3.6060715878767606,0.17990946769714355,0.5044158,6.561058282852173,3.461280039352557,340.24542290570497,49920000,28.096585273742676,103.47142876918508,4.50501231278476,0.005905578740620183,32.13827657699585,56.82952777541582,0.8139241159835697,-6.794929e-10,434.03905533390855
31.225015935695367,7.286101579666138,32.51956953056664,7.80393648147583,10089.302902936935,29.332492113113403,17.01834909601704,0.50379235,53.019226292000894,0.0005,800,2.15639328956604,0.5391072411076708,0.023461131311364264,312,-0.0048689214,1.172720193862915,197.05866111159932,800,3.8006203174591064,0.0011226481,2.1562600135803223,2.667037516860623,0.18717074394226074,0.5038626,6.786027193069458,3.488673735241552,343.0353682725906,50080000,27.935757875442505,103.02171396146795,4.634842716830838,0.005758665696182158,31.58802843093872,52.11006575270157,0.7726354879578927,1.5497208e-10,426.3810752759529
33.979660337513614,7.124273777008057,32.81991265418157,7.158360958099365,10120.720501184464,28.97193479537964,3.2856157962875674,0.503365,57.438335720730436,0.0005,800,2.3139984607696533,0.5837787956022864,0.023462722509525198,313,-0.0050979154,1.600431203842163,194.31641105742167,800,3.4144785404205322,0.001457996,2.3138914108276367,5.018316734878615,0.1968684196472168,0.5033935,7.181633949279785,3.436975505251933,337.8672144289705,50240000,27.143704175949097,103.45449834819763,4.535772143948518,0.0059640532888230015,31.40642285346985,56.51582708155634,0.8328857938465833,1.0848046e-09,426.5440217191513
28.866324205438026,7.784229278564453,31.190657896843344,7.124767541885376,10151.854631185532,28.856703281402588,-16.314175819958542,0.5027646,49.22581189714044,0.0005,800,2.1771576404571533,0.5008126894099325,0.02323269743439813,314,-0.00443129,1.392519235610962,198.64285982302238,800,3.593846321105957,0.0016583346,2.1769466400146484,-1.0345579931623428,0.19574308395385742,0.5029517,6.432200908660889,3.5135843180776494,345.5530141069339,50400000,27.23392391204834,101.78035588985264,4.694077967987473,0.0055416530955458045,31.126847505569458,55.73237227983428,0.71790693687443,1.2993813e-09,431.5389866800694
27.139773755811152,7.377833127975464,30.423268188509642,7.455891132354736,10182.756021022797,28.61778688430786,22.55781358537529,0.5026101,46.459380237761124,0.0005,800,2.1960885524749756,0.47286266102358915,0.023129026401207082,315,-0.004996551,1.3132574558258057,203.93605494323222,800,3.6058058738708496,0.001703492,2.1959798336029053,5.894327700655505,0.1681382656097412,0.5024902,6.413308382034302,3.608778665890567,354.936616116254,50560000,27.089890956878662,103.27773105626716,4.8873102372183315,0.005360387308838036,30.88916039466858,50.69501957959511,0.6996437903569034,8.136033e-10,429.87292827618137
42.080456009460065,7.2228803634643555,29.915738132087633,7.279555559158325,10214.10371375084,29.02595853805542,-28.716548765978406,0.50193167,70.68922369357735,0.0005,800,2.219949245452881,0.7177034660302648,0.023791444584199132,316,0.014433367,1.8000705242156982,185.2460579197138,800,3.6256046295166016,0.0076756314,2.219804286956787,5.12049160155262,0.1923682689666748,0.5019722,6.848117828369141,3.2778637918124462,322.0783349226348,50720000,26.991653442382812,105.01897966338998,4.055558740928314,0.006332136995381932,31.33901071548462,50.68792994195533,1.0100838911270602,-6.914138e-10,432.046766960755
35.0810472212787,7.845270156860352,34.744701910704784,7.426686525344849,10245.447219133377,28.877617120742798,-35.46289766589649,0.50128585,59.30249379029776,0.0005,800,2.3186817169189453,0.6026576755158577,0.023045952336354605,317,0.009301521,1.0906283855438232,191.79666817122828,800,3.3179733753204346,0.005191223,2.318449020385742,-2.4993991350254188,0.15703773498535156,0.5013466,7.026965856552124,3.3888062236533893,333.11553048712614,50880000,27.602078676223755,106.31911429196659,4.353571026112515,0.006148860666382922,31.332462072372437,57.552716274881305,0.8578352466043877,-2.6822012e-11,423.36953736421174
40.794314119517026,7.485288858413696,33.784395726740335,7.224383592605591,10275.926035642624,28.10547399520874,-0.10776300083232815,0.50040287,68.52970909773465,0.0005,800,2.2265546321868896,0.6958325543886091,0.023491681124642415,318,0.027811106,1.0421407222747803,182.36385884401628,800,3.3956899642944336,0.010937939,2.2214696407318115,0.16964878585844712,0.20416569709777832,0.50057805,6.7537171840667725,3.2178366013068773,316.0790088773412,51040000,26.829854726791382,105.62437293975375,4.035345344788853,0.006433940607639715,30.47015881538391,67.51981130611073,0.9429810231590945,9.894371e-10,427.68456090753494
38.032322200862666,7.700613021850586,37.46280528058648,7.0879175662994385,10307.600419998169,29.349392414093018,-8.213134174916924,0.5001824,64.25374034551531,0.0005,800,2.2118921279907227,0.652655338242945,0.022521803691418537,319,0.01189046,1.9398305416107178,188.83362350381066,800,3.465892791748047,0.0052123345,2.211777448654175,-2.456011210372069,0.1665184497833252,0.50014627,6.888317823410034,3.3375074148707027,328.14296814849513,51200000,27.21451497077942,109.70541412391785,4.259478037787927,0.006475050438753713,31.66716718673706,53.5668063361158,0.8357568675338569,1.4543534e-09,428.02348378802907
33.940009815264155,7.985923528671265,37.24969182890913,7.867254257202148,10339.831152200699,29.92452597618103,1.333333599053076,0.4999069,57.55912748077442,0.0005,800,2.1755967140197754,0.5850021883185266,0.02308234975052698,320,0.022619816,1.4411747455596924,190.32324635118016,800,3.3516645431518555,0.009832179,2.175457239151001,-1.349044036374265,0.1772322654724121,0.50001764,6.9680016040802,3.357263371467624,329.9813133505966,51360000,28.27531361579895,109.63541211224126,4.3385920262557836,0.006223014502959318,32.22333097457886,71.15877346389482,0.7622715917206321,1.4156103e-09,427.51116625267605
30.92809367494833,7.860307455062866,33.557112294827775,7.367476940155029,10370.774228572845,28.627636671066284,89.01678989744708,0.49959216,52.62831754170716,0.0005,800,2.188488245010376,0.5350934323742422,0.02370535108607928,321,0.059672423,1.2271265983581543,199.2232419059432,800,3.2660117149353027,0.018966487,2.1833479404449463,0.6374046743163089,0.1696772575378418,0.4996343,6.6439526081085205,3.5232190558666727,346.3984851542407,51520000,27.202165603637695,106.13432509618998,4.61478227822188,0.0057697174365879044,30.935437440872192,52.96328636647871,0.7458408226113591,-1.3709067e-09,432.44971554274815
31.262543312740053,7.628830194473267,37.720905114448456,7.423925876617432,10403.268320798874,30.08289098739624,-15.31723761083467,0.4989691,53.09999797262659,0.0005,800,2.2958896160125732,0.539907321165483,0.022911866807740405,322,0.034357328,1.9284172058105469,195.5138722800171,800,3.568821907043457,0.008239673,2.295588731765747,2.354327876324893,0.18683648109436035,0.49899524,7.155293703079224,3.455241865320909,339.7963007808935,51680000,27.916038513183594,113.14596837131216,4.503860125282386,0.006093275641549771,32.47910690307617,57.16153791272299,0.672931763003945,7.8082085e-10,440.1086094508058
33.718617734138256,7.415058374404907,37.5233149489905,7.971159219741821,10434.812712192535,29.218915700912476,-2.6518670587224342,0.49783733,57.05235904546225,0.0005,800,2.171198606491089,0.5797954961550965,0.023466689047986412,323,0.028843481,1.4081296920776367,194.61432560108446,800,3.5802841186523438,0.009407923,2.171048641204834,-0.04609833149651513,0.18065261840820312,0.49829915,6.653469085693359,3.440240213754814,338.26235183002325,51840000,27.60154962539673,107.0615942837774,4.430102242013874,0.0062449622815854535,31.53442406654358,56.18224631540494,0.7282708120546905,5.036592e-10,431.45374629084273
36.471794739204896,7.246356010437012,37.225183467157315,7.477478265762329,10466.619934082031,29.11328887939453,-9.531944116103988,0.49746025,61.72225740574196,0.0005,800,2.538450002670288,0.6269205795932078,0.024339973424846378,324,0.007157751,1.6084890365600586,191.18297833554533,800,3.5335538387298584,0.0038655624,2.538332223892212,2.709657468921058,0.15708184242248535,0.4976432,6.620902061462402,3.3774722758035516,331.9160279233368,52000000,27.317822217941284,112.8716020909017,4.345278932220512,0.0064147742472085625,31.799405813217163,64.45185632578269,0.7397612154228154,3.9935114e-10,420.15509890745733
33.96024995930441,7.17509651184082,37.1552255357614,7.976620674133301,10497.888040781021,29.077998876571655,0.5856335876666033,0.49691305,57.68544375931885,0.0005,800,2.091688394546509,0.5861570518145942,0.024283034776468895,325,0.03926023,0.9542286396026611,194.05850392149333,800,2.956393241882324,0.017792296,2.091576337814331,1.7782847257807934,0.2511568069458008,0.49700573,7.346445322036743,3.4296212084010156,337.19507810126197,52160000,27.802013158798218,108.72366457787811,4.444989403609361,0.006240504126201402,31.241415977478027,56.20352094030872,0.7098302808931863,4.768371e-10,423.7568409646275
34.89648764503223,7.5167505741119385,41.7552867386419,7.118389844894409,10530.228256940842,30.02521586418152,18.344066609913632,0.49642646,59.20287248412267,0.0005,800,2.1876189708709717,0.6015372135798323,0.023623409014067738,326,0.032677263,1.6063275337219238,190.8497093902322,800,3.7430036067962646,0.013844183,2.1873838901519775,0.36671777868265476,0.20853567123413086,0.49671507,7.237625360488892,3.3736239832695305,331.6683907834051,52320000,28.181410789489746,112.5652344898426,4.364400436226251,0.006567993960251837,32.32907295227051,59.091955240527405,0.6143991556934612,1.9431112e-09,422.2931658470536
40.321405800829,7.655414581298828,44.18573073793647,7.024035215377808,10561.465265274048,28.544188499450684,7.704717057299197,0.49654964,68.03563752504743,0.0005,800,2.5954384803771973,0.6908362320240233,0.023426192439901274,327,0.011529282,1.1660351753234863,184.47047441876376,800,3.3067946434020996,0.005566526,2.5952391624450684,-7.926827433167396,0.33144474029541016,0.49659568,6.4512529373168945,3.2509669811818926,319.48875652922635,52480000,26.8591411113739,117.67670652197839,3.957642267127791,0.007034698638187428,31.216633081436157,58.95934079018795,0.6110126919805147,-1.9967553e-10,419.3087417690329
36.75261000077994,7.6674559116363525,45.78911619106058,7.56946325302124,10593.199929475784,29.456116199493408,-4.94314416442648,0.4962602,62.13201260874027,0.0005,800,2.1168124675750732,0.6312467776679599,0.022940879813780537,328,0.029938204,1.6358988285064697,185.06096769630247,800,3.3024024963378906,0.01268602,2.1167123317718506,-4.016983426348925,0.17263317108154297,0.4963946,7.004050970077515,3.2647603829829963,320.9514763120167,52640000,27.590766668319702,123.01193543700555,4.1195922232030195,0.006949627806358171,31.724183559417725,55.890185974011594,0.49964611662411,5.7816496e-10,411.71009666554806
29.871863705767883,7.56425404548645,44.53302991302862,6.737112998962402,10625.016063690186,29.391974210739136,38.87956817929159,0.49606028,50.78153977875368,0.0005,800,2.297903537750244,0.5166220411591563,0.0231289634771347,329,0.042117994,2.2058606147766113,195.12513521171587,800,3.1410653591156006,0.014820251,2.297792673110962,-5.1209820331087474,0.42846107482910156,0.4961141,6.972462177276611,3.4483143773078235,339.1982089165977,52800000,26.725473165512085,120.57846522896168,4.523235030779187,0.006460668729203574,31.809597730636597,48.441767252482606,0.4243898708899671,-1.1444092e-09,413.9138821641762
33.44007402184678,7.664661169052124,41.831640779054524,7.2824718952178955,10658.126696586609,30.517918348312378,-9.053233392407206,0.49559936,56.61681917768103,0.0005,800,2.4483399391174316,0.5754770336124335,0.02425300753153474,330,0.019603092,1.7747020721435547,192.94270403365203,800,3.238529682159424,0.009463629,2.448026180267334,-5.524568098085953,0.28749775886535645,0.49561927,7.47355842590332,3.409411742008517,335.13463457476274,52960000,28.426047563552856,114.35112118571845,4.366981032030917,0.006527046724651169,33.10414218902588,55.7629357096349,0.5843631688411427,-9.298325e-10,421.79713681312955
37.618265028971834,7.99502158164978,40.817889997004954,6.521598815917969,10690.020459413528,29.23817229270935,-0.6622418525161353,0.4951928,63.50866838165292,0.0005,800,2.5932929515838623,0.6451507282482442,0.023023377011974634,331,0.0010991532,1.7634246349334717,188.51432805583696,800,3.42689847946167,0.0027281183,2.5931637287139893,-6.906402312145062,0.2526087760925293,0.49529177,6.975514650344849,3.332852434512679,327.6703347743749,53120000,27.128517150878906,110.86610838823319,4.198460894501712,0.006676131455537333,31.886537790298462,53.31385644151489,0.6873842384856137,2.2649753e-10,422.91706980039515
38.424785849469664,7.603053092956543,39.92576610666624,7.383049964904785,10722.72269821167,29.879236221313477,-56.24662476708468,0.4946349,64.86033165694892,0.0005,800,2.718090057373047,0.658854948199764,0.023700842828013685,332,0.040364906,1.933577060699463,188.23330523202597,800,3.2045810222625732,0.016938413,2.717951536178589,-0.8037249583521795,0.16366958618164062,0.49471885,7.3002190589904785,3.32725111290924,327.0325780824302,53280000,27.748348236083984,111.3355658066489,4.119245910693715,0.006747288174176615,32.69092345237732,53.64380233481439,0.7191692435675617,-1.2040139e-09,429.5032480567515
32.26282555260852,7.868251800537109,36.794287550488036,7.190980672836304,10755.364401578903,30.021910190582275,31.59023934733057,0.49392763,54.62284038485051,0.0005,800,2.4776339530944824,0.5554206263761083,0.024088239939297335,333,0.017597437,2.044997215270996,195.69522245164137,800,3.2677838802337646,0.0099185575,2.4773266315460205,1.9320562371043208,0.2083284854888916,0.49409693,7.4106035232543945,3.4618642065151284,340.4171464090647,53440000,27.73866319656372,105.39041181800042,4.486611123883893,0.00625288328531507,32.618390798568726,52.22098947448652,0.6969742497068953,1.4320015e-09,433.7421778551709
33.72839363375737,7.980854511260986,34.621629966183306,7.049386501312256,10787.331284761429,29.3449068069458,-6.3733632089256975,0.4931857,56.98972605026338,0.0005,800,2.504249095916748,0.5793707449607447,0.023781707306508797,334,0.007949609,1.3931770324707031,190.21628318064415,800,3.287315845489502,0.004753812,2.5037448406219482,2.163868270841725,0.18664193153381348,0.4933496,7.435431718826294,3.3573416172863304,330.013163810133,53600000,27.73940896987915,104.228816483285,4.2137794234345,0.00621192511683467,31.953861713409424,62.91272630120166,0.7987412200934118,-3.6954878e-10,425.2120921929717
29.491671019497545,7.32060980796814,33.54604177424822,7.0465123653411865,10817.832221746445,27.772581577301025,60.9525446143254,0.49275026,50.11559488406179,0.0005,800,2.608595848083496,0.509888161484559,0.02364004407123057,335,-0.0049915994,1.2873055934906006,198.24341102326397,800,2.832176923751831,0.0011309844,2.608436346054077,2.1760366038825922,0.15943074226379395,0.49277627,6.758782863616943,3.5075113652690075,344.9042179523525,53760000,26.295445680618286,104.29139867241507,4.579357993895581,0.005873871938956992,30.49075174331665,53.4398709426876,0.7056748376176512,-3.4868713e-10,432.38323995268684
37.85438577733851,8.118045330047607,32.670663659223315,6.849050521850586,10850.048157453537,29.377172708511353,-21.74970049112627,0.4920494,63.60372945722029,0.0005,800,2.7688302993774414,0.6461864528277509,0.024219903675686282,336,-0.004470994,1.9395794868469238,188.95398129664426,800,3.1797099113464355,0.0016119955,2.768676996231079,0.13057899297417738,0.14241766929626465,0.49220777,7.109003305435181,3.3369716719158147,327.86932858414957,53920000,27.244762182235718,104.08196584121532,4.060636528193077,0.0063882389418340865,32.20479202270508,62.68662835681495,0.931893079768414,5.304814e-10,427.66329811557733
29.487619847873756,7.365747690200806,33.54132769771944,6.491239309310913,10881.500543117523,29.20136332511902,6.492421347803936,0.49141937,50.03818383384004,0.0005,800,2.1223702430725098,0.509145323717567,0.023871641453453787,337,-0.0045117727,1.852778434753418,199.10751315013826,800,3.884840488433838,0.001513419,2.1210081577301025,0.50982281428127,0.6552457809448242,0.49151766,6.867382049560547,3.5232635581950467,346.4445241532968,54080000,26.61176085472107,101.1284681480398,4.605051582620028,0.005921736510337239,31.441075086593628,52.41847146616708,0.7039855746219362,4.5895562e-10,420.7968327343201
31.61142460418161,7.984192371368408,34.047972074840686,6.95617151260376,10912.988020896912,29.331807851791382,0.838163997083647,0.49072218,53.46374448508697,0.0005,800,2.0547170639038086,0.5437386785020484,0.024183802242844485,338,-0.0048599932,1.421548843383789,194.13053333473138,800,3.3498599529266357,0.0017020681,2.0492119789123535,4.753758670297936,0.2026057243347168,0.4909336,6.989969968795776,3.4306399879068747,337.21333008662106,54240000,27.67829465866089,104.0694464808939,4.407227106222274,0.006091899108857059,31.48042345046997,61.06246366444116,0.7616399649779545,-2.3573636e-09,428.4221205597271
29.70944037571272,7.409675598144531,33.576174036400275,6.744134902954102,10943.919410467148,28.84939169883728,18.024827301472953,0.49021143,50.32660902498308,0.0005,800,2.0218429565429688,0.5120127581359165,0.023762870101160967,339,-0.0057821595,1.6685817241668701,199.82155771477935,800,3.1530888080596924,0.0015021315,2.021697759628296,0.3072540217824374,0.16498780250549316,0.49022555,7.433772325515747,3.532424072165978,347.29252979809,54400000,26.929563999176025,101.3875733165148,4.566715946604503,0.005933441816274009,30.921565771102905,56.84090927144613,0.7007578103227544,-8.5532664e-10,431.8453743701002
28.719396408451015,7.809520483016968,33.36918114027867,6.775188446044922,10975.237225532532,29.253491401672363,17.56814968390088,0.48946497,48.67816946115588,0.0005,800,1.976675033569336,0.49533937238038006,0.024111026664272506,340,-0.0043539433,1.7239456176757812,201.97053051154953,800,3.309239149093628,0.0013902865,1.9765408039093018,3.819378806026714,0.4526848793029785,0.4896418,7.077386140823364,3.5740233156837444,351.38020628842145,54560000,27.046852588653564,102.90434212260814,4.676029627899715,0.005875487651683049,31.309049606323242,50.58730445460784,0.6826191636178731,-6.6161154e-10,443.03077201762574
36.05814367906625,7.413929462432861,33.5437786446158,6.690178871154785,11006.119992733002,28.18174433708191,12.411705081937882,0.48903197,60.702577347528695,0.0005,800,2.589810609817505,0.6168693569584264,0.024530146214954144,341,-0.004987284,1.7182765007019043,193.5953672780589,800,3.0255839824676514,0.0018405269,2.5895843505859375,0.2841536325142097,0.18416976928710938,0.4892036,7.11805534362793,3.4246826967688837,336.51318467694085,54720000,26.24996042251587,106.07957543038842,4.229407082743408,0.006327153946945875,30.87300753593445,56.30397759641987,0.8346577743336003,5.90086e-10,433.2186437382817
36.928164156766854,7.5286619663238525,32.752430949668074,7.1050615310668945,11037.749994754791,29.13926672935486,12.423842370821161,0.48869523,62.139048812549596,0.0005,800,2.3228228092193604,0.6314298450882659,0.02406589772668342,342,0.010055886,1.3196334838867188,189.61973501480293,800,3.2668566703796387,0.004063041,2.322596788406372,4.602861616245429,0.40918827056884766,0.48869902,7.103437662124634,3.3572646640479245,329.9470352079627,54880000,27.35834050178528,105.19875479272325,4.247171183513886,0.006357497555140069,31.608643531799316,57.24535234778386,0.8821368180925488,9.298325e-10,428.483980179711
33.52209627214361,7.876256227493286,32.28335594249212,7.3252646923065186,11070.418122291565,30.320746898651123,-44.5968555171003,0.48789796,56.59357688400356,0.0005,800,2.1936557292938232,0.5753610717885457,0.024225729191779528,343,0.033448894,1.6287117004394531,196.35759158030785,800,3.1105170249938965,0.010473106,2.1934866905212402,5.58800500635107,0.3076493740081787,0.4880746,7.5831663608551025,3.4746997500072854,341.572232982665,55040000,28.31727123260498,99.39941848299519,4.323666263643959,0.006107327753444777,32.65722346305847,52.52283955754229,0.8285133728488521,1.4543533e-09,432.0338645037748
35.249485586940516,8.329712629318237,35.04782890660908,6.486021995544434,11102.323894739151,29.483909606933594,19.034467526374147,0.48733515,59.560989226927106,0.0005,800,2.3133795261383057,0.6053840645019389,0.023602771565296166,344,0.03817747,1.6850924491882324,192.58199120737234,800,3.4735500812530518,0.015222466,2.3132376670837402,1.148409082171354,0.1840054988861084,0.48741964,7.334088563919067,3.4071011174084624,334.92553541320757,55200000,27.574375867843628,104.55402481301346,4.318777302568433,0.006356901394294069,31.895259857177734,53.84173968617208,0.8312907517903838,2.4676325e-09,423.1061396578372
31.89711958365823,7.852781295776367,31.28145197400532,6.817431449890137,11132.840611457825,28.30383062362671,-10.814963915127407,0.48671627,54.15018085642383,0.0005,800,2.076829671859741,0.5506509002555091,0.02485724064042154,345,0.014982285,1.2340304851531982,199.91144864614813,800,3.20263671875,0.008438178,2.076604127883911,5.143960353570012,0.18059968948364258,0.4868081,6.613826036453247,3.540187868473658,347.9544017136625,55360000,26.84911012649536,103.08895198492213,4.585917510351153,0.005947246396575093,30.495070219039917,56.64281421750526,0.8018775882429346,1.4796854e-09,443.68269396505104
32.38087558324483,8.086034774780273,30.632905583270656,7.1693127155303955,11164.348465919495,29.016745567321777,32.24427977260121,0.48624718,55.17247592975713,0.0005,800,2.350816488265991,0.5609779825635471,0.024899101561314134,346,0.0046629324,1.3982152938842773,200.22430243758689,800,3.1625258922576904,0.0043445746,2.35060453414917,5.063468245620947,0.17670488357543945,0.48627797,6.64739990234375,3.5488223051571324,348.8569230641642,55520000,27.408722639083862,102.89178027398904,4.65600896698997,0.005945889210767868,31.49826455116272,52.23839261947275,0.8424131704751936,-5.8412547e-10,433.2157308238742
30.514009187720184,8.105386018753052,31.803632917327338,7.265320777893066,11196.566523313522,29.736816883087158,23.52080421296286,0.48538512,51.94770680538427,0.0005,800,2.358550548553467,0.5283710008103304,0.0250773371022675,347,0.0020195178,1.6691358089447021,202.43762689251525,800,3.349489688873291,0.002570899,2.3584351539611816,6.450655659595361,0.16788220405578613,0.48553622,6.863669157028198,3.5842334012672223,352.26871017936355,55680000,27.856572151184082,105.53039567429106,4.633832063848649,0.0058726890428583665,32.21073126792908,53.25307932546009,0.7341985082434942,-6.6161154e-10,441.6465164550573
37.23599532436761,8.342045545578003,31.268043832290147,6.834403991699219,11227.326080799103,28.596274614334106,3.2331154030366,0.4849762,62.97843702738523,0.0005,800,2.054506540298462,0.6398263927561618,0.024830206779519946,348,-0.0047018486,1.262864351272583,195.26310520307453,800,3.145399808883667,0.0011752311,2.0543673038482666,6.003493857492425,0.171217679977417,0.4851624,6.743213176727295,3.4577546646356248,339.78366751503046,55840000,27.124908208847046,104.35556850653185,4.3581708089794144,0.006330363942239197,30.74821710586548,53.095975540368414,0.8990577241098145,-2.8014185e-10,432.4927508928925
30.662070436795002,7.7200353145599365,31.646940436382586,6.827125549316406,11258.626687049866,29.093088150024414,25.78856391211018,0.4848552,52.23195927844479,0.0005,800,2.090280532836914,0.531221621383657,0.025021453708092528,349,-0.0027104742,1.2894270420074463,203.867005111643,800,3.4437386989593506,0.0014661988,2.090078592300415,6.902267194449129,0.42328310012817383,0.48492694,7.202932596206665,3.609186268037501,354.7250934524079,56000000,27.34164261817932,104.29898636026189,4.66350145378449,0.005891909051537389,31.290221452713013,49.773528699190194,0.7267956810767977,1.6331674e-09,441.0449854214568
31.692306894546878,7.894549369812012,31.899089118045357,6.914871454238892,11289.335717439651,28.618419408798218,3.0592311653787547,0.48454317,53.952551913699956,0.0005,800,2.003967046737671,0.5485849628682484,0.024862273670560486,350,-0.0034282305,1.2616238594055176,200.82977786571217,800,3.0441064834594727,0.0019711752,2.003816843032837,4.756121191344011,0.1725623607635498,0.4844917,6.997978687286377,3.552735555011733,349.22673786868154,56160000,27.14117932319641,103.04670250093342,4.601154321617545,0.005942767503210676,30.700464487075806,56.43048658292922,0.7558636359259258,2.3841906e-11,433.08044194387963
31.61307070893661,7.92584228515625,32.33232267924006,6.741887092590332,11320.167751312256,28.60219717025757,79.48844859315679,0.48375016,53.79950875842098,0.0005,800,2.118337392807007,0.5470757989111608,0.02488544965204186,351,-0.0037121093,1.6400418281555176,202.7064477735062,800,3.228508949279785,0.001273585,2.1180989742279053,-3.4789879491927485,0.17011356353759766,0.48385853,6.536637544631958,3.5891965437416964,352.77894120848595,56320000,26.762626886367798,106.01450957020998,4.67089470076218,0.005974464711961486,30.824633359909058,49.622544676267324,0.7527346502683322,-2.0265581e-10,436.7398494995144
39.28147098271987,7.726477861404419,30.725857780428903,6.682842254638672,11351.633797645569,29.260144233703613,7.541444875986738,0.4834767,66.2642884878005,0.0005,800,2.08553409576416,0.6730308877866663,0.025445143514761702,352,0.012168538,1.95448637008667,191.67651576873257,800,3.1544182300567627,0.0068651983,2.0854263305664062,3.1619579483980047,0.16855382919311523,0.48333856,6.7737438678741455,3.3891830335984277,332.86627175256973,56480000,27.1014564037323,103.6772699482149,4.158062127542937,0.006421843684488944,31.45680570602417,54.94743073133563,0.9389599851904015,-6.79493e-10,437.8733973617977
33.77597179859718,8.143308162689209,30.25434701518631,6.567064523696899,11382.399699926376,28.57011580467224,1.1576167539150282,0.48280984,57.24185706341899,0.0005,800,2.091203212738037,0.5818527933456881,0.02515481457179273,353,0.014196698,1.3890454769134521,198.23740612821442,800,3.140685796737671,0.011201864,2.0910794734954834,1.2402672305307683,0.1727907657623291,0.48285022,6.4146294593811035,3.508715406046891,344.82638874737677,56640000,26.94667363166809,100.4751189462712,4.455187797809542,0.006029282667342914,30.758527994155884,57.57409288790119,0.8621624683632156,2.2649764e-09,439.69368217367617
31.992148488819822,7.2285401821136475,26.995307593325204,6.873680114746094,11413.462395906448,28.81942915916443,-46.387205568194155,0.48237613,54.17694825524027,0.0005,800,2.1186585426330566,0.55082216308825,0.025618211693646704,354,-0.00090223947,1.7916185855865479,203.2732494458778,800,3.1877031326293945,0.0025160052,2.117931604385376,6.089758033969411,0.20203638076782227,0.48242295,6.9533820152282715,3.5980699132903617,353.5771657485994,56800000,26.772807121276855,97.11791645618574,4.542592783006192,0.005730525905697825,31.05256676673889,54.053518507014324,0.8508264040562399,-3.1590464e-10,451.08832636296376
31.267127152653003,7.2394325733184814,26.868660324133774,7.364026069641113,11445.3111410141,29.324504375457764,32.19665621233944,0.48206273,53.204304675866986,0.0005,800,2.412899971008301,0.5409937010229973,0.026020031621699476,355,-0.0033058492,1.7962186336517334,202.89968705052735,800,3.137124538421631,0.0015899368,2.4127819538116455,9.04042741391881,0.1725296974182129,0.48212162,7.183670997619629,3.596222463825575,353.348423346536,56960000,27.3258638381958,99.82085549807867,4.616610847841941,0.0056559807658975595,31.839919567108154,55.18836818257157,0.8481278891715078,1.2040138e-09,435.24258419719365
32.24668275478314,7.968302488327026,27.27130760869517,7.161116123199463,11477.72724866867,29.763319969177246,-6.826435809244192,0.48160276,54.83757232963235,0.0005,800,2.51055908203125,0.5575006488819536,0.026181026298647634,356,-0.00077729305,1.6077356338500977,201.55516032840214,800,3.032477378845215,0.0014178248,2.5103657245635986,10.249928556698375,0.18117737770080566,0.4817575,7.173632621765137,3.571750327450843,350.95939251476864,57120000,27.942981719970703,98.55241892735603,4.600558260308475,0.005772078993505335,32.3892924785614,54.33146664624063,0.8424596655889458,5.7220456e-10,442.51307271914914
34.78186247564711,8.200551748275757,27.318292825316504,7.252681255340576,11509.587238073349,29.257539749145508,-48.83602411084548,0.48101372,58.89071921743452,0.0005,800,2.5020458698272705,0.5984692160866417,0.02594445378445869,357,-0.004539892,1.5888328552246094,197.75456158337994,800,3.174044609069824,0.0012055862,2.5018362998962402,11.894172749349787,0.21895217895507812,0.48107848,6.467872142791748,3.499062097241086,343.71377138746624,57280000,27.421895742416382,98.59261663721321,4.373452976780036,0.005957383094838464,31.84244441986084,62.45783432459705,0.9130587540081799,7.212163e-10,437.553346629341
34.57594133789955,7.156432628631592,27.043141811405608,7.333243370056152,11540.590992689133,28.41812300682068,7.613396233445646,0.48016867,58.50091730972041,0.0005,800,2.4887070655822754,0.5945260050094109,0.025943831205938232,358,0.0118308375,1.1985609531402588,200.7859848446686,800,3.1367855072021484,0.004893531,2.4884777069091797,8.706131873750186,0.20456981658935547,0.48022375,7.058069705963135,3.5553897048547247,349.34623326964106,57440000,26.974375009536743,101.63218692170732,4.457791992629082,0.005949813364558613,30.99717617034912,55.97055774639204,0.9252261893781462,-3.039836e-10,451.5905579816699
34.90855595737893,7.646482944488525,29.157523335619,7.3374855518341064,11572.473756551743,29.344753980636597,127.02608139232868,0.47906852,59.03856063787744,0.0005,800,2.4138104915618896,0.5999649627848399,0.026088492623921114,359,0.019377531,1.7345092296600342,200.37690985561179,800,3.2382659912109375,0.0066265985,2.413581132888794,1.9129469806592636,0.20195889472961426,0.47918704,7.128858804702759,3.551032182727888,348.908287859321,57600000,27.38265085220337,100.0626486317056,4.50048808427467,0.006055356800117217,31.87396001815796,49.07195833797224,0.9079089250378093,-7.212162e-10,438.11287692007346
36.28140897881632,7.829405307769775,28.132310913550334,6.9060139656066895,11604.23306941986,29.367610216140747,-52.85734155115563,0.47824183,61.262527755506675,0.0005,800,2.298335075378418,0.6224546970590622,0.026569538350809642,360,0.005450183,2.008026599884033,197.1069778323044,800,3.081516981124878,0.0045279264,2.2980833053588867,7.240630901412964,0.22975707054138184,0.47849193,7.295830011367798,3.49335686267502,343.1844381889628,57760000,27.103248357772827,98.80992292756133,4.440172486102385,0.006156898912691554,31.75177502632141,55.33634972520214,0.9536291745374201,-1.3351441e-09,443.73365983892893
37.527796856024764,7.996763706207275,29.38527469933565,6.938955068588257,11636.05293393135,29.27065873146057,-43.248430645817024,0.47816747,63.363622082242415,0.0005,800,2.431880474090576,0.6436770239674262,0.02638667191477688,361,0.0069741034,1.5563790798187256,195.3655116341832,800,3.363954544067383,0.0046414384,2.431769371032715,11.619687038888795,0.21299433708190918,0.47809523,6.918048143386841,3.462332214754019,340.0814822925986,57920000,27.423622369766235,101.57919929165095,4.327691264501147,0.006316258992560275,31.811046838760376,54.977745032384696,0.9865605434066923,-1.0728831e-10,437.1645339407581
34.25014094864758,7.9880242347717285,30.846079648898208,7.106911659240723,11667.743609428406,29.149450302124023,13.360099967115081,0.47789884,58.18101080623959,0.0005,800,2.4382479190826416,0.5913186921206391,0.026584229826736423,362,0.02049609,1.6589457988739014,200.13120146259814,800,3.260009527206421,0.00827605,2.4380154609680176,10.102463502638177,0.17951703071594238,0.47778073,6.947447299957275,3.5480966948822448,348.5711069873269,58080000,27.26700186729431,104.62798526804305,4.574224929617817,0.006112903413357293,31.68330717086792,58.547220836220404,0.8874364065198761,6.675721e-10,448.0691030831971
33.06699013507857,7.723605394363403,31.219594336667427,7.330556154251099,11700.466081857681,29.86216688156128,-6.694549735746421,0.4770455,56.27850366112673,0.0005,800,2.5004544258117676,0.5720610406122861,0.026700391637989804,363,-0.00070244813,1.8678665161132812,201.1209663937023,800,3.4265143871307373,0.002230453,2.5003397464752197,4.1614907449080025,0.17386817932128906,0.47726882,6.675502300262451,3.556480992717921,349.31283110343634,58240000,27.802390813827515,105.61674622237669,4.55761781001143,0.005958461845379505,32.71456980705261,63.6508293499709,0.8489938866470217,2.1457671e-09,449.7020679706648
34.69231735072096,7.037349700927734,31.047916261795326,7.139664173126221,11731.78704047203,28.233778476715088,24.818680070832826,0.47673267,58.94462749706982,0.0005,800,2.7232089042663574,0.5990194397452592,0.02631340836207522,364,0.03478849,1.6993138790130615,201.65207157638272,800,3.468836545944214,0.012349747,2.7228827476501465,2.1499571333440786,0.18342852592468262,0.47682917,6.659799337387085,3.5703921521036492,350.7448669216151,58400000,26.313841581344604,105.49581752409202,4.460519421996032,0.006066392859959138,31.185827255249023,54.133658540554976,0.8882181171447336,1.3411044e-09,444.01602261260484
33.23900485758174,6.964700222015381,34.74432067438464,7.059234619140625,11762.579558610916,28.108309030532837,-20.947719664347993,0.47632298,56.61725161787395,0.0005,800,2.5833373069763184,0.5754946042476672,0.02618686819636395,365,0.006136235,1.5804131031036377,200.66755408484352,800,3.402357339859009,0.003648229,2.583224058151245,1.1761435485075158,0.17107844352722168,0.47631752,6.787318468093872,3.5462612349529015,348.4281541234577,58560000,26.332664489746094,106.48865665152515,4.550355079087022,0.006119413890614633,30.782862663269043,64.4551908595153,0.7796548680278925,-1.2516975e-09,443.0374709584753
33.423858040719324,7.712969541549683,35.20629953444304,7.143198490142822,11795.730569839478,30.073944807052612,31.796958006262336,0.47563308,56.888884182511426,0.0005,800,2.977079391479492,0.5782205626940842,0.02592378724725372,366,0.016806116,2.531355142593384,203.5228760577113,800,3.360750436782837,0.007868942,2.9769489765167236,8.967596753927905,0.20214414596557617,0.47581267,6.956350803375244,3.6006948851594074,353.86149162354087,58720000,27.294490575790405,112.07902765518593,4.626425434700614,0.006087899064960392,33.1413631439209,54.30186062782703,0.7548190645290336,-7.1823597e-10,442.26584728818074
32.685845388883735,7.2650065422058105,36.34841739886524,7.272613286972046,11826.228052854538,27.905546188354492,15.705715451262765,0.47527617,55.66409762412207,0.0005,800,2.467589855194092,0.5657969060836697,0.025752408202472116,367,0.0074691144,1.2760539054870605,204.42080833012213,800,3.0808498859405518,0.0065503754,2.4673714637756348,5.1806570810834796,0.2579624652862549,0.47546694,6.581602573394775,3.615949345076694,355.29544069285845,58880000,26.341996908187866,112.47456051461172,4.661492782162616,0.0060230587494950845,30.486002206802368,55.096543200659966,0.7454607938319461,1.2040138e-09,440.82826181548626
33.296641161701295,7.575790643692017,38.55873744123809,7.185615301132202,11857.901824474335,29.010982751846313,11.17632676174159,0.47492182,56.78109467605662,0.0005,800,2.5394654273986816,0.5770863662395442,0.025347557104166085,368,0.030572332,1.783414602279663,202.30656874358937,800,3.4058847427368164,0.009303166,2.5392677783966064,-2.523818665329166,0.19501471519470215,0.4750942,6.811363458633423,3.5788429605145518,351.71822730176746,59040000,26.975894689559937,113.1910858411662,4.662807307585061,0.006186248051168316,31.661415338516235,59.582208771434296,0.7289585780942746,1.1563304e-09,457.48434963661765
36.42756874244427,7.400895595550537,37.4106051391954,6.884616136550903,11889.256178855896,28.671456336975098,14.765279523773263,0.4746305,61.83352413511929,0.0005,800,2.387521266937256,0.62818425947573,0.025721317117884515,369,0.009145267,2.0655744075775146,198.47513509661673,800,3.005415201187134,0.004331888,2.387282133102417,-1.5232999556949411,0.20124030113220215,0.47467676,6.8565897941589355,3.5052787266551837,344.3312339694747,59200000,26.37299633026123,109.7492328435616,4.36625316546867,0.006333495403702174,31.33473253250122,57.4799930814828,0.8017806266759654,5.9604585e-11,440.58671406197686
34.036046405220866,7.378566741943359,37.73459805896666,7.06252646446228,11919.7497549057,28.310739994049072,-13.951858416559565,0.4739009,57.955048056381905,0.0005,800,2.0877127647399902,0.5890316451251422,0.026467582031922777,370,0.027783187,1.5001578330993652,202.45685983297307,800,3.508897304534912,0.009897155,2.087589979171753,-2.160662434319508,0.1751241683959961,0.4741526,6.685788869857788,3.5843615927874564,352.116940581864,59360000,26.60062289237976,108.8832423836123,4.631891603592402,0.006212915838788968,30.48569655418396,57.99930123053938,0.7478548788420423,-8.225441e-10,450.39546850328645
41.47092337390284,7.722273111343384,32.12045658708688,7.026919841766357,11950.938495874405,28.566082000732422,-13.278641705462487,0.4733749,70.01665579707974,0.0005,800,2.486232042312622,0.710800970745798,0.026279416823958478,371,0.026482081,1.3165323734283447,194.05585075912023,800,3.682033061981201,0.010596877,2.4860877990722656,5.922168970944831,0.24444985389709473,0.47345886,6.406142473220825,3.435518536096546,337.3898736089675,59520000,26.97890830039978,110.28032733628419,4.231661751166793,0.006367991406570071,31.178252935409546,55.13541445065412,1.0244530824624711,-2.616644e-09,439.4027943603957
34.72190421101338,7.402777194976807,36.46505977219402,7.415790557861328,11982.464129924774,28.990527391433716,-41.29693845751699,0.47256172,59.10121511257401,0.0005,800,2.4160680770874023,0.6005857439770245,0.027267018120351136,372,0.024748769,1.652811050415039,198.36878033036265,800,3.560445547103882,0.01171313,2.414926290512085,-3.46762953051445,0.18655824661254883,0.47272992,6.687894105911255,3.5064196078807597,344.3577235500753,59680000,27.121464252471924,113.26142357682372,4.540473627414981,0.006177528201996408,31.513933897018433,72.45185617259384,0.7705608952440919,3.2186515e-10,441.18619691193203
33.011381177109826,7.204331398010254,35.88289899760586,7.71691632270813,12013.747601032257,28.848869562149048,-0.8240735530485787,0.47214288,56.40929529887295,0.0005,800,2.339268922805786,0.5734401324846402,0.02710986175300451,373,0.0800366,1.4705052375793457,202.22294109037904,800,3.389777421951294,0.031038662,2.339170455932617,5.098749615470393,0.1683194637298584,0.4723028,6.775804281234741,3.5727544058568332,350.9704427771355,59840000,27.170055866241455,114.23945515819796,4.612708637559823,0.0059769599613364805,31.27650785446167,67.15328392973359,0.7129002168600386,5.371869e-10,438.87815870199347
33.72848035249596,7.609642744064331,40.94082710924857,7.5271008014678955,12045.366008281708,29.044594287872314,-25.844263511348707,0.4720017,57.5999363090693,0.0005,800,2.49214506149292,0.5854288933586372,0.02672828868620261,374,0.03432531,1.4892466068267822,199.06078258243164,800,3.3971364498138428,0.013332782,2.4920103549957275,-2.691870873983013,0.1533060073852539,0.4720033,6.8406596183776855,3.5156910492399716,345.30544327987786,60000000,27.374557495117188,117.67028804592415,4.489065690501853,0.0062871224269391715,31.60524296760559,75.35516509735584,0.6649618082533928,-7.4505804e-11,443.9057768191855
39.64787418797607,7.630037546157837,37.88996057598793,7.111509323120117,12076.35206413269,28.382474422454834,9.237833983407826,0.47153395,67.34669452036329,0.0005,800,2.4447779655456543,0.683769093790869,0.026688618181502814,375,0.05737947,1.6278727054595947,196.81220440630517,800,3.404629707336426,0.03241899,2.444580316543579,-2.1521024528041064,0.1649923324584961,0.47164539,6.260653972625732,3.4825601332416314,342.03661215079484,60160000,26.566047191619873,115.89992225712791,4.378364077835612,0.006362706229794157,30.96945333480835,61.60285213070243,0.8108864187930526,-1.5228988e-09,440.98340549347756
36.981540843872246,7.883040428161621,32.37559977526288,7.729954719543457,12108.937752008438,29.9446964263916,15.076687839230834,0.47114766,62.888423651380734,0.0005,800,2.4809696674346924,0.6387036735986933,0.026966832995690256,376,0.09439117,1.9575376510620117,201.26329743703624,800,3.4048171043395996,0.038043775,2.480771064758301,11.640004790304552,0.1708381175994873,0.4711814,6.4010632038116455,3.570260234462018,350.66039142521544,60320000,27.777788639068604,108.13772792517244,4.554362789552251,0.0058846127717029255,32.571497678756714,54.72700161232181,0.8699398899878691,-2.5689604e-09,451.4096156406523
36.26770739345609,7.480083465576172,27.760361893706783,7.416638374328613,12140.62929725647,29.159734964370728,1.934918638986769,0.47050136,61.75632539051885,0.0005,800,2.426647663116455,0.6272619872849154,0.02836061389263816,377,0.07280332,1.7734756469726562,201.75220408157085,800,3.732276678085327,0.027071988,2.4265124797821045,17.245578298318307,0.17591476440429688,0.47064888,6.4889068603515625,3.573969756039052,350.97866439704427,60480000,27.16731834411621,102.98658722525857,4.57128896200461,0.005542452736551872,31.67773723602295,58.51893455069531,0.9340718041019805,9.328127e-10,451.027429814652
37.02469325593289,7.014902114868164,25.07520232067351,7.467466592788696,12172.337273597717,29.35801386833191,0.9077276605792846,0.47025195,62.96238966594503,0.0005,800,2.2673826217651367,0.6394642041879983,0.028781198573320538,378,0.019811692,2.1093108654022217,201.98488862425205,800,3.4564740657806396,0.009355028,2.2672641277313232,15.022157391453241,0.19699549674987793,0.47029918,6.445937156677246,3.580966771671603,351.50341283062255,60640000,27.0222487449646,103.94642929744515,4.4990037149511295,0.005521230555247488,31.698350191116333,62.06501197159554,0.9852592085449255,-4.2319304e-10,455.77446274690885
36.67400467581005,6.845659971237183,25.835162873245118,7.429975509643555,12203.237802743912,28.401736974716187,20.029241100100077,0.46974292,62.51442039691028,0.0005,800,2.412339687347412,0.6349609998349063,0.029231678372946875,379,0.0135620115,1.8488781452178955,204.39306271589876,800,3.4687435626983643,0.006475594,2.411961555480957,20.237314945930613,0.15590286254882812,0.4698792,6.455982685089111,3.628608332371435,356.2216349658699,60800000,26.35552740097046,101.79392112095692,4.682261420235579,0.005515327034669599,30.892978191375732,55.95620578475917,0.9586789739712701,-4.7087667e-10,455.1192466259548
39.0633885679106,6.873549461364746,24.128230955989668,7.3432817459106445,12235.100841522217,28.848740577697754,10.288501894745075,0.46954083,66.37343314386474,0.0005,800,2.9104056358337402,0.6739552125939982,0.02949053918395285,380,0.0058429427,2.2078561782836914,198.61930637782538,800,3.7511508464813232,0.0028927994,2.9100582599639893,20.660722619785545,0.1452195644378662,0.46941265,6.411801099777222,3.520807244509262,345.5570309739191,60960000,26.463130474090576,102.40664881006475,4.404243691164711,0.005613702064441539,31.854655504226685,61.87696017136963,1.036502208221262,6.854534e-10,450.03922862427083
38.61661950172974,7.220628023147583,24.089227466328285,7.472301006317139,12266.774884462357,29.04953145980835,-10.800507014619427,0.46857488,65.70334179697556,0.0005,800,2.546726703643799,0.6672049976297033,0.03015715013195815,381,-0.0044822586,1.6598424911499023,197.45331906656347,800,3.6196422576904297,0.0013544556,2.5465002059936523,21.5540253584325,0.1839454174041748,0.46889195,6.731769800186157,3.498355520435062,343.2335534758766,61120000,27.155190467834473,101.65826052508325,4.398218822463267,0.005599834964945611,31.663366079330444,71.73946600083883,1.0361322909282749,3.576279e-10,454.1746903833152
40.341359574627155,6.973806142807007,23.736925845291765,7.41344141960144,12297.998505115509,29.042916297912598,-58.91806090602438,0.4682946,68.44211479269678,0.0005,800,2.117642641067505,0.6948595130683226,0.02954853471751161,382,-0.005111932,2.02905011177063,195.80235537371638,800,3.414271593093872,0.001613861,2.117337465286255,14.322743895313506,0.1593942642211914,0.46834335,6.764179706573486,3.467388168046905,340.20646352059515,61280000,26.812986373901367,101.55846717077158,4.2847881154708105,0.005715417778544758,31.213699340820312,71.60990687262621,1.0603814123501383,3.4570696e-10,445.11651748357343
37.89841290613997,7.064328908920288,24.464008262358885,7.749595403671265,12328.796147584915,28.368197441101074,5.181447745259619,0.4677082,64.56749557216244,0.0005,800,2.339582681655884,0.6557434915803702,0.030562463238357828,383,-0.0046028704,0.9876563549041748,199.3665688925951,800,3.7139999866485596,0.0014839742,2.3393466472625732,18.611211948953084,0.2289717197418213,0.4677624,6.027512550354004,3.531051546405655,346.42915728909503,61440000,27.085829257965088,101.85774538060976,4.447713199192757,0.005584860493850322,30.790142059326172,71.73436901778697,1.0008196100614257,-2.0116568e-10,450.2374125701971
39.7552767461284,7.253397226333618,25.32092560454179,7.80971097946167,12360.938765764236,29.16438603401184,-3.875334905829731,0.46692973,67.54803767254847,0.0005,800,2.620349884033203,0.685820338056207,0.030046668273055695,384,-0.0019686513,1.448455810546875,198.13788592233882,800,3.9109785556793213,0.0019729484,2.620237350463867,15.126354770253005,0.4020047187805176,0.46698418,6.1119444370269775,3.506870393809478,344.0583182761597,61600000,27.260238647460938,108.18873157835347,4.362535949663876,0.005711596757513721,32.13546848297119,69.34238927601078,1.0334192683412915,-2.9802308e-10,449.35560612528826
38.592908501018314,7.027530193328857,24.50709192208165,7.8427042961120605,12392.20203757286,28.32135009765625,0.13342336826952295,0.46604514,65.65573950728356,0.0005,800,2.768369674682617,0.666718185917178,0.02965932429845977,385,-0.000532178,1.441680669784546,198.98051310699856,800,3.3023488521575928,0.0032296362,2.7681548595428467,19.101404528165826,0.15356063842773438,0.46622914,6.14478611946106,3.5262564153183864,346.07815578483957,61760000,26.663868188858032,102.7061977740113,4.471597085800875,0.005616671816070525,31.25555658340454,66.62045457515177,1.0060395693187096,1.3768673e-09,446.4689238684113
35.48116564990784,7.564369440078735,23.37499944673875,7.438374757766724,12423.818369626999,28.665630340576172,-3.7188747561361635,0.46548945,60.50437429206294,0.0005,800,2.7870121002197266,0.6146436685905028,0.03123771746056802,386,-0.00044374322,1.6528058052062988,203.22146187511288,800,3.476045846939087,0.0031568906,2.786748170852661,15.962925135681456,0.17027044296264648,0.46557742,5.782309532165527,3.6148455664130923,354.65711724189504,61920000,26.81243371963501,100.30262107791815,4.753692483252238,0.005325029361336698,31.607515335083008,65.11173451965949,0.9411092872067498,1.8715858e-09,451.23282268465766
38.52692955140152,7.047062873840332,24.555034504367335,7.851563930511475,12455.36700463295,28.78098177909851,60.97093734975708,0.46489936,65.47017035891844,0.0005,800,2.602240562438965,0.6648324428260394,0.02985578357104754,387,-0.005161351,1.367091178894043,201.522772461153,800,3.3730971813201904,0.0016097914,2.6020281314849854,19.472243662859082,0.17329025268554688,0.46504068,6.512105941772461,3.5816682462728933,351.53097777989865,62080000,27.1878821849823,101.03890983265944,4.584991966738271,0.005582332495462209,31.535176277160645,53.600614109588506,1.0245807589471272,-9.298325e-10,452.27139678032
37.72908475130751,7.317457914352417,24.98004199939734,7.39351749420166,12487.538784503937,29.365325450897217,-26.434173539713168,0.4642895,64.0935696058977,0.0005,800,2.580998420715332,0.6509453217778186,0.029944041637257893,388,-0.005196133,1.5668137073516846,201.41519521153748,800,3.7620036602020264,0.0014601231,2.5808515548706055,18.070427856997508,0.19691133499145508,0.46434495,6.709834814071655,3.568429751541862,350.25131306967376,62240000,27.57095170021057,101.83752492606932,4.527515882454794,0.005539759889686125,32.162968158721924,63.997733276178934,1.016200826131665,-6.854539e-11,460.56405245965055
34.907975315677916,6.956920623779297,24.83717271026378,7.224930286407471,12519.16828083992,29.127351760864258,23.453774032259787,0.46363348,59.499509253164035,0.0005,800,2.3442063331604004,0.6045069827643627,0.030608548369013125,389,-0.004926986,1.325246810913086,207.98245526582764,800,4.402995586395264,0.0015827386,2.3325295448303223,16.810798667633648,0.19501686096191406,0.46357796,6.621016502380371,3.6914918091128595,362.4296027378539,62400000,27.573637008666992,104.83859852209798,4.807034772765354,0.005324464241229031,31.620177268981934,53.78146056877977,0.92930359919068,-3.695488e-10,450.8263588017317
40.07221012270094,6.6654052734375,24.65914517300657,7.309613227844238,12550.004460811615,28.136394023895264,-17.42292442367108,0.46282253,67.88007447849466,0.0005,800,2.5365090370178223,0.6892118346246622,0.029191428072681807,390,0.013632756,1.7606136798858643,198.26083918268392,800,3.8988418579101562,0.00590379,2.536147117614746,14.890725624678742,0.1508617401123047,0.46277034,6.255387783050537,3.5103850791975937,344.482722390259,62560000,26.194973707199097,102.33570922953948,4.353608582162219,0.005683304498806703,30.822166204452515,62.21371826195516,1.062063199545011,-1.0699035e-09,453.38557082779374
35.64097991709028,7.001230955123901,23.083483966081534,7.555940866470337,12581.200774431229,28.6584153175354,-9.01517977158208,0.462173,60.69595667359804,0.0005,800,2.4226858615875244,0.6166300630995669,0.03045442385397702,391,-0.0007196805,1.7433490753173828,204.788362298797,800,3.5401623249053955,0.0022170444,2.4225387573242188,16.758805292607477,0.2095508575439453,0.46208248,5.998172998428345,3.6340874859638426,356.6825107063224,62720000,26.675424098968506,97.08605794722685,4.674408718088196,0.005289851437661502,31.171762704849243,62.19436448790106,0.9877546215225266,7.152557e-10,469.62901993339835
29.77903180440262,7.29126763343811,20.971950463139738,7.647488355636597,12612.123486280441,28.737719297409058,4.935048550048792,0.46158388,51.284339000172224,0.0005,800,2.0202243328094482,0.521535474794103,0.03242450861311177,392,0.027298432,1.0789251327514648,213.3267403414822,800,3.65079927444458,0.00959636,2.0199811458587646,20.935490655022782,0.18424534797668457,0.46169785,6.388150691986084,3.7929372676664075,372.26811367953366,62880000,27.43354821205139,96.8957515980282,5.119267087488533,0.004760676399235825,30.91546630859375,63.400270884573786,0.7982715039842485,-5.2452076e-10,445.3333279699744
33.56004227352884,7.056871652603149,25.923090209691285,7.224571466445923,12642.754624605179,28.09679079055786,-3.0291763707144037,0.46136764,57.30943660810789,0.0005,800,2.4633686542510986,0.5824147546412747,0.03005673813058086,393,0.017900884,1.0567491054534912,208.20938093467313,800,3.563112258911133,0.0052204817,2.4631524085998535,16.559562278624707,0.22051453590393066,0.46140704,6.398489236831665,3.69451334158572,362.76653871392375,63040000,26.790761947631836,100.4766922498126,4.826478778174806,0.005302921447061477,30.621985912322998,55.49657364055995,0.8826867062335624,2.902746e-09,446.47194875875323
34.894451625796314,7.062875032424927,23.861739484864163,7.5318686962127686,12674.7582924366,29.182360410690308,-52.09936122135605,0.4611541,59.212866705810576,0.0005,800,2.704470157623291,0.6016410898408536,0.029432966989209004,394,0.007421313,2.019102096557617,205.51364326345555,800,3.93513560295105,0.0030106187,2.7043495178222656,14.38896448761767,0.1698472499847412,0.46115136,6.22846794128418,3.644055581914594,357.8016765299941,63200000,26.961546421051025,96.90107729369645,4.665663250677269,0.005313049730036295,31.992321252822876,59.38505827961275,0.9432367412034967,-4.947184e-10,447.7976681571299
36.03525767226135,7.249915599822998,25.590111415086668,7.328263521194458,12707.417291641235,29.908698320388794,-8.344685155715547,0.46081293,61.10864322353992,0.0005,800,2.6426162719726562,0.6207892404577675,0.02917761630036203,395,-0.001777233,2.0672988891601562,202.80704747897252,800,3.8274552822113037,0.002460482,2.642500877380371,10.29824678106102,0.40859246253967285,0.46084568,6.950801849365234,3.5934061554975916,352.73325557104044,63360000,27.404914140701294,98.21349217251553,4.548045420102863,0.005471232359739932,32.6493923664093,61.537758549858836,0.9719237256459209,-3.799796e-10,454.4671648509206
32.687796161936944,7.222232341766357,24.87771835041438,7.602236986160278,12738.880980491638,28.663854122161865,8.676670551587543,0.4603905,55.83287174575793,0.0005,800,2.668511390686035,0.5674837295860201,0.03009913443410974,396,-0.0011751996,1.3842430114746094,210.72960608229593,800,3.3814659118652344,0.001721741,2.668254852294922,17.985442638900636,0.24950528144836426,0.46038285,6.703040361404419,3.7334413945493505,366.5778839961324,63520000,26.940783500671387,98.23746537479,4.822862772908869,0.005190373032575548,31.455480813980103,56.34967817444216,0.8756147082481636,6.496907e-10,450.17170891434677
34.20936842261236,7.052401304244995,25.910285538294485,7.476181268692017,12769.894998311996,28.44960045814514,5.103960653903143,0.4596558,58.338732057032615,0.0005,800,2.446413516998291,0.5928255661984835,0.029630416326579763,397,-0.0038081517,1.3082237243652344,207.95018857489174,800,3.74493670463562,0.0019748749,2.4462084770202637,14.059491713201574,0.4455704689025879,0.4597662,6.362090110778809,3.6908729892656105,362.3653649144307,63680000,26.65718674659729,102.35758061931665,4.759573143147566,0.00535845451109189,30.986390352249146,57.85189970263757,0.9312901381562457,2.5630004e-10,449.69502080219814
35.05589182727707,7.113341331481934,26.00978211765034,7.175076723098755,12800.908343076706,28.533528566360474,-68.33820399487615,0.4590336,59.631263673019795,0.0005,800,2.3879711627960205,0.6058725611121603,0.029598278625147103,398,-0.005005013,1.4787592887878418,206.03127513803145,800,3.631389617919922,0.0019692224,2.3878493309020996,20.37115130245885,0.1606767177581787,0.4591408,6.928160667419434,3.656206200226091,358.9214280066888,63840000,26.867767810821533,101.87331550144499,4.70247900433051,0.005390197794683605,31.00516414642334,61.72457769175759,0.930100042475041,-5.9604696e-11,452.0822416524386
38.611960526671595,7.338990688323975,26.068413346714426,7.443711757659912,12832.692004919052,28.933841705322266,31.46604176980219,0.45881212,65.45617769358908,0.0005,800,2.6681430339813232,0.664709414118322,0.028664102781862075,399,-0.0043189963,1.5200214385986328,201.18041971726387,800,3.5062546730041504,0.0012887558,2.6679937839508057,20.129831951804356,0.232879638671875,0.45875147,6.679335832595825,3.566344006480719,350.0726746625546,64000000,27.14108157157898,101.78887826089628,4.459465521128878,0.005629144570819174,31.773929595947266,58.82805258138837,1.0174626651826564,-9.417533e-10,447.0540021876249
41.89437508702926,7.449302673339844,25.44350454846149,7.633908748626709,12864.688719272614,29.23898148536682,-38.94501903019782,0.45862836,70.65874429387367,0.0005,800,2.658874750137329,0.7172694617273592,0.02841609366024472,400,0.011916149,1.6787981986999512,194.62142239959053,800,3.1278529167175293,0.006835641,2.6587507724761963,15.42256607916715,0.1931159496307373,0.45855513,7.092880487442017,3.445907646579323,338.1231866381377,64160000,27.331035137176514,104.65181929322934,4.194418689812165,0.005784791479663586,31.98781704902649,63.39793349627864,1.1148316606296373,-1.3269483e-09,454.4884799004302
37.492779082659354,7.153366565704346,29.269557969347655,7.034639120101929,12896.634779214859,29.38063883781433,6.625062741791707,0.45818135,63.70364270578213,0.0005,800,2.435574531555176,0.647038530568054,0.029485827297950615,401,0.01657073,1.8982148170471191,203.8592818643451,800,3.8563344478607178,0.0027083633,2.4354162216186523,14.74163280242348,0.19354701042175293,0.45826828,7.2063939571380615,3.6135700206833463,354.6521310046356,64320000,27.259330987930298,104.57890240999971,4.566718572011526,0.005685178070678263,31.935383796691895,61.73848625208698,0.934491665740621,1.490128e-11,455.23587092987907
35.56270644069859,7.395633220672607,29.052224891879092,7.324392795562744,12928.810448646545,29.2357759475708,13.31270701188656,0.4577467,60.64987185265356,0.0005,800,2.7642672061920166,0.6162117419419252,0.02949609923815146,402,0.016885165,1.5769445896148682,208.23502628491445,800,3.7908756732940674,0.008087129,2.7640175819396973,16.094211265597277,0.21836280822753906,0.45774823,6.742203235626221,3.6961110829419073,362.8603108404831,64480000,27.406598806381226,108.3311695955357,4.755890498718185,0.005548017003312536,32.164119482040405,53.201144619142795,0.8801374034479987,-1.0371208e-09,458.91814204502504
32.63043487670031,7.123245000839233,31.166188223052362,7.501178741455078,12960.0617852211,28.49781370162964,1.4246070761177143,0.45711467,55.80208795748494,0.0005,800,2.635357141494751,0.5672575095598706,0.030194812450707854,403,0.021392249,1.7110176086425781,210.40494639547572,800,3.2708687782287598,0.008310774,2.6351332664489746,12.781380440706712,0.18587422370910645,0.45701247,6.67775297164917,3.7315855234636235,366.30268230067884,64640000,26.57190442085266,108.14608923072558,4.878067204053414,0.005455000115573884,31.235053777694702,61.36753258950034,0.729534989493881,8.8214874e-10,453.7803039933251
36.534406646785904,7.397775411605835,29.691218793719123,7.306049585342407,12990.438143968582,28.165374994277954,42.12611937535316,0.4560722,62.22009857588539,0.0005,800,2.1122007369995117,0.632055925748994,0.02949129041449405,404,0.016556613,1.0259711742401123,206.65058403306256,800,3.4701855182647705,0.006551154,2.111966848373413,14.781219726591953,0.17133760452270508,0.4562088,6.695664882659912,3.6696490667443933,360.2670430285375,64800000,26.939932107925415,104.96697049896126,4.713699706150282,0.0055902812744089685,30.367945194244385,50.55978601854355,0.8913743629151081,-1.1920929e-09,448.350689380725
34.58574396002144,7.612332582473755,31.486973885348043,7.1772847175598145,13023.213694572449,30.041606187820435,13.632605099155889,0.45556897,59.030198943789344,0.0005,800,2.5854246616363525,0.5998517470251731,0.02964155861174628,405,0.013006443,2.001091718673706,208.5555243755853,800,3.979215145111084,0.0066252737,2.585176706314087,13.229475222544202,0.1817457675933838,0.45569822,6.900745868682861,3.7013539659598798,363.37641243104736,64960000,27.835391998291016,106.85779681628692,4.760691151788004,0.005540667456967334,32.76372003555298,58.82064396040926,0.8108668165717742,-5.9604643e-10,459.6357234304744
36.20379306533153,7.285053253173828,30.039674365465554,7.109076738357544,13053.916519641876,28.389369010925293,49.791783829617124,0.45531112,61.54988109415517,0.0005,800,2.138836622238159,0.625278353775107,0.02969838527365437,406,0.0054396605,1.3412120342254639,206.93842024697537,800,3.7354307174682617,0.0043511083,2.1387240886688232,12.427049510043725,0.17998313903808594,0.45531505,6.586811304092407,3.673425275309765,360.6051181799857,65120000,26.84248423576355,105.61429976207702,4.672203083028177,0.005613412412631405,30.69233727455139,54.553426316271214,0.8809703937728206,1.3113013e-10,468.82000422892304
35.483290989854815,7.709893465042114,28.750015342440033,7.649035930633545,13085.736027479172,29.36064863204956,5.375797439434853,0.45478147,60.422559376942154,0.0005,800,2.327662944793701,0.613952592648525,0.02964506420793074,407,0.004948616,1.4663197994232178,206.9598157420504,800,3.419147491455078,0.003977507,2.3270626068115234,15.591020427737133,0.17844867706298828,0.45474467,6.599353790283203,3.6715245512461543,360.5105924016288,65280000,27.650374174118042,102.12719581018777,4.664553312759814,0.005515639626793952,31.80956745147705,52.839578592596766,0.8950943401284251,8.940697e-10,447.4626730078267
39.32351681400335,7.732543706893921,28.607259809660427,7.382177114486694,13117.358592271805,29.282343864440918,0.997155964655777,0.45416266,66.58272964981228,0.0005,800,2.180614709854126,0.6761195387154292,0.02877288523050792,408,0.005493754,1.7829058170318604,199.47824274088245,800,3.2882330417633057,0.0038272203,2.180506944656372,11.46225157161565,0.17778897285461426,0.45433939,6.853243589401245,3.5343065333520984,346.8897447518617,65440000,27.281386375427246,103.1129622300593,4.391033157263049,0.005730444379669542,31.53951144218445,63.58655097569745,1.010637669987261,7.390975e-10,445.7991611355676
36.76872825082205,7.42573881149292,29.500514632505475,7.607819080352783,13148.15618944168,28.182579278945923,12.570572510060973,0.4535347,62.48306241529338,0.0005,800,2.506345748901367,0.6347599258758088,0.02947690307782378,409,0.011645675,1.0005974769592285,206.86923256087303,800,3.3250584602355957,0.0058359355,2.506112813949585,9.861618912934789,0.17532777786254883,0.4537423,6.485695123672485,3.672718140990897,360.5847977448725,65600000,26.977939128875732,101.91487416365159,4.682555968824731,0.005667101671830058,30.78881001472473,54.159059549819624,0.9437354989601551,4.2915344e-10,459.2428567720085
38.975179450063095,7.87785530090332,26.712782187764642,7.836199045181274,13180.15302681923,29.658571004867554,14.116756433103415,0.45318758,65.91941484958653,0.0005,800,2.2062339782714844,0.6695053881277901,0.029268958824414156,410,0.027381599,1.605360507965088,202.6171201404169,800,3.085676908493042,0.013638836,2.2061188220977783,13.240730495038603,0.16074013710021973,0.45320445,6.854231357574463,3.596332415794678,353.0375151225118,65760000,27.819650650024414,101.6280765932546,4.513197483106673,0.005702613496324634,31.985780477523804,51.786150700328115,1.0310869704067978,-1.3351441e-09,457.23301752889694
36.56603734782678,7.416791915893555,31.15781352006605,7.352173566818237,13211.646337985992,29.194673538208008,3.0210356484699448,0.45230293,62.169153924958955,0.0005,800,2.192491054534912,0.6316072905588367,0.030273665486875913,411,0.02816103,1.842484474182129,205.60765964819998,800,3.494432210922241,0.009747298,2.192249059677124,11.904283548136391,0.1943511962890625,0.45249104,6.8134095668792725,3.6551489896356006,358.76330970920026,65920000,27.132413625717163,107.3277647402039,4.691089421146717,0.005675573143115624,31.480970859527588,57.986230185546,0.8773802576666805,3.3378605e-10,444.4577749399228
35.61938556291908,7.349224328994751,28.430334099599047,7.162486791610718,13242.801101446152,28.565746068954468,10.516102262324052,0.45201492,60.785179160504505,0.0005,800,2.4610090255737305,0.6176805930710658,0.030344695593828908,412,0.009757145,1.7725567817687988,207.35175998193955,800,3.454339027404785,0.0049946043,2.4608688354492188,10.601384804368479,0.17225074768066406,0.45194465,6.498617172241211,3.6793519438629914,361.155786958855,66080000,26.58904480934143,103.68584137878487,4.779969861597862,0.005540241642467988,31.142163276672363,59.983054684169495,0.9189654078397663,-2.7626752e-09,449.0280146005257
35.695900434900494,7.207354784011841,30.596039914675064,7.647569417953491,13274.480232715607,29.417325019836426,17.88815576848881,0.4515261,60.88514433960918,0.0005,800,2.1525814533233643,0.6186709798088241,0.03011930641583645,413,0.011052324,1.7503743171691895,206.54792905464322,800,3.384093761444092,0.006088999,2.1524715423583984,11.88783171195865,0.2097017765045166,0.4515985,7.102811574935913,3.663404100334875,359.5769513784816,66240000,27.427146196365356,109.5977221381162,4.718855341306294,0.005618758274373471,31.663286447525024,64.49651865099125,0.8963641816125666,4.5299528e-10,463.87266152815516
35.51720272775308,7.261052131652832,28.276314600908147,7.29404616355896,13304.732927560806,27.98233723640442,-39.50013163132101,0.45109117,60.53492484843777,0.0005,800,2.1457889080047607,0.6150990786284362,0.029810388569786236,414,0.006744535,1.4377894401550293,205.13796614585087,800,3.195815324783325,0.004133244,2.1455559730529785,11.93493882732261,0.18954801559448242,0.45100722,6.577180624008179,3.6405879159514143,357.353133668536,66400000,26.302561283111572,104.15970730663342,4.638937320774513,0.005478107078840057,30.24265217781067,66.49511508140742,0.923029992144686,1.2218953e-09,454.07166134100254
39.405004892611345,8.059939861297607,29.379078986770907,7.342553377151489,13337.772728919983,30.248387575149536,22.945645796794167,0.45031253,66.78283778261634,0.0005,800,2.678976535797119,0.6781929825176517,0.02930424526754706,415,0.043431927,1.5562758445739746,202.80647333793902,800,3.5528855323791504,0.014708142,2.6786134243011475,13.965954137705932,0.21732783317565918,0.45036772,6.610941648483276,3.5970961016937304,353.1036358494559,66560000,28.444653272628784,108.41248146710046,4.490305789320785,0.005730815100464584,33.02920627593994,56.651733402965064,0.9906066515104481,5.722047e-10,471.27773261391957
36.04799040982764,8.24491024017334,25.401171363939113,7.262732267379761,13369.471867322922,29.163716554641724,29.703578545661472,0.44977218,61.53898457431231,0.0005,800,2.431581974029541,0.6252736090487465,0.030214086680101948,416,0.021098427,1.4539024829864502,206.6629813846491,800,3.201770305633545,0.0050432123,2.4314236640930176,16.506194509826923,0.22774577140808105,0.44981223,6.757250785827637,3.667983658840453,360.01008960328096,66720000,27.45047664642334,104.37012176244242,4.718989260984173,0.00533535196684851,31.688270807266235,63.236610753383715,0.9747976403681194,2.3841862e-10,460.2640672441395
38.13017134688559,7.56112813949585,26.700237713938655,6.787717819213867,13401.27367568016,29.2669837474823,-27.57020165174484,0.44932395,64.9122031149156,0.0005,800,2.4148263931274414,0.6593271287749561,0.03105475402235044,417,0.04154223,1.9539885520935059,202.87523335069417,800,3.3110461235046387,0.015139085,2.4147050380706787,16.08416664099543,0.1651158332824707,0.44941062,7.095142602920532,3.600351672613471,353.1493713622936,66880000,27.115275144577026,104.95176223524156,4.517849560256215,0.0054929250585975435,31.76740050315857,64.3621887564583,0.988283402373291,-1.0848045e-09,458.4698027182307
38.9407215343756,7.910464525222778,29.229755054423585,6.780515432357788,13433.528440952301,30.037176370620728,5.565030223589069,0.44897616,66.419281570248,0.0005,800,2.125545024871826,0.6745696447311685,0.030640509802435635,418,0.02279461,1.8660693168640137,203.76557021276636,800,3.4427073001861572,0.007810019,2.125425338745117,17.84406219533567,0.20113086700439453,0.44908118,7.174939393997192,3.615658063612035,354.723772510472,67040000,27.942972898483276,111.29660966516224,4.524913776486809,0.005618535290865318,32.24362897872925,65.45007743620177,0.9728801159004685,1.5735626e-09,462.3400271185678
34.229751106884216,7.970557689666748,29.852611272001134,7.269468069076538,13465.747438907623,29.92955994606018,1.313432038360349,0.44870344,58.82674219186083,0.0005,800,2.137965679168701,0.5979671546191437,0.03090021920473088,419,0.012416889,1.698641300201416,208.65543628961635,800,3.596031427383423,0.006318038,2.1378133296966553,8.072163888218828,0.18251371383666992,0.44883105,7.092297792434692,3.7019679057036585,363.2353780140319,67200000,28.017754077911377,107.95960399680564,4.806546613329433,0.0053693329405463674,32.208794355392456,62.8183235314801,0.8751738139943254,4.768371e-10,456.1586185325793
40.51612211495981,7.875656366348267,29.29042060687845,6.929732799530029,13497.823128938675,29.896530866622925,-34.429560051054324,0.44840282,69.13610012381532,0.0005,800,2.100606918334961,0.7020422848852098,0.030085474362240548,420,0.010485655,1.78255033493042,199.13774271158115,800,3.448230743408203,0.0054841056,2.10046124458313,12.995987269357826,0.1825113296508789,0.4484703,7.4375104904174805,3.525412181080671,345.79009431812216,67360000,27.903696298599243,110.53692112326772,4.322548554773918,0.005675423543201449,32.065821170806885,72.1211729776014,1.0169623293394057,-1.6391277e-09,454.1523470617178
40.43176358875835,7.590339660644531,28.683486546213896,6.939043283462524,13529.069410562515,28.91982364654541,-4.207336663551686,0.4481255,69.01112659939034,0.0005,800,2.210998773574829,0.7007976735408215,0.030288734556820216,421,0.02017369,0.9833776950836182,195.63597928220975,800,3.6925156116485596,0.007946352,2.2107903957366943,17.021116776413788,0.17946410179138184,0.44818717,7.351224184036255,3.464846073073028,339.6865698818001,67520000,27.72718834877014,110.54301153152674,4.271562576473584,0.005645107607197331,31.23614811897278,81.8450225303065,1.031811306340357,-1.6093257e-10,463.22054429143975
38.38021827299511,8.126502513885498,30.017850230821605,7.005336761474609,13560.505278587341,29.036097288131714,-29.79325328569868,0.44769558,65.62198710322822,0.0005,800,2.307600975036621,0.6665457730082679,0.030742703110276107,422,0.048067346,1.0832514762878418,205.45080149584845,800,3.3863470554351807,0.023907399,2.307451009750366,8.617032185129423,0.18436479568481445,0.44771224,6.898248672485352,3.647826702457833,357.8297042277074,67680000,27.71048855781555,110.0401636864111,4.671480371478956,0.005585948393218068,31.425450086593628,65.11601413272068,0.9790600884739067,3.7550926e-10,462.89252973270214
42.45434115722535,8.024409294128418,23.928237484170197,7.633270740509033,13592.742456674576,30.007840394973755,27.74378601109023,0.4472338,72.1701173439709,0.0005,800,2.101069927215576,0.7327317254239264,0.029908409282672674,423,0.011681039,1.3581798076629639,199.9269788079107,800,3.3036627769470215,0.0038471953,2.1008377075195312,12.445738571169294,0.17234563827514648,0.44727245,7.381725311279297,3.550969961377915,348.2798771697401,67840000,28.44725489616394,105.17122122911631,4.413067350187588,0.005674769704399038,32.22817587852478,56.070885953455324,1.1531828377987112,-1.5497212e-10,462.40529543161864
36.180296460408115,8.51607346534729,24.295813050790905,7.621980428695679,13625.562552213669,30.720678091049194,23.409998981831837,0.44692585,62.19699754160366,0.0005,800,2.009528160095215,0.6320270111750173,0.032021583698054856,424,0.017443424,1.452258825302124,209.19902544010083,800,3.387586832046509,0.0104330145,2.009389638900757,21.784669340313485,0.2586362361907959,0.44695908,7.103700160980225,3.712843712160371,364.14549527398003,68000000,28.94987177848816,108.12614084510346,4.790750944298902,0.005243922681164481,32.80139756202698,64.85693379059516,0.985813170702125,-6.7353234e-10,465.7796230717813
38.39810819475983,8.134540557861328,27.800013858583984,7.345670223236084,13657.47907781601,29.673505306243896,3.0907889592542697,0.44673103,65.70078354071129,0.0005,800,2.122115135192871,0.6674401780516812,0.031711077226734066,425,0.01718239,1.2187285423278809,200.35440410003577,800,3.385129928588867,0.010711381,2.12198805809021,14.322485686163304,0.1624157428741455,0.4468335,7.068313360214233,3.54678874347832,347.78618678636013,68160000,28.257593154907227,106.31310091814639,4.511207287594164,0.005511689875984004,31.90581488609314,80.21678773092037,1.0226016880918969,2.8014194e-10,451.0988714372307
39.134061863294576,7.6431872844696045,24.401984072100003,7.1407482624053955,13688.74990439415,28.95560908317566,-30.285520422255054,0.44624275,66.7434416299288,0.0005,800,2.2422597408294678,0.6779443104438903,0.031831794740520836,426,0.017256739,1.7502589225769043,202.10287439375577,800,3.2030341625213623,0.0080882665,2.2421326637268066,24.83957168583825,0.21496176719665527,0.4464246,6.721051216125488,3.5865226140306325,351.6320472617614,68320000,26.959876537322998,103.58453487395973,4.5779458709137195,0.005406708445196128,31.26114797592163,69.2933102007096,1.0619315744445337,3.8743025e-10,462.1637599220834
39.07139354147406,8.165666341781616,27.007730659654882,6.574372291564941,13719.851714611053,28.970404148101807,-1.417660293418034,0.44572514,66.67086471887484,0.0005,800,2.0548999309539795,0.6771535159848188,0.031154375606223122,427,0.0383493,1.6854395866394043,201.3385347375992,800,3.396117687225342,0.014205605,2.054745674133301,20.482286346269046,0.14864516258239746,0.4457882,6.350491046905518,3.568074182966297,349.90995622242457,68480000,27.112457990646362,108.4125285246819,4.58941971858543,0.0054857690002722065,31.094262838363647,78.53064332622465,1.0063122447957538,9.536745e-10,465.5492982066391
38.453107890363725,8.116610765457153,23.292288980156847,7.535806655883789,13752.033876895905,29.941545486450195,-39.942954760119925,0.44529513,65.58443681669297,0.0005,800,2.0999467372894287,0.6662225487674335,0.031080365760957837,428,0.009153358,1.640171766281128,203.95754655520406,800,3.0906431674957275,0.0047286013,2.0996203422546387,22.268864352967242,0.18844819068908691,0.44532955,7.093899965286255,3.6174245448078706,354.79890373484835,68640000,28.08511757850647,105.76757808500126,4.6277600273300115,0.005348607259119952,32.17253351211548,69.30063012925235,1.064326653003558,-6.258487e-10,472.38641722961563
38.33547830621033,7.737371921539307,24.467343613756448,7.469635725021362,13783.99551820755,29.86833357810974,2.860526885428106,0.44507414,65.51379177376562,0.0005,800,1.9939966201782227,0.6654955283629572,0.030818570615529894,429,0.0008029396,1.8661575317382812,201.1319537691289,800,3.204042911529541,0.0029826916,1.993884801864624,19.26521771920498,0.18178892135620117,0.44509497,7.358358860015869,3.554625738934033,348.55024286269486,68800000,27.787806510925293,104.06588556124127,4.421667130156966,0.005381907647015348,31.953837633132935,77.57286359282634,1.0536261534945413,4.5299525e-10,462.0847833573491
37.850485193523596,8.082393407821655,23.02246718079269,7.579246759414673,13815.974840641022,29.80353593826294,-18.571802598074363,0.44491255,64.78143627845408,0.0005,800,2.103580951690674,0.658105207740184,0.03098032560526031,430,-0.002981583,1.200361967086792,206.29016207960663,800,3.5779757499694824,0.0022935125,2.1033413410186768,24.994949477594524,0.18600916862487793,0.44481272,7.061359405517578,3.658089233634313,358.81904973212676,68960000,28.38680624961853,105.7749174476018,4.665719722262082,0.005319699635710133,31.9697687625885,66.98918229458671,1.0401335576887196,6.7651273e-10,458.5024073104137
39.696404515532265,7.744886159896851,23.568168925770983,7.397076368331909,13846.90108036995,28.832001209259033,-16.984163258663017,0.44444427,67.69467901260927,0.0005,800,1.9807755947113037,0.6874816671092296,0.0307376148337251,431,-0.003952078,1.413545846939087,202.0103997174251,800,3.1735756397247314,0.0019363047,1.9806385040283203,26.694014636994428,0.17844653129577637,0.4444869,6.82278847694397,3.578324066418963,350.9241323650635,69120000,27.210286378860474,103.35394813043742,4.484131255924442,0.00543583867599468,30.91731548309326,69.54765287033779,1.068567958097018,1.8626452e-10,465.38206471497597
35.54775007800791,8.032907724380493,24.030554298802443,7.040493488311768,13878.372065067291,29.301922082901,-15.999754550634195,0.44390333,61.114865137389295,0.0005,800,2.06119966506958,0.6210599252625694,0.03114436101327309,432,0.00580916,1.4421205520629883,208.8400975862838,800,3.4683897495269775,0.0045204586,2.0610649585723877,18.914303387680896,0.2190568447113037,0.44397345,6.988971948623657,3.7039003196940903,363.3546705800836,69280000,27.613308668136597,103.26382543294932,4.825284153243742,0.005202747175708306,31.44986128807068,74.04758961018165,0.9562086812696371,-5.036592e-10,467.84491780135346
37.11675122151281,8.200632810592651,24.12893354842305,7.322981595993042,13910.65825343132,30.053431272506714,31.09301780300497,0.4435771,63.681142328515655,0.0005,800,2.126796245574951,0.6470019573704587,0.03077720257721412,433,-0.0002771432,1.6474521160125732,207.9684766057388,800,3.2292561531066895,0.0020132302,2.126682996749878,22.706922730947316,0.21084880828857422,0.44368002,7.318518400192261,3.693291797348923,362.35290209267157,69440000,28.14181399345398,106.46357028208998,4.745272496590956,0.00528546563710157,32.277647256851196,61.918843210079224,1.033197952278799,-1.5497209e-09,461.2996615898447
42.03068945387001,7.574366092681885,22.383058073988277,7.069994688034058,13942.010370016098,29.199825286865234,3.6932819334304385,0.44330618,71.28737035539622,0.0005,800,2.0469377040863037,0.7237921399188074,0.0296200426943375,434,0.0077256816,1.8212075233459473,198.91310185067857,800,3.1652815341949463,0.0037040995,2.0467967987060547,18.588130992582318,0.20309042930603027,0.44343475,7.044535875320435,3.5270353711827878,345.9612745764844,69600000,27.14079713821411,107.23629826617254,4.324415617344207,0.005501862712893154,31.345129013061523,62.96040766017087,1.1852152674503613,-5.841255e-10,457.86678951509725
39.7096526978393,7.813214302062988,22.96822646103294,7.3041393756866455,13974.661677122116,30.205363273620605,1.7809044468349637,0.4431727,67.62049636123304,0.0005,800,2.3591737747192383,0.6868099146533229,0.029868643951594852,435,0.004260489,1.9324336051940918,199.42391683911367,800,3.295860767364502,0.0033524581,2.3590099811553955,17.20011288327103,0.2547118663787842,0.44311702,7.255098342895508,3.5284236431161204,346.0492176181448,69760000,27.97716450691223,102.3317770201364,4.374334655927185,0.0053987106703243986,32.64312744140625,74.13114195688267,1.1099875449160888,1.0728834e-09,453.0859081551325
42.90848489699078,7.300039291381836,23.442295645470757,7.363143444061279,14005.980803012848,28.77001976966858,5.113888929326357,0.4426511,72.72563730289852,0.0005,800,2.4476847648620605,0.7383157153781429,0.029803525697772257,436,0.005981513,1.1999449729919434,197.32170407267486,800,3.2080891132354736,0.0041802,2.4475581645965576,22.696031084163224,0.22567367553710938,0.44278973,7.053252935409546,3.494548802099898,342.6828425541712,69920000,27.287022352218628,104.49898864358153,4.206852014485876,0.00558449118464755,31.30567479133606,66.72726595736744,1.1758707144474252,-7.9274187e-10,456.63297483049513
35.711720691200874,7.7956178188323975,24.122957095873165,6.947309494018555,14037.495229005814,29.04582166671753,-2.2419852516250764,0.44252324,61.32863643562061,0.0005,800,2.37343168258667,0.6232347917412324,0.03091754459411255,437,0.001085225,2.0043692588806152,210.77199553657545,800,3.1165335178375244,0.003325188,2.3730721473693848,23.160646491175022,0.1785907745361328,0.44264087,6.311193943023682,3.7420525435994256,367.1645540363352,70080000,26.831768035888672,103.35795353391394,4.82107715770512,0.0052005850328160986,31.50281047821045,65.49189108157465,1.0041211084405446,-2.2530555e-09,455.7979853784135
41.44678442136901,7.184683322906494,24.681138641273865,6.731389045715332,14067.761528015137,27.67694640159607,2.517314617414276,0.4423246,70.46758895507193,0.0005,800,2.5063371658325195,0.7155032001346173,0.029622492391667896,438,0.0037133733,1.6900503635406494,203.49782903302955,800,3.0366785526275635,0.0026243224,2.5062263011932373,13.73506539864957,0.21604180335998535,0.44240695,6.414773225784302,3.6102498463067487,354.1734478438481,70240000,25.743051767349243,107.62050656767104,4.458129345754548,0.005525540422899049,30.25517201423645,59.10019020265239,1.1121365952852833,-1.052022e-09,459.54167266384144
37.186530029302304,7.114206075668335,25.759323064502095,7.351016521453857,14098.521250724792,28.07574462890625,-34.180344343750406,0.44238126,63.60722514826647,0.0005,800,2.6098785400390625,0.646232259229226,0.031004424015672986,439,0.0049246387,1.5024487972259521,209.70128626328355,800,3.137387752532959,0.00542334,2.609760046005249,20.86484208938657,0.19320917129516602,0.4424081,6.4098522663116455,3.716511371803715,364.6329701724119,70400000,26.32703971862793,105.25990817600999,4.703028077541348,0.005324390789014633,30.747949361801147,65.11734354905957,1.0038573433490503,3.0994413e-10,454.53337079113106
34.045684045456184,7.38156533241272,22.702434038386315,6.903016567230225,14130.07219529152,28.941575527191162,19.419849933416696,0.44220608,58.63160665469175,0.0005,800,2.5019288063049316,0.5959756123667186,0.03160869588890233,440,0.010511047,2.3233602046966553,216.5756827987343,800,3.258152484893799,0.00396714,2.501547336578369,22.656817258359926,0.12543940544128418,0.44221014,6.803302526473999,3.8482725931494968,377.6683226043022,70560000,26.462372541427612,103.55763709838719,5.085767953132918,0.004985066341744706,31.53864049911499,57.289934579146184,0.963767863524252,-8.463859e-10,454.52383256507966
39.15148592976005,7.457564353942871,24.971892954534617,6.646684885025024,14161.441943883896,28.515586614608765,6.524109691280286,0.44174016,66.88116932291214,0.0005,800,2.7354907989501953,0.6792414954112553,0.03085827070898902,441,0.0073376726,0.917621374130249,204.2176869022726,800,4.134121656417847,0.0045357505,2.7313358783721924,16.58632371146428,0.16493701934814453,0.44191155,6.394293785095215,3.619790954076738,355.07986640345916,70720000,27.384696006774902,103.57777271482688,4.585221975632249,0.0054060066627209915,31.35638928413391,67.2607303152996,1.0930017863028312,-1.8835067e-09,461.9621576033891
35.61950494324114,7.297523260116577,25.931418673951633,7.041385173797607,14192.294697284698,28.353121757507324,-43.913106509860306,0.44167396,61.22485413035496,0.0005,800,2.397101879119873,0.6221319450206632,0.03097843054620875,442,0.014299959,1.0423104763031006,211.5838143867069,800,3.4645557403564453,0.0082813995,2.3969621658325195,17.270991775085722,0.43552231788635254,0.44171765,6.237533330917358,3.7565322847885283,368.5477634784144,70880000,26.817317485809326,107.88767083014108,4.875280193620678,0.005222600813571886,30.84411072731018,61.559673116829956,0.9602192789426585,-1.448393e-09,455.39125910519533
39.55564653602453,7.226954698562622,23.206858620843423,6.84429931640625,14223.47692155838,28.53092098236084,1.7966240297050522,0.4414084,67.49116064513596,0.0005,800,2.561408281326294,0.685393147574265,0.03011965197693016,443,0.02920162,1.4259974956512451,205.07261093465638,800,3.3766908645629883,0.007463748,2.561187505722046,21.175810159663694,0.20965099334716797,0.4414303,6.638050556182861,3.632937264743472,356.41431014927076,71040000,26.8628888130188,107.15956408485522,4.522960723114503,0.005384425257508466,31.171964168548584,61.80709359361763,1.0880632099281076,5.066395e-10,456.8466465789791
41.26846783458027,7.5557286739349365,24.66550704627703,6.79744815826416,14254.451358318329,28.572371006011963,-53.14808269765095,0.44093645,70.37443351306233,0.0005,800,2.317594289779663,0.7144491811063397,0.02931119169721987,444,0.017314576,1.6965007781982422,200.78025168951757,800,3.393707752227783,0.007953766,2.317479372024536,25.090103656192472,0.17245745658874512,0.44101268,6.5395731925964355,3.5562259614760885,348.8481598044982,71200000,26.670581817626953,104.85972468883561,4.370825521729511,0.0055154013245015026,30.965513706207275,69.17938132196637,1.1147210372991014,1.1265279e-09,452.765968425124
35.894297412522434,7.516109466552734,22.301960521795564,6.7909181118011475,14285.795608997345,28.578792333602905,29.530951192384418,0.44072402,61.69414796568438,0.0005,800,2.681612014770508,0.6267554210554525,0.030692193327766085,445,0.012581657,1.9224693775177002,212.60371723281548,800,3.308342218399048,0.003175993,2.674365282058716,21.02657716827169,0.18231797218322754,0.44074076,6.570132493972778,3.7757492053312336,370.5395130890727,71360000,26.431917190551758,101.87971755421637,4.916564962016752,0.005070119934492093,31.337583780288696,59.39041695022759,0.98851785717357,-2.3245808e-10,455.0818213147289
35.36519790589432,7.309243440628052,23.56247074959249,6.617407560348511,14316.879997253418,28.68519377708435,17.316488936579965,0.44050097,60.91909461598234,0.0005,800,2.312028408050537,0.6189543398227062,0.030075252134013825,446,0.0434885,1.6885802745819092,212.41295843219987,800,3.150078296661377,0.01802923,2.3116893768310547,11.998436154465836,0.21567153930664062,0.44046363,7.039719820022583,3.7692960222754475,370.01488481388765,71520000,26.736368656158447,101.43731097154678,4.922651485482985,0.005115803479605518,31.07537603378296,59.21560189009322,0.9725600525175077,-1.1205673e-09,460.83081736915216
38.73060705911664,7.240880012512207,18.886133393134294,6.92396092414856,14347.743963003159,28.14875078201294,-0.5569066376397394,0.439953,66.04851338152633,0.0005,800,2.5468289852142334,0.6707412246168064,0.029926864010856022,447,0.021814154,1.4987728595733643,206.84554474922007,800,3.3014168739318848,0.009740984,2.5463995933532715,29.01923686792152,0.44451165199279785,0.43988815,6.436448812484741,3.6661470919794708,359.69089889994325,71680000,26.162754774093628,99.20200252546235,4.605701371499918,0.005173095368617357,30.848716497421265,61.09142652121957,1.0595920221867192,-1.9669529e-10,466.0493467652104
39.27175844721419,7.380633115768433,21.753110485815718,7.044888734817505,14379.707945346832,29.125834226608276,4.838672485433437,0.4392257,66.91114221772044,0.0005,800,2.713573932647705,0.6794401808025837,0.029533017423281047,448,0.02643177,1.8963682651519775,209.36843903739202,800,3.384453773498535,0.012107523,2.7132623195648193,14.670158086311098,0.15793848037719727,0.43927503,6.8448474407196045,3.7166957212465976,364.78349814522664,71840000,27.038076877593994,104.16263668324376,4.70507367230994,0.005343402708955839,31.94353413581848,52.837384452234915,1.0786575782836234,6.6757205e-10,454.490763230863
35.90660074965249,7.503339052200317,24.023301744623755,7.444889307022095,14411.294183969498,29.062294244766235,56.40282997041635,0.43864575,61.761732679077625,0.0005,800,2.3900203704833984,0.627503717515253,0.030094232359230907,449,0.0019989375,1.2471752166748047,213.07178727363956,800,3.4652836322784424,0.0028104368,2.3899152278900146,20.44736029593782,0.20139431953430176,0.43873718,7.131482839584351,3.7759259874376467,370.6274596662923,72000000,27.52414083480835,103.85215932932259,4.858057931401777,0.005252895314330168,31.577075958251953,58.9959502147446,1.0067102585984602,6.4373024e-10,461.67672373023527
38.35321509946311,7.470203161239624,23.851273031146178,6.880046367645264,14442.546396017075,28.557861804962158,24.16554316155289,0.43822756,65.50174653673575,0.0005,800,2.5900068283081055,0.6652086870789297,0.029682595325709184,450,0.0023779247,1.9164738655090332,210.0718331040086,800,3.2262744903564453,0.0029347406,2.589832067489624,17.273637382220937,0.19479918479919434,0.43819135,6.6208131313323975,3.727232063842081,365.77468090029674,72160000,26.416192770004272,105.80304476609443,4.760069809214431,0.005384313415587022,31.243937492370605,57.82531810194129,1.0432667546698255,4.2915344e-10,454.6000441370782
36.503357899072014,7.415455341339111,23.954779112854318,7.0193023681640625,14474.757744073868,29.28857946395874,37.08013061718295,0.4375179,62.49305881469636,0.0005,800,2.8288559913635254,0.6348304870502092,0.030088147559375906,451,-0.004750812,1.9978277683258057,212.67938295294778,800,3.4420604705810547,0.0022010286,2.8286375999450684,24.374722299003366,0.19040346145629883,0.43764895,7.011791944503784,3.771512125276568,370.1351015705368,72320000,27.070062398910522,105.61447148260237,4.863459634538576,0.0052752705789503905,32.193103551864624,57.16692347409834,0.9552824703303102,5.900861e-10,457.40033185203464
37.5817415445685,7.497152328491211,25.027790588651655,7.56777548789978,14507.476231575012,30.049238204956055,-4.703549487173457,0.4369451,64.40921044826715,0.0005,800,2.5208323001861572,0.6542625783355406,0.0290947512538953,452,-0.0040435567,1.8351061344146729,210.8339864235383,800,3.5658726692199707,0.0021531752,2.5204834938049316,24.619873725315816,0.1585862636566162,0.4371042,6.943504810333252,3.7425414619413138,367.3494547661839,72480000,28.012983798980713,105.31690289847207,4.802991729437959,0.005397604181864943,32.68887758255005,55.0969194937653,1.0414905371461465,-2.6732683e-09,452.8579329693037
38.7727010739087,7.391222238540649,23.90740683085525,7.718159437179565,14539.863230228424,29.988781929016113,-1.8563873801431594,0.43660375,66.29104016628197,0.0005,800,2.2837278842926025,0.6732946311510578,0.02905442534583464,453,-0.0034478165,1.7723791599273682,205.89123295532235,800,3.3552913665771484,0.0019731573,2.2504773139953613,15.560531413493699,0.18848109245300293,0.43654656,7.19822359085083,3.652274494737624,358.461673115688,72640000,27.915650129318237,108.21578421984424,4.648444342213398,0.005476319272506741,32.35418248176575,59.60599666380026,1.0718009350784947,2.2530555e-09,454.78445916964347
41.245011937677624,7.852202892303467,24.305294654325028,7.247149467468262,14571.248604536057,28.756256818771362,48.75418916373927,0.43601197,70.02435074302059,0.0005,800,2.4828665256500244,0.7109744083047094,0.028464998627696907,454,-0.0010241792,1.2265346050262451,202.5660069209421,800,3.4084019660949707,0.0023679705,2.482733726501465,7.405957123780545,0.18151116371154785,0.43596035,6.878183364868164,3.589258011758812,352.2447749232201,72800000,27.301060438156128,106.60467509928915,4.428669965527423,0.005609613349366344,31.375715494155884,60.716520423903816,1.1388750814023985,-8.3148494e-10,455.7876109862949
38.43467102276948,7.592204332351685,25.41562834063886,7.3010594844818115,14603.337877035141,28.867985486984253,14.233112488462881,0.43542302,65.69654889996178,0.0005,800,3.0969300270080566,0.6672743383321993,0.029280909710761353,455,0.0014632411,1.6022374629974365,209.65941719691895,800,3.262559175491333,0.0029131158,3.0967111587524414,20.382111123828803,0.21031522750854492,0.43559027,6.577880620956421,3.7211520243362264,365.3116836276666,72960000,27.02307915687561,105.6785429410307,4.770755064092666,0.00549689987575515,32.06505489349365,55.5786494533206,1.040836468688552,2.5033953e-10,460.57342315256335
38.37980025395091,7.2402448654174805,24.88699832909408,6.773272514343262,14634.89989066124,28.30444836616516,18.914300397737883,0.43533653,65.66001997982988,0.0005,800,3.125880718231201,0.6669301510600625,0.02951875825754221,456,-0.0025734454,1.5804023742675781,210.5565029487695,800,3.3349690437316895,0.0019169375,3.125725746154785,20.182750194224614,0.1979994773864746,0.43533948,7.108401536941528,3.739999830544207,367.0748150360819,73120000,26.494028329849243,103.16961181094788,4.800699903514439,0.0054790258640128415,31.554278135299683,52.25725037249657,1.0430158252739845,-2.2411348e-09,458.8138313163555
36.43910160014049,7.189175367355347,24.820221592674756,6.903658866882324,14665.412952184677,27.755089282989502,122.21268605998544,0.43499875,62.57996949824314,0.0005,800,2.675581693649292,0.6357889487384871,0.029224921958325618,457,-0.0040557375,1.4587392807006836,214.62132617770112,800,3.259801149368286,0.0011320995,2.675330877304077,20.079136510753212,0.16822052001953125,0.43485293,6.702467203140259,3.8117204439318346,374.2241378280667,73280000,26.097881317138672,104.30313376147858,4.972521771265451,0.005337719356634248,30.495288133621216,47.96005483321604,1.001206864406999,-1.072884e-10,456.1179540351403
37.97150465464929,7.616624116897583,24.615900133829317,7.046034812927246,14697.95308303833,29.530518293380737,0.9713216428988394,0.4342926,65.04335911686069,0.0005,800,2.8779349327087402,0.6606770431501862,0.02937797030829532,458,0.0056622312,1.4215977191925049,209.69267895593245,800,3.4738802909851074,0.003954909,2.87768292427063,26.192919601593886,0.21044230461120605,0.43428275,7.672811269760132,3.7211116132206343,365.1736332923418,73440000,27.869460821151733,104.41073255431247,4.785714373714113,0.005410439448157601,32.52520394325256,62.20330297536574,1.0344570858731905,-3.5762726e-11,463.00969614909286
43.74860317977629,7.734398603439331,25.84880474168676,7.150179147720337,14730.522903442383,29.34339690208435,61.58111566033358,0.43379453,74.42401866663369,0.0005,800,3.095357894897461,0.7554111307129566,0.028183923529658775,459,0.0066125705,2.0093822479248047,202.4093507346219,800,3.328927755355835,0.005367403,3.095010280609131,13.141880488948685,0.15360808372497559,0.4338001,6.834970235824585,3.588114031948386,352.0890675231721,73600000,27.13977599143982,107.81710651144692,4.370937607077174,0.005791084130220122,32.5592885017395,54.47595065823203,1.1617002073710803,8.6426744e-10,453.05372134853945
37.320256840010906,7.3210296630859375,25.13376333641887,6.85766339302063,14762.204844236374,28.652665376663208,2.3989967493624693,0.4332741,63.84874658226383,0.0005,800,2.904041051864624,0.6486224230616799,0.029935769198742305,460,-0.0010365996,2.120154857635498,211.4085894758773,800,3.2182979583740234,0.001953588,2.903897523880005,14.21247434252524,0.16259002685546875,0.4333024,6.867286920547485,3.7529518150455083,368.2577270845957,73760000,26.29464554786682,105.55866859557669,4.773093839654039,0.005398850734238481,31.674232244491577,65.42411679036073,0.9979091467373645,-2.9802327e-10,470.82742764388604
40.32070383357741,7.401554107666016,25.318178454813438,6.988496780395508,14793.534719705582,28.496456146240234,-24.489344379074243,0.4328072,68.75122040223773,0.0005,800,2.7165110111236572,0.6981492029923034,0.03020931013732032,461,-0.0019421786,1.7745656967163086,206.43032506345233,800,3.205418109893799,0.0015316879,2.716085433959961,19.98425961911983,0.17745113372802734,0.4328549,6.906527280807495,3.658117100749037,358.779301285852,73920000,26.483452320098877,105.17370466209017,4.537257382726451,0.005576875418741675,31.309799671173096,62.34136546669536,1.0915518469614176,-7.927417e-10,459.9187770342956
36.574460028586216,7.731754779815674,24.199848119200624,6.727956056594849,14825.261618614197,28.72186779975891,-10.922505773525224,0.43244994,62.81970193944562,0.0005,800,2.861637830734253,0.6382732405000392,0.03030191256421769,462,-0.0037446343,1.6019792556762695,214.03136967237077,800,3.4903345108032227,0.0019074682,2.8614861965179443,19.055027782062123,0.2047102451324463,0.43252325,6.730813264846802,3.7986112691032465,372.80432197529603,74080000,26.861544132232666,106.00524370061012,4.905672748261482,0.00531529771276992,31.720133543014526,60.68284656231168,1.0127410927742992,3.7550935e-10,470.3133098256923
43.518394650321994,6.942876815795898,23.7084211978741,7.104334354400635,14856.863094568253,28.39385724067688,16.99088820855674,0.4320521,73.90550925122432,0.0005,800,3.0425357818603516,0.7501858870222049,0.028757794930851777,463,0.005489282,1.7727587223052979,202.23443585177577,800,3.5063047409057617,0.0048358995,3.042386770248413,25.94830306518926,0.14484310150146484,0.43218452,6.791327953338623,3.5852612346438675,351.6885743517604,74240000,26.44161081314087,105.2028945392269,4.354328606901025,0.005727105584669158,31.576584577560425,62.2821601083308,1.1727329770043051,-4.678964e-10,455.3395607348859
37.8262750448452,7.731935262680054,26.44386225232239,7.04085111618042,14889.160680532455,29.22329068183899,4.402991905438375,0.43177298,64.86671179423404,0.0005,800,2.962299346923828,0.6589647753102856,0.028808459442940772,464,0.020911293,1.958008050918579,210.45533482711923,800,3.5742363929748535,0.007700025,2.96219801902771,15.638061746754634,0.18381857872009277,0.43173558,6.664837121963501,3.7283569273497297,365.96509407522285,74400000,27.05638027191162,106.8599826718072,4.751511294411911,0.005502652353102537,32.28763151168823,63.981043578055505,1.004578630122941,-8.702279e-10,462.24742136790815
39.81879214566893,7.748796224594116,23.84871194871473,7.20042085647583,14921.292195796967,29.172308921813965,-3.15690892506093,0.43124977,68.04786101925225,0.0005,800,2.8777031898498535,0.6910526498971958,0.028767415257595803,465,0.02113122,1.7694828510284424,207.84821180578166,800,3.378176212310791,0.00724708,2.8775863647460938,25.94217502116705,0.19760560989379883,0.4312596,6.707549333572388,3.689798854823978,362.14457345725435,74560000,27.152180910110474,105.10578218420561,4.672297626738223,0.005518832140113588,32.121726751327515,57.0052126387494,1.0857341784627916,-5.7518484e-10,458.36782931499346
40.76870522502109,7.346706867218018,24.65854289354486,7.046431303024292,14952.532639741898,28.347567319869995,10.663015087375564,0.43092412,69.35621065824147,0.0005,800,2.760388135910034,0.704237719647943,0.028723607241530478,466,0.057635497,1.5164368152618408,204.9470769139754,800,3.224313259124756,0.022473594,2.7599077224731445,17.000963203938436,0.17453408241271973,0.43085217,6.915226459503174,3.6378774970421253,356.99234339510156,74720000,26.62805938720703,104.0182858273376,4.5138055300890745,0.005584456372927715,31.231675148010254,57.92017696432843,1.1135282234515353,1.8328429e-09,456.34003475448037
36.27162666131821,7.886020660400391,20.661187509916886,7.257328271865845,14985.109808206558,29.266277074813843,-25.16049232700685,0.43021515,61.97175769940992,0.0005,800,2.9812941551208496,0.629616984859059,0.02990910010438784,467,0.024098264,1.3387868404388428,213.05218997946525,800,3.1483314037323,0.011179918,2.981066942214966,17.334004925084244,0.2144944667816162,0.430322,6.65668511390686,3.7854800078368402,371.61136348094936,74880000,27.681334018707275,96.37766658651141,4.851414718036067,0.005144876277630479,32.51855254173279,51.41881734717118,0.9948022794612504,8.5830704e-10,458.97950644603213
37.18967185385685,8.020782470703125,19.011550126240415,6.371816158294678,15017.318003416061,28.80376148223877,30.78352421970538,0.43002677,63.25989240738213,0.0005,800,3.2743892669677734,0.6425894456240991,0.02948377702148364,468,0.020474803,2.0001068115234375,211.12415757419177,800,2.9795196056365967,0.006390394,3.274165630340576,20.022347878630182,0.15314674377441406,0.43000937,7.002240419387817,3.744711725526095,367.5269000565825,75040000,26.61361861228943,94.146620301237,4.665903732590401,0.0051089180932054985,32.19781541824341,52.825188637041634,1.0108639899903955,-1.2338163e-09,466.5048732457162
34.39176111823294,7.574788331985474,18.77434129271998,6.513636589050293,15048.028064012527,27.705158710479736,-9.63539812974409,0.42958778,58.87470273136063,0.0005,800,2.853868007659912,0.5983271336437672,0.02947749906900239,469,0.009819233,1.8997745513916016,213.99299435384614,800,3.002312421798706,0.004725302,2.853740692138672,24.440099774943917,0.20607471466064453,0.4296641,6.530652284622192,3.79842612271657,372.9015173834286,75200000,25.570919036865234,89.89730350078254,4.894440123819697,0.0049320797946143915,30.703028678894043,54.454397303183036,0.9468913653932844,-1.6182662e-09,461.0495192908901
33.72449572785843,7.955772161483765,19.382730780465504,6.535561561584473,15080.091653585434,28.901198863983154,-13.207637861556869,0.42908785,57.6419879484448,0.0005,800,3.009831428527832,0.5858643081609247,0.029306320938168227,470,0.0055918978,1.727504014968872,214.5794875181323,800,3.1152877807617188,0.0031694188,3.0097198486328125,22.153900526071663,0.15858221054077148,0.4293418,7.1887476444244385,3.8072716695691837,373.875265469702,75360000,26.98338508605957,95.2746408622883,4.9576488303700845,0.004867105996216112,32.018953800201416,54.71169999847065,0.9068577715674563,1.579523e-09,471.4184156422377
36.11421213287011,7.904977321624756,18.568565417912662,6.581517934799194,15111.868914604187,28.842009782791138,7.131819066966899,0.42889908,61.31418528970593,0.0005,800,2.8721160888671875,0.622947335553512,0.029139355909804127,471,0.00029546837,1.6199538707733154,211.54401732004487,800,3.2810404300689697,0.0027325575,2.8719234466552734,19.763910847452866,0.21954751014709473,0.42894694,7.168494462966919,3.7577412753562442,368.90703387892574,75520000,26.971590042114258,94.68720284022814,4.790668387595677,0.004994081198810586,31.770751237869263,54.403133349955624,0.938742482174761,-1.6093249e-10,457.1999292547654
36.835020482749485,7.46887469291687,19.033413182419203,6.562313795089722,15142.796940803528,27.955936908721924,20.477696725230125,0.42844555,62.506391824408276,0.0005,800,2.855297803878784,0.6350199477112415,0.02819067037539919,472,0.0046671494,1.4731779098510742,207.90227755754074,800,2.9947941303253174,0.0036422443,2.8551831245422363,19.74912387868934,0.24205803871154785,0.42849573,6.761111259460449,3.688073355767635,362.06670508452703,75680000,26.216206550598145,90.40694845979094,4.567590255466132,0.0050631890119161044,30.91973614692688,51.50941671486052,0.9649911599110302,1.5437603e-09,460.4609552473048
32.0696724728766,7.81781268119812,17.137173474720168,6.984827756881714,15175.222565889359,29.34124779701233,16.47455513982675,0.4280414,55.06768173327764,0.0005,800,3.0225117206573486,0.5597930846388515,0.029432402909244315,473,0.008773861,1.3298466205596924,218.60567362588188,800,3.066558599472046,0.0048873713,3.022256851196289,23.208138604930532,0.21882057189941406,0.42801067,7.594397783279419,3.8821572352949456,381.2961689543592,75840000,27.741616010665894,90.47279224823953,5.051886590256933,0.004643579028241995,32.41884660720825,49.07911130431708,0.8396546716416554,-3.695489e-10,471.35186579669045
35.801389200664644,7.354259014129639,20.132172891605087,6.554216384887695,15205.654857873917,27.74479651451111,11.090882547812393,0.42746615,60.92781043725527,0.0005,800,2.5535759925842285,0.6190647151866426,0.028554721485729136,474,0.04020029,1.2725627422332764,210.24308976845626,800,2.904453754425049,0.015620272,2.553347587585449,13.25042650701671,0.1761457920074463,0.42745176,7.297532796859741,3.730996146669486,366.30163724825564,76000000,26.260340213775635,98.44993980314536,4.699811343801869,0.005073609888782004,30.41244411468506,52.87116526662333,0.9559373327541638,1.1086464e-09,461.071633733325
34.999466420813704,7.703745603561401,16.066319895075814,6.859382390975952,15237.230756759644,28.985421895980835,38.62528138424897,0.426963,59.46806889611933,0.0005,800,2.370664596557617,0.6042734921632181,0.028550584345315863,475,0.043223657,1.4921104907989502,211.56682878053184,800,3.6582016944885254,0.017099744,2.3704025745391846,24.554282754581905,0.19431304931640625,0.42703792,6.878928899765015,3.7508911658505757,368.2985709111708,76160000,27.266822814941406,90.28369587943341,4.758222586543505,0.004872480260964402,31.56407141685486,50.58471934750507,0.8287626269586755,5.4240223e-10,460.5918135734032
37.20594485220386,8.053579092025757,12.42371193000576,7.052390813827515,15268.559051513672,28.85913348197937,47.11952358233068,0.42651564,62.78794514966264,0.0005,800,2.391741991043091,0.6378241921198774,0.027975298680578502,476,0.030658426,1.4460437297821045,203.62599026836978,800,3.136331558227539,0.0111263,2.3915247917175293,31.46090117590827,0.16429662704467773,0.42663822,6.935585975646973,3.613215455669701,354.7046138195151,76320000,27.213335752487183,85.21923382623955,4.520323891030898,0.004926212186329659,31.309351444244385,52.22360219544104,0.7498324740520556,4.410742e-10,455.6509365400008
33.9245904800112,7.951107978820801,14.023256409342595,7.000136852264404,15300.044224977493,29.01976990699768,-26.53142800585777,0.42617533,57.87707876093569,0.0005,800,2.3588175773620605,0.5881107568427538,0.029991490182129647,477,0.012699994,1.8281819820404053,213.67574545702865,800,3.274733781814575,0.0033914864,2.358670711517334,24.59893711935247,0.14752817153930664,0.42622817,6.790407419204712,3.7926827838458266,372.344170671423,76480000,27.019753456115723,87.08755953175384,4.927787996031683,0.004690317018183951,31.478275299072266,55.43938921547887,0.7355350335062986,1.3589857e-09,460.2652384426102
33.71945722983303,8.148119688034058,14.502353646792166,6.948836326599121,15331.185790538788,28.81509256362915,-38.16682961762751,0.4259203,57.64012246796609,0.0005,800,2.2003366947174072,0.5857102186601425,0.028564890051706825,478,0.0024719352,1.2458131313323975,212.38486480743344,800,3.3152425289154053,0.0030031833,2.2001349925994873,28.623130613210815,0.1638484001159668,0.42586002,6.968799829483032,3.7694355011600216,370.2352533164328,76640000,27.374386310577393,85.38223763919737,4.943007523633172,0.004665672520004987,31.1315336227417,57.48063477649159,0.7668349501033919,-2.4437905e-09,463.4430166733092
34.92111503457127,7.107481002807617,14.139432390422881,7.692523956298828,15363.539937734604,29.632124662399292,11.568899039860653,0.4257956,59.433570946348226,0.0005,800,2.60520339012146,0.6038487738458808,0.029660273056831107,479,0.006607529,2.1334164142608643,209.04274552216148,800,3.4582626819610596,0.0046372535,2.604654312133789,28.72316196494124,0.18131613731384277,0.42576724,6.569149971008301,3.710583217020306,364.2602706766558,76800000,27.286837100982666,89.36999096166016,4.747340004669308,0.004772971349954349,32.34668517112732,56.34239724152681,0.7459610162289656,-9.1195107e-10,453.14046201511286
36.00953382341756,7.731475830078125,14.479070123318841,7.36960244178772,15395.67673921585,29.809374570846558,30.70501436685166,0.425552,60.96399478052739,0.0005,800,2.1921029090881348,0.6192949653171345,0.029268357522182816,480,-0.0011192255,1.9659583568572998,210.01826011528297,800,3.5651166439056396,0.0030325733,2.1918997764587402,28.346510832377085,0.20692801475524902,0.42555013,6.871704816818237,3.7258200151745817,365.6948878492609,76960000,27.605550289154053,89.69571248900957,4.678063707104929,0.004833599290256934,32.12835216522217,51.58719261080254,0.761776521404138,-9.74536e-10,466.1013967401018
33.09188682956406,7.619546890258789,13.189959313588252,7.127460718154907,15427.540314674377,29.603475093841553,43.84022033513108,0.4250817,56.526505088292964,0.0005,800,2.1594107151031494,0.5744099691711486,0.030232775947891626,481,0.0023219713,2.045571804046631,217.41858971766788,800,3.5863301753997803,0.0037742392,2.159276008605957,24.871027397329772,0.20930957794189453,0.42516318,6.937500715255737,3.864650415033332,379.4307234631332,77120000,27.30622100830078,86.25567252567556,5.113492198633762,0.004535704113834373,31.855839490890503,51.830198189070806,0.6787589073194927,-3.3557412e-09,467.7798151063055
33.64741827990241,7.665203809738159,14.415982546099373,7.584920406341553,15459.601487159729,29.365339994430542,10.447495445478303,0.42476317,57.24837078749601,0.0005,800,2.5941638946533203,0.5817317194906042,0.030347688924955804,482,0.0043946197,1.9474475383758545,214.51779908357508,800,3.3595504760742188,0.002516884,2.593792676925659,26.773100228366996,0.17623019218444824,0.42473978,6.459657192230225,3.811212143637512,374.20900860619656,77280000,27.205901622772217,86.68905514600472,4.965687658321665,0.004649226123978224,32.05054497718811,53.9511611598606,0.7223788553476763,1.3709067e-09,461.4207908103703
35.12550204558559,7.758286714553833,15.031418715629538,7.892230749130249,15491.8262155056,29.82167673110962,7.630130369007095,0.42428827,59.545388890152,0.0005,800,2.276751756668091,0.6049297836703463,0.02947840155041651,483,0.0027661547,1.9483118057250977,209.7586926371068,800,3.0951318740844727,0.0036962063,2.2766034603118896,24.230913955361224,0.171492338180542,0.42433676,6.877678394317627,3.7216342564368436,365.3593640828057,77440000,27.66533589363098,85.53071834099106,4.76704380322684,0.004802381207330691,32.2098867893219,57.0785174716287,0.7666342534260541,-5.483628e-10,465.74518913290945
33.76291753679273,7.617271900177002,13.520887203876223,8.200555086135864,15523.535698890686,29.260181427001953,31.670616595265273,0.42369324,57.47975274988319,0.0005,800,2.3209099769592285,0.5840350221078191,0.030820609610541286,484,-0.0058470382,1.338801383972168,214.2934883189291,800,3.176567554473877,0.0010901683,2.3207995891571045,27.173293840757463,0.1849684715270996,0.4238387,6.666011095046997,3.808003080715584,373.8382895522225,77600000,27.706969499588013,84.71842489147603,4.9467965001604615,0.004634784855354932,31.699589252471924,54.15375097995564,0.708729103876019,2.2888182e-09,471.4024849423136
35.22531154570671,7.158782005310059,14.23321234679356,7.772482395172119,15555.830346345901,29.936911582946777,21.710628506658686,0.42324278,59.77335592451453,0.0005,800,2.22245717048645,0.6072536290306083,0.029073256881891687,485,-0.0023529062,1.9675345420837402,209.05497064898512,800,3.4947547912597656,0.0020605545,2.2223141193389893,27.259419825527715,0.24689292907714844,0.42332423,7.230779409408569,3.7087046814017586,364.1561422691476,77760000,27.690726041793823,83.42679105131336,4.66983592495956,0.004793657483494918,32.28668260574341,54.85745991837442,0.7779199914783314,6.467103e-10,455.8987072574486
33.66522401947006,7.421670436859131,15.000511635598102,7.382751226425171,15587.77308511734,28.99312663078308,31.416234471277424,0.42280778,57.45646269669318,0.0005,800,2.8300621509552,0.583807192846315,0.03018323198973099,486,-0.0034619584,1.931222677230835,214.36593030423097,800,3.404273271560669,0.0016452493,2.8298184871673584,27.80693234610377,0.1670527458190918,0.42281783,6.611192464828491,3.8100460921021586,374.0280653301961,77920000,26.862110376358032,86.65127912032845,4.948234598278921,0.0046749774426308,31.931922435760498,53.79776510965366,0.7929969816961193,-4.5299542e-10,471.0136777570555
35.20844297760144,7.725370168685913,15.29932336468259,7.567216634750366,15619.81724190712,29.191327571868896,15.338678270153538,0.42212948,59.91627073365528,0.0005,800,2.78645658493042,0.6086835500311109,0.02958624168346046,487,-0.0049082143,1.78141450881958,210.2648114222573,800,3.629500150680542,0.0016265515,2.7862050533294678,28.272817582067727,0.18145513534545898,0.42227408,6.194911003112793,3.73402801700693,366.6251420089076,78080000,27.197515726089478,89.28957645657803,4.765576474179868,0.00483973582462531,32.03240394592285,56.3441579207938,0.8212624591537631,1.6093256e-10,460.3546714294125
36.724064610266396,7.345375299453735,14.538469505142853,7.3992063999176025,15651.636941671371,28.88536548614502,-21.196453378598452,0.42167804,62.05460787760265,0.0005,800,2.7918035984039307,0.6303203248176423,0.029547498446533177,488,-0.0057006106,1.7285869121551514,207.6752492302451,800,3.3313231468200684,0.0012362611,2.791221857070923,25.93159707120828,0.20920634269714355,0.42172793,6.8551247119903564,3.689323406275417,362.17298799565526,78240000,26.917583465576172,86.77482863639455,4.625345072303245,0.004909795282537082,31.802672386169434,54.15213509252553,0.8307336753139231,-7.9870227e-10,466.65035009061046
37.26269183662255,7.423861503601074,14.4938750818228,7.242950677871704,15683.680496692657,29.064530849456787,111.6794645361996,0.42117342,62.926534609064944,0.0005,800,2.873147487640381,0.6391242137816877,0.029284769496660416,489,-0.002835232,1.5576765537261963,208.3055275255731,800,3.7425730228424072,0.0017474396,2.8729348182678223,28.38062852059974,0.33774280548095703,0.42122796,6.577157020568848,3.6974088550888125,363.0056269121784,78400000,27.131137371063232,86.11458792180035,4.579640551468609,0.004937310828645015,32.03626847267151,48.896929479979434,0.8405106591499916,-1.0728837e-09,470.0604629061657
32.15459767427935,7.616683006286621,14.80857432945332,7.384352684020996,15715.478929281235,29.12545609474182,27.552046518839962,0.42074388,55.16543557191497,0.0005,800,2.570722818374634,0.5606130251792936,0.031863776872779304,490,-0.0011811752,1.7348244190216064,220.25632666618054,800,3.6557955741882324,0.0019184111,2.5705676078796387,17.954831018652605,0.24730443954467773,0.42079228,5.78547215461731,3.915597215912842,384.36521947271626,78560000,27.095807552337646,84.07242860619294,5.2112189047630215,0.004526829510283756,31.78682279586792,52.57454609695552,0.7699896944499646,2.324581e-10,470.57046937892886
34.56599316367502,7.214247941970825,14.75804968290008,7.918100357055664,15747.272785425186,28.99963617324829,6.035509448632714,0.42029604,58.824120858618855,0.0005,800,2.6617817878723145,0.597628376258373,0.029764682026155925,491,-0.0036165393,1.4862689971923828,213.5877130164898,800,3.532320022583008,0.0023119426,2.661641836166382,20.44827811668004,0.17395663261413574,0.4203513,5.9913649559021,3.7964249455753007,372.7306199908342,78720000,27.31157374382019,90.05911690279682,4.874321151870214,0.004737895798824355,31.78176236152649,53.33395188995291,0.7710043258260469,7.152557e-10,465.04933421740924
35.09497258424586,6.847123146057129,14.547084119230082,7.195103406906128,15777.550138235092,27.807413339614868,-10.475205321049494,0.4199737,59.53938341947167,0.0005,800,2.29485821723938,0.6048722518234284,0.030958705059827254,492,-0.0046431436,1.6018640995025635,211.88987132527257,800,3.5322508811950684,0.0015765618,2.2947182655334473,29.17887270581887,0.4395570755004883,0.41995823,6.084872484207153,3.7688633271365592,369.8964172660208,78880000,25.727954626083374,86.13181274984947,4.839327278544894,0.004775203714204036,30.248332262039185,57.116014625694035,0.8012442198370903,-1.1831521e-09,465.81808121084845
35.51732354769919,7.459081411361694,14.515165785210398,8.281458616256714,15810.20811009407,29.951228380203247,60.029946138458875,0.4195339,60.26147074036449,0.0005,800,2.5654282569885254,0.6121622678172371,0.03034005682564639,493,-0.0049671503,1.270723581314087,211.68255198872347,800,4.4375319480896,0.0015500884,2.5653133392333984,22.170876467178413,0.18227410316467285,0.41953394,6.266561031341553,3.7613295558690947,369.24187045025957,79040000,28.4657564163208,86.79407365517545,4.776329890226962,0.004821461265230635,32.64029860496521,48.98878429027757,0.7644273675400887,7.9870216e-10,471.17257849007655
31.893897028319742,7.319052219390869,14.272495764229198,7.622190713882446,15842.083239078522,29.396989583969116,37.572289154121854,0.418811,54.70544554962593,0.0005,800,2.369905710220337,0.5559347958102573,0.03156157587057358,494,-0.0036880742,1.6836159229278564,221.7285006875861,800,3.841259479522705,0.0014226583,2.3696084022521973,27.41193966575647,0.17316412925720215,0.4189246,6.546839475631714,3.9401927410693984,386.8149231247884,79200000,27.512065172195435,85.05897199465544,5.154081369646158,0.0045286959486203465,31.86766815185547,53.17600909622987,0.7231185572639237,6.437303e-10,465.5428481583301
33.34650878672459,6.65307354927063,14.519545828628562,7.696150541305542,15873.706404924393,29.236030340194702,29.82317905038707,0.4181491,56.967904309957646,0.0005,800,2.2605416774749756,0.5788224332384251,0.03148180902467686,495,-0.005506903,2.0201539993286133,217.81928752419418,800,3.665188789367676,0.0013802372,2.260413646697998,24.696924828197076,0.16871404647827148,0.41827682,7.00036096572876,3.8717915081321705,380.13461738996705,79360000,27.014039754867554,84.82346229988771,5.060697572789919,0.0046701905146521935,31.614330291748047,52.76880534891323,0.7410648630777378,1.7285349e-09,463.56060425996424
33.577504603919735,7.363698720932007,15.624014972791201,7.574871301651001,15905.831780672073,29.670662879943848,48.622794556404614,0.4175404,57.30144959705438,0.0005,800,2.2558844089508057,0.582234515276252,0.031486306546441606,496,-0.005004748,2.099318504333496,215.8389012403737,800,3.6853888034820557,0.0022052913,2.255627393722534,24.92601838912343,0.16444110870361328,0.41757518,6.4419028759002686,3.8355762576292647,376.51677197852825,79520000,27.377442121505737,87.97055723860457,4.925383504979831,0.004730709537476988,32.08100700378418,53.86530781686311,0.7787516227420622,-1.8000602e-09,464.7589840108451
32.58637299493456,7.135333299636841,16.201681234665205,7.6158130168914795,15938.020762205124,29.464754581451416,-21.316059983353167,0.41684103,55.72834291640262,0.0005,800,2.579617738723755,0.5663052127604846,0.031040706861320357,497,0.015736414,2.2790393829345703,218.62113935742764,800,3.745231866836548,0.008691272,2.5794777870178223,22.23500941794049,0.2081890106201172,0.41695476,6.419398069381714,3.8874027062616996,381.68640532411723,79680000,26.944711208343506,87.64645939999095,5.122336958912681,0.004658039905275867,32.18217134475708,52.02607351843241,0.7614682946715859,-5.662426e-11,464.0571512134875
34.526704628347545,7.234475135803223,19.42217289145128,7.502840280532837,15969.614544391632,29.096906900405884,2.421244625071175,0.416474,58.8087330305503,0.0005,800,2.321164131164551,0.5974657929841495,0.030331566670418846,498,0.017261475,1.5423121452331543,213.33452304295136,800,3.8450546264648438,0.007658611,2.321037530899048,21.303702852655693,0.22699618339538574,0.41660362,6.606918573379517,3.7911263080999613,372.117222569608,79840000,27.307831048965454,92.03345684701618,4.791848664904122,0.004920932640846486,31.58022689819336,52.658959674691815,0.9032746529282708,-1.1086464e-09,457.77258803581066
31.98040363729917,7.271198034286499,16.99951400530403,7.5092689990997314,16000.394840240479,28.31983470916748,34.74319639349659,0.41635084,54.53370655082901,0.0005,800,2.3118529319763184,0.5542576933225971,0.031777986095769664,499,0.029572941,1.6931796073913574,220.1804176621821,800,3.597839832305908,0.0116311265,2.3117434978485107,22.23546219445933,0.17073726654052734,0.41643196,6.090001106262207,3.91208198974505,383.99750829120967,80000000,26.429095029830933,86.78009762076437,5.074629389659481,0.00462246002463044,30.762744903564453,52.37408108934092,0.7578309712051446,5.7816496e-10,469.0774741980226
34.40266006439562,7.215169429779053,20.13682346616172,8.023187160491943,16032.143497228622,29.196627378463745,14.217096469024046,0.41619763,58.38628982628251,0.0005,800,2.4251811504364014,0.5931786393187783,0.030020767079794397,500,0.041684028,2.028268575668335,212.17053702902146,800,3.2765302658081055,0.015922958,2.4250411987304688,17.538569014711683,0.17166399955749512,0.41615316,6.440287351608276,3.7700706142332625,370.16776757995643,80160000,26.976563692092896,93.45929501651176,4.748302276773127,0.004898464795544666,31.730907917022705,52.56456297757922,0.8577080697519114,1.847744e-09,461.0405637266411
32.20491715360238,7.500626802444458,16.959793565579663,7.370232105255127,16064.009901285172,29.142353534698486,57.00364121595345,0.4156017,54.98836235520655,0.0005,800,2.617889881134033,0.5588050496259852,0.03144185371747327,501,0.03318756,1.8275036811828613,216.73332828235948,800,3.571655511856079,0.011673139,2.6176350116729736,19.24943671056651,0.19264483451843262,0.415658,6.535851240158081,3.8508507457708694,378.0197741827493,80320000,27.086095809936523,85.45833022910492,4.951517000959122,0.00465434417463257,31.859083890914917,53.258506124733664,0.7556566037692491,3.218652e-10,463.34533203085607
32.38902000650275,7.285033464431763,19.429987414295685,7.521766185760498,16095.238335132599,28.44295048713684,-13.394616028316861,0.4149056,55.03375649496971,0.0005,800,2.634553909301758,0.5592272127461144,0.03115449128036289,502,0.032178715,1.160370111465454,216.75757576757388,800,3.7390074729919434,0.007825594,2.6339433193206787,16.815694522257385,0.24872946739196777,0.4152755,6.4472975730896,3.8544392729720593,378.4930240586659,80480000,27.00576090812683,91.90260272167812,4.997115019553033,0.004718620404457584,31.206785202026367,53.33367398911417,0.7924629195397052,-5.6326394e-10,461.3927290647177
31.623228246720547,7.520862340927124,18.6381171046227,7.8649773597717285,16127.969079971313,29.975114107131958,47.399923058392226,0.41497755,53.796531837759595,0.0005,800,2.6206586360931396,0.5467222821008395,0.030598304812264526,503,0.03602183,1.8476269245147705,216.37870313872594,800,3.873538017272949,0.009434799,2.6205251216888428,17.674784901791813,0.15621328353881836,0.4149374,6.667422771453857,3.845319579464795,377.51038808449334,80640000,27.9355411529541,88.65434660269084,4.965290234552031,0.00461974194387293,32.71569061279297,53.87227997543139,0.7237614608536529,-1.3411046e-10,455.9571279928849
32.432609276482935,7.793456077575684,18.523325606580116,7.570495128631592,16160.600413799286,29.41616129875183,171.2383642357055,0.414701,55.04183396018379,0.0005,800,3.1311464309692383,0.5593395287364743,0.031237009713952577,504,0.032447536,1.616903305053711,215.96593312219548,800,3.497243642807007,0.010126862,3.1308324337005615,21.62695372332462,0.1871349811553955,0.4146428,6.651729345321655,3.840897988697284,377.0101175942582,80800000,27.578038692474365,85.4063354080132,4.952462988381761,0.004670460978406762,32.6212317943573,49.93107133661114,0.7407280092387589,-3.4451486e-09,466.45109158333315
34.08177621574156,7.460348844528198,17.35111557504149,6.851513624191284,16192.601373195648,29.05820083618164,11.71087967498907,0.41450173,57.600627685131236,0.0005,800,2.797063112258911,0.5852782628327569,0.030267320247493068,505,0.070229195,2.09956693649292,208.87243615609444,800,3.235023021697998,0.022142801,2.796788215637207,17.45349823966268,0.1863555908203125,0.41444764,7.052555322647095,3.710399889807275,364.2209297964753,80960000,26.741394519805908,86.6468209475953,4.661509782411513,0.004815652966621559,31.91976284980774,57.114484956381695,0.6780438777975057,-2.9802382e-12,471.9848096876258
35.986067535251706,7.744321584701538,21.46042394451223,7.195677042007446,16224.679783821106,29.41343641281128,15.541300064812285,0.4141981,60.717263767927015,0.0005,800,2.5549163818359375,0.6167707105935062,0.029349710876538763,506,0.011301134,1.4110829830169678,208.47303817733106,800,3.2705705165863037,0.005586172,2.554776191711426,19.13888475191082,0.2203528881072998,0.41417462,7.24409031867981,3.701220617420011,363.31067767948093,81120000,27.75749444961548,91.65946668086924,4.609922118595275,0.005071806190531619,32.071467876434326,54.50648089035001,0.8884143529036643,-1.3411046e-09,458.99334617888223
36.59077869228784,7.136370897293091,21.991912729089158,7.005693435668945,16256.01458120346,28.731518507003784,96.41708488749983,0.41352296,61.74850442847679,0.0005,800,2.493907928466797,0.6271735005303808,0.0288738986392585,507,0.006272732,2.1255204677581787,208.4886161299082,800,3.252487897872925,0.0057765255,2.4937851428985596,17.074507820727593,0.20211243629455566,0.41375074,6.78652286529541,3.701013038698566,363.29178225169994,81280000,26.374313831329346,89.4847282519766,4.498317721401417,0.005127970795941218,31.319807529449463,48.560660346400965,0.904576861031442,1.01327946e-10,459.7896629695764
36.38791486906009,7.525594234466553,22.054023173916967,7.196058034896851,16287.122153043747,28.53733253479004,23.659961254684248,0.41332307,61.33715397477652,0.0005,800,2.4513962268829346,0.6229912233162146,0.029078616756851205,508,0.018017719,1.041679859161377,207.58484231279013,800,3.4207711219787598,0.009027332,2.451064348220825,16.106270718772766,0.18538928031921387,0.4134699,6.565227508544922,3.6852907661956493,361.7627807990408,81440000,27.281577587127686,95.53929915700209,4.584778238584456,0.005093538360727785,31.097845315933228,57.00453671192587,0.9354000367931897,-4.5299534e-10,465.0445099743454
30.768611717743862,7.578470706939697,24.39791358744603,7.2110724449157715,16318.156643629074,28.51282286643982,1.0040820370832702,0.4130712,52.38996865319231,0.0005,800,2.3679795265197754,0.5326170407996216,0.030427021120306524,509,0.03634254,1.4416422843933105,217.95254964042934,800,3.3526527881622314,0.017728798,2.3678348064422607,11.871304002183818,0.1661698818206787,0.41311488,6.69769024848938,3.8679850143734553,379.7563302158159,81600000,26.880431413650513,95.2943114804995,4.930567246165313,0.0048007622079949365,31.025371313095093,53.52778779279026,0.8039253289478632,8.2254414e-10,473.91462794483374
36.1977502489405,7.52916145324707,26.7100578136993,7.394946575164795,16349.822065591812,29.132591724395752,9.46527989260365,0.41251224,61.28698134290781,0.0005,800,2.382352828979492,0.6223889324868493,0.028598750434631122,510,0.014512886,1.4721884727478027,209.2078365744047,800,3.7451071739196777,0.0048767366,2.382234573364258,8.840808880059894,0.1467294692993164,0.4125787,6.643271446228027,3.7103419894623597,364.2675016541227,81760000,27.482582569122314,98.56186825565617,4.595611191073028,0.005185937907398611,31.632107734680176,53.92591229815264,0.9639740604954526,1.1861323e-09,459.8807949881098
33.400184106407195,7.619988441467285,28.132279444824878,7.764657497406006,16381.530593395233,29.279438495635986,31.298567880525223,0.41197103,56.71373377421771,0.0005,800,2.3207509517669678,0.5761690284481776,0.02916237347386331,511,0.008058771,1.4252057075500488,213.62825315607222,800,3.4724206924438477,0.004288974,2.3205134868621826,11.939960998074488,0.1892843246459961,0.4120442,6.451146602630615,3.7928994212792406,372.46389055991204,81920000,27.636143922805786,97.58539111130662,4.819353982097498,0.005066596674183224,31.698555946350098,50.79866974225588,0.8790963565921419,-6.556511e-11,456.13515304905496
32.2364059076,7.530798673629761,28.160290334889684,7.701290130615234,16413.781981229782,29.859508275985718,56.21015144702618,0.41145292,54.722097520913756,0.0005,800,2.291236162185669,0.5560305787512442,0.029555329431065078,512,0.006940987,1.8640804290771484,214.47592199369808,800,3.4517345428466797,0.004297034,2.2911217212677,11.030810506826334,0.1675117015838623,0.41144723,6.756431341171265,3.807119084081665,373.8599016157669,82080000,27.80159568786621,96.77582446347489,4.842283541162275,0.0050029676147754654,32.243407249450684,53.54911820637338,0.8386791437652411,4.4405463e-10,457.0633848457293
31.982299105840102,6.960662603378296,27.237431067650178,7.3604209423065186,16445.45798254013,29.34642720222473,-17.227286456988452,0.41090524,54.302619537022274,0.0005,800,2.228205442428589,0.5517816061008746,0.029459313765436364,513,-0.0011870139,2.109463930130005,213.7354138722502,800,3.343853712081909,0.0025415402,2.2280611991882324,5.671617073126143,0.1833970546722412,0.41092545,6.968560457229614,3.7955305326927293,372.66715876680666,82240000,27.02368664741516,97.12524999131082,4.815126320766084,0.00493700640458999,31.66868805885315,56.31246919665742,0.8190702965307496,1.0013581e-09,460.71006551309233
37.059670433718644,7.052701711654663,26.38417403201636,7.336007118225098,16476.515934467316,28.732051610946655,-7.249729976974701,0.41029936,62.569732523788915,0.0005,800,2.196742296218872,0.6352497250812584,0.0288308996913998,514,0.037753522,1.579676628112793,207.07943300685744,800,3.928243398666382,0.012768358,2.196600914001465,13.886488311887527,0.21808767318725586,0.41049978,6.538216590881348,3.6771685469455218,360.98135011444646,82400000,26.906541347503662,96.40727841549183,4.520975432977017,0.005220592256463299,31.036529064178467,56.34038349084737,0.980956286754234,1.7613173e-09,456.3792727883403
32.241881238264675,7.648910284042358,24.57830112457222,7.817445993423462,16508.488375902176,29.636375188827515,32.119795039866986,0.41007465,54.63958061767458,0.0005,800,2.2197372913360596,0.5551950348148076,0.02998476736129586,515,0.022270458,1.8989675045013428,214.0088033936992,800,3.7069153785705566,0.011241173,2.2193984985351562,9.153171653218969,0.22144150733947754,0.41010353,6.309544801712036,3.802113435593639,373.29026631068905,82560000,27.486570119857788,94.17278249994845,4.817799325289086,0.004842990406649345,31.9513840675354,55.14472367095196,0.8284252949796902,-2.0086763e-09,469.27604205327265
28.880342808488553,7.1529247760772705,21.096479235946248,7.845747947692871,16539.73470211029,28.474374771118164,23.80247330513891,0.40960965,49.29778247923228,0.0005,800,2.625849485397339,0.5011887068525185,0.030673053757246306,516,0.008466109,1.3890697956085205,219.8591013493745,800,3.3652632236480713,0.003276276,2.6249477863311768,16.649528230422227,0.20307207107543945,0.409654,6.375185966491699,3.9064629197094902,383.6340093086845,82720000,26.803470611572266,90.35365196618667,5.128168099127388,0.004448047172304788,31.235790967941284,54.854922080357206,0.7172116043131977,1.3709064e-10,467.8789536232066
34.5991662408741,7.437888145446777,20.616829831247593,7.658304691314697,16571.171869277954,28.89928698539734,30.321811754255087,0.40919033,58.483755983573964,0.0005,800,2.4104163646698,0.5940446189864075,0.02983893756178724,517,0.017511101,1.6661014556884766,207.9558490085713,800,3.49495005607605,0.005862445,2.4101977348327637,15.671412307048486,0.17225241661071777,0.4092943,6.431499242782593,3.6909695306083674,362.2678044941723,82880000,27.03132438659668,90.93371607968913,4.54042568252606,0.004849530832702605,31.425028324127197,54.15174107261583,0.8177293338856341,1.8060206e-09,454.45125390290076
36.904469576067875,7.390409708023071,22.002304804122694,7.757094383239746,16603.0214574337,29.417967081069946,12.380067636123318,0.40887776,62.15853293763748,0.0005,800,2.341240167617798,0.63111382034137,0.029125352013530784,518,0.041493572,1.784867286682129,205.06351307549224,800,3.714233875274658,0.01911433,2.3409838676452637,17.154022100917658,0.22713828086853027,0.40896222,6.3613667488098145,3.638447822570661,357.09399032553046,83040000,27.361255168914795,92.29180411389497,4.34776521890183,0.005040971287919032,31.838141918182373,58.02716728030165,0.9065491179097662,1.2964012e-09,461.4729537982618
34.02313090490974,7.229879856109619,19.442542757606006,7.240838527679443,16635.147193431854,29.534072399139404,28.968899764085165,0.4084964,57.24728700680115,0.0005,800,2.519235610961914,0.5814856685407371,0.029958368889765583,519,0.031523604,1.7185137271881104,210.6948600773808,800,3.772719144821167,0.0117944535,2.5190322399139404,16.004846353167938,0.18275022506713867,0.40859762,6.096041440963745,3.741229438481533,367.2395871234013,83200000,27.590603828430176,87.49521502011565,4.598184272867061,0.0047399131258453716,32.11304998397827,50.667214893825,0.7346359252085358,-6.0200694e-10,458.50285430494057
34.206305000232106,7.448070049285889,16.687555173321208,7.815134286880493,16666.305323123932,28.592296838760376,-12.137213097108857,0.40800932,57.59448416410285,0.0005,800,2.4747214317321777,0.5850169878647464,0.029327193093018865,520,0.017757572,1.2330920696258545,208.33337032851654,800,3.459059953689575,0.0054170415,2.4745805263519287,20.524615579095325,0.1623082160949707,0.40810743,6.521093845367432,3.7021388205162102,363.53847780491174,83360000,27.169971466064453,83.5560427226005,4.587774461815756,0.004680794240966833,31.151028156280518,54.250096293639366,0.6513788042861903,2.2351743e-10,465.722367511892
28.524706863091122,7.464175224304199,18.28130154217634,7.931577205657959,16698.569662094116,29.270821809768677,30.698029769429702,0.40738025,48.61415424756407,0.0005,800,2.901045083999634,0.49424735662734604,0.03054660956117188,521,-0.0002197176,1.213353157043457,220.4530606861701,800,3.6212010383605957,0.0025679178,2.900707960128784,17.90567185878685,0.16471481323242188,0.40756854,6.656179904937744,3.9197165607873727,384.9876830604504,83520000,27.85708475112915,83.74669135341871,5.151610882707034,0.004297207556210339,32.254605770111084,48.93536830880797,0.6218272564056995,-1.4007092e-09,465.08801561527594
31.56231603046621,7.4470131397247314,17.572492067772835,6.961613893508911,16729.998065948486,28.6421902179718,85.24800676144018,0.40702957,53.39443056588525,0.0005,800,2.6778104305267334,0.5425421318996514,0.030306730264274623,522,0.006266456,2.0188355445861816,214.0502583214574,800,3.995269536972046,0.0039173337,2.6776862144470215,13.621085642416286,0.19199323654174805,0.40703386,5.919135808944702,3.802726480035564,373.39650276210443,83680000,26.40157699584961,82.61485585631445,4.789581082194044,0.00449003875406346,31.41390895843506,49.664399472339184,0.6445673172288905,-2.3603441e-09,459.82321154579756
31.433926996655075,7.403487205505371,18.96357754337817,7.581153631210327,16761.42645931244,28.598373413085938,13.451475575706562,0.4065087,53.18801202293794,0.0005,800,2.7021186351776123,0.5404576303365995,0.030695722406902173,523,0.007035014,1.0964372158050537,215.5183500144692,800,3.845853805541992,0.004024897,2.7019999027252197,12.945050133367378,0.1912081241607666,0.40661266,6.385701417922974,3.830596254409796,376.15080608196337,83840000,27.286627769470215,84.21623763964155,4.865226348990932,0.004543483446405455,31.418811082839966,51.00189350631608,0.6637660620686263,-8.940696e-10,472.62146303631704
33.20815332783081,7.490689992904663,17.89059476578143,7.813849687576294,16793.598074674606,29.227394819259644,20.98144711040879,0.4062378,55.85335126047049,0.0005,800,2.8190927505493164,0.5674090963015558,0.02998482459701299,524,0.0026211867,1.3075964450836182,209.928246198555,800,4.018285036087036,0.0033849026,2.8188531398773193,17.02444207901371,0.20557212829589844,0.40619427,6.27337384223938,3.7322891968123595,366.4252469789842,84000000,27.680089235305786,83.71395986636169,4.580654382806753,0.00464252901056084,32.16409373283386,53.13659090766335,0.6117094093308971,-3.0323863e-09,472.4851143471772
31.53986195002739,6.819372177124023,18.495163666806288,7.276743173599243,16824.275055646896,28.12962293624878,50.194352159029016,0.4056762,53.290284530215,0.0005,800,2.4356045722961426,0.5414655846735574,0.03059334581077702,525,0.0076090656,1.4383518695831299,214.92993907133686,800,3.5445752143859863,0.0035422766,2.4354050159454346,21.9331521509383,0.14997172355651855,0.40564376,6.341227769851685,3.819904213276027,375.12787631137064,84160000,26.495861291885376,83.30802694121574,4.853531328462844,0.004541494551192803,30.661356449127197,50.39893264896551,0.6554191275927096,-1.4305117e-10,464.6691571644382
29.455621772974695,6.554719686508179,17.417348465720536,7.493338584899902,16855.24835395813,28.280394792556763,29.73714158569056,0.4053097,50.071697930299635,0.0005,800,2.5489070415496826,0.5089767451493916,0.031182948083328596,526,0.004611445,1.6111717224121094,218.16500811523198,800,3.4479973316192627,0.0051676366,2.5475752353668213,21.77593917869316,0.21279168128967285,0.40530786,6.180054426193237,3.879902320469012,381.0712285795393,84320000,26.3775053024292,80.45046118520212,5.074836229401322,0.0043430331950802216,30.96626901626587,52.70297097530204,0.5608515246609735,-7.271767e-10,471.85041978139986
32.943409083293844,7.107874631881714,18.6425552818101,7.333847284317017,16886.520535707474,28.559478521347046,45.265386876297136,0.40499917,55.48144585638651,0.0005,800,2.6048479080200195,0.5637047672172778,0.02936300322920503,527,-0.0014965122,1.369469165802002,210.43588577778345,800,3.6417102813720703,0.0024419832,2.6046650409698486,16.40132184727941,0.14132165908813477,0.40507314,6.0264387130737305,3.7386165781420715,367.1571690005959,84480000,27.02087926864624,81.77030720715751,4.611817436971128,0.004670721379845747,31.264017343521118,48.302482013962425,0.6061650319296347,5.36442e-11,461.53252785430647
29.994938972567933,6.468358516693115,18.618607041052957,7.605348348617554,16916.991827964783,27.85610818862915,138.41929472332842,0.404751,50.83471545404098,0.0005,800,2.51029634475708,0.5167332431865459,0.031105759288694336,528,-0.0028716607,0.9381043910980225,217.0663709442683,800,3.597902297973633,0.0012595322,2.50805401802063,17.912434094763142,0.15900182723999023,0.4048064,6.369572162628174,3.859241468726537,378.99856440414595,84640000,26.706688404083252,82.47292551571695,4.921529870205361,0.004465301690486365,30.460906982421875,47.58268568864225,0.5815072685618368,-5.9604643e-10,474.5370039695027
28.53099507044661,7.011038541793823,18.249913786967692,7.61177134513855,16948.643948316574,28.646345376968384,-22.610462061957342,0.40465844,48.55558805169228,0.0005,800,2.8049352169036865,0.49369481880089505,0.0313474545575371,529,-0.0045675645,1.4091200828552246,219.7284147698273,800,3.751533269882202,0.0016835537,2.8047845363616943,19.520747633602678,0.1788158416748047,0.4046365,6.3263022899627686,3.9066647980672924,383.6726274872864,84800000,27.025065183639526,82.96029877738007,5.08187870167228,0.004301714500200064,31.61718201637268,49.67193365650956,0.5887871623720085,-1.9669529e-10,459.1047389894306
28.50842843801362,7.014209985733032,18.817973547122183,7.8151140213012695,16980.839829206467,29.249425172805786,52.26398883882041,0.40455145,48.54874786567368,0.0005,800,2.7695467472076416,0.49364957055181347,0.031645444198939936,530,-0.004947597,1.5261223316192627,219.8830365546219,800,3.9477953910827637,0.0013121163,2.769301176071167,14.220833592679417,0.1885075569152832,0.4044718,6.049365758895874,3.907774917235261,383.7575336207407,84960000,27.504239082336426,83.27841393412115,5.062642401542808,0.00432944554375873,32.18547534942627,48.24257772417741,0.5775352165183143,3.9339065e-10,463.2051493526071
31.364800390380452,7.017009496688843,18.528274078069007,7.8447487354278564,17012.352156162262,28.963393449783325,-2.150752629941084,0.40414822,52.948417585989375,0.0005,800,2.417882204055786,0.5380669177979155,0.029946638230436036,531,-0.005819186,1.2286405563354492,214.1934435417925,800,3.8604822158813477,0.0013281029,2.4176292419433594,15.251215716267486,0.17580962181091309,0.40416202,6.415428161621094,3.8018950877846014,373.3586074838814,85120000,27.52161145210266,83.62887372140823,4.785493302121821,0.00452931534846989,31.49899673461914,57.09230469021095,0.632819683830468,3.0279157e-09,465.3854702319833
28.762232294294428,7.202863693237305,18.996001025176657,7.48936128616333,17044.726546764374,29.684277534484863,129.40648930719337,0.40374884,48.926442656879836,0.0005,800,2.527442455291748,0.4974607573632791,0.03153741183704551,532,-0.004424221,1.66884183883667,220.32392360120147,800,3.8586957454681396,0.0011692813,2.527148723602295,18.219348885272584,0.22315096855163574,0.40370664,6.931418418884277,3.918747390664082,384.74156057794784,85280000,27.760703802108765,83.96817063046521,5.0767073531189375,0.00435760354539447,32.3603572845459,49.69968988118897,0.6273350502583926,7.4803824e-10,468.2412238634077
35.529510358068066,7.4950151443481445,17.886209706182353,7.790463447570801,17076.968542814255,29.32494282722473,114.38625176447641,0.40319726,59.472527308163734,0.0005,800,2.787149429321289,0.6039836616262079,0.029318188806964175,533,0.024238508,1.9701309204101562,206.99098323924184,800,3.6198832988739014,0.00784174,2.7869811058044434,20.42380768971109,0.22658324241638184,0.4032131,6.1334357261657715,3.6751236232583797,360.8213817659921,85440000,27.10114574432373,85.87301699777954,4.384987155381813,0.00478891714756112,32.23499631881714,44.807343245233184,0.6850735841194628,-4.4107445e-10,474.37434827733443
31.59661981504425,7.1643970012664795,16.728090664203968,7.589074373245239,17109.071388483047,29.056437730789185,23.66851369332327,0.40256947,53.402353639033265,0.0005,800,2.881922960281372,0.5426896587632932,0.03070822139845667,534,0.018119821,1.6818795204162598,213.6517081886016,800,3.9926443099975586,0.0047671655,2.881653070449829,10.123937590869875,0.1813817024230957,0.402632,6.400820016860962,3.7953531011435904,372.6368048840873,85600000,27.157485723495483,83.19364330158521,4.7401144947804745,0.0044800091648571315,32.08159422874451,54.24599718101133,0.5982219356627587,7.4207784e-10,483.78758004071676
27.67755628981604,7.178638458251953,16.68935929787532,7.836211919784546,17140.630242824554,28.682982921600342,145.6360665005287,0.40206164,47.27295647301042,0.0005,800,2.7307817935943604,0.48074851049888295,0.03196591311349264,535,0.007638085,1.0866758823394775,222.9478497370523,800,3.7285220623016357,0.003726249,2.7306110858917236,13.696523062035624,0.14925909042358398,0.40198883,6.715404987335205,3.9655588749255215,389.42280955339527,85760000,27.42731547355652,80.19431512631341,5.235771035823491,0.004141472862491445,31.54672908782959,48.481279137197276,0.5685284048859283,8.463861e-10,470.6552570983496
30.130867785926466,7.598193645477295,17.975416831375654,8.125778913497925,17172.736028432846,29.072668075561523,98.40667346586244,0.40153173,51.04662284645334,0.0005,800,2.9009222984313965,0.5189141557499133,0.031264203084145334,536,0.009379758,1.5628912448883057,218.5724071510986,800,3.4104275703430176,0.0050956653,2.900764226913452,20.969692349850444,0.21841931343078613,0.40154734,6.034287929534912,3.8816345762388536,381.06248319515936,85920000,27.262682676315308,81.34461444876867,4.900335385900521,0.004396539258339154,32.091383934020996,49.2167183478554,0.6189436706025887,-4.589557e-10,470.9799172776583
32.55050336107875,7.4747154712677,17.08643776737885,7.649797439575195,17205.159865617752,29.740978002548218,47.335309980544906,0.40100345,54.940346897675354,0.0005,800,2.5004100799560547,0.5582595627639915,0.030386789548903424,537,-0.0047696047,2.0028138160705566,213.05958652384317,800,3.742722749710083,0.00142631,2.5002732276916504,18.64871655723759,0.2060081958770752,0.40104163,6.473398685455322,3.7883961626426235,371.95375741367155,86080000,27.509965181350708,79.56017824829482,4.682777650495438,0.00452948484978818,32.41464138031006,47.910935775526426,0.6157074486489823,-1.4305108e-10,470.4909547947724
30.333179021446714,7.430177450180054,17.456336745531136,7.417518615722656,17237.165909290314,29.05996608734131,122.6918807352353,0.40045965,51.507135402943966,0.0005,800,2.7310757637023926,0.5235794179827566,0.030939315786921953,538,-0.0035984972,1.6866912841796875,217.47001961886724,800,3.532763957977295,0.0017594913,2.730839967727661,17.992373996217594,0.19495534896850586,0.4005856,6.674235820770264,3.865568116591828,379.57490490107654,86240000,27.14256191253662,83.31481336439614,4.9092066512873025,0.004390410279673321,31.97056770324707,48.817095275765894,0.6001963563700964,-1.3947489e-09,473.16223674923947
32.22432932505024,7.377820014953613,17.055170507422353,7.172137022018433,17267.982410907745,28.186306476593018,39.7031547210133,0.4001009,54.42638174318073,0.0005,800,2.507030487060547,0.5530867868507787,0.03098928497000841,539,-0.0013402784,0.9762060642242432,212.84009529860953,800,3.798285961151123,0.0028188257,2.5068442821502686,17.53334095316316,0.16875934600830078,0.40022314,6.657970190048218,3.783514198774954,371.470591792045,86400000,27.011255264282227,80.58174615361717,4.70594855889907,0.004504373018263584,30.807392597198486,48.29771415653774,0.5977021842601441,-2.861023e-10,470.2125158208526
31.1045488264282,7.35975980758667,17.798279514315492,7.56790018081665,17299.466742277145,28.999693155288696,37.007066740220516,0.39992812,52.60780124098266,0.0005,800,2.347214460372925,0.5346875223417071,0.03149288260545847,540,-0.0055629136,1.630201816558838,216.41636833298304,800,3.412778854370117,0.0011668883,2.3471038341522217,15.649599582432053,0.1903834342956543,0.39985847,6.344446420669556,3.846394606897142,377.6149368897411,86560000,27.142671823501587,84.5989204855323,4.829672496644982,0.004437768116747482,31.47514009475708,51.02580532693366,0.6154247510149625,1.1175872e-09,466.1853255186926
29.922656855434035,7.00773286819458,17.248634344343195,7.861109495162964,17331.961554288864,29.561080932617188,27.801766077069185,0.399299,50.86190192091148,0.0005,800,2.7712209224700928,0.5170481739144597,0.031201848260554645,541,0.002093885,1.6851558685302734,218.78500336649483,800,3.3880081176757812,0.0044346475,2.7709877490997314,14.765091937508972,0.14620208740234375,0.39944774,6.908100128173828,3.8899975971833984,381.98073327704117,86720000,27.70623803138733,81.58513038137727,4.970454166993419,0.004339246457874543,32.48486948013306,49.4018266142071,0.6182581826754816,-6.854535e-11,461.279785282021
27.938161758336115,6.814507246017456,18.71428645437965,7.323814868927002,17363.004646778107,28.205458164215088,27.395294075230517,0.39877114,47.65626098173925,0.0005,800,2.725327730178833,0.4846874975127148,0.03237265333810559,542,0.0023420595,1.5531682968139648,222.65326676687386,800,3.563443660736084,0.0018754235,2.72519850730896,11.523991877720189,0.16422152519226074,0.39891243,6.424633502960205,3.963849726432196,389.2344138457418,86880000,26.455190420150757,83.50391185054943,5.221768553767577,0.004259652011971391,31.033085823059082,48.12178143628363,0.5943061155319522,-1.7285344e-09,463.63652553750285
28.12055839818905,7.55876088142395,18.740886646980208,6.97136378288269,17395.58179450035,29.311233520507812,-14.2745388134175,0.39821687,47.95388378570407,0.0005,800,2.8844871520996094,0.48770245217921027,0.03230046475101118,543,-0.0012880659,2.164329767227173,223.76572993265341,800,3.541057825088501,0.0018281195,2.884371757507324,16.773566197834768,0.19848895072937012,0.39833233,6.18723464012146,3.9790124408930323,390.7249391157293,87040000,26.887382745742798,84.99583421631658,5.208331796276063,0.004273233368065218,32.56401252746582,51.231357317220024,0.593259763409862,1.2099743e-09,465.8551120157007
33.43888986700072,7.647602796554565,19.134696738246905,7.314096450805664,17426.784890174866,28.36983609199524,115.65974964873725,0.39779097,56.38631581765685,0.0005,800,2.7189884185791016,0.5729004349162077,0.030125543335167274,544,0.024666267,1.3084051609039307,212.01466571704387,800,3.1228606700897217,0.008402114,2.7187767028808594,18.0730946763188,0.18854379653930664,0.39785063,6.408548355102539,3.7631780291259602,369.4546237025233,87200000,26.842552661895752,84.89964411617252,4.57575986448476,0.004676003412176598,31.194599151611328,49.90594606753881,0.6761400630868687,-2.0742417e-09,467.82915789030807
32.08951470124174,7.639740467071533,21.85780162969435,7.010359525680542,17458.77704834938,29.278042554855347,-59.007875497027605,0.3973033,54.29883131146717,0.0005,800,2.5815372467041016,0.5518135014803741,0.030312510971076,545,0.012597348,1.4049525260925293,214.01965780227786,800,3.939413070678711,0.0035666581,2.581420421600342,15.882841195275272,0.16093921661376953,0.39748007,6.531341075897217,3.7990174194142994,372.9521527887427,87360000,27.68219566345215,86.67749473107988,4.72499746761007,0.004692077935512671,31.98000717163086,53.2404266613345,0.7232475302343516,1.9609927e-09,466.1882034648637
32.003250733175776,7.293092250823975,20.720548263042986,7.2629828453063965,17490.147894620895,29.048566579818726,91.11336984550896,0.39742082,54.11739791680524,0.0005,800,2.205918550491333,0.5499986554462636,0.031182563955460412,546,0.031085545,2.007213592529297,215.94433864202122,800,3.3901774883270264,0.014150551,2.2058112621307373,17.194905996503856,0.14783859252929688,0.39731213,6.374629735946655,3.8377704943361923,376.6735498063997,87520000,26.844012022018433,86.23974768160929,4.771407792206554,0.004649773584959667,31.358803033828735,50.4260968153426,0.7030035202749267,3.814698e-10,466.89638737103934
31.00740418616193,7.438069820404053,24.46892852034718,6.9179699420928955,17521.646416664124,29.046183347702026,-14.116609972335382,0.39713165,52.70968640288172,0.0005,800,2.3409457206726074,0.5357470996501362,0.030591365394122563,547,0.018558804,1.9600138664245605,217.4916482308536,800,3.400601387023926,0.007522911,2.3408071994781494,11.015659974498584,0.16962480545043945,0.39729896,6.412280797958374,3.8636449424972,379.3934973334116,87680000,26.878738164901733,89.91863353409414,4.876974323816353,0.004711029083280902,31.479408979415894,49.909972359266796,0.7361685909689942,-1.9371509e-09,466.6202206594147
33.437635943351204,7.665755271911621,21.831320345458302,6.951050758361816,17553.213103055954,29.107277393341064,27.010222118124087,0.3971025,56.560166674961664,0.0005,800,2.3321218490600586,0.5746545159912371,0.030391673937182697,548,0.01249242,1.527390718460083,211.53669376271725,800,3.2481117248535156,0.0075325454,2.3318498134613037,10.951237707660875,0.17761969566345215,0.39716572,6.79021430015564,3.756032906353104,368.72101961852474,87840000,27.354385375976562,89.84769850049557,4.582357614243413,0.004779222790310715,31.55678677558899,52.651819302771464,0.7591115227996964,2.0861626e-09,467.41656499847454
32.512802954817715,7.501025676727295,24.21286129660441,7.118185043334961,17585.002272844315,29.18934178352356,68.60201159105164,0.3967108,55.09161816662991,0.0005,800,2.4976155757904053,0.5598121418369262,0.030857786182453724,549,0.007994049,1.6865184307098389,214.4730537228105,800,3.7356021404266357,0.0045284573,2.497485399246216,14.133920376464332,0.17055058479309082,0.39673084,6.379927396774292,3.8091193634081466,373.9361630780692,88000000,27.310458660125732,90.38977362527842,4.720572628600495,0.004783771285106922,31.781672954559326,55.247462358434454,0.7624592837572631,-2.4020672e-09,467.6210946244264
31.516683024766298,7.209852457046509,22.75533741460447,7.579448223114014,17616.80011987686,29.111605644226074,28.23554650260611,0.39608008,53.41967364962423,0.0005,800,2.5720653533935547,0.542914249210585,0.031658050380510276,550,-0.0019143993,1.7822327613830566,217.5101753614738,800,3.444977283477783,0.0025600216,2.5719335079193115,15.392070408136007,0.17855620384216309,0.39626813,6.50827169418335,3.865589113022259,379.41473110584184,88160000,27.112983465194702,89.57994430794501,4.7896291366375445,0.004654300233900052,31.78967308998108,51.24410825896196,0.7101333911083172,-1.3709059e-10,470.85724736997304
30.183999553913,7.210704565048218,23.216271047667128,7.442093849182129,17648.189393043518,29.00835680961609,36.800809776710494,0.39587423,51.29251362906024,0.0005,800,2.280346393585205,0.5214322903297555,0.03197674011181228,551,0.010603766,1.2380447387695312,219.12621818002458,800,3.466520071029663,0.005136313,2.280207395553589,11.312688121739336,0.15342116355895996,0.39581272,6.881989002227783,3.889495108984997,381.86004782104675,88320000,27.592448234558105,90.08126283333182,4.878112975191159,0.00460900573411406,31.374146223068237,51.76472983054735,0.6941560865500612,2.5033947e-10,467.94612576322413
30.155610555127634,7.4052934646606445,25.430287499807584,7.441361665725708,17679.86712050438,29.252524614334106,54.88687464314166,0.39536133,51.16054134987462,0.0005,800,2.250957727432251,0.520085721333934,0.03165173987230669,552,0.03609473,1.6107871532440186,218.5135545988447,800,3.537827968597412,0.016447023,2.250751495361328,0.3292533744445476,0.19952797889709473,0.3953845,6.705914497375488,3.886369985027692,381.5544395186703,88480000,27.392844676971436,91.88651365248339,4.99352943734318,0.004705193483238554,31.655173301696777,49.80121130106898,0.7167815673218698,-1.2755393e-09,463.1356277972189
31.713480563487078,7.549732208251953,22.069172788494168,7.679670810699463,17712.445469379425,30.06777310371399,17.590878796801917,0.3950294,53.6381557145921,0.0005,800,2.4108176231384277,0.5450853541307527,0.03140423281517935,553,0.12728666,1.723877191543579,216.64503940222482,800,3.701470136642456,0.0872804,2.4106979370117188,14.676924635806037,0.17905712127685547,0.39491123,6.8060901165008545,3.846667970121243,377.6198806248368,88640000,28.133603811264038,88.00873975494399,4.752382420250405,0.004648111507533719,32.57006001472473,53.22403120765477,0.726875372384989,3.4630296e-09,476.80935120466756
31.759430177037174,7.52820897102356,13.828516351049648,7.584370374679565,17743.746720790863,28.7975811958313,51.621818750242625,0.3943205,53.646131081125766,0.0005,800,2.397401809692383,0.5451159080451895,0.03295512829872051,554,0.08108562,1.4399609565734863,217.7045951043459,800,3.994173526763916,0.025126621,2.39717435836792,22.772083917216822,0.1646718978881836,0.39428133,5.970446586608887,3.8673697133590337,379.5811687418563,88800000,27.164570331573486,77.57865827280915,4.816927263077473,0.004321439393007898,31.28243327140808,52.026021578925096,0.5505571584918431,2.717972e-09,480.01584055313157
29.988222917866945,7.51695442199707,14.563519816196928,7.492366790771484,17775.342211723328,29.11761164665222,37.530940041118534,0.39387995,50.84199417294788,0.0005,800,2.329777240753174,0.5168917092176689,0.03395071079089896,555,0.07197467,1.5898749828338623,216.80728853155009,800,3.560681104660034,0.03551401,2.3296477794647217,16.97769503076278,0.2169044017791748,0.39398286,6.42685604095459,3.855988035600778,378.3713749669172,88960000,27.272937059402466,76.38045333934053,4.897339193767602,0.004284479293866272,31.58495020866394,55.946254355993425,0.5235530027353344,1.8000603e-09,469.93811656754286
30.586724583930817,7.843745470046997,10.611644966844516,7.323167324066162,17806.63189101219,28.882330656051636,222.57680895255152,0.39374167,51.68284001085704,0.0005,800,2.2872912883758545,0.525351446642816,0.03278754050918084,556,0.053268958,1.2562077045440674,216.1324298367752,800,3.4691195487976074,0.018588522,2.287069797515869,24.38136930117299,0.17280912399291992,0.3936432,6.426383972167969,3.8453056164114736,377.39858048718975,89120000,27.408014059066772,69.06743101559208,4.84492816757346,0.004170180982603464,31.274802684783936,49.09573926921416,0.4940898745253324,-1.2099745e-09,470.9751334599514
30.645298108624665,7.605823040008545,8.193652816349477,7.671755790710449,17838.428857564926,29.381479501724243,24.408551766391383,0.39320785,51.91972429387975,0.0005,800,2.34714674949646,0.5277516937084336,0.03397750604532602,557,0.03810599,1.7728989124298096,214.4263389181934,800,3.364323139190674,0.009484726,2.3470029830932617,29.259940979535134,0.17774462699890137,0.39340213,6.414541482925415,3.812007039526358,374.00708304053535,89280000,27.39295983314514,67.13681400902001,4.787404284050123,0.004117709171461958,31.79001808166504,58.06538847381733,0.5076860318810923,-1.0609628e-09,477.8103461677613
31.046743700772076,7.485876083374023,7.573306148908036,7.54426646232605,17869.824119091034,29.07634973526001,43.96326173834443,0.39324927,52.557278861671776,0.0005,800,2.1324288845062256,0.5342008895963871,0.034030597579601,558,0.026157942,1.9961199760437012,214.69235888239382,800,3.436854124069214,0.009023208,2.1322028636932373,28.95270461431165,0.16847634315490723,0.39322543,6.431988716125488,3.8189364057607955,374.7226631047222,89440000,26.882895469665527,66.48853547428637,4.8540635618418495,0.004144369039020664,31.384748697280884,53.93015602531177,0.49836125067077575,-7.3909756e-10,471.6178473263465
30.699641533973505,7.166925430297852,8.973622414697347,7.163586139678955,17900.926466703415,28.702446222305298,74.1449451081759,0.39296472,52.048562617637415,0.0005,800,2.3021395206451416,0.5290338432532202,0.0345973739194318,559,0.023983663,1.3468003273010254,216.6009480327498,800,3.6616687774658203,0.009668219,2.301926374435425,28.55895442160451,0.2532186508178711,0.39304096,6.677902698516846,3.8521687231460615,377.9268756999071,89600000,27.05482053756714,69.04862812518911,4.824641361043872,0.004130866767723321,31.09462833404541,51.46649879614208,0.5068850381734155,1.1086463e-09,468.25574211571234
30.102470981096012,7.5074474811553955,7.111117760395468,7.607353687286377,17933.087848186493,29.793145656585693,32.375023392684255,0.39268473,51.31828714330346,0.0005,800,2.251959800720215,0.5215526273365724,0.03650224525848014,560,0.03393949,2.325519561767578,220.3039289072898,800,3.323834180831909,0.012788592,2.2516345977783203,25.797082205742463,0.15014958381652832,0.39273396,6.643388032913208,3.920420209125923,384.43505974501466,89760000,27.280261516571045,68.16126784139757,5.0412810507496815,0.003978867822672331,32.15257549285889,59.0640575525802,0.5315103367282479,-1.3828277e-09,481.2745081022818
30.448733240218143,7.076746702194214,9.622382739779244,7.194138050079346,17964.820417881012,29.385257959365845,12.02150455881002,0.39226955,51.61838608708502,0.0005,800,2.271808624267578,0.5246793005952455,0.03467298137920765,561,0.02863961,2.302258253097534,216.24472162195275,800,3.560969591140747,0.008026843,2.2714126110076904,16.750645327403305,0.1776292324066162,0.39234167,6.876453399658203,3.8430102568893942,376.99145133245,89920000,26.866795778274536,68.9705788334596,4.81070553540438,0.004124724688890101,31.724893808364868,56.76298712209135,0.5055437521423929,9.179114e-10,475.3208537829056
29.257974777923774,7.593998193740845,8.482265015640147,7.646310329437256,17997.33245563507,29.48480486869812,83.34769207264004,0.39183056,49.874062752798764,0.0005,800,2.9189231395721436,0.5069610267983774,0.03520376710423091,562,0.013432289,1.7925934791564941,219.49260919891213,800,3.5422465801239014,0.005731067,2.9187710285186768,27.713831768133836,0.43256211280822754,0.39190462,6.282170295715332,3.905374416513015,383.1581151808103,90080000,27.179848432540894,67.92642441501604,5.068031205087047,0.003951728280146252,32.502211570739746,53.4600720004162,0.548495572301077,-1.1861324e-09,475.74984081127576
30.169666078669266,7.728387832641602,9.256713006029052,7.663917541503906,18028.7077088356,28.70518445968628,-24.084959491080497,0.391376,51.00144906780741,0.0005,800,2.5844054222106934,0.5183982951791861,0.033995132195923636,563,-0.0032568371,1.557300329208374,213.17909592404172,800,3.2073707580566406,0.001893216,2.584149122238159,28.8119532617366,0.1950991153717041,0.39154965,6.264156818389893,3.7906797187061945,371.8937419657234,90240000,26.92314052581787,67.95762488573877,4.724971711467435,0.004070910173591091,31.36418318748474,55.972251790990306,0.5108448013902842,8.8214885e-10,466.65915102861163
27.665157087457246,7.297510862350464,8.899072706884422,7.561885833740234,18059.843247413635,28.75103759765625,-7.496193208678906,0.3911195,47.33995991712517,0.0005,800,2.3126816749572754,0.4813117501131371,0.03702672935037959,564,-0.00024671885,1.3812673091888428,223.2670851820766,800,3.4402778148651123,0.0023097708,2.31253719329834,26.230166276068736,0.43663454055786133,0.39105728,6.157711505889893,3.9709670316721923,389.43992054282484,90400000,26.886658191680908,67.09683054201703,5.206844149726646,0.0038043895097010193,31.125166416168213,62.44309462652031,0.5338389448678771,1.335144e-09,475.4772174556564
30.27174976832769,7.4421610832214355,9.388610872009835,7.273870944976807,18091.65264558792,29.121830224990845,10.913897908017953,0.39053422,51.132645084672696,0.0005,800,2.609872817993164,0.5197639822849881,0.03362155942301247,565,-0.0022789626,1.2166872024536133,213.04770087597552,800,3.6507797241210938,0.002154074,2.609718084335327,27.317637203388582,0.24442195892333984,0.3905499,6.838069200515747,3.789538565224183,371.82634116441545,90560000,27.633771181106567,68.38653055469496,4.732508294468357,0.004107687649331299,31.800339937210083,53.87443419472112,0.49364123228866363,-4.5895568e-10,469.5294057748789
28.887728994056488,7.051330804824829,9.449391416085842,7.194119215011597,18123.18773126602,29.01625657081604,26.69445730959853,0.39000228,49.10933579730123,0.0005,800,2.423696517944336,0.49926934574869913,0.03477514405985685,566,-0.004181346,2.2905900478363037,217.14573706804876,800,3.4846181869506836,0.0015250611,2.423473834991455,26.474649237338618,0.184922456741333,0.39007804,6.686297416687012,3.8579655557739096,378.41729149420337,90720000,26.50995922088623,67.33217346476319,4.900163713718815,0.003993527989612506,31.524198055267334,57.108763453725324,0.5316917507600265,5.871058e-10,478.97044216679456
29.234576653379175,6.942048788070679,9.358232901048726,7.8044655323028564,18154.442053079605,28.405158281326294,78.87346541210691,0.3897598,49.60996975910657,0.0005,800,2.7560017108917236,0.5043365866891928,0.03366150773114772,567,-0.005421581,1.4322199821472168,216.32061408560978,800,3.555945634841919,0.0017116573,2.755884885787964,25.83511603768712,0.3669748306274414,0.38970882,6.125613689422607,3.8492737866717,377.6780517953064,90880000,26.549782037734985,69.44537667691355,4.9034016230401525,0.004007258850334542,31.246203899383545,52.91545648614061,0.5244414726262034,-9.23872e-10,472.1617695479399
28.96943257129844,7.283257007598877,9.679728998015472,8.020752429962158,18186.520699501038,29.36927366256714,33.89058474273013,0.38949305,49.16159499659689,0.0005,800,2.625535249710083,0.49976017067562173,0.034142299884626304,568,0.06397797,1.7817542552947998,218.96044302487672,800,3.7017717361450195,0.023793768,2.6253063678741455,26.07955169694724,0.15888762474060059,0.38946888,6.410543441772461,3.8907871348396017,381.6827328383934,91040000,27.399538040161133,66.26210053184451,4.943450465466785,0.003972874766013743,32.07094120979309,55.810672193916446,0.5011773609586042,4.1723246e-11,475.70488760491935
29.15719700705996,7.319153785705566,6.987310713499618,7.727628946304321,18218.101497888565,29.22121238708496,7.622076037503441,0.389259,49.55220910006074,0.0005,800,2.2791433334350586,0.503638937184317,0.03539994384660417,569,0.015622179,1.9603219032287598,216.74046375313367,800,3.5179457664489746,0.005227276,2.278825044631958,27.94257980359961,0.18922948837280273,0.38928902,6.19946026802063,3.854843252745895,378.1286417068184,91200000,27.041433095932007,62.78381754022364,4.911364848287297,0.0038677242008879433,31.57054877281189,56.890131449011214,0.5702739864263837,-2.8967861e-09,469.393102048977
29.271513381279497,7.572095155715942,8.160526768884178,7.158741235733032,18250.473922252655,29.95298981666565,126.37109735316086,0.3888881,49.53165501398755,0.0005,800,2.344724416732788,0.5034640833712923,0.03402955257784117,570,0.028960718,2.0782604217529297,215.45519618398635,800,3.9614851474761963,0.010962012,2.3445894718170166,27.320369336393583,0.18835115432739258,0.38899767,6.884481430053711,3.8328438837791023,376.0354455056849,91360000,27.656425952911377,65.88393795465319,4.855366373204641,0.003926283675407585,32.36449575424194,50.99345244880398,0.5285282834784062,-1.8477438e-09,468.95135962059607
28.1536913648511,6.999324560165405,6.500176014956313,7.877134084701538,18282.086696386337,29.346368074417114,30.345342604074695,0.38874134,47.97150823609476,0.0005,800,2.1437482833862305,0.48762971243829106,0.03441753690071403,571,0.007929722,1.284803867340088,219.11086286593826,800,3.8436508178710938,0.0040047513,2.1435346603393555,26.346620954636208,0.1634657382965088,0.38870302,6.014606237411499,3.895434538886133,382.2285871150564,91520000,27.86883282661438,63.99077608335681,4.97705679356069,0.003740374121496153,31.583088636398315,60.43905385843564,0.5852007392921114,-2.9206274e-10,478.3480970330074
27.649829169760213,7.217708110809326,6.863115037028405,7.60628080368042,18313.779224157333,29.14128804206848,241.19534645834705,0.3883247,47.19496740708706,0.0005,800,2.444385528564453,0.4797412015236847,0.0347626419654358,572,0.012687489,1.5085687637329102,223.21169349527304,800,3.5314197540283203,0.005537555,2.4442288875579834,27.3035751749836,0.2022264003753662,0.38844684,6.2346978187561035,3.972459737012902,389.87265944298383,91680000,27.359511137008667,60.86369020440211,5.176526608524044,0.003697331895584086,31.681659936904907,49.04527337554338,0.5698110635005946,1.3560056e-09,470.9204902431676
29.36783108802362,7.050423622131348,7.341140876777329,7.507110834121704,18345.856509923935,29.000179529190063,19.140672578528935,0.38822085,49.52246005243923,0.0005,800,2.9528377056121826,0.5033433178772975,0.03126209444685737,573,0.014869348,1.5791504383087158,208.45671342603936,800,3.4293363094329834,0.004498092,2.9526212215423584,25.41505579569504,0.417935848236084,0.38821897,6.9291746616363525,3.70465237338043,363.72941558257423,91840000,26.967467069625854,62.51395734988108,4.544177924209609,0.0038898190703369542,32.03598928451538,52.390363775866,0.5369323665886796,4.4107443e-10,466.8666081790811
27.979783282386215,7.202722787857056,8.286680271862553,7.675800800323486,18377.432599067688,28.788342237472534,113.23914399952783,0.3881239,47.43422700846097,0.0005,800,2.703918218612671,0.48215085166727495,0.03434676465141067,574,0.0003358562,1.0958576202392578,219.05999430869232,800,3.3764195442199707,0.0032222685,2.7037155628204346,19.99908827025105,0.20191526412963867,0.38809526,7.139857053756714,3.8975052659892797,382.497889675673,92000000,27.461756229400635,64.03861936386727,5.005793474273242,0.0037833904692032593,31.56842851638794,48.888058069223106,0.5401317732713349,-6.9737444e-10,465.94363756483267
26.69215491857179,7.81809663772583,7.895655444971192,7.358842372894287,18409.471992492676,29.07538938522339,-4.547675630271605,0.3878096,45.68863962691486,0.0005,800,2.8597850799560547,0.46449010593119855,0.03579892190010552,575,0.0124286935,1.5499093532562256,225.0434688771054,800,3.6965885162353516,0.0020116603,2.8595707416534424,26.21685550265034,0.1828455924987793,0.3878354,6.400697708129883,4.003863997491391,392.94217741542656,92160000,27.30624532699585,65.42801194950171,5.253897496732086,0.0036638945249045205,32.02713131904602,53.23175049494859,0.5650821845434928,-8.702278e-10,477.1862388089388
29.046002135436414,7.3528289794921875,8.272289781648826,7.537668466567993,18441.196009159088,28.94036865234375,26.91125932295211,0.38735476,48.987643081307596,0.0005,800,2.675919532775879,0.49793025720754186,0.03330379812598687,576,0.0061130384,1.8796067237854004,211.95053314831875,800,3.63254976272583,0.0026636855,2.675784111022949,29.458382284527264,0.19318342208862305,0.38750502,6.3075480461120605,3.766373180260633,369.6302681881215,92320000,26.825153350830078,64.87908566470739,4.678859754810002,0.00388738928792213,31.716454029083252,54.00647552907429,0.5087339943356146,7.629394e-10,469.30114119031987
28.330300642765575,7.066862344741821,8.348450633885838,6.8958001136779785,18472.374148130417,28.441977500915527,34.37971929065319,0.38732764,47.8649700557637,0.0005,800,2.556424140930176,0.48658141504968455,0.03424899929455682,577,0.005558597,1.5298347473144531,214.63070887638776,800,3.442176103591919,0.0022237988,2.5562965869903564,25.361961159758227,0.18710565567016602,0.38731363,7.071558237075806,3.8185777695011347,374.8145258689025,92480000,26.670556783676147,62.073306988688294,4.803668658012071,0.003830052173371483,31.166393280029297,52.54923104630145,0.5351145972437679,1.8537047e-09,467.74098319681315
27.226260596819362,7.75754451751709,8.87651456078906,7.267327785491943,18504.19167637825,29.131057262420654,217.5983049445484,0.38701215,46.283747182606085,0.0005,800,2.553421974182129,0.4705726867369314,0.03504908561224115,578,0.011208697,1.509913444519043,218.4407242116593,800,3.519256114959717,0.0048287446,2.5531866550445557,24.169975588956415,0.1660444736480713,0.38697344,6.66470742225647,3.8863006879362247,381.3799883618124,92640000,27.427310466766357,63.566380392909316,4.950619228561074,0.003788779866821851,31.80844473838806,49.75259669154443,0.5502164040779012,2.741813e-10,468.96584531295485
26.644569475833297,7.583603143692017,10.02540424645791,6.954981088638306,18535.753763198853,29.06288194656372,273.00706986885797,0.3866336,45.319243142876296,0.0005,800,2.4067907333374023,0.4608504172942512,0.03461657941405135,579,0.010727098,2.0290274620056152,222.16925421008386,800,3.453551769256592,0.008769425,2.406677722930908,23.80122879237524,0.2126619815826416,0.38658333,6.73531699180603,3.955997749090033,388.2976160511997,92800000,26.78344988822937,63.077231759578055,5.129188587649526,0.003780296863143435,31.545357704162598,45.26651980953402,0.49743043033401174,2.2351743e-10,471.5449798402629
27.365339597874264,7.467111587524414,11.537051713263603,7.446875095367432,18567.35019350052,28.871715784072876,59.67770350924451,0.38645002,46.300737185561445,0.0005,800,2.6205835342407227,0.47082163395260224,0.03333258162389993,580,0.038437504,1.742610216140747,218.05581172702966,800,3.267801523208618,0.016455036,2.6203551292419434,19.64688108820389,0.18486571311950684,0.3862957,6.612623691558838,3.8801449072863163,380.8500332536311,92960000,26.865129470825195,64.34242092343068,4.881265039872354,0.00390872165944773,31.588886260986328,48.7702661354098,0.44184032161749476,-1.0654331e-09,473.86136495328066
30.33571052233542,7.740971088409424,8.258622250394643,7.371232509613037,18598.3934135437,28.479841947555542,-10.27845048112378,0.3862038,50.940447460479184,0.0005,800,2.4185380935668945,0.5177801317693823,0.03174180439366877,581,0.009559738,1.4248788356781006,205.8659779847184,800,3.2288742065429688,0.005706935,2.418210983276367,27.02187698253831,0.20953893661499023,0.386227,6.54118537902832,3.658457217816847,359.0216396447935,93120000,26.813098669052124,63.67276097173957,4.2988240620414455,0.004077911773238417,31.03367280960083,48.717741941044636,0.4886537086015818,4.7683725e-11,464.2759899036083
27.803182514939543,7.759777307510376,8.962546501044223,7.130010604858398,18629.87053322792,28.78564429283142,145.8132332386193,0.386282,47.42168542696837,0.0005,800,2.5221095085144043,0.4821652574604609,0.03535071448440314,582,0.014591677,1.8133563995361328,220.5518682453846,800,3.0410304069519043,0.006136081,2.5219926834106445,20.934496792605376,0.2377169132232666,0.38607693,6.5514678955078125,3.925360902758102,385.2989462509602,93280000,26.678499937057495,64.13382010360756,5.066645404816913,0.0039023028102397983,31.458897352218628,49.01176099406008,0.5302989927729359,-1.0818244e-09,466.861744698803
30.694509423202966,6.939054727554321,9.281447807741435,7.236876726150513,18661.975649356842,29.271004915237427,69.87127257271953,0.38576752,51.43579215594891,0.0005,800,2.764350175857544,0.5227255698238394,0.03315030023395518,583,0.01807353,1.9347615242004395,210.54609831647744,800,3.500581741333008,0.0034699827,2.763864517211914,20.296395925645644,0.21412229537963867,0.38580775,7.200516700744629,3.739274890197335,366.9488543597596,93440000,27.090455770492554,65.59363958689767,4.514693523346656,0.004138832182913842,32.0982027053833,47.615163013892285,0.4584276599473518,-6.556507e-11,481.38885432335445
27.66934862993625,7.566580533981323,9.45919477494738,7.074093341827393,18694.347148895264,29.0008647441864,79.44450763786209,0.3852203,47.159058443245414,0.0005,800,3.1268155574798584,0.47948511135698446,0.035616304211499875,584,0.011138656,2.0179247856140137,221.39045751992344,800,3.0617880821228027,0.0036846262,3.12654709815979,23.323034928374113,0.15179038047790527,0.38526833,7.082584857940674,3.9362737141295123,386.2471855961134,93600000,26.789796829223633,64.37344258545998,5.028175143789336,0.003923462592869324,32.32301878929138,48.93912465159625,0.5215775451962429,-1.5735626e-09,472.4946010922372
28.927448292833073,7.356988430023193,9.126938933288729,6.748762369155884,18725.215183258057,28.496642112731934,24.44548277797423,0.3846362,49.08633327397005,0.0005,800,2.293869733810425,0.49900062722894456,0.03421762111792611,585,0.004991291,1.5756123065948486,216.2366338533605,800,3.2684524059295654,0.0038701347,2.2936320304870605,23.97744761552449,0.1865229606628418,0.38466898,6.9745917320251465,3.8458379128198743,377.4332319753745,93760000,26.66877841949463,64.34903471035014,4.781641997533378,0.0040413377202452114,30.85546588897705,51.176568566002196,0.5215732258754886,-1.4901161e-10,470.64531738059384
27.127197625774883,7.558770656585693,9.871116286389206,7.207870244979858,18756.428143024445,28.991074323654175,22.842222146630142,0.384252,46.367053655374946,0.0005,800,2.121382236480713,0.4714950721274531,0.036535481688757865,586,-0.0032419497,1.9661784172058105,224.3624228304043,800,3.4848952293395996,0.0019962834,2.1211462020874023,23.449527205608266,0.1477978229522705,0.38418478,6.680028438568115,3.996036484646146,391.99140674938826,93920000,26.847975492477417,66.62615498731314,5.190061997300745,0.0039164525975571235,31.185702085494995,52.03620327385294,0.5156854250620994,1.3291837e-09,476.2461603695028
28.775058411592717,7.53648567199707,10.168793339599521,7.303194761276245,18787.925327777863,28.979216814041138,37.430463739445266,0.38385907,48.81768262916158,0.0005,800,2.405764579772949,0.49631128519299034,0.03492415284246223,587,-0.0031725515,1.528883934020996,217.86379518986294,800,3.1796185970306396,0.0020529502,2.4056191444396973,24.778826364621914,0.21521353721618652,0.3838306,6.457729816436768,3.8723695441632953,379.9118837198811,94080000,27.19302725791931,67.37308084894943,4.772445970896672,0.004091511547674931,31.48723793029785,49.78001487601153,0.47900840406700096,1.6093256e-10,472.77995996307897
31.477049324369183,7.3751606941223145,10.328697676698457,7.476912021636963,18818.89851641655,28.884519815444946,29.15556627801972,0.38337192,52.664088372169964,0.0005,800,2.0264856815338135,0.5351977915545286,0.03214916337023295,588,0.05673482,1.8166546821594238,208.00941665007537,800,3.2560880184173584,0.019091362,2.0261125564575195,18.689609220853278,0.21535468101501465,0.38334867,6.322852373123169,3.6899214617035474,362.07942320929584,94240000,26.812861442565918,66.90319832269846,4.263391745293733,0.004265134054429806,30.96487784385681,48.264887209891604,0.40642746199169566,2.8103588e-09,461.0353914881147
29.103976134011,8.182115077972412,8.436576325246671,7.1341774463653564,18849.905190706253,28.857598304748535,102.00104735465497,0.38277185,49.16624105457729,0.0005,800,2.030524730682373,0.4998219929860269,0.034260585896588154,589,0.037402913,1.1827309131622314,213.64203197593986,800,3.4241862297058105,0.011355171,2.0303847789764404,23.559761027740723,0.19770002365112305,0.3827973,6.605737209320068,3.7968455469125453,372.5547276421328,94400000,27.443332195281982,66.8224201573576,4.659419448951928,0.004019944198755471,30.999096632003784,50.4227557653926,0.4900464902826954,1.5318393e-09,466.9880710150625
27.480466047611966,7.7250001430511475,9.723796942098236,7.210431098937988,18881.96186518669,29.518163442611694,142.89626014440174,0.38236538,46.73549151819605,0.0005,800,2.410461664199829,0.47521409913060425,0.03609814236319337,590,0.011102454,1.5887362957000732,221.318722168305,800,3.241539716720581,0.0043522655,2.410349130630493,22.225063125534664,0.19414401054382324,0.38227227,7.178507328033447,3.9379835517165396,386.39580776705657,94560000,27.70991325378418,64.50428114572107,5.00950539412429,0.0039044531313867925,32.04883289337158,50.52899860870771,0.5007842801628917,1.3828277e-09,469.1884044094151
27.496656098466946,7.829277753829956,9.590437813531063,7.597172260284424,18914.111672878265,29.584972381591797,30.09827106518516,0.38182738,46.836064931758486,0.0005,800,2.3931593894958496,0.4762433226108788,0.03534218485660193,591,0.033738524,1.5899629592895508,219.0557813495806,800,3.377495765686035,0.010314396,2.3930492401123047,24.0130591246886,0.19980072975158691,0.3818391,6.826708793640137,3.8939996559279186,382.0894293657994,94720000,27.768532514572144,64.51632097298612,4.928898632241776,0.0038917473034520596,32.12478852272034,53.1399284118964,0.507447548659683,-2.9802324e-10,465.5719048800121
27.792405192094048,7.805412292480469,11.183733701813045,7.16377067565918,18946.42913222313,30.05661654472351,28.095704418302624,0.38114432,47.12837981849703,0.0005,800,2.132763624191284,0.47918854806263006,0.03478509032229641,592,0.0039251293,1.7841017246246338,218.07965245471297,800,3.2521421909332275,0.0027214927,2.1325504779815674,18.839061351224274,0.14911365509033203,0.38133287,7.745215177536011,3.878928307913936,380.61359906984694,94880000,28.08632755279541,65.02038206940482,4.8640595204575545,0.003938123495647098,32.30790829658508,51.939382410824166,0.46793527294726206,4.6491627e-10,465.96941800659425
27.673822089929576,7.790924549102783,10.614829927747177,6.874806880950928,18977.693684101105,29.1380877494812,14.77216188709421,0.38088113,46.90634591162956,0.0005,800,2.043703556060791,0.4769357691505932,0.03484726925092187,593,-0.0024843495,1.9043071269989014,217.10527045063017,800,3.3547770977020264,0.0020071347,2.0435001850128174,21.497776739312886,0.20500874519348145,0.38087568,6.62241268157959,3.8643868375747363,379.1471255235015,95040000,27.00173282623291,65.46231315285068,4.845686021103206,0.003906208806752917,31.25429344177246,54.575097568136215,0.46537716057090267,-4.2319298e-10,468.1316733793267
28.54898639787273,7.556167840957642,10.438961202670047,7.767660140991211,19009.370290994644,29.447579860687256,61.538892821472814,0.3803848,48.223459273175905,0.0005,800,2.092372417449951,0.4902284249245273,0.034241126467567856,594,0.008266774,1.3328759670257568,214.63169612022386,800,3.2581849098205566,0.0054074815,2.092252254486084,22.29892990456744,0.1981654167175293,0.38039833,7.161081075668335,3.815396568442264,374.40237984954916,95200000,27.858917951583862,65.26695828602931,4.735883105953896,0.00394570246534483,31.660868406295776,52.338477797792585,0.46936325757766595,1.4185906e-09,470.883544141057
27.251024081602463,7.57219934463501,11.702152885549447,7.425608396530151,19040.856253147125,29.162927627563477,60.302400806179925,0.38006753,46.19438751788136,0.0005,800,2.209048271179199,0.46968410503973174,0.03478982798416388,595,-0.00026091552,1.6991736888885498,219.53759201714303,800,3.1434409618377686,0.0039352938,2.2089362144470215,16.45966673087448,0.16501092910766602,0.38006693,6.958208084106445,3.9047095361175037,383.1840813582933,95360000,27.252596616744995,66.38591953777629,4.929046303508665,0.003883108682784073,31.47662663459778,49.719661818725676,0.44485897338550034,9.298323e-10,466.7128633825779
26.525878047302193,5.878617763519287,10.340039686559173,6.52966046333313,19066.34989142418,23.58232307434082,53.62681166324431,0.37969658,45.27858843597457,0.0005,800,1.7706995010375977,0.46040524711361414,0.03588062541128367,596,-0.004794314,1.4295926094055176,223.0100350409032,800,2.9487738609313965,0.001191519,1.7705557346343994,21.90708912671654,0.16171693801879883,0.37966025,4.795048475265503,3.969945360618353,389.5180617439936,95520000,21.960861206054688,64.23570803997015,5.108052934679625,0.0037689890357133905,25.48598313331604,49.088790088578484,0.4993507717915992,-2.443791e-10,471.02854489555835
28.40629561716635,5.997836112976074,10.501408348933893,5.380885124206543,19090.47394514084,22.357993364334106,36.003908964930396,0.37923682,48.07454512694439,0.0005,800,1.697901964187622,0.4886472853397704,0.03475385776676625,597,-0.00065019313,1.4583618640899658,218.0882315577277,800,2.890474557876587,0.0019234786,1.6977849006652832,25.750664050997432,0.15702486038208008,0.3792543,4.546972036361694,3.8785769690026055,380.60834402959205,95680000,20.696458339691162,66.76225064682764,4.813547183916815,0.003903455395621501,24.115591764450073,51.00212746529299,0.4677456630291914,1.1324881e-09,466.05518271919345
28.931876150736397,5.660508394241333,10.950134208397097,5.329157829284668,19114.020311117172,21.560025453567505,47.08373590847584,0.37889022,48.87689831902107,0.0005,800,1.9091682434082031,0.49680864059254753,0.03374983355462041,598,-0.004507347,1.1416728496551514,214.4264630545549,800,2.429385185241699,0.0015326731,1.9089534282684326,23.325843712846076,0.1648426055908203,0.3789199,4.990679025650024,3.8133651957860377,374.23257828514426,95840000,20.221736907958984,65.0609613311405,4.72433700624607,0.003989262155027469,23.539017915725708,50.919666454382096,0.4498250163853186,2.7120113e-09,467.98490131278595
28.448271258022306,5.753447532653809,10.82849776908332,5.1902916431427,19136.681396245956,20.932167530059814,57.178109940411396,0.3787431,48.06479775825224,0.0005,800,1.6361775398254395,0.48857416470840215,0.03426896114654467,599,0.0013465445,0.9181780815124512,216.00513809658017,800,2.5477135181427,0.0037074883,1.6359896659851074,24.74870044346132,0.1379549503326416,0.3786638,4.647889137268066,3.8440577056781158,377.2142449365277,96000000,19.848313570022583,65.82239159834506,4.766129607339444,0.0039339373832530415,22.652851819992065,49.71985496554167,0.4704072679033678,-1.7881388e-10,469.2480564616477
29.264753140390056,5.903541088104248,11.672055141270341,5.013779878616333,19159.907706975937,21.5340678691864,23.61231620575527,0.3783265,49.27144262368256,0.0005,800,1.6297457218170166,0.5008085796892611,0.0334996902937717,600,0.021194868,1.3357594013214111,213.45787113354928,800,2.7167863845825195,0.0084765535,1.6296005249023438,20.49048270954186,0.14151930809020996,0.378324,4.607695579528809,3.7947585149078664,372.39495489761117,96160000,20.01533818244934,67.18872565654547,4.570280831326322,0.004038983868946294,23.21861743927002,49.32037653048533,0.44271937944590106,-3.2186528e-10,476.14698684517515
26.993051399569996,5.3839638233184814,10.750517807951807,5.725262641906738,19182.858352661133,21.223379373550415,1.816744115528285,0.37771258,45.85275421030278,0.0005,800,1.6458642482757568,0.4662394698068625,0.03598863817095051,601,0.001976598,0.7437801361083984,221.64258328214908,800,2.449481964111328,0.003898173,1.645749807357788,22.30797972517336,0.18515682220458984,0.37783152,4.898700475692749,3.944025726315498,387.0050892407937,96320000,20.266340970993042,64.69764997677814,5.098731920394778,0.0038154940779091618,22.942426204681396,53.28911237041334,0.47678925535277417,-9.62615e-10,472.54675147220837
28.89683345029166,6.157055139541626,10.044150390849342,5.312517404556274,19206.23269557953,21.633917093276978,30.14049570662878,0.37740812,48.97922882776177,0.0005,800,1.6570630073547363,0.49789984666893145,0.03404409227956006,602,0.0166301,1.1231019496917725,213.93220589846717,800,2.353769540786743,0.008238736,1.6568405628204346,24.9067202628519,0.18065595626831055,0.37743226,4.6700780391693115,3.8028033838817814,373.1374855176901,96480000,20.2673442363739,65.0808387805674,4.652009217981873,0.003972605930489669,23.367865562438965,54.11738049685658,0.47541691674940756,-1.168251e-09,474.8158219128527
26.27743614223248,5.525080442428589,11.471410088143504,5.113118648529053,19229.29696702957,21.188339948654175,140.91190369792454,0.37682977,44.83905311320595,0.0005,800,1.7930266857147217,0.4560333372823027,0.036089595717254945,603,-0.0029701944,0.9924418926239014,225.77085739726743,800,2.60263729095459,0.0012381023,1.792778730392456,23.519498283097125,0.1410975456237793,0.37706438,4.981123685836792,4.018453931885333,394.3051963341128,96640000,20.02540946006775,67.1055448825473,5.197328739220602,0.0037931107885380163,23.055986404418945,48.1146704955769,0.45064172401577174,-1.579524e-10,466.549942378386
28.139360208464442,5.932607650756836,11.428289590073993,5.497905015945435,19252.596246242523,21.573707103729248,42.62616065752532,0.37663886,47.66920170454004,0.0005,800,1.6415221691131592,0.4846450785698028,0.035068225861129405,604,-0.005979338,1.0267508029937744,218.06726620294748,800,2.4056153297424316,0.0017186055,1.6413075923919678,19.710863911942408,0.16287469863891602,0.37672457,4.6892194747924805,3.8770411510439144,380.3571039092794,96800000,20.355239391326904,68.04912349404533,4.773734438958666,0.00393770327628375,23.288715600967407,55.78080262267975,0.43865806630068027,-3.0994415e-10,481.352782427319
27.289528565136308,5.8748626708984375,10.692504408322652,5.062416315078735,19275.75492167473,21.413933992385864,32.93964955096146,0.3762249,46.466976073295626,0.0005,800,1.6779191493988037,0.4724738481240491,0.03601166840336864,605,-0.0060510654,1.0878427028656006,222.4538638131362,800,2.787633180618286,0.0011375227,1.6778063774108887,23.40305882657252,0.15593814849853516,0.37627083,4.703539609909058,3.9577796855873144,388.288009549068,96960000,20.14099383354187,66.06469706411214,5.0237821195588435,0.003857134553916719,23.14617156982422,52.24409476202369,0.47645779814535616,5.5432314e-10,477.1317979626538
28.593284485753202,5.612738609313965,11.015341454028787,5.277379751205444,19298.457654953003,20.96807289123535,35.88085605421013,0.37566987,48.40743325792921,0.0005,800,1.6647379398345947,0.4921115960569126,0.03480167636204862,606,0.00048182873,0.9632000923156738,218.3547100949246,800,2.4416565895080566,0.0022930084,1.6645052433013916,20.363776677828255,0.1591811180114746,0.3757291,4.7662553787231445,3.8822048734266885,380.95520077564765,97120000,19.818272590637207,67.92272105860165,4.817658312482127,0.003972766540737198,22.686255931854248,51.81401830257168,0.45320223996573994,2.2865831e-09,469.0313235278943
28.90823353477762,5.868876218795776,11.27083995287939,5.197093486785889,19322.27378344536,21.986805200576782,125.77598272869756,0.37513605,48.891581420308846,0.0005,800,1.7518398761749268,0.4970380253060737,0.03528343249444923,607,-0.0015540515,1.309767484664917,217.93284833103107,800,2.428612470626831,0.0012698772,1.7516934871673584,23.132030503351093,0.15494370460510254,0.37520316,4.956005573272705,3.8738013135487,380.04782360842654,97280000,20.49349594116211,66.90219004866061,4.710302091085932,0.004013979219543583,23.80966806411743,51.335704283147265,0.4439576376083839,2.8014185e-10,482.8374854382743
28.827476225136753,5.765974283218384,11.333922120029182,5.175424098968506,19345.888905525208,21.630380392074585,19.21171862919044,0.37464935,48.808843563569134,0.0005,800,1.9253382682800293,0.49620920063031915,0.035020688497774684,608,0.016470492,1.029432773590088,218.20106723180405,800,2.53606915473938,0.007975697,1.92519211769104,21.039041654098945,0.16637182235717773,0.37464753,4.848653078079224,3.880007216082276,380.6590253340099,97440000,20.401201248168945,67.85125208888044,4.778148739964644,0.004022862367917071,23.60418462753296,52.23098183437182,0.4554159262680934,6.55651e-10,486.4823445863526
27.450609067223766,5.647709846496582,13.215743251246327,5.211862564086914,19369.17915725708,21.572944402694702,33.01331649494233,0.37413076,46.59846804032268,0.0005,800,1.6350681781768799,0.4738595190210288,0.034940503032803494,609,0.029854871,1.5514240264892578,222.5847560804266,800,2.4323670864105225,0.013700473,1.6348297595977783,19.66676180092702,0.13354158401489258,0.37412277,4.877318859100342,3.9589382589138156,388.5065206793264,97600000,19.86083960533142,72.01096115330168,5.053089256204621,0.003966651133582781,23.282793521881104,50.99941561094758,0.42688361393257424,-2.3901463e-09,475.71291772494936
26.367102955218826,5.689256429672241,10.23462865869888,5.16069221496582,19392.179654598236,21.27623748779297,199.13623371545486,0.37379196,45.089027430176905,0.0005,800,1.6666734218597412,0.4585939026064452,0.036228929182014,610,0.067263775,0.8388242721557617,228.346007420124,800,2.37905216217041,0.015867982,1.6664819717407227,22.501445857284054,0.14400506019592285,0.3737531,5.289783954620361,4.06661356923293,399.06836975585827,97760000,20.263572931289673,66.52132613461387,5.326432125266303,0.0037704668695992187,22.988506078720093,45.6374970727593,0.4822492841720144,-6.91414e-10,475.8069807961995
26.395158291872086,5.946175813674927,12.465972158512695,5.165132284164429,19415.10649037361,21.229800939559937,2.999483310119913,0.37359223,44.978306658500784,0.0005,800,1.6405463218688965,0.45750775477959293,0.03569056731236617,611,0.093487166,0.8218874931335449,224.77909078835737,800,2.3822717666625977,0.03346522,1.6403307914733887,20.929593186385315,0.13994550704956055,0.37347475,4.998394966125488,4.00154150594173,392.7673760222378,97920000,20.23988151550293,66.54050630743458,5.145584500335755,0.003855123768836644,22.920609951019287,50.91114045378279,0.44078075214550666,3.1054022e-09,473.38199102329156
27.773922925948817,6.160909175872803,16.29850347717919,5.21820068359375,19438.682650327682,21.794386863708496,31.2630681233888,0.3729568,47.03147852517513,0.0005,800,1.6941497325897217,0.47825693861572316,0.034675497134784,612,0.09908693,1.000396728515625,218.67143042582222,800,2.3788607120513916,0.062285442,1.693948745727539,17.732253157838247,0.15685772895812988,0.37312934,5.0755345821380615,3.8867958395728097,381.3625978594074,98080000,20.608627557754517,73.53456885948006,4.859780705169889,0.004106127821936418,23.564590215682983,54.49244722416594,0.3850851901964829,8.165838e-10,481.5786675877761
30.074649874790065,5.548985958099365,20.391051791963232,5.263007879257202,19461.355184316635,20.91722798347473,-24.87514834729763,0.3728803,50.51456307838509,0.0005,800,1.7020351886749268,0.5135013570696078,0.032885231489106305,613,0.051732786,0.7565553188323975,210.45641453652388,800,2.2882943153381348,0.009956012,1.7018554210662842,9.267141715219717,0.1386115550994873,0.37298265,5.148552894592285,3.7311921532907952,365.95073578528877,98240000,19.99393129348755,75.92862455919527,4.371958581337769,0.004433880313017356,22.66546630859375,59.963096452082766,0.4151551953838519,-1.1086465e-09,474.39401716620944
29.8781412310531,5.9083092212677,20.770968930493382,4.899805545806885,19484.28217434883,21.04281449317932,28.816958183845806,0.37250835,50.262057654655656,0.0005,800,1.8348016738891602,0.5109686759121018,0.03283231157470795,614,0.026251785,0.756784200668335,212.96447814088904,800,2.452899694442749,0.009950867,1.8346707820892334,7.938352148216195,0.12856698036193848,0.3726025,4.986328125,3.780604830787624,370.91810540705364,98400000,20.128359079360962,77.49189458142487,4.474039772518553,0.004431102315830952,22.91942048072815,54.18173270977289,0.404907520656777,1.990795e-09,460.287815285393
29.32066762993979,5.782620906829834,21.155003525189883,5.12760591506958,19507.142208099365,21.103020429611206,39.96495121551995,0.37247232,49.42332802179002,0.0005,800,1.6753923892974854,0.5024814845673025,0.033258743981910116,615,0.01613373,0.9210896492004395,213.61406696984835,800,2.338637590408325,0.0048416145,1.6752662658691406,7.439274588936469,0.13191795349121094,0.37255815,5.048365592956543,3.795601837269034,372.41580255757117,98560000,20.018907070159912,76.62875693721807,4.617699006666879,0.004390708220369903,22.852949619293213,50.23477608071146,0.42653722403986905,-7.152557e-10,467.63286284565385
26.840168105485763,5.586991310119629,21.210440874405432,5.088183403015137,19529.80438518524,20.7177414894104,39.18283504836996,0.3723936,45.353843955425035,0.0005,800,1.8662097454071045,0.4613416170684017,0.03462797122290618,616,0.0095893545,0.6314258575439453,219.4202585346637,800,2.3495562076568604,0.0054171355,1.8660695552825928,1.384167532753005,0.14463424682617188,0.37233877,5.187215805053711,3.902603099869203,382.93378339339046,98720000,19.913414239883423,76.97897514572065,4.8604502028054,0.004220800225847451,22.65344262123108,49.52016531727283,0.3689357564836998,1.2204052e-09,463.64731670071245
21.75840597085185,5.469864130020142,21.245467290234817,5.075071811676025,19552.476479530334,20.94344186782837,72.48471682883479,0.3722478,37.3760273470163,0.0005,800,1.6532764434814453,0.3808686476940461,0.03571626715364268,617,0.015570798,0.7525863647460938,226.36959425501277,800,2.3581831455230713,0.0034244924,1.649907112121582,4.863174847207452,0.199387788772583,0.3721722,4.704793453216553,4.0295296212808145,395.515383894501,98880000,19.954230308532715,76.52636528445204,5.330167662614957,0.003958898896593225,22.66254425048828,43.29432790477384,0.3618753987019096,1.1682509e-09,468.8878416808259
27.27496405336341,5.67735481262207,23.07935654171491,4.86601185798645,19575.29543685913,21.085590839385986,71.50495294405741,0.37195155,46.12278237836816,0.0005,800,1.6558036804199219,0.4691191396595872,0.033905198010823145,618,0.025687436,1.1903491020202637,216.54617606111916,800,2.273998260498047,0.010962007,1.655608892440796,3.8070170314592384,0.3474538326263428,0.3720177,4.825891733169556,3.8464334167582566,377.43227328041127,99040000,19.517932415008545,78.38380039287175,4.776256747993813,0.004347250919904935,22.79196834564209,48.41308694148535,0.44083874268825807,-2.622604e-10,461.8590925911217
26.34311716309511,5.244046211242676,21.21332639406986,4.9529500007629395,19598.59908604622,21.533507823944092,58.39019099951359,0.37162334,44.72686962863898,0.0005,800,1.6984057426452637,0.45501690715589904,0.03482432699901031,619,0.027483473,1.276667594909668,217.14557893187234,800,2.354887008666992,0.011233917,1.6982247829437256,5.745108676697661,0.10711336135864258,0.3717774,5.4065093994140625,3.8612873964355314,378.83093918973145,99200000,20.122389316558838,75.71533793232216,4.842893046862235,0.004194964448237114,23.2970290184021,51.597276235753725,0.39654858702905843,-1.1146069e-09,466.18576600997443
29.07469576829767,5.495097398757935,22.411804823658905,4.775606870651245,19621.254101276398,20.609843969345093,82.68884747444174,0.3716179,49.14472414975154,0.0005,800,1.9607112407684326,0.4995892146854241,0.03340719329046839,620,0.05276209,0.9622385501861572,214.7448623099758,800,2.2890982627868652,0.019728035,1.960573434829712,7.0529792629708306,0.11750078201293945,0.37154523,4.961858510971069,3.8185918335492124,374.72158981301783,99360000,19.481772422790527,77.66463596625,4.62734971684223,0.00437977652720668,22.64874243736267,44.94824223038861,0.4573337461733055,-5.722046e-10,470.91618067613047
25.126331750976195,5.503971576690674,20.27336845319917,4.9777162075042725,19643.989288330078,20.656378746032715,41.01000678798763,0.37124142,42.74482849037699,0.0005,800,2.0000691413879395,0.43493567290798946,0.034021384756251286,621,0.025053902,0.7063007354736328,218.86333958046046,800,2.303086757659912,0.004824935,1.9998786449432373,4.756296895419933,0.14154624938964844,0.37125003,5.018652677536011,3.891535376470985,381.9904893055984,99520000,19.780935764312744,72.03251390836137,4.954949774794944,0.0040355551843310015,22.728536367416382,46.749185648464994,0.3781016000403541,3.737211e-09,465.16383256503156
22.77247060433656,5.605128765106201,21.174956612622474,5.031762361526489,19666.770497322083,20.753916025161743,48.62683616973698,0.3709636,39.04701707948988,0.0005,800,1.9610309600830078,0.39761928251725864,0.034368391052116365,622,0.030596819,0.7326397895812988,222.3757142085555,800,2.3061716556549072,0.009458318,1.9608469009399414,3.1892066508674626,0.15401983261108398,0.37097374,4.859896183013916,3.954074687973583,388.20828965762036,99680000,19.82639789581299,75.14873599620681,5.164336950916493,0.003968984775658772,22.774608373641968,42.24086149188577,0.36055866479123994,-6.616115e-10,463.38125109986765
24.413639717069724,5.556810140609741,20.942549996249753,4.998525857925415,19690.170999765396,21.468858242034912,199.1522772403919,0.37075874,41.506028498898374,0.0005,800,1.8741612434387207,0.4223829367997439,0.03508473607796957,623,0.019824272,0.8766360282897949,221.44035026807848,800,2.2032511234283447,0.0041996767,1.8740429878234863,5.277289245585825,0.11922407150268555,0.37072933,5.141407489776611,3.940155159770016,386.7775861643737,99840000,20.443612337112427,72.2380581408748,5.048063327128587,0.00403879050334507,23.394022226333618,43.526736108826334,0.3997314938927181,7.7188017e-10,464.46303234760103
29.03841740708757,5.681766986846924,21.290572406317033,5.045025825500488,19713.160896778107,20.94851803779602,31.3144676312087,0.37026086,48.932942264097036,0.0005,800,1.9553937911987305,0.4973116363051191,0.03279723309982555,624,0.056170933,0.8559136390686035,212.5312341676276,800,2.3166098594665527,0.02699856,1.955277681350708,6.307422926575839,0.11826610565185547,0.37037745,5.200265169143677,3.77816055514502,370.8230016597595,100000000,19.92221760749817,75.61134476305811,4.584038778881162,0.004285296972026635,22.982739686965942,43.36611842844728,0.43826763486999126,-2.3245805e-10,458.6823434101508


==> archive/rl/cheetah/dynamic-context-noise-seed=1.csv <==
Time-MAMLSteps,Time-Sampling,Step_0-NumTrajs,Step_0-AvgForwardVel,Step_1-MinReturn,LossAfter,Step_0-MaxReturn,Step_0-AveragePolicyStd,Step_1-EnvExecTime,Step_1-AveragePolicyStd,LossBefore,Itr,ItrTime,KLCoeffInner,Step_1-PolicyExecTime,Time-InnerStep,Step_0-StdReturn,Step_0-PolicyExecTime,Time,Step_0-AvgCtrlCost,Step_0-EnvExecTime,Step_1-AvgForwardVel,Time-TotalInner,Step_1-AverageDiscountedReturn,n_timesteps,Step_0-AvgFinalForwardVel,Step_1-MaxReturn,Step_1-AvgFinalForwardVel,Step_0-AverageReturn,Step_1-AverageReturn,Time-OuterStep,Time-SampleProc,Step_0-AverageDiscountedReturn,Step_0-MinReturn,Step_1-StdReturn,Step_1-NumTrajs,Step_1-AvgCtrlCost,KLInner
87.38396620750427,23.261192321777344,800,-0.0017702302931503588,-4.878871047577068,0.0033528937,3.0232153400255726,1.0,2.3514232635498047,0.99948347,-1.2367962e-09,0,121.92726159095764,0.0005,11.21638536453247,9.91486668586731,1.3246290019264317,5.745316743850708,121.92727828025818,0.0018620156112891765,2.213637351989746,-0.0018150755696314314,33.60148000717163,-0.32758704842543984,160000,0.007154729738175574,3.034898755641131,-0.002087624148767372,-0.4996264357302149,-0.5067325745530384,87.3837194442749,0.40692925453186035,-0.33292247712523354,-4.716654772209953,1.2694374038744554,800,0.0018817950750585931,0.011722334
4.416614532470703,18.842620372772217,800,-0.00040582308478085983,-5.1218202256015415,-0.0021533014,3.2113588183820454,0.99772483,2.4504945278167725,0.99746716,-9.626151e-10,1,23.997013330459595,0.0005,8.94739055633545,0.22419476509094238,1.311184795264627,3.340547800064087,145.9452247619629,0.001855218535998279,2.2234601974487305,-0.00038389731692186696,19.48382019996643,-0.21694252385648993,320000,0.007393583292315535,3.5925925809146118,0.0064600664299291725,-0.3624332078782173,-0.35883181356454963,4.416464567184448,0.39418458938598633,-0.22671086967015328,-4.835483105757766,1.3173458245213798,800,0.0018442803037218255,0.008212427
4.33312463760376,17.28145933151245,800,-0.0011139196421504204,-5.144540531457152,-0.0013186407,3.967835822563489,0.9945218,2.271533489227295,0.9942905,-5.3644184e-10,2,22.344703435897827,0.0005,7.7941343784332275,0.22203707695007324,1.3001299224777452,3.340782880783081,168.30618333816528,0.0018142018909016197,2.1621170043945312,-0.0004176103522013186,17.922200918197632,-0.22191090680368566,480000,-0.0013991246148625709,4.176375763589966,0.005369286875454302,-0.4273791914332968,-0.3593006500988977,4.332947254180908,0.39582324028015137,-0.27002104537696625,-3.9444311443746476,1.2787223530665237,800,0.0018398040799412825,0.0069423974
4.172878265380859,18.57413411140442,800,-0.001579287744154637,-4.778749612147566,-0.00094772415,3.2126268526752946,0.9913511,2.384068727493286,0.9910735,-1.3113025e-10,3,23.468572854995728,0.0005,8.827341079711914,0.22941255569458008,1.2998389442489686,3.4425315856933594,191.7900276184082,0.0018181046774972858,2.1852335929870605,-0.0017341423540992082,19.20789909362793,-0.3307967002539709,640000,-0.00226899569806505,4.051573622547825,-0.004890840435185616,-0.47160317280382813,-0.4883151659787805,4.172585487365723,0.383512020111084,-0.3195831904004316,-5.376553730059422,1.290486142186243,800,0.001810922709477554,0.0074646473
4.278850793838501,18.697336435317993,800,-0.0013047315132961234,-4.132029956160692,-0.0017938467,3.429086846831457,0.98840344,2.351651906967163,0.9880842,-8.8959934e-10,4,23.700249433517456,0.0005,9.087414979934692,0.22038507461547852,1.3128514404125375,3.3609628677368164,215.50436639785767,0.0018008762789229788,2.1692616939544678,-0.0026541395340367534,19.334827184677124,-0.397076425127519,800000,0.004629450495877663,3.306592198692197,-0.0055802581675849115,-0.44285983030551374,-0.5800172109062427,4.278704643249512,0.3960866928100586,-0.2941610316126202,-4.07906466485024,1.2886547266919655,800,0.0018067734567579195,0.012846729
4.370820045471191,18.656932830810547,800,1.0631948267100011e-06,-3.8454455573386874,-0.0010911658,4.025884556215863,0.98533314,2.389730453491211,0.98499376,9.477139e-10,5,23.727174758911133,0.0005,8.898834705352783,0.2114729881286621,1.2617125190466678,3.4192326068878174,239.24586176872253,0.0017813641903485094,2.2011499404907227,0.0005464596458046091,19.269739866256714,-0.13316413331509996,960000,5.4394881763201315e-05,3.587832632275318,-0.0019203995712576,-0.30899199966448226,-0.25679164865883997,4.370656728744507,0.3801395893096924,-0.1851240659416891,-4.696734586896217,1.288881779214981,800,0.001790979572274886,0.009953429
4.2780256271362305,18.588650465011597,800,-0.0009519219497969799,-4.595870356929998,-0.0016887778,3.334626046770547,0.9821516,2.3582236766815186,0.981551,1.3053418e-09,6,23.57306694984436,0.0005,8.892176628112793,0.21265530586242676,1.2339525616093625,3.41413950920105,262.8322927951813,0.0017966126328934047,2.1828272342681885,-0.0003309642238264911,19.218115091323853,-0.20387203492995243,1120000,0.008467953467952054,3.0152086117458308,-0.0003891993306611763,-0.4070211691739297,-0.3466468342137928,4.27786111831665,0.39457035064697266,-0.24867453456580635,-4.247289624607891,1.2440597538026261,800,0.0018079584379606622,0.008493399
4.455585956573486,18.50646471977234,800,-0.0004995239192169636,-4.753014172797876,-0.0015934391,3.048199139910667,0.97944,2.3943324089050293,0.9788032,-2.741814e-10,7,23.677057027816772,0.0005,8.921993732452393,0.20800423622131348,1.23417310210019,3.3199894428253174,286.5312247276306,0.0018106198309903309,2.14766263961792,-0.0004681494341571497,19.135696172714233,-0.20663637731566026,1280000,0.0013270212176959085,3.253235365078883,9.330459302658744e-05,-0.3632295741763347,-0.36310870992645694,4.455458402633667,0.40001749992370605,-0.23643719446866437,-4.5755757789026505,1.2901523076277812,800,0.0018156356890090084,0.0078021786
4.230736494064331,17.87233281135559,800,-0.0004406497408024289,-3.9853693570436497,-0.0021738994,4.206253059840368,0.97725415,2.314967155456543,0.97684234,-1.0490417e-09,8,22.807835578918457,0.0005,8.271266222000122,0.21758437156677246,1.3006096765086794,3.402273178100586,309.35211730003357,0.0018321839881933442,2.1485280990600586,1.4200702943459298e-05,18.492451429367065,-0.19018760613143953,1440000,0.002227554238754705,4.057829336098062,0.00283241950640994,-0.36205463062666526,-0.3183689042323744,4.230575799942017,0.3816235065460205,-0.21754431788427303,-4.1363068937392455,1.3092630703349315,800,0.001836756332642925,0.008368457
4.2432568073272705,18.599687576293945,800,-0.00023626281848960026,-4.995276239912398,-0.0022657316,4.324664507003834,0.9748676,2.406043291091919,0.974465,1.01327925e-10,9,23.55642342567444,0.0005,8.94934868812561,0.21838998794555664,1.2576004134621308,3.3725666999816895,332.92309188842773,0.0018291630782277936,2.159590482711792,-0.000338695969843201,19.225724458694458,-0.22449897789224768,1600000,-0.003488860111221643,3.7091562908110367,0.004319999319330223,-0.3414346765869892,-0.3544519520479143,4.243095397949219,0.3867056369781494,-0.21225669789266874,-4.027528067172301,1.2409343589506885,800,0.0018492741269302954,0.0054187467
4.28946590423584,19.382838487625122,800,0.0007885013647686459,-4.198213527072497,-0.0024731879,4.129377338967811,0.9718553,2.394845724105835,0.9709423,-2.7716168e-10,10,24.377031326293945,0.0005,9.695820569992065,0.22598695755004883,1.2534509623183796,3.4228529930114746,357.31429648399353,0.001840058164776344,2.161410093307495,-0.00018129872751038628,20.00432252883911,-0.1988014092760205,1760000,0.01164104631442982,2.840950169161491,0.0003841619536805445,-0.24100182153551475,-0.3386466948126055,4.28928542137146,0.3746938705444336,-0.12957451935069883,-3.6572758563721,1.2658857316845198,800,0.0018554129784437699,0.00796077
4.186491966247559,18.135324001312256,800,0.0010981755590002223,-4.513456154420745,-0.0039536594,3.608425169748811,0.96892065,2.3372080326080322,0.9689894,-3.7550923e-10,11,23.021620273590088,0.0005,8.497867107391357,0.2171781063079834,1.2248187123310603,3.4314122200012207,380.35072135925293,0.0018520161878422437,2.1640963554382324,0.0003660410057194133,18.749979257583618,-0.17274294328702453,1920000,-0.005427916472016034,3.2727965266748633,-0.002909107530258519,-0.21297025585571164,-0.2851213649774476,4.186323642730713,0.37708497047424316,-0.1088399784820481,-3.412169790454825,1.245526550743973,800,0.0018417707067875766,0.007224664
4.3174660205841064,18.751222372055054,800,-0.0011408233555478607,-4.4676778124329095,-0.004190635,3.4580027887577733,0.9652429,2.39837646484375,0.96490026,-1.6689299e-10,12,23.78462266921997,0.0005,9.038463592529297,0.2228708267211914,1.2356083017353454,3.4057505130767822,404.14974451065063,0.0018719283166241268,2.183129072189331,-0.0007324549370650979,19.385906457901,-0.262391698362775,2080000,-0.0026178210150818904,3.175413544466647,-0.002940258707487341,-0.44096758682261744,-0.40451976071564916,4.317314147949219,0.38993000984191895,-0.3038617715375316,-4.738897170185624,1.245824405274549,800,0.0018996324321578645,0.011034278
4.319473505020142,18.571797847747803,800,0.0032682273912251567,-3.537782802434518,-0.0037369465,3.43126416141696,0.96115744,2.3446033000946045,0.9610025,8.344643e-11,13,23.648046731948853,0.0005,8.89621877670288,0.23818659782409668,1.2145554696617908,3.339923143386841,427.81117939949036,0.0018983737787276248,2.2406492233276367,0.003118544610685705,19.250974893569946,0.046044405535411476,2240000,0.005230120024444733,3.56334744253946,0.002145733125019511,-0.003117035653263667,-0.020866828706560092,4.3193299770355225,0.4186420440673828,0.05871388220998428,-3.9241292318768375,1.193053170578173,800,0.0019072985821696497,0.006793936
4.251315355300903,18.64945888519287,800,0.00045894267575419733,-3.3927443620111273,-0.005038331,3.409870716811328,0.95743364,2.334094762802124,0.9572477,7.0333483e-10,14,23.616190195083618,0.0005,8.912704706192017,0.22803401947021484,1.2602479039621055,3.477449893951416,451.44201016426086,0.0019313749514986054,2.1489391326904297,0.0007249519442432021,19.28808307647705,-0.18606143198224082,2400000,-0.005730989529500217,3.535062081861398,0.0023696533247771017,-0.2930761444068002,-0.2705132320337671,4.251150369644165,0.38933658599853516,-0.20241148832989475,-3.658908699759182,1.1931611739889605,800,0.0019419439423490113,0.011053549
4.158868312835693,18.600045204162598,800,0.006158028253417719,-3.684957434718038,-0.0047651376,4.297826299392073,0.9539944,2.3466267585754395,0.95406705,-1.4305115e-10,15,23.476166486740112,0.0005,8.90014100074768,0.21452951431274414,1.232320200828929,3.465841054916382,474.9330213069916,0.001915621904956723,2.188621997833252,0.006949116813385303,19.232987880706787,0.30597598706335327,2560000,0.002338681270077362,4.3541747121833705,0.004082665571435338,0.27958493337596463,0.3530739188794798,4.158719062805176,0.39568495750427246,0.25059090728181954,-3.880104233317038,1.3047820335805413,800,0.0019452165083061936,0.008504285
4.200088977813721,18.49019765853882,800,0.006356473649282048,-3.1019988624991632,-0.004176817,4.084830418717955,0.9509211,2.3510262966156006,0.9513053,3.4570688e-10,16,23.40522027015686,0.0005,8.840967416763306,0.2133769989013672,1.2667144416066476,3.374940872192383,498.3537676334381,0.00194461579471922,2.2240750789642334,0.007666266548850055,19.120688915252686,0.2990010991374785,2720000,0.010298876013190041,4.429897197760371,0.008943921370216205,0.29218499834507705,0.4156653198551886,4.199922800064087,0.3952345848083496,0.2274232681019226,-3.2058049286848123,1.3089856952967884,800,0.001988387518310422,0.010709827
4.341656923294067,18.67598605155945,800,0.007966005076961501,-3.4740211683163342,-0.0040307157,4.363531489977805,0.9486044,2.3995871543884277,0.94881463,5.9604643e-10,17,23.74839210510254,0.0005,8.873944759368896,0.2256777286529541,1.3411824892098485,3.435769557952881,522.1159908771515,0.0019957486300703465,2.1828525066375732,0.010163088151160385,19.325990676879883,0.4450128571210932,2880000,0.0063545449299373695,5.32291150970722,0.009689593042398723,0.4456472583199701,0.6537377044044345,4.341490745544434,0.402618408203125,0.31332937198851846,-3.8625913258620903,1.4525068371827632,800,0.0020552102900140245,0.012120466
4.3587729930877686,18.52091932296753,800,0.013174571379967984,-2.800520849773607,-0.0055742343,5.419239419637067,0.947114,2.3910160064697266,0.9478946,-4.1723337e-11,18,23.601476669311523,0.0005,8.89166808128357,0.2162313461303711,1.4148094771133848,3.3062286376953125,545.7320172786713,0.002014357454232407,2.1734771728515625,0.015664795031731276,19.15699315071106,0.8331678297229468,3040000,0.007955918657229104,5.083654694101136,0.011333363257703101,0.9665896193041137,1.2055945184962196,4.358626127243042,0.39828014373779297,0.6646212240670935,-3.4097155281444262,1.4303453938929407,800,0.0020549162190063993,0.012483783
4.271602630615234,18.423659563064575,800,0.016612253455324945,-3.203272339203381,-0.006350869,5.953879362686449,0.94625086,2.3489222526550293,0.94709116,6.5565095e-11,19,23.395225763320923,0.0005,8.74746060371399,0.21371173858642578,1.44204700748368,3.4329440593719482,569.1419868469238,0.0020375616979630474,2.1711947917938232,0.022288759292373367,19.03654956817627,1.2068595018936836,3200000,0.013826234853346104,6.582409743468362,0.023570726915777673,1.3042717776998662,1.8502674777251673,4.271445989608765,0.3778879642486572,0.8605194883754413,-3.212227472983175,1.5853144273996322,800,0.0021635961839954147,0.015891526
4.3889992237091064,18.525639295578003,800,0.023102496667302894,-2.559434410256684,-0.006539732,7.203270779782199,0.9458564,2.4268972873687744,0.9471347,2.7418134e-10,20,23.639490365982056,0.0005,9.084520816802979,0.22249627113342285,1.5883163382760144,3.1013660430908203,592.7950701713562,0.002098071375060862,2.152982234954834,0.03182091185319303,19.165839672088623,1.7879876664016678,3360000,0.02348071715004196,8.109091485078936,0.03374448823473354,1.9446671209620963,2.785399967922243,4.388831853866577,0.3945145606994629,1.2483067956323501,-3.1125910165877073,1.8748345628127614,800,0.0022662589543472685,0.021132529
4.248245000839233,18.246558904647827,800,0.030526342125712428,-1.4713890852906464,-0.009541809,8.309390848116326,0.94612175,2.349170684814453,0.94683594,3.8146974e-10,21,23.219157934188843,0.0005,8.566449880599976,0.21972870826721191,1.5359589269323672,3.408881187438965,616.0281567573547,0.0022213531797894677,2.185847282409668,0.04607311972514114,18.878834009170532,2.590637346704591,3520000,0.02909447199735137,11.835210120605357,0.04465010539585872,2.663505304473917,4.173220131649161,4.248081207275391,0.390399694442749,1.6420991629279658,-1.3911879638172806,2.0188081216860816,800,0.002458433124460405,0.019967493
4.335753440856934,18.840951442718506,800,0.04467507681078125,-0.4411966842187704,-0.01168768,10.909838724062789,0.94677234,2.441561698913574,0.9475921,3.7550932e-10,22,23.926326990127563,0.0005,9.076282978057861,0.24928808212280273,1.7825009813003534,3.423109531402588,639.9707806110382,0.0023087468342913495,2.1653523445129395,0.07445110794098318,19.510109186172485,4.2610464468588285,3680000,0.04653197371930434,18.081037605667284,0.08084473326117834,4.062774778454698,6.971791019936282,4.33559250831604,0.39847779273986816,2.47263074888251,-0.591098081897292,2.9364548952155745,800,0.0026551835242157947,0.019499142
4.350707769393921,18.776536226272583,800,0.05951973931588369,1.3447488198875686,-0.013532703,11.962978689173891,0.9469836,2.3584227561950684,0.9476702,-2.2053719e-10,23,23.865229845046997,0.0005,9.099947690963745,0.23326420783996582,1.970331230126091,3.406283140182495,663.8498771190643,0.002399373601280478,2.163572072982788,0.10753338639983742,19.4378023147583,6.246138859664418,3840000,0.06636119306929636,23.3327865245638,0.12717560605166583,5.534991543299612,10.235846038229766,4.350534439086914,0.40475034713745117,3.439037758833477,0.16994317057558656,2.909786093126287,800,0.0028899968173981324,0.01592527
4.145796060562134,18.70207691192627,800,0.0753775885045461,3.1508130706013477,-0.013432078,13.633911960334094,0.946732,2.3451638221740723,0.9473911,9.834766e-10,24,23.58515977859497,0.0005,9.033819913864136,0.23821735382080078,2.1896873292422128,3.3813412189483643,687.4502503871918,0.0025093881401741787,2.172433853149414,0.14685729324275396,19.355858087539673,8.49652455702114,4000000,0.07560594701288642,33.880606982328885,0.16329095755738549,7.095624587795503,14.105916745936888,4.145608425140381,0.3923196792602539,4.308287236050803,0.38365615302519784,4.069792165364825,800,0.003149585035210891,0.018011963
4.313668489456177,18.592586040496826,800,0.09997696898967252,7.574269208123364,-0.01456696,18.957070969944912,0.9459032,2.3534767627716064,0.94611335,-9.23872e-10,25,23.609402656555176,0.0005,8.887998104095459,0.21032452583312988,2.7559649982729457,3.395368814468384,711.0748014450073,0.0026818744905603782,2.2073233127593994,0.1973392626990336,19.206292152404785,11.426346084184535,4160000,0.10056501465600233,38.296665164503686,0.2153976251472607,9.520256626857066,19.09023274676614,4.313517332077026,0.38204169273376465,5.737833243646776,2.764866126864404,5.453027719756559,800,0.0034063235928466543,0.014092398
4.238924980163574,19.264891862869263,800,0.11736431054900114,11.391088204375198,-0.01200937,21.74846881919813,0.9440119,2.37274169921875,0.94443464,5.543232e-10,26,24.22783398628235,0.0005,9.455168724060059,0.22854876518249512,3.0524063294708457,3.434162139892578,735.3162889480591,0.0027372636993838037,2.168550729751587,0.24960596334621624,19.900749921798706,14.544668994371106,4320000,0.12788819105174373,44.273057995377656,0.2671957137499366,11.246132781813891,24.26645529737116,4.238761901855469,0.3851284980773926,6.834569584256131,3.6534895113467787,5.344771682320853,800,0.003602758466051981,0.016818061
4.226333856582642,18.5439510345459,800,0.1446264855638984,17.747367436568577,-0.012592182,26.641098896284248,0.9415245,2.3859939575195312,0.9417077,5.7518484e-10,27,23.461495876312256,0.0005,8.820008516311646,0.20583701133728027,3.6951078877396517,3.4489924907684326,758.7968897819519,0.002874707314194735,2.169208288192749,0.3501508760608539,19.146714448928833,20.591061989323062,4480000,0.14261861533246545,59.30462554433316,0.3885132862495636,13.951491535466666,34.23117613727562,4.226159572601318,0.37603306770324707,8.53387121904175,5.254657553184633,7.276087865466512,800,0.004042907753228349,0.017469665
4.29673433303833,18.041594743728638,800,0.18317970936525607,18.56157210066078,-0.0092070205,31.602668760313726,0.93852264,2.277170419692993,0.9385318,-7.361174e-10,28,23.04653310775757,0.0005,8.499755144119263,0.21764111518859863,4.119058017949114,3.397893190383911,781.8590643405914,0.0030747131007983933,2.1390841007232666,0.38327791206927797,18.659886598587036,22.178498768510607,4640000,0.21165937057877535,61.91027856290426,0.4522523648753406,17.74632498879136,37.48297625540471,4.29656982421875,0.3794090747833252,10.582283815071401,5.9563942601184285,7.222783607617765,800,0.004124463584050397,0.018556405
4.219669342041016,17.647179126739502,800,0.19866370971535008,24.04941720785677,-0.009735898,36.22913904846657,0.9347025,2.263449192047119,0.9348947,6.3776967e-10,29,22.600738048553467,0.0005,8.183692932128906,0.2108464241027832,5.619489077920297,3.312164783477783,804.4744701385498,0.003172232262389218,2.150489091873169,0.45356412699360144,18.290327548980713,26.365465155939503,4800000,0.2233896063053157,68.9771353056706,0.5248419544274011,19.287309047816432,44.46103765866737,4.219486713409424,0.41037988662719727,11.588480685492495,5.2441916144507905,7.7360936420860975,800,0.004360235751499951,0.023285395
3.982272148132324,17.650497674942017,800,0.23162481651097297,30.34473410905242,-0.0138254715,44.416008126273056,0.93099684,2.2614874839782715,0.93053776,-1.9192696e-09,30,22.390082597732544,0.0005,8.058022022247314,0.2209465503692627,7.598517521878315,3.3856823444366455,826.8795413970947,0.0033221020610367216,2.1882176399230957,0.5293812250541332,18.323094844818115,30.71564148229044,4960000,0.25758811749969385,79.51274350264666,0.5833801433692667,22.54891057209251,51.97220221009192,3.9820995330810547,0.4295673370361328,13.458817226070202,6.965852612411469,8.732104458302206,800,0.004624576060055101,0.01732355
4.202138185501099,18.48388409614563,800,0.2725138086688741,32.57447437777547,-0.008913147,50.510330366820504,0.9268606,2.3461318016052246,0.9263109,5.9604266e-12,31,23.3959219455719,0.0005,8.889782905578613,0.21114826202392578,10.61357432103658,3.3696749210357666,850.2906265258789,0.003602040579107504,2.1500160694122314,0.5734422557441423,19.100502014160156,33.10868103729908,5120000,0.3359929359050288,83.98159632205144,0.6512453398178889,26.588166706957953,56.31737288323525,4.20197057723999,0.38404011726379395,15.757605099492057,3.446005463981898,8.751307613175474,800,0.004863302990795261,0.02409254
4.2545857429504395,18.564659595489502,800,0.3009179623342371,41.36907178777788,-0.0127751,54.9709322199863,0.9232976,2.3451344966888428,0.92281353,-3.576278e-11,32,23.53951907157898,0.0005,8.942626714706421,0.22072434425354004,12.414132343156822,3.364839553833008,873.8446736335754,0.003740184138796842,2.1372811794281006,0.6996257458476296,19.204352140426636,40.61543089741452,5280000,0.36907779086216097,100.16883585540442,0.8023149645586436,29.407488888009972,68.84021701635962,4.254416465759277,0.39708495140075684,17.502850820261482,5.375613340030911,8.865553189399778,800,0.005098677125627386,0.0165328
4.263443946838379,18.487151384353638,800,0.32969288580407535,54.313727518101736,-0.014108864,61.37104125981158,0.9193742,2.267157793045044,0.9188972,2.324581e-10,33,23.513418912887573,0.0005,8.972707033157349,0.24031877517700195,15.167102534491182,3.3737778663635254,897.3709623813629,0.003936825082948892,2.1243321895599365,0.7834028488467477,19.160400867462158,45.31137460158437,5440000,0.38919157115430175,111.09777350037689,0.9316928375316121,32.25086963306071,77.11998443269314,4.263280391693115,0.4090280532836914,19.14596224126301,7.356672034449851,9.710884289474025,800,0.005499634102156653,0.013332738
4.20058012008667,18.243481159210205,800,0.411638965062926,52.531777014676095,-0.01382094,71.59744978584959,0.9147599,2.295065402984619,0.91381687,1.609326e-10,34,23.16123056411743,0.0005,8.813628435134888,0.21410155296325684,15.571642230180743,3.253025531768799,920.5451464653015,0.004190277151081165,2.1614151000976562,0.8294361236990512,18.878509998321533,47.83612558813149,5600000,0.5022028399148663,116.23943316536393,0.9919557787051386,40.35805398143801,81.63446201660707,4.200416803359985,0.3986318111419678,23.782430520605075,6.089593633543921,10.09717147603298,800,0.005636291854666164,0.009430506
4.194056510925293,18.379635095596313,800,0.39680714874214273,67.19350088241585,-0.014890762,74.82264688151722,0.910108,2.2855467796325684,0.90935075,1.13248834e-10,35,23.29636001586914,0.0005,8.858276605606079,0.21700811386108398,16.884709960561672,3.3787450790405273,943.855108499527,0.004186070756574597,2.1564886569976807,0.9234101647817177,19.020527839660645,53.410359032633586,5760000,0.4707139079071655,122.55654450335963,1.0905507296915344,38.8992268566235,90.95035639314762,4.193868637084961,0.4007086753845215,22.943739348966336,7.848519934915054,10.548891441037718,800,0.005830722135985278,0.012733015
4.4240663051605225,18.434574604034424,800,0.38922925434858735,61.8292490227002,-0.013429822,78.80214581108683,0.9060553,2.2828361988067627,0.90519696,-3.6954884e-10,36,23.585850954055786,0.0005,8.880911111831665,0.2211289405822754,19.224757013583343,3.3888301849365234,967.4566080570221,0.004268313574217118,2.1153130531311035,1.0029225105406703,19.07523202896118,58.10303009108225,5920000,0.46303055386770725,142.01018362075254,1.2106357358687674,38.14494997666449,98.84255696427914,4.423907041549683,0.3975658416748047,22.605918310487613,6.564007192742506,11.51381448348087,800,0.006085800421591269,0.011361754
4.182209491729736,17.570280075073242,800,0.4358874539284282,79.54458490648041,-0.015477499,84.69707238436024,0.9019267,2.231973648071289,0.901203,9.492039e-10,37,22.482298374176025,0.0005,8.031647443771362,0.22359776496887207,20.541240414729977,3.417915105819702,989.9528396129608,0.0044714661249058785,2.142564296722412,1.0760198000804395,18.20836353302002,62.38409336599923,6080000,0.4951510467891261,138.0676672102106,1.2550337000390905,42.76021800723104,106.05325529605516,4.182049036026001,0.392956018447876,25.312304825419115,7.950353154095033,10.564793781555103,800,0.006248087649494807,0.008730021
4.345061540603638,18.579425573349,800,0.4773721761173347,80.4634884202576,-0.012212205,80.71090945053191,0.89773166,2.2694356441497803,0.8972205,2.3841863e-11,38,23.637238264083862,0.0005,8.914846181869507,0.2114713191986084,21.8629849387139,3.449188709259033,1013.6040787696838,0.0046280983075718644,2.176042318344116,1.1215754944512693,19.20915675163269,64.78419429928414,6240000,0.5871080891017896,145.77749922110584,1.3113713936901308,46.86596886178031,110.53672810963435,4.344895362854004,0.39586687088012695,27.66980048021838,9.06075271205153,12.4743522589749,800,0.006480044410451639,0.009604782
4.411158323287964,18.675541162490845,800,0.48181443478215397,85.4384724952303,-0.012864734,84.93362476534284,0.89344263,2.3128623962402344,0.8927754,1.0192395e-09,39,23.81269359588623,0.0005,8.997264623641968,0.2277228832244873,22.172871782886883,3.395197868347168,1037.4328582286835,0.0046663092023025874,2.169088363647461,1.2038692017286325,19.316439390182495,69.53707347696769,6400000,0.5494477774059847,155.04158349672505,1.3920906216572624,47.30482360071168,118.66309504527614,4.411000967025757,0.3912172317504883,27.947634941289234,7.659196253343542,12.367270799615737,800,0.006735756351216776,0.006899249
4.148936748504639,18.498713970184326,800,0.4509476383379535,91.41197027943565,-0.013080748,90.36417083272244,0.8890659,2.287315845489502,0.8885261,3.5762747e-11,40,23.401864290237427,0.0005,8.832709074020386,0.2459402084350586,23.835781410504723,3.4602110385894775,1060.8499941825867,0.004634103884309071,2.1520824432373047,1.2403295165942922,19.16526174545288,71.8249409941006,6560000,0.5161148165811565,155.82558250789276,1.3834397630946893,44.24464998949653,122.29592787299582,4.148775100708008,0.39739108085632324,26.155933527368116,4.993440263536074,13.241328747553078,800,0.0068315680672621825,0.009140427
3.9620728492736816,18.68914222717285,800,0.5368159653829553,96.72753999895215,-0.0066633965,86.33095357779492,0.88459504,2.345064401626587,0.8839133,-7.7486045e-10,41,23.382741689682007,0.0005,9.108826398849487,0.22306084632873535,22.532409768870057,3.4147415161132812,1084.2461688518524,0.004799058055759293,2.1143877506256104,1.2865789890284236,19.33678102493286,74.27278971909162,6720000,0.6031548056205166,169.16286185099625,1.4415504192524913,52.740651229283266,126.79144023011877,3.9618992805480957,0.40225863456726074,31.095986607889976,6.176454201744483,13.983982559227284,800,0.007014970654970317,0.009338649
4.38684868812561,18.908857822418213,800,0.5080051925316775,91.02727686448974,-0.009036257,93.66424311405595,0.87975043,2.261309862136841,0.8791882,-8.9406996e-11,42,24.01087999343872,0.0005,9.246631145477295,0.22779321670532227,24.865317440437604,3.435365915298462,1108.2719898223877,0.004881492967664933,2.1566848754882812,1.332276281201369,19.54034399986267,76.98634211875645,6880000,0.5896500705944616,171.87019386882343,1.4783189240103014,49.89240709339888,131.32500569674488,4.386684894561768,0.381624698638916,29.45503385372028,3.8741935497122655,14.096121391091657,800,0.00736850818305321,0.008643112
4.374791145324707,18.172192335128784,800,0.5029383465304361,53.853801761164455,-0.0070395675,89.85577394849048,0.8750355,2.307652473449707,0.874423,9.596348e-10,43,23.271740436553955,0.0005,8.962708950042725,0.22312426567077637,23.67511459258408,2.9871151447296143,1131.5564353466034,0.0048768463614306985,2.1404621601104736,1.3707201312769584,18.804840564727783,79.27039771123965,7040000,0.5460997843328198,176.40705180345222,1.5365609964569047,49.394737889689395,135.15085985546335,4.374601364135742,0.3867025375366211,29.264834309376354,5.465225160650456,14.763614948013268,800,0.00742302178540249,0.011376251
4.291632175445557,18.68377923965454,800,0.5213764455051204,87.53025448769975,-0.0061428742,92.37425631617225,0.87065923,2.327453136444092,0.8699026,-9.596348e-10,44,23.681297779083252,0.0005,9.076707601547241,0.2119278907775879,21.181648607375926,3.338675022125244,1155.2518544197083,0.004842194137850436,2.166304349899292,1.401093652105165,19.308396339416504,80.97999219503532,7200000,0.5196018530351265,177.93593534291782,1.5622726084320877,51.21860861038917,138.12609862545509,4.291470766067505,0.3911459445953369,30.32789882345298,9.94646820602039,14.464616902317907,800,0.007489911445507583,0.010864571
3.9177963733673096,18.33103585243225,800,0.49435822285236675,89.5627115732061,-0.004326793,87.60256131202662,0.86607194,2.296513080596924,0.8656854,6.4373024e-10,45,22.950631856918335,0.0005,8.907135009765625,0.21016216278076172,21.80755372638602,3.2651002407073975,1178.2169620990753,0.004810248242648303,2.112403631210327,1.4444346940888502,18.945656299591064,83.44814034930751,7360000,0.5061345665646001,186.70035011947522,1.6393328659181734,48.53788331332496,142.41336193200073,3.9176344871520996,0.38259291648864746,28.789742392006175,7.515816900732638,16.47902126913237,800,0.007601131910284929,0.008198066
4.0828025341033936,18.48410129547119,800,0.5368941692947696,62.46386979128331,-0.0056611095,90.47465349086855,0.86146957,2.2807226181030273,0.86097014,3.8743017e-10,46,23.29255199432373,0.0005,8.921196222305298,0.22604084014892578,17.993287394796617,3.4392340183258057,1201.5248425006866,0.0047688467512131145,2.1520016193389893,1.4951758139979219,19.11906147003174,86.33480735010355,7520000,0.5523885651855204,200.0672795519069,1.6913205418116974,52.750010978819844,147.37238464984065,4.0826427936553955,0.3860781192779541,31.19569195765906,5.588257399197813,20.568223340755107,800,0.008051426305091359,0.008499543
4.150287866592407,18.758208513259888,800,0.589567628520478,93.7881909465861,-0.0061629456,86.10716009155625,0.8570587,2.3541576862335205,0.8564884,1.5795229e-10,47,23.637704133987427,0.0005,8.97822642326355,0.22787165641784668,14.432893871946483,3.429702043533325,1225.1780638694763,0.004823057706601962,2.161997079849243,1.4953051558782011,19.399850845336914,86.13642315037887,7680000,0.6299438828831619,202.96357834565245,1.7406358197646181,57.943920727434524,147.31010807308058,4.15012788772583,0.39043283462524414,34.19090667082341,12.523234000137338,20.86569994796393,800,0.008181791958051703,0.0056809047
4.1696436405181885,18.582104206085205,800,0.5055292830170872,110.76311005036541,-0.007811648,80.56235429671912,0.85315883,2.3075149059295654,0.8526733,8.583069e-10,48,23.492031812667847,0.0005,9.03796935081482,0.2241830825805664,15.390750003363996,3.3166515827178955,1248.6853275299072,0.004595930467391844,2.133017063140869,1.5732031281579568,19.23234748840332,90.82884939612097,7840000,0.5378383285751612,200.73556498829402,1.8963065457236274,49.64811546140318,155.0814045675733,4.169477224349976,0.40261077880859375,29.42466178399345,9.56759855450754,19.61983763965772,800,0.00821795578473541,0.006438861
4.156777858734131,18.408761501312256,800,0.5526662870250005,71.932384422818,-0.007686222,85.95969918606315,0.84937537,2.2711663246154785,0.8483617,-4.2915346e-10,49,23.301600694656372,0.0005,8.847269535064697,0.23551106452941895,14.81064076753594,3.3623669147491455,1272.0007174015045,0.004736550156675413,2.1584036350250244,1.590591516349556,19.059749126434326,91.81752853895125,8000000,0.6041312017159486,223.63099122419237,1.9195225442144375,54.311696072628195,156.73770955621765,4.1566174030303955,0.39351391792297363,32.13137044297673,14.048603893382099,24.637499570361484,800,0.008606351188005647,0.004039237
4.2188334465026855,18.64447283744812,800,0.4989130573544291,59.498224040055376,-0.0069302507,80.0323463100041,0.84576917,2.3242580890655518,0.8454295,8.8214885e-10,50,23.602135181427002,0.0005,8.997666835784912,0.23659729957580566,13.990501618801726,3.3848044872283936,1295.6185295581818,0.004590844346708237,2.1152827739715576,1.616844325277344,19.298325538635254,93.3235783313444,8160000,0.541801257448549,233.28889253051148,1.9829709945830358,48.989455508763385,159.34394408629024,4.21864914894104,0.39437198638916016,29.03230406585823,15.15370611369133,22.56725733908348,800,0.008580783825657223,0.0050239232
4.320388078689575,18.33945870399475,800,0.4538574401224958,50.82334957607835,-0.0059754886,80.03171492736108,0.8418002,2.229036569595337,0.84125656,3.0338765e-09,51,23.371275186538696,0.0005,8.827035903930664,0.20873332023620605,13.467858217852847,3.4092800617218018,1319.0047345161438,0.004366425660600251,2.149461030960083,1.7165499587293382,18.966017961502075,99.1446370895589,8320000,0.4947605381388898,223.25654598114494,2.1045956140489626,44.55282446682992,169.21658351765262,4.320222854614258,0.3956458568572998,26.53347720882939,10.563541002823161,22.777658844612787,800,0.00906625536352582,0.005500473
4.17456579208374,18.53119444847107,800,0.5169527290962065,49.30338019803269,-0.0058237026,84.35465374992106,0.8378076,2.2613131999969482,0.8376174,-5.6028365e-10,52,23.419711589813232,0.0005,8.952292442321777,0.21248912811279297,13.453654972324356,3.3984322547912598,1342.4402844905853,0.004653432237504247,2.1490304470062256,1.702842380638446,19.15799069404602,98.03409663649403,8480000,0.5865296340258468,223.52411595149977,2.1992904778743987,50.77833391172564,167.79168143524095,4.1743996143341064,0.3918571472167969,30.072972125717225,13.433654875115167,23.39143397159497,800,0.008902638550621891,0.0049736938
4.3154520988464355,18.65824031829834,800,0.442510316723704,33.36082407782269,-0.005249757,88.00539381081741,0.83371717,2.3422200679779053,0.8333792,-1.0251998e-09,53,23.688504457473755,0.0005,8.984097719192505,0.21010947227478027,17.564971164318443,3.401728391647339,1366.144653081894,0.004557049721136664,2.1808371543884277,1.7083042749469355,19.2817120552063,98.75642769703589,8640000,0.4982486246510116,222.1635675436631,2.2245934924903317,43.41585638253354,168.38538261079404,4.3152947425842285,0.3909585475921631,25.90989160275607,7.106389828371614,24.272875453764097,800,0.009013863510141367,0.008083059
4.07742977142334,18.64211130142212,800,0.45169789950078676,79.13640487097804,-0.0045517813,84.41282507347876,0.82951194,2.312453508377075,0.82915264,3.4570702e-10,54,23.432369232177734,0.0005,9.038092613220215,0.21228289604187012,17.916876733750193,3.4045650959014893,1389.5915162563324,0.004566601574807226,2.150731086730957,1.8204218166200674,19.264460802078247,105.06431534857659,8800000,0.5082668588375053,232.5468324194064,2.382991635969871,44.341697723972466,179.4166674893083,4.077261209487915,0.38915371894836426,26.49178887414649,12.115501121978188,23.29615560986343,800,0.009394498935971917,0.0057833996
4.394377708435059,18.630503177642822,800,0.5101082969530717,64.95556240816074,-0.005999779,89.17035615483583,0.8259045,2.2406482696533203,0.8258087,-1.9669533e-10,55,23.74418878555298,0.0005,8.950689554214478,0.21900010108947754,15.723401537000573,3.406486749649048,1413.3553051948547,0.004781776502660913,2.223118305206299,1.7673710347650016,19.26997709274292,101.75354062765453,8960000,0.605322551953752,238.93469457518262,2.2744031902243607,50.072784227416584,174.08307342590285,4.3942320346832275,0.39726996421813965,29.646213151229773,11.119114106065643,24.083890663884677,800,0.009485845847961779,0.0040634605
4.077052116394043,18.692502975463867,800,0.4360188752645843,27.554255147081857,-0.006725444,87.33704960957677,0.82212067,2.324132204055786,0.8215254,-9.536747e-11,56,23.479109525680542,0.0005,9.014174461364746,0.21099638938903809,18.160177964308424,3.4006571769714355,1436.848009109497,0.0045672907310490935,2.164004325866699,1.7720527330787104,19.311452865600586,102.37857647245136,9120000,0.500329456651204,252.5304353284674,2.245865057569495,42.771542166495855,174.5796433497931,4.07690167427063,0.3866407871246338,25.535616154601602,2.5860809579427158,30.39476661375751,800,0.009967021970474667,0.0063402504
4.093597173690796,18.407652378082275,800,0.3850568406412911,46.98984739822686,-0.0071080592,78.06112508605894,0.81894714,2.278573513031006,0.81838167,-6.735325e-10,57,23.227653980255127,0.0005,8.965178966522217,0.21656131744384766,14.730705451800297,3.2939741611480713,1460.0881395339966,0.004109910939260551,2.151419162750244,1.8707495557598122,19.046849012374878,108.0236909661043,9280000,0.44928440516616885,244.9124977762623,2.4119835491033,37.75540059143075,184.40857214431009,4.093432903289795,0.40055012702941895,22.76290901104032,6.621245639895414,26.45988811508959,800,0.009862192520201997,0.003339827
4.294301509857178,18.555495262145996,800,0.40486709798738785,31.667391278848562,-0.005398124,73.64793891676455,0.8160101,2.2134594917297363,0.81560117,-3.3974645e-10,58,23.57330870628357,0.0005,9.366390466690063,0.22203373908996582,13.277290732412443,2.9686036109924316,1483.677417755127,0.004194744059607518,2.191016674041748,1.9305962803163663,19.199220895767212,111.38786119428688,9440000,0.45368832834905687,246.39866132491437,2.4088149176261915,39.708523178936176,190.19485501433758,4.294139623641968,0.3993532657623291,23.884435724909117,10.681940347561362,27.5685507114526,800,0.010176832217544049,0.003975895
4.213571310043335,18.50945281982422,800,0.45240490469421774,53.16278975726037,-0.0051532807,86.98942104881428,0.8129497,2.2983238697052,0.81215805,-1.6927719e-09,59,23.436625480651855,0.0005,8.895718336105347,0.21822094917297363,16.602067787697443,3.407026767730713,1507.1271228790283,0.004630515536961065,2.13617205619812,1.850099976007037,19.144509315490723,106.67353324887026,9600000,0.5393151452672404,248.62919994076861,2.371692635974235,44.37970944153183,182.26454955283873,4.213407516479492,0.3942716121673584,26.405150035017027,13.752682792880861,25.047349800367424,800,0.009843407038421088,0.0050514927
4.354593515396118,18.820091724395752,800,0.45780883243915016,31.160508907791737,-0.0020416782,83.56073122612682,0.8093529,2.2885446548461914,0.8089889,-9.253621e-10,60,23.90127444267273,0.0005,9.088942289352417,0.2235550880432129,15.48893210632602,3.361832857131958,1531.042739868164,0.004535077588277516,2.2252960205078125,1.944056224470502,19.463786602020264,112.03973713190234,9760000,0.572088236135776,244.47912784839437,2.3862744152868585,44.93501828863648,191.51094840481738,4.354432821273804,0.3969404697418213,26.784504306403424,10.858303430796168,28.01851010362867,800,0.010138337062215263,0.0068719126
4.26409912109375,18.893864631652832,800,0.428414632580321,16.00888711979067,-0.004442809,83.99021638063599,0.80594987,2.3747401237487793,0.80559903,1.040101e-09,61,23.904072761535645,0.0005,9.148688554763794,0.2354109287261963,17.214891447136893,3.4389748573303223,1554.9594385623932,0.00451603467819477,2.165022850036621,1.9327123577630634,19.559375524520874,111.48750032157918,9920000,0.5177567235440771,249.41208667021294,2.446230286630273,42.0167574435001,190.37078459646506,4.263951539993286,0.4076652526855469,25.050476075296128,6.965878077128873,29.011472781565026,800,0.010140322319965938,0.004770445
4.248632192611694,18.604500770568848,800,0.4360686365075777,33.22405999633216,-0.0015168843,85.11679091874309,0.80258226,2.2953474521636963,0.8022257,-6.556509e-11,62,23.58618402481079,0.0005,8.969558238983154,0.22197389602661133,19.250007787458706,3.4070210456848145,1578.5600545406342,0.004663345708954439,2.1419317722320557,1.9610676323806757,19.256543159484863,113.0785072819806,10080000,0.5278131999592592,259.43284220680465,2.397454349344029,42.76808639691609,193.12646773493296,4.248459577560425,0.4069633483886719,25.49643540011666,5.5387900187211905,28.887417575689287,800,0.01073448447983381,0.0070659607
4.17629337310791,18.490303993225098,800,0.46831755446360057,12.775851183935574,-0.002845748,98.38576912993292,0.799488,2.295454502105713,0.7992807,-3.576279e-10,63,23.362207889556885,0.0005,8.965584993362427,0.21356868743896484,20.674573179958138,3.3644118309020996,1601.9368116855621,0.0049098831174831485,2.1217503547668457,1.9980565503735606,19.11252188682556,114.98030330296511,10240000,0.5368151434376993,254.4825054029568,2.400146741821544,45.96212912451671,196.7744391426133,4.176123857498169,0.3866293430328369,27.3759510870181,4.387931335762139,27.45670773385013,800,0.010648417339160166,0.006454639
4.081761360168457,18.557075023651123,800,0.4875899521122511,14.536802631390882,-0.001930628,95.11649353118933,0.7966766,2.261586904525757,0.7961748,-1.1205673e-09,64,23.338074684143066,0.0005,8.931308507919312,0.2198014259338379,19.028951670596484,3.4566924571990967,1625.2877042293549,0.004907539539137934,2.156182289123535,1.968642168845329,19.18154740333557,113.35404832435353,10400000,0.5894978474823795,258.2827612945287,2.4363752268917778,47.85530205468025,193.78005826827211,4.0816004276275635,0.38239049911499023,28.34213320046779,7.33161066381358,29.164351696550664,800,0.010862474798845948,0.0046536853
4.340019226074219,18.359375,800,0.48676228734640953,30.37542815123338,-0.0018977463,95.12935557635465,0.79405594,2.2429680824279785,0.79352325,-5.960461e-11,65,23.40667462348938,0.0005,8.826888084411621,0.20996618270874023,19.26137869182558,3.3833060264587402,1648.7103621959686,0.004817794922086389,2.1527583599090576,2.0749366538929475,18.982707262039185,119.47111928426922,10560000,0.5911067767109625,271.83642607798606,2.488013374866509,47.80540529610172,204.24399837928598,4.3398597240448,0.39151525497436523,28.46193489168716,9.188929919927086,33.03460980487493,800,0.011267321335107652,0.007571074
4.270165920257568,18.478847980499268,800,0.4390882342946937,25.613119880757377,-0.0014655406,76.93554927743335,0.7913501,2.244331121444702,0.7909903,-1.639127e-10,66,23.46062660217285,0.0005,8.908634662628174,0.2204294204711914,15.357877197131065,3.371469497680664,1672.1863605976105,0.00433923253905754,2.1152591705322266,2.1173151444571006,19.10923409461975,121.822259986583,10720000,0.5325310234806367,274.0251128487295,2.524386044244662,43.107847767684014,208.4421293263803,4.2700018882751465,0.38785266876220703,25.869187806415713,10.109622579479561,34.072219832332586,800,0.011257141604116526,0.006842205
4.315944671630859,18.445589542388916,800,0.4262857201103223,28.489757957681174,-0.0013838437,88.62951048120806,0.7883886,2.205387830734253,0.7878652,5.125999e-10,67,23.503711462020874,0.0005,8.902540922164917,0.23624825477600098,16.846687226248363,3.427121877670288,1695.7038910388947,0.004468245516324921,2.162599563598633,2.119077715573521,19.09559464454651,122.00537193510173,10880000,0.5204995324738101,280.911576624845,2.4764704680739866,41.83486818830894,208.56920767867297,4.315761089324951,0.3918633460998535,25.119753714757778,4.547408269457954,36.29473995789815,800,0.0117039710080147,0.006770107
4.334871292114258,18.465840578079224,800,0.4952626929198672,13.220178703037924,-0.0038298029,85.29694260029666,0.78555876,2.2597522735595703,0.7852163,8.4638596e-10,68,23.546982765197754,0.0005,8.92900276184082,0.2502410411834717,17.65099691174484,3.3973217010498047,1719.2672736644745,0.004777923534616635,2.134239912033081,2.020168606334144,19.12673258781433,116.47540164450183,11040000,0.609151863693265,271.86105026757883,2.3836453719760886,48.6252825972666,198.7906340160996,4.334705829620361,0.3892347812652588,28.78792141158664,7.970034162440678,32.50017437622037,800,0.011448573805519743,0.00555796
4.181998252868652,18.534231185913086,800,0.4563357338317185,22.366461277977763,0.0008868159,96.03212347139612,0.7828105,2.2802679538726807,0.7824452,3.933906e-10,69,23.427384853363037,0.0005,8.983191728591919,0.2232201099395752,19.625506075487834,3.364320755004883,1742.7110042572021,0.004634884938332989,2.1466681957244873,2.1289459342538795,19.166747093200684,122.55683722832737,11200000,0.5431133394022657,281.6754899895349,2.477394886428574,44.81489162808448,209.5047970619605,4.181847095489502,0.38704752922058105,26.80385465949611,6.2170980904739155,39.34025448952392,800,0.011708189843375578,0.009160166
4.256514072418213,18.564046144485474,800,0.4505695450978369,19.19024280354741,-0.00275257,97.73347396298966,0.7802427,2.2316012382507324,0.7798439,-1.1563303e-09,70,23.564655780792236,0.0005,8.991419553756714,0.22244572639465332,21.396257997164167,3.427734613418579,1766.2901952266693,0.004835572538638605,2.1608777046203613,2.1429028154121252,19.218918085098267,123.2288527573831,11360000,0.5094078104844583,272.9379275153706,2.5068480483314257,44.221285585057295,210.9458324708057,4.2563536167144775,0.40852808952331543,26.3823741640351,7.203340299021305,31.12166924254159,800,0.011493806418878505,0.005263645
3.897392749786377,18.670921802520752,800,0.44877753159219247,30.245147254910897,-0.007631393,92.95859485089021,0.7773996,2.2848126888275146,0.7768399,-2.0861628e-10,71,23.334146976470947,0.0005,9.088969945907593,0.23575615882873535,19.87984568012404,3.334320545196533,1789.6393775939941,0.004669957787639107,2.171419382095337,2.1673072288087196,19.358038902282715,124.74614294308161,11520000,0.5335076312974167,285.6126705645399,2.5218743631585165,44.05681534690624,213.36793812270042,3.8972554206848145,0.42816638946533203,26.31693658125697,4.235550421709108,30.876772677994722,800,0.012068970208750345,0.005550156
4.2051520347595215,18.509825468063354,800,0.5511486386310679,4.818101704904837,-0.0037459994,99.81721904215715,0.7743811,2.2423298358917236,0.7739716,-5.5432314e-10,72,23.431893348693848,0.0005,8.98093295097351,0.23139214515686035,22.496960341372645,3.3905081748962402,1813.0865271091461,0.005257392012677019,2.1653664112091064,2.096589051699144,19.140167474746704,120.26244529204322,11680000,0.6292803055949754,285.084661842229,2.468382232995349,54.139746433156354,206.1299096796763,4.204966068267822,0.3776679039001465,32.01203903576372,8.067101136814799,36.06823381861667,800,0.012043896804162813,0.0045606843
4.097466230392456,18.415130376815796,800,0.5460614926790985,23.266317978204206,-0.004734597,101.1084406350296,0.7714834,2.249746322631836,0.7713523,-2.9206285e-10,73,23.277185201644897,0.0005,8.936064004898071,0.24174237251281738,20.12610827878782,3.3837625980377197,1836.378604888916,0.005037326551269286,2.1212921142578125,2.130070816923855,19.08941912651062,122.38771940152076,11840000,0.6610137122199603,283.37786837352076,2.462670308111899,53.64150407476278,209.3938693643052,4.097306966781616,0.4102637767791748,31.66025504532593,1.4038375654376256,40.20321654873911,800,0.011990013882315624,0.0049914685
4.1964943408966064,19.318612337112427,800,0.5050026530154529,33.75597398766099,-0.005918153,100.34647461031291,0.76897633,2.235795021057129,0.7686456,-1.7523766e-09,74,24.234782218933105,0.0005,9.60570740699768,0.2153327465057373,19.56882807080188,3.505417585372925,1860.6283156871796,0.004868787303901638,2.1606063842773438,2.1896988518915275,19.952924251556396,125.8676063360304,12000000,0.5899301638167627,274.4683617035961,2.461585273884393,49.61464550232542,215.44472404306768,4.196331977844238,0.39698314666748047,29.403140495375165,9.814335228829359,33.41651014110464,800,0.012088066285670003,0.0048923464
4.015777587890625,18.61986207962036,800,0.485509417368779,14.477137444152454,-0.0046466226,91.77504135083956,0.76628894,2.2795796394348145,0.76607615,-1.6361476e-09,75,23.32993173599243,0.0005,8.990900754928589,0.20659542083740234,20.398352295051208,3.3941903114318848,1883.9737401008606,0.004756388128254929,2.182786464691162,2.189635831176274,19.230724334716797,125.95330657599378,12160000,0.5612799671851092,294.23389421635585,2.534226995337224,47.69447426578346,215.3597531474739,4.015615463256836,0.38294005393981934,28.446413577593216,7.570580369114041,41.870607552784946,800,0.012393984011122393,0.0030812258
4.174114227294922,18.47421097755432,800,0.5505904982935583,25.678276437641607,-0.005718526,95.15117745974646,0.76386267,2.2501227855682373,0.7630537,-8.5830687e-10,76,23.390048027038574,0.0005,8.88239049911499,0.22495198249816895,17.22385191374614,3.3995742797851562,1907.3777582645416,0.004829794306631725,2.153489112854004,2.27065335321702,19.1275532245636,130.27815827185728,12320000,0.6748898193565036,290.2619012071634,2.437953514921151,54.111863883922794,223.28168055847502,4.17395281791687,0.40532565116882324,31.99726138208863,14.9983862715724,32.41185168990389,800,0.01216672524744712,0.0043889554
4.244673013687134,18.56691861152649,800,0.47777727496015343,-12.900955409720844,-0.0046717,83.10631007674039,0.7619115,2.281646490097046,0.7615501,7.7486034e-10,77,23.53195858001709,0.0005,8.926199913024902,0.2249453067779541,17.02692101989333,3.456270933151245,1930.9239838123322,0.004439817832455733,2.14908504486084,2.2557926639804955,19.196934461593628,129.93716041448027,12480000,0.5421659445073084,306.07474886819944,2.4894346035153267,46.95531347187878,221.93331203073598,4.244507312774658,0.3835883140563965,27.995344405296215,12.87757112497788,42.76429200872372,800,0.012363223447424864,0.0033472267
4.13610577583313,18.67095160484314,800,0.5517344965132726,25.450072343386626,-0.0047217025,92.12073750067935,0.7599776,2.28491473197937,0.7595977,-2.7418134e-10,78,23.523088932037354,0.0005,9.050093650817871,0.22582340240478516,18.06003985990897,3.4242753982543945,1954.4600183963776,0.004862407582362879,2.1692144870758057,2.1763428743588924,19.29819107055664,125.1103758069627,12640000,0.6690369850212576,294.5018089543441,2.444813763315308,54.21265844254722,213.954407057698,4.135944843292236,0.37976956367492676,31.9730732847741,12.299788440341716,38.069581056082754,800,0.012674934944192511,0.0037920787
4.250779151916504,18.63072681427002,800,0.4362353330617041,28.479897597385843,-0.0036485242,90.19987643522043,0.757784,2.280205249786377,0.75754416,4.8875803e-10,79,23.652063131332397,0.0005,9.025964975357056,0.23634958267211914,15.857150233996677,3.3403613567352295,1978.127881526947,0.004118914542310401,2.2395968437194824,2.3261446826078274,19.32311773300171,133.78461151975816,12800000,0.4891679776459698,298.0001788544116,2.5994574044637626,42.856723853707045,228.89683422321636,4.250616788864136,0.4337315559387207,25.691057879326227,3.4401803361015464,41.69983755747302,800,0.012221437590492991,0.004894306
4.249022483825684,18.551136016845703,800,0.5072860380268315,19.703198422717218,-0.0038567022,100.21015816892178,0.75595754,2.243375301361084,0.75529116,-9.477139e-10,80,23.505884885787964,0.0005,8.960590124130249,0.20620989799499512,18.175306587006958,3.4038233757019043,2001.6479711532593,0.004703783260472514,2.2041022777557373,2.2396843992836084,19.181703567504883,128.77518457951498,12960000,0.5909367542216036,299.2951004889695,2.5208986435260146,49.838788557956796,220.3288494880614,4.248862266540527,0.40207600593566895,29.573365790557936,5.152368027411051,37.553170658487076,800,0.012119336947450132,0.004851844
4.160198926925659,18.622204780578613,800,0.412541008780982,21.857233248940915,-0.0032407234,98.68175127860273,0.7541348,2.2559823989868164,0.7538736,7.450581e-10,81,23.521403551101685,0.0005,8.914578914642334,0.2128129005432129,20.220084659184394,3.4528119564056396,2025.1851274967194,0.004454700184527748,2.188321828842163,2.3052858197962838,19.27607250213623,132.5230097686567,13120000,0.4577790538105212,295.2006175885066,2.604770897331138,40.4811435686008,226.8984818078053,4.1599907875061035,0.41864943504333496,24.224524657219362,0.5291067015964936,37.66595659097325,800,0.012337696500880228,0.0067005507
4.3484790325164795,18.453205347061157,800,0.4895055703029008,18.632339114014282,0.0005778702,87.29780876315758,0.7509588,2.2403042316436768,0.7505157,-1.8119811e-09,82,23.594182014465332,0.0005,8.876960515975952,0.2298593521118164,21.514420409185174,3.4382474422454834,2048.795229911804,0.004781985159118098,2.136972188949585,2.310078857089997,19.15990924835205,132.78473556706376,13280000,0.573247579346613,293.48166595486094,2.5412178408060786,48.08902836237985,227.29610184972665,4.34830117225647,0.45137977600097656,28.572344306891768,4.038173389747734,35.756012491758085,800,0.01220712799761037,0.0057371734
4.4077770709991455,18.54928183555603,800,0.46548321830383654,5.787834702199442,0.0002303093,93.73363564769016,0.74732095,2.227210521697998,0.74700195,-7.2717676e-10,83,23.692741632461548,0.0005,8.877233505249023,0.224900484085083,21.03893563020599,3.4299824237823486,2072.5043773651123,0.004661848092219348,2.2163150310516357,2.3338680978538733,19.200582265853882,134.03917001339997,13440000,0.551555259979593,295.19824930219005,2.592712062295518,45.7185198640155,229.56731547327493,4.407622337341309,0.4026041030883789,27.1886269246311,9.607077294330699,41.381258473587394,800,0.012844185434964895,0.007501261
4.465419292449951,18.55311679840088,800,0.542292538787151,16.01866387204594,-0.0028631045,103.63526487130787,0.74496543,2.23392915725708,0.7448377,2.8908254e-10,84,23.751877069473267,0.0005,8.932557344436646,0.22123169898986816,19.301652951698742,3.452423572540283,2096.2707204818726,0.0048172880524268,2.1644372940063477,2.2694647515056015,19.19321298599243,130.45481711321582,13600000,0.6680375278358187,288.3690048872057,2.631565479025456,53.287329263907,223.14636384117173,4.4652557373046875,0.39635705947875977,31.448343748395974,9.463137281870962,37.83690766896458,800,0.01203461771274225,0.00466707
4.138047933578491,18.638641834259033,800,0.46580956973467463,9.835689649811892,-0.0062885685,88.01747785213173,0.7431734,2.2810492515563965,0.7430256,1.436472e-09,85,23.49022388458252,0.0005,9.131924629211426,0.2119312286376953,21.134356825305872,3.326598644256592,2119.7760603427887,0.004624112842380127,2.160994291305542,2.3439159353109758,19.263407707214355,134.74301193238006,13760000,0.5271005021997226,294.06793563200506,2.5948131387297133,45.73776882836503,230.57547002697203,4.137892961502075,0.3909595012664795,27.117559666981293,2.9175663078670935,37.08310500961028,800,0.012360955063330547,0.0030592172
4.215049982070923,18.475793600082397,800,0.4538735219643177,23.668102832259528,-0.0059619895,92.62333793896535,0.7413094,2.233344793319702,0.7410629,1.1324882e-09,86,23.416587352752686,0.0005,8.87782621383667,0.21624255180358887,20.89862766229247,3.373263120651245,2143.2071301937103,0.004597900871883017,2.1636147499084473,2.384843489526571,19.11402153968811,136.8370845386679,13920000,0.514402035512597,300.29711041529896,2.6594565299108512,44.57234633828164,234.68676765976218,4.2148826122283936,0.39970922470092773,26.541519342470203,4.964331575961135,37.50320981733649,800,0.01258693257785191,0.0037243334
4.243760347366333,17.74213695526123,800,0.4376176117276329,14.163503388305237,-0.0002146585,88.20173932782092,0.73960125,2.212164878845215,0.7393919,-7.629395e-10,87,22.699817419052124,0.0005,8.668099880218506,0.21225428581237793,19.247824715782976,2.9256160259246826,2165.9216873645782,0.00444189748253726,2.1586031913757324,2.3729474411317266,18.373491048812866,136.40742086834993,14080000,0.5238453304940924,301.38858693153804,2.6759611698655386,42.971738681433365,233.46734276843299,4.24359655380249,0.39615440368652344,25.61537300529886,2.5107042270651165,40.01673218272966,800,0.012665507982654119,0.008158272
4.1648499965667725,18.576897144317627,800,0.5079606120318036,16.318950547489685,-0.005978292,93.80774205798393,0.7376281,2.295649290084839,0.7371873,-1.5258788e-09,88,23.4723002910614,0.0005,8.921075105667114,0.22035551071166992,22.228500046417967,3.419015407562256,2189.407473564148,0.0049139461667456015,2.2114460468292236,2.3594213294551194,19.224247455596924,135.40037170592552,14240000,0.613209844430724,310.29970705920465,2.717245526213893,49.9103446011453,231.88049784184105,4.164697647094727,0.4037623405456543,29.60738597717029,3.8200496832511153,45.193864605321814,800,0.013124802392795353,0.0024327605
4.230038166046143,18.725605487823486,800,0.5143558152387904,12.29129539137012,-0.0047174618,101.27412911788988,0.7360158,2.2749295234680176,0.73562866,1.1861325e-09,89,23.71113348007202,0.0005,9.072928428649902,0.222398042678833,20.577232849322545,3.4361166954040527,2213.1333351135254,0.004753841645123,2.180680513381958,2.418175024895642,19.39516854286194,138.73388840005944,14400000,0.6400419541884549,324.30930486030604,2.7493976881657987,50.55634293890704,237.7515200229444,4.229872465133667,0.42271971702575684,30.063222679872396,3.545691941899027,40.81385622320499,800,0.013110114140704168,0.003556966
4.43604588508606,19.40429997444153,800,0.4701366422049112,24.05159893201366,0.002958112,90.11144267793715,0.73410237,2.2709543704986572,0.7337537,1.1205673e-09,90,24.628923177719116,0.0005,9.73090648651123,0.25362229347229004,22.411116582343894,3.412226438522339,2237.7778420448303,0.0047780447407266505,2.1701509952545166,2.37853954391681,20.110610246658325,136.597530449808,14560000,0.5536446061120306,318.2174963417708,2.8867771700933145,46.16929160430605,233.962898951046,4.435867786407471,0.4265730381011963,27.4128185611156,4.679817178467747,39.07771906995951,800,0.012847141551763542,0.0065874555
4.104726552963257,18.687159776687622,800,0.4301505779828246,20.82806281641875,0.004582788,96.59900238229946,0.73171985,2.3085033893585205,0.7312469,-3.9339057e-10,91,23.518500804901123,0.0005,9.055713891983032,0.21502995491027832,22.2977411066583,3.4627676010131836,2261.3097536563873,0.004675940664407289,2.1552305221557617,2.4108688316812774,19.3265380859375,138.495739706575,14720000,0.48833620329349203,311.5485183117875,2.762791590246762,42.21109767695309,237.17539850924223,4.10455846786499,0.4017949104309082,25.141678960858382,3.1345310799920556,39.34271044760715,800,0.013059979516442229,0.00797979
4.042288780212402,18.63175868988037,800,0.5095249072049183,3.966236028615989,0.026607784,95.73261976318413,0.7296095,2.2872185707092285,0.72922736,-1.5497206e-10,92,23.404370307922363,0.0005,9.040011405944824,0.21926069259643555,24.00408836203532,3.345719337463379,2284.7274816036224,0.005053142480129997,2.162295341491699,2.397142516606184,19.27634859085083,137.70940171384288,14880000,0.6293374488660519,312.74528020558034,2.8965268822635686,50.053419957483186,235.58017193256083,4.042125701904297,0.4024488925933838,29.64677004452722,0.9171698889309294,46.00875930801965,800,0.01363184978274023,0.01929304
4.314010858535767,18.795809984207153,800,0.4793187257708811,9.040302188747937,0.0049101682,86.90138916489286,0.72726053,2.2667274475097656,0.7270337,-1.847745e-10,93,23.851052284240723,0.0005,9.030807971954346,0.23407888412475586,18.844342943043383,3.452347755432129,2308.5984613895416,0.004561308215752265,2.2147371768951416,2.422565289464963,19.458619594573975,139.35215153068694,15040000,0.5855571698565724,316.76789229262494,2.8630315819620464,47.082480577496284,238.08327391923865,4.313788890838623,0.40634632110595703,27.938439628647075,5.265867508664367,48.266406922983954,800,0.01373761152080904,0.011638083
4.121279716491699,18.546375513076782,800,0.43904420230248514,9.437718743505746,-0.00061191496,86.98583412644003,0.7247927,2.2739415168762207,0.7245149,-7.331372e-10,94,23.458889961242676,0.0005,8.953639507293701,0.23659920692443848,19.88136793186781,3.432518482208252,2332.0723655223846,0.004373379029763206,2.1490039825439453,2.4752123157469055,19.246182680130005,142.01946375225816,15200000,0.538194968228658,332.63748097666337,2.998916701470523,43.111141151317305,243.33843979181714,4.121108293533325,0.4386601448059082,25.683743150747965,4.204084556783593,46.90332089138115,800,0.013663494606390662,0.0036137947
4.122736930847168,18.55510687828064,800,0.4860985753886037,13.859377800730439,-0.0018324585,86.93705668009426,0.72282255,2.2371950149536133,0.7226638,5.960465e-10,95,23.430554389953613,0.0005,8.961353540420532,0.22398662567138672,19.243399111619024,3.4400534629821777,2355.518863916397,0.004560885430813043,2.1682536602020264,2.45797625257167,19.222421407699585,140.98570386881394,15360000,0.5983760113217182,334.2170237418104,2.9084816641180087,47.752116592417515,241.5404249843433,4.12256646156311,0.42087888717651367,28.285506731655115,8.198211247032178,46.26839327821048,800,0.013672204451825161,0.005155209
4.366717100143433,18.733548164367676,800,0.49789921663065007,16.04062872527205,-0.0034949232,97.63569422010349,0.72088516,2.2484560012817383,0.72058886,1.4722348e-09,96,23.83741807937622,0.0005,9.120847702026367,0.231245756149292,20.782132763310933,3.3721933364868164,2379.3686997890472,0.004728917098268369,2.1595559120178223,2.494442086842638,19.38842248916626,143.19883145903646,15520000,0.5864449315880601,310.5505573632093,2.9867795885394695,48.91155311174143,245.2967798704547,4.3665547370910645,0.4011955261230469,28.942505447021958,3.3763096792453133,37.222664229146595,800,0.013057882915940839,0.0041029835
4.38308310508728,18.692097902297974,800,0.4434964093920028,23.80006634749335,-0.0017613636,86.86362638099048,0.7184939,2.291013240814209,0.7181551,-1.2516976e-09,97,23.803120613098145,0.0005,9.06509256362915,0.21493124961853027,19.670009190190914,3.38420033454895,2403.1899461746216,0.0044121961300603195,2.1851906776428223,2.491945673935362,19.330935955047607,143.16255227230482,15680000,0.49705013209191307,323.85196700141154,2.9737683230701943,43.54435206958966,245.0404433752381,4.382913589477539,0.4017822742462158,25.877266858665518,0.959575450752923,43.39035427248017,800,0.013384021270333316,0.005610083
4.186120271682739,18.64157795906067,800,0.4684823937288521,15.329647758690294,-0.0031687105,89.06929672312485,0.7161862,2.269170045852661,0.7158344,-1.3828277e-09,98,23.55035901069641,0.0005,9.05430269241333,0.2100830078125,19.460547164283316,3.428687334060669,2426.753482580185,0.004525058345092917,2.1644532680511475,2.486037517117617,19.272837162017822,142.6208846365444,15840000,0.5697732731697533,325.4535509792974,2.9601931172273566,46.00453398806381,244.38660947897594,4.1859400272369385,0.3994882106781006,27.217088008147076,4.511727679372367,41.94875981449176,800,0.013609943656106306,0.0041678287
4.218973159790039,18.61504626274109,800,0.4241838926726739,8.526016960243167,-0.0039695837,88.09268545313519,0.71405333,2.23431396484375,0.71408004,-3.3676623e-10,99,23.57245707511902,0.0005,8.940320253372192,0.23421096801757812,21.066644195902754,3.4590001106262207,2450.3393738269806,0.004323961118451806,2.169205904006958,2.5602742901943802,19.270323038101196,146.8341950269705,16000000,0.49656514548269504,323.5779910858677,3.103220976986502,41.65620061315741,251.75742133724773,4.218810558319092,0.398425817489624,24.81225998400854,1.825293257989797,47.2115854092978,800,0.01381122830790194,0.0037819974
4.359922170639038,18.659667253494263,800,0.4514598265668194,1.1717286518374008,-0.0054641543,83.72978652176539,0.71193236,2.2650182247161865,0.7116388,-7.241964e-10,100,23.742140531539917,0.0005,8.975488901138306,0.2273855209350586,20.42575940167889,3.4763481616973877,2474.0976803302765,0.004491681253820388,2.1948459148406982,2.4769131792944705,19.30614733695984,142.12079601275644,16160000,0.5461612148051418,317.56046617863916,3.071024923611485,44.32450617827985,243.63296116292437,4.359759330749512,0.3953535556793213,26.27248109340987,3.1493623229802807,37.18080430263731,800,0.01326350729570499,0.0036313094
4.143929481506348,18.603227138519287,800,0.490267135785231,6.172321089615991,-0.005062472,81.755484421603,0.70997906,2.2322566509246826,0.7094604,-5.2452087e-10,101,23.517550706863403,0.0005,8.974810600280762,0.24326610565185547,15.550481858780534,3.4165492057800293,2497.6297726631165,0.004405463029591818,2.1549205780029297,2.477627497029647,19.290488481521606,142.1817433314869,16320000,0.5717850651619024,338.0006104211932,3.034703308554109,48.15105865043786,243.42035339816587,4.143768072128296,0.41924428939819336,28.490634894342282,15.329784828600653,47.02157006147553,800,0.013791196576305426,0.0034073214
4.182897567749023,18.537799835205078,800,0.43498804707379074,14.306778790763932,-0.0058649112,76.21862116627909,0.7082616,2.256394147872925,0.7079142,-1.13248834e-10,102,23.4338641166687,0.0005,8.9894700050354,0.21282577514648438,18.408029429295308,3.3675599098205566,2521.0787391662598,0.004343291938833283,2.2190191745758057,2.5389829499239727,19.171528577804565,145.50229572717527,16480000,0.5227677507588255,327.5046818031011,2.8995821991657693,42.69443255177417,249.55283674633924,4.182715177536011,0.39794373512268066,25.285417255459098,0.44300543115756597,43.344134260573426,800,0.013766103304480639,0.0024027377
4.065163850784302,18.361730575561523,800,0.4831435527127718,4.8145709975066175,-0.0046677683,89.29029574597496,0.70641047,2.219024181365967,0.705934,6.0498706e-10,103,23.16114568710327,0.0005,8.856398582458496,0.21319937705993652,18.041616951287047,3.4145519733428955,2544.254898071289,0.004450605752703374,2.1549625396728516,2.5013658579466065,19.01174521446228,143.34477850368376,16640000,0.5657105131168865,320.4704186581914,3.1573526826928444,47.45837101259649,245.78051890366987,4.064990520477295,0.4131145477294922,28.09961654782824,4.261611230065389,46.46421596392193,800,0.013815845003670894,0.0029704683
4.164519786834717,18.517653942108154,800,0.4644472784163415,16.352523509096944,-0.0034140542,81.6184009738059,0.7045896,2.2478113174438477,0.7046725,-8.940696e-10,104,23.438310861587524,0.0005,8.9087553024292,0.24313592910766602,16.9533744597467,3.4409217834472656,2567.713490486145,0.004241712327189214,2.173867702484131,2.573039983717282,19.19681715965271,147.3796321544852,16800000,0.5552091670511013,346.7002362042473,3.314022650929835,45.638742924080944,252.9420002727527,4.164340019226074,0.41107797622680664,27.11930886130035,5.547327180580831,44.92217173886129,800,0.014154072270645641,0.0049970387
4.267139196395874,18.611191034317017,800,0.4371314025359765,32.10434681930411,-0.0059740213,90.85795940066917,0.70258194,2.263413190841675,0.7022099,-1.192092e-11,105,23.621811389923096,0.0005,8.850434303283691,0.229461669921875,16.5403332281452,3.4613711833953857,2591.3489820957184,0.004160553552650167,2.183148145675659,2.589844893628033,19.275249242782593,148.34895822233915,16960000,0.5060556204659652,342.9503634304169,3.173021100039382,42.92965673860547,254.6037609167611,4.266983985900879,0.41118526458740234,25.493089554544603,6.736405501000582,41.61914888978316,800,0.014041332101657814,0.002885336
4.325194835662842,19.30054211616516,800,0.4488200606724513,9.764187762001985,-0.0034363873,83.65485051181152,0.7004564,2.261971950531006,0.7000074,-6.0796734e-10,106,24.346363306045532,0.0005,9.697476625442505,0.20782136917114258,17.74764908749777,3.408374786376953,2615.7105870246887,0.004194091752697887,2.1303224563598633,2.610773244579068,19.938152551651,149.4023676815359,17120000,0.5377164372993606,334.0888927844383,3.2710431873677375,44.1005614022373,256.5977417151342,4.325026750564575,0.4070003032684326,26.258809821986734,5.310911096816952,46.62256394254893,800,0.014552531253192981,0.0036018796
3.989626884460449,18.643608808517456,800,0.42337964616865065,6.123100679088038,-0.0036522516,92.0356467102177,0.6986803,2.287261724472046,0.6986589,-9.536743e-10,107,23.3706316947937,0.0005,9.096117496490479,0.22761273384094238,18.180193863203503,3.3893849849700928,2639.095465183258,0.004220596728081238,2.1361865997314453,2.641294010796068,19.297241926193237,151.06633082466072,17280000,0.48539405060646024,339.2665248288603,3.4819318389630394,41.57387979030295,259.71463856341416,3.989461660385132,0.4038529396057129,24.75142340932832,8.061829460477327,49.141504572447666,800,0.014917717534805829,0.0038058697
4.274714231491089,18.756890773773193,800,0.5023489388672466,16.46988908730865,0.0047100037,92.85678299647702,0.69697344,2.2599620819091797,0.6968163,-9.1493135e-10,108,23.792722463607788,0.0005,9.134761810302734,0.24054431915283203,21.50376831495431,3.368987560272217,2662.902585506439,0.004738817069141672,2.1727120876312256,2.5593834230225765,19.430175304412842,146.38109234824407,17440000,0.609757931740131,342.1375870375394,3.234045319344267,49.357824910402975,251.43427959230306,4.274523973464966,0.4096827507019043,29.14918857233572,-1.4316230501966136,43.45723148589853,800,0.014672044665633294,0.008249932
4.137476205825806,18.718032598495483,800,0.423485213543301,17.883132654659114,-0.0019075102,75.63199402052507,0.6953644,2.270801544189453,0.69500583,5.960465e-10,109,23.591091871261597,0.0005,9.057053565979004,0.22010517120361328,16.921592634808626,3.426457166671753,2686.5137474536896,0.00414427132224683,2.1979825496673584,2.6676533200363743,19.362773180007935,152.69565192236192,17600000,0.5059314966716247,346.1842578648949,3.3687494189541445,41.58124622731827,262.2863638429909,4.137314796447754,0.4021601676940918,24.75859617255984,7.617064233722851,40.81856645315464,800,0.015024296430883457,0.0036008544
4.193573713302612,18.697442293167114,800,0.434974109821086,32.01861647652058,0.008334037,84.12450508795345,0.6938883,2.2769646644592285,0.6934602,1.6778708e-09,110,23.635838508605957,0.0005,9.077301979064941,0.23586535453796387,16.498557333207458,3.366715669631958,2710.1631779670715,0.00415342853279377,2.1781768798828125,2.647801727116945,19.36051654815674,151.86033778806453,17760000,0.5121797887269934,336.3916496928629,3.3191302290608014,42.72400812566656,260.2805029764232,4.1934168338775635,0.4040522575378418,25.41502051433218,-0.016892032710024346,49.241866848306756,800,0.015351098505730338,0.010131486
4.260001182556152,18.783231258392334,800,0.4466885771741146,6.039149206227428,0.0122164525,82.71764519988716,0.69240755,2.275749921798706,0.6922105,-2.1457677e-10,111,23.77028203010559,0.0005,9.153166055679321,0.21817398071289062,18.451804522977312,3.4158101081848145,2733.9467511177063,0.00444112358168474,2.169952630996704,2.6086931968694227,19.425763845443726,149.58939414545645,17920000,0.5388641199845294,340.19193724604673,3.2914728999681175,43.85581411144633,256.2895897572625,4.259856462478638,0.4021000862121582,25.965854841875842,5.986958384799016,50.51752185753365,800,0.014901716458642428,0.0140774
4.32796311378479,18.81368923187256,800,0.385233801568078,-4.795701407910568,0.0005267124,78.14425822837053,0.69041836,2.3008062839508057,0.6903669,-1.9371513e-10,112,23.854148626327515,0.0005,9.095795392990112,0.21793508529663086,17.234461252064385,3.4852750301361084,2757.8156332969666,0.003971001082402037,2.201198101043701,2.6691248151030673,19.44905376434326,152.94582973140422,18080000,0.4518921278305033,350.72793076701373,3.41523418798942,37.80555203392925,262.3743673944513,4.327783107757568,0.3955264091491699,22.488757209058704,1.5358773310162297,49.623335132982994,800,0.015273766345262048,0.008852286
4.09638524055481,18.12626552581787,800,0.42491962424303137,22.436561486828317,0.0017877087,85.96652529223468,0.6882886,2.2474470138549805,0.6878213,5.513429e-10,113,22.943937301635742,0.0005,8.548709630966187,0.2074427604675293,16.378770210482845,3.391695499420166,2780.773736000061,0.004000104281912104,2.213137149810791,2.7285871012367626,18.759912729263306,156.21645270490572,18240000,0.5248194572706507,345.88993630328247,3.4688091448097635,41.75716081770643,268.2830506538776,4.096223831176758,0.40280699729919434,24.93205841532087,6.726696554418673,46.68303590156949,800,0.015307457917876495,0.0077634053
4.44891357421875,18.32117486000061,800,0.44473912671084326,32.30689537706558,-0.004013256,83.73350403987885,0.6867618,2.239238977432251,0.6865317,9.0599067e-10,114,23.51199746131897,0.0005,8.840771913528442,0.22543597221374512,15.06088831988364,3.3725099563598633,2804.2999470233917,0.004003320553785797,2.161790370941162,2.6658936504675133,18.986111402511597,152.54971592256572,18400000,0.523301498910615,344.26943909345505,3.551991945588021,43.699686025316204,262.04852205145585,4.448762893676758,0.4146871566772461,25.94317902153186,7.207738493838811,45.153238300036435,800,0.014945829627066073,0.0033338598
4.464235544204712,18.85442304611206,800,0.45498551392571274,10.817533386223921,-0.0030688876,90.0322183200271,0.6854228,2.295459508895874,0.6850142,-4.7683767e-11,115,24.073573350906372,0.0005,9.143267631530762,0.22643089294433594,16.924031823927052,3.439073085784912,2828.3887095451355,0.004198024058938477,2.166520595550537,2.685426878932424,19.522509574890137,153.63181252297517,18560000,0.5470347263432699,346.4772521342691,3.456686606283111,44.70432660340481,263.8837639236395,4.464073896408081,0.4178462028503418,26.454093463885545,4.813060205640937,47.86610795324788,800,0.01533249078561282,0.0043801414
4.2501397132873535,18.67152690887451,800,0.48434291181393074,11.630155234068935,-0.0038790682,79.89520321105076,0.68450624,2.24609112739563,0.6840657,-9.715558e-10,116,23.634698390960693,0.0005,8.96617579460144,0.20373272895812988,15.421641694616717,3.4360592365264893,2852.042890548706,0.004151019857901248,2.236881971359253,2.6826075699255227,19.305771589279175,153.637460568175,18720000,0.6091096033951752,361.02449932150887,3.5466958520068887,47.63004452166537,263.62872035912727,4.249980688095093,0.406696081161499,28.206315914218607,9.292876254154555,48.150759156451606,800,0.015300159410163251,0.0029720184
4.205482721328735,18.85935401916504,800,0.41691095834655273,6.076992047352734,-0.005033939,77.03274131905512,0.6831604,2.3040552139282227,0.68267083,6.1392785e-10,117,23.800911903381348,0.0005,9.110399007797241,0.22787022590637207,16.15613894210567,3.4905171394348145,2875.858461856842,0.0039959599095638915,2.206409454345703,2.7197974119323396,19.509780645370483,155.62017325192355,18880000,0.5001099023446235,354.49465696124696,3.4256592939671826,40.94701624799595,267.30571294957724,4.205300807952881,0.3993721008300781,24.35836206439972,5.61780833449137,46.86238938193627,800,0.015574486167387653,0.0031200757
4.2031309604644775,18.531213521957397,800,0.4550627207289255,10.552806925111371,-0.006093038,76.28469258893033,0.6818119,2.2805771827697754,0.6817503,8.761883e-10,118,23.519739866256714,0.0005,8.993494033813477,0.25086045265197754,14.050843271814646,3.3774125576019287,2899.3968846797943,0.003988652628967089,2.162651300430298,2.711616329649588,19.22633194923401,154.60609655694614,19040000,0.5186677325715395,354.2844145781295,3.5669720423713676,44.71561461249339,266.41511404939354,4.202960252761841,0.4202084541320801,26.43118040188654,8.747210171867843,43.74155071145355,800,0.015117207530766095,0.0036283657
4.044174432754517,18.20448660850525,800,0.4180816210822177,11.1711412231069,-0.004238374,69.34180592619374,0.6803812,2.2417521476745605,0.6800888,4.708767e-10,119,22.975839614868164,0.0005,8.619197130203247,0.21207427978515625,14.863967494714165,3.4237005710601807,2922.3858420848846,0.0039011169592551064,2.172614336013794,2.733665427249874,18.851999759674072,156.0621037506022,19200000,0.4694169280487746,350.06090418362527,3.3978922590456433,41.05669506853401,268.6411970998057,4.044022083282471,0.41180872917175293,24.342164018892344,1.0772413589199632,41.584238545756214,800,0.015379471562399192,0.0037671805
4.428881645202637,18.282326698303223,800,0.4581192139544177,5.384746368371363,-0.0051683006,79.08883055680826,0.6786987,2.22861647605896,0.67846334,1.9371507e-10,120,23.420952320098877,0.0005,8.674115896224976,0.20200800895690918,15.9345929795823,3.415827989578247,2945.821855545044,0.0041204399893454546,2.2339932918548584,2.7129766747927353,18.909144639968872,155.00110975067793,19360000,0.5104456970735534,348.0279831946641,3.6086783873813073,45.01438672380226,266.52418080105366,4.428714275360107,0.4015669822692871,26.615742033225562,7.344434080275795,46.731969574993734,800,0.014911421688194948,0.003294161
4.27311110496521,18.626195669174194,800,0.4345392776153093,13.173022933702901,0.018738555,93.27416104651363,0.6772668,2.256284236907959,0.6770451,5.960463e-10,121,23.614787817001343,0.0005,8.99531102180481,0.2099006175994873,15.979203528800994,3.4620985984802246,2969.4500579833984,0.00386987855812696,2.1760520935058594,2.706606892564922,19.26168394088745,154.72903632560534,19520000,0.4770259778595198,348.2721105132081,3.614645379251516,42.6996733740315,265.8657860380309,4.272936582565308,0.402240514755249,25.380891163041014,6.679178933645877,54.15071314085676,800,0.01615736198888914,0.015641868
4.076901912689209,19.50449538230896,800,0.44362229749219523,40.89303451625567,0.011767223,89.71441699385356,0.6758775,2.3033690452575684,0.67593884,-1.4662742e-09,122,24.32251811027527,0.0005,9.845412731170654,0.21606802940368652,14.273855063052808,3.3877882957458496,2993.7876057624817,0.00368394921288944,2.1874287128448486,2.866102997696172,20.164249658584595,163.19863729605436,19680000,0.5188552121336455,353.29908996206865,3.8952442662724804,43.62576444424118,281.8080605844895,4.076718091964722,0.4187793731689453,26.003629952215775,12.150437789041336,45.32037450388573,800,0.01614789012467838,0.0060521313
4.188312768936157,18.658950567245483,800,0.41177299742825724,7.458381157648795,0.016548283,73.92675551788271,0.67416596,2.282336711883545,0.6739007,3.5762726e-11,123,23.58854031562805,0.0005,9.042273759841919,0.21570563316345215,13.221847354864597,3.3904454708099365,3017.390576839447,0.003786549411139148,2.1676671504974365,2.7924933691365594,19.313262701034546,159.2904509865828,19840000,0.4825774560963627,350.0849859604996,3.797326305836368,40.44184008809536,274.6434887420856,4.188143014907837,0.41513562202453613,23.979473635915593,10.445267287401723,36.95897240691095,800,0.015649788154781265,0.01311558
4.211850643157959,18.72938895225525,800,0.4201178673678045,14.950030225359692,0.016005918,73.89282934237758,0.6722046,2.3226375579833984,0.6717758,1.0132797e-10,124,23.664732694625854,0.0005,9.151031732559204,0.22003793716430664,14.035382224480658,3.3526577949523926,3041.070301771164,0.00403269285225375,2.1817986965179443,2.698855446786725,19.36724281311035,154.33723447382587,20000000,0.46658100077823667,343.5811744171446,3.4153607400034174,41.233692885486725,265.13928659065465,4.211687803268433,0.3955409526824951,24.38207160183028,5.2746964165634385,41.60210002939578,800,0.01580233470276318,0.016218757
4.285943269729614,18.47384762763977,800,0.4564216278264156,-2.4615749565191973,0.005020828,77.27616960290834,0.67037,2.2490646839141846,0.6703835,-1.6689303e-10,125,23.544573545455933,0.0005,8.865611553192139,0.21428799629211426,12.97183568126602,3.457814931869507,3064.633270263672,0.003801256258529595,2.179753541946411,2.768589825502135,19.164737224578857,158.1487902666933,20160000,0.5339682630006393,355.95484733314464,3.595634857542105,44.855716421047035,271.9978720649653,4.285776615142822,0.4510152339935303,26.54943286786587,13.695904204596363,44.97211996963035,800,0.016201375553059033,0.0075812573
4.087862491607666,18.34906554222107,800,0.4485013459489699,7.536654816409896,0.0007126072,94.53812610266911,0.6685396,2.2201132774353027,0.6683478,2.0504e-09,126,23.191072702407837,0.0005,8.785074472427368,0.22901511192321777,16.89584314066535,3.3401594161987305,3087.8381021022797,0.0037964396322561953,2.2466180324554443,2.8525458908955876,19.0183265209198,162.47790441159734,20320000,0.4979293663312804,372.88761612219173,3.770031591258919,44.099473858856456,280.3391534780586,4.087708950042725,0.41574525833129883,26.242027665874744,7.117922187504142,49.696347190376954,800,0.01701545788741977,0.0047293333
4.168058395385742,18.580438137054443,800,0.4653888702655535,11.05340583902672,-0.0014457738,78.21051249311202,0.66697776,2.2064125537872314,0.6666666,-1.0609627e-09,127,23.46712327003479,0.0005,9.01438045501709,0.20923542976379395,15.054792900008273,3.375955820083618,3111.3187494277954,0.0038129055382250033,2.205531358718872,2.875273461788509,19.21968698501587,163.66832729987226,20480000,0.5293446269478611,356.4624003957211,3.825315405605084,45.7794185333984,282.6168934288431,4.16788911819458,0.4072451591491699,27.250377984577877,9.612997694735476,48.50090204844891,800,0.01678700602713559,0.0035671708
4.141002416610718,18.77949833869934,800,0.42613728604093204,8.898296761164655,-0.003944269,74.16954006607091,0.6653455,2.309123992919922,0.66494524,-3.6358835e-10,128,23.667142868041992,0.0005,9.099075078964233,0.23088383674621582,14.183066574289436,3.4177889823913574,3135.0039191246033,0.0036351352835754416,2.174757719039917,2.8553491359132677,19.44217824935913,162.7586112752005,20640000,0.5022271610816287,357.852346387583,3.8154863106525916,41.88077630154816,280.6983567797839,4.140835285186768,0.4088883399963379,24.909582424960448,3.349457982712588,45.78358244045731,800,0.01660361343427436,0.003755622
4.056020736694336,18.562241792678833,800,0.4242367103850634,21.804473518862775,-0.005076518,73.75311169471678,0.66379076,2.3123459815979004,0.66340643,-8.761883e-10,129,23.416873455047607,0.0005,9.047595739364624,0.24356317520141602,13.083392920236728,3.35522723197937,3158.4367706775665,0.003651335984565789,2.15132737159729,2.8622920567258916,19.275206089019775,163.1386108705109,20800000,0.49463454430270326,352.12932181322043,3.6586885139937375,41.67831047056129,281.25676805498364,4.055859565734863,0.4420773983001709,24.724984953449766,11.599596007704035,44.64941448622067,800,0.01640511428901274,0.0033968738
4.306903839111328,18.752532958984375,800,0.41352674280889606,42.604992042030915,-0.004925676,67.17468228954397,0.66208005,2.300856590270996,0.6618815,-1.5497208e-10,130,23.849113702774048,0.0005,9.061058521270752,0.2240757942199707,11.482093285744998,3.506685256958008,3182.3012506961823,0.003524069546704068,2.198241710662842,2.8323640027151993,19.453237771987915,161.74996130327284,20960000,0.5113505140600738,368.0599399394806,3.715400801656011,40.62521554841421,278.4595439408423,4.306734323501587,0.45206570625305176,24.081709522592362,6.833561938318561,45.35291724501776,800,0.016235539932796635,0.0018922549
4.375231981277466,18.067716598510742,800,0.43090651196474217,4.263116280441264,-0.0048646396,77.19629417405172,0.6600832,2.2364296913146973,0.6597861,8.4638596e-10,131,23.179476261138916,0.0005,8.81738805770874,0.21394944190979004,14.118280329479433,3.0049386024475098,3205.4961314201355,0.003640689318526369,2.220226526260376,2.899617251531892,18.72502303123474,165.18165440966536,21120000,0.5076383089647252,371.27333907169594,3.8522983446249053,42.36054161486083,285.1067751137282,4.3750693798065186,0.4189736843109131,25.183671826361476,5.1993426002749485,44.21944874933553,800,0.01633472759630195,0.0029596617
4.260597229003906,18.200812816619873,800,0.4455069066474511,7.556044062588068,-0.0024077005,105.42174161137487,0.6581892,2.191619396209717,0.6579008,-6.139278e-10,132,23.19243574142456,0.0005,8.621404647827148,0.21065568923950195,16.11740615630217,3.444061279296875,3228.703577041626,0.0038585891295166426,2.1657211780548096,2.834482356021796,18.84647035598755,161.7753618234712,21280000,0.5630140529471735,370.42498052488145,3.640175828449653,43.77596169407263,278.51228725700037,4.260450124740601,0.4115865230560303,25.8444738750432,9.359462548481908,43.49147910258528,800,0.016134655835108543,0.004071136
4.3907859325408936,18.63660478591919,800,0.40437890738097626,40.85071219643634,-0.0005477961,75.17134081530189,0.65672046,2.254889965057373,0.6562651,1.1414291e-09,133,23.77270197868347,0.0005,8.983196258544922,0.2182304859161377,11.63961919798514,3.424518346786499,3252.4907579421997,0.003577744044033203,2.191528797149658,2.868858111472676,19.29032301902771,163.71178754829873,21440000,0.49224506179510075,364.28401217276087,3.669593418215784,39.715407469167964,282.0127063331428,4.390619516372681,0.41205263137817383,23.551772173184006,12.073059066335741,44.02472494837904,800,0.016314956359669085,0.005269978
4.395549535751343,18.485397815704346,800,0.42203530633753117,25.73550364142789,0.04252654,89.32531830016332,0.6553197,2.2450029850006104,0.65500885,-5.722047e-10,134,23.63933777809143,0.0005,8.921646356582642,0.24541234970092773,16.64386583131419,3.3860394954681396,3276.144876241684,0.0037160193204918176,2.191582679748535,2.88450471683362,19.161656618118286,164.78111890433527,21600000,0.47201261368105596,372.1039429808308,3.7475757531350915,41.47272021922599,283.5340903142922,4.395384788513184,0.4072906970977783,24.57983101288808,5.876364516496674,49.158309034400624,800,0.017543771489253977,0.029569944
4.209561586380005,18.484337091445923,800,0.4450073391075739,53.17984501260929,0.02386207,90.57837545723866,0.65376186,2.225764274597168,0.6535827,6.16908e-10,135,23.48748016357422,0.0005,8.903774499893188,0.25504589080810547,16.5217776637885,3.3904831409454346,3299.651718854904,0.0038880740238591612,2.157790184020996,2.9579408708480512,19.196470260620117,168.87113782903066,21760000,0.5030551786420923,375.0800122717244,3.851946041706962,43.75952221852929,290.7758578333632,4.209407806396484,0.43182802200317383,26.070846712181318,3.3950225723302907,49.21040069387711,800,0.017466539489149405,0.01761786
4.20490288734436,17.683330297470093,800,0.47163928658488014,12.207055833944443,0.013678588,83.1938152767108,0.6523594,2.1485540866851807,0.6522341,-2.0861624e-10,136,22.635430812835693,0.0005,8.111961841583252,0.22128605842590332,14.289712138275043,3.4159154891967773,3322.3054275512695,0.0038821143920935454,2.165811061859131,2.8869054648122225,18.34557294845581,164.8460883732527,21920000,0.5549490636329479,362.302689612642,3.659073101980557,46.38078391992949,283.61340383707795,4.204713344573975,0.4158661365509033,27.457333532178144,10.975681504651794,49.15568545817086,800,0.016435249488732886,0.014160097
4.1874098777771,18.47870635986328,800,0.39636096590844233,9.56829605026544,0.00218627,79.40807449041412,0.6510174,2.2304189205169678,0.6506972,7.629395e-10,137,23.393508434295654,0.0005,8.904526233673096,0.21738958358764648,14.303838714413722,3.4177398681640625,3345.7130410671234,0.003799325714469279,2.1711585521698,2.8158221378642216,19.116028308868408,160.81863126996512,22080000,0.434155787473318,356.3444290749684,3.471178198128888,38.9077839701813,276.5685129371619,4.187217712402344,0.3977482318878174,23.022239763921984,5.905093294238238,46.25977225088152,800,0.016550710439887713,0.006362365
4.199168920516968,18.211604118347168,800,0.4144391946941326,1.442297415515574,-0.0037241483,80.0157212226336,0.64946467,2.167041540145874,0.64935356,-4.6491627e-10,138,23.153520107269287,0.0005,8.730699062347412,0.21952056884765625,15.648070510350568,3.3340508937835693,3368.8798882961273,0.003718776324155149,2.1837220191955566,2.9554332196686803,18.871180057525635,168.38265911296097,22240000,0.47241816573314666,364.09475277122266,3.8077832160828367,40.73361616738713,290.4339536618857,4.199006080627441,0.41597628593444824,24.218131475758486,7.086795606176053,50.12947978039712,800,0.017262990898048985,0.0022765952
4.146571159362793,18.72708535194397,800,0.40813898594712655,4.722006341211623,-0.004840194,78.87447452867026,0.6478594,2.25455904006958,0.6475226,6.347894e-10,139,23.60098433494568,0.0005,9.035496234893799,0.20962095260620117,16.07372888906289,3.3439056873321533,3392.495376586914,0.0035789302850751685,2.2501416206359863,2.9512688993057234,19.36912703514099,168.26163078717656,22400000,0.47074016569763827,368.1843182243243,3.8161056436552254,40.11911537062722,290.1853321005737,4.14640474319458,0.408496618270874,23.831562119259697,7.743142987974403,48.25667342056478,800,0.01695126820619914,0.0027070171
4.188799142837524,18.64112114906311,800,0.35894316555749434,26.438243114963665,-0.00562829,71.10093508344663,0.6461745,2.247159004211426,0.6460689,1.7493964e-09,140,23.59414005279541,0.0005,9.059975624084473,0.23680734634399414,13.547980634719847,3.4088871479034424,3416.1031708717346,0.003387010671549771,2.1755552291870117,3.013346610575288,19.314645767211914,171.7446156661237,22560000,0.4046341269096143,370.38034082680144,4.027488423108542,35.25722874699403,296.28284689634455,4.188631057739258,0.413236141204834,21.071231094785585,7.719434400827423,46.90262515034144,800,0.01772579937034779,0.0024086023
4.296966791152954,18.56755805015564,800,0.42635332504922496,-17.976754254732874,-0.004056708,81.95601067767343,0.64435667,2.2617015838623047,0.6440879,-5.6028365e-10,141,23.612412452697754,0.0005,9.050293684005737,0.22871780395507812,13.67207648863136,3.422652244567871,3439.7307386398315,0.0036088758365424045,2.148452043533325,2.8993433717901373,19.224260807037354,165.6836701780626,22720000,0.5126605262136333,368.70529365589397,3.724009150027081,41.91478524681839,284.8230046701951,4.296796083450317,0.4063100814819336,24.91232758322337,9.571939942816982,55.041691173974286,800,0.017112627677607812,0.0032604435
4.311309337615967,18.242547512054443,800,0.3892121165815383,42.841739756552656,-0.005130008,81.24058037992867,0.6425507,2.214548349380493,0.6422105,-2.6822095e-10,142,23.32179284095764,0.0005,8.691451787948608,0.22417354583740234,14.232126660176247,3.424788475036621,3463.0670149326324,0.0034667991972315193,2.1984713077545166,3.002101557091143,18.925254344940186,171.0958694693105,22880000,0.4329619305545503,376.6763203919188,3.950378517972001,38.24611862459255,295.1406120948369,4.311141490936279,0.43421411514282227,22.795566753298086,8.131979248227559,43.48501713996047,800,0.017533731457803053,0.0027773883
3.956796169281006,18.13623332977295,800,0.39498816739976117,27.56650732376938,0.012381992,72.51978946401245,0.64048696,2.1979033946990967,0.64036846,-2.2053719e-10,143,22.81157112121582,0.0005,8.493462800979614,0.20595097541809082,15.488205472386552,3.396486759185791,3485.8929793834686,0.0035386520752201875,2.216564416885376,2.9345842978222274,18.77064871788025,167.43918805088907,23040000,0.4461248235682427,377.97874259021813,3.719220401259439,38.80337023027082,288.3755499689576,3.9566304683685303,0.40526652336120605,23.05364973325443,4.748940452301241,44.38646845913462,800,0.017015114266051647,0.012070086
3.8614437580108643,18.61451816558838,800,0.4136003723948434,14.198125520918031,-0.0013292982,89.57967276921532,0.63899547,2.315089702606201,0.63878596,-5.8114534e-11,144,23.240212202072144,0.0005,9.165667533874512,0.22798490524291992,15.40076842069743,3.1905651092529297,3509.1460008621216,0.0033940496274696584,2.234170436859131,2.9633377358208035,19.298945426940918,169.00744764399926,23200000,0.5094475283667947,379.63195212440286,3.8284041618564175,40.658830375829496,291.19488503963686,3.861288070678711,0.4315779209136963,24.186635774826673,4.765605095864474,48.48863580621381,800,0.017248403852158607,0.0035469763
4.329135417938232,18.495580196380615,800,0.38911306214004004,29.444742726263776,0.0063355784,79.89144350985495,0.63778603,2.276686668395996,0.63784015,5.126001e-10,145,23.54935073852539,0.0005,8.768661260604858,0.2090458869934082,14.188708692080736,3.4218826293945312,3532.7074608802795,0.0033554538634795674,2.2437562942504883,2.9875163781043783,19.13965392112732,170.49457973183155,23360000,0.49465906345151217,394.01207466299445,3.7869123438305103,38.22752197274403,293.5526029134285,4.328925132751465,0.41129112243652344,22.66424160041637,10.296227132465562,43.31975286779447,800,0.017113310995889853,0.009578501
4.269243001937866,18.58153200149536,800,0.3867609057127981,4.655975556921643,0.0016122097,80.60661194481006,0.6365258,2.252938985824585,0.63635594,3.0994413e-10,146,23.57198429107666,0.0005,8.977587223052979,0.21512651443481445,14.76163840796306,3.3452906608581543,3556.2941422462463,0.003354031372183486,2.2394564151763916,2.931516394983515,19.221940994262695,167.07711342708183,23520000,0.456697199631817,383.66170913165024,3.729783030324415,37.99250387073819,287.9317729729656,4.269076824188232,0.401172399520874,22.60224009137949,7.761846031423564,53.803085128488085,800,0.01737676306698183,0.007470569
4.1424925327301025,17.874334573745728,800,0.42618395800372266,13.50049673723868,-0.0036236288,80.84231539234284,0.6354924,2.245918035507202,0.6354294,-5.5879357e-10,147,22.744375467300415,0.0005,8.702543020248413,0.21465682983398438,16.79522556308355,3.0254149436950684,3579.0527489185333,0.0033982965000143675,2.189699649810791,2.9801249538456074,18.514705657958984,169.6991513085569,23680000,0.5180611457540717,379.46857908581444,3.9080444407926995,41.91176687546559,292.80503088876173,4.142318487167358,0.4028310775756836,24.966001388061112,6.091405655591829,48.94486999381798,800,0.018054010146888684,0.0024216902
4.359013319015503,18.502166509628296,800,0.43544297899172624,24.31219249115623,-0.0045197997,91.76320184478652,0.6342903,2.2611286640167236,0.6341643,9.745359e-10,148,23.612383365631104,0.0005,8.862030029296875,0.2141730785369873,20.06251330305821,3.398359537124634,3602.68088388443,0.0036310141507866706,2.187080144882202,2.93348525699022,19.16333818435669,167.45139191141843,23840000,0.4821851402864543,377.322144786192,3.7456571647050136,42.81797538026825,288.16903937518435,4.3588502407073975,0.4230825901031494,25.42720591601077,7.027181141303448,52.05078227052104,800,0.017501752220576133,0.0026870284
4.320589780807495,18.34254002571106,800,0.39626067653986274,7.62228381972814,-0.0053677876,79.96180373177629,0.6325084,2.2088797092437744,0.6320902,-9.179115e-10,149,23.38768196105957,0.0005,8.805805683135986,0.20914673805236816,14.373568931616258,3.3879430294036865,3626.084210395813,0.0033491577130557457,2.1948039531707764,2.973060459013627,18.985870122909546,169.56614790415733,24000000,0.5137697351871502,390.4897468259266,3.787013854598964,38.93159021626243,292.0728646944658,4.320420742034912,0.4107682704925537,23.13059729341157,12.165045657293158,45.07890690978357,800,0.017448434923058642,0.002375634
4.123787879943848,18.645992517471313,800,0.41892342017611783,23.34591734992512,-0.0054501197,85.76697741307457,0.63090473,2.2948625087738037,0.630595,-1.7285343e-10,150,23.482763290405273,0.0005,9.064641952514648,0.22456622123718262,14.60929629964873,3.3765993118286133,3649.58079457283,0.0034066528603811648,2.2083659172058105,2.941872334571055,19.281559705734253,167.75771828379774,24160000,0.48685928907209003,388.8444473362768,3.750134084186767,41.181714068509606,288.97637145624765,4.1236207485198975,0.3888823986053467,24.43302570832222,14.36529309969376,49.19550239912326,800,0.01764054228373229,0.00223268
3.9779036045074463,18.62564516067505,800,0.40382950445412186,21.78070865673009,-0.0012815776,81.70644883319277,0.629562,2.3080697059631348,0.6292748,1.3053418e-09,151,23.350796937942505,0.0005,9.093605279922485,0.20832133293151855,16.45223360974842,3.205242872238159,3672.9447634220123,0.003434070868870277,2.215414047241211,3.057405030656187,19.289528369903564,174.03112096548924,24320000,0.4757515272333544,388.3281379231744,3.9663610497413537,39.7001022543918,300.42290027996756,3.977736234664917,0.43029284477233887,23.676211758776358,3.93060854160602,48.553853056160214,800,0.017839655233601197,0.004040082
4.114863157272339,17.60466241836548,800,0.3730030891985493,5.955242131526591,0.01750278,68.5423063138941,0.62813854,2.1919918060302734,0.62775165,-7.063151e-10,152,22.466667413711548,0.0005,8.604182004928589,0.23388338088989258,13.121775185844951,2.8968002796173096,3695.4265513420105,0.003261375461630091,2.200561285018921,3.0053549707901834,18.261052131652832,171.0541689424137,24480000,0.4644315119258519,378.3147458827538,3.849701843026769,36.6284608601368,295.22407108458816,4.114691972732544,0.39915895462036133,21.74601130461864,0.9537276930058894,46.99133454004616,800,0.017606933175483282,0.019280132
4.233928203582764,17.595885753631592,800,0.4240837856698733,1.3057282329026345,0.005959494,85.36142618356091,0.6265676,2.219022750854492,0.6264056,2.1457676e-10,153,22.539859771728516,0.0005,8.471654891967773,0.20115041732788086,18.165247810348536,3.0021655559539795,3717.980427980423,0.003428077381216847,2.2019340991973877,3.035399751206587,18.21513056755066,172.85063316089264,24640000,0.5273178023061625,385.26738779045064,3.936361349268537,41.70685433909061,298.36443914065967,4.233791828155518,0.3950808048248291,24.772750713130417,3.1226349125470483,48.32252063646871,800,0.018306003495375457,0.0070692645
4.12887978553772,19.417197942733765,800,0.41259222179652344,7.054190403465501,0.021550884,90.2276731605192,0.6248563,2.2991092205047607,0.62450284,-6.437302e-10,154,24.268014192581177,0.0005,9.659922122955322,0.21689414978027344,17.851951289470765,3.482534170150757,3742.262306213379,0.0033262740208830277,2.193716287612915,3.0877028947504037,20.05598497390747,175.6189664982433,24800000,0.5007261545769117,384.4655279299356,4.049068114378876,40.57210160184179,303.44063108059373,4.128710508346558,0.3995859622955322,24.12411863534067,0.4238740900749107,46.56747635659136,800,0.018568092268023563,0.01566613
4.324559211730957,18.64814829826355,800,0.4144342081356368,12.44358574359292,0.0022497382,84.11409322890745,0.62341,2.277263641357422,0.6233154,5.5432325e-10,155,23.684572458267212,0.0005,9.015787601470947,0.21152400970458984,21.02626008261137,3.3683431148529053,3765.959772348404,0.003491933574839302,2.2276434898376465,2.9617792764069835,19.28527522087097,168.8138839918495,24960000,0.477802007273177,402.9971800043745,3.7032965102376263,40.73394265216542,290.89559465201063,4.32439398765564,0.40219664573669434,24.14169266716505,5.332293277570349,49.30623595443078,800,0.018230148522863275,0.005791664
4.1087141036987305,18.227779626846313,800,0.4168800519917482,21.78255331423498,0.0049339044,95.03172718690287,0.6221251,2.233168125152588,0.62183166,8.940697e-11,156,23.065786838531494,0.0005,8.640413045883179,0.21211457252502441,16.59302136676545,3.3746628761291504,3789.0395607948303,0.003368945129907558,2.1897132396698,3.0620520711704264,18.86700439453125,174.30940503497416,25120000,0.4978126546965002,402.7358882287061,3.885641384975872,40.9863945283993,300.7397580917072,4.10856032371521,0.4044215679168701,24.38563063984038,6.671524859196028,51.49979137006604,800,0.01829436423790966,0.009739215
4.169459581375122,18.366554498672485,800,0.4438076111418426,27.113302104174036,-0.0019656376,93.0983758142847,0.6207887,2.2092983722686768,0.6206447,5.9604544e-12,157,23.28704833984375,0.0005,8.915012836456299,0.2220170497894287,17.232772285433914,3.345668315887451,3812.3425567150116,0.003399270064264011,2.1514458656311035,3.160885778231909,19.03290104866028,179.53296262000163,25280000,0.5295063707960409,403.25660707052293,4.137062409368717,43.67505802211269,310.5400787094805,4.169288635253906,0.42086076736450195,26.042666757430926,10.035196567088905,51.20651269227828,800,0.01900449403398363,0.0034947202
4.308709144592285,17.740070104599,800,0.47477112460590076,26.32688105440797,-0.0042071454,97.13289498992346,0.61953866,2.162184238433838,0.6196261,2.9802161e-12,158,22.78506064414978,0.0005,8.756537437438965,0.2177259922027588,22.627422386406923,2.9139344692230225,3835.142702817917,0.003607291141696358,2.1304585933685303,3.0966254558449533,18.392331838607788,175.79905332659774,25440000,0.5498376329010527,393.4219674283362,4.0946734238194065,46.73978849110286,304.1012928569921,4.308553218841553,0.4111931324005127,27.76166048775315,3.877825688888463,52.62519761863015,800,0.01925381181836173,0.0039225277
4.327002286911011,18.31899118423462,800,0.46003365452976713,-12.756528119143319,-0.0027741443,95.55821120696959,0.61819327,2.212625741958618,0.61807585,3.9339065e-10,159,23.385523080825806,0.0005,8.727660417556763,0.21997356414794922,13.408280010536927,3.434013605117798,3858.5403468608856,0.0034123972710529303,2.162949800491333,3.1413859309673975,18.977967500686646,178.56859786549504,25600000,0.5805014642863278,389.9627387636581,4.137867661615494,45.272347064580224,308.5489248831753,4.326849699020386,0.41544485092163086,26.930717415151804,13.156586516093594,54.66873831987116,800,0.019378591065236546,0.0031136987
4.1391942501068115,18.467463970184326,800,0.42853522217145656,45.75783480585322,-0.002555259,90.6155799618961,0.61705786,2.211841344833374,0.6168211,-6.616116e-10,160,23.3640558719635,0.0005,8.973856210708618,0.2360363006591797,19.748075781740635,3.373910427093506,3881.9190826416016,0.0034429435561447114,2.143101215362549,3.1005230497210463,19.140480279922485,176.77121274507107,25760000,0.4995079238983742,391.0265825316264,3.998006998058123,42.142870501219676,304.4803402288217,4.139049291610718,0.4135563373565674,25.05412206579779,0.3352873234931668,50.82299114274973,800,0.01911966631655182,0.0034978713
4.12315034866333,18.55240273475647,800,0.45922485697343646,20.76474459756137,-0.004366398,110.80001185353008,0.6161091,2.236593723297119,0.61579937,-1.7106533e-09,161,23.466970443725586,0.0005,8.956878662109375,0.225571870803833,19.72981476668845,3.4567580223083496,3905.4016880989075,0.0035138822725359954,2.16693377494812,3.1648855612002866,19.261598110198975,179.7986721783397,25920000,0.5358768857277354,410.25016118052895,4.173921445794198,45.19869049926108,310.8932994250154,4.122990369796753,0.457291841506958,26.88136482469357,13.011518109860218,51.28755725139103,800,0.01997370413070867,0.0034778037
4.206338882446289,18.7839298248291,800,0.39790450209294376,10.784196543721604,-0.0037794968,94.09535548266061,0.6151256,2.289255380630493,0.61492527,1.2278557e-09,162,23.729867458343506,0.0005,9.045759439468384,0.2115476131439209,17.043188522106256,3.4528720378875732,3929.145035505295,0.0033828470951133573,2.169675350189209,3.141566726082387,19.440818071365356,178.73079321603234,26080000,0.4552202466062953,393.12427134897416,4.041684043342886,39.10415912306337,308.54044057970503,4.206173419952393,0.4217844009399414,23.29808538740964,3.748847480095567,52.75397994908673,800,0.019312774899058305,0.003179231
3.914053440093994,18.588526487350464,800,0.47482005714828285,11.066479281179621,-0.004865827,117.74300144249058,0.614002,2.241260051727295,0.6138426,1.835823e-09,163,23.24527144432068,0.0005,9.08983850479126,0.2232832908630371,23.610830382667416,3.389507532119751,3952.4043474197388,0.0037484368261784173,2.1716041564941406,3.1241383994354357,19.242498874664307,177.38909993948994,26240000,0.5434256714673139,399.9363002376059,4.067549699317614,46.73268811109125,306.72786986974774,3.9138951301574707,0.40820789337158203,27.80899225942265,2.7217537070376463,53.877232315474096,800,0.019474202106077955,0.0017841656
4.241968631744385,18.497222661972046,800,0.47788913901333324,21.565073061864194,-0.006000101,85.89309217777843,0.61261994,2.228323459625244,0.61243,-3.3676617e-10,164,23.537497520446777,0.0005,9.025976419448853,0.2458193302154541,18.76644010598023,3.344590425491333,3975.9563858509064,0.0034652885854113235,2.174375295639038,3.1157412617359,19.212984323501587,176.94546375630958,26400000,0.5974957842047857,411.7734656448261,4.1480552300839655,47.04748628245059,305.95427229317806,4.241761207580566,0.44516563415527344,28.019115152184096,6.871311596566217,56.65097958334333,800,0.019498960662789368,0.0026959642
4.221661806106567,18.72626495361328,800,0.45531883130856077,14.42128043668005,-0.0032495663,96.67651917024669,0.6115633,2.2281382083892822,0.611595,1.1086465e-09,165,23.698017358779907,0.0005,9.116937637329102,0.22956633567810059,18.493795712796892,3.482006311416626,3999.669737815857,0.0034786807191373842,2.1687262058258057,3.213365917848519,19.385256052017212,182.1365941360798,26560000,0.54911820116521,398.460675382739,4.400635924448345,44.816392284073885,315.7278397330884,4.221466541290283,0.40769052505493164,26.70764965916027,7.592109736708896,48.71208751511906,800,0.020066394032119197,0.0038221765
4.360597133636475,18.739046335220337,800,0.40996152173329764,18.153676809541313,-0.0031916485,88.54400509447083,0.6105421,2.235461473464966,0.61025494,1.2457371e-09,166,23.83509588241577,0.0005,9.167477130889893,0.2323758602142334,17.668930016515255,3.444789171218872,4023.5197837352753,0.00335638278214167,2.1623120307922363,3.176762780788753,19.391530513763428,180.5558314115686,26720000,0.49218612474965295,394.68285909938794,4.098523103047991,40.293759629057114,311.90067590747384,4.3604207038879395,0.39702677726745605,23.951859538215672,2.1941685086265754,48.089969794497996,800,0.019481584818862703,0.0032466953
4.169826030731201,17.65302348136902,800,0.4742350674754484,27.1104912821273,-0.004675003,112.70880022445758,0.60933185,2.186248779296875,0.6091732,-4.947186e-10,167,22.526821613311768,0.0005,8.212460041046143,0.2045762538909912,17.299174987782624,3.2104809284210205,4046.0601947307587,0.0035529694559025458,2.248530149459839,3.19995247672061,18.277714014053345,181.6948837308229,26880000,0.5637189816706065,397.8105826590692,4.2313185704316085,46.68898875769523,314.15145548843645,4.1696600914001465,0.3974173069000244,27.79217451900221,13.666154593260888,55.6986897870958,800,0.02019970845718977,0.0029909995
4.037017583847046,18.673499584197998,800,0.4282291143148725,26.315691051590107,0.0059394063,82.71734617831885,0.6078077,2.3115999698638916,0.6076842,-1.1920931e-10,168,23.516613721847534,0.0005,8.976977825164795,0.24186110496520996,16.827642247060858,3.4203877449035645,4069.5904064178467,0.0034025544478547133,2.2191901206970215,3.135027537777047,19.394893884658813,178.42919014493597,27040000,0.5145599287047067,396.60728147203224,3.979629618387418,42.10977496868776,307.8522824315443,4.03684663772583,0.4533982276916504,24.991800965178363,4.76285190122526,53.16257093000816,800,0.019404701244581036,0.0074625826
4.137610912322998,18.541096448898315,800,0.41569346506994537,2.7800100101296796,0.02048531,100.21934352080807,0.6063487,2.248643636703491,0.606061,-1.1086463e-09,169,23.419273138046265,0.0005,9.029256582260132,0.22566771507263184,16.736680052129774,3.3688080310821533,4093.0245950222015,0.0035012457325130845,2.164992094039917,3.0900153625973803,19.19309639930725,175.82007548945379,27200000,0.4636927071973821,401.2740626119276,4.004227710408122,40.855311704958325,303.30054671557315,4.137433052062988,0.4033033847808838,24.252258324410217,9.735980984400088,55.734754156221484,800,0.019509687520777506,0.019123143
4.175616979598999,19.19855260848999,800,0.41447928820819996,2.9436443607168807,0.0061569475,89.79048354816294,0.6051366,2.2761075496673584,0.604987,-1.0728834e-09,170,24.08827805519104,0.0005,9.644197702407837,0.20778274536132812,21.085137239874832,3.393454074859619,4117.126543045044,0.003413225655227163,2.1541149616241455,3.148046805063521,19.823941707611084,179.01403862678475,27360000,0.47406757576090824,393.71302736694474,4.014630796274464,40.74865444288065,309.0819592160268,4.1754443645477295,0.39586901664733887,24.23098983242777,4.71560348765682,53.33394964499108,800,0.01955871400592468,0.0073344596
4.480051517486572,18.737363815307617,800,0.44936250612657985,-15.640958746914137,-6.878778e-05,85.92186407939862,0.60416424,2.265559196472168,0.60395986,2.9802322e-10,171,23.95173954963684,0.0005,9.080761432647705,0.21171021461486816,17.04506727592914,3.4065370559692383,4141.09090089798,0.0033430384433678763,2.174607753753662,3.252693494335231,19.385145664215088,184.73521957756043,27520000,0.5481046375155514,408.48461309379854,4.42917197242275,44.23131418344552,319.40979174729875,4.479886293411255,0.41268229484558105,26.348516475262542,4.415513906395937,58.41082446097446,800,0.021252273231652664,0.006954445
4.170313358306885,18.370136737823486,800,0.45556777043487057,7.26897446505757,-0.0017917261,88.24127769119472,0.60299903,2.1896212100982666,0.60309935,-3.8743017e-10,172,23.259751558303833,0.0005,8.888364553451538,0.20772027969360352,18.161469292569084,3.4006710052490234,4164.365460157394,0.00341941641433261,2.1375298500061035,3.221244949628823,19.008015632629395,182.99970141503846,27680000,0.5558109869431234,404.02297752322556,4.181142059090092,44.83031305171744,316.1912902513031,4.170153617858887,0.40687108039855957,26.620993821369996,8.922234401743996,52.67362301888699,800,0.020759009744171806,0.0038596294
4.19779372215271,18.031153202056885,800,0.47415861635385115,18.225537898743095,-0.0037000948,85.36354903378128,0.6019049,2.179990291595459,0.6018129,-4.9471865e-10,173,22.950695276260376,0.0005,8.49235200881958,0.21059250831604004,16.539994579119373,3.438218593597412,4187.331279754639,0.00351852955153348,2.1672704219818115,3.2116139408750604,18.66439414024353,182.5711716639949,27840000,0.5703890062984491,396.6264972604466,4.1619659900168084,46.67574516440638,315.2929574056622,4.197617292404175,0.4002516269683838,27.69121770572776,13.369133210598708,55.27892953137756,800,0.02075639908989383,0.0023772423
4.119856595993042,18.284472227096558,800,0.44087659936256296,74.52926969679845,-0.006540835,92.9195387464039,0.6008589,2.23781681060791,0.60072714,-8.702277e-10,174,23.161919832229614,0.0005,8.976173400878906,0.24244093894958496,17.07313309021477,3.166494846343994,4210.507207870483,0.0033683911699704293,2.1595864295959473,3.215091813203786,18.956358432769775,182.4197598524174,28000000,0.5141218880329129,400.1281983460715,4.223231386897569,43.37475367482921,315.63447580306604,4.1196911334991455,0.40495777130126953,25.75687857962485,11.788091457606843,48.53510069962992,800,0.02028769065472201,0.0020337298
4.146761655807495,18.21433115005493,800,0.45521989457512024,2.8547094319220996,-0.0046868864,115.0257260664005,0.5996171,2.240511655807495,0.59971106,7.9572204e-10,175,23.07990598678589,0.0005,8.661896467208862,0.20731115341186523,18.32678073510654,3.3842668533325195,4233.603316307068,0.0035330703085363303,2.190948724746704,3.1838150348347156,18.850324630737305,181.2695035457123,28160000,0.5534407719948387,405.6450056180509,3.9971577429452476,44.79226162737359,312.45588275979026,4.146592140197754,0.40590763092041016,26.561835116010354,10.100694402264477,54.666886392313195,800,0.020794687441713245,0.0027653412
4.133180379867554,18.855019330978394,800,0.4054043932564957,33.87427876512659,-0.0043029846,83.40260316141534,0.5984032,2.282169818878174,0.59816134,1.1861323e-09,176,23.728503227233887,0.0005,9.170974969863892,0.2254021167755127,16.398659965674746,3.4231204986572266,4257.346270084381,0.0033475935407818055,2.156524419784546,3.178967390870271,19.50540065765381,180.80241900853133,28320000,0.46981324569663124,397.7281458494566,4.058264104085887,39.85011835467072,312.0918556787889,4.133009672164917,0.40204882621765137,23.712918161133857,9.238043205617029,49.06832164715495,800,0.020204867129950937,0.0026600345
4.259101152420044,18.631193161010742,800,0.4256586219824072,6.3960050334250305,-0.0052588484,93.243509499802,0.5971769,2.238332986831665,0.59725064,-2.5033947e-10,177,23.62140440940857,0.0005,8.979979753494263,0.22407984733581543,19.269084372430925,3.47635555267334,4280.982341527939,0.0034885992982919174,2.1833927631378174,3.2363094462982827,19.28216004371643,183.97928958499872,28480000,0.49646239040608947,397.97515603520935,4.164947387425788,41.87074244839225,317.7374515470981,4.258936643600464,0.4031820297241211,24.916597721068964,4.8527237551275935,55.34907768828443,800,0.02089991353080253,0.0017697131
4.253655672073364,18.556852102279663,800,0.4444684362557812,-2.3771338591066584,-0.004521634,96.1663237704989,0.5959267,2.272512197494507,0.5955572,7.361172e-10,178,23.525214433670044,0.0005,8.94223666191101,0.21503162384033203,17.120389379537702,3.4262754917144775,4304.522796630859,0.0034272624335003913,2.1926774978637695,3.2235168765534734,19.187035083770752,183.1407041331425,28640000,0.5085455592863305,413.9423392585416,4.227771974083058,43.729831217537246,316.35399093869137,4.25348687171936,0.3931617736816406,25.939245226353965,12.600203907108108,52.76877089276235,800,0.020869572568362388,0.0025755814
3.9978411197662354,18.620585680007935,800,0.47652959258398814,13.135811665086761,-0.002473716,89.23419115853987,0.59472525,2.261972188949585,0.5945863,-5.4836274e-10,179,23.361817359924316,0.0005,9.024389505386353,0.2259366512298584,19.774447463420156,3.441387891769409,4327.899111509323,0.003543628834544284,2.177229404449463,3.2740554501760895,19.276978731155396,185.74398262574118,28800000,0.5997459170102803,407.10492042626225,4.384796874995617,46.92477823064804,321.460571061971,3.9976773262023926,0.40723609924316406,27.8255783516972,4.562407044546497,54.35279798810398,800,0.02135445674296014,0.0030919488
4.178210496902466,18.82847499847412,800,0.41521903740320315,-32.217059682762375,-0.0023060322,95.12231527633722,0.59341496,2.2724668979644775,0.5932149,5.9604634e-11,180,23.756250858306885,0.0005,9.089069843292236,0.22472119331359863,19.53456209622468,3.4290783405303955,4351.67045378685,0.0033741958464380472,2.205057144165039,3.2594343981915017,19.492451429367065,185.29995948706187,28960000,0.48804461479928224,414.96977185640543,4.200620437787604,40.83453051984128,319.9848014230336,4.178035259246826,0.41548895835876465,24.302455964812157,3.0937995823827174,56.95571483457852,800,0.02154324122445682,0.0038731187
4.261993408203125,18.41578960418701,800,0.45247745200700684,38.64206228441274,0.0012734354,79.29542592538888,0.59191823,2.2291207313537598,0.5915893,3.755091e-10,181,23.407211542129517,0.0005,8.825860977172852,0.2176661491394043,14.734266569620274,3.402902841567993,4375.097461700439,0.0033184358036050096,2.15724515914917,3.370241527936972,19.069868326187134,191.18863462255132,29120000,0.5622155852359308,410.58746169666676,4.50581939649693,44.543522221654655,330.98199471539783,4.261841535568237,0.4126701354980469,26.53778373425912,9.127841576520453,48.63640003622644,800,0.021944410959665116,0.005698721
4.127122163772583,18.3322594165802,800,0.4311493782637406,14.264872217226847,0.011387359,82.232455993455,0.5902011,2.2435266971588135,0.5902039,-1.2636185e-09,182,23.18572425842285,0.0005,8.754854679107666,0.20919108390808105,15.848002566712784,3.3872482776641846,4398.298384189606,0.003423896271746919,2.2078864574432373,3.2633852691282113,18.978591442108154,185.65161132051165,29280000,0.5007542667023078,404.7067065251933,4.220089041263905,42.4048265307093,320.2927189949798,4.126955270767212,0.4134953022003174,25.170383500249045,3.956465190464252,51.52897263688096,800,0.021549674629371223,0.009068911
4.16491961479187,18.848422527313232,800,0.4201833652624334,10.842992031426514,0.0013302435,96.35053323544358,0.5885576,2.313483476638794,0.5883769,-8.165836e-10,183,23.765218496322632,0.0005,9.13810396194458,0.21489310264587402,18.041328775789797,3.4928176403045654,4422.0786390304565,0.0034256447654640535,2.1925196647644043,3.2622415321045124,19.522104263305664,184.9152378865173,29440000,0.5012256036805183,401.6493529069842,4.317905885477925,41.32581118284589,320.2581672899946,4.164757490158081,0.434938907623291,24.572252817178143,4.047886439838937,52.66040922158384,800,0.021571830570427455,0.0055638906
3.9610812664031982,17.729137420654297,800,0.4371376940844772,8.813360840770613,0.004252634,98.84369488683113,0.5871823,2.1902570724487305,0.5869362,7.0035455e-10,184,22.426936388015747,0.0005,8.593848943710327,0.21424627304077148,17.50619920135623,2.968789577484131,4444.519688367844,0.0033502218544063677,2.1875157356262207,3.307344686710363,18.387139320373535,187.7351922370118,29600000,0.5509077755140039,419.03089678885317,4.407698886183563,43.01641215382284,324.71135780998407,3.960925340652466,0.4181802272796631,25.555884998586606,7.21857687294835,54.31537438521025,800,0.022168094004877136,0.0051773028
4.123269319534302,18.54465627670288,800,0.44115977125277384,12.367697685721636,0.0039242054,87.98168677696535,0.58626693,2.2685317993164062,0.58603764,-1.645088e-09,185,23.394526720046997,0.0005,9.044469594955444,0.2104811668395996,14.968320090518114,3.273738384246826,4467.927961349487,0.0033176267689034576,2.185716390609741,3.3109416433790932,19.183930158615112,188.1256648246633,29760000,0.5461057451277611,407.72943616801797,4.385354925970355,43.40786096848799,324.9493597321227,4.123118162155151,0.4060811996459961,25.761862163631445,15.940768367462589,54.40446003227487,800,0.021724466196790478,0.00579702
4.231339454650879,18.558721780776978,800,0.4413660665716451,-11.482451706614846,0.0036972032,86.26170916694103,0.58525276,2.1950440406799316,0.58479846,5.543232e-10,186,23.525372982025146,0.0005,9.37163758277893,0.22277402877807617,17.90830988051037,3.046563148498535,4491.467038154602,0.003394795135177524,2.1643929481506348,3.317039310068087,19.212555408477783,188.35631105473215,29920000,0.5240084016136515,413.14423777280825,4.433580310534607,43.43204330806274,325.55319054381084,4.23117733001709,0.40725135803222656,25.789498616485503,5.183136341796205,55.8372689754393,800,0.02232159058212837,0.0043196403
4.270601272583008,18.424209117889404,800,0.4306914165268714,20.462812944677957,0.03844732,90.87688845280299,0.5841561,2.2023308277130127,0.58414847,-7.7486034e-10,187,23.4264554977417,0.0005,8.895802736282349,0.21667218208312988,14.861527094107565,3.4060378074645996,4514.908060312271,0.0032951804137883334,2.1877150535583496,3.333732228865968,19.066952228546143,189.27347584811972,30080000,0.5288837568895346,419.1315413404816,4.530811639065635,42.37216918347727,327.1921308665536,4.2704644203186035,0.4024038314819336,25.189348782159236,11.054608390865862,54.65924811844579,800,0.021654352241184786,0.030542511
4.096980333328247,17.710219383239746,800,0.5055772576268764,25.476583971844814,0.029327566,102.69240028922415,0.58287615,2.158759117126465,0.5824805,-1.0132789e-09,188,22.591090202331543,0.0005,8.953938007354736,0.22794222831726074,20.098655947059395,2.725872755050659,4537.513298988342,0.0035867424247426395,2.0950233936309814,3.3942554930821833,18.40630555152893,192.6286607557688,30240000,0.5610032125156651,412.6361346873784,4.59120655010433,49.80631959730165,333.2320520165589,4.096826076507568,0.4439995288848877,29.59082406238939,12.859295339266577,49.362070649099245,800,0.022045576750504444,0.026924234
4.167942762374878,18.17509913444519,800,0.3576123036000493,5.515129151027817,-0.0033269615,81.08268131574135,0.58091116,2.2602431774139404,0.58077973,-7.629396e-10,189,23.057930946350098,0.0005,8.536432027816772,0.2062370777130127,21.084847167837058,3.3925859928131104,4560.586699008942,0.0032134669626743503,2.2167158126831055,3.239533481481153,18.80479383468628,183.91841936264973,30400000,0.4615712943144284,412.47711666772284,4.179313962424641,35.1176462333136,317.9533941068667,4.167791366577148,0.4013352394104004,20.852659144942017,-1.0845659356913309,52.06495879709129,800,0.021286351673451616,0.002882942
4.30556058883667,17.35172390937805,800,0.44935610128816117,37.045630819771404,0.0021193547,115.011669217349,0.57931846,2.189328193664551,0.5790529,-1.0550022e-09,190,22.37514853477478,0.0005,8.292909622192383,0.21287822723388672,26.67227233986741,2.9542579650878906,4582.975965976715,0.0036045892764005167,2.1810758113861084,3.361815865435766,17.984681129455566,190.6262060922365,30560000,0.4970023036812819,415.11047715626,4.566287174103628,44.23405410294017,330.0220433322774,4.305408477783203,0.3971850872039795,26.357188113697156,3.95932361208533,50.3721619266315,800,0.021995234488857835,0.0051421495
4.075679779052734,18.293825387954712,800,0.4745041945325208,15.99903092792736,0.046744306,92.3803667575618,0.57804364,2.203244686126709,0.5776087,5.9604765e-12,191,23.09105634689331,0.0005,8.755443334579468,0.2115776538848877,19.436322398680332,3.3651795387268066,4606.080251455307,0.0033808545745028897,2.2234795093536377,3.444455894553682,18.93223285675049,194.98280208301162,30720000,0.5947893589375238,408.57133579032995,4.805729587837183,46.747244803103825,338.24420241560387,4.075500249862671,0.40331053733825684,27.885216870813842,5.913024855918676,52.04941601375384,800,0.02281732414449504,0.026663715
4.255055904388428,17.830145597457886,800,0.3499209026004561,25.09011816256067,0.0336417,78.73389198290235,0.57691115,2.2838666439056396,0.5770379,9.775162e-10,192,22.797478914260864,0.0005,8.445373773574829,0.20912575721740723,17.74799533611764,3.12454891204834,4628.89124751091,0.003136691451626504,2.2658095359802246,3.301640107980566,18.457948923110962,187.68066162251088,30880000,0.4194322426971707,415.9967470382525,4.317129462845201,34.36201862364306,324.09403681419656,4.254901170730591,0.3957974910736084,20.476054347885196,-1.0982719302720485,47.88790205426942,800,0.021431031132070788,0.018341381
4.2981932163238525,17.508614540100098,800,0.3675053985263692,9.110139209835673,0.018545585,89.67123447158397,0.57560605,2.219653844833374,0.5754689,4.2915344e-10,193,22.591548442840576,0.0005,8.44091010093689,0.22343182563781738,19.473178895447216,2.901355028152466,4651.497379541397,0.0032246001079658496,2.2188053131103516,3.2808380617275734,18.208439588546753,186.41453456841356,31040000,0.4486460849497857,408.1107852394214,4.356134400269143,36.105282690850906,322.0341477653193,4.298016786575317,0.4506661891937256,21.45277807521219,-0.4733979104961903,52.024761338508306,800,0.021098578573775326,0.010672316
3.9670255184173584,18.454924821853638,800,0.3919052509453258,13.962626066312525,0.033126943,87.33600490726911,0.5744446,2.225994825363159,0.57453436,2.2202737e-10,194,23.158905267715454,0.0005,8.833622217178345,0.20560264587402344,18.771443220426562,3.441317081451416,4674.671073913574,0.0032050487646954075,2.2049174308776855,3.34441493045522,19.097554445266724,189.9165693385395,31200000,0.4565439544547787,408.74336841264335,4.414099002196178,38.541526023087556,328.5542369399671,3.9668631553649902,0.413973331451416,22.99817985109612,4.103007822247139,49.87171114379003,800,0.021084898442483367,0.012138827
4.419422149658203,18.30996608734131,800,0.35498713879811955,9.943030208284947,0.0064604944,71.0980263678461,0.5735895,2.2124483585357666,0.57359177,-4.7385684e-10,195,23.508045196533203,0.0005,8.904334545135498,0.22716569900512695,18.561811464055538,3.315521240234375,4698.193550109863,0.0031622828140875354,2.2051010131835938,3.276179789277311,19.00040912628174,186.31634996918993,31360000,0.4533488471965748,396.88777185300086,4.421899606613533,34.874645350071326,321.7713175887135,4.41925573348999,0.43869543075561523,20.796975522769827,-1.3196553172835026,49.484727822622055,800,0.020652115882115997,0.006820793
4.350956916809082,18.440128087997437,800,0.3721883717145456,-5.4631626596469935,0.00032770899,84.72432632851631,0.57304734,2.237633228302002,0.5730171,-1.3887881e-09,196,23.557097911834717,0.0005,8.975810766220093,0.20575428009033203,16.093925264693038,3.367210865020752,4721.765432596207,0.003310882705657682,2.1080102920532227,3.272489474987302,19.119094133377075,186.08023528282837,31520000,0.43707494251695855,406.66985985146715,4.321582337122423,36.565756069249865,321.2918242465079,4.350793838500977,0.4477269649505615,21.75671980130056,4.304010879214283,45.881946485766306,800,0.020488884999534104,0.003342294
4.098844528198242,18.671967029571533,800,0.3234098557252127,2.973871349623468,-0.0034393652,71.44419734464792,0.5724733,2.315897226333618,0.5721698,-1.5318395e-09,197,23.495545148849487,0.0005,9.011892318725586,0.21773219108581543,14.775500315604818,3.414085626602173,4745.276338100433,0.003046813067888242,2.169964551925659,3.269537382094787,19.313129663467407,185.7569416495037,31680000,0.37378050639099897,406.9978267770451,4.278701252381733,31.732607441237583,321.1053105943009,4.098658323287964,0.39930176734924316,18.943419299189472,4.711842663982107,50.715393425549735,800,0.020899279103158957,0.0022831527
4.238232851028442,18.11218237876892,800,0.39330104122811077,100.6216072919028,-0.0011258171,92.07160446996367,0.5716457,2.1808974742889404,0.5714655,1.6212462e-09,198,23.058598041534424,0.0005,8.70643949508667,0.2040882110595703,18.274363651724833,3.386317491531372,4768.34922170639,0.003119792339786006,2.154151439666748,3.4926694753938325,18.737152099609375,197.7066205749245,31840000,0.43277629883727675,407.06784873233136,4.935595907435155,38.70860646519464,343.47658353719225,4.238057851791382,0.39851856231689453,23.223474591466655,2.3507161687030402,38.80022991880046,800,0.02187897785723351,0.0026135487
4.203176498413086,18.5980544090271,800,0.33854126403778423,-3.4170188592593753,-0.0038002653,74.14741363109695,0.57053965,2.288799524307251,0.5703411,3.6358822e-10,199,23.535621404647827,0.0005,9.04795503616333,0.21216273307800293,14.321832802729269,3.3103528022766113,4791.900177955627,0.0032880214271969626,2.1751837730407715,3.2086965635879103,19.24515986442566,182.61367472528337,32000000,0.4194839024758839,405.891888162623,4.367448086002736,33.2169700408537,314.9207485311166,4.2029948234558105,0.41182446479797363,19.6740084941389,0.5036108366867083,53.659478969657755,800,0.020279943392051667,0.002625689
4.425389051437378,18.58164644241333,800,0.39661015393047055,62.16342492961365,-0.0039145164,88.46815332893014,0.5693043,2.270515203475952,0.5693015,-3.0994418e-10,200,23.74260902404785,0.0005,9.150818824768066,0.2288520336151123,16.50147670600542,3.230804681777954,4815.658047199249,0.00323598536523985,2.185368537902832,3.4046010753843357,19.237875938415527,192.91434861801474,32160000,0.4706030581453835,408.95547335904956,4.75032010514309,39.01728095395047,334.6632308268117,4.425220966339111,0.40450239181518555,23.280176834861646,5.851591918189694,42.74342102494239,800,0.021414667196375855,0.0022232835
4.144979476928711,18.39390730857849,800,0.3697219267219737,28.61195582475161,-0.003220708,85.49392218096277,0.56778145,2.2274744510650635,0.56794083,-2.3841817e-11,201,23.290717363357544,0.0005,8.936254978179932,0.22733855247497559,19.869236508379213,3.3807694911956787,4838.963623046875,0.0031859835234578854,2.1533706188201904,3.466116220675283,19.0612473487854,196.41053392379203,32320000,0.44667721202083066,407.89553765790134,4.874931662001268,36.365387102447045,340.75023147655605,4.144813060760498,0.4167358875274658,21.82016054735046,3.1089292448439507,42.40616713264127,800,0.022562068769652437,0.0021798774
4.260412693023682,18.437987565994263,800,0.313564378657751,9.93467428337024,0.025091486,81.85022448170675,0.56619245,2.234250545501709,0.5661278,-3.1590458e-10,202,23.4330997467041,0.0005,9.511859893798828,0.21474409103393555,17.982872628498114,2.806095838546753,4862.412931919098,0.0031235077027956335,2.1367740631103516,3.2985322442939804,19.086644887924194,187.262616098456,32480000,0.37021058798871537,403.4702826787688,4.49039821052394,30.762335470766097,323.93438663637005,4.260247707366943,0.4108290672302246,18.367419455592163,-0.710101448416953,51.425885276259855,800,0.021538877229579194,0.015255695
4.253108739852905,18.491875171661377,800,0.3876564455289425,-1.6487508017211316,0.011553789,75.91115203110968,0.5649835,2.187816619873047,0.56484073,4.1723246e-11,203,23.489729166030884,0.0005,8.931895971298218,0.2264258861541748,16.220429402462617,3.4103164672851562,4885.915838003159,0.0031582179389146405,2.1977128982543945,3.411023777645851,19.15467405319214,193.78483533254598,32640000,0.5033732425047872,414.2820832539329,4.695699571957586,38.13457482977614,335.10851946992113,4.252933025360107,0.41295623779296875,22.764270587326074,3.42203119938828,50.834044747575255,800,0.02214426913038088,0.0076572755
4.418176889419556,18.554609298706055,800,0.2890439116622783,17.66325562528015,0.00289534,77.74856258569045,0.5636138,2.2469496726989746,0.56363964,-2.1159652e-10,204,23.77102756500244,0.0005,9.123574018478394,0.24607634544372559,14.458102332828004,3.238753080368042,4909.70263671875,0.0030099142771793253,2.167015552520752,3.30223925525996,19.268317222595215,187.56686326245188,32800000,0.3331324021024125,415.29892304282043,4.5316093612709825,28.3267969859347,324.327236754222,4.418011903762817,0.4424769878387451,16.884159784420305,4.906694952244315,46.78542161154656,800,0.02111863688784445,0.004766352
4.215524435043335,18.438183546066284,800,0.3120852261386349,22.85785536765119,0.0027903202,79.32680379740204,0.5623104,2.2624847888946533,0.5624055,1.168251e-09,205,23.366493225097656,0.0005,8.932684659957886,0.20807981491088867,16.673737249832307,3.3914544582366943,4933.0826251506805,0.0032097272525807496,2.1397347450256348,3.271147429053105,19.07308268547058,185.89004570719865,32960000,0.3758869625789111,413.8476641021486,4.472523674871385,30.59960138335914,321.1374631592739,4.215355634689331,0.40406060218811035,18.170448759462694,-0.2528711931900854,47.854104735410885,800,0.021488719418817817,0.0050347624
4.026971101760864,18.438085317611694,800,0.3401533374440069,3.4949567691231653,-0.0013047123,71.22845343238131,0.5611678,2.202164888381958,0.56115955,2.9802327e-10,206,23.18034029006958,0.0005,8.841296434402466,0.2105693817138672,15.385405759255553,3.4450199604034424,4956.2775366306305,0.0031299717485747326,2.1770453453063965,3.3522249832948714,19.067322492599487,190.0986687709541,33120000,0.4096194236748187,412.09448185724665,4.6496978915097795,33.398533438480605,329.23053158133473,4.026805639266968,0.3962070941925049,19.88691049954343,2.3256654205514975,47.57320558774833,800,0.02220332641228412,0.003384905
4.385088205337524,17.791507720947266,800,0.31350981910048953,31.57212928891213,-0.001157057,86.79260273553044,0.5602877,2.203280210494995,0.5601655,-4.589557e-10,207,22.890804767608643,0.0005,8.670458555221558,0.20360875129699707,16.871459511796505,3.0160717964172363,4979.181478261948,0.0030251367951910596,2.175941228866577,3.3935461417516506,18.418039321899414,192.4267342319715,33280000,0.3640316179214047,401.66899888322484,4.70194903752389,30.779167633067118,333.5540808913991,4.3849196434021,0.39992189407348633,18.458346586910494,-0.34467988853078524,46.36868971066453,800,0.022441100516884957,0.003007968
4.321087837219238,18.213550090789795,800,0.3426766742049315,6.980609357636795,0.0012785504,87.25770571108504,0.55941963,2.272495746612549,0.5593019,7.152554e-11,208,23.319283962249756,0.0005,9.070594787597656,0.22235488891601562,21.141206863027605,3.0386602878570557,5002.51904296875,0.0031429218232349922,2.151599168777466,3.389636554490307,18.903200149536133,192.22659384504746,33440000,0.41719120302006657,416.6396051513701,4.7450805043649735,33.667886461373335,333.11206821875646,4.320927619934082,0.4415879249572754,20.11837187389181,-3.353748397984466,46.86550316993061,800,0.022433450283632497,0.0026417028
4.061227321624756,17.96873688697815,800,0.33303115139046524,-1.1715917272112337,-0.004238998,67.48101989388465,0.5586113,2.2227513790130615,0.5585676,4.2319295e-10,209,22.762922763824463,0.0005,8.413028240203857,0.22524309158325195,16.452734673298387,3.381160020828247,5025.29728770256,0.0031490463147317966,2.2091751098632812,3.3489807466538615,18.617081880569458,190.20438144281357,33600000,0.40094507382573724,418.97075956852075,4.674630239052593,32.70662074645744,328.98030560659964,4.061061859130859,0.3996870517730713,19.544249006140735,0.16307882819633923,53.81142816685426,800,0.022851718113716002,0.0025730985
4.1348631381988525,18.749635696411133,800,0.31554856076856014,21.719978778226434,-0.0045218626,89.86390542925429,0.55772316,2.2775371074676514,0.55776304,2.741813e-10,210,23.640623331069946,0.0005,9.08492112159729,0.23662924766540527,17.066690430808073,3.465123176574707,5048.952670812607,0.003110328760474901,2.1678097248077393,3.3773199666336033,19.422927856445312,191.59680154771704,33760000,0.35839958140694933,407.7515651336498,4.838169520358577,30.962930125686512,331.6522860567178,4.134696960449219,0.41294384002685547,18.482749753454865,3.503335697066367,46.34416103757658,800,0.02242900395018565,0.002275165
4.097377777099609,18.415620803833008,800,0.30562108355791995,21.045185611051615,0.031275697,87.04933277672453,0.55651957,2.2135260105133057,0.55645096,-3.8295989e-10,211,23.29310441017151,0.0005,8.852653503417969,0.20931029319763184,18.769095468068315,3.389763355255127,5072.261384010315,0.0032269922641982867,2.1685945987701416,3.287535292824859,19.109655618667603,187.0321232447624,33920000,0.3613549470627075,417.7297293834035,4.594619026424005,29.966254282568972,322.7243564573627,4.097217082977295,0.4591853618621826,17.791845170371854,-0.6531031769486085,50.51132843214233,800,0.02218192816079114,0.014062932
4.2307350635528564,18.387011528015137,800,0.3046080147935494,15.4086311045545,-0.0003650228,94.20925601970987,0.5555909,2.212122678756714,0.5556335,8.0764284e-10,212,23.364127159118652,0.0005,8.887105703353882,0.24060392379760742,18.60594826480033,3.347902297973633,5095.639252662659,0.0031081411117559916,2.2172293663024902,3.310360137475387,19.054301977157593,187.9442419051343,34080000,0.353610122471176,407.2698929157176,4.6615563878924,29.88121394282064,325.1933167865051,4.230566024780273,0.40331292152404785,17.825679554751964,-2.4735500981548215,50.25871527964045,800,0.021768359900434277,0.0040646363
4.330308437347412,18.646402835845947,800,0.3493331496947938,46.94749557680713,-0.0017604107,88.44186844924272,0.5546835,2.2234127521514893,0.55475295,-1.3828279e-09,213,23.69312620162964,0.0005,9.016526222229004,0.20683002471923828,20.403610741784515,3.4095652103424072,5119.34632229805,0.003137341632161528,2.2090299129486084,3.454777822587545,19.277477502822876,195.76293301431468,34240000,0.3903199592961116,413.06196414806976,4.923094727688689,34.33376295281681,339.4680077165096,4.33014178276062,0.40174007415771484,20.583392793068388,-2.0271039476972916,46.61042792504614,800,0.022836438093600656,0.002664911
4.473836183547974,18.49453830718994,800,0.30057835065955135,-11.098896944306183,0.00041333836,76.22858029012323,0.55379397,2.208704710006714,0.5538167,-3.5762858e-11,214,23.71919012069702,0.0005,8.918350458145142,0.22790288925170898,18.81720417798257,3.3708930015563965,5143.079603672028,0.0029543094384542833,2.2168097496032715,3.371400318403163,19.157848834991455,191.24721763352963,34400000,0.386569365566843,412.6022259194964,4.839677021727566,29.50036022109228,331.3178925630354,4.473669767379761,0.412426233291626,17.656293440843516,-2.6938931225411467,53.623226808404986,800,0.022156745066621814,0.0048750686
4.209004878997803,18.300264835357666,800,0.3690080024353522,13.798215827986866,-0.0058230534,89.939830299584,0.55283004,2.214756488800049,0.5527972,4.2021275e-10,215,23.218395709991455,0.0005,8.883084774017334,0.21584773063659668,19.34634747278295,3.3146941661834717,5166.31126332283,0.0031809828977435606,2.162172317504883,3.457804869510416,18.93944478034973,195.86859584610997,34560000,0.42910602251021784,412.3334655656557,4.982380016768021,36.28610032109887,339.673499037454,4.208829164505005,0.39948296546936035,21.705239047852892,1.7002900069153306,47.902507779791506,800,0.022905280994519602,0.0034821194
4.154719114303589,18.49289083480835,800,0.32816102747092885,41.58175391482512,-0.004639511,84.1945891670704,0.55159175,2.1947264671325684,0.55159056,-1.2695789e-09,216,23.4006450176239,0.0005,8.914055109024048,0.23262953758239746,16.464004533143797,3.4838030338287354,5189.724151849747,0.003158595171553892,2.1588597297668457,3.3832195964470646,19.15969681739807,192.26077742552178,34720000,0.3819199435278717,417.22168905475354,4.729305576053752,32.21396025281694,332.0905358588435,4.154538869857788,0.4122936725616455,19.182430117656985,-0.17572536202585914,51.106059762101935,800,0.02272913070961912,0.002726063
4.3803322315216064,17.81776213645935,800,0.3358748787361599,23.49179261805352,-0.0062823575,84.71918795734905,0.5501902,2.1551413536071777,0.55012935,8.2701457e-10,217,22.96670913696289,0.0005,8.847337245941162,0.2281332015991211,21.17110716105577,2.9302749633789062,5212.706603765488,0.0031735628405032803,2.1599810123443604,3.4144378554426433,18.501564025878906,193.5504600544005,34880000,0.40969660357289994,421.8447762338714,4.9701643876649015,32.9948799167342,335.3257796204696,4.380150556564331,0.4315524101257324,19.627438414433726,-2.7935396068098957,47.94756868609351,800,0.02276431086163646,0.0016979922
4.186367034912109,19.013336181640625,800,0.3039889587980185,10.916155997477896,0.01704479,77.7684103244928,0.54915035,2.218557119369507,0.54943484,2.6226052e-10,218,23.913339614868164,0.0005,9.583215475082397,0.21082019805908203,16.782673223840366,3.3364648818969727,5236.6348123550415,0.002993678445836528,2.1440019607543945,3.435926061608718,19.641757011413574,194.7540575067525,35040000,0.3374311183196809,417.57630709822297,5.009321493086965,29.834816208349412,337.4464382507891,4.186193943023682,0.39466428756713867,17.847606549462327,-1.6349870003850588,48.264425912516614,800,0.02310412064609745,0.012284165
4.266915798187256,18.307960271835327,800,0.2708592801836555,-8.481947616310022,-0.00035107223,93.55603822757061,0.5483459,2.1859960556030273,0.5484639,-1.4722347e-09,219,23.348670721054077,0.0005,8.872028112411499,0.23863935470581055,19.532809143221705,3.3746514320373535,5259.99804854393,0.0030253770338098604,2.1433699131011963,3.352621586502091,18.99532198905945,190.47562609461437,35200000,0.33565937879134894,429.51648838598896,4.76677789525808,26.53766075348056,329.10076025381926,4.266752004623413,0.42425036430358887,15.866177710175212,-2.3834465788916783,51.57067181839537,800,0.023050230433914486,0.0072656646
3.9978644847869873,18.699069261550903,800,0.32395420315239504,24.96736316521208,0.043120164,99.89356602014483,0.54760104,2.2543866634368896,0.54758143,1.0460616e-09,220,23.43493914604187,0.0005,8.999750852584839,0.22262191772460938,24.51206081963879,3.4815075397491455,5283.4460327625275,0.003336580824023277,2.20259165763855,3.37041471028737,19.346811056137085,191.2435069893459,35360000,0.3710504518326993,423.8449964150486,4.767904626947223,31.81349563940698,331.0425517290781,3.9976680278778076,0.4016866683959961,18.92420733935347,-3.7868866586255683,54.742360654117924,800,0.023577899308074447,0.02758663
4.284703969955444,18.507030487060547,800,0.34553110196674275,10.107842052689094,0.01683162,94.94964525911325,0.546735,2.2329957485198975,0.5467495,7.867813e-10,221,23.522050619125366,0.0005,9.03820276260376,0.22276878356933594,23.691154080072426,3.3744733333587646,5306.98234629631,0.0031960988118502225,2.158456802368164,3.4621816084365986,19.15726947784424,196.2461170892905,35520000,0.39951843933308395,421.20334209621035,5.043549925766406,33.97195147087029,340.0919670884372,4.2845399379730225,0.40515804290771484,20.30355850029026,-2.0806104270767247,51.92512967265745,800,0.02311313214543199,0.009683391
4.191740989685059,18.419023990631104,800,0.349737810616327,81.14209129599743,0.011146005,84.62459983265025,0.5463587,2.19185471534729,0.546323,-6.5565144e-11,222,23.323330879211426,0.0005,8.919830560684204,0.2071998119354248,24.148290559151928,3.3732476234436035,5330.318176984787,0.003231543263518794,2.2129080295562744,3.422268267786582,19.047359704971313,194.04590133924114,35680000,0.4406216548114726,431.5745368392027,4.937169531531265,34.38233406947124,336.1618064124975,4.191560745239258,0.3979935646057129,20.46065468607656,-1.1046702747430102,50.07704253414235,800,0.02271928966483004,0.0061106407
4.185086250305176,18.761195421218872,800,0.3106267358434288,29.004500572846226,0.017343273,94.79468944446062,0.5454799,2.2928574085235596,0.54556465,-1.2338162e-09,223,23.720585823059082,0.0005,9.103366136550903,0.21257901191711426,24.99741829222333,3.439164400100708,5354.0534081459045,0.003245208043983233,2.161564826965332,3.3414206308361654,19.458777904510498,189.75844741517787,35840000,0.350362103486066,418.03449584930553,4.760935174890644,30.508583056626726,328.32116186881046,4.184923410415649,0.46088337898254395,18.275114832685105,-3.284368953452951,62.08664806578858,800,0.02382230570781693,0.008678438
4.418229818344116,18.345362901687622,800,0.29203640205585807,118.27258431733759,0.033598475,76.93948834576294,0.5443158,2.156440019607544,0.5443834,5.9008604e-10,224,23.52730917930603,0.0005,8.84965705871582,0.22791504859924316,23.155812604803327,3.4404261112213135,5377.595805883408,0.0031097346914147075,2.1527974605560303,3.365496440561041,19.022969007492065,190.993305452545,36000000,0.3251593113973067,423.9777339160541,4.8208213822523005,28.66038031750368,330.5537688979561,4.4180686473846436,0.42417120933532715,17.131771379336314,-3.162072015828537,52.242376579300064,800,0.02286765052888165,0.016187945
4.171356439590454,18.514743328094482,800,0.35698057269556166,14.815669417091694,0.0012647283,100.48498666326508,0.5432881,2.228137731552124,0.5431805,3.933907e-10,225,23.40399146080017,0.0005,8.987404108047485,0.21314644813537598,24.163825701317045,3.352999210357666,5401.015613794327,0.0032386886620266067,2.169468641281128,3.4914327405875656,19.151159524917603,197.92167469436836,36160000,0.4135547842820458,421.11288094728343,4.980427584267131,35.11521561765105,343.0652031191712,4.171189546585083,0.4012789726257324,20.977075695663192,-1.7145120210310623,47.87477904253457,800,0.022392945303925754,0.0025744806
4.137693643569946,18.34109902381897,800,0.4047880094607999,15.69323654528817,0.01873437,92.35601987627987,0.5424347,2.167830467224121,0.542412,6.9141387e-10,226,23.24744939804077,0.0005,8.974205255508423,0.24126219749450684,26.04292791681909,3.351468801498413,5424.277398347855,0.003444428580719498,2.115434408187866,3.4547954974306427,19.03354024887085,196.15004453066496,36320000,0.4725499752988078,429.9342273568968,4.920354326707407,39.84862778519666,339.2923579812088,4.137521266937256,0.4260737895965576,23.761328170784456,-0.8647165585663947,54.52435723167485,800,0.022196421473134127,0.013605202
4.1719536781311035,18.903258562088013,800,0.26488454775244286,20.86454458165979,0.02143077,94.05412275927797,0.5414502,2.28225040435791,0.54135305,-1.6927719e-09,227,23.798182725906372,0.0005,9.116042852401733,0.21018218994140625,19.848710817620283,3.507028102874756,5448.089371919632,0.0029435019455206182,2.1880221366882324,3.3672578060334315,19.543736934661865,191.30555865200412,36480000,0.30097162915147607,421.0420412356905,4.830574787887612,25.970417798370093,330.8074393551045,4.1717915534973145,0.4069647789001465,15.553411837254908,-2.8147138667483445,55.58282520394165,800,0.021982630619757783,0.016909445
4.324028253555298,18.194291830062866,800,0.31352422280727804,9.73665087180807,0.0021823305,74.67766278948777,0.5402984,2.1964473724365234,0.5403413,-1.4066697e-09,228,23.241027355194092,0.0005,8.776372909545898,0.2157425880432129,18.07548288418704,3.4034390449523926,5471.345436096191,0.002968338567260251,2.126199722290039,3.4471531440383143,18.83774161338806,195.5630696435004,36640000,0.3800138121857812,424.98087108144375,4.983496393454365,30.79242977388867,338.5459517010882,4.323849201202393,0.40553712844848633,18.363243155405332,-1.3915023503942994,54.36961824353625,800,0.021491660341730497,0.0033714597
4.192495107650757,18.09850788116455,800,0.33203624053500735,18.177092073410005,-0.0010621493,81.16210088684366,0.53937405,2.2188167572021484,0.5392946,-1.5795232e-09,229,23.000943660736084,0.0005,8.618687391281128,0.20544838905334473,20.386137253719227,3.336994171142578,5494.361476182938,0.0030783297732958634,2.175177574157715,3.4662879236270396,18.727735996246338,196.9941818571158,36800000,0.3790558516022688,426.6460102870992,4.822455464628539,32.62783982452612,340.34802152283027,4.192319631576538,0.4007456302642822,19.49039000046559,-1.4848294186991757,55.89844450858441,800,0.022417982315282962,0.0034708404
4.335058927536011,18.680774688720703,800,0.3244411193365476,12.046642590552612,-4.072192e-05,72.40294114647573,0.5383118,2.251154899597168,0.5383039,-2.5808813e-09,230,23.750828504562378,0.0005,9.036884069442749,0.2109532356262207,18.128880186839485,3.4203555583953857,5518.1270570755005,0.002966202891435184,2.162226915359497,3.510503941551786,19.327468872070312,199.1775476309028,36960000,0.43081681428820545,437.1567802538157,4.989230145385076,31.87926466405579,344.7704238034849,4.334888696670532,0.41272401809692383,19.060443917733632,1.0008495298329323,49.719907484070625,800,0.02199336685612944,0.0026051875
4.121837139129639,18.29527974128723,800,0.31095874672230306,12.99486499804185,-0.0004804461,76.71482147545485,0.5372683,2.218576192855835,0.53722715,8.2254414e-10,231,23.13698148727417,0.0005,8.909114837646484,0.2078721523284912,19.172293211808533,3.345374822616577,5541.27863407135,0.0030233301548688567,2.13316011428833,3.424868412830567,18.92578673362732,194.76936446828498,37120000,0.3698414452164769,428.46651832488595,4.824258408586032,30.532997663224233,336.23994447309883,4.121662139892578,0.4002392292022705,18.200439628606958,-2.3401368985746083,58.22106982877995,800,0.021882124266404603,0.005000645
4.240902900695801,18.588463068008423,800,0.3165247054478558,-12.928391353884727,0.010692888,95.92288059314562,0.5364056,2.24684739112854,0.53629524,-2.861023e-10,232,23.60793113708496,0.0005,9.070672035217285,0.22042512893676758,23.30284199371651,3.3018264770507812,5564.901329994202,0.0032197581586322524,2.1998953819274902,3.4284022460758488,19.28389000892639,194.6841902067356,37280000,0.35268052408334927,431.000765127637,4.931700422495425,31.077359764933103,336.49819461037436,4.240752696990967,0.4501218795776367,18.557923013093838,-1.8395638480531151,55.53746997658274,800,0.021798623461703644,0.008736561
4.425836086273193,18.272088289260864,800,0.3261484947964901,2.9066142546177955,0.025522994,77.80237023613239,0.53551227,2.2395315170288086,0.5353985,4.6491624e-10,233,23.42317032814026,0.0005,9.079622745513916,0.20237016677856445,18.556545228830903,3.0353469848632812,5588.339193820953,0.003086285323979101,2.1703310012817383,3.444810883737413,18.915104389190674,195.47955102581128,37440000,0.3717819375908912,432.58199700353777,4.941912397953458,32.03325247864265,338.083307347825,4.425672769546509,0.4182596206665039,19.134362855804373,-0.1976738713312215,52.06033843382285,800,0.021871689892106028,0.010780458
4.439164638519287,19.13047957420349,800,0.26758650699806447,53.099553512735575,0.019948523,85.36897592159548,0.5345047,2.2207393646240234,0.53450865,5.3644184e-10,234,24.33062434196472,0.0005,9.605566263198853,0.23857760429382324,18.328992187046627,3.3496172428131104,5612.683513641357,0.002874513698437936,2.1989448070526123,3.4158471135337285,19.8045973777771,193.9193659657441,37600000,0.31518487885764146,437.07146889077933,4.9176856630346,26.22896468394669,335.32264392490697,4.439011335372925,0.4106872081756592,15.675658473101771,-2.143059932821038,47.74351090848815,800,0.021654086924621174,0.011876052
4.226304531097412,18.742772102355957,800,0.3807769480213528,0.061683039564249864,0.008267888,78.85302128581198,0.53368264,2.279524564743042,0.5334491,0.023121703,235,23.707314252853394,0.0005,9.098746299743652,0.22487235069274902,18.614144857359513,3.4148521423339844,5636.405160903931,0.0030336126882962284,2.1876723766326904,3.63824564529841,19.39143133163452,205.52792425557985,37760000,0.4187219501615827,430.71819091311517,5.297239966364317,37.479789041947754,357.48089574226054,4.22615122795105,0.40142059326171875,22.47901892044722,0.33216881113735286,40.90672162178159,800,0.02296116173016473,0.005839069
4.297830104827881,18.294609546661377,800,0.26041795690785097,11.036861585892941,0.003979228,68.25176804775357,0.5326413,2.282827615737915,0.5326285,-1.2129545e-09,236,23.311249256134033,0.0005,9.138344764709473,0.21407389640808105,16.09236862024641,2.9559309482574463,5659.733192443848,0.0028037359660360015,2.1730692386627197,3.4303384391748426,18.929308891296387,194.75875213954234,37920000,0.30804514872279876,432.64343601160783,4.9398820467502045,25.51631212629175,336.64756177201247,4.297675609588623,0.39777350425720215,15.226796909738177,-0.25004165132705725,50.1998957970045,800,0.02179397794761082,0.0043405136
4.262695550918579,18.79202961921692,800,0.27663562099914885,13.799588228808673,0.020715896,71.03532794663188,0.53179413,2.2969119548797607,0.5318193,7.793307e-10,237,23.770262479782104,0.0005,9.143694400787354,0.20755648612976074,18.45950611669461,3.3686234951019287,5683.516330718994,0.0028931101556610387,2.2382352352142334,3.422727208379205,19.425118923187256,194.42253917216078,38080000,0.34101358651827257,428.37445003261485,4.888667414684049,27.12789404797905,336.02213897690416,4.262521982192993,0.40248823165893555,16.236414381244785,-3.1951238286757757,57.38610550246033,800,0.022494713290571886,0.014146048
4.260601282119751,17.63981866836548,800,0.2595632825251579,4.732555697717727,-0.0017186224,78.57832040745372,0.53088963,2.175351619720459,0.5309086,2.4437902e-10,238,22.6492600440979,0.0005,8.316175699234009,0.2264723777770996,19.558809688600128,3.127702474594116,5706.181058645248,0.002905865408666657,2.1662073135375977,3.4099399532683354,18.304743766784668,193.51833593869648,38240000,0.30212261456987316,438.5091363901348,4.8705249816090905,25.429622284134684,334.6738765462997,4.260433673858643,0.4146697521209717,15.192379810617876,-2.1401569522752775,56.21950372854966,800,0.022132752518226183,0.0019856042
4.030994892120361,18.69352078437805,800,0.35640597910438443,-7.395445091923371,-0.0015669651,89.78259967464912,0.5300902,2.2588350772857666,0.5299378,-9.0599067e-10,239,23.439415454864502,0.0005,9.05660343170166,0.2102053165435791,24.750170857427655,3.39811372756958,5729.634144544601,0.0032812265779282365,2.1921727657318115,3.519798160189834,19.324507474899292,199.5781104940398,38400000,0.41138954786048354,439.76223651523577,5.029357987627867,35.04519294131511,345.6448415394136,4.030832767486572,0.39785170555114746,20.919654709020932,-1.8008895857922782,55.309696012487095,800,0.022928410774139513,0.0028375632
4.2018890380859375,18.57318949699402,800,0.28109257321656717,13.868762218660313,0.04896127,80.56170218575843,0.529364,2.2645201683044434,0.5294341,1.01327925e-10,240,23.501287937164307,0.0005,9.003642320632935,0.20752215385437012,20.459576523030897,3.3660762310028076,5753.148138046265,0.0029945125918335795,2.1681230068206787,3.4204023260513705,19.225910425186157,194.06169594229505,38560000,0.34334107695413996,431.17019152544924,4.89807358956904,27.566876598621466,335.87874340114865,4.201718807220459,0.42143774032592773,16.500165429078915,-2.8715392254902037,62.12097671353728,800,0.023001968235810057,0.024757236
4.16092848777771,18.523186445236206,800,0.3333876239251318,7.513700325897286,0.010465318,94.58623111229322,0.5291348,2.2628157138824463,0.528824,-7.5101864e-10,241,23.462738513946533,0.0005,9.10027265548706,0.23458647727966309,23.325916429453038,3.2660305500030518,5776.622547149658,0.0032211026464464628,2.193192958831787,3.5049992761965347,19.225141763687134,198.72161100705503,38720000,0.38637785082793774,432.47977949288855,5.060204439456806,32.75445151585313,344.0006562518423,4.160761117935181,0.4431602954864502,19.523151906538473,-1.3512664171066509,52.81413413013448,800,0.022356377631528226,0.011707934
3.901369094848633,18.098487615585327,800,0.32221318944187516,34.31423483806403,0.0187606,90.63910042536439,0.5284541,2.2494442462921143,0.5284806,-1.311303e-10,242,22.726258754730225,0.0005,8.94880723953247,0.21107721328735352,24.58802609371051,2.992401123046875,5799.362901210785,0.0031936826273390615,2.2098286151885986,3.492338838597627,18.742085456848145,197.88385614188098,38880000,0.38263083797185204,429.9211640254738,5.115368900678347,31.648184286583625,342.86285320880825,3.9012105464935303,0.40912961959838867,18.878688750459595,-2.500447111943539,48.81600900112241,800,0.02221124453477771,0.005977935
4.207528114318848,18.36159324645996,800,0.2735192950206517,122.88943041627033,0.017802434,88.4694324427666,0.52738404,2.301924467086792,0.5274262,-1.0251999e-09,243,23.293941974639893,0.0005,9.064857721328735,0.2118208408355713,22.583436992875026,2.9882612228393555,5822.670748233795,0.003003221891893251,2.2140979766845703,3.46704270729552,18.996874809265137,196.32614220263247,39040000,0.3332954354054369,443.64176706327055,5.052340820692842,26.835447244254542,340.69244145601886,4.207355976104736,0.4003331661224365,16.07996537446155,-3.4851881091433645,52.58677088717174,800,0.021966559455333795,0.012024404
3.838012933731079,17.905442714691162,800,0.2940294727397675,65.47732749613105,-0.00097623747,85.85472594786621,0.5263654,2.253575325012207,0.52658033,9.953977e-10,244,22.481707334518433,0.0005,8.95403003692627,0.22399187088012695,20.185574071788114,2.747283697128296,5845.166658401489,0.0029897281677974956,2.2128210067749023,3.471103797503643,18.556806325912476,196.9042638590844,39200000,0.318906459157714,435.4244331929211,5.028921823415411,28.850567033829794,340.784115929042,3.83785343170166,0.4021322727203369,17.23777417012246,-2.1477626358565223,51.98372673976803,800,0.02236369539422077,0.0022936265
4.159472703933716,18.158994674682617,800,0.3091942927151505,46.18400740879308,0.0075680884,98.90790526970878,0.52566844,2.227405548095703,0.52547103,2.9802316e-10,245,23.044649124145508,0.0005,8.91079068183899,0.21538853645324707,22.891226254754248,3.0990617275238037,5868.225514650345,0.0030844488291184675,2.2038724422454834,3.5008701910155215,18.801719903945923,198.45817491754494,39360000,0.35172696052958874,439.87928383967073,5.052316816875122,30.36342027911637,343.7482253312002,4.159308671951294,0.4040083885192871,18.165217287181786,-3.1223031226608264,50.62037749978374,800,0.022457326677457125,0.005483446
4.320323467254639,18.391917943954468,800,0.2848258082275697,13.748568798418574,-0.00039360047,84.78820048447152,0.52491534,2.248932361602783,0.5249592,-8.1062324e-10,246,23.455533027648926,0.0005,8.784340143203735,0.2207956314086914,21.461387867423063,3.38533091545105,5891.696410417557,0.0029779342791489472,2.2460238933563232,3.498137460637354,19.047801971435547,198.39396620349964,39520000,0.3311296333279784,432.0622484957116,5.089728725252845,27.938270796305034,343.3570758381231,4.320149183273315,0.4114980697631836,16.71575197002301,-0.588557772065907,54.65616635451912,800,0.02234775594516829,0.0022355737
4.2701239585876465,18.463719129562378,800,0.27815749879496054,63.43036190213556,-0.003881667,80.09474725764117,0.5242615,2.230043411254883,0.52431464,-4.947186e-10,247,23.49002504348755,0.0005,8.888609647750854,0.22653865814208984,20.655527502505343,3.4199814796447754,5915.202050685883,0.0029688114118833807,2.1694257259368896,3.4382236263740786,19.142236948013306,195.06717265339438,39680000,0.32862853011750104,436.44713964414484,4.953089556697016,27.27546520587157,337.39708356896534,4.269956827163696,0.42788171768188477,16.251213172423505,-1.325510276909941,52.57967206139888,800,0.022543018879325243,0.0020475225
4.21110200881958,18.34698724746704,800,0.3416803604642095,18.48243848539335,-0.0041319593,86.64138349704466,0.52360284,2.2046396732330322,0.5236006,-1.19209755e-11,248,23.269188165664673,0.0005,8.930615901947021,0.20811152458190918,24.300067093962284,3.3386354446411133,5938.4858314991,0.0031521655457884537,2.1654865741729736,3.5902692431891703,18.974815845489502,203.35621109853457,39840000,0.3824920686643992,433.61602561670907,5.146514779345157,33.59338864804993,352.5077989474441,4.210939645767212,0.3971567153930664,20.095138234252516,-1.4558320772377722,51.561415053529984,800,0.023157374646897974,0.0016246233
4.112592458724976,18.515832662582397,800,0.27823589506614077,24.832624449172958,-0.0060057365,80.89997774953484,0.52275753,2.2220637798309326,0.5226264,1.1920923e-10,249,23.41936159133911,0.0005,8.986244201660156,0.23415160179138184,19.582010529206595,3.3374009132385254,5961.91862821579,0.0029103469155184955,2.219620943069458,3.4782209365326664,19.21963596343994,197.08781544067838,40000000,0.34893152434778296,430.5535179592762,5.030187753415314,27.294196483265534,341.3874310224955,4.1124207973480225,0.4452645778656006,16.322577719323025,-2.864424465585165,53.713255593677125,800,0.022902028193159972,0.0021951944
4.185328245162964,19.2761812210083,800,0.2615237003207242,-2.6030111716789417,0.008323213,97.16168397784483,0.521783,2.234152317047119,0.52186465,-6.854534e-10,250,24.193575620651245,0.0005,9.711945056915283,0.21119093894958496,22.40441539311906,3.4241631031036377,5986.126125097275,0.0030544231825453943,2.1702589988708496,3.4184167262935916,19.91849708557129,193.79863305564854,40160000,0.3242187540932283,438.0009068555861,4.956499398083346,25.62930653317159,335.40018289282926,4.1851513385772705,0.4078829288482666,15.263148366414343,-3.6261041205073012,64.54070392699566,800,0.02340270411306806,0.007189809
4.192835092544556,18.480683088302612,800,0.31871291129802837,-8.55988331810208,-0.0035671664,85.567995809062,0.5208047,2.288581371307373,0.5206297,5.364418e-11,251,23.412583351135254,0.0005,8.990161180496216,0.23031926155090332,23.126741841302145,3.2996912002563477,6009.557162284851,0.00319431090949355,2.185659170150757,3.465471468569651,19.1320641040802,196.80752948359984,40320000,0.37322523094305426,446.7274456101402,4.888175347746946,31.305245165359285,339.9154905709463,4.1926679611206055,0.39850926399230957,18.623751850671887,-3.2970660887776666,56.33350125790743,800,0.023073390942068325,0.0025858372
4.2780067920684814,18.284011840820312,800,0.33733227026679785,65.7079329470664,0.0035586697,95.70131233700069,0.5198035,2.203388214111328,0.519761,-3.576278e-10,252,23.30685067176819,0.0005,8.998575687408447,0.2265794277191162,24.380338750070337,3.200843572616577,6032.878927707672,0.0031297726452750242,2.1443371772766113,3.5975095832090003,18.947351694107056,203.5501800097227,40480000,0.39463607436724163,434.89867656442954,5.247763004490487,33.16731397665558,353.3790147492796,4.277815818786621,0.4133796691894531,19.890507966966656,-1.3146601514589804,47.79565259018299,800,0.023283618612012977,0.005827138
4.0757763385772705,18.16401505470276,800,0.2858776431705306,8.801308951580236,0.006780971,87.2757466681208,0.5188342,2.194092273712158,0.5187543,3.3378603e-10,253,22.966347694396973,0.0005,8.661500930786133,0.21302294731140137,19.31359234092057,3.3466238975524902,6055.858088493347,0.0029253098818034545,2.2011098861694336,3.5746943598691643,18.80935525894165,202.6331355617375,40640000,0.32778948051136936,443.1078811676366,5.131494853287221,28.055215024224754,350.9726603626366,4.07560658454895,0.40949082374572754,16.791663349906568,-1.2167741446383948,47.82300983458786,800,0.022671061682483718,0.005200796
4.295942068099976,18.665653944015503,800,0.2991680277416816,24.92907657056084,0.016718762,94.19272628536122,0.5177689,2.244363784790039,0.5176594,2.0265578e-10,254,23.696611404418945,0.0005,9.05645227432251,0.21706366539001465,23.2343941153127,3.3942372798919678,6079.5727689266205,0.003124900307827817,2.162940740585327,3.5441199266490737,19.310876846313477,200.88026627620877,40800000,0.3319274734134771,437.09943486787097,5.108615851981956,29.373074254172337,347.9584825981266,4.295776128768921,0.40508222579956055,17.54288601630376,-1.7988919698897332,50.57671756507298,800,0.022932880471657112,0.010716515
4.232842445373535,18.52912449836731,800,0.2903132017250407,27.194493423293693,0.018610405,95.19327562160208,0.5167487,2.2679500579833984,0.51679546,-6.496907e-10,255,23.5035502910614,0.0005,9.040642261505127,0.22950029373168945,22.698971515644203,3.293900728225708,6103.090736150742,0.0031610257312334688,2.147780418395996,3.4948996718136898,19.192941427230835,198.31049437512291,40960000,0.3626672432148783,432.5344867026257,5.036174573823672,28.483101850054254,342.845594708036,4.23266339302063,0.41034936904907227,16.94782109939347,-2.638169853718239,50.45232465862227,800,0.02285065616506056,0.0064914823
4.0388312339782715,17.87378978729248,800,0.23429504397456927,69.18832944478217,0.031193389,86.18266762049987,0.51581323,2.1794748306274414,0.5158679,-4.1723247e-10,256,22.634422779083252,0.0005,8.398999214172363,0.2160661220550537,21.5213185448929,3.422072649002075,6125.738856315613,0.0029100282995198836,2.1576144695281982,3.471894024358655,18.520081996917725,196.9292736506982,41120000,0.2572148935399086,433.88280323708506,5.03466842578225,22.938139875629407,340.90058632756563,4.0386528968811035,0.40773797035217285,13.763540533132533,-3.4758988159973443,49.235807328495696,800,0.022624088039549697,0.027504694
4.248956203460693,18.107929229736328,800,0.2632737462317509,45.250346834326564,0.041049507,86.54584511130714,0.5148403,2.17855167388916,0.51477367,2.9802322e-10,257,23.106801748275757,0.0005,8.866181373596191,0.21756458282470703,21.521682490570278,3.1486191749572754,6148.864940166473,0.002907180807982562,2.1633241176605225,3.5028077184282616,18.77980399131775,198.4775055197247,41280000,0.29982211331320097,434.2783362532581,5.1078492341218,25.823485241612026,344.0712998110471,4.248788595199585,0.43082618713378906,15.492291310229135,-2.219159458408776,53.084187742778035,800,0.022540457818744135,0.027432347
4.201608657836914,18.549057006835938,800,0.3472049813168241,16.590981498022796,0.012726755,76.68479447009683,0.51376945,2.261143922805786,0.5136919,9.238719e-10,258,23.488952159881592,0.0005,9.03760313987732,0.21788263320922852,19.34084257078057,3.3543622493743896,6172.369344234467,0.002951296243650707,2.133650302886963,3.6628990211555386,19.19314742088318,207.16565237385453,41440000,0.4037416701788541,440.6521441018524,5.323570651770283,34.15066674634101,359.7923772604874,4.201447248458862,0.40283727645874023,20.44971172082795,0.9154707069879412,44.31386743394465,800,0.02338280469324588,0.008337363
4.186429977416992,18.42357587814331,800,0.2244618425772547,1.9557607166691668,0.006929514,58.082301118378666,0.51328504,2.1985926628112793,0.51312804,-8.016826e-10,259,23.375255584716797,0.0005,8.921347379684448,0.23886418342590332,16.737149384292433,3.4044876098632812,6195.7600066661835,0.0027039858791508167,2.142869472503662,3.4437319608938743,19.104466915130615,195.68297405958094,41600000,0.27668561686235305,430.44130230426657,4.886887504254515,21.95492571287108,337.9355016428475,4.186262845993042,0.41898465156555176,13.114686214109078,-2.6046081425683894,51.84652983853701,800,0.022180713077031233,0.0067617344
4.154132604598999,18.57016110420227,800,0.3278719102564665,21.226377224717144,0.06375135,88.20885785231167,0.51269895,2.2447221279144287,0.5127307,9.059907e-10,260,23.450165271759033,0.0005,9.047460079193115,0.21699762344360352,21.06509786131727,3.4007933139801025,6219.22572851181,0.0030818509326106143,2.1316380500793457,3.5579457736485898,19.211361408233643,202.10843756811343,41760000,0.3898622552122468,433.4274232708425,5.0535820660086666,32.223144250552636,349.3268080021007,4.1539623737335205,0.40177154541015625,19.217399065372476,-3.5337448669561295,52.74623551179417,800,0.022852780622832414,0.047556516
3.8782992362976074,18.658358335494995,800,0.27271740334999556,77.10885350605147,0.045252357,74.49524931795625,0.5118027,2.2586207389831543,0.5118448,8.583069e-10,261,23.28928279876709,0.0005,9.045942783355713,0.22545957565307617,18.558313951455197,3.352071523666382,6242.534993171692,0.002913137350753908,2.2359507083892822,3.5011722814727744,19.329540491104126,198.54093287183684,41920000,0.32166832447369126,430.19171831232705,5.008609736675824,26.75063600733374,343.68587097000864,3.878131151199341,0.4231696128845215,16.042612810526503,-2.673251523805222,57.50400215563554,800,0.0231703514678217,0.03721375
4.111831188201904,18.51656436920166,800,0.30717440494854076,-3.65321418058456,0.060838237,74.91174984346043,0.5107679,2.2561371326446533,0.5107784,1.13248876e-10,262,23.35588026046753,0.0005,8.963168382644653,0.2021958827972412,19.607590983769054,3.3212320804595947,6265.90466094017,0.002989854693267976,2.215676784515381,3.5931786276609055,19.150657176971436,203.72402946771857,42080000,0.3516372416293455,432.2813365533252,5.136585185549029,30.168811524369463,352.7992934804072,4.1116554737091064,0.4075963497161865,18.065520023250755,-1.930621153760062,48.966269115324025,800,0.02301996992284321,0.035292782
4.227781057357788,18.535977363586426,800,0.35412153714421285,16.478767927496662,0.03080973,74.09893155945024,0.5096668,2.2752859592437744,0.50955856,-2.726913e-10,263,23.49089002609253,0.0005,8.96140432357788,0.21748089790344238,14.361387730786026,3.393242359161377,6289.410709857941,0.003100109372807167,2.1311113834381104,3.589353886221415,19.18352460861206,203.584568467023,42240000,0.37408930162993365,435.98523734231486,5.058909936747999,34.81530323947772,352.0867327312291,4.227604627609253,0.4067561626434326,20.751883631788132,1.6436401189594152,59.955319603262744,800,0.02408712969811405,0.014505742
4.079710006713867,17.948350191116333,800,0.31471405960598753,-8.325444286875271,0.026345886,76.5731560682869,0.509004,2.1813671588897705,0.508892,-3.4868713e-10,264,22.732919216156006,0.0005,8.527298212051392,0.2027418613433838,15.913895665898966,3.3933475017547607,6312.1586763858795,0.003059426008815246,2.1519501209259033,3.636147590870587,18.567911863327026,205.95731920295384,42400000,0.3611195210417732,435.22835092372736,5.201322119149605,30.91460605460708,356.8102539563051,4.079533576965332,0.394728422164917,18.483440165013043,2.1878334324106365,50.604041335022416,800,0.023841557987763176,0.0130370855
4.085613250732422,18.5280818939209,800,0.3022722534937317,26.491423276178544,0.054914046,76.48854659658299,0.5081577,2.2722511291503906,0.5082573,-1.0311605e-09,265,23.3831570148468,0.0005,9.099335670471191,0.22673606872558594,15.957661147509775,3.284403085708618,6335.5557725429535,0.0030661609106724065,2.170609712600708,3.49104164434586,19.21458601951599,198.44468085768156,42560000,0.32252319947730657,439.6988774964499,4.859086724195481,29.665866840401705,342.28348153516185,4.085447072982788,0.43573856353759766,17.691480773579556,-2.2095383031758753,58.20588837799191,800,0.024165024843803534,0.029319128
4.197773694992065,18.346324682235718,800,0.3005539316000455,-4.266094221578091,0.022094352,70.56886254236474,0.50754434,2.2386202812194824,0.5077575,7.4505735e-11,266,23.29606533050537,0.0005,9.453872442245483,0.24627017974853516,14.798687428431686,2.8486826419830322,6358.867093324661,0.0029287803290498327,2.121378183364868,3.626702775346214,19.013978958129883,205.55396508274293,42720000,0.33427110065241533,440.301779539671,5.15260189578484,29.504347592008152,355.7714662359677,4.197603940963745,0.39811015129089355,17.68267249081796,1.5753531244996055,52.45443763901473,800,0.02461935696263183,0.010613149
4.1530561447143555,18.727997303009033,800,0.333376640901786,15.135823324418295,0.0049597467,81.98902401281458,0.5071758,2.3030426502227783,0.5073108,-1.8775466e-09,267,23.62489652633667,0.0005,9.029533863067627,0.2276463508605957,18.937783316380845,3.3879458904266357,6382.505683898926,0.0032748015387317475,2.1999030113220215,3.5557005957608525,19.391583919525146,201.90376688884447,42880000,0.38191870851141496,437.17709003018274,4.946497776341775,32.74943334058679,348.54231245004894,4.152892827987671,0.4125669002532959,19.497164936344966,-1.3501455271533567,52.5798458869747,800,0.02415012454856817,0.0031563062
4.270166873931885,18.474629878997803,800,0.30043681239944825,32.00608403808837,-0.0022492742,66.07450145697445,0.50667685,2.2528767585754395,0.5066377,1.5392899e-09,268,23.46773076057434,0.0005,9.025583028793335,0.21962428092956543,15.819683700904212,3.3790247440338135,6405.9885540008545,0.002865224671713326,2.136376142501831,3.689780738166333,19.111438989639282,208.94156048385557,43040000,0.3162090992606032,441.6621683240651,5.2095510733412995,29.491421878784312,362.00014312968034,4.269995212554932,0.39473676681518555,17.654639249864413,-2.1450283979293787,54.90015073032742,800,0.02533300805422638,0.002112709
4.294410228729248,18.32730984687805,800,0.35977239693413154,3.4896879827169625,-0.0043759327,80.12484900129226,0.5061544,2.2502291202545166,0.5060596,2.3841961e-11,269,23.378865480422974,0.0005,9.051640748977661,0.2026822566986084,16.88777856059353,3.07680606842041,6429.380039930344,0.0032200546285553657,2.202943801879883,3.530736262606774,19.00574231147766,200.47131155951942,43200000,0.46016677305357107,441.645698047228,4.906549466624824,35.361295885682246,345.7570717639807,4.294248819351196,0.45000743865966797,21.017529431942886,2.389841832023237,63.554659884663145,800,0.02490924613294696,0.0035232715
4.277286052703857,17.17290186882019,800,0.35806942287578997,-14.222563654241446,-0.0039932993,79.84800574813197,0.5055011,2.148632526397705,0.5054332,-2.861022e-10,270,22.16788959503174,0.0005,7.878163576126099,0.20538949966430664,18.521785129484964,3.245342254638672,6451.563056945801,0.0031701869117319783,2.168658971786499,3.6157034389124836,17.805816888809204,204.8374222695805,43360000,0.4017798519514972,454.0069150298402,5.188722437608712,35.20114206521897,354.45197725925203,4.277131080627441,0.4035685062408447,21.034824472472522,3.927764121526088,58.02866667361224,800,0.025036151794559924,0.002415744
4.301368713378906,18.633025884628296,800,0.333867162310882,14.238275812259793,-0.004789251,98.29393614924331,0.50480694,2.2746334075927734,0.5048107,-3.3378603e-10,271,23.74503803253174,0.0005,9.083138465881348,0.20942068099975586,17.408741610858605,3.3113853931427,6475.321868896484,0.0031180784818871606,2.2427122592926025,3.6160418681156283,19.361059427261353,205.16596720157656,43520000,0.3582986666814052,432.8199455150611,5.103940100591774,32.80128938265485,354.5532847291694,4.3012073040008545,0.49140000343322754,19.60119719373516,0.7080631298640714,58.15172547674922,800,0.025093265711005747,0.002000141
4.21394944190979,18.481836318969727,800,0.3155251352560593,18.42981130646365,-0.002176163,73.4703103271585,0.5040779,2.2674243450164795,0.5039809,1.1384487e-09,272,23.428932428359985,0.0005,9.095114469528198,0.22759771347045898,14.283854906203793,3.2655062675476074,6498.765050411224,0.002741132008946102,2.1586976051330566,3.831131171970564,19.13371253013611,216.30803399269314,43680000,0.3468742736130002,448.61784486075834,5.508128518232734,31.003080374666283,376.2852370841382,4.213799476623535,0.4006338119506836,18.65480646206426,-2.6808670351334003,42.80968365890184,800,0.025375627524848475,0.002569329
4.280292272567749,18.52005124092102,800,0.3994061199133962,15.106834967260413,0.0005773196,79.33666108672473,0.5033195,2.2707223892211914,0.5033756,-4.768371e-10,273,23.515028715133667,0.0005,9.045426368713379,0.20499205589294434,16.759075246992865,3.236532688140869,6522.294736862183,0.0030501436221446834,2.221407413482666,3.7918664340393655,19.153625011444092,214.16721296999748,43840000,0.4617529365642532,445.49302521874654,5.49192808905235,39.32083636768707,372.2286406191544,4.280121326446533,0.40418004989624023,23.49845386795191,-2.315041881227206,47.30259015975271,800,0.02568030669338008,0.0020631913
4.29582405090332,18.525280714035034,800,0.3077907474786747,-2.0718711522871596,-0.004396797,87.49910175887744,0.50271714,2.2368531227111816,0.5026188,-3.278256e-10,274,23.552575826644897,0.0005,9.090010166168213,0.22914719581604004,18.72858823944944,3.278700113296509,6545.861586809158,0.003203152893526825,2.223219394683838,3.523265724951738,19.173991203308105,200.06688169770803,44000000,0.32991083641734426,440.83070625748206,4.9696261719720844,30.198469702442125,345.0032641792066,4.295655965805054,0.3967552185058594,17.902357840865673,1.1432050075557867,58.726384323359106,800,0.02452718107942988,0.0024144326
4.262668609619141,17.996500492095947,800,0.3051638729897972,27.116256147785382,-0.0036906698,76.10516615856042,0.50227493,2.2035930156707764,0.5024698,-3.6954884e-10,275,23.00517702102661,0.0005,8.871448993682861,0.2098984718322754,13.96555394088894,3.0378286838531494,6568.8803725242615,0.0028034064970458585,2.190312147140503,3.7654425358922032,18.65836763381958,212.79611164017646,44160000,0.36649545233608566,459.01753296069245,5.4332640746691165,29.965525174714557,369.50111293415625,4.262504577636719,0.42916154861450195,17.994084622250085,-0.8780152739117122,46.91055365283249,800,0.02550650683073627,0.0027102053
4.227827787399292,18.477375030517578,800,0.3237115538101177,-22.5446165385598,-0.004652339,94.15880077420748,0.5016791,2.250412940979004,0.5015902,-1.9729138e-09,276,23.435686826705933,0.0005,8.982409238815308,0.22247600555419922,17.78662736577393,3.3726253509521484,6592.32969045639,0.002980808554456118,2.1672005653381348,3.7120194236838966,19.12012004852295,209.83067910262244,44320000,0.351423128370908,443.2959725471231,5.3731591139627435,31.808016050625646,364.24331049716244,4.227648735046387,0.39803576469421387,19.030388008911014,-0.3574924390646693,54.86736436604217,800,0.02570590038565912,0.0011391782
4.140542984008789,18.43940043449402,800,0.3172853513475662,-19.906335614017294,0.0007136419,85.26696713836162,0.50106555,2.2797369956970215,0.50103045,1.1444092e-09,277,23.289244890213013,0.0005,9.050825119018555,0.20906853675842285,17.730784197796442,3.208303928375244,6615.631995201111,0.0030448792477756593,2.2109692096710205,3.672489660300039,19.065099954605103,207.90767284763547,44480000,0.3338307881463396,450.27160446304487,5.219442476820941,31.156522880722058,359.8823503138345,4.140364646911621,0.3946049213409424,18.633033587022446,2.176543483417488,59.84352611317454,800,0.026260701916880236,0.0036435393
4.135297536849976,18.265118837356567,800,0.31543550324735603,0.3358672258942833,0.034602012,69.29319180952962,0.50059825,2.271181344985962,0.50051963,1.5795229e-10,278,23.124274015426636,0.0005,9.185405492782593,0.2097034454345703,16.736960156797853,2.9195759296417236,6638.768033981323,0.0029774754449884413,2.167022466659546,3.6039190836405304,18.90215277671814,203.9889876715501,44640000,0.34390047478475977,438.1005130822685,5.152937705582535,30.97448857174416,353.2100882080462,4.135150909423828,0.40482139587402344,18.489661314514517,-2.6188588494631224,61.33600411079976,800,0.02579463741396548,0.026118731
4.292073011398315,18.671364068984985,800,0.28089289628473374,-19.49723139929849,0.0040256632,77.86521111857788,0.5001177,2.274580478668213,0.50020033,-4.11272e-10,279,23.750089168548584,0.0005,9.018194198608398,0.2290341854095459,15.718222102190223,3.3457887172698975,6662.531563997269,0.002849284833979119,2.2775354385375977,3.6850365351805805,19.37042498588562,208.5685948223094,44800000,0.36697458436026636,445.2167983745214,5.294798563165767,27.54547003067833,361.12845715223034,4.291903972625732,0.44544148445129395,16.497724342941083,2.113570257155895,53.6180086630787,800,0.026201271905861002,0.0054143514
4.351174592971802,18.245684146881104,800,0.34422232976685,7.039232862466776,0.022409283,80.04631057492819,0.49918392,2.2534022331237793,0.49931264,1.1906028e-09,280,23.35429334640503,0.0005,9.040561199188232,0.21828746795654297,17.63423638958888,3.064136266708374,6685.899606466293,0.003089632432420065,2.1577467918395996,3.75090935566594,18.918354272842407,212.03849259091177,44960000,0.3657284275717144,446.512144633047,5.391105928813904,33.83760514170766,367.85259875728576,4.351012468338013,0.42985033988952637,20.257544356300613,1.547745024147523,53.86008197606896,800,0.026830961044424444,0.015234689
4.288694143295288,18.648578643798828,800,0.33783550267958123,-8.763087140209285,0.017004935,73.32582911311465,0.4981648,2.279919385910034,0.49824554,-8.940697e-10,281,23.695283889770508,0.0005,9.116487741470337,0.2088160514831543,14.789279634731749,3.3053958415985107,6709.608400821686,0.0031855618265471835,2.1942343711853027,3.678599556149836,19.325682401657104,207.75123407539516,45120000,0.3557875458980966,443.8844354721791,5.241484486132211,33.189429074244075,360.40262134574266,4.288536310195923,0.44374823570251465,19.788527757886328,3.725120126542287,56.29385421322907,800,0.02695867718143962,0.0046231397
4.128971815109253,19.2375271320343,800,0.3092772107907322,16.142853249903865,0.0076236804,68.53422951775026,0.49757248,2.270616292953491,0.49737948,1.3709064e-10,282,24.140938997268677,0.0005,9.71194577217102,0.2232980728149414,14.019979115579826,3.3122646808624268,6733.763858556747,0.0029560340198924342,2.2102761268615723,3.6856688538176225,19.9247043132782,208.32519854218975,45280000,0.34074574070450053,451.4156074364658,5.300249495270193,30.36652045399977,361.2964546689231,4.128805637359619,0.4395637512207031,18.156818688591272,0.86615967637781,57.60036670581047,800,0.026143976119765804,0.003580382
4.308425664901733,18.39615035057068,800,0.3326310038150295,19.57832835659284,0.0010080716,60.198200070599334,0.49719796,2.2913570404052734,0.4970282,-6.645918e-10,283,23.445578813552856,0.0005,9.102484226226807,0.22570371627807617,12.006678179971113,3.0409083366394043,6757.221431255341,0.002893807431161573,2.2419490814208984,3.7124278751968784,19.04681086540222,209.90147937169522,45440000,0.3211586434260933,440.41765594423634,5.30972731842314,32.68747926863176,363.9254552951227,4.308269739151001,0.4010322093963623,19.55196404112732,7.241494044235221,55.10985123438583,800,0.02654398749948332,0.0034986665
4.051093578338623,18.441944360733032,800,0.32564342258368345,0.1258518531010393,-0.0003096683,66.74991515339484,0.49684203,2.2190134525299072,0.49674124,7.95722e-10,284,23.20957326889038,0.0005,8.93681025505066,0.2121877670288086,14.98971564124739,3.3341307640075684,6780.443818330765,0.0029268138300076207,2.2341084480285645,3.7923061886068377,19.07416605949402,214.07654786437664,45600000,0.37731129445823414,448.49048593458355,5.491571304890917,32.0004788379812,372.0935635299798,4.050934314727783,0.3973555564880371,19.17732536691126,3.8339048585702478,51.81323478935128,800,0.026872822357803697,0.003075467
4.123295545578003,18.275212049484253,800,0.3229301495706734,-4.177732339255755,-0.00036402428,73.446253530196,0.49632525,2.1981334686279297,0.49632436,-8.344654e-11,285,23.142940044403076,0.0005,8.890320301055908,0.23246502876281738,16.404254725276207,3.184452772140503,6803.600366592407,0.0029702064711505756,2.240269184112549,3.679446322608197,18.935247898101807,207.89877042055042,45760000,0.4092100700909107,442.5528321257187,5.352397820371982,31.72136046261498,360.60585470659413,4.123134613037109,0.40410614013671875,18.931454102155357,2.0176016364527234,60.303114705409484,800,0.026174664194929285,0.0031362064
4.219845771789551,18.677232027053833,800,0.3031506056712445,15.252089877370475,0.0066611734,72.38474509154565,0.49555266,2.2738444805145264,0.4955044,-5.602837e-10,286,23.671230792999268,0.0005,9.079688549041748,0.23841476440429688,15.421070643641057,3.4676942825317383,6827.286409139633,0.0029039922140793885,2.1520485877990723,3.7286405513013423,19.366114616394043,210.61724394908416,45920000,0.3527409968774164,446.00994797596104,5.430146319675857,29.767980511130716,365.6903755755489,4.21968936920166,0.4246354103088379,17.809192911235904,-1.1501758294564703,50.82547264760818,800,0.026309176683318,0.0053817313
4.407279014587402,18.56084966659546,800,0.2731087246134335,25.8371409578058,-0.0043925354,57.70656310969228,0.49485847,2.2186994552612305,0.49472934,9.387731e-10,287,23.731708765029907,0.0005,8.993661165237427,0.23318123817443848,12.539612325591666,3.4041426181793213,6851.0317261219025,0.002677368395684874,2.1892929077148438,3.8046679674911577,19.233925819396973,214.71863344715442,46080000,0.3201331487883974,440.92294611696923,5.5343127960286695,26.796590231376868,373.4016752535033,4.407111644744873,0.4168126583099365,16.095843785443073,-0.7315899704720961,45.390994141976634,800,0.02636326387996776,0.001958447
4.109668970108032,17.9748375415802,800,0.3252624517469851,34.387658741350464,-0.0034326497,68.05461867321338,0.49419874,2.161510705947876,0.49429613,-1.0430813e-09,288,22.831005573272705,0.0005,8.6553795337677,0.22008442878723145,13.838003134235416,3.213932514190674,6873.880642652512,0.002762827934832756,2.1458425521850586,3.8697160867500067,18.63214874267578,218.11477369541137,46240000,0.38176388204273914,450.84023391799263,5.6146550762817355,31.974331729238237,379.8504283967352,4.109503507614136,0.41416215896606445,19.229414336167455,1.2265171915813908,45.48854714749381,800,0.027483065219458546,0.002197479
4.094641447067261,18.314791917800903,800,0.32863904021884444,39.12102827286851,-0.0036822879,113.76294779819953,0.49374488,2.1760454177856445,0.49373266,-5.185604e-10,289,23.14823055267334,0.0005,8.755975723266602,0.20488905906677246,18.705423698030234,3.356628656387329,6897.0443732738495,0.003231665662810824,2.2426936626434326,3.777110976088186,18.966663360595703,213.33355046690247,46400000,0.34710285658721873,444.58703706897614,5.459179681226565,32.29147509751079,370.4660732763851,4.0944664478302,0.423581600189209,19.33506913555537,1.4291909132866087,50.86028159695258,800,0.026781533359396963,0.0025932477
4.146230220794678,18.650837898254395,800,0.2891714166519073,-11.306192597923477,-0.0048300354,62.26575756643355,0.49347562,2.206033229827881,0.49339375,-7.480384e-10,290,23.523500680923462,0.0005,9.019372701644897,0.21428894996643066,12.192261952898116,3.4748408794403076,6920.581649541855,0.002862806243687019,2.156283378601074,3.6564688205572167,19.291848182678223,206.92315088501928,46560000,0.32490412032919846,441.88314561380554,5.238513180838704,28.365751671768013,358.2972355520231,4.146063804626465,0.4033381938934326,16.906414945260746,2.114521028338326,54.67974698895129,800,0.025458529727558306,0.0016999783
4.240843057632446,18.62588620185852,800,0.26435860219787527,1.8356844574659843,-0.0033818886,65.5936984688519,0.49315324,2.2744011878967285,0.49303153,-4.4703477e-10,291,23.594444036483765,0.0005,9.09598445892334,0.22785067558288574,14.606735202499719,3.3373923301696777,6944.1914093494415,0.002766669490656634,2.1472280025482178,3.7563827297946255,19.275068521499634,212.37320896251717,46720000,0.2918589328958933,442.3283678057182,5.418304366622251,25.919071582411046,368.45526455104454,4.240682125091553,0.3988475799560547,15.57975254277499,-1.1477546472900024,48.38077891441254,800,0.02583260136013538,0.0026437743
4.33139967918396,18.354618549346924,800,0.2973318584121593,-6.8655698701286845,-0.004894609,67.3464041986355,0.49263224,2.169801712036133,0.4926209,-5.185605e-10,292,23.405978679656982,0.0005,8.870448350906372,0.21252822875976562,14.403794112827331,3.3544278144836426,6967.612560510635,0.0031358636183702895,2.2096409797668457,3.637965152834913,18.990458488464355,205.7089710489724,46880000,0.3339204621946728,439.1467130794042,5.277332921508784,29.167851495439535,356.15277667647865,4.331201553344727,0.39934825897216797,17.3586045586232,0.0387661183886335,53.28926350478901,800,0.025615948406763896,0.0016400333
3.8071694374084473,17.530709743499756,800,0.288643605322025,6.551661866541228,-0.0010962705,71.68350124361874,0.49190983,2.1299359798431396,0.49208024,5.125999e-10,293,22.096952438354492,0.0005,8.339426040649414,0.20726537704467773,15.557294763369338,3.270118236541748,6989.724816083908,0.0029742978963978738,2.164792776107788,3.732404299188817,18.20690894126892,210.7729521980982,47040000,0.2997248784447278,446.10563992666727,5.463485689535798,28.322656616372814,365.84391123383887,3.8070058822631836,0.4443373680114746,16.90679304349261,3.236366684469911,45.243853270053776,800,0.02614652210057206,0.0028675352
3.7012836933135986,16.07572889328003,800,0.34558245596362314,21.780197427103207,-0.0030096865,71.29376255675439,0.4913571,2.101426362991333,0.49135116,-5.3644155e-11,294,20.510490655899048,0.0005,7.595789670944214,0.20478010177612305,15.90463958488619,2.7497735023498535,7010.250777244568,0.0029990834852097236,2.0591371059417725,3.8036905240938816,16.726311683654785,214.93147455837325,47200000,0.3720779267936456,446.29178319764594,5.463640033645678,33.97488943935723,373.0555948161255,3.7011327743530273,0.4223148822784424,20.309700786127653,6.111542805501295,50.65895838052887,800,0.026861039481598133,0.0041247057
3.7107362747192383,15.740877151489258,800,0.2817449442414253,-8.15502039638459,-0.002680841,72.51705815366856,0.49078485,2.060192823410034,0.49078047,1.3649466e-09,295,20.149320602416992,0.0005,7.276323318481445,0.20889616012573242,15.039924610797225,2.847804069519043,7030.41376543045,0.0029348761080472516,2.0713627338409424,3.7262741226174856,16.366326570510864,210.5280179853015,47360000,0.31521370531123166,445.1179299953169,5.394155795520794,27.635719417987147,365.2398933980138,3.710573434829712,0.3938767910003662,16.515321118064218,-0.6217758953145627,48.34579614814197,800,0.026239731461759168,0.002519147
3.9244353771209717,16.552451610565186,800,0.31460652838099396,-60.234747700956234,0.01654173,79.725036254867,0.489878,2.1205079555511475,0.4897574,1.883507e-09,296,21.263477563858032,0.0005,7.782096862792969,0.20923209190368652,18.661090201310977,2.8859853744506836,7051.689597606659,0.0031802982789341074,2.1453020572662354,3.7101679265810343,17.267747163772583,209.56772656048486,47520000,0.3742997133484151,444.1259604913717,5.410245689318613,30.89062938383629,363.54526263214626,3.9242656230926514,0.4785168170928955,18.419613343234058,-1.3114028869459557,51.002584457067535,800,0.026421456441103035,0.012357734
4.289371967315674,18.32474160194397,800,0.32892113310422144,27.809941845040527,0.013042239,87.65064106934086,0.4887307,2.2732760906219482,0.4887528,4.5299534e-10,297,23.37541961669922,0.0005,9.069359540939331,0.24306344985961914,18.227449717812828,3.158247709274292,7075.080102920532,0.0029847180829384924,2.1271324157714844,3.845295336749957,19.003613233566284,216.76043548917033,47680000,0.3493495513173049,450.40086462049385,5.591907957356145,32.32296986647083,377.1644061916236,4.289204835891724,0.41235876083374023,19.357451633658037,0.8940989293835606,45.548720631757654,800,0.027321564482517605,0.005389397
3.407658338546753,18.44996690750122,800,0.2813378204097323,22.72490724154802,0.031882975,62.65412607133952,0.48761865,2.2015395164489746,0.48752534,2.622604e-10,298,22.629436254501343,0.0005,8.971091747283936,0.23612141609191895,13.82717184602361,3.45312237739563,7097.723649024963,0.002831358217698778,2.1498820781707764,3.7295486395678896,19.1400306224823,210.99231103242855,47840000,0.3323337089155033,445.574240965679,5.32681719872027,27.59320948223387,365.4393250777222,3.4075047969818115,0.429093599319458,16.48531362187756,-0.9234946970418112,52.96162987734233,800,0.026658892302761732,0.015910467
3.658851146697998,17.33173394203186,800,0.2799438972673384,-5.6608397278359215,0.032485105,73.63431437566919,0.48698577,2.1470367908477783,0.48694208,-1.1146069e-09,299,21.74675726890564,0.0005,8.294210433959961,0.23502492904663086,14.991278787156185,3.1964638233184814,7119.487085819244,0.002839405056306716,2.0766541957855225,3.698194703654774,17.99104356765747,209.03665602329727,48000000,0.3151628681993458,461.6119017060076,5.363389984342958,27.459254202418677,362.42864885868045,3.6586945056915283,0.40058112144470215,16.398108027684916,-3.0142085035173483,56.21545220668673,800,0.02649662193914887,0.014513737
3.782808303833008,16.835561513900757,800,0.27505384953583867,63.93537299358198,0.010061851,91.78728187034693,0.48629856,2.178743839263916,0.48630026,-4.2319298e-10,300,21.3656005859375,0.0005,8.139801502227783,0.23315048217773438,18.6146367690389,2.843452215194702,7140.866750240326,0.0028721736461692587,2.1344127655029297,3.8003982478686127,17.49864888191223,214.32850373255002,48160000,0.2585668302843898,451.05354295192996,5.567142087609617,26.986828794067033,372.81173084757785,3.7826569080352783,0.4068303108215332,16.198490626194772,-1.7056511523352917,41.95824449136909,800,0.02716300901733619,0.0035832203
3.7840311527252197,17.088223695755005,800,0.27824348139156213,14.937499312575174,-0.0023230335,79.14733887837875,0.48550797,2.164588451385498,0.4854178,-4.7683707e-10,301,21.59951090812683,0.0005,8.240759134292603,0.2279829978942871,17.761743505204635,3.0919363498687744,7162.4801325798035,0.002923790767728666,2.0836844444274902,3.744446417823531,17.743154287338257,211.37228984515627,48320000,0.34400118983211025,448.6880458069676,5.487087532206537,27.29558344635214,367.01370760584933,3.7838878631591797,0.40207648277282715,16.315123956575675,-1.8388495329455736,48.20678216323301,800,0.02684764218488484,0.0036349255
3.6414988040924072,17.09665060043335,800,0.3007367046183279,88.03441839637456,0.040034425,73.56800868041543,0.48459172,2.1628289222717285,0.48456153,4.053115e-10,302,21.454434394836426,0.0005,8.181220293045044,0.22913360595703125,18.375533558579505,3.1215758323669434,7183.947849988937,0.00292607771051164,2.1196467876434326,3.746833589019419,17.745144605636597,211.63401968264762,48480000,0.35213961420432915,442.61846902239427,5.439340952142857,29.532989494245456,367.33076376395695,3.641345262527466,0.39630746841430664,17.618615203679568,-1.9159112431860656,44.2762790012788,800,0.02683818674162274,0.022316888
3.5689518451690674,17.25262188911438,800,0.2749999111019711,25.146763671800333,0.016063744,83.38572892815333,0.48376557,2.1371374130249023,0.4837375,-4.7683724e-10,303,21.550856590270996,0.0005,8.305429458618164,0.22003865242004395,18.03241988848247,3.150988817214966,7205.514406919479,0.0028233038093241104,2.0914487838745117,3.781294471591891,17.89833116531372,213.36038283584813,48640000,0.31223432419129427,443.80046927061636,5.483821399229132,26.982088274932686,370.7620184466931,3.5688083171844482,0.40114927291870117,16.182797611096202,-0.8425223365136261,45.65690429684944,800,0.027163810504420967,0.0077018626
3.6677052974700928,17.069005012512207,800,0.33492668134470366,36.15249071908683,0.03174348,91.40240294919228,0.4829761,2.1314451694488525,0.48308226,1.6778708e-09,304,21.614194869995117,0.0005,8.297804594039917,0.25797128677368164,21.168208231632534,2.8430490493774414,7227.144323825836,0.0030426004608572316,2.1007447242736816,3.818062127501268,17.864137172698975,215.3908369943555,48800000,0.384197536746227,453.7952415434844,5.557036035499504,32.935816449395716,374.4774526465012,3.667553424835205,0.5092785358428955,19.721338395051795,-1.7999775053637912,46.98164911362822,800,0.02790191954249873,0.012650957
3.4120991230010986,17.07873225212097,800,0.31645543955657757,-16.59013382748339,0.043181118,82.72893121641386,0.4820583,2.1767709255218506,0.4821272,2.233684e-09,305,21.268625497817993,0.0005,8.346482515335083,0.22015023231506348,18.659420821155557,2.736602544784546,7248.424749612808,0.002920207267266534,2.088840961456299,3.7891272459377063,17.781775951385498,213.74708596022748,48960000,0.3666214057547971,445.9938068799848,5.5424506275962315,31.095824695732937,371.4864121988335,3.411956310272217,0.4570651054382324,18.603692267205833,-2.067972128822149,53.249716259798944,800,0.02779107493831759,0.018396553
3.849538564682007,15.9465172290802,800,0.32725225299392174,33.130633475858396,0.029055316,92.76482497523449,0.48140466,2.077129364013672,0.48142758,3.1888492e-10,306,20.52357053756714,0.0005,7.574645042419434,0.21470880508422852,24.785278787966114,2.6313986778259277,7268.9632749557495,0.00321259691503012,2.0557143688201904,3.7928188381281345,16.602761268615723,214.03921620603174,49120000,0.3896591783293666,455.10591286343976,5.523407170678726,32.16389497017405,371.7178305819862,3.84936785697937,0.4177834987640381,19.179529530405556,-1.8607560014528248,51.17391024438693,800,0.027456690989665095,0.01726319
4.368897199630737,18.18737483024597,800,0.3540685445709315,1.7138004522588677,0.042115446,81.67989794237262,0.48092008,2.1936392784118652,0.4809709,-2.6226038e-10,307,23.254087209701538,0.0005,8.986860275268555,0.2146751880645752,21.809048884430524,3.1577095985412598,7292.231637954712,0.0031601816622835754,2.1160666942596436,3.7982671557120753,18.809627056121826,214.3674292538108,49280000,0.4458644365838728,452.70857207222315,5.476368639887889,34.821389108779115,372.08542551007736,4.36870813369751,0.3860595226287842,20.751016848931787,0.07794885431666584,46.292417743378856,800,0.02750283949520273,0.021366203
3.9973485469818115,18.533032178878784,800,0.31778077078306755,-21.558049899627044,0.022296214,92.83016986869161,0.48028556,2.2393414974212646,0.4801954,-1.1920931e-10,308,23.227134943008423,0.0005,9.015414237976074,0.18938422203063965,24.625931157450633,3.3238706588745117,7315.474276542664,0.0032960832792668254,2.225609064102173,3.6982216490707187,19.146761655807495,208.74946310498686,49440000,0.35119481948032233,446.9028267518196,5.379146434206936,31.21594057521228,362.0162823301927,3.997176170349121,0.401292085647583,18.603733772468868,-2.391404789806376,54.06833839941738,800,0.026509758063762674,0.011551462
4.250741004943848,18.50210452079773,800,0.35550094597831733,51.245577565559365,0.16036624,83.95078413273875,0.47988066,2.240363121032715,0.4800684,-6.0796734e-10,309,23.52454972267151,0.0005,9.07105302810669,0.20798134803771973,24.570126548652482,3.2891933917999268,7339.013782262802,0.0033220624870509688,2.1645119190216064,3.742163686396926,19.18563723564148,210.9365224580701,49600000,0.42582558447279084,453.42145809008525,5.431103823254374,34.96791543123068,366.74233989044643,4.2505433559417725,0.45028066635131836,20.856617714050216,-2.7503673646985876,58.30630100227191,800,0.028920460800278838,0.1405476
4.119126796722412,17.725963592529297,800,0.39972901607919714,24.435276285214293,0.11393523,93.53552691730562,0.47945008,2.2461049556732178,0.47951224,-2.0861646e-11,310,22.589519500732422,0.0005,8.923894882202148,0.2244417667388916,25.20147633648078,2.7131803035736084,7361.618099689484,0.003347387772552073,2.1464898586273193,3.8211049272442748,18.385651111602783,215.20790521092889,49760000,0.4997212967459004,455.40657189924525,5.617011469481944,39.350412883272405,374.4571033018641,4.11896014213562,0.41261816024780273,23.426894481446567,-2.3519425526913045,50.890234740496595,800,0.028548587101893515,0.07161192
4.260188579559326,17.607539176940918,800,0.3481250319034431,-15.037310436350234,0.043025583,95.03646554030794,0.47820124,2.1683783531188965,0.47819245,-8.434057e-10,311,22.62839961051941,0.0005,8.447943687438965,0.22339177131652832,23.145590855039515,3.0534956455230713,7384.261390686035,0.0031253611819786063,2.1690454483032227,3.7087861165619236,18.288325309753418,209.07827305077774,49920000,0.35377822419542115,451.9412080026843,5.448039975814778,34.22537856283156,363.2785934733459,4.260021686553955,0.43340063095092773,20.381231193326286,-4.285253809121258,57.193532365494534,800,0.027142230792514575,0.014492178
4.090885877609253,18.715173482894897,800,0.40806858889248643,66.08771787430639,0.038396314,110.05159208105007,0.4772281,2.2623791694641113,0.47749346,4.2915352e-10,312,23.530892610549927,0.0005,9.176557064056396,0.22158074378967285,28.186130373019502,3.3879706859588623,7407.808212995529,0.0035497861133044367,2.1835124492645264,3.7829365544396496,19.35340189933777,212.72799536512335,50080000,0.4679532648793466,452.22533027199137,5.5917433527096305,40.17139346900114,370.77094998863714,4.090712785720825,0.394925594329834,23.874323260877055,-3.055336496301706,48.24096668754833,800,0.028031690100644577,0.019562826
3.9573111534118652,17.953503847122192,800,0.403288129581225,33.86698138855403,0.018813029,93.84977916607167,0.47664627,2.195788621902466,0.4765573,-7.4505796e-10,313,22.69068431854248,0.0005,8.754556655883789,0.2114887237548828,22.611846747951272,3.1553258895874023,7430.513916254044,0.003239663533198172,2.1607437133789062,3.784913320690774,18.648446321487427,213.33169321963607,50240000,0.45267663889370097,452.0659273362904,5.510843423763742,39.692776109710145,370.792305533124,3.9571101665496826,0.4590919017791748,23.616724018933414,1.0945086365632917,47.006026958415774,800,0.027590771373205255,0.010461679
4.1319499015808105,18.807023286819458,800,0.3343012736722094,117.27651582465478,0.006529173,96.14360472086527,0.47622702,2.2350752353668213,0.47635075,2.7298928e-09,314,23.64108419418335,0.0005,9.297280311584473,0.20246505737304688,23.455779328272772,3.3432202339172363,7454.173369407654,0.003174535508902237,2.1927387714385986,3.6796699273922022,19.423129081726074,207.42791768947595,50400000,0.40568025569502425,454.62143664097584,5.41085312311392,32.84205541752578,360.304815220693,4.131782531738281,0.39177680015563965,19.534395175500496,-5.802987767517317,45.22986269764759,800,0.025337070708925807,0.0035149246
4.224212884902954,17.609737157821655,800,0.4123116710003109,104.39594453585387,0.021720732,92.40625646703216,0.47561103,2.201413631439209,0.4754071,-1.1742116e-09,315,22.554163455963135,0.0005,8.245741844177246,0.21628260612487793,26.451309711221462,3.246840476989746,7476.741985321045,0.0035156055268395227,2.1925363540649414,3.7411525600297106,18.249956369400024,210.53493748285698,50560000,0.4333706178476048,452.1339257691088,5.516883490104525,40.582750666955924,366.5159725617066,4.2240519523620605,0.4008936882019043,24.102465489657252,-1.6750692705824017,60.79041893890447,800,0.029118992118110663,0.018131265
4.146485328674316,18.566386461257935,800,0.33371086318775955,-23.44110238192336,0.007971762,87.46945355972007,0.47491023,2.2525243759155273,0.4749332,1.3530255e-09,316,23.432327270507812,0.0005,9.055371522903442,0.2199399471282959,22.608483660155144,3.304893970489502,7500.1887719631195,0.0031143534192657157,2.2280282974243164,3.715075466105676,19.20513105392456,209.6986945330757,50720000,0.3701950478816748,451.22501395261474,5.354114956515977,32.78658005591154,363.81086070885067,4.146325588226318,0.3956782817840576,19.547899495357548,-0.6323222287887418,52.032722457487225,800,0.027046937888791027,0.003198816
4.297977924346924,17.51440954208374,800,0.35187322041989766,3.691798086249755,-0.001990945,95.14887309224794,0.4742385,2.1957404613494873,0.47415352,4.7683767e-11,317,22.550109148025513,0.0005,8.706727266311646,0.2126924991607666,22.830083591937647,2.7811405658721924,7522.753682136536,0.003166283586248872,2.1329987049102783,3.7207469453958315,18.1683247089386,210.0280729110542,50880000,0.4327770678070433,452.33007507226347,5.357969817779909,34.58312104881016,364.2321333613878,4.297810316085815,0.4174826145172119,20.560006705671867,-2.8739859823199634,58.74501349233697,800,0.027289583816567094,0.002896318
4.414409160614014,18.66108798980713,800,0.3790442967105274,15.828304306842854,0.024570215,97.81167146324319,0.47342685,2.2461836338043213,0.47337824,-2.2649764e-10,318,23.812933206558228,0.0005,9.204664707183838,0.22936511039733887,26.03405886990646,3.238720655441284,7546.581453323364,0.0034109290196561825,2.1991682052612305,3.7792382572180374,19.312532424926758,212.82181261281394,51040000,0.44798877091579997,467.1641116653368,5.530835404786179,37.2843801631262,370.28405307077685,4.414240598678589,0.39871668815612793,22.19118729183378,-2.3587515326701665,60.19253598675701,800,0.028704392635272812,0.029792476
4.412369966506958,18.297329902648926,800,0.4320344358106373,61.617843823066565,0.021148186,93.70036266115805,0.47285217,2.188873052597046,0.4728986,1.3172625e-09,319,23.443384408950806,0.0005,8.745034217834473,0.2145388126373291,23.94873327784322,3.3714754581451416,7570.036774396896,0.0033618707087122953,2.1921615600585938,3.8465370288845544,18.948676109313965,216.6893089148298,51200000,0.5315556779928791,452.85091116500183,5.5836112723560385,42.54364691958335,376.9179488748743,4.41220235824585,0.4121592044830322,25.309914425590538,1.380831059571294,55.750498695729945,800,0.0290386707179169,0.01676039
4.369732856750488,18.4289767742157,800,0.2990603502271189,84.53721643447471,0.028726721,79.78345925649188,0.47242627,2.2033956050872803,0.47245657,9.894372e-10,320,23.545573234558105,0.0005,8.925479650497437,0.21988654136657715,17.501544342301944,3.327021598815918,7593.595343589783,0.0028126047096721472,2.2020492553710938,3.7692789923190326,19.09162664413452,212.66124543504858,51360000,0.31390087393424954,452.51146446984245,5.51749791985292,29.350722171324456,369.19088643940586,4.36957311630249,0.4179961681365967,17.567620115452954,-1.1868069547351092,47.03099008597523,800,0.026396234254336536,0.010078789
4.110438585281372,18.463390827178955,800,0.30471100169264226,77.09932502522474,0.00767652,81.99907264323087,0.47207034,2.2119104862213135,0.4721849,-9.372831e-10,321,23.314533710479736,0.0005,8.919591426849365,0.21602630615234375,24.164737464199792,3.3850908279418945,7616.930330514908,0.0031238142998417768,2.1790666580200195,3.762687687642411,19.1201434135437,212.0655460212153,51520000,0.3765247040200401,454.3932027544162,5.606661070365808,29.92009774756652,368.81514088352253,4.110271215438843,0.4175724983215332,17.8472156159367,-3.6534761349144125,46.5317668436898,800,0.02688861241129227,0.006351699
3.956702709197998,18.775981664657593,800,0.4214816070575117,106.56178278249989,0.0068048965,105.77937528599885,0.47189668,2.2652816772460938,0.47184303,4.887581e-10,322,23.481245040893555,0.0005,9.145718574523926,0.23051905632019043,26.33113422517325,3.419386148452759,7640.425944328308,0.0035180098787126286,2.1731293201446533,3.8644831946412554,19.428588390350342,217.8452978313611,51680000,0.521620874184468,457.23165921132477,5.6404484408668285,41.50140605840401,378.77700063076236,3.95652174949646,0.3988652229309082,24.66942345919787,-1.689615004607004,47.54452063739193,800,0.028657101672690057,0.0044041597
4.1225361824035645,17.06610894203186,800,0.37898786553125263,80.80745938813378,0.02809088,89.66266082280157,0.47155523,2.1344594955444336,0.47169334,-1.7255545e-09,323,21.956613302230835,0.0005,7.946789979934692,0.22574996948242188,24.359057656630622,2.987729787826538,7662.397204399109,0.0032994537157903995,2.197075605392456,3.8618521003470714,17.747457265853882,217.44708597871897,51840000,0.458565636444645,460.28167101631163,5.636883267727257,37.29082697642114,378.56957230303595,4.122356176376343,0.42458343505859375,22.256436859041788,-3.206583665968543,47.71834389890161,800,0.028752158364928775,0.013919212
4.2408177852630615,18.467869758605957,800,0.3675826473282509,21.66768192261368,0.04261136,82.39080140646715,0.47134045,2.2539870738983154,0.4712718,-5.0067905e-10,324,23.472658157348633,0.0005,8.984330415725708,0.20555543899536133,24.883152703040885,3.3164093494415283,7685.884658336639,0.003315995280548687,2.1821823120117188,3.8324034994888083,19.154046058654785,215.82787816557612,52000000,0.45272015942665866,454.9319195589717,5.6300536298536406,36.15512442296333,375.55036640222795,4.240628719329834,0.4542975425720215,21.52058398594176,-2.4732349902808046,47.62287710341118,800,0.028700488036472578,0.02639085
4.178926944732666,18.503288984298706,800,0.33896009682528433,-21.499506832131697,0.052820437,102.81044505165937,0.47107765,2.2508444786071777,0.47104582,1.7702579e-09,325,23.50508165359497,0.0005,9.046644449234009,0.24922943115234375,26.625692035709726,3.3168861865997314,7709.40491771698,0.0033657248467497203,2.1810779571533203,3.7494401224236187,19.240342617034912,211.47959469687484,52160000,0.41279117322705927,455.31045520017585,5.475953676308575,33.3182293667202,367.34069505861817,4.178757429122925,0.46261143684387207,19.864391150994123,-2.291497677244542,50.41268572986742,800,0.02766170404384932,0.026808593
4.180140733718872,17.246407508850098,800,0.46429602771152867,106.98851307160848,0.045408558,104.9357793959082,0.47071218,2.119475841522217,0.47086513,7.867812e-10,326,22.159823894500732,0.0005,8.05374550819397,0.21364092826843262,31.895998644324692,3.185119152069092,7731.579399347305,0.0038593846524572132,2.12443208694458,3.800666963723753,17.900477647781372,213.74107185699995,52320000,0.5915898570221911,466.06918921581035,5.676485352490625,45.75846051818628,372.6064501353148,4.179970026016235,0.41553592681884766,27.148825163005096,-5.447658145131483,54.504704297368605,800,0.030153727930733197,0.014876964
4.183635711669922,17.96807098388672,800,0.368850131744735,-23.157736248509917,0.056430086,105.22118994792017,0.47049615,2.217144250869751,0.47062415,-1.8537044e-09,327,22.87632942199707,0.0005,8.631860971450806,0.21109747886657715,31.301474535101054,3.2596359252929688,7754.4694628715515,0.003649871504829961,2.133197784423828,3.7166317954734907,18.607776165008545,209.2836810996782,52480000,0.39211998789627495,454.5758205923561,5.479939341233039,36.287457135845145,364.12450827057387,4.183453559875488,0.40368056297302246,21.632248570440233,-3.0325550806266603,58.57207287914083,800,0.029328453675135827,0.037120063
4.428860425949097,18.398338317871094,800,0.4528390346366441,83.38343553761811,0.014797579,108.25867153706578,0.47008848,2.258396863937378,0.4701456,9.477139e-10,328,23.541229963302612,0.0005,8.993503332138062,0.21990036964416504,31.735241570216047,3.2884483337402344,7778.023818492889,0.0037785484803015317,2.182703733444214,3.8297161008296223,19.03529930114746,215.66954942787692,52640000,0.5491948545884129,448.6876473470576,5.617740620258146,44.61140847366498,375.33099431821023,4.428692817687988,0.3941965103149414,26.47771819506188,-2.5352089111095237,49.51283985696856,800,0.03006828984243314,0.008127021
4.443710803985596,18.54701280593872,800,0.35607557368283677,103.20839993590155,0.008916257,89.03728584243089,0.46957517,2.250272274017334,0.46976435,3.0994401e-10,329,23.711665630340576,0.0005,9.107909440994263,0.22071218490600586,26.250640145577826,3.3134806156158447,7801.750899553299,0.0033087654903665663,2.174565315246582,3.7087796350137,19.18960976600647,209.23684855877283,52800000,0.4469990461146981,449.13205248317877,5.407573199427372,34.999142874405095,363.08183521907546,4.443554162979126,0.3987762928009033,20.79770736636441,-2.7784741464512184,43.78628322258709,800,0.026508886474636843,0.0044038105
3.6292474269866943,17.667296171188354,800,0.35181875153529124,118.5137127594787,-0.0032620132,97.51019818177303,0.46913713,2.101398229598999,0.46928737,1.78814e-10,330,22.030383825302124,0.0005,8.420931100845337,0.23149919509887695,26.439679302658522,3.3333449363708496,7823.795341491699,0.0033080316976941354,2.1598470211029053,3.735115721076404,18.319178104400635,211.06881408361107,52960000,0.42414935575945534,457.01248348238926,5.36865830848254,34.58325095058862,365.8734708964176,3.6290900707244873,0.3979172706604004,20.562699434596592,-2.3195764934469425,45.3983485355131,800,0.027483193220820407,0.0018805533
4.215413570404053,18.0796160697937,800,0.3932580373409583,203.26902730189175,-0.0028725672,96.17515882886504,0.4686622,2.212538242340088,0.46867228,-1.5318395e-09,331,23.03972840309143,0.0005,9.13464093208313,0.24136972427368164,25.457086954062675,2.923332452774048,7846.8499393463135,0.0032883130286201247,2.0991032123565674,3.8367252188810044,18.755138874053955,216.09025325350333,53120000,0.46723582518348067,454.382372289094,5.622810618505295,38.696262593566765,375.9101847869884,4.215250730514526,0.40974974632263184,23.02672721617486,-0.7073635039936224,38.84429305266159,800,0.02823137981986523,0.0024778894
4.2753636837005615,18.555284023284912,800,0.3560800016750442,85.27660635345042,0.025499599,95.07503853763653,0.46813154,2.2168965339660645,0.46808735,1.0132787e-10,332,23.58632206916809,0.0005,9.054309129714966,0.23337388038635254,19.90989864869433,3.3856043815612793,7870.448226690292,0.002963566604025203,2.174989700317383,3.8900317199539183,19.226503133773804,219.09268543028972,53280000,0.38688711098901235,458.0583227711522,5.6451581722718265,35.01518840302424,381.3305189447563,4.275201082229614,0.4138636589050293,20.939193896547504,-1.8149827111838048,46.7411116502248,800,0.02997348587177701,0.017260863
4.355860233306885,18.555893898010254,800,0.4096728490900456,37.792534158444354,-0.0028666703,113.14266536736065,0.46748778,2.20469331741333,0.46739882,-6.3478944e-10,333,23.652944326400757,0.0005,8.990564584732056,0.22005724906921387,28.127978907563925,3.4279425144195557,7894.114375591278,0.003492276207010638,2.186166286468506,3.8037729060736254,19.210158586502075,214.40068639484764,53440000,0.47669665028732433,462.43316156233715,5.548226144527266,40.32684549942505,372.6553475763457,4.355706691741943,0.40906810760498047,23.96901216879637,-3.093769682273806,51.55775522443914,800,0.029123360437644234,0.002610699
4.423354148864746,18.578651666641235,800,0.3601978284848639,13.548673106255787,-0.0024263547,82.9511695348799,0.46677333,2.205083131790161,0.46674109,-8.165837e-10,334,23.735063076019287,0.0005,9.052549362182617,0.21433329582214355,26.39634059547335,3.42368221282959,7917.862318515778,0.003213793051301719,2.1375765800476074,3.818546090138779,19.22962188720703,215.1737373849062,53600000,0.4447484617409932,461.57101041857453,5.600632467027643,35.42042443868793,374.1121236584425,4.423120975494385,0.4121236801147461,21.086740603879278,-3.619665574396155,48.31860512155852,800,0.028826446843428208,0.0012282782
4.277481317520142,18.586087226867676,800,0.46947767580682265,88.83229057120967,0.025235703,104.46281280301965,0.4661588,2.202416181564331,0.4661518,-3.1888486e-10,335,23.604034662246704,0.0005,8.954190015792847,0.2117147445678711,28.27584446653448,3.4595885276794434,7941.482109069824,0.003566274884603062,2.173520803451538,3.8996627032952076,19.23728585243225,219.60712934932863,53760000,0.5497253958249984,460.4996748931376,5.682670723830785,46.266620835670494,382.2130916032984,4.277310371398926,0.41640663146972656,27.48811543907331,-4.016452633833453,48.73254054075761,800,0.030360290370232475,0.010852246
4.31271505355835,18.566075086593628,800,0.3410553697542725,97.9069121567131,0.074086264,102.52628320370255,0.46557903,2.231184244155884,0.46577874,6.7353245e-10,336,23.605354070663452,0.0005,8.955129623413086,0.21111822128295898,26.593254041835,3.4954288005828857,7965.102470397949,0.0032373624805468,2.173518657684326,3.816474319650511,19.206700086593628,215.26515320664797,53920000,0.394819252537239,452.7212496602865,5.618798544528212,33.52180567744103,374.0762834126389,4.31254506111145,0.4072706699371338,19.962545041497506,-3.3677908939815877,43.681426296545695,800,0.027913860935061426,0.016159987
4.071613073348999,18.464332342147827,800,0.33931441446416855,8.587315184151361,0.02941153,113.03550713733804,0.46497345,2.170771598815918,0.46513766,-1.001358e-09,337,23.259968519210815,0.0005,8.876903057098389,0.21135902404785156,25.407053502199435,3.4706931114196777,7988.376701831818,0.0032126888518330516,2.1925554275512695,3.7917206287914924,19.110094785690308,213.97173168651577,54080000,0.406666256745033,452.2415975170693,5.621672751799862,33.35145121062858,371.66232158264216,4.071455478668213,0.4105715751647949,19.86395873536169,-2.2432564820934675,49.95868219479946,800,0.02789945301846334,0.008283563
4.155001640319824,18.15591311454773,800,0.3524753292744543,68.08025985856261,0.01915009,101.15638298740473,0.46446288,2.17038631439209,0.46442917,-1.9073485e-09,338,23.052961587905884,0.0005,8.714766025543213,0.23335051536560059,24.867177140831647,3.4342050552368164,8011.442570447922,0.0031272566810778314,2.180475950241089,3.8049053310099326,18.820956230163574,214.5770907522202,54240000,0.39997443855736536,456.89027158462864,5.593554296334401,34.65160636343735,372.8625251431333,4.154829978942871,0.40672922134399414,20.654131128353065,-3.30661216051766,46.74433841862862,800,0.028118753154102942,0.005587994
4.152165412902832,18.59035563468933,800,0.39292168346872786,216.27484581634258,0.0003742505,89.53613905735119,0.46396184,2.2369472980499268,0.4639309,-2.086162e-10,339,23.464967966079712,0.0005,9.16965937614441,0.21246099472045898,25.06533565578886,3.336925983428955,8034.921690940857,0.0031917300673153974,2.1511354446411133,3.8831400765410375,19.228957176208496,218.82970413821033,54400000,0.473852885669568,463.43968554973287,5.752339743151321,38.68568518844789,380.92440680446316,4.151975631713867,0.40282583236694336,23.061205509566275,-1.7815013948375702,44.412799574350544,800,0.029492020522298733,0.002328623
4.161496639251709,18.253660678863525,800,0.40566139541639223,121.16163034365707,-0.0035278387,108.62139277654967,0.46350315,2.22552227973938,0.4636125,-1.5974045e-09,340,23.127774477005005,0.0005,8.74175763130188,0.20789313316345215,27.615992062201684,3.4731040000915527,8058.064324617386,0.003398763605899897,2.139805316925049,3.8096383932546125,18.882436752319336,214.65649274355803,54560000,0.48694659782760186,458.17222791711885,5.624269070218725,39.93881387603475,373.41837018020044,4.16132926940918,0.3990461826324463,23.75742339712523,-2.1785683887083898,46.06917305833327,800,0.02894310728087971,0.0020378754
4.446844100952148,17.56693434715271,800,0.3800327075861748,126.7286776231185,-0.0025788653,107.51887528560285,0.4629007,2.195708990097046,0.46291575,9.0301044e-10,341,22.752396821975708,0.0005,8.823462963104248,0.21736431121826172,28.062032788162124,2.7574238777160645,8080.829429388046,0.003385861563140236,2.124795913696289,3.7762236355900227,18.22455072402954,212.81853669398336,54720000,0.42295323723705525,473.1259690103501,5.6009901887021805,37.3884248418528,370.04454428781406,4.446679353713989,0.4164607524871826,22.236304447622903,-1.0819531494146344,43.26406102214833,800,0.027757055527917417,0.0030231955
4.219037294387817,17.84309959411621,800,0.3908918759023275,6.807147304129237,0.017808475,108.15816987414043,0.46215495,2.180455446243286,0.46222478,6.6757194e-10,342,22.811934232711792,0.0005,8.488008975982666,0.21131682395935059,27.00693951596709,3.3916068077087402,8103.656867980957,0.0033015620427490513,2.153148889541626,3.80420651219382,18.49591612815857,214.24019845473427,54880000,0.45938013668223343,452.8188763369683,5.658415497358716,38.47496662020015,372.9628341078172,4.218858242034912,0.4186224937438965,22.916745632832225,-3.3294069683580907,48.192118058896476,800,0.02860697085554068,0.008547845
3.485673666000366,18.027641773223877,800,0.32053051226024176,104.63965558177463,0.0063899313,118.6000015462673,0.46153778,2.1899757385253906,0.46158287,-8.225441e-10,343,22.28244113922119,0.0005,8.7362699508667,0.21781063079833984,25.910933513541774,3.1977100372314453,8125.95561504364,0.003177044579222139,2.174654483795166,3.7662240996312066,18.701065063476562,212.46014553885368,55040000,0.3209172843476407,466.88561686774756,5.512432206905678,31.478455553220055,369.05920500788744,3.4855148792266846,0.43079304695129395,18.758189769010993,-0.7422250452126353,46.03846904408126,800,0.026933136602904702,0.005581289
3.9750044345855713,16.46189522743225,800,0.33982098460175647,84.56431178958591,0.0012284294,86.13180313371669,0.46100354,2.112048625946045,0.4610067,3.96371e-10,344,21.16452717781067,0.0005,8.040403842926025,0.21352744102478027,22.761636667172752,2.654317617416382,8147.135759830475,0.0029633002127456443,2.0755670070648193,3.8005673252949537,17.104827880859375,214.26586141654545,55200000,0.42527839960140484,448.79055340391005,5.6018921899148815,33.40845015541625,372.59944313937376,3.9748482704162598,0.40633320808410645,19.97227559301439,-2.895680635076835,40.648586607655325,800,0.026787325982388012,0.0018360695
3.7550573348999023,16.480544567108154,800,0.2816952434494423,120.30745899485493,0.0032418151,80.6875845517326,0.4605201,2.1279001235961914,0.46064153,8.761883e-10,345,20.95803737640381,0.0005,7.569581031799316,0.21382403373718262,23.314276409141065,3.102778673171997,8168.107430696487,0.0028730258563617514,2.095214366912842,3.747241365444528,17.121371030807495,211.37015325871056,55360000,0.3101220531099161,453.23802096907144,5.550978794257748,27.644152568308996,367.3767227568598,3.7548909187316895,0.403949499130249,16.53929105553141,-0.7951619531873633,48.33092969604019,800,0.026791121560129347,0.003737328
4.341123342514038,17.8563494682312,800,0.38544495198583767,28.824147473676035,-0.0032813556,92.24062457398584,0.4601838,2.1608448028564453,0.46019992,-6.139279e-10,346,22.930659294128418,0.0005,8.95793867111206,0.2138369083404541,21.540281331118575,3.0204885005950928,8191.054095506668,0.003004087125194127,2.110997200012207,3.925895900063939,18.5065176486969,220.90816495898179,55520000,0.4419757344997474,452.20253110583445,5.7997565997246525,37.94422494529388,385.13868847669437,4.34096622467041,0.40811944007873535,22.720691260675654,-0.8023771462620494,41.18402023255431,800,0.02888920131120382,0.0028048363
4.344029426574707,17.9639892578125,800,0.3150753549094637,33.3889259399496,0.011524936,78.17882736971126,0.45981145,2.1959853172302246,0.4598141,-9.35793e-10,347,23.0626323223114,0.0005,8.844262599945068,0.223236083984375,23.211021294210077,3.162259101867676,8214.129406452179,0.002969198562177085,2.137728452682495,3.7037617861048946,18.63800549507141,208.96539058955767,55680000,0.40443781658698624,448.95135143682006,5.495250751941176,30.948652555702377,363.07221421644624,4.343874216079712,0.42675089836120605,18.445139631371966,-3.007625712320635,48.21428663506282,800,0.02694603444867372,0.010947923
4.209923028945923,18.45622944831848,800,0.3503733499495846,179.66923320530202,-0.0027504778,110.59189744987374,0.45894653,2.190396785736084,0.45914313,5.960465e-10,348,23.488910913467407,0.0005,9.000968933105469,0.24639105796813965,28.670874898044467,3.35495662689209,8237.63328242302,0.0033301412022125987,2.1677401065826416,3.839288540536395,19.199132919311523,216.26625597564313,55840000,0.389758948435412,454.8863599163669,5.693771124275393,34.45413869581913,376.53699142429303,4.209756374359131,0.47026991844177246,20.575312200145987,-2.7208942092118003,42.05709295234581,800,0.027785903524855188,0.0033423975
4.323111295700073,17.99527907371521,800,0.36607749069785084,78.01759980106063,-0.0056249076,97.07732611920784,0.45806825,2.1689023971557617,0.45819584,5.6624405e-10,349,23.031177043914795,0.0005,8.456824779510498,0.20159506797790527,27.78697281944961,3.4442570209503174,8260.677885055542,0.003267721069918212,2.180063247680664,3.8142168723356495,18.6263906955719,214.79174928817454,56000000,0.419421578913893,458.0394448065039,5.669383108280129,36.00928512372915,373.9503305813945,4.322954416275024,0.40609312057495117,21.547107785264426,-1.779278482682116,44.74433733642167,800,0.027563418676452907,0.0032223389
4.071146488189697,18.347265243530273,800,0.340330290984354,144.90237784137224,0.022653291,93.5412711247767,0.45755973,2.211949586868286,0.45763573,5.185604e-10,350,23.199995279312134,0.0005,8.945294618606567,0.24263978004455566,26.913864870980607,3.350785493850708,8283.892276763916,0.0032039280986936904,2.122737169265747,3.805770008329129,19.039860725402832,214.40021565773588,56160000,0.39531649078116776,450.5283677555123,5.696963235994282,33.44746142916678,373.0684192976215,4.070965766906738,0.42687368392944336,19.92937146214738,-2.3006804123904576,41.302216251726826,800,0.027365525378005347,0.008172222
4.438043832778931,18.589707374572754,800,0.30205189965606694,226.51213185830485,0.01974832,101.67492787661455,0.4570499,2.2222530841827393,0.4571507,2.2053721e-10,351,23.796557664871216,0.0005,9.057000637054443,0.23239374160766602,24.55656109865533,3.3947088718414307,8307.706042766571,0.0030134485514977487,2.142784833908081,3.784442811761459,19.273163557052612,213.09680977273896,56320000,0.35805767858338483,453.5113638854561,5.667922563957563,29.650756524373374,370.97735237417805,4.437873840332031,0.42866086959838867,17.669987453277578,-3.1999026574850573,37.06678602819589,800,0.026885381742037823,0.00933775
4.165907144546509,17.67991018295288,800,0.3836214550588983,61.14406083736286,0.003681559,103.59703550132642,0.45653874,2.1836283206939697,0.45652804,-8.6128715e-10,352,22.56387186050415,0.0005,8.787931442260742,0.20824575424194336,23.887276175775817,2.860745429992676,8330.284010410309,0.0031314207658271055,2.1396114826202393,3.870312371465019,18.30891466140747,218.04251818597592,56480000,0.44920042643034624,451.9310363102665,5.656575425084842,37.747182758610876,379.47194123193213,4.165766716003418,0.3983936309814453,22.53131825609161,-0.3418248559291464,40.00737911572396,800,0.02861216825351398,0.0033687272
4.21432900428772,18.63426184654236,800,0.3431076623903743,58.43780130264736,0.006366823,93.66973110185094,0.45595875,2.3001914024353027,0.45590127,7.8082085e-10,353,23.58540177345276,0.0005,9.073373794555664,0.21761631965637207,21.524192876134,3.3316099643707275,8353.888193845749,0.0029899209346162877,2.1810426712036133,3.765258860017061,19.28299379348755,212.48246077500465,56640000,0.35575870867585274,461.3337256137118,5.554492150264122,33.724229702480244,368.9627245069163,4.214153528213501,0.40662598609924316,20.094816797500783,-3.3388822083632164,46.420847812944366,800,0.027483708892914235,0.0052317544
4.258308410644531,17.0182843208313,800,0.4185344586080408,98.1678320403559,0.029133907,106.33199683897918,0.45515034,2.1401140689849854,0.45509905,-9.2089164e-10,354,21.992126941680908,0.0005,7.9927978515625,0.20321965217590332,24.554816092091624,2.9804446697235107,8375.895770788193,0.003266131606655459,2.16055965423584,3.902167387539522,17.647282361984253,219.6392215746808,56800000,0.48403570482638486,450.9405253679679,5.721467377265885,41.21773383702375,382.79078584750283,4.258152484893799,0.4032449722290039,24.56387099181729,-3.8917218892802024,45.15026242134302,800,0.02989209840971755,0.009400162
4.359539031982422,17.99518918991089,800,0.36068920079877786,-3.5896843079956464,0.028307788,81.5660457923985,0.45437935,2.255225896835327,0.4543551,8.1062324e-10,355,23.09371018409729,0.0005,8.991524934768677,0.20368313789367676,22.105776847319166,2.9121363162994385,8399.004028081894,0.002985572501230245,2.0832576751708984,3.8572553835218635,18.651939630508423,217.2116175730954,56960000,0.448399901515349,460.39969958031816,5.725207566903524,35.47696798858786,378.22512610441265,4.359370946884155,0.4293220043182373,21.179149252678336,-2.919871751375708,44.71158204364946,800,0.028747956998350137,0.006177146
4.291497468948364,18.3030743598938,800,0.29914414695270486,140.65814680872805,0.013400057,77.02905809831742,0.45381895,2.3108785152435303,0.45393267,7.0929523e-10,356,23.325151681900024,0.0005,9.069520473480225,0.20418334007263184,20.753246927005698,3.0052688121795654,8422.344337701797,0.0027925782592626894,2.1469345092773438,3.7544129726705533,18.949516773223877,211.5818412486789,57120000,0.38437078407941433,446.5288956426823,5.530775645365666,29.36463920872308,367.9877179428337,4.291327714920044,0.4188544750213623,17.552743606931923,-3.5933023042344336,45.02500533528427,800,0.028828584576293607,0.00387478
4.118817329406738,18.240654230117798,800,0.29299037705358955,55.1499643205688,0.0027432975,76.27573310389211,0.45324564,2.19877552986145,0.45304996,2.1755701e-10,357,23.07038426399231,0.0005,8.920052289962769,0.19963693618774414,19.057553933225552,3.2787063121795654,8445.429647445679,0.002656431387877132,2.174880266189575,3.8473524729655924,18.858213663101196,216.68364810646514,57280000,0.3362955012693762,444.63571465825515,5.6658645934712375,28.76453744650706,377.3591334156824,4.1186559200286865,0.3947923183441162,17.26157923302332,-2.2422285790262366,40.33573970587633,800,0.029662873258432584,0.0031910674
4.290521860122681,17.91381597518921,800,0.3097002334455141,154.2546819145948,0.009598734,87.46230819661545,0.45262098,2.241623878479004,0.4525639,2.4437904e-10,358,22.96703815460205,0.0005,8.90320897102356,0.20688319206237793,22.07246412894361,2.92645525932312,8468.409449100494,0.0028754307731441633,2.134023427963257,3.8097805407130085,18.589969396591187,214.51764484710554,57440000,0.3439330488887898,453.54527234074874,5.639839456572808,30.426775701475364,373.7372505087318,4.2903664112091064,0.44474220275878906,18.232018049879645,-3.423888202177496,47.93962455298812,800,0.029936308221895958,0.00834207
4.3467371463775635,17.928573846817017,800,0.29556399575433634,118.20941147742536,0.012743281,91.50902660880783,0.45191884,2.24088716506958,0.45194533,-2.8610225e-10,359,22.997103929519653,0.0005,8.530826330184937,0.21604275703430176,18.98793465513464,3.275987386703491,8491.419462442398,0.002688509788912021,2.1757068634033203,3.795342824934992,18.56808066368103,213.75912343018675,57600000,0.31880799399302207,450.81227112832397,5.592579259591226,29.017804828291556,372.1295423885323,4.3465635776519775,0.4007418155670166,17.373306050287862,-1.6477088384931051,40.89860443619376,800,0.028626003528360276,0.0074737696
4.346863269805908,18.35244083404541,800,0.31005031149524753,-8.718028349979067,0.009401191,88.25824270445912,0.45107722,2.196068286895752,0.4512166,1.515448e-09,360,23.44485855102539,0.0005,8.886181354522705,0.2019355297088623,21.094881191338374,3.3493757247924805,8514.878628253937,0.002805373799975331,2.2183938026428223,3.8531696430169955,19.015088319778442,217.14986847196872,57760000,0.35667349059135156,450.1367696220473,5.619832302203791,30.459624674054222,377.91267146642434,4.346683979034424,0.4355940818786621,18.20950725461025,-4.50978706071073,45.166746132190546,800,0.029221206598682704,0.0022323611
4.113011121749878,18.53838539123535,800,0.34949807221160656,131.10328940548993,0.023630092,119.28152531409948,0.45032528,2.324526071548462,0.4502142,-4.7683767e-11,361,23.371598482131958,0.0005,8.999062061309814,0.20952534675598145,21.54631996370686,3.3854048252105713,8538.265514850616,0.002969250083534689,2.1629879474639893,3.9107167754890835,19.168858766555786,220.27341878746228,57920000,0.38404501701324345,451.0903364847163,5.711002333580057,34.374679948655455,383.6704886055735,4.112852334976196,0.39858198165893555,20.632552304242207,-3.2609704628062572,41.945687932155515,800,0.030733420704987725,0.011910322
4.13033127784729,19.076001405715942,800,0.2654098483386373,152.94885649354129,0.00469011,64.03602647615484,0.44967023,2.184311628341675,0.44973478,4.827977e-10,362,23.95124387741089,0.0005,9.58286714553833,0.22440290451049805,16.226621800871904,3.38179874420166,8562.229407787323,0.0024882756635862965,2.234025716781616,3.8171615176556983,19.738133192062378,215.01056292947555,58080000,0.24013976473377605,440.62082178659944,5.631974764375741,26.031496379747487,374.22485692038833,4.130171537399292,0.41347455978393555,15.643662156583105,-2.0846440562792927,38.29979704331269,800,0.029275332432243107,0.0062094545
4.379179000854492,18.411341667175293,800,0.3377096168046244,38.486523710857696,-0.0010197395,83.9577173432934,0.449004,2.2749340534210205,0.44919577,-5.513431e-10,363,23.518285512924194,0.0005,9.005243301391602,0.21790862083435059,21.497243539425952,3.2400641441345215,8585.761328935623,0.0028554015248029884,2.1659369468688965,3.865910499935665,19.048224210739136,217.6658802300808,58240000,0.3905116321675966,449.99824983576275,5.667829415646724,33.20551355685649,379.08260140693767,4.3790130615234375,0.3972010612487793,19.847987603255543,-2.8816015804195545,41.573883671104,800,0.029673204163236606,0.002535318
4.082518577575684,18.506470441818237,800,0.2733308206994041,-15.077291472590058,-0.00097189966,86.69869008335961,0.44827607,2.2680039405822754,0.44834206,9.298325e-10,364,23.319419145584106,0.0005,9.026838064193726,0.22218799591064453,22.533897914360324,3.3438923358917236,8609.098995685577,0.00277635704286198,2.1810357570648193,3.8416473463004133,19.149771213531494,216.33791325615064,58400000,0.3330203363678797,449.7674027040847,5.692268994829627,26.811030499059044,376.5633115843581,4.082358360290527,0.39881205558776855,16.030482553864793,-1.3520646717926774,38.342688479865764,800,0.02870010398300753,0.0030455212
4.234394311904907,18.749895334243774,800,0.3460228151144904,36.193257823180346,-0.003552778,85.05666246744768,0.44766125,2.2824530601501465,0.44750494,-8.3446514e-11,365,23.736993074417114,0.0005,9.13807201385498,0.23347783088684082,23.80018580563097,3.4528026580810547,8632.85009431839,0.0030097351145536516,2.1704235076904297,3.862599557715003,19.418785572052002,217.67581181197033,58560000,0.38725469131248064,463.274861543794,5.626584781864692,34.029167731562794,378.6919645892401,4.23422384262085,0.41144871711730957,20.342604601300415,-4.261009052473256,48.07589100227007,800,0.030287539256842782,0.0017133446
4.249916076660156,18.15636396408081,800,0.3924532010784451,141.09337569985226,0.040543042,98.39412670093147,0.44718108,2.206444501876831,0.44734207,-2.8610234e-10,366,23.15371561050415,0.0005,8.679333448410034,0.21628427505493164,25.17691682796875,3.36775279045105,8656.018558502197,0.0032044656302859104,2.1665732860565186,3.8770559693564923,18.817822217941284,218.45418213509078,58720000,0.43399475607294485,460.74640578397737,5.64154056503786,38.63365206896323,380.1423770038226,4.249751329421997,0.421520471572876,23.06867823694396,-1.5716617548876721,41.9340131197167,800,0.03001426721429548,0.0184117
4.356555461883545,18.42926335334778,800,0.2886247097591045,-10.639574599229302,0.019725926,89.41861501095221,0.44670913,2.1817069053649902,0.44670138,7.301568e-10,367,23.533753395080566,0.0005,8.935826778411865,0.2288517951965332,22.478806623199375,3.4092495441436768,8679.565940856934,0.0028608637799360788,2.1646735668182373,3.794856786864059,19.101191759109497,213.9154676366722,58880000,0.3548867914167156,454.40119117727943,5.600092581532358,28.325828338580507,371.7701525505244,4.356383323669434,0.4196600914001465,16.895362846130983,-1.1682489911808813,43.48116030013316,800,0.028308596234710822,0.0057598017
4.2886552810668945,18.647526741027832,800,0.3281080934022238,157.09986557756972,0.028958531,77.70462554829037,0.44620427,2.270388603210449,0.4462885,-4.8875803e-10,368,23.68389892578125,0.0005,9.137487411499023,0.22928905487060547,19.108244213905675,3.4288711547851562,8703.268504142761,0.0028005344373329033,2.1186609268188477,3.898732479236439,19.304152488708496,219.41811390449897,59040000,0.38524319778056454,459.7079618442956,5.725856455016736,32.2593269553792,382.36901376215786,4.2884955406188965,0.4050636291503906,19.29953228829078,-0.5647116266757448,37.02155117035422,800,0.02946397119325527,0.0138680115
4.317415475845337,17.86689281463623,800,0.29923644670579286,91.66535945645904,0.0024797567,79.65249330205489,0.44573653,2.198561191558838,0.44583055,2.1576883e-09,369,22.90988302230835,0.0005,8.355667114257812,0.2106494903564453,21.114563052691697,3.3553292751312256,8726.193861722946,0.0028184449806936945,2.2124691009521484,3.8280285280508863,18.503246784210205,215.5621090136109,59200000,0.3043157575375985,449.707691635946,5.6272815121998,29.384877029492817,375.15139379493456,4.3172478675842285,0.4006798267364502,17.565173029856734,-0.49031887686902664,39.1728473171969,800,0.028164499840126762,0.0045749596
4.4507787227630615,18.345998525619507,800,0.31116904017825786,11.64797375908634,0.008856186,81.03034603437881,0.44526175,2.2031290531158447,0.4454709,-3.0994407e-10,370,23.569588661193848,0.0005,8.901944398880005,0.24347162246704102,16.568676351961393,3.3509905338287354,8749.776449203491,0.0026766670762360108,2.1466007232666016,3.872859821613791,19.03855848312378,218.21264568393858,59360000,0.3136150733810543,449.17320938143007,5.64636209092596,30.579109406312938,379.82027030810116,4.450623989105225,0.4240262508392334,18.32771494909555,-0.07384858809599719,39.02803548574142,800,0.029142392547802952,0.0058787065
4.1603102684021,17.861286878585815,800,0.2988778567729392,9.48640006655061,0.011365432,84.94893096898865,0.44497743,2.186157464981079,0.44483548,-1.6689297e-10,371,22.73471689224243,0.0005,8.508310079574585,0.20694279670715332,17.168650571112853,3.3036515712738037,8772.526569366455,0.002614983281770035,2.1381006240844727,3.8925128660683637,18.49502968788147,219.2431317607947,59520000,0.31073986417137245,448.7014193836142,5.70104008858576,29.356685386914116,381.6481529855605,4.160150527954102,0.40391087532043457,17.646162645726864,0.6558581343121818,41.156814451648884,800,0.02904101247787978,0.0051682084
4.119629383087158,17.31458854675293,800,0.31245409464722745,110.02800425152674,0.0037618577,63.53464094480391,0.44451362,2.156261920928955,0.44466734,-1.0251998e-09,372,22.20151686668396,0.0005,8.53606367111206,0.21257448196411133,14.310737990638327,2.828089714050293,8794.742146968842,0.002538691440027762,2.116456985473633,3.9667501767942333,17.996769905090332,223.13107168517564,59680000,0.33865290434866935,451.63629581261654,5.809546176690958,30.71200357028315,389.2009975596674,4.119468927383423,0.4461629390716553,18.453026469967277,-1.7319547633307437,33.67316000024876,800,0.03006533723538233,0.0034866831
4.366933584213257,18.11389422416687,800,0.2966086253750322,8.27277780839888,0.0070556616,62.65604932305267,0.4440639,2.2132375240325928,0.44394538,-1.7821788e-09,373,23.186190605163574,0.0005,8.998662948608398,0.19998598098754883,16.212552110757002,3.0469579696655273,8817.94633102417,0.002598385691562408,2.1892805099487305,3.8240706377816163,18.729921579360962,215.58378625582517,59840000,0.35292577547853304,461.66780575109846,5.521055477977493,29.123907005875697,374.59860071396133,4.366766691207886,0.3934648036956787,17.4327602843088,-0.1663096153553864,46.86927166063812,800,0.028219192640464123,0.0033257536
4.135838270187378,18.589014053344727,800,0.29481745826717604,80.34827477488777,0.020505888,83.04917043729391,0.44358963,2.2793965339660645,0.44358397,4.708766e-10,374,23.47994589805603,0.0005,9.086729288101196,0.22356677055358887,21.25850619661216,3.3294894695281982,8841.44082736969,0.0027699711157669854,2.1373026371002197,3.849580212747492,19.259341955184937,217.1338950646803,60000000,0.32760623174833897,459.98646346503995,5.6123852094707445,28.949697132177597,377.2656879450362,4.135671615600586,0.4233064651489258,17.329547199352294,-2.325127248891215,41.686928835707626,800,0.028132924176195853,0.007897717
4.025587797164917,18.311685800552368,800,0.2601202765896124,-6.741129968527106,0.020025762,82.81606046797611,0.442985,2.1540846824645996,0.44304234,2.0921231e-09,375,23.08679509162903,0.0005,8.968362092971802,0.22130537033081055,19.278827143927675,3.3539137840270996,8864.542971372604,0.00267668268244658,2.1499135494232178,3.7702614268195385,18.964417457580566,212.51295000250363,60160000,0.29601380223182916,446.77286471484695,5.586292508901445,25.506737925629835,369.3815396320255,4.0254127979278564,0.40772533416748047,15.236930359456606,-2.6654171121594574,43.80242080704495,800,0.027865121382297284,0.014136401
4.255218744277954,18.38247323036194,800,0.3293663783536118,38.73508763676582,0.0030693465,78.21509103059743,0.4423641,2.191696882247925,0.4423682,8.9406905e-11,376,23.361949920654297,0.0005,8.923492908477783,0.2183222770690918,17.291839253321132,3.4208240509033203,8887.91948890686,0.0027148153888158296,2.1701760292053223,3.9260415687876113,19.031360149383545,221.0020997790397,60320000,0.3777382488774922,452.9961343531455,5.7381627574451555,32.387266280780516,384.96924087572586,4.255050897598267,0.40697503089904785,19.389103608867284,-3.7020216381347884,38.69307234750869,800,0.030281471512272715,0.0031002401
4.171762943267822,18.650523900985718,800,0.25859715937946315,-13.230662881175228,0.002392406,56.390249721746024,0.4419417,2.2865748405456543,0.44203186,-5.185604e-10,377,23.556694269180298,0.0005,9.101288557052612,0.21837115287780762,12.87592889177651,3.378223180770874,8911.488378047943,0.00234199404953161,2.1676058769226074,3.879360570353258,19.30074143409729,218.38922851413193,60480000,0.2846127020731713,458.29369994344665,5.6723809489369055,25.35749083301424,380.1589720068348,4.17160177230835,0.4089024066925049,15.227373188556804,1.0133558280488588,41.148325172269885,800,0.029314679988710252,0.004054268
4.374128341674805,18.461703777313232,800,0.28382152562047097,-0.3534562512128363,-0.0031343366,78.36356893457304,0.44163543,2.1547069549560547,0.44156948,7.2717665e-10,378,23.553577423095703,0.0005,8.966189861297607,0.21030545234680176,15.676219895796649,3.377095937728882,8935.057050943375,0.0025710371977542648,2.224059581756592,3.879599770317148,19.09349513053894,218.78703694246724,60640000,0.3069302996310293,457.51366275245385,5.565017036077461,27.867327638314837,380.2781656973371,4.373963117599487,0.39810943603515625,16.727819146901524,1.2819825578161723,47.09681930976918,800,0.02999761824058103,0.0020062167
3.8269314765930176,18.36551856994629,800,0.2917054505133455,129.52236456476894,-0.004377018,64.33095775721958,0.441279,2.2640538215637207,0.44126907,7.5697904e-10,379,22.906097888946533,0.0005,9.111948013305664,0.2016282081604004,13.584516398035952,3.126115560531616,8957.976359844208,0.0025166430682591217,2.1434919834136963,3.88146992190381,18.996251344680786,218.64859880321285,60800000,0.284349991259467,460.4522266499162,5.602051012415748,28.6463542332615,380.2937555604912,3.82677960395813,0.4054715633392334,17.166212407079534,-0.986955438717761,43.61730120271248,800,0.030435499437418065,0.0015154136
4.357790946960449,18.337579011917114,800,0.2971895091985871,44.80852981807378,-0.003877556,77.9677765128,0.44089758,2.2728943824768066,0.44081903,1.1920931e-10,380,23.43407368659973,0.0005,9.045896530151367,0.22525548934936523,15.420069005002942,3.072674036026001,8981.42328453064,0.0026165486233963604,2.227400302886963,3.924133418878411,18.99128746986389,220.98743307254904,60960000,0.3215471332728819,455.5376700055398,5.636933974192663,29.190450007426612,384.6613402560706,4.357639312744141,0.40291428565979004,17.544815004796945,1.2350921641201333,41.95590807594964,800,0.031184826360048688,0.0010629855
4.366031885147095,18.26899766921997,800,0.40437114308690897,102.91896053332374,-0.0039542844,77.84786777334399,0.44039297,2.209824323654175,0.44044772,1.0848045e-09,381,23.367889881134033,0.0005,9.044081449508667,0.21592259407043457,16.720610671055567,3.133681297302246,9004.804313898087,0.002871960663761359,2.1624269485473633,3.9895690035195934,18.914442777633667,224.44087743097612,61120000,0.4712726789941597,461.14171560047606,5.791334836576693,39.828841195004514,391.1700750168899,4.365852355957031,0.4050278663635254,23.817461750229736,4.9314853689998515,36.53805285895848,800,0.03156327744845317,0.001428629
4.222051382064819,18.12974238395691,800,0.3259624162776093,173.71275882830338,-0.0056193937,79.07379286702817,0.43989664,2.245318651199341,0.43987444,2.9802322e-10,382,23.07975149154663,0.0005,8.976689100265503,0.21378588676452637,17.21442980700583,2.9793450832366943,9027.89600276947,0.002728415536807112,2.13523006439209,3.986470886746647,18.766494274139404,224.46778948043578,61280000,0.35295305748352723,456.63952048232346,5.7602920283287515,32.0528513426436,390.99750395325043,4.221883058547974,0.40050792694091797,19.243566810312764,-1.622183735832439,36.598277117491904,800,0.03170529116108936,0.0015251761
4.39673924446106,18.0005362033844,800,0.2900656891440523,139.147604300588,-0.0044333744,78.7085097702329,0.4393467,2.2492685317993164,0.43930227,-1.7523764e-09,383,23.126216888427734,0.0005,9.042938947677612,0.21537303924560547,15.388121484285598,2.8905718326568604,9051.037645339966,0.002540213027543648,2.1214232444763184,3.93539368918014,18.640687465667725,221.55235718404955,61440000,0.3115411615288042,455.02300845901925,5.721878702151584,28.489015745966256,385.8727609259736,4.396570920944214,0.40116095542907715,17.102111547948127,-1.6534312161201603,40.09274657489913,800,0.031180398491044294,0.0010960627
4.1438164710998535,17.811930894851685,800,0.30001877199249927,-3.1984873206954547,-0.0037833718,67.1037964538619,0.43875253,2.1742169857025146,0.43862993,-2.5629995e-10,384,22.672072410583496,0.0005,8.657359838485718,0.20461821556091309,13.785418210501527,3.155524253845215,9073.722655296326,0.0024833452958258123,2.156259059906006,3.917480984327958,18.438761234283447,220.60809644976507,61600000,0.3405093847632377,455.37908537489574,5.656559572730784,29.4735464409218,383.9687706986393,4.143648386001587,0.3986184597015381,17.690383126164726,0.26989969371993466,45.23356903382167,800,0.030678280386344285,0.001508719
4.291423559188843,18.40391993522644,800,0.30211496389398895,-27.099146699837327,-0.0038984085,67.41644928206898,0.438278,2.1857705116271973,0.4381602,1.0728836e-09,385,23.403905868530273,0.0005,8.997190952301025,0.19837355613708496,15.374570921723103,3.306807518005371,9097.140504598618,0.0025819644661859496,2.171262502670288,3.9574254912959193,19.026122331619263,222.66674378480798,61760000,0.3139316872117519,455.1409666688177,5.741823770061892,29.687742383963997,388.03600176241144,4.291256904602051,0.40047717094421387,17.861593399219984,-1.4646114155379557,41.989986869425316,800,0.031110807619630025,0.0016486883
4.240375757217407,17.807698726654053,800,0.2722496955981361,21.079101417660176,-0.0043143183,68.85725290336933,0.4378342,2.2114593982696533,0.43765688,-1.13248765e-10,386,22.78939175605774,0.0005,8.786188125610352,0.21817541122436523,13.268411978900163,2.9897701740264893,9119.945357084274,0.0024058775536052192,2.128986358642578,3.858766443975338,18.463534832000732,217.5695753353241,61920000,0.2855902493296862,458.7077800300906,5.576007882419801,26.710750386935718,377.90749557452966,4.240206480026245,0.41387128829956055,16.009027539884656,0.14380199565644086,42.38623806122248,800,0.029608301539296736,0.0020887959
4.184744119644165,18.554538249969482,800,0.29815523796468646,64.21450298319353,-0.004074141,75.80860020216012,0.43738347,2.238862991333008,0.43734774,1.13248785e-10,387,23.480075359344482,0.0005,9.020920276641846,0.22855877876281738,14.405660529745486,3.4113359451293945,9143.440897226334,0.002517942704056984,2.152162551879883,3.9135922255308766,19.211338758468628,220.5072853764285,62080000,0.3132086086174864,464.1002407004059,5.628349958613851,29.283427186391833,383.3362532502932,4.184556245803833,0.4049506187438965,17.53095126341923,-0.3120452316574806,40.55082220603509,800,0.03000860411021617,0.0015065551
4.30707049369812,18.74533200263977,800,0.299184335922046,-5.954544275840059,-0.0047143223,70.45278577338404,0.43685055,2.2951741218566895,0.4367923,-1.7762185e-09,388,23.829842567443848,0.0005,9.152522802352905,0.20383095741271973,15.993889926635351,3.4002087116241455,9167.28286767006,0.002589641004385549,2.1483206748962402,3.959801897155281,19.43395495414734,222.89522315396775,62240000,0.31070552785993083,462.5506542968146,5.77328734261578,29.388082984271332,388.0998227496,4.306884050369263,0.4523141384124756,17.639663324847753,0.8033204984205194,46.9299007022399,800,0.03098242998391705,0.0015277329
4.100568771362305,18.26121687889099,800,0.27403455386008907,43.515694542378256,-0.005394044,72.47680614902042,0.4362915,2.2615580558776855,0.43627292,-2.3841863e-11,389,23.097642183303833,0.0005,8.672766208648682,0.20635461807250977,16.32598739376588,3.435804605484009,9190.39508318901,0.0025457312515756976,2.13448429107666,3.9615722418773833,18.914705276489258,222.87469642568325,62400000,0.26821795371648205,462.1174011908977,5.811530506367197,26.895853330824938,388.3877291791905,4.1004204750061035,0.4248631000518799,16.134876430034684,-3.912161128154345,38.36315910509004,800,0.030847597931237564,0.00211361
4.216161489486694,18.41212487220764,800,0.31122900830514366,7.083614378168932,-0.0033633842,68.94591352254345,0.4356585,2.2564375400543213,0.43586448,4.2319295e-10,390,23.365686893463135,0.0005,9.001246213912964,0.23019695281982422,15.656928013051687,3.2793304920196533,9213.775473356247,0.0025668477378468723,2.167682409286499,3.979531697974194,19.069278240203857,224.10232500983156,62560000,0.3421202935231479,463.1577331500078,5.726017667288187,30.58980562877386,390.05215543302415,4.2159905433654785,0.40311312675476074,18.363380258017933,-0.08562223348827494,44.25362673332822,800,0.03199590327293096,0.0017585848
4.403318643569946,18.335719108581543,800,0.3048779828242877,-10.240806909401671,-0.0039230958,71.47555726643134,0.43506092,2.1742665767669678,0.43510467,8.344648e-11,391,23.45791006088257,0.0005,8.884550333023071,0.20880579948425293,16.910866763987336,3.377053737640381,9237.24647140503,0.0026092204686701892,2.1929919719696045,3.88385260403213,18.971408128738403,218.91423563158662,62720000,0.3135950420221605,463.1280499682654,5.606829574010308,29.94794202154815,380.29109827293445,4.403125047683716,0.4037024974822998,17.920601993898707,-0.8419939324906792,45.072271061435224,800,0.030533886313633272,0.0019854412
4.168825387954712,18.62564253807068,800,0.283104594905081,4.335500568671209,-0.0038417352,65.9193105531381,0.43471187,2.2390382289886475,0.43467656,-1.0073185e-09,392,23.548230171203613,0.0005,8.99814510345459,0.23136591911315918,14.1499544336551,3.4500057697296143,9260.806805372238,0.0024523554067111208,2.2109169960021973,3.987846809292334,19.29110360145569,224.56254633812878,62880000,0.3219278231724107,459.14541604034684,5.7604396125016,27.793703652795173,390.77178000706624,4.168662071228027,0.40982937812805176,16.69273932285271,3.364998303658362,40.653646307429206,800,0.03162162537527401,0.0018480879
4.328033924102783,18.418431043624878,800,0.31249213170543766,42.08802296165726,-0.004472912,78.7481932513221,0.43433467,2.2048230171203613,0.43425292,-3.6358835e-10,393,23.46520709991455,0.0005,9.024011850357056,0.21852445602416992,15.891970283002887,3.32817006111145,9284.285267591476,0.0025649494275913594,2.145132064819336,3.9420642928217378,19.055946588516235,221.91819542445367,63040000,0.31429989361133104,458.66040779985536,5.645109333976722,30.707578000326265,386.131015828049,4.3278648853302,0.39690566062927246,18.413417732477544,-0.2594000081487626,48.01209305944347,800,0.030937869362301206,0.002069837
4.198258638381958,19.06924843788147,800,0.2918903841974916,77.15839971013136,-0.005091532,64.52142916403774,0.43391606,2.25026273727417,0.4338141,-3.0994413e-10,394,23.97538685798645,0.0005,9.806312799453735,0.19583487510681152,15.784875543889386,3.075655221939087,9308.275384187698,0.00257388489980965,2.212996244430542,3.826601759283406,19.693413972854614,215.6752871925168,63200000,0.32548132148733816,469.63363608766065,5.516026061448863,28.65431824475172,374.4160400551559,4.198060750961304,0.40508508682250977,17.117576079781262,-2.5776620343795096,48.09661826246948,800,0.028446194814755105,0.0011759645
4.322969436645508,18.436981678009033,800,0.32309926448715565,120.50703322240392,-0.004938788,77.37905117037401,0.43353838,2.192873239517212,0.43340063,-2.0265575e-10,395,23.479362726211548,0.0005,8.973814010620117,0.21736741065979004,16.84679518411898,3.4040780067443848,9331.769067287445,0.002620546519214989,2.160019636154175,3.9776188530671117,19.076184034347534,223.71839262565183,63360000,0.40787754533350934,467.95321400849184,5.799297886166572,31.758151847959226,389.60229320857513,4.322800397872925,0.39902400970458984,18.997585585789178,-2.329405879956926,36.67784302131597,800,0.030610083375606556,0.0015863797
4.308151721954346,18.400057554244995,800,0.30432059352740715,-37.094778741631686,-0.0029229384,74.99090442912203,0.433103,2.236863374710083,0.4331689,-1.0251998e-09,396,23.41460919380188,0.0005,8.984714031219482,0.2004532814025879,13.33186770759834,3.3069891929626465,9355.196791887283,0.0024991412675296,2.1988983154296875,4.042755723265109,19.017951488494873,227.32265942523736,63520000,0.34111224693368547,461.833456764768,5.842715529794277,29.906833733624453,396.3521183550505,4.307998180389404,0.3947148323059082,18.009562653028794,2.78485720138089,43.17586788587209,800,0.032385228647606706,0.0014682503
3.9602644443511963,18.650898933410645,800,0.3019972865325129,80.82668899732488,-0.00528567,71.60047863663571,0.43239188,2.27772855758667,0.43233594,-2.9802293e-11,397,23.31641960144043,0.0005,9.100139856338501,0.20561575889587402,15.682550340727342,3.3783206939697266,9378.527858495712,0.002578510336835009,2.181645154953003,3.9319533051023856,19.276565074920654,221.4554197929823,63680000,0.3275301669230846,466.6136501134751,5.657622176511447,29.65976647449471,385.02044151541065,3.9600963592529297,0.3976020812988281,17.783996418782266,2.0832460378609476,45.964622465693644,800,0.03062591925625038,0.0011659703
4.121238946914673,18.577101707458496,800,0.2777429639377371,66.4036329860013,-0.005328149,73.81030289489632,0.43163526,2.251509428024292,0.43165368,-3.5762793e-10,398,23.43090534210205,0.0005,9.047708511352539,0.2241370677947998,15.256554334939427,3.380159854888916,9401.972249984741,0.0024267245839388416,2.191970109939575,4.021940167450259,19.229531288146973,226.6108682142102,63840000,0.33885526285903167,471.2413574436295,5.770522826144318,27.267725622808776,394.3898229070521,4.121068716049194,0.4061126708984375,16.404454325392948,1.8074045748494436,43.32429967936836,800,0.03164616985536665,0.0007147036
4.258700370788574,17.918018579483032,800,0.3207677209470204,112.08188857667035,-0.004088254,80.7053739680352,0.4310383,2.261240005493164,0.43093,7.867815e-10,399,22.95268177986145,0.0005,8.987784385681152,0.21640419960021973,15.581580337797867,2.8263864517211914,9424.939965248108,0.0026329713715426764,2.1100971698760986,3.928304517688833,18.611132621765137,221.2926323188568,64000000,0.3593189765515653,467.9122344822199,5.627740484900787,31.523290344575106,384.55466201528134,4.2585296630859375,0.45091938972473145,18.820608607278576,2.3263979533541033,41.70937258071964,800,0.030182330432628135,0.0018137097
4.389190912246704,18.488957166671753,800,0.3136205721211821,11.419523121851194,-0.0055176136,72.97217787809417,0.43042624,2.1863064765930176,0.43036243,1.0877848e-09,400,23.625003576278687,0.0005,9.00078296661377,0.23670244216918945,14.933845146713576,3.362805128097534,9448.581132888794,0.002588177255055061,2.1634843349456787,3.9777928784336227,19.1521475315094,223.80270223317646,64160000,0.3658413822136821,460.5465749716325,5.732517350076346,30.82386340001848,389.674130316851,4.389030694961548,0.40280961990356445,18.49497460432322,-0.24570980157454464,45.889551698392225,800,0.03138915414624797,0.0015268887
4.279243469238281,17.782060384750366,800,0.32295085203048773,-4.0778636122553875,0.058499586,68.91621814921389,0.42987356,2.0880942344665527,0.4299552,2.5033964e-10,401,22.777244806289673,0.0005,8.274900436401367,0.20548748970031738,15.952050958766499,3.4191551208496094,9471.372114181519,0.002642424116190847,2.1603496074676514,3.9480478598834323,18.423656702041626,222.4798902923091,64320000,0.4008976162373865,469.3084749085967,5.618860642433466,31.748043176906364,386.6046112205627,4.279061555862427,0.41260218620300293,18.98122212438429,-2.2055454028221924,43.271011596518804,800,0.030806067979150406,0.029707853
4.254225969314575,18.112096786499023,800,0.31580178997103986,122.43332574103728,0.069752395,100.20379365726622,0.42925954,2.199087142944336,0.42931,1.6570093e-09,402,23.107973098754883,0.0005,8.704786777496338,0.21775245666503906,18.50720326806932,3.369378089904785,9494.494624853134,0.002718815040456203,2.1180596351623535,4.017968395484164,18.768778085708618,225.9867337162384,64480000,0.3423406580935558,466.60905156586034,5.8119915526263455,31.04163037796594,393.7772949447938,4.254061937332153,0.4144120216369629,18.64501718216179,3.4497334268698245,40.492970796608006,800,0.031587013288971746,0.048494853
4.344418525695801,18.56271529197693,800,0.33972601312959816,80.44095289630641,0.076237336,104.95574302035581,0.42861015,2.266291856765747,0.42850953,-2.3245819e-10,403,23.640516757965088,0.0005,8.983629703521729,0.21389198303222656,21.031831140329913,3.4373273849487305,9518.149841070175,0.0028222369204762817,2.1639721393585205,3.977332580140818,19.209738969802856,223.67509570986658,64640000,0.3670256639475161,461.65645439432893,5.813978616062855,33.40585353131815,389.51888622084067,4.344253063201904,0.41039562225341797,19.950201122460197,-1.2898593098940605,38.27538712752953,800,0.030649609072570815,0.032487176
4.40839695930481,18.345581769943237,800,0.3392400803197222,95.06624914955349,0.025624089,95.90681055768749,0.42788398,2.1677467823028564,0.42789924,-7.390977e-10,404,23.51643466949463,0.0005,8.96969723701477,0.2336132526397705,23.68707718520234,3.307352066040039,9541.68499326706,0.0029428368789285626,2.1513655185699463,3.9266365772924963,19.02498769760132,220.8988417704251,64800000,0.3651171781196643,467.5840426684099,5.7316279112096025,33.36155017751968,384.6324037872531,4.408236265182495,0.42148447036743164,19.936817709505252,-3.0346006242676586,42.84881921950785,800,0.030657230064506127,0.008664915
4.303691625595093,18.345269203186035,800,0.3040768563154793,9.52467022251399,0.013712705,73.64634362287016,0.42728072,2.1772196292877197,0.42722923,-2.7298928e-09,405,23.39591073989868,0.0005,8.935364961624146,0.22751665115356445,18.509233763658415,3.3951573371887207,9565.094252824783,0.0026386088034597425,2.122795820236206,4.0026062109306615,19.00815176963806,225.2212670790551,64960000,0.3498037458848403,463.0193465328103,5.836061823208533,29.877269401435793,392.22845243295444,4.303536415100098,0.41319966316223145,17.93132790565884,0.7152167418573474,39.3444240075741,800,0.03094149186822658,0.0064806407
4.11560583114624,18.3571994304657,800,0.3218189280499287,72.87664083619354,0.010979627,82.895649349261,0.42676002,2.216869592666626,0.4268385,-2.2053712e-10,406,23.187251806259155,0.0005,8.921566486358643,0.20373249053955078,21.11157864908433,3.310567617416382,9588.2941467762,0.002764800239120196,2.1681292057037354,4.01214872063902,18.98898410797119,225.81091387299443,65120000,0.3809194950846521,471.4695962649814,5.780052040936116,31.643253152990447,393.361436769136,4.115441799163818,0.4049103260040283,18.989523271280756,-2.548619837546575,42.990313442929015,800,0.031296594926115466,0.0054543586
4.216038227081299,18.374655961990356,800,0.2630343895521105,9.103981404269721,0.11652948,77.8364933248426,0.42619583,2.2692747116088867,0.42631802,-2.0265581e-10,407,23.353901386260986,0.0005,9.163252353668213,0.2444453239440918,21.599239862156683,3.129659652709961,9611.66269493103,0.0026872476304327492,2.1039955615997314,3.8765109333711485,19.046196937561035,218.0723990454388,65280000,0.3013412848237991,477.251181039517,5.69218946039084,25.80121468214431,379.8053759707982,4.215854644775391,0.4044818878173828,15.445141661472965,-1.8897434889021,44.058846411438644,800,0.029561403208128795,0.044161934
4.352673053741455,18.482455015182495,800,0.26639192996155664,22.696309962519827,0.0807533,83.80885074562673,0.42557746,2.2290000915527344,0.4255833,-1.5005469e-09,408,23.554709911346436,0.0005,8.989447832107544,0.2206861972808838,20.57995956714536,3.4063756465911865,9635.232194423676,0.0026586101933250787,2.1503589153289795,3.869658006230354,19.13073444366455,218.18076677714396,65440000,0.28403999401886687,463.8009798838163,5.585047434798951,26.130113353190403,378.8345684041422,4.352506875991821,0.4047577381134033,15.633073518017211,-2.78802017566744,44.888613002189665,800,0.02955473350069816,0.05796038
4.397354364395142,18.301663875579834,800,0.35000729369410194,114.08200141971209,0.040880207,75.35170981661483,0.4249539,2.196047067642212,0.424957,3.0100353e-10,409,23.4318790435791,0.0005,8.950826168060303,0.20404052734375,19.02629280442229,3.1475989818573,9658.677990674973,0.002794531938111588,2.2007153034210205,4.04321973115087,18.947206735610962,227.71440835915936,65600000,0.3978256142877805,465.7211476289219,5.8163579729236154,34.43849295075091,396.2830157186629,4.397168397903442,0.41791510581970215,20.64236096150199,-1.4520685160884015,40.50044255737318,800,0.032322126048336196,0.009114207
4.277094602584839,19.107505798339844,800,0.2765464061548778,107.48395788396533,0.013562007,85.52868950866646,0.4244684,2.1746857166290283,0.42460957,-3.1590475e-10,410,24.131053686141968,0.0005,9.688746929168701,0.23385143280029297,17.98375341655386,3.3911995887756348,9682.824096918106,0.0026110790474716135,2.1635639667510986,3.999199344882112,19.772215843200684,225.0401169193536,65760000,0.26719205645486716,462.26239037511596,5.826309977462853,27.13967949845095,391.7392664807418,4.27692723274231,0.4086616039276123,16.311557608593347,-0.6106307318605201,43.494467029476986,800,0.03150684612952313,0.0068957717
4.1014404296875,18.721742153167725,800,0.29989359813156036,-13.24291736444387,0.008333281,92.30673852208584,0.4239815,2.274843215942383,0.4239035,9.596348e-10,411,23.563389539718628,0.0005,9.08683466911316,0.21782398223876953,18.73528271442388,3.4541995525360107,9706.401452302933,0.0027489646724412706,2.156646728515625,3.9527300255636773,19.373504877090454,222.5592707551596,65920000,0.3417297245086905,461.8712364667565,5.77130378926935,29.45013484231952,387.04031421179457,4.101279258728027,0.4103238582611084,17.584752056168682,-0.3652229240625999,39.891139986807026,800,0.030268148669489486,0.0050245468
4.381998777389526,17.772648811340332,800,0.3321715703199222,118.70178882251686,-0.00010446411,70.84663599385695,0.423582,2.17789888381958,0.42351753,1.168251e-09,412,22.878418684005737,0.0005,8.635082960128784,0.21168255805969238,17.954157105832135,3.095163583755493,9729.293293714523,0.00270924024460072,2.1520915031433105,4.042756984440698,18.418816089630127,227.48107285006637,66080000,0.36476164007096906,467.470753726189,5.852014129430667,32.65813857869424,396.005681849244,4.381834030151367,0.41124677658081055,19.609688321394092,-0.781440907654896,38.82287393309382,800,0.031917653823428524,0.0021577172
4.2738282680511475,18.38404107093811,800,0.2871506404498432,26.73886775738951,-0.0035794775,75.27460599835547,0.42315343,2.194108486175537,0.42330277,3.814697e-10,413,23.420976161956787,0.0005,8.955329656600952,0.22619009017944336,17.72549426465408,3.3469557762145996,9752.728110313416,0.0026598445011712887,2.1584606170654297,4.01161312421402,19.060473918914795,225.85386790597278,66240000,0.34685309100841943,467.3291821061023,5.760946282692937,28.188154001367383,392.88003219456,4.273658752441406,0.4263770580291748,16.869016501047735,-2.267668071926116,43.45429986008603,800,0.031244281376952662,0.0019756085
4.290548801422119,17.933310508728027,800,0.3121980907178179,177.5710192475756,-0.0004789869,75.02015157151475,0.4227735,2.231158971786499,0.42281285,1.6719103e-09,414,22.982916116714478,0.0005,9.026232957839966,0.2278275489807129,18.310418093034354,2.7934818267822266,9775.726966142654,0.0026854937613882955,2.0937998294830322,4.059282241753699,18.610283851623535,228.01221836749224,66400000,0.38519053726857694,465.78535272238906,5.90856008411418,30.678365645818793,397.76468194017167,4.290386915206909,0.42583751678466797,18.39259069501273,-1.516089656581531,35.533475445568484,800,0.03200194228487606,0.0038203555
4.443569660186768,18.573768615722656,800,0.33092871282598657,31.41628711630555,0.04202766,79.50141878500969,0.42250314,2.2850072383880615,0.4224964,-5.215407e-10,415,23.76671075820923,0.0005,9.002133846282959,0.23869872093200684,17.77494775992366,3.405198812484741,9799.50780749321,0.0027200191587331214,2.1553802490234375,4.068122503868234,19.2398202419281,228.69611158991168,66560000,0.387201767671086,467.0603119219898,5.884385332057534,32.53860767085227,398.531275548811,4.443399906158447,0.40489983558654785,19.51015811375511,-0.7701049632894255,41.88839960413094,800,0.03254350128126411,0.02101125
4.24365234375,18.357199668884277,800,0.3554756255185982,183.6660328050439,0.016316606,76.71610232011524,0.42221856,2.2222046852111816,0.4220878,1.2516976e-09,416,23.362738370895386,0.0005,9.049393653869629,0.24197745323181152,17.93094219250486,3.1612708568573,9822.884842634201,0.002777349298904567,2.1455130577087402,4.135986288910034,19.033412218093872,232.2308611061982,66720000,0.3739726646285378,465.0131435388381,5.993695207871944,34.98081363573208,405.3718226342593,4.2434844970703125,0.4104499816894531,20.950603181537044,-3.2227703426071397,33.02389381725563,800,0.033385593458511234,0.0023905758
4.087640762329102,18.599377393722534,800,0.3928662857743486,63.19387938060047,0.012060104,82.8786584550708,0.4218828,2.2516627311706543,0.42189974,-4.0531162e-10,417,23.42328715324402,0.0005,9.082744359970093,0.21681642532348633,21.30316182034707,3.363429069519043,9846.322117567062,0.0030234242514703847,2.1667492389678955,4.098144424214062,19.244832754135132,230.37050882532532,66880000,0.42697719371417686,464.88515261611496,5.919097980293779,38.69438472796125,401.6981330829474,4.087466716766357,0.40593576431274414,23.14163177156365,-4.464200053842105,41.58174489208004,800,0.03376432896413769,0.004016593
4.1228485107421875,18.628538370132446,800,0.3495317684322019,133.17242742691985,0.02842597,86.66503704347534,0.42127874,2.233790874481201,0.42126945,3.6656855e-10,418,23.474766731262207,0.0005,9.15222716331482,0.2139134407043457,21.019926771637348,3.4042437076568604,9869.811764717102,0.002881632929444907,2.12042498588562,4.008131904352939,19.26639723777771,225.62944022383593,67040000,0.40974940159075,465.9845666873997,5.764878695268642,34.382279607274256,392.47339239284554,4.122702598571777,0.40073132514953613,20.574866723642067,-0.05573646118592057,40.608252278371026,800,0.032119296702327854,0.006882032
4.413084983825684,18.59981346130371,800,0.33811775888883383,44.2639125555626,0.001143001,73.7735443856621,0.42067835,2.2176764011383057,0.42082673,-7.271768e-10,419,23.76185941696167,0.0005,9.092727422714233,0.23247432708740234,18.712357238218353,3.413863182067871,9893.58795261383,0.002762991057332255,2.184420108795166,4.009512711521621,19.261339902877808,225.66249933352455,67200000,0.3435185799871741,464.5477674729057,5.709256048236779,33.24559208628491,392.5268477705252,4.412946939468384,0.4062972068786621,19.880462053311447,-0.6991174728276635,44.52800718047443,800,0.0324306385303691,0.003406383
4.423457384109497,18.550978183746338,800,0.3583879263283345,184.31747615519612,0.019692166,82.86568295549112,0.42015818,2.1836936473846436,0.42020118,2.717972e-09,420,23.714818716049194,0.0005,9.092438697814941,0.23122406005859375,19.3596392604103,3.419296979904175,9917.316915750504,0.002852914814056737,2.1676974296569824,4.053368981867142,19.213348388671875,227.77844900641176,67360000,0.38825593162035177,461.7622143081455,5.848886372781427,35.261362887775476,396.87610073833895,4.42330265045166,0.4075338840484619,21.09354710729842,-0.47865625196099193,40.05304948926828,800,0.0336055086663527,0.010790639
4.292365074157715,18.357323169708252,800,0.3424902330256163,84.54284591739359,0.0074846093,105.59727924481068,0.41949722,2.2068240642547607,0.41963068,-1.4305115e-10,421,23.430166006088257,0.0005,9.012793064117432,0.24136114120483398,26.724591887913718,3.2452306747436523,9940.76272034645,0.0031671331129870133,2.135117530822754,3.999526298133705,19.056134939193726,224.89692260669727,67520000,0.39464028960615977,480.22584919623876,5.807158787821818,33.67701577832379,391.6165787093008,4.292208194732666,0.43340110778808594,20.105774625168724,-3.759109069740329,42.95545611378756,800,0.032685423212109745,0.004009506
4.194481372833252,17.769073247909546,800,0.3619249798907404,52.37762112519849,0.0063336054,99.05949738126867,0.4188099,2.160452127456665,0.4186845,-8.702278e-10,422,22.717790365219116,0.0005,8.400429725646973,0.22822904586791992,24.936772526802045,3.3280227184295654,9963.492841005325,0.003100004342026075,2.1152124404907227,4.049410577033021,18.43620753288269,227.53879296905637,67680000,0.4074192143398814,468.728257634686,5.853075065456586,35.6095043419362,396.5711210376657,4.19427490234375,0.4153320789337158,21.278860482144704,-4.861715438943593,42.66172740918218,800,0.03321098526574018,0.003186026
4.244722604751587,18.442288160324097,800,0.39647854153370765,-40.91433749798283,0.040803783,77.41961177860318,0.4180708,2.225398540496826,0.4180718,9.506942e-10,423,23.404618501663208,0.0005,8.927677154541016,0.2127399444580078,21.184230580907105,3.4270682334899902,9986.913048028946,0.0030197338719073832,2.1424176692962646,4.0277587295835655,19.075258016586304,226.4156333280942,67840000,0.5027721599711412,475.2357935288239,5.766229841078776,39.0373305229203,394.26471476253823,4.244569540023804,0.3974592685699463,23.294576953654026,-2.6180395976556055,49.22385725351998,800,0.03361606397164465,0.021458603
4.2698585987091064,18.01721692085266,800,0.3093591185938169,-22.900947388053844,0.1303229,75.97170241761944,0.41727158,2.1834044456481934,0.41720605,-1.3232231e-09,424,23.029637575149536,0.0005,8.899762392044067,0.20192265510559082,17.006372194232316,3.0479817390441895,10009.957624673843,0.0026335349261996806,2.1144790649414062,3.990837630985932,18.67194128036499,224.43799475512185,68000000,0.3238205814676751,467.46362756789813,5.757057081474104,30.392934087797798,390.5762162172018,4.269684791564941,0.42920494079589844,18.147145142236155,-4.004958959101601,46.35768434335805,800,0.032222676507588255,0.07924341
4.2838661670684814,18.51817011833191,800,0.31784904643874634,32.66272154084944,0.091675505,113.26255813135612,0.41619822,2.211458206176758,0.4162576,1.1205674e-09,425,23.54433298110962,0.0005,9.002689123153687,0.2199115753173828,23.665508987957153,3.4402945041656494,10033.51577091217,0.0030415609479604974,2.1638917922973633,3.9952438407481017,19.17818260192871,224.49292150862078,68160000,0.37119613629897313,463.09461600386055,5.788849027458471,31.231495514321306,391.3114930935783,4.283709764480591,0.41618871688842773,18.665785423478404,-1.3135304652472621,46.60608028783615,800,0.03280235717041332,0.053856574
4.0619871616363525,19.052642345428467,800,0.3305987703309057,124.67705473970938,0.12052309,72.05907972427944,0.4153419,2.2444851398468018,0.41544315,-2.443791e-10,426,23.861757278442383,0.0005,9.615365028381348,0.20782256126403809,17.31719360936077,3.306580066680908,10057.39118885994,0.002729199298798711,2.172363758087158,4.056482866843623,19.71619749069214,227.87832898324464,68320000,0.40477976463022586,467.11252175186763,5.913916856197057,32.50933114668974,397.3638754973472,4.0618274211883545,0.4310588836669922,19.46033738969762,-2.71919704857983,38.422956127107604,800,0.0332581842787739,0.06487515
4.384653329849243,17.055118560791016,800,0.31234973449920617,-17.44042469850653,0.07965229,77.50266174179727,0.41478923,2.1207613945007324,0.41472024,-1.6272068e-09,427,22.15441107749939,0.0005,8.007962703704834,0.19710183143615723,15.89903560790462,3.0727622509002686,10079.55981040001,0.0026894453203563464,2.148991823196411,3.9822421903277014,17.680676698684692,224.32355602521915,68480000,0.3648125198010897,462.11127794544336,5.695743630631434,30.683816233203725,389.50968348014453,4.384479522705078,0.4053635597229004,18.34731579469673,2.505307862442401,44.391160384036446,800,0.03312080157433844,0.02891538
4.072950839996338,17.92540192604065,800,0.3371649829715144,-14.948565209119169,0.06291702,74.63462920671112,0.4144605,2.296384334564209,0.41462123,1.4454127e-09,428,22.789860725402832,0.0005,8.914200782775879,0.22240185737609863,15.335143999595703,2.8530540466308594,10102.363226413727,0.002704097025652366,2.1070263385772705,3.968890662417643,18.629128217697144,223.46760378679244,68640000,0.41411549886219035,471.82990715815424,5.623576345180893,33.1411900677797,388.0861689803771,4.072689533233643,0.4571235179901123,19.76083121839221,3.313510632903175,49.429488383317455,800,0.03393396811993022,0.02268794
4.117214202880859,18.435206651687622,800,0.32246133280852035,13.663599783500763,0.050463006,81.75300314320606,0.41412413,2.200223684310913,0.4141695,3.516675e-10,429,23.310224771499634,0.0005,8.982008218765259,0.23720169067382812,18.04708896817678,3.4378573894500732,10125.68782544136,0.0029055656333097984,2.1290719509124756,3.93117821931535,19.108543872833252,221.6337329701239,68800000,0.3458343678173684,462.7441066258823,5.5236231925202,31.685815397017922,384.36646100409996,4.117043495178223,0.41315436363220215,18.913448440275744,-3.0693388127639247,56.41683104221804,800,0.03402747269929918,0.014131899
4.288568019866943,18.28129768371582,800,0.33810211784392813,17.600615116754042,0.041428864,82.44624088074261,0.41395906,2.2037835121154785,0.41381517,1.0728838e-09,430,23.36116075515747,0.0005,8.876354694366455,0.22910714149475098,18.301893996309072,3.333341598510742,10149.063582897186,0.0029432732147049345,2.1916069984436035,3.9313481916427198,18.985390663146973,221.68118560319323,68960000,0.3481775483995343,459.6312601336997,5.440686210644337,33.2404466890069,384.34844882987255,4.288403034210205,0.44962549209594727,19.88571145277888,3.36467341165336,62.57400339520733,800,0.03563104484013229,0.007582118
4.2871787548065186,18.37958598136902,800,0.33078258544659433,11.876425901301518,0.031216769,65.95717522033637,0.41391936,2.1456217765808105,0.41399089,1.0281801e-09,431,23.381548166275024,0.0005,8.978023052215576,0.20982933044433594,14.01779383221757,3.397726058959961,10172.45756649971,0.002676569234831365,2.1766133308410645,3.967034628602131,19.008460760116577,223.33896154335574,69120000,0.32070415172187183,459.87944149322004,5.576850561181813,32.51949042901451,388.0849059486738,4.286999464035034,0.39674901962280273,19.511025836036648,8.457864213122576,61.091777190570255,800,0.035965526585584634,0.0059551448
4.2408201694488525,18.38698387145996,800,0.3290354456272033,5.647292124980833,0.036568362,63.67572379570764,0.41386363,2.2111172676086426,0.41382334,-1.1920909e-11,432,23.36875605583191,0.0005,9.00780963897705,0.2251598834991455,15.545979755711318,3.234069347381592,10195.841613054276,0.0027317114628019517,2.170621156692505,3.947758671657589,19.045010805130005,222.48748483035266,69280000,0.3604004440331334,456.2792965336095,5.446663168895259,32.34203944753359,385.87512935662426,4.240652084350586,0.40928077697753906,19.38336678236067,4.020145546166587,58.40913461918551,800,0.03544005722375789,0.010642933
4.209667205810547,18.291563034057617,800,0.3732361226239336,4.096430039293616,0.015328133,84.60257195522651,0.4137203,2.1989693641662598,0.41367805,6.1988825e-10,433,23.227986574172974,0.0005,8.747855424880981,0.21927142143249512,18.287033346813036,3.378793954849243,10219.082555294037,0.0029494673559240328,2.1665852069854736,3.9161433587335153,18.93285059928894,221.0279092892306,69440000,0.3979603869330983,461.92164043172016,5.374596437059458,36.73087962594402,382.8179419242242,4.209495544433594,0.3992176055908203,21.933652343585717,0.39836887808695864,66.09795775913895,800,0.03629562846872701,0.0059688413
4.357861757278442,17.966375827789307,800,0.34928523300550507,22.795400549884473,0.03649287,92.10751989705108,0.4136677,2.1717422008514404,0.41360888,1.579523e-09,434,23.05484414100647,0.0005,8.56142258644104,0.21982669830322266,17.035526599530893,3.429413318634033,10242.149716854095,0.002884142864318877,2.1252851486206055,3.8651280278716804,18.611567735671997,217.66919589638152,69600000,0.4035749730896104,456.442645357159,5.35120942355642,34.34239628164907,377.2923552843013,4.357692003250122,0.4023571014404297,20.486010609075702,3.708262094418601,65.55542677735781,800,0.03384968851431978,0.011342624
4.113201856613159,18.254307985305786,800,0.3858206136219048,0.9492655608813978,0.027331036,74.65585309053557,0.4137664,2.2664988040924072,0.4137116,1.2934207e-09,435,23.109054565429688,0.0005,9.0946204662323,0.22328710556030273,19.148250680334474,3.077171802520752,10265.273808002472,0.003046817665934123,2.1100027561187744,3.9058167505677672,18.91313409805298,220.13825810569352,69760000,0.45040901555613666,463.0302616426819,5.318936144733313,37.980111230102246,381.73034824643264,4.113033056259155,0.41188836097717285,22.677486772258536,0.900982019542005,69.73678257951312,800,0.03671593934205528,0.010263306
4.40192723274231,18.14151930809021,800,0.3636596698271346,-13.701860263019718,0.014781609,73.27311978902932,0.41361687,2.2328238487243652,0.4135673,-6.377697e-10,436,23.293372631072998,0.0005,9.085793495178223,0.2336893081665039,20.410303456437696,2.9543488025665283,10288.582208395004,0.0030691433220798193,2.1541502475738525,3.8947109966529023,18.80309247970581,219.4012518940743,69920000,0.3725643069535829,462.32513409990077,5.360619365560403,35.781605312014,380.633785092006,4.401760816574097,0.4031989574432373,21.410570829288975,3.316588582337653,72.69085906017513,800,0.03727658576706048,0.0063184397
4.070080280303955,18.607532739639282,800,0.33095757853198565,-8.113141493946383,0.028760249,72.25024638211465,0.41340932,2.244033098220825,0.4133746,-1.8298627e-09,437,23.465893030166626,0.0005,9.041372776031494,0.2514064311981201,15.265690441553858,3.4090452194213867,10312.06255698204,0.002732019374705121,2.1586194038391113,3.929517601001135,19.308992862701416,221.6992740928928,70080000,0.3360458481883964,459.40320358917,5.290116245058917,32.52613536594003,383.89768257072353,4.06990385055542,0.42659974098205566,19.458507781811587,7.484134950385036,67.26642344764497,800,0.03651756926275632,0.014629195
3.950981378555298,18.42397952079773,800,0.3395558135676663,2.833930137853902,0.010860668,92.6663881669459,0.4130999,2.170060157775879,0.41298896,-1.6987324e-09,438,23.090777158737183,0.0005,8.916852951049805,0.2069253921508789,17.679421476519003,3.3798513412475586,10335.167131185532,0.0028566003601895075,2.197218418121338,3.9601163919356104,19.063779830932617,222.83911726199298,70240000,0.36174074787278876,463.47803739657525,5.558065232138339,33.380813066498476,387.1975016712515,3.950812816619873,0.41106343269348145,20.00976733496399,2.711853471098991,63.58297313146247,800,0.0368674819595813,0.005384556
4.0278120040893555,18.06872820854187,800,0.4275237423599817,-19.90027509579459,-0.0015788994,86.60041065037333,0.41288632,2.288126230239868,0.4128164,2.3841863e-11,439,22.81079077720642,0.0005,9.058238506317139,0.20378923416137695,15.538743328653696,2.8949599266052246,10357.991723775864,0.003026357024799608,2.106447696685791,3.852445982447083,18.695542335510254,217.104786236152,70400000,0.4604350416773383,464.0935123689685,5.231400212397762,42.10654633595619,376.10782770196835,4.027644157409668,0.40074872970581055,25.10195922198328,3.8715875368506953,76.99414882987142,800,0.03704389126583771,0.0022593993
4.042402744293213,18.02466654777527,800,0.2941106615488789,-29.35951559579805,-0.004621472,70.12286200957062,0.412693,2.2097246646881104,0.41269356,-7.629395e-10,440,22.825066328048706,0.0005,8.975377321243286,0.23214960098266602,14.90389170497617,2.9852004051208496,10380.83212351799,0.0026015137107809794,2.1688966751098633,4.057400395808574,18.696223735809326,228.18389813653215,70560000,0.2880157387195998,457.4765579934787,5.6311021121121065,28.8733433322546,397.2098205760383,4.042222261428833,0.4173159599304199,17.39196609527471,-0.6550562700105933,60.616524563107255,800,0.037824907101790164,0.0016842161
4.190751791000366,17.89233708381653,800,0.3986058621133059,4.022732936091242,0.003805337,83.58744772660653,0.4125087,2.1877355575561523,0.41268077,1.0728833e-10,441,22.820581674575806,0.0005,8.810452699661255,0.21137070655822754,16.28125128730747,2.9720544815063477,10403.666178226471,0.0029404188053414855,2.1638855934143066,3.960084729579392,18.548461198806763,222.92646138298107,70720000,0.42012870995468726,463.00904824878245,5.4424056802307375,39.237485345019685,386.96428082668774,4.190585374832153,0.42263031005859375,23.454188196746795,4.281108679510041,65.61473559473235,800,0.037438031195728305,0.0033153563
4.391509056091309,18.396793127059937,800,0.3715533477525567,-22.74948850623324,0.003277921,78.07136361886346,0.41215655,2.1840672492980957,0.41223195,-5.275011e-10,442,23.534183979034424,0.0005,9.389721155166626,0.21418190002441406,18.131311989914664,2.946218252182007,10427.214423418045,0.002968591622760226,2.1793055534362793,3.8946959144529028,19.055374145507812,219.38512251186071,70880000,0.4569299064065474,464.860988730903,5.333605562273221,36.551697242319044,380.4222991749251,4.391347646713257,0.4207744598388672,21.834151777086223,0.3587084473025037,75.1142178687823,800,0.03748335545281181,0.0036232509
4.322606325149536,17.742473602294922,800,0.3482311642253179,-18.860469711921283,0.003037475,87.84842975908862,0.4117337,2.2230799198150635,0.41178653,2.0503998e-09,443,22.814858436584473,0.0005,8.616264581680298,0.23123788833618164,20.7518185910376,3.001729965209961,10450.043424844742,0.003086608189499159,2.180637836456299,3.945418227458703,18.39884305000305,221.8876324471279,71040000,0.43514750829132054,468.6442084859755,5.534408335393903,34.23905836558748,385.50722183421107,4.3224403858184814,0.4015049934387207,20.45599369940483,0.6719178193963613,71.84113365194249,800,0.037080754195504204,0.0050021526
4.368017673492432,18.266989946365356,800,0.3879025062284952,-7.207278963636558,0.15485732,98.6309549511244,0.4113959,2.244466543197632,0.41153136,1.639128e-10,444,23.37407612800598,0.0005,8.995804786682129,0.23050284385681152,20.26180659127372,3.1410560607910156,10473.432641744614,0.0031958738670075527,2.193918228149414,3.972590682846832,18.91986322402954,223.3573202968971,71200000,0.42628509324121466,460.7826794948535,5.485207526442297,38.174421731264076,388.1763721174614,4.367846727371216,0.39916324615478516,22.8536305654249,3.9190390137330207,67.70081638184233,800,0.0372879544343176,0.46746364
4.027647018432617,17.903957843780518,800,0.2598296494911413,28.763972180255102,0.016141277,51.74338603107033,0.4106824,2.2514803409576416,0.41084144,-7.0035466e-10,445,22.669905185699463,0.0005,8.95260214805603,0.227569580078125,11.337952544002547,2.8192741870880127,10496.11578965187,0.0024883940010466676,2.1612062454223633,4.089307952852199,18.556477785110474,229.78086061343095,71360000,0.3035594888915254,470.4874989438766,5.84207041189206,25.47308044053744,400.3588656415512,4.027477502822876,0.40160393714904785,15.360013033887,4.858092587363288,42.61171621727775,800,0.036855533186631026,0.0071383417
4.038825035095215,16.881473541259766,800,0.3289565311748608,12.364239666038094,0.0034955,74.20442318539844,0.4098534,2.1548261642456055,0.40978375,7.748605e-10,446,21.638811349868774,0.0005,8.158121824264526,0.20969247817993164,17.23913816069477,2.762284278869629,10517.76818060875,0.003014857595931225,2.1268715858459473,3.932514321798653,17.51240563392639,221.55250521940616,71520000,0.3366069670264846,457.28264812326864,5.38886653764554,32.31195965833,384.19987267693085,4.038656949996948,0.3984341621398926,19.258371210515648,1.8220209407907495,57.787460502882894,800,0.03404064930159444,0.0042525944
4.266463994979858,18.20089840888977,800,0.25201732551267675,1.7033740495613423,-0.0019272564,58.999827667055776,0.4091008,2.2176101207733154,0.40907347,-3.010035e-10,447,23.206469535827637,0.0005,8.867769718170166,0.21758270263671875,14.42021359368902,3.240499258041382,10540.990323066711,0.0026056832852187294,2.158790349960327,4.061694810119693,18.849958896636963,228.04959505099745,71680000,0.2585702110082868,468.57282027490015,5.8139362571848086,24.689262525295344,397.5587122268544,4.266295433044434,0.4074392318725586,14.844725699658648,-1.3462725587723157,48.441761106153876,800,0.03550691242435487,0.0017208863
4.386518478393555,18.467974185943604,800,0.32406770758477244,89.50097688699782,-0.0036416724,68.89359936351808,0.40851453,2.2745630741119385,0.4083267,-1.2367964e-09,448,23.61061143875122,0.0005,8.879769563674927,0.21435236930847168,15.323305758824894,3.4364631175994873,10564.615406513214,0.002884833014989085,2.15470027923584,4.083081625924442,19.132440328598022,229.12950394007152,71840000,0.36138835905194694,474.00012457617794,5.838762404957967,31.839260978624825,399.4218183866778,4.386333703994751,0.4252471923828125,19.07836980192095,5.32970100999994,43.0134741662585,800,0.035802521287528255,0.0011428691
4.253538370132446,18.30365800857544,800,0.2776605481132166,-16.654431297762933,-0.0035729713,66.71469022121948,0.40804744,2.201730251312256,0.40802103,-3.6954878e-10,449,23.289031267166138,0.0005,8.808472633361816,0.21851658821105957,14.89298590873019,3.445817470550537,10587.92098402977,0.0026560647262373702,2.1638073921203613,4.019328963103623,18.941099405288696,225.96621205545824,72000000,0.2969756830290803,466.8625557693816,5.696610348920956,27.23059660338979,393.13014848124965,4.253375053405762,0.39644718170166016,16.38760756008138,1.8110719882883843,59.024702720458116,800,0.03535344068426397,0.0014352619
4.39950156211853,18.54069685935974,800,0.27135855985384905,17.642210720665986,-0.004712085,67.93821220827664,0.4075395,2.262052059173584,0.40755317,-5.6028365e-10,450,23.696640968322754,0.0005,9.055598020553589,0.22342777252197266,14.020061884121318,3.328946590423584,10611.63280749321,0.0027365724904913112,2.181187391281128,4.007445723422316,19.209863901138306,225.43020951864506,72160000,0.30678704174586807,463.426044073568,5.583460252596598,26.601996575430814,391.75934563283505,4.39932107925415,0.42122745513916016,15.973849384024271,3.5993462783533907,55.40496858722456,800,0.034579359891447066,0.0012527274
4.339599609375,18.45908522605896,800,0.29528318727040365,15.239065464749006,-0.005451001,79.94024019781855,0.40704086,2.186830520629883,0.40699863,7.5101864e-10,451,23.521482229232788,0.0005,9.02798080444336,0.2086927890777588,15.436432159091677,3.3806557655334473,10635.166653633118,0.0027951743820314617,2.141937732696533,4.073470901253282,19.093944311141968,228.85279001972944,72320000,0.32712660925361947,471.2018812348514,5.771535254052735,28.988906478494155,398.6910031720431,4.33943772315979,0.40354251861572266,17.435347759343557,2.001291048819472,53.822373056391065,800,0.03662462999308142,0.0014691803
4.0941853523254395,18.345868587493896,800,0.27377871300997547,25.33089023740113,-0.0053361077,69.91962521673236,0.4065706,2.1870784759521484,0.40656784,3.7848952e-10,452,23.184998273849487,0.0005,8.924833536148071,0.23897886276245117,13.549793620184664,3.368540048599243,10658.364972829819,0.0026496668294626884,2.198798418045044,4.053733754820666,19.005641222000122,227.68660002340542,72480000,0.30013894289852916,462.7047279327414,5.745474658197222,26.838570299596455,396.4211515515766,4.094028949737549,0.39809465408325195,16.12734427165573,1.4422227713348055,50.105848732482215,800,0.03520100026084208,0.0012278615
4.165186643600464,17.39798140525818,800,0.3207079649747653,-16.24529703618541,0.005320891,63.07180504967308,0.4060914,2.1957361698150635,0.40613675,1.0728836e-10,453,22.29220724105835,0.0005,8.564743041992188,0.20595884323120117,14.156966485438263,2.834455966949463,10680.670366048813,0.0028341811292479555,2.0977256298065186,4.014389731313029,18.039982557296753,225.3108629413005,72640000,0.32996926133748467,462.9065099106233,5.805230643333462,31.496701501648204,392.3901411397738,4.165020942687988,0.4136319160461426,18.84751487110565,1.4509065218979573,49.93624358994166,800,0.035124830034194206,0.004265917
4.2565131187438965,18.0933039188385,800,0.3245007165689891,87.11418719995825,-0.00023005,67.48049320866866,0.40567717,2.2124698162078857,0.40562648,-2.077222e-09,454,23.069885730743408,0.0005,8.92158317565918,0.2087233066558838,15.72669382109496,3.167790651321411,10703.754498720169,0.0028482649617721156,2.107226848602295,4.093443738103159,18.726922035217285,229.7704985249598,72800000,0.36701380787426663,473.56311941581197,5.917900068737985,31.880900976941458,400.4303878982201,4.256313323974609,0.4022102355957031,19.098624309802435,-4.80931258264604,39.133330235691126,800,0.03611657382337816,0.004093687
4.192920923233032,18.532044887542725,800,0.3112370447497282,90.52792662013108,0.0003865713,63.45709958222125,0.4053284,2.2697412967681885,0.405232,-3.0100344e-10,455,23.449461460113525,0.0005,9.072665929794312,0.22004985809326172,12.662038514839734,3.2970833778381348,10727.218561887741,0.0027758606064513234,2.1673645973205566,4.082373828806017,19.175573110580444,229.05421110181152,72960000,0.340688715286001,462.31197675717857,5.845526096841743,30.55579196061959,399.1399933011478,4.192758798599243,0.4010021686553955,18.311241651643858,4.278416575742538,41.15373083795255,800,0.035162375277025766,0.0032641501
4.330204486846924,17.547703981399536,800,0.27775714701044174,6.681349014707502,0.007871289,57.732340039314906,0.4049619,2.1720244884490967,0.40495148,1.1205674e-09,456,22.59683132171631,0.0005,8.639956951141357,0.21085786819458008,13.505015068156418,2.8391919136047363,10749.827460289001,0.00263140046033967,2.1436164379119873,4.055534006111132,18.18067479133606,227.96096145921726,73120000,0.31064903630724355,460.0551823585123,5.680914366084762,27.24348519993428,396.75539437485094,4.330056428909302,0.39827537536621094,16.364955255005967,-0.785490304070324,50.02045297440088,800,0.035452536630133286,0.0050635114
4.050956964492798,18.486395835876465,800,0.3167531751242404,-8.910206216767829,0.0047187335,72.50659927704957,0.40463564,2.2607815265655518,0.40458122,-4.053115e-10,457,23.260030031204224,0.0005,9.037539958953857,0.20656204223632812,14.488235083795203,3.320345878601074,10773.101288080215,0.002745782644894801,2.1508007049560547,4.093202275063991,19.1286358833313,230.04107542344772,73280000,0.3951762813609851,469.33129986174464,5.818297401340345,31.103719942414205,400.3741064870389,4.050797939300537,0.41261839866638184,18.665856846262933,5.695806307628422,48.621884528597576,800,0.03586152092476907,0.004068652
4.362251043319702,19.21659231185913,800,0.3245630022980442,10.509578630674058,0.00045712382,77.09392558227654,0.40428817,2.254370927810669,0.40424168,9.179114e-10,458,24.31704807281494,0.0005,9.644698143005371,0.20434951782226562,15.616444621230043,3.3812670707702637,10797.433001995087,0.0027860834775291473,2.2022037506103516,4.118533217213957,19.85448169708252,231.17965037770674,73440000,0.3441834403481192,469.655934394475,5.854493774431905,31.889040783123,403.0520349322406,4.362092971801758,0.4093897342681885,19.09885733182057,3.6075113077071976,51.14651727779239,800,0.03682191774200071,0.0014431613
4.1384117603302,18.61561942100525,800,0.26833152308346525,52.727475051777304,0.05570137,71.53563652770967,0.40402266,2.2796242237091064,0.4038936,-2.3066997e-09,459,23.485114812850952,0.0005,9.096231698989868,0.21836233139038086,15.285556604700373,3.3813722133636475,10820.933547258377,0.002710363558128043,2.176957368850708,4.09326718153421,19.256274700164795,229.75081323265135,73600000,0.3052714302329828,473.5398343259001,5.807663456275531,26.300418028615304,400.4713753613737,4.1382362842559814,0.4001884460449219,15.765960862523093,0.2789639585004998,43.93974250129949,800,0.035333935296748074,0.029677233
4.424318552017212,17.433159828186035,800,0.2515722601726598,13.968860067457001,0.053533763,70.68898763006611,0.40379372,2.1861166954040527,0.40383148,-1.2397765e-09,460,22.63690948486328,0.0005,8.61564040184021,0.22296619415283203,15.078642147468267,2.854478120803833,10843.58485007286,0.002598791903018172,2.118144989013672,4.093729838527383,18.13432002067566,230.14974703458532,73760000,0.251014377924021,470.23174828233397,5.783912576518817,24.63893796088394,400.63562040713555,4.424160003662109,0.4535362720489502,14.846972458664736,-0.32618090073942074,51.47135010269507,800,0.0366863520185456,0.027315464
4.386570930480957,18.52174711227417,800,0.3120916860113495,-2.6241589570689596,0.003091519,71.53243128128936,0.40339005,2.290778160095215,0.40330538,1.2993813e-09,461,23.675368070602417,0.0005,9.01601266860962,0.20848727226257324,15.918351099528143,3.3201851844787598,10867.274509906769,0.0028850207159494424,2.206885576248169,4.110601500040389,19.20917272567749,230.71026886845823,73920000,0.35165518403308055,478.1281444343038,5.818530832243422,30.64960008202805,402.2011129434797,4.386382818222046,0.45119571685791016,18.40549513082733,4.467478111548322,49.94951622998676,800,0.03673762766115484,0.003256078
3.9656145572662354,18.14434051513672,800,0.30133020660315013,78.43372756708764,0.0077614086,64.49743355201987,0.40299714,2.248070001602173,0.40295377,5.3644184e-10,462,22.82382106781006,0.0005,9.003127813339233,0.203751802444458,15.213246738620658,3.0362019538879395,10890.11232995987,0.0028915878299835863,2.1726465225219727,4.080741719338373,18.783751010894775,229.25971355056075,74080000,0.32444002340038663,465.0661193311396,5.765441102507687,29.57700382113542,399.0762406626261,3.9654433727264404,0.41350531578063965,17.724533146545728,-0.6233653953702986,48.597212500660454,800,0.03628315948390803,0.007057472
4.079417705535889,17.392372846603394,800,0.286199334618019,-35.81079342707963,0.019517826,73.60938225778831,0.40276363,2.1553702354431152,0.40281376,-2.014637e-09,463,22.19543194770813,0.0005,8.349154949188232,0.21665096282958984,18.317173438829236,2.9313104152679443,10912.322874546051,0.003049075524640573,2.229513645172119,4.025626991069196,18.03675603866577,226.24836689916484,74240000,0.3668442796461548,468.5073194428656,5.678407429572803,28.076397174376357,393.72253181996626,4.079246520996094,0.4043614864349365,16.86182076706179,-1.7688973585414718,61.439607818884056,800,0.037258922433459726,0.0114120245
4.3494789600372314,17.9720299243927,800,0.29382281444596375,2.354790449298312,0.009162188,73.66633772796226,0.4024263,2.2042834758758545,0.40251076,1.5974045e-09,464,23.064677953720093,0.0005,8.92426085472107,0.22548127174377441,14.626289687060064,2.9480457305908203,10935.401594638824,0.002748646187976171,2.1659350395202637,4.130172816637845,18.63073182106018,231.99334903840176,74400000,0.3088675265018875,467.58060881799526,5.870819147949145,28.836449114241695,404.1960632234688,4.34930682182312,0.40848803520202637,17.35338869147246,0.8357672593650951,53.30928263487854,800,0.03717428489164156,0.0031896036
4.402866363525391,18.348060607910156,800,0.33210583371211966,-12.674184990305205,0.0025227647,70.3696785736837,0.40200323,2.189403772354126,0.40197805,6.258488e-10,465,23.544828414916992,0.0005,8.955752849578857,0.23250675201416016,16.246352522117718,3.2568068504333496,10958.959966421127,0.0030309687129915952,2.1969358921051025,4.033064530644995,19.06102228164673,226.70507435000806,74560000,0.3880033296891914,473.83659141084075,5.684199885997214,32.62772876142904,394.14633544534877,4.402696847915649,0.4549870491027832,19.538802264292602,-0.6835066508993012,55.239660509530424,800,0.036189618095826936,0.004104316
4.167145729064941,18.48427700996399,800,0.30586859076234735,-16.709546776908027,0.020543732,77.78328534634807,0.4016819,2.201611280441284,0.40152216,-5.2452076e-10,466,23.382519960403442,0.0005,9.074092864990234,0.22838258743286133,17.325796377655767,3.3369007110595703,10982.357425689697,0.002995604103006843,2.176466703414917,4.093806783353083,19.132893800735474,230.17400159742442,74720000,0.3721986109660939,469.8524804150856,5.767905446279116,30.028691244708508,400.3838479063457,4.166977405548096,0.3980295658111572,18.020749660650466,0.707097926832565,53.14540764043662,800,0.0364648428081582,0.0090068765
4.21888279914856,18.30692458152771,800,0.2718916442697225,-12.091689021319537,0.038139727,71.05616654462145,0.40145493,2.211747407913208,0.4013629,1.788139e-10,467,23.250574350357056,0.0005,8.935442209243774,0.2107257843017578,15.946621342508566,3.2431864738464355,11005.623333215714,0.0027900540358857927,2.1932010650634766,4.108842596348185,18.94543695449829,230.74934571751163,74880000,0.3039948534115125,467.1329269082076,5.849877707070745,26.655830407315083,402.0072914236832,4.2187323570251465,0.404634952545166,16.01440015807623,0.5235827927427619,52.799233845418655,800,0.036125972700631594,0.01886157
4.176351070404053,17.80001139640808,800,0.2971536672422493,12.202622675610506,0.025334517,80.94657847853773,0.40121272,2.1845383644104004,0.40121937,-1.141429e-09,468,22.717445611953735,0.0005,8.861138343811035,0.22300505638122559,16.340262435491468,2.885939359664917,11028.355550289154,0.0028528610554526524,2.140155076980591,4.1185630271183635,18.46179509162903,231.02087820544503,75040000,0.3430335960890956,473.5273241952335,5.859092071053105,29.172358956925738,402.9628800522962,4.176189184188843,0.41591572761535645,17.496584016657554,0.12695290907790724,53.552381210679506,800,0.03626032694338194,0.0070302724
4.309499263763428,18.46377158164978,800,0.27924928324850584,-14.72856372967228,0.0049740695,59.983284781042194,0.40091664,2.1990134716033936,0.40092164,1.1473894e-09,469,23.507635593414307,0.0005,8.981958866119385,0.22981739044189453,13.959131397571737,3.386416435241699,11051.879040718079,0.002734840408368872,2.1905953884124756,4.079393919652089,19.117069721221924,229.24181824725193,75200000,0.29802581129435746,476.85327008362725,5.778171478135579,27.389421305200308,399.12441867170105,4.309321165084839,0.4003889560699463,16.433539626535175,0.1397910991580222,48.42959578430302,800,0.03476466382672811,0.0038334231
4.175621271133423,17.894805192947388,800,0.29516776309453446,-12.73209467110996,0.005953181,74.68078131823549,0.40073448,2.2337021827697754,0.40064391,-1.2427568e-09,470,22.802332162857056,0.0005,8.767919540405273,0.20364069938659668,16.262393787680683,2.9649364948272705,11074.69561958313,0.0028803606139090527,2.1936402320861816,4.062813710736253,18.536791801452637,228.46487490941334,75360000,0.3362417711156907,470.18451157940075,5.707840299711656,28.968035584614146,397.3771652157292,4.175447225570679,0.4167134761810303,17.397246762328486,-1.7483059257788267,53.97715683835261,800,0.03529436668203621,0.004273965
4.279416084289551,17.97576904296875,800,0.33078980882251197,-21.44948070302036,-0.00022278528,76.18368965889567,0.4003716,2.2557833194732666,0.40025547,-5.751848e-10,471,22.979938745498657,0.0005,8.916307926177979,0.21003961563110352,16.065459970378473,2.9329545497894287,11097.689194917679,0.0029408187077795645,2.164896011352539,4.041498958898085,18.614351511001587,227.56569484848632,75520000,0.33262954617766743,480.0688661448637,5.639852890828434,32.49592492425499,394.96975143369724,4.2792463302612305,0.4049677848815918,19.477445906595616,3.9338017082969103,59.19147651154025,800,0.03532586890766613,0.003533037
4.3010642528533936,18.175329208374023,800,0.2432186514501528,-8.409856824073282,-0.00158753,67.34453302886322,0.3998835,2.2029190063476562,0.39989224,3.9637094e-10,472,23.17975425720215,0.0005,8.987767457962036,0.19599461555480957,14.29513936067009,3.0867817401885986,11120.883618116379,0.0026632214211773915,2.154064655303955,4.111151621383724,18.796501398086548,231.15458372101904,75680000,0.25561811610774227,479.43485203155456,5.814133878783379,23.817807616880962,402.407519391908,4.3008873462677,0.40168261528015137,14.385653168616392,-0.10121560719274607,50.685359881265896,800,0.03586785527061231,0.0017004969
4.115484952926636,17.341315269470215,800,0.2718658820243953,-1.6488629615736041,-0.004634506,61.449525954472655,0.39939117,2.1971261501312256,0.3993759,9.775161e-10,473,22.159796953201294,0.0005,8.341364860534668,0.2011241912841797,14.485236447686065,2.907770872116089,11143.058998823166,0.0027292829692117234,2.201655149459839,4.114664644873291,17.959821701049805,230.93121215235274,75840000,0.280943688141846,468.93758406370904,5.946922471835489,26.655023466120532,402.4824287004811,4.115314245223999,0.3948028087615967,16.000900901205572,0.40094185723874554,39.40764869143663,800,0.03520527641914496,0.0014773539
4.313869476318359,19.310195207595825,800,0.3103745864664858,72.0036657042352,-0.0030500283,61.81831193516213,0.3990285,2.2593183517456055,0.39901564,-2.3841845e-10,474,24.332496166229248,0.0005,9.784711360931396,0.2020101547241211,15.022888359035733,3.3541033267974854,11167.40535902977,0.0027778041623326482,2.1817445755004883,4.126845590116072,19.936636209487915,231.79676960109234,76000000,0.29775222233232995,477.3123941903653,5.807069093666904,30.480214954081415,403.72631975562945,4.313699960708618,0.4016258716583252,18.326063640195247,4.088016909524142,44.72253939853722,800,0.03576777409608128,0.0010909032
4.381509065628052,18.429309368133545,800,0.28533454257656843,121.82960967854325,0.013667536,60.900662686767845,0.39859244,2.253262758255005,0.3986638,-8.821487e-10,475,23.588629007339478,0.0005,9.000887870788574,0.21066904067993164,13.878975967518194,3.3332788944244385,11191.005972146988,0.002738135027412025,2.1532862186431885,4.0725795400195,19.117831707000732,228.63918939411528,76160000,0.284347925842797,468.62564070981244,5.873133193088003,27.986435308542667,398.1983124231276,4.381338357925415,0.45343875885009766,16.75167478153923,-1.6981122285061443,40.41149955358236,800,0.034276460579141015,0.00653115
4.337555885314941,18.334294080734253,800,0.2926763252741347,18.424103544935637,0.015757022,68.07282520526714,0.39824846,2.2811968326568604,0.39811745,7.748617e-11,476,23.388787269592285,0.0005,9.114251852035522,0.21476006507873535,14.528675704975958,3.032055377960205,11214.408893823624,0.002801884432579622,2.1928980350494385,4.104862267802128,18.965527772903442,230.72575309791893,76320000,0.3345523457345266,484.7064613331241,5.769878746155465,28.722148092430032,401.53750329050627,4.337389707565308,0.39411473274230957,17.2309251945078,1.0967602425441048,53.79283021656146,800,0.036719117906376046,0.005501581
4.121257543563843,18.484400033950806,800,0.24435026888931924,-2.202619275297378,0.0054837144,74.19867524016617,0.39794263,2.260664463043213,0.39809564,1.9311903e-09,477,23.343016862869263,0.0005,8.998682737350464,0.23004412651062012,17.134463653858713,3.236917734146118,11237.763554573059,0.0026962574683687944,2.2651431560516357,4.142167246201088,19.136213779449463,232.52491948422627,76480000,0.29405936792652243,467.062020499895,5.967855415615125,23.939892590543458,405.68348660824745,4.121070861816406,0.39811277389526367,14.448084219679318,-0.10966256973739526,45.36226508153055,800,0.037101400538428114,0.0027787772
4.424384117126465,18.165851593017578,800,0.27598771469846883,-12.874724571826947,0.0002911526,64.62432020454943,0.3977534,2.2830028533935547,0.3978717,3.7550923e-10,478,23.356071710586548,0.0005,8.961875200271606,0.21022415161132812,13.1089403988759,2.9840211868286133,11261.136467933655,0.0026076741397868188,2.204667806625366,4.048309124344869,18.84043312072754,227.62895942709733,76640000,0.29559305362082067,471.5632261070203,5.629460777224879,27.05803522307614,395.71667036255616,4.4242331981658936,0.4397246837615967,16.217372580858456,6.1406604451063,54.52706165384296,800,0.03478123800412464,0.0016436126
4.352788209915161,18.504246473312378,800,0.30013187668655267,-38.41529704700933,-0.00013588216,76.64333924295083,0.39754072,2.2428596019744873,0.3974411,1.0490419e-09,479,23.61399221420288,0.0005,8.966145038604736,0.20583820343017578,15.47807258906972,3.3115267753601074,11284.764924287796,0.0027999229376064823,2.1953206062316895,4.102959679713932,19.171799182891846,230.37343106670664,76800000,0.30857565308088797,476.965480815898,5.844929300779049,29.461679311274146,401.24368742272554,4.352624893188477,0.438016414642334,17.662351314794527,1.850477760331234,47.82216462991726,800,0.036414909872056644,0.004285743
4.171773195266724,18.22192144393921,800,0.28095961211839876,26.02464464215659,0.001437725,57.62077675948482,0.3973275,2.2891316413879395,0.39724672,5.78165e-10,480,23.133918046951294,0.0005,9.046767234802246,0.23044323921203613,14.4608826663017,3.0144035816192627,11307.913714408875,0.0026970271356189673,2.165109395980835,4.120072735594267,18.883135557174683,231.76053437128007,76960000,0.300117776771083,462.80246446291255,5.715065620354157,27.57157068983885,403.19869666470436,4.171610116958618,0.40767765045166016,16.577382950484683,0.2054185827285665,45.3800004450159,800,0.03631566616842453,0.0017103798
4.324594974517822,18.595075368881226,800,0.27664006675941294,7.511129906366122,0.008686721,62.698043272205716,0.39713192,2.2766780853271484,0.39705098,-6.139278e-10,481,23.70751404762268,0.0005,9.093322277069092,0.22005176544189453,14.000496946982027,3.340884208679199,11331.635804653168,0.0026784477985631805,2.1809639930725098,4.121814691278988,19.3023681640625,231.5204754234211,77120000,0.2969097795080852,472.3478368958958,5.757943247470568,27.128597207934586,402.9887998901641,4.324429512023926,0.4631013870239258,16.319152831951687,-0.6934967248995096,44.36164956587104,800,0.03624517592927052,0.0049512247
4.228255271911621,18.508366584777832,800,0.30534861829602644,-43.25725820041478,0.004724126,73.74486830395041,0.3969057,2.2330524921417236,0.39685357,-5.6028354e-10,482,23.509464740753174,0.0005,8.945298910140991,0.21155905723571777,15.93761451403777,3.4120848178863525,11355.160305023193,0.002824638903675302,2.218151807785034,4.124735570566985,19.195468425750732,231.53094083132143,77280000,0.3057845763152325,464.55278461090177,5.830793376475888,29.984714474886122,403.39907854801277,4.22808575630188,0.45041394233703613,17.984816259227156,2.1835759207250605,52.536013704793675,800,0.037305629843390434,0.0027216484
4.189363956451416,17.95222783088684,800,0.27459309294174983,7.882546297368421,0.008907877,64.91221232874487,0.3967747,2.172654151916504,0.39685684,2.1219253e-09,483,22.95909547805786,0.0005,8.535859107971191,0.20737385749816895,16.647294809952065,3.241946220397949,11378.136907577515,0.002749899380900371,2.241083860397339,4.139664610948691,18.678091049194336,232.41263751310703,77440000,0.28906294223862783,472.5584409774538,5.88203544094405,26.936047447244288,405.00653221939996,4.189209699630737,0.4934203624725342,16.21722019040882,1.088536641527809,44.97256453586158,800,0.037410819884889424,0.0066103255
4.163671255111694,18.545782327651978,800,0.29545650064765216,63.427729018708355,0.061305642,62.09745064346484,0.39667085,2.241246461868286,0.39671052,-3.3140182e-09,484,23.410539388656616,0.0005,9.055749654769897,0.2079463005065918,14.3914752429545,3.2828996181488037,11401.56203341484,0.00265324801941058,2.2619495391845703,4.058059755725393,19.171728372573853,227.65183690527516,77600000,0.33689037372316394,477.03237753620954,5.803021862446408,29.000168456312704,396.6208424958072,4.1634838581085205,0.39540624618530273,17.367335324973595,-2.5378102608904367,49.25047346648911,800,0.03730218147155003,0.025059741
4.268228530883789,18.684404850006104,800,0.266787477075324,-1.4116061755113283,0.024948018,67.57529883323049,0.39640576,2.254098653793335,0.396322,1.5854837e-09,485,23.680102348327637,0.0005,9.049138307571411,0.2120990753173828,15.2844652583745,3.3718557357788086,11425.25687289238,0.002601799630760315,2.2580559253692627,4.176458688140198,19.324845790863037,234.1315064602177,77760000,0.3027192200416431,473.9033053737674,6.030174577636938,26.175511716351835,408.95857615783245,4.268057346343994,0.4041459560394287,15.78102481763786,0.6647999311472435,48.627883620178416,800,0.03838483577066697,0.0071071857
4.2942304611206055,18.564814805984497,800,0.2541615107742046,2.0474337807611716,0.004244606,59.05843085293512,0.39615005,2.2558999061584473,0.39607933,8.165836e-10,486,23.594733715057373,0.0005,8.984446048736572,0.23175787925720215,13.1219725963043,3.3974287509918213,11448.86487364769,0.002494224859309991,2.1955904960632324,4.061179499033113,19.2212553024292,228.43937975041578,77920000,0.2836081399158434,469.6637780507683,5.644500993960321,24.903018403600935,397.02070689867867,4.2940733432769775,0.4009969234466553,14.973444324262339,3.3619220447913607,57.61227191279653,800,0.03606269619882366,0.0036563382
4.095488548278809,18.278210639953613,800,0.3162864073135177,26.2055018417938,-0.0019189134,64.58968061119913,0.395959,2.2327473163604736,0.39591658,1.3172625e-09,487,23.111199617385864,0.0005,9.022347450256348,0.2293698787689209,16.0082824840607,3.1700637340545654,11471.991091251373,0.0027861766127881275,2.1652286052703857,4.100741163583149,18.929944038391113,230.35580341333986,78080000,0.356608239092991,478.7776718111005,5.757764040675581,31.076662737228855,401.06136395849694,4.095290184020996,0.3988349437713623,18.651142858844366,1.9155128209048389,52.05612179786586,800,0.03727334816721724,0.0016706951
4.238795042037964,18.586437702178955,800,0.2926537649993832,16.836899586734646,0.012808347,82.36901615218618,0.39571747,2.233261823654175,0.39581615,-2.1070243e-09,488,23.578304767608643,0.0005,8.987273931503296,0.22883057594299316,16.348695636368777,3.414034843444824,11495.584000587463,0.002741222866696848,2.200753927230835,4.083666687524256,19.248695850372314,229.40569855078232,78240000,0.3026067708861063,468.1348279473381,5.7719508457805295,28.721187120913267,399.32987195065516,4.238621473312378,0.409745454788208,17.260671407873446,-5.202001663090786,51.00956400304065,800,0.03654310040747463,0.0057585235
4.246956825256348,18.239867210388184,800,0.25397544287221274,102.1591559717413,0.004408872,71.23615296266439,0.3954578,2.1944124698638916,0.39553422,-1.5839934e-09,489,23.225399255752563,0.0005,8.668437957763672,0.20868325233459473,15.51810674120861,3.459890365600586,11518.825451135635,0.002582673054276998,2.1743319034576416,4.1233991948076145,18.89228057861328,231.33886762202175,78400000,0.2846520502996285,469.49205123948144,5.886487797495611,24.887760237193998,403.3071589784193,4.246755838394165,0.41977882385253906,15.022488787764887,0.4684172280877169,45.94408238483962,800,0.03705957958833478,0.0050143125
4.295878171920776,18.536797046661377,800,0.23829843293469916,68.25479561864437,0.04053858,67.72851132443226,0.39509162,2.1807684898376465,0.39500684,-9.62615e-10,490,23.584535360336304,0.0005,9.15491247177124,0.2213282585144043,15.512992244549592,3.32112979888916,11542.42350268364,0.002532626696149575,2.1440935134887695,4.130691426003248,19.19745635986328,231.69912110885855,78560000,0.22756854348505862,473.69762049929153,5.939442077836886,23.33948631261613,404.3778165415003,4.295709848403931,0.415311336517334,14.109421401381773,-2.515914185203323,45.42867684585554,800,0.03735620462814526,0.017040398
4.159789085388184,18.40095043182373,800,0.26806949212229547,14.012985251378943,0.018289018,56.84928706240775,0.39441934,2.220762014389038,0.3943752,-1.8596648e-09,491,23.314436197280884,0.0005,8.976855039596558,0.22874903678894043,10.94918153211835,3.3497724533081055,11565.754383087158,0.0024253392527672194,2.1552720069885254,4.046889457999194,19.06398892402649,227.394997994857,78720000,0.2816202784014863,471.2396226497924,5.6929721657953385,26.270970785121936,395.3386206496588,4.1596338748931885,0.41106343269348145,15.769166337076026,5.379636543732148,52.852464450841495,800,0.03532176151951501,0.004419401
4.403310060501099,18.480966806411743,800,0.32216536442519944,42.61210566771962,0.026173284,65.8704643028044,0.3937323,2.2476160526275635,0.3937096,8.1062324e-10,492,23.635422945022583,0.0005,9.109182357788086,0.23086857795715332,13.973374468832336,3.326831579208374,11589.403336286545,0.002709715568431095,2.095088243484497,4.13397905763354,19.14129376411438,231.69555966006456,78880000,0.3546725475041542,467.6073429636751,5.948418377430878,31.654594207843285,404.3446404744468,4.403125524520874,0.40541839599609375,18.97268798528249,-1.6249263521721968,42.8660759514327,800,0.03740854717621763,0.009787445
4.206945419311523,18.26530623435974,800,0.26694968158873844,70.32413610010481,0.0051165386,75.38261092688518,0.39318877,2.216046094894409,0.39333254,-1.6331672e-09,493,23.197221517562866,0.0005,8.856331825256348,0.20444393157958984,13.34882160873561,3.378969669342041,11612.614944934845,0.0024504487404349907,2.118147611618042,4.193060576322923,18.901833534240723,235.0405706890706,79040000,0.283323524086756,469.7847175426561,6.019673220695355,26.180562123299033,410.4223408981676,4.206789016723633,0.40939831733703613,15.83237550942685,0.0946259071920415,42.79943391539293,800,0.03814453108782505,0.0025762408
4.337969064712524,18.406948566436768,800,0.2996938171323312,37.83984299215246,0.015394187,85.98504429439268,0.39268035,2.188720464706421,0.39272004,7.212162e-10,494,23.47261142730713,0.0005,8.962002515792847,0.21685075759887695,18.2159404858865,3.3525516986846924,11636.101974010468,0.002698335228553786,2.1581461429595947,4.129089238069648,19.055217027664185,231.58843656218679,79200000,0.31686687595763574,474.96606940607364,5.897269316227046,29.420554382363097,403.9250648267586,4.337816953659058,0.4077763557434082,17.663139105841914,-0.18360479722282927,43.97901641978205,800,0.036137713500381426,0.0055428683
4.307088613510132,18.50679636001587,800,0.2806941403718287,-12.957087754218852,0.028607072,64.00590358001072,0.39229584,2.2494993209838867,0.39243644,8.761883e-10,495,23.56250023841858,0.0005,9.001514911651611,0.20793485641479492,14.285466593423056,3.371983051300049,11659.678984165192,0.002619381907089998,2.142699956893921,4.111205152860855,19.159383535385132,230.66510281125608,79360000,0.31108539502446575,463.5056520957361,5.815906423721088,27.535252617525156,402.02789101481875,4.306934356689453,0.42229700088500977,16.565176898960424,0.5292953016427795,46.35422098692875,800,0.03690112381188995,0.013391355
4.341089725494385,18.293206691741943,800,0.2846189979686125,83.10228999335392,0.029831555,64.11045643909344,0.39179608,2.2267773151397705,0.3918604,-3.3378597e-10,496,23.360172033309937,0.0005,8.926289796829224,0.2091996669769287,11.245586814511247,3.213465929031372,11683.052939414978,0.0023786247317986514,2.190972328186035,4.200256335715005,18.92543649673462,235.48114626399897,79520000,0.30198964549859486,476.5056676543456,5.987252282184995,27.93664943066398,411.1780035772393,4.340928554534912,0.40015673637390137,16.841431192727914,4.491744023399427,37.94818766365241,800,0.038477355575809835,0.00849211
4.190449953079224,18.529319286346436,800,0.247206213491193,14.989650841534381,0.006076669,59.28581550664127,0.3913485,2.301215410232544,0.3913182,1.6570091e-09,497,23.483601093292236,0.0005,9.064709186553955,0.21220946311950684,12.32830645392951,3.33296275138855,11706.550908565521,0.0023960965271196777,2.15354061126709,4.157725227505272,19.201382875442505,233.056642296149,79680000,0.24533320766263964,467.81314483738294,6.021528476947449,24.218889426519407,406.85511777240265,4.19025444984436,0.43578124046325684,14.62301126418617,3.560174604337727,42.30732945941719,800,0.0368854872422912,0.003968348
4.330977916717529,18.465731382369995,800,0.2767261940378742,39.940246681552196,-0.00012038417,63.148747336750475,0.3910959,2.3046936988830566,0.3910537,2.563e-10,498,23.50413703918457,0.0005,9.046355724334717,0.20532894134521484,12.791369934861256,3.3080880641937256,11730.074794054031,0.0024468177247364813,2.132201671600342,4.16066512855185,19.092715978622437,233.10799128898668,79840000,0.27997283313862,464.0673916499235,5.995522596547496,27.147022469364888,407.0245767311037,4.3308045864105225,0.3992431163787842,16.31493569353107,-1.3867174087094363,40.081986018781244,800,0.03685709613030335,0.0021603578
4.321431636810303,18.42871117591858,800,0.3587000384565099,-46.95352306880361,-0.0034404392,79.93996739785428,0.39096832,2.246701240539551,0.39085904,-2.443791e-10,499,23.461308479309082,0.0005,9.103088855743408,0.21114230155944824,16.91997848048187,3.2538516521453857,11753.548206567764,0.0028732081733993985,2.1285812854766846,4.129831232469162,19.0587956905365,231.42614275462932,80000000,0.4337626239133101,469.83244857440405,5.960287236118111,35.28311948281148,403.8910463661464,4.321255683898926,0.39640045166015625,21.154639435246455,2.889852898238652,51.455101085182456,800,0.03768418136512104,0.0021067916
4.224710464477539,18.25572156906128,800,0.305057319026384,43.11159515072305,0.0048315483,77.58445888527304,0.3905306,2.15149188041687,0.39052033,1.8775466e-09,500,23.24417471885681,0.0005,8.883209466934204,0.23235058784484863,14.973907404766555,3.2776095867156982,11776.807650089264,0.002609470730607618,2.2018368244171143,4.163486007635885,18.921288013458252,233.48853613425476,80160000,0.3648463942356226,472.08198693475066,5.945639262696619,29.96448848218501,407.4827818782501,4.224561452865601,0.4095585346221924,17.972587421278096,-1.511033777205542,40.83818445950613,800,0.03738481431341742,0.003414606
4.318533897399902,18.699259519577026,800,0.2587392410661964,69.56741141604344,0.0017897895,62.483877044695625,0.3899483,2.287688970565796,0.39012322,-9.611248e-10,501,23.767937421798706,0.0005,9.178230285644531,0.23145103454589844,13.041312274435217,3.384930372238159,11800.590185880661,0.0024125456937084534,2.1346538066864014,4.1963859189113215,19.3653404712677,235.33154997260738,80320000,0.2654712259236598,473.62588998345353,6.031437391007571,25.366715495502213,410.84333979157725,4.31837272644043,0.41164612770080566,15.329842935320592,-1.7377210292910075,38.25923232607688,800,0.03738256916760562,0.0025017064
4.376936674118042,18.40502095222473,800,0.26036458702920634,-2.81112907099457,0.026463734,55.12665801253789,0.3892489,2.1982574462890625,0.3892832,1.6987327e-10,502,23.548677921295166,0.0005,8.925765037536621,0.23874616622924805,11.770379228148894,3.3540446758270264,11824.153127670288,0.0023835974435077716,2.1594111919403076,4.171898684573458,19.0864839553833,233.78654706451078,80480000,0.2957731154408679,468.7318331099288,6.003211251001619,25.52325276674243,408.1387848483158,4.376770496368408,0.41823673248291016,15.349784975096037,-0.18601365381941334,44.06490073296743,800,0.03754396692588352,0.00975029
4.257558822631836,18.454336166381836,800,0.28926731777925413,-18.41974577088561,0.03010456,75.24405557013448,0.38866222,2.1803767681121826,0.38863075,1.6391281e-10,503,23.469154596328735,0.0005,9.018229246139526,0.23965978622436523,15.28067643319767,3.4247593879699707,11847.642586946487,0.002607148657852499,2.143784999847412,4.157997441057165,19.129299879074097,233.43809550541928,80640000,0.30229657913065416,476.3135203989417,5.948836266044458,28.404708499928336,407.0671550707615,4.257402181625366,0.41111016273498535,17.13410533309007,-0.344590779512315,56.84397958176673,800,0.03795576753353314,0.009682508
4.211380243301392,18.411808967590332,800,0.3012553530642107,-59.756556232986284,0.022994593,68.51333555126047,0.38816184,2.1934027671813965,0.38812566,-7.0333483e-10,504,23.373831033706665,0.0005,8.925592422485352,0.21609020233154297,14.425874271590812,3.3552474975585938,11871.03064250946,0.002624539559824587,2.17425537109375,4.1599952593296345,19.074157238006592,233.13512880247046,80800000,0.3574882262540632,466.45677830940275,5.964154730127276,29.58425964962571,407.03327403625053,4.211198329925537,0.42031097412109375,17.747401964538195,5.826663983893973,42.69957468148531,800,0.03759278336600291,0.0064036385
4.339162588119507,18.39488649368286,800,0.31793597606453716,-10.309046334024801,0.006820472,84.17260251837791,0.3879125,2.2486608028411865,0.38790882,-8.940697e-10,505,23.474804162979126,0.0005,9.072380304336548,0.23556828498840332,16.92558389220343,3.254807710647583,11894.518089532852,0.002714685435938278,2.1584784984588623,4.1767270827773615,19.049333810806274,234.10173335949833,80960000,0.3672412259853941,469.8937982091629,5.99760187212411,31.24407588460901,408.824350792264,4.338992357254028,0.39636898040771484,18.761217193720867,2.0948614236184975,47.694567057816364,800,0.039338696808361044,0.0020952194
4.345346450805664,19.23515748977661,800,0.2790981183083441,-10.007499695887251,-0.0020698556,61.212383351292665,0.38773024,2.238826036453247,0.3877204,-1.6033649e-09,506,24.335659980773926,0.0005,9.72566032409668,0.2301039695739746,13.433925013093912,3.322380304336548,11918.872415781021,0.002543737921887007,2.199669599533081,4.11347708340002,19.908185958862305,230.50115287157456,81120000,0.31576610800568067,472.2515724037754,5.990204633721956,27.385747369734162,402.3720027459522,4.345184087753296,0.41940975189208984,16.435016248845482,-0.6557873934878431,45.80985866028728,800,0.0379735542461582,0.0011202662
4.091317415237427,18.00049638748169,800,0.28412731302521455,65.05799534128482,-0.0014044836,62.53000722693545,0.38742542,2.188098669052124,0.3873608,-2.7418134e-10,507,22.8267240524292,0.0005,8.603832483291626,0.2188432216644287,14.35454508122252,3.3794844150543213,11941.713404655457,0.0025942136393973677,2.170304298400879,4.190918185361261,18.64378833770752,234.98677297310337,81280000,0.3431413091254498,470.6659606679288,6.04586873069394,27.890678997231017,410.29072772581515,4.091151714324951,0.4019622802734375,16.800038726059537,3.2115464262237614,37.61327442650884,800,0.03877684222491505,0.0016602266
4.088877201080322,18.47192072868347,800,0.2768540303079672,46.64940465689849,-0.00066552946,66.35424305476856,0.38708496,2.2117302417755127,0.38712895,-3.45707e-10,508,23.276950359344482,0.0005,9.034900903701782,0.2225353717803955,12.415935868064034,3.363128423690796,11965.00524020195,0.0024682686414031303,2.137061357498169,4.16140414171422,19.11336612701416,232.95858676880403,81440000,0.3236176407467669,468.2816290452364,6.056898430788635,27.159588798153678,407.150157519058,4.088701009750366,0.39658021926879883,16.324713493946643,6.571956488225983,40.23962867289639,800,0.03827059454965733,0.0028274637
4.3013129234313965,18.57840895652771,800,0.2966372420211209,-22.917481457223776,0.004206784,58.814213857077206,0.38669455,2.2418618202209473,0.3868033,1.1086463e-09,509,23.653979539871216,0.0005,9.10692811012268,0.23939132690429688,13.460698054227175,3.1997830867767334,11988.672175645828,0.002602920635676672,2.2214455604553223,4.0924557951313,19.266782999038696,229.63358615263678,81600000,0.3118645124365186,466.72963237079074,5.852270960603762,29.123139493597293,400.1576297630043,4.3011486530303955,0.42527127265930176,17.454498423715414,-0.6026451265552967,54.4807134441351,800,0.03880499454069712,0.0024194345
4.2467052936553955,17.781649112701416,800,0.206507466442233,50.713239255498664,-0.0056905956,45.657735581077674,0.386331,2.2170841693878174,0.38642576,-2.1457676e-10,510,22.812423706054688,0.0005,8.973453760147095,0.22411847114562988,9.723577685630842,2.7952749729156494,12011.499832630157,0.002248720017715662,2.1274633407592773,4.200221802511274,18.477893352508545,235.20481203376906,81760000,0.22361170663809438,473.8696872458867,6.144197854997517,20.183787246460373,411.23626516828904,4.246545791625977,0.4467589855194092,12.204144998927369,3.672696478721864,34.2106222438803,800,0.038233995046071285,0.0011967518
4.08346152305603,17.632538557052612,800,0.28878818502472536,8.69278737967835,0.02546966,64.50581737674108,0.38594687,2.201983690261841,0.38603768,-8.344645e-11,511,22.47785186767578,0.0005,8.788857221603394,0.2077312469482422,13.28647055818956,2.792867660522461,12033.992983341217,0.002513186174826854,2.110457420349121,4.193452318238713,18.312098264694214,235.0308319241568,81920000,0.30882270744088186,472.1927603096503,6.082046387022874,28.353362765532474,410.6367280020671,4.083288669586182,0.44596290588378906,17.072248895819474,-2.8938702551071613,40.09627946276549,800,0.03860204609023988,0.008797338
4.339025497436523,17.994837045669556,800,0.23782663877402682,61.85164904177352,0.032236002,56.388241103875146,0.38546884,2.2188076972961426,0.38549796,-8.3446483e-10,512,23.082093000411987,0.0005,8.948569536209106,0.2391202449798584,11.348964384581771,2.9125969409942627,12057.090159654617,0.0023236268129148917,2.1902360916137695,4.164603026238132,18.657742738723755,233.4917703158187,82080000,0.22763881127682026,470.491685029255,6.035642538817327,23.286454916922988,407.5563016187383,4.338830471038818,0.4003102779388428,14.07197815794515,2.797860377302469,37.98179232320307,800,0.03742193334986248,0.01275781
4.188860654830933,17.90394401550293,800,0.2610957095751414,-49.95400914125661,0.011544418,61.702654605891,0.38516548,2.2132420539855957,0.38524416,1.090765e-09,513,22.854630947113037,0.0005,9.031168699264526,0.20595121383666992,12.471054110872004,2.787257194519043,12079.95913720131,0.0024551809306268403,2.1464173793792725,4.128505501551248,18.57530403137207,231.47923497792036,82240000,0.28169331328107455,463.19743472133854,6.01184346406863,25.60359671725786,404.0834843746769,4.188697099685669,0.4429028034210205,15.410582181461587,4.340755951250419,44.1342361399516,800,0.03640559519934648,0.005838414
4.223514795303345,17.405707836151123,800,0.26596267035906174,9.093552166102567,0.0011443626,67.45380383818002,0.38484234,2.1406047344207764,0.38480732,-1.3709067e-09,514,22.4179048538208,0.0005,8.514344930648804,0.22358131408691406,13.825873011073984,2.820636749267578,12102.391014814377,0.002455047653599304,2.1525344848632812,4.128456817095896,18.109380960464478,231.6155355706546,82400000,0.32475111575812216,472.3277716190965,5.9696159409189855,26.080144643520935,403.83263560509977,4.22334623336792,0.4542806148529053,15.671691735992086,3.2806883848001567,39.60431193653075,800,0.03567612532293587,0.0035694088
4.366315126419067,18.05201005935669,800,0.25675094157475237,88.42387420620415,0.002933429,57.665319538672605,0.38423198,2.210775375366211,0.3841742,-1.3053418e-09,515,23.150002002716064,0.0005,8.931707859039307,0.23051905632019043,12.916470741587034,2.9970569610595703,12125.560832738876,0.002350617487486375,2.184140920639038,4.185959250130226,18.711507558822632,234.59429525260333,82560000,0.2657271179912913,474.1850012873401,6.100913142287828,25.178865887770026,410.001964469111,4.366159439086914,0.4052567481994629,15.226887864316042,0.7924617583466063,36.52537064723215,800,0.03756651899958653,0.0021471945
4.353819370269775,18.67653727531433,800,0.2529454350372047,2.9351187700908277,-0.0025602404,55.092269100649716,0.38363996,2.277092695236206,0.38365972,-5.126e-10,516,23.760987520217896,0.0005,9.114017248153687,0.21310019493103027,12.80984806453086,3.3752236366271973,12149.337466716766,0.0023542125301380347,2.1919901371002197,4.138125867687495,19.32232642173767,232.03407836015063,82720000,0.2814178198980356,470.62290361446077,5.982001087745578,24.790276898740085,404.78249687740373,4.353662014007568,0.41019225120544434,14.917950593119299,1.8521540003451609,41.38211006899794,800,0.036287313368092336,0.001316617
4.296282052993774,18.36305809020996,800,0.24425511519510937,97.10966692904788,-0.0016283407,68.41574902533577,0.38318714,2.176184892654419,0.3832637,-7.1525563e-10,517,23.384984254837036,0.0005,8.90753960609436,0.20842337608337402,14.342555247154102,3.3690903186798096,12172.73476266861,0.002440428776059505,2.1917917728424072,4.165203934035507,19.0061194896698,233.49586284610422,82880000,0.2629314274517823,471.8099138188364,6.048670640350101,23.942713624096324,407.9399169889992,4.2961266040802,0.41103482246398926,14.444324428283727,-1.8218598069496723,36.35951784505528,800,0.03735642383438434,0.0014437374
4.148435831069946,17.2104070186615,800,0.26008012691779786,-2.4476223447278933,-0.0013387065,70.6066187699889,0.3826787,2.1547741889953613,0.3827328,2.425909e-09,518,22.06574249267578,0.0005,8.357632637023926,0.21216249465942383,15.501095382388044,2.8841216564178467,12194.815245866776,0.0025116755898135813,2.132777690887451,4.133187532828994,17.83650302886963,231.6542428650629,83040000,0.32945051993265184,472.70035305074265,6.032791532950482,25.495210485971338,404.3848514633601,4.1482696533203125,0.3919813632965088,15.330427558153175,0.03687301729875869,38.52211614508945,800,0.03649397299491066,0.00116891
4.22967004776001,18.382097244262695,800,0.24414480164862684,29.567836989106002,0.0012970848,50.30168548725467,0.38227478,2.2147254943847656,0.38225377,8.6426685e-11,519,23.36433696746826,0.0005,9.042067766189575,0.22523951530456543,11.124194478437772,3.1805167198181152,12218.191353797913,0.002278750928999218,2.166536569595337,4.175746795726339,19.048693656921387,234.24739042227316,83200000,0.2625737857202971,473.00630604870935,6.052515051185992,23.92749547734018,408.8895652619991,4.229506969451904,0.41559815406799316,14.452312437415449,-0.9060813061005645,36.22895952965386,800,0.03796311179203026,0.0036928195
4.2147910594940186,18.25170660018921,800,0.2865650840185175,87.71531187366092,0.00686909,60.43626049642946,0.38191983,2.1755921840667725,0.38201743,-9.536749e-11,520,23.196600675582886,0.0005,8.930234670639038,0.21424460411071777,13.233555500334743,3.3247861862182617,12241.406149864197,0.0025342619815028646,2.1309070587158203,4.173650794046677,18.896210432052612,234.23914213676872,83360000,0.29335080946194686,476.6665013534186,5.997862974172276,28.135973614256745,408.47305470296936,4.214582681655884,0.4073362350463867,16.952586208163698,2.4281106951290594,38.49776341173478,800,0.03781467322309389,0.0045593283
4.239984512329102,18.55070400238037,800,0.25111454621226237,-28.071293187172277,0.002956184,60.90340208016865,0.3816664,2.231088876724243,0.38176617,-1.7285344e-10,521,23.528326988220215,0.0005,8.939409494400024,0.22480058670043945,14.927183425455828,3.4335052967071533,12264.949576854706,0.002462197509370485,2.1647391319274902,4.139038476800959,19.204594135284424,232.09114146643012,83520000,0.2784505177782383,470.6193830107696,6.018980453839819,24.611232265122744,405.05319663376713,4.2398130893707275,0.40599536895751953,14.79822766407407,-1.0238662952371127,43.56807244537899,800,0.03665290271388447,0.004205021
4.459737062454224,19.157411098480225,800,0.2583473602526141,-15.796474029396151,0.026335046,51.596070848736744,0.38156605,2.2030930519104004,0.38148558,-2.1725894e-09,522,24.336352586746216,0.0005,9.711702823638916,0.20062804222106934,12.346737123288756,3.4325499534606934,12289.299659967422,0.0023265195686733692,2.1372008323669434,4.190188061509342,19.792092084884644,235.17229903367806,83680000,0.26923743050846627,479.7492329809752,6.012294847232124,25.335489737895678,410.2957183161896,4.4595420360565186,0.4107785224914551,15.318504582257813,0.6237922037279371,41.34012383782028,800,0.03767082348496565,0.012211634
4.270981073379517,18.518154621124268,800,0.2773592814369072,-5.842952365524631,0.04773423,73.927051638971,0.38112748,2.235980272293091,0.38125214,-1.9967557e-10,523,23.53621745109558,0.0005,8.948611736297607,0.23110747337341309,15.048849816103331,3.4455959796905518,12312.85579919815,0.002500291568391974,2.17755389213562,4.276252473635715,19.181461572647095,239.74532778587184,83840000,0.3356354175382198,478.481910470586,6.189412514157991,27.235463564623505,419.37956852517976,4.270841598510742,0.409090518951416,16.49130037092223,0.9898623542720408,34.79286969766755,800,0.039750847296649995,0.013650132
4.394810438156128,18.349353075027466,800,0.31374717849939976,41.05975294387863,0.017938923,55.659063358472025,0.3805929,2.233351707458496,0.38051528,4.0531162e-10,524,23.51578712463379,0.0005,8.97888970375061,0.24750971794128418,12.938937316069007,3.2967779636383057,12336.386015176773,0.0025545285095819954,2.1554391384124756,4.201603538464048,19.038034439086914,235.46550152780827,84000000,0.3017039925228707,479.0275870925313,6.025034947393854,30.832140876386653,411.1457825009285,4.39464259147644,0.4168672561645508,18.51373639465054,1.1499694590549916,35.57785234422215,800,0.037967900798892486,0.0026830416
4.492315053939819,18.360790014266968,800,0.30111645906195345,32.90253928569773,0.008454634,73.84038303246194,0.38019758,2.2053301334381104,0.38017064,-7.316471e-10,525,23.577181577682495,0.0005,9.060052394866943,0.20879721641540527,13.677910472702358,3.157958745956421,12359.977599143982,0.0025842130277899888,2.1720266342163086,4.173642236685344,18.992673635482788,233.78581242612339,84160000,0.3222916820743753,472.1362584048423,6.101185009789017,29.573561915980303,408.2347622198566,4.492152690887451,0.39978766441345215,17.73702024911684,4.283040459247714,39.8227901117139,800,0.03755063033873316,0.0026610822
4.249774694442749,17.56187343597412,800,0.24100339087027023,3.320752628039748,0.0030477983,61.59316719582013,0.37993336,2.131808042526245,0.37984732,-1.4901161e-09,526,22.550312995910645,0.0005,8.08422303199768,0.2191011905670166,13.210615217009423,3.4505231380462646,12382.54309129715,0.002415295263455203,2.149919033050537,4.184081409822445,18.209407329559326,234.78139913546525,84320000,0.25258256522282274,494.4362617844244,6.01339770463537,23.616827176630785,409.68971190385156,4.249614238739014,0.40537261962890625,14.258878311440476,-0.38938686842837505,41.668775377166504,800,0.03826876472608563,0.0016260415
4.006032228469849,18.521059274673462,800,0.26141725266899657,83.88121848927116,0.0013842987,61.6300304928161,0.37969628,2.2517642974853516,0.37977862,-3.7252895e-10,527,23.287993907928467,0.0005,9.025640726089478,0.23666024208068848,14.11467364042122,3.3434479236602783,12405.847399950027,0.0024916961801997838,2.1542775630950928,4.193692627935419,19.19614028930664,234.9154675897555,84480000,0.27799650814362253,476.1624040219136,6.1407030043669195,25.643044254734022,410.60232088725735,4.005862474441528,0.4150092601776123,15.442720713519194,-2.6641023713124405,33.5047392707108,800,0.038005907389019745,0.0018914252
4.073807716369629,18.43018341064453,800,0.2697623579192172,-17.242723511159113,-0.003777593,70.50596145851569,0.3793871,2.2136170864105225,0.37936443,3.4570694e-10,528,23.245813608169556,0.0005,8.961593866348267,0.23830056190490723,17.24475790325311,3.3887715339660645,12429.10629081726,0.002637454937705038,2.147092580795288,4.204670616452025,19.093854904174805,235.68322405676273,84640000,0.28382992178238936,479.36664828435494,6.099767379547604,26.473443000015024,411.76216803219097,4.0736377239227295,0.40299320220947266,15.984259769206442,0.352912404876074,33.720267131783295,800,0.03861453539464015,0.0009649654
4.392239809036255,18.54030990600586,800,0.286446033871076,62.89880711639527,0.0029203512,59.48453577405464,0.3788819,2.2048778533935547,0.37882262,-5.0663945e-10,529,23.688828945159912,0.0005,8.98682451248169,0.23566293716430664,13.071884573111573,3.393132448196411,12452.809835195541,0.0024673790443213266,2.1928353309631348,4.19233996765714,19.21294665336609,235.19819281308594,84800000,0.3306229587908956,482.44982382542776,6.005117392333636,28.126047298695763,410.44755942229864,4.392085075378418,0.4129140377044678,16.925484809405372,1.2404592464614297,38.435198959318306,800,0.03848857514961052,0.0014171151
4.092233180999756,17.825895309448242,800,0.31007777016535,46.9082656821033,0.008300893,65.62463020246682,0.3783192,2.2487876415252686,0.37846136,3.8743037e-10,530,22.653980016708374,0.0005,8.954106092453003,0.22194552421569824,13.04519442599213,2.826782464981079,12475.478781461716,0.002550879197456583,2.0951082706451416,4.133510214220669,18.474422216415405,231.39123504210198,84960000,0.33915265698322306,475.67137126713754,5.926621642918542,30.459992277343446,404.13278530634767,4.092055320739746,0.40430593490600586,18.286153929207106,8.212627190327256,38.6310876388598,800,0.036361008486782725,0.004919062
4.3646461963653564,18.309097051620483,800,0.26604111680791875,16.933383759044787,0.020489028,59.761185544920885,0.37786534,2.1471681594848633,0.37770537,1.5497208e-10,531,23.413981437683105,0.0005,8.87720799446106,0.21326589584350586,13.224932759844084,3.3998122215270996,12498.910743951797,0.0024811709649564667,2.149507522583008,4.134306427797396,18.959227085113525,231.8411707338889,85120000,0.2502731779133533,469.00361097231854,5.944956737278321,26.093771885842525,404.34989612068057,4.364479303359985,0.4108104705810547,15.684721884570877,2.5200646416116603,41.40731637483158,800,0.036574852524051044,0.010339999
4.357626676559448,18.529385089874268,800,0.23566914378646417,-17.134018624043566,0.026490692,54.473024174142324,0.37735277,2.2633397579193115,0.37720287,6.258488e-10,532,23.61368727684021,0.0005,9.016596555709839,0.20601511001586914,11.40577545478708,3.4053382873535156,12522.54508280754,0.0023320915765568688,2.13639497756958,4.135445027782087,19.168519496917725,231.8747982039331,85280000,0.2101069085956699,470.77684791745276,5.951866051071476,23.077276199453845,404.4185810490034,4.357471704483032,0.40984320640563965,13.88875575896086,-1.4882363269258798,38.93494529166365,800,0.036339728584778554,0.014073253
4.122107744216919,18.35710835456848,800,0.2407122995260142,6.977664091005205,0.015927682,59.89141890823601,0.37679037,2.2041239738464355,0.37681618,-7.152558e-11,533,23.22752022743225,0.0005,8.947402238845825,0.2270510196685791,13.557144997549527,3.300525188446045,12545.787693500519,0.0023309630253164552,2.1801791191101074,4.170275883130697,19.022360801696777,233.72563867382044,85440000,0.2730464583283755,468.2005983284301,6.017001419131866,23.585954936806626,408.2555846138591,4.121930360794067,0.4162430763244629,14.253330100306941,1.0599780403398835,42.17019886059541,800,0.037779201325366024,0.0047507156
4.218879222869873,18.482041597366333,800,0.258188626498799,-18.49726150072286,0.012266544,61.36368868717704,0.37637326,2.2298600673675537,0.3764899,-1.7881396e-10,534,23.450655698776245,0.0005,9.092065334320068,0.23608112335205078,14.412177388714204,3.3199708461761475,12569.252525806427,0.0024417726733310646,2.150207757949829,4.180420498979763,19.14595651626587,234.48418742853985,85600000,0.25232708020130473,472.7422726624494,6.01296617934938,25.323745660903395,409.3493111747131,4.218712568283081,0.40471458435058594,15.291745398572752,-0.6824106594580888,38.52438378781626,800,0.03829161713686051,0.007857812
4.264040946960449,18.556471347808838,800,0.26326254744268307,18.82276756506009,0.024545334,61.64123534782729,0.3760232,2.2173595428466797,0.3759744,1.8328421e-10,535,23.553200244903564,0.0005,9.041560649871826,0.21719098091125488,11.642370030438013,3.399245500564575,12592.820894002914,0.0023108662395961905,2.159745931625366,4.193000424594572,19.212350606918335,235.09965240006838,85760000,0.3251666921725716,484.9986227195529,5.987077766985074,25.826602257052347,410.5032182147266,4.263881206512451,0.41521120071411133,15.592427365299763,2.911108777376973,37.97048010603806,800,0.03851069901571793,0.008263081
4.279081106185913,17.800575256347656,800,0.23875892520731198,30.29632818296607,0.034218047,55.18527176727364,0.3757754,2.2001922130584717,0.3758427,-1.0997058e-09,536,22.823554515838623,0.0005,8.825666666030884,0.20811128616333008,12.322544328578358,2.860743522644043,12615.660353183746,0.0022625381046402753,2.146042585372925,4.154605264235529,18.457951307296753,232.98355952341583,85920000,0.2426660984145643,478.15093018828895,5.927561513525809,23.392950832282057,406.6872800112719,4.278927326202393,0.4252204895019531,14.131544214026073,1.4352880030046624,35.77192247387091,800,0.03776240492944807,0.009936411
4.297428131103516,18.674039363861084,800,0.24256093748872987,11.197791690693498,0.04536386,64.71073049305932,0.37548336,2.247629165649414,0.37557334,1.5318393e-09,537,23.700852394104004,0.0005,9.115382194519043,0.21783733367919922,13.864754170617845,3.3764357566833496,12639.37429857254,0.002326443371126964,2.127251386642456,4.185248721090658,19.32069182395935,234.64132558244944,86080000,0.2745458435721918,470.99427498133036,6.0422876327778745,23.784888756285444,410.1809347014624,4.297259092330933,0.40517330169677734,14.42551617376255,-0.8745270999020088,34.40109331765954,800,0.03971980498198629,0.012820328
4.29590106010437,19.050825357437134,800,0.2690369151194903,16.402883826583093,0.04733326,58.50817995265464,0.37507334,2.210338592529297,0.37507898,1.2993813e-09,538,24.0970938205719,0.0005,9.704570293426514,0.23559284210205078,14.308554256163328,3.324321985244751,12663.486369609833,0.002398776228778639,2.125833511352539,4.138063624298077,19.71945548057556,231.97313386859415,86240000,0.27978387996172066,472.6971244096793,5.989878147558922,26.39755139319426,405.00003936120623,4.295746088027954,0.40984034538269043,15.875251731211879,-1.040411164298599,42.91905700476942,800,0.03781876312440454,0.008995328
4.37644624710083,18.25592613220215,800,0.24366571385028596,37.7254955333704,0.045456268,59.43335721163296,0.37483066,2.253312826156616,0.37483093,-5.3346144e-10,539,23.379708766937256,0.0005,9.12003779411316,0.2112743854522705,13.356292044821638,3.0360536575317383,12686.880366325378,0.0022969338579261166,2.1290481090545654,4.121487341304013,18.922128915786743,231.0569986421615,86400000,0.24114068598661492,475.49194546949514,5.9578656586048035,23.88682528584423,403.57341293642077,4.37626838684082,0.43111681938171387,14.405265644133529,-2.624065542039345,41.50897175484119,800,0.03750058721624699,0.021188468
3.805516004562378,18.337549209594727,800,0.27005418950134014,111.83696971720997,0.04786222,63.0779485248771,0.3746834,2.2352559566497803,0.37484416,4.351139e-10,540,22.91644048690796,0.0005,9.065731763839722,0.25016307830810547,13.636898734505102,3.0318212509155273,12709.811160564423,0.0023496640640477107,2.191326856613159,4.17720108314057,19.023157835006714,234.49457895506785,86560000,0.3124265269717961,483.4982972536571,5.899096571206834,26.50782384775753,409.0358367528078,3.8053431510925293,0.41147589683532715,15.991454839472578,3.7655396596517754,34.87792845852978,800,0.03793586313722334,0.017814552
4.304331302642822,18.028775691986084,800,0.20212979024891659,-22.46974069082856,0.028525505,46.10235090035324,0.37440404,2.1794979572296143,0.3744369,2.8610228e-10,541,23.079525470733643,0.0005,8.836921215057373,0.22445178031921387,11.135314257720927,3.1524574756622314,12732.905133962631,0.0020473124430321625,2.1433510780334473,4.158371173652921,18.6880886554718,233.03201959535284,86720000,0.1992820044604486,471.90734651313363,6.072917840390244,19.763990488598694,407.3159886346244,4.304163217544556,0.411210298538208,12.006064919251152,-0.8269284204080583,34.41171724135069,800,0.03651799357646336,0.00320851
4.367595434188843,18.616364002227783,800,0.21805663767206174,0.4451965106667025,0.049670514,49.53182327023275,0.37414613,2.228344678878784,0.37413472,4.887581e-10,542,23.69201135635376,0.0005,9.067003011703491,0.21254754066467285,13.093886115127285,3.4532814025878906,12756.612233161926,0.0022062010820357225,2.1682941913604736,4.078593856571989,19.246889352798462,228.831878916741,86880000,0.20725044285698302,470.3678806158569,5.959379033915923,21.344366224422558,399.2697475993747,4.367429971694946,0.395474910736084,12.912916853700118,-1.5433626095386932,40.71819594978264,800,0.0358938180524958,0.017084623
4.12896990776062,18.61307716369629,800,0.2294058622321835,66.02870603545288,0.016283121,56.65111635426336,0.3739562,2.2793328762054443,0.37392318,-1.2516979e-10,543,23.544324159622192,0.0005,9.073946475982666,0.23320913314819336,11.841743587729797,3.276036024093628,12780.17598438263,0.002140754434547733,2.2010927200317383,4.123207232090792,19.337493896484375,231.29477323404544,87040000,0.24158000928409643,483.4365800887359,5.997174367094907,22.473485358296188,403.791457933122,4.128781080245972,0.4653899669647217,13.602374203431905,-2.939553546574341,39.148246286418555,800,0.03591965620538352,0.004555495
4.03175950050354,18.171308517456055,800,0.28249109298348907,7.223985077768875,0.005881772,64.14043478416053,0.3736443,2.274285316467285,0.3736298,9.2983254e-10,544,22.981932640075684,0.0005,8.927670240402222,0.22252130508422852,13.587220501287597,3.0412752628326416,12803.172178506851,0.0023728061810515946,2.1751627922058105,4.139137675703245,18.86292600631714,231.99185704787217,87200000,0.3267087329163892,487.2695504292708,6.068699208408309,27.73805341263179,405.1165493325883,4.0315892696380615,0.4443986415863037,16.64866935336793,5.168735289738893,31.420294094816015,800,0.0355174488809442,0.0018863578
4.185137748718262,18.00493884086609,800,0.28457324712063814,168.9479075030598,0.00012679056,64.87837153393706,0.37319645,2.2175536155700684,0.3732405,2.5928015e-10,545,22.917056560516357,0.0005,8.896170139312744,0.21373248100280762,15.055218217304212,3.0573599338531494,12826.10254573822,0.0024568764421166503,2.109790563583374,4.155945620600493,18.645046710968018,232.97112854069957,87360000,0.29655692034501274,484.2546464998647,6.059429998415647,27.95173643353307,407.10269285466194,4.184921503067017,0.4029655456542969,16.84091584682043,0.7272000272239618,31.62229211034066,800,0.03613215847764577,0.0012547871
4.229580402374268,18.40184187889099,800,0.21921016729020035,155.97198526635077,-0.003826034,55.36729897254999,0.37275556,2.2832529544830322,0.37278157,9.000301e-10,546,23.385581493377686,0.0005,9.083322763442993,0.20958328247070312,11.202840753440022,3.126537561416626,12849.50212597847,0.002110779609461182,2.1893463134765625,4.1538909653092135,19.069205284118652,233.01301327838752,87520000,0.19425796886841648,478.41689673641685,6.1125438320457395,21.467443668586665,407.226813065413,4.229416370391846,0.4329967498779297,13.030094356406613,-1.2409470690527897,30.587016786636234,800,0.036156943458647235,0.0017818393
4.124208927154541,18.285305500030518,800,0.2432867583347215,-22.58145525836525,-0.0027176936,55.69028646880341,0.3724556,2.2236077785491943,0.37252966,1.8715858e-09,547,23.132423400878906,0.0005,9.03511381149292,0.20115256309509277,12.291386584834555,3.0857956409454346,12872.648798704147,0.002184487600555477,2.1918845176696777,4.170012144788273,18.913403272628784,234.02544135870127,87680000,0.22897164113947255,477.99804835135524,6.0381045871235415,23.85835392602154,408.8495444350141,4.124042510986328,0.4033808708190918,14.469324475745628,-0.33539646934541745,39.92204245700679,800,0.03680956558996387,0.0013344609
4.087841749191284,18.280169248580933,800,0.24469133597275622,205.68548059482498,-0.004770506,62.70996704719752,0.37214923,2.2180404663085938,0.3721671,1.4185906e-09,548,23.160048007965088,0.0005,8.775797843933105,0.20987653732299805,12.527540040010512,3.2474310398101807,12895.823649406433,0.0022196507855569113,2.2378623485565186,4.1534362363103075,18.98316717147827,233.06231400289033,87840000,0.26752922268190077,473.8563805476515,6.062619910794649,23.99440364607888,407.0300488538505,4.0876524448394775,0.46752452850341797,14.515575338062732,-0.8054004274673964,30.92237525345498,800,0.035805783936994705,0.0007877024
3.9433436393737793,18.75048065185547,800,0.23342378089738572,65.34616361456224,-0.0026999142,64.52994838881331,0.37179875,2.2704265117645264,0.371906,-1.1920924e-10,549,23.465046405792236,0.0005,9.132633686065674,0.2505195140838623,13.42507541500814,3.411776304244995,12919.302838087082,0.0022456812856237354,2.1690335273742676,4.179259315718632,19.440089225769043,234.27195986072118,88000000,0.2683605413748101,496.8986063601921,6.029050876272955,22.876453686629755,409.58609123118936,3.943185806274414,0.41439294815063477,13.866424191881636,2.7486687858508563,33.2867800045847,800,0.03749051201770728,0.0014604399
4.38507342338562,18.588793516159058,800,0.2254193739721465,149.13454200141223,0.006268861,81.36273933580053,0.37136972,2.242011547088623,0.37131333,-7.070601e-10,550,23.7156982421875,0.0005,9.07030463218689,0.23169636726379395,16.23284092336422,3.3933041095733643,12943.031633615494,0.00233618249847623,2.1858420372009277,4.20055322995326,19.24956250190735,235.5593670434157,88160000,0.27103594480635074,467.3253310564809,6.082245943636976,22.087227031174123,411.8550169232092,4.384917497634888,0.4054296016693115,13.404553088645084,1.1321171438953967,29.07713267354029,800,0.03757998319083544,0.0012651689
3.8791942596435547,17.792632818222046,800,0.22891969151826191,120.69129234431676,0.00013399438,74.83432663252651,0.37101427,2.1794350147247314,0.37104478,-6.6757194e-10,551,22.375934600830078,0.0005,8.444318294525146,0.19448328018188477,15.400319963471881,3.256277561187744,12965.421158313751,0.002341765139995815,2.207239866256714,4.1236435058662755,18.41173028945923,231.22086471790794,88320000,0.20980477892311591,472.25171041864644,6.018187630135383,22.42362303235567,403.69856783793307,3.8790283203125,0.40185070037841797,13.521841729108665,0.21831456327506307,31.58194185044594,800,0.036110402986420966,0.0012723549
4.365126132965088,18.299951791763306,800,0.25385014479703744,-1.0970337635703151,-0.00053913036,58.413978880049825,0.37073788,2.210853099822998,0.3707261,-4.1723255e-10,552,23.373769521713257,0.0005,8.95353889465332,0.2053852081298828,11.170975605823022,3.2820417881011963,12988.80982208252,0.0022755328873667966,2.158862590789795,4.161195881864306,18.925485372543335,233.19917713619841,88480000,0.28425741683945244,470.6551148740026,5.981111677808469,24.897551691132083,407.4201731195756,4.364970445632935,0.39751505851745605,15.036132193423711,1.3810060151266912,33.58284532342653,800,0.03745271574854841,0.0021747753
4.24228048324585,17.82432270050049,800,0.22483701802657502,-3.24387155656769,-0.0039511863,43.43219546963606,0.37050292,2.174165964126587,0.37045157,-7.0333483e-10,553,22.838054180145264,0.0005,8.977291107177734,0.22478151321411133,11.515175033542569,2.8704464435577393,13011.660609960556,0.002225314013542186,2.1005194187164307,4.101228057881879,18.512012243270874,229.94083373124923,88640000,0.23927848676230049,471.5228489385224,5.963426187850842,22.015630023320053,401.3233964631414,4.242108583450317,0.4380650520324707,13.248675407714227,-1.827109110354658,42.31564584891977,800,0.03578545654977422,0.0018322725
4.140193223953247,18.933663845062256,800,0.19933378990304765,167.56964000621358,0.0002808014,52.73401453353654,0.37026972,2.221755266189575,0.37029293,1.5854835e-09,554,23.81062602996826,0.0005,9.690242528915405,0.21811342239379883,11.958037718125833,3.0872557163238525,13035.484258174896,0.002174267632387849,2.1853387355804443,4.133227171057356,19.581360578536987,231.81789717853601,88800000,0.21707558476481925,467.53464376542195,6.033010405602664,19.494434002550875,405.09026806088673,4.140017986297607,0.4049055576324463,11.809259328378435,-1.7171255834255978,34.0264761476282,800,0.037257236817388045,0.0026702
4.183029651641846,17.872405290603638,800,0.2097801890983169,124.39820990304449,0.0030425873,58.449453315182325,0.36997545,2.189211845397949,0.3700342,1.9073473e-10,555,22.781211376190186,0.0005,8.940419435501099,0.20842337608337402,12.247149988895504,2.902470350265503,13058.284495830536,0.0021104204785110246,2.141120195388794,4.138653407314043,18.520084142684937,232.0679640824828,88960000,0.20719607134122703,464.7975782362861,5.9911649452953135,20.525519504058316,405.33513938451887,4.182799339294434,0.41571712493896484,12.453146454496821,0.9968176463713322,32.56576723837635,800,0.036245678509555644,0.0031981827
4.384857416152954,17.84738564491272,800,0.2516702740055094,89.03793870030155,-0.00018038168,60.91167676645699,0.36960414,2.2384583950042725,0.36972973,7.927417e-10,556,22.947588443756104,0.0005,8.700009822845459,0.20151758193969727,12.483065373884688,3.0542209148406982,13081.245767354965,0.0023041653422199017,2.140042543411255,4.166449659854183,18.483346939086914,233.83193481640788,89120000,0.2391799610288026,480.2158508201702,5.985208901809002,24.68661459096693,408.06553146561237,4.3846869468688965,0.41210031509399414,14.885870205549223,5.31089822341385,37.00771660619267,800,0.03765505749845573,0.001643027
4.38998556137085,18.07094430923462,800,0.21567016315729248,-32.09259248971465,0.0049998965,61.95736541701479,0.36927676,2.251960039138794,0.3693612,1.013279e-09,557,23.187208652496338,0.0005,8.986743927001953,0.21410846710205078,13.959415129033534,2.9572103023529053,13104.447395086288,0.0022381916922903,2.1221606731414795,4.117845956472941,18.70881700515747,230.95218015704194,89280000,0.21767389065013668,480.65351747180534,5.9770576078275335,21.116983649647874,403.54328146263174,4.389811277389526,0.4003334045410156,12.769680633980629,-4.024543648544917,44.73868691309406,800,0.03725562403048518,0.004037311
4.04934024810791,17.762266397476196,800,0.2155856395926136,12.720508385778103,0.006680803,49.43919679096167,0.36888555,2.2030153274536133,0.36900645,1.579523e-09,558,22.547537088394165,0.0005,8.711360454559326,0.21608376502990723,10.806123705245808,2.9117956161499023,13127.008956670761,0.0021744074518116243,2.2045657634735107,4.179426216077814,18.407251358032227,234.2889600359597,89440000,0.24016234586310503,472.36613943784516,6.069223731369966,21.10297888045103,409.5313442712836,4.049168586730957,0.40428757667541504,12.783553400091787,-0.8330014261198955,33.42779948407872,800,0.037262512804270294,0.002960276
4.232812166213989,18.190557718276978,800,0.2606377492427095,-14.619770440935024,0.00052278466,64.78100222356042,0.36850068,2.2314484119415283,0.3683662,-1.3530255e-09,559,23.216804265975952,0.0005,8.842851161956787,0.22532391548156738,13.622559175462081,3.183893918991089,13150.2405128479,0.002363752894829514,2.2048604488372803,4.122526823414844,18.888317584991455,231.29203141658428,89600000,0.3305686896931876,471.99636057938676,5.865110190722451,25.566880006460316,403.37754162044365,4.232653856277466,0.44782280921936035,15.365841783876101,0.7221657278173481,42.76686378638494,800,0.03671123288363295,0.002010982
4.172455549240112,18.280723333358765,800,0.2331792731060584,8.195289449556086,0.0242704,56.92913712049068,0.36817104,2.17789626121521,0.36819425,8.22544e-10,560,23.234585523605347,0.0005,8.827652931213379,0.25005173683166504,13.715131203927253,3.3739445209503174,13173.48924446106,0.002319939667780418,2.1671504974365234,4.142788619675428,18.980077743530273,232.16793970886283,89760000,0.25612799202501924,469.05774719012334,6.028619069208446,22.84917428518137,405.69307129895924,4.172299385070801,0.4246671199798584,13.783736645557985,-0.7068873665507693,34.15154168961943,800,0.03663471049443963,0.007634209
4.336928367614746,18.361688137054443,800,0.239490608071728,27.543678182260614,0.046957597,64.62076172308949,0.36786395,2.189054250717163,0.36780584,-1.7464163e-09,561,23.44895648956299,0.0005,8.859182357788086,0.22681641578674316,13.487662719077889,3.4060635566711426,13196.951961278915,0.0023610326335666214,2.1936402320861816,4.138083233622882,19.02472734451294,232.1731259732724,89920000,0.30370349029721505,467.93076325551135,5.977366890163828,23.480153478546917,405.4258939526203,4.336759090423584,0.4126911163330078,14.181765120990148,3.901427343369919,39.990809338725875,800,0.03729408901738182,0.009029391
4.243422508239746,18.31644892692566,800,0.23152348957886348,-16.737014370183118,0.018355737,67.37586056214202,0.36747992,2.2423174381256104,0.3674619,-6.139279e-10,562,23.29259490966797,0.0005,8.843910217285156,0.2120823860168457,12.063180929730388,3.399932384490967,13220.260765314102,0.0022682855580393423,2.1315338611602783,4.143200145713969,18.965449810028076,232.32283957662264,90080000,0.24804221080446812,478.808882334614,5.954758483813987,22.68093735023773,405.4655891582903,4.243257522583008,0.41336870193481445,13.729150783326181,0.7199570425630836,41.05298496663317,800,0.03651127757345052,0.0052545024
4.351109027862549,18.570969820022583,800,0.2534137417138222,30.007624262540094,0.00395112,62.73742596098278,0.36713606,2.2715792655944824,0.36704504,-5.3197147e-10,563,23.703806161880493,0.0005,9.04513144493103,0.25247979164123535,11.811796361510618,3.3674073219299316,13243.978656768799,0.002339417780041386,2.123318672180176,4.193759632016209,19.271080017089844,235.05365532515924,90240000,0.2634245618899824,485.01347344547054,6.066402504090043,24.858101737909582,410.78011555387656,4.350949764251709,0.4234139919281006,15.030839264631636,3.255563185900687,41.14332400402238,800,0.03852286993504988,0.0022018896
4.259944200515747,18.093016862869263,800,0.24002443219397546,-34.91220353555466,-0.0010712506,59.3037561341186,0.3668936,2.2206265926361084,0.36679295,4.7683725e-11,564,23.111844062805176,0.0005,9.0419921875,0.2187972068786621,11.737216556020787,2.915806293487549,13267.10899567604,0.0023033626641504636,2.1417627334594727,4.176418167147861,18.76815938949585,234.04276034577623,90400000,0.22837323228963854,473.4535859642415,6.0068293333675635,23.52670044384102,409.0278724948848,4.259777545928955,0.43169665336608887,14.215424896545242,7.069024965236543,51.30651582189325,800,0.0386816749082783,0.0016807325
4.149975299835205,18.53602957725525,800,0.22931295874213,5.994417697555204,0.0064259865,58.183636067488905,0.36652383,2.262234687805176,0.36650693,7.241963e-10,565,23.403390645980835,0.0005,9.096426010131836,0.20598649978637695,12.360943505353898,3.2866179943084717,13290.52731704712,0.0022770535330279827,2.1819965839385986,4.151115438298438,19.164422750473022,232.7522146187292,90560000,0.24030109419003928,470.5652450355397,5.974323733291685,22.458280149343647,406.2155494649471,4.149818420410156,0.39964795112609863,13.534786929252169,-0.8188558104108048,41.22368602380634,800,0.03599205347644366,0.0053587146
4.322041034698486,17.41649031639099,800,0.2779781380911717,35.390602566684,0.07413624,80.86292760761692,0.36619633,2.1687848567962646,0.3661491,-9.1791164e-10,566,22.441162109375,0.0005,8.597741603851318,0.20047259330749512,16.188610695909446,2.81746768951416,13312.982291221619,0.0025316432502986326,2.0890607833862305,4.148921404523761,18.04049825668335,232.38046653861917,90720000,0.3470699394579207,480.4488782524559,5.959537368132169,27.285275596870665,405.80934308272464,4.321873188018799,0.40074872970581055,16.418341173165967,-2.131899083278949,41.8560553494629,800,0.03643776317134112,0.023976963
4.252931833267212,18.541442394256592,800,0.27917730657540507,68.38945876276955,0.016670914,69.24604701117211,0.36585993,2.2707648277282715,0.36571562,-9.775163e-10,567,23.60427236557007,0.0005,9.055958032608032,0.24362707138061523,12.338930496746539,3.3156819343566895,13336.598690986633,0.0024286793558995967,2.2152609825134277,4.182512797637212,19.26036787033081,234.50000381644307,90880000,0.3096140543668834,481.38565869020556,5.996569966535935,27.412163753037767,409.40753102072546,4.252752304077148,0.44965052604675293,16.501050935115792,3.82876972062011,41.15228457355886,800,0.03756349776234968,0.0052800337
4.20607328414917,18.025026321411133,800,0.24044155576421217,-39.49361791942618,0.022413637,59.10064534205005,0.36545256,2.226674795150757,0.3654255,-6.258488e-10,568,22.94761610031128,0.0005,8.776611089706421,0.2098383903503418,13.907443580281118,3.1704225540161133,13359.561277627945,0.0023795212643590996,2.1479601860046387,4.166403745026773,18.65590739250183,233.51999379593656,91040000,0.25704169791869746,469.2920633549169,5.970048174257467,23.5698917182695,408.06594093398814,4.205902338027954,0.3977775573730469,14.242890925984494,-0.7487167835283814,43.89272866200424,800,0.03711951466967059,0.008865422
4.209594249725342,18.52128314971924,800,0.2659601472546085,-15.997693121383332,0.029395705,53.596604123051314,0.36499763,2.2541890144348145,0.36499047,-8.046619e-11,569,23.45375418663025,0.0005,9.070955038070679,0.211869478225708,11.83950141958847,3.2791836261749268,13383.027265310287,0.002348568562338345,2.2031569480895996,4.182277361020281,19.15534996986389,234.77441252792462,91200000,0.31197373555885943,474.38423901107586,5.952535354064735,26.10473471088554,409.58729883783803,4.20945930480957,0.39861392974853516,15.70939124806768,-2.0899850542852816,42.262009662680285,800,0.0364469055110852,0.012103875
4.06316876411438,19.062155961990356,800,0.23678335375419046,-48.90809184533815,0.005550256,51.75063493278295,0.36484018,2.266633987426758,0.36465016,-6.586313e-10,570,23.877375841140747,0.0005,9.831260204315186,0.2283940315246582,10.62983035470701,2.954108953475952,13406.91816163063,0.002285245168645571,2.17020583152771,4.1556119061429095,19.731184005737305,233.0802522701553,91360000,0.2587604364816499,473.9820948338372,5.965861216624271,23.20620732380447,406.63195009068585,4.0629966259002686,0.4157869815826416,13.98823251254267,-0.6281587960420886,47.612080518790734,800,0.036756209596132,0.0024904998
4.273619174957275,18.465041637420654,800,0.24005788140052087,20.542663191618203,0.039130524,60.531044308954584,0.36443797,2.2607343196868896,0.36445084,-5.2452087e-10,571,23.438222408294678,0.0005,9.026352405548096,0.2018294334411621,11.993120942431823,3.334782123565674,13430.370508432388,0.0023064576393990077,2.1357953548431396,4.221782661174197,19.086663722991943,236.80341190142258,91520000,0.2613144952787213,476.34954625749197,6.017986213516363,23.532277628147586,413.59485450423483,4.273422479629517,0.39711785316467285,14.256728588851475,3.6798099902675196,40.652133521328906,800,0.038506556619845526,0.016019154
4.430377006530762,18.28684711456299,800,0.24499511773148605,34.44957522740164,0.009073567,61.55768188632107,0.3639011,2.238908290863037,0.36398733,2.3245814e-10,572,23.481355905532837,0.0005,9.044360637664795,0.21842265129089355,11.828443026644505,3.1270084381103516,13453.866074323654,0.0023706794723236794,2.1325843334198,4.200728991758442,18.969493865966797,235.4534273980006,91680000,0.2950779318911975,474.09597303569734,6.073378305221004,24.02147723588577,411.3339095397825,4.430217742919922,0.4396016597747803,14.478045353636821,2.6989951971074895,38.81483403766736,800,0.037800586832595795,0.004675839
4.155101537704468,18.214839220046997,800,0.23971780962920183,-49.32910285920244,0.01312711,55.957898972953934,0.3634533,2.215257167816162,0.36338362,-8.1062324e-10,573,23.11091709136963,0.0005,8.950908422470093,0.20325446128845215,13.546056422912306,3.1499547958374023,13476.991652727127,0.0024025766413802766,2.176201105117798,4.12461491118652,18.863933324813843,231.37396094712284,91840000,0.2344643625735995,474.2839143375099,5.92910677482545,23.494872351309894,403.54228569045597,4.154944658279419,0.42230749130249023,14.112176606959174,0.3553726601287288,43.24280012918014,800,0.03606401060615722,0.006384532
4.086945533752441,18.271186351776123,800,0.22567022240163465,126.36577013153102,0.017028116,51.49188216837779,0.36300787,2.1843132972717285,0.3630971,-1.8477442e-09,574,23.101006984710693,0.0005,8.970888376235962,0.23340654373168945,10.899819444443052,3.2799839973449707,13500.106906414032,0.002234205694051158,2.150923728942871,4.253046056829374,18.935369968414307,238.55966612385018,92000000,0.25045073704323567,482.46721165546995,6.102819488261696,22.104929961182233,416.88375025289747,4.08678936958313,0.4079270362854004,13.408966786405522,1.5644507947369402,32.63618883548032,800,0.03855000601879585,0.004208987
4.23503565788269,18.339667081832886,800,0.27833395072365485,24.603426852830417,0.010286719,68.59350274890956,0.3626776,2.192920684814453,0.36278942,-2.6583673e-09,575,23.284008026123047,0.0005,8.946762084960938,0.21280932426452637,16.419373518560022,3.3778562545776367,13523.405407190323,0.002621818942748291,2.1452994346618652,4.254371227093225,18.969194650650024,238.29368091960285,92160000,0.2927205439023328,473.6832213616102,6.171185442356739,27.3362156388272,416.816071834672,4.23486328125,0.39420509338378906,16.478462171187847,0.5910366531840228,30.433301927041484,800,0.0386493616363166,0.002425335
4.179716110229492,18.04265522956848,800,0.2772485846309546,10.528825280694429,0.008911327,51.29059359625448,0.36241338,2.186948776245117,0.3622668,-1.3887882e-09,576,22.99883460998535,0.0005,8.525301218032837,0.21345925331115723,12.04490031721653,3.415750026702881,13546.41943693161,0.002475611455074032,2.1957733631134033,4.1481133484584305,18.737467050552368,232.47090184018168,92320000,0.2837611227024796,471.8824761513234,5.979542601308112,27.218129456507558,405.6416540201808,4.1795735359191895,0.45549559593200684,16.3611611903025,2.642219128144857,44.29847501432471,800,0.03614209762712438,0.0018256058
4.305218458175659,18.692474365234375,800,0.24523279250453678,-20.80990729892123,0.009260602,63.61334285714016,0.36218992,2.2758078575134277,0.36213404,-3.2186512e-10,577,23.75358009338379,0.0005,9.09911584854126,0.22706866264343262,12.630163221146885,3.4437692165374756,13570.186987400055,0.0023501303554257277,2.1478121280670166,4.280407098443592,19.35648202896118,240.24796316172157,92480000,0.2568421662766241,474.43697333360876,6.1183425374921505,24.055316327841496,419.80904149298556,4.305063724517822,0.4127354621887207,14.56368418121479,1.3290726761240255,39.41744332873779,800,0.039657159015707995,0.002211695
4.372126340866089,18.454071044921875,800,0.23458306481350064,5.181855141066135,-0.0011818234,61.116000029382,0.3620087,2.247492790222168,0.36198035,-1.1771917e-09,578,23.56624436378479,0.0005,8.977725267410278,0.2403125762939453,14.249282167901326,3.3485183715820312,13593.769964456558,0.0024279881107562686,2.133707284927368,4.19886430941139,19.116705894470215,235.4148020842136,92640000,0.24183611227770918,474.5090316622388,6.001305366766039,22.985544780365412,411.207758333488,4.371958017349243,0.3999314308166504,13.857596983326687,2.032035760302291,43.424289662865604,800,0.03794103543373017,0.0014140895
4.093696594238281,18.59528660774231,800,0.26469717169160895,2.5933973430253268,0.004282491,59.36151740598227,0.3618406,2.2157840728759766,0.36184624,2.1159648e-10,579,23.488319873809814,0.0005,9.093684196472168,0.2465505599975586,13.416521230983317,3.406519889831543,13617.271373987198,0.0024569025992630554,2.1655590534210205,4.1650853342497935,19.312793016433716,233.80483289458112,92800000,0.2759424208240857,480.4340770279307,5.934515440238632,25.97344778372729,407.63526995560375,4.093537092208862,0.4461405277252197,15.655948188175909,-0.055748236034814505,48.97561219351026,800,0.037699645566730736,0.0041643884
4.2229156494140625,18.395089387893677,800,0.260211566728842,68.81167736487006,0.028482104,66.9127521536596,0.36153868,2.2109780311584473,0.36153093,5.483626e-10,580,23.349594831466675,0.0005,8.997903108596802,0.22761821746826172,13.462087429644402,3.316063642501831,13640.637011289597,0.0024550223072249988,2.1477255821228027,4.229455360496131,19.04572105407715,237.02852408247577,92960000,0.28365255412712687,471.81334125405084,6.083538380610546,25.53286392648129,414.1123006933456,4.222745895385742,0.40003275871276855,15.380474180404846,2.4562282467063046,37.48206378050353,800,0.038272287436452196,0.00772562
4.408014297485352,18.24695611000061,800,0.23360167451483857,-34.34656177782022,0.021677682,58.869980090846894,0.36114243,2.1958727836608887,0.36113396,9.894371e-10,581,23.388041257858276,0.0005,8.923287868499756,0.21860074996948242,12.795724407601218,3.2433183193206787,13664.03812289238,0.0023816935331934454,2.183835029602051,4.192172572958593,18.895747661590576,235.06497923588302,93120000,0.2705113507548739,478.5927684194318,6.05581863248711,22.887896392525025,410.24686706363985,4.407832860946655,0.406583309173584,13.78807911404662,-0.03752506707784409,42.85505681716391,800,0.03755253425236122,0.0071633174
4.393983602523804,18.551474809646606,800,0.20551604394157813,-2.3139920136735204,0.25862053,57.61361171822702,0.36077487,2.1747219562530518,0.3607933,1.0609627e-09,582,23.70501160621643,0.0005,9.021345615386963,0.22806859016418457,12.105097774148787,3.466035842895508,13687.757875204086,0.002310845461032796,2.142483711242676,4.181209053194933,19.227274656295776,234.54014770543833,93280000,0.251019473517211,467.7918401307688,5.993517845645223,20.1072836144052,409.4218046709425,4.3938117027282715,0.4237539768218994,12.180723223210075,-1.5015548344959535,36.945106935741904,800,0.038042448822042295,1.4331502
4.013315677642822,18.461548328399658,800,0.36947788735567955,-8.729519617289132,0.061287053,88.78813249720054,0.36017144,2.249319553375244,0.3601132,-8.5830676e-10,583,23.2382652759552,0.0005,9.036253213882446,0.24348974227905273,20.282147868653993,3.3970439434051514,13711.011216163635,0.0028969957744727237,2.135244369506836,4.22617038768036,19.134471893310547,236.80101575890666,93440000,0.410397488587811,474.9237849537929,6.0499325350717115,36.36915303354809,413.7584902193965,4.0131590366363525,0.40656089782714844,21.79999027146046,-1.4182611806257037,38.88944315063282,800,0.03989982207900784,0.01734529
4.026137113571167,18.304245948791504,800,0.3780560744683367,34.49507833510236,0.017250411,92.43339062525655,0.3597317,2.2272658348083496,0.35974693,8.702278e-10,584,23.084375858306885,0.0005,8.997076988220215,0.24229788780212402,20.341503333965097,3.1467909812927246,13734.111386537552,0.0028924425242888257,2.188446283340454,4.1850363693505725,18.97590136528015,234.38030188800565,93600000,0.4325874315285407,477.8934904012118,6.089306222476818,37.21725768710336,409.57900364458095,4.025966167449951,0.4055674076080322,22.31065268416871,-1.4258347790556072,45.330631020284834,800,0.04033262896044866,0.005657299
4.196294069290161,17.367251873016357,800,0.32789095167374843,73.35269503346512,0.0128636155,80.09194464765159,0.35966143,2.1043319702148438,0.3596176,-6.5565103e-10,585,22.2694571018219,0.0005,8.077985763549805,0.20117402076721191,21.91606957621809,3.2853646278381348,13756.39458823204,0.002818105463499783,2.1934022903442383,4.193330369839712,17.98873281478882,235.09261879381523,93760000,0.345083786902589,482.8883292381399,6.046575657873259,32.23351611615629,410.45909974497806,4.196130990982056,0.39755892753601074,19.33979480762897,-1.87896233084733,43.87800263472881,800,0.03932661061652997,0.006228077
3.9788858890533447,18.97089147567749,800,0.32938074943455253,28.18896209534633,0.0016434683,74.68081616708369,0.35981175,2.2488903999328613,0.35993922,6.020069e-10,586,23.659257888793945,0.0005,9.482416152954102,0.20619893074035645,19.899347608420268,3.3424859046936035,13780.07159113884,0.0027208855169930635,2.2113099098205566,4.207008450382137,19.598743438720703,235.98849331665863,93920000,0.3964933347292645,477.5867908748546,5.993788836744578,32.380957925528044,411.6266978631289,3.9787299633026123,0.3988380432128906,19.4333966035657,-1.766939497082248,41.89862555340056,800,0.03975892377509979,0.0017384419
4.443948745727539,18.20373296737671,800,0.37478983942578314,-4.989394389546056,0.005797694,92.95829229013356,0.35998043,2.2647879123687744,0.35993388,5.960465e-10,587,23.36988377571106,0.0005,8.853143453598022,0.20565557479858398,18.765627496441446,3.1758222579956055,13803.455498695374,0.0028354779833015668,2.200019598007202,4.174704851709314,18.840672969818115,234.2492761479947,94080000,0.41415326059213853,470.64512071399923,5.913959217170693,36.8915125329782,408.3235941727178,4.443793773651123,0.40857410430908203,22.146379578064916,1.0977235965501915,47.589574310903295,800,0.039966260007107575,0.0022049677
4.305602073669434,18.40462613105774,800,0.35276781286405673,116.05739868447486,0.1395389,84.89497854198878,0.35995662,2.1621320247650146,0.35995388,5.096196e-10,588,23.4453067779541,0.0005,9.025269746780396,0.21635699272155762,20.041436810622244,3.3642404079437256,13826.916358947754,0.0027633741123509856,2.144718885421753,4.280448509154926,19.05827569961548,240.00661613172832,94240000,0.41063811363075886,484.61166946817553,6.093156164466173,34.71097705232163,419.58513095756905,4.305447816848755,0.41326022148132324,20.916544905929214,-2.040611334153247,36.262117258789,800,0.042924010887782985,0.039760746
4.290825366973877,17.248237133026123,800,0.3369776257486613,-1.246599588680781,0.026996326,89.08670994806494,0.3597847,2.1373610496520996,0.3599033,-4.2021275e-10,589,22.361114501953125,0.0005,8.27060842514038,0.21078228950500488,19.520944030148375,3.0295608043670654,13849.2925491333,0.0026994708705315633,2.1406946182250977,4.188038122230182,17.975826263427734,234.719920439655,94400000,0.3413899364184387,465.47354897760925,6.036060084821742,33.138271323424675,409.7412308423027,4.290666818618774,0.4905734062194824,19.919641672586774,-0.6973110208101765,38.69557955211354,800,0.04073727011968829,0.012954773
4.249467134475708,18.64009404182434,800,0.33971871712312884,24.23190820266034,0.028853085,90.63778994621968,0.35951757,2.2453956604003906,0.35954827,-1.2159347e-09,590,23.61591911315918,0.0005,9.126282691955566,0.22594237327575684,21.504274864093265,3.2934370040893555,13872.923350811005,0.0027935317937672114,2.2041378021240234,4.179264585268817,19.28910255432129,234.28207681290834,94560000,0.3731796263176288,468.13669863980374,6.005454010980737,33.41724448867626,409.0381490666008,4.249312877655029,0.4005722999572754,20.117841576264677,0.3312841148218326,40.18030325966914,800,0.040919046110235,0.0060298876
3.8504295349121094,18.16276502609253,800,0.3640169903516914,1.432200152028471,0.047163792,77.92145934611854,0.35914594,2.277472496032715,0.3590112,-1.168251e-09,591,22.76872730255127,0.0005,9.013225793838501,0.2027289867401123,20.262355895728682,2.9974727630615234,13895.705746173859,0.002776630688761405,2.1582303047180176,4.183592565362617,18.827100038528442,234.4473521805872,94720000,0.4281419599445777,477.5716564919346,6.002235996985171,35.82437081137801,409.4813940243019,3.8502676486968994,0.43741345405578613,21.450133945091576,2.0037895932153615,38.710775428033806,800,0.041437698720249605,0.0074533373
4.255254507064819,18.07056999206543,800,0.385839366450164,122.37301077392355,0.05415001,81.03358568624719,0.35890236,2.2879087924957275,0.3589886,5.00679e-10,592,23.050667762756348,0.0005,9.078785181045532,0.21184325218200684,20.92885166942711,2.8398406505584717,13918.770837545395,0.0027865674993039543,2.1327414512634277,4.214094886896337,18.709791898727417,236.0299718303232,94880000,0.4331404401019401,479.0534865400698,6.035680567024005,38.000651936615604,412.73791021734723,4.255081415176392,0.4037647247314453,22.876903250297705,-2.8620060798013505,31.89918992159905,800,0.043974297445956025,0.0110421
3.983048915863037,18.46825385093689,800,0.33334245223050313,45.931574781186335,0.05383165,91.44517654470035,0.35879135,2.237581253051758,0.35877058,7.0333483e-10,593,23.195733308792114,0.0005,9.017066955566406,0.21365046501159668,23.837994753422663,3.259371280670166,13941.980555772781,0.0028696886891948965,2.1976115703582764,4.1358527505909075,19.133352518081665,231.94418343154823,95040000,0.3739742549541073,477.30015662893413,5.920077270463121,32.76813717230237,404.3015021171252,3.9828851222991943,0.4267449378967285,19.60632948570468,-1.6477741126474215,39.47257583105764,800,0.039374537407496184,0.010445082
4.0359413623809814,18.12036633491516,800,0.35288922097965464,70.39949210790772,0.014644806,86.67193613378369,0.3588897,2.1867594718933105,0.35907656,-1.6883016e-09,594,22.87927794456482,0.0005,8.84785509109497,0.21465754508972168,21.38805674552141,3.1962151527404785,13964.873065710068,0.002784587080553948,2.16690731048584,4.174323400316694,18.764445304870605,233.95197140153638,95200000,0.397636104243648,479.46947375343666,5.923975789482005,34.711388206502804,408.37030035837734,4.035772085189819,0.4055347442626953,20.83855143890989,-4.233685098613478,47.185472914071525,800,0.042801523660170274,0.005204496
4.412009000778198,18.7426815032959,800,0.32136964497166187,-44.15056729184306,0.013925755,72.30338847872459,0.35883528,2.2379167079925537,0.35893366,1.3828277e-09,595,23.87322473526001,0.0005,9.124470710754395,0.2011423110961914,20.157321819329827,3.4051692485809326,13988.760020256042,0.0026487758074166946,2.2046260833740234,4.147185571593696,19.375713348388672,232.27873396440228,95360000,0.3781668552176727,472.6746526411004,5.980109176698513,31.585873493391702,405.74787031117535,4.4118547439575195,0.4077186584472656,18.98981716355318,-0.8033824488704944,49.48506127099284,800,0.041283092002977105,0.007648653
4.206226587295532,18.3720805644989,800,0.3354103111394,-16.954025616907547,0.010413153,78.87981278435097,0.35869274,2.2322871685028076,0.3585018,1.3709064e-10,596,23.330584049224854,0.0005,8.946393013000488,0.23490500450134277,21.03152779560755,3.2882933616638184,14012.106505393982,0.002744840807417216,2.140169143676758,4.151542894287563,19.04041576385498,233.10356531119731,95520000,0.3776834950321418,470.87831872371345,5.845589277612634,32.98267961158443,406.0721620892023,4.206061124801636,0.40938544273376465,19.80833082543015,-1.602173316592094,49.05730975467574,800,0.04260564475330084,0.004323616
4.359060525894165,18.39160704612732,800,0.3407873183430207,70.53979636147682,-0.0019805783,96.78956921073906,0.35857832,2.200385093688965,0.358459,-9.536745e-11,597,23.49402666091919,0.0005,8.952168703079224,0.22880339622497559,20.655906681420664,3.3761301040649414,14035.612982749939,0.0027554758929822848,2.1062393188476562,4.213816034525875,19.05553889274597,235.852446003109,95680000,0.38424116827948973,480.5386694675892,6.083068973285349,33.51503202626305,412.3043515319727,4.358898401260376,0.4109337329864502,20.13820300885338,1.725030654125241,37.6428810793526,800,0.04290900960376591,0.0022626412
4.23195743560791,18.328251600265503,800,0.32611568910896027,12.175808422604273,0.0016638945,73.52267944115354,0.35846815,2.2314789295196533,0.35841465,-3.999472e-09,598,23.309044361114502,0.0005,8.767298698425293,0.21544170379638672,16.158131184366464,3.4291131496429443,14058.935210943222,0.0024990717453570103,2.1744601726531982,4.182592019394784,18.986209630966187,234.23618840631926,95840000,0.3425069395630082,470.2877589279471,5.988397478285269,32.06066752319577,409.0757970786675,4.231795072555542,0.41848039627075195,19.251545235883345,-2.459338117062746,46.76139272193557,800,0.04192153666720181,0.0042506913
4.186721563339233,18.42259955406189,800,0.33942023857526765,14.944311593844292,0.009986779,75.18879277509852,0.3581904,2.2309486865997314,0.3582845,-1.5974045e-09,599,23.355715036392212,0.0005,9.061443090438843,0.22984623908996582,20.79942978636135,3.2997665405273438,14082.305845975876,0.0027286063184938877,2.1072497367858887,4.192507125310033,19.078163862228394,234.9795485345244,96000000,0.3884318474347655,469.52084856707745,6.00887008928319,33.37767299688,409.87528423388017,4.186546325683594,0.4021785259246826,19.988463919468447,-1.0611402727748442,40.39126881952729,800,0.041389219555626564,0.0047542085
4.280868768692017,18.495317220687866,800,0.3430063829474835,87.71325104205192,-0.004559604,72.10692158005315,0.3577058,2.249316692352295,0.35754433,-3.3378603e-10,600,23.50077748298645,0.0005,9.047148942947388,0.21401596069335938,17.74586790893943,3.311579942703247,14105.821525812149,0.002618633491489539,2.1414730548858643,4.197577573611457,19.131906270980835,235.16496798910802,96160000,0.3697913113871373,471.0818915034479,6.010902181484742,33.74022927508052,410.64096244196423,4.280715227127075,0.39932894706726074,20.301891724352444,-2.231064785045246,42.72165185626291,800,0.04236852592876933,0.0009576751
4.327638626098633,17.861274242401123,800,0.3265377047679715,107.01965236043802,-0.0045170174,91.38446886092503,0.35723108,2.2050716876983643,0.35728928,-5.0664008e-11,601,22.92366361618042,0.0005,8.780885219573975,0.2173900604248047,22.996142822041676,2.980009078979492,14128.759836912155,0.0028306016029123727,2.0996644496917725,4.18836984357969,18.5108540058136,234.7692970916722,96320000,0.3509580786141484,469.5093146890051,6.004141641056387,32.099983020416595,409.6166877168517,4.327462196350098,0.4081299304962158,19.292449893374386,-1.7565303801166618,41.1290972242381,800,0.04158399455344923,0.0012221836
4.306891918182373,19.056845903396606,800,0.35962694811612295,104.24906203137175,-0.0056846756,82.35778640215962,0.3567653,2.238495349884033,0.35676816,1.5050179e-10,602,24.093389987945557,0.0005,9.516237735748291,0.21502017974853516,17.505693000989385,3.3886210918426514,14152.868963718414,0.0026467749890561536,2.207401990890503,4.213347834257694,19.693723678588867,236.3976225379014,96480000,0.36121827808060253,476.4820349973063,5.9656972451033825,35.39196411864609,412.2324744468481,4.306717395782471,0.3990323543548584,21.25925912031486,4.297367081963645,41.70520865399833,800,0.04210563114002922,0.0009795942
4.050242900848389,18.62404775619507,800,0.3496641065947192,92.62476789491006,-0.0039264653,82.03024695662664,0.35634944,2.242251396179199,0.3563266,-1.3530255e-09,603,23.430918216705322,0.0005,9.059812068939209,0.24063849449157715,20.0490883358937,3.385164976119995,14176.312972307205,0.002720949008934523,2.167229175567627,4.218427556939377,19.301159381866455,236.1965469211552,96640000,0.4064714022773338,472.1739807257994,6.044336832607225,34.40075486627893,412.767405947864,4.050062417984009,0.41249871253967285,20.649174227758923,-1.4691314823270734,34.76161569450857,800,0.04123278738608875,0.0011126719
4.361909627914429,18.44007706642151,800,0.3212037111233243,-20.83280319711453,-0.005345517,79.85134593335944,0.35595462,2.176957368850708,0.35603616,-1.341105e-10,604,23.568453550338745,0.0005,8.951725721359253,0.22969937324523926,22.209936787162853,3.3925390243530273,14199.895325899124,0.002718861820902683,2.1843955516815186,4.19511341103149,19.117138385772705,235.18877683252373,96800000,0.4104502594181445,481.38605161485873,6.046105493973281,31.57265408921223,410.4188809000747,4.361733436584473,0.4233205318450928,18.92606130430288,-2.814223850922932,42.341201389790776,800,0.04117237508114232,0.0007697592
4.305009365081787,18.579304933547974,800,0.3129897325203563,6.963267916136326,-0.00028368778,74.25676954004601,0.35541138,2.215128183364868,0.35538468,-1.052022e-09,605,23.63775944709778,0.0005,9.063572406768799,0.23613929748535156,18.224644243033886,3.388367176055908,14223.547661781311,0.002539663325510469,2.1958189010620117,4.166096724294321,19.249775648117065,233.68558202439363,96960000,0.3506527853391051,479.3767692905632,5.935838242074617,30.75615173306731,407.124597706246,4.304853200912476,0.4098775386810303,18.474176046499963,0.13643886073996797,43.58132499471846,800,0.03982668913650694,0.00176091
4.204686880111694,18.56006669998169,800,0.35849419420161616,16.018306450088026,0.020768154,100.48784248045646,0.35506234,2.224950075149536,0.35504162,6.705524e-10,606,23.52923035621643,0.0005,8.899633884429932,0.23792076110839844,19.29017077046749,3.451002597808838,14247.096812486649,0.0027506273707439827,2.228503704071045,4.18370818406356,19.244160175323486,234.46619523347022,97120000,0.42121537898597616,478.07361126543327,5.957310103455711,35.27773371854759,409.13109699226754,4.2045183181762695,0.4221048355102539,21.165767188618617,1.97515341907458,50.181324162258676,800,0.0418258130166464,0.010696339
4.229035377502441,17.936675786972046,800,0.37117076275330413,55.22054275943971,0.031535458,80.21205656158895,0.3548341,2.2370455265045166,0.3548419,-1.1920953e-11,607,22.88956642150879,0.0005,9.062784433364868,0.22448968887329102,18.265864609289135,2.9027132987976074,14269.998617172241,0.0026517987918007946,2.079965353012085,4.299733224015214,18.57726263999939,240.92809438534616,97280000,0.3878638065696205,480.6840221063573,6.146316992311183,36.54381368157105,421.38096324002754,4.2288665771484375,0.39313530921936035,22.02254675486647,-2.9393736971658213,29.465649175884497,800,0.04492484494626698,0.011958996
4.146243572235107,18.581276178359985,800,0.36128149001652665,93.59790896447075,0.025458584,77.55957860311308,0.3545245,2.2895588874816895,0.35451543,7.092952e-10,608,23.438217878341675,0.0005,8.988592386245728,0.21587753295898438,17.83710041543973,3.376709461212158,14293.450790405273,0.0025732511745685245,2.1823525428771973,4.2251143940259785,19.217979431152344,236.6689944388101,97440000,0.3768084896170643,471.72102915064585,6.116139841166394,35.55981302374339,413.59022577982745,4.1460795402526855,0.3971366882324219,21.380975430061675,2.7097940958667484,35.03110706660985,800,0.04204094231608395,0.0086328555
4.304543495178223,18.3680682182312,800,0.34010283763900717,81.49688651875691,0.04326416,75.36558573754522,0.35424668,2.237772226333618,0.35433334,6.4074995e-10,609,23.412084817886353,0.0005,9.082237005233765,0.2277376651763916,19.198143807326773,3.1176793575286865,14316.87718296051,0.002628718898774389,2.185300350189209,4.229748893906178,19.03066349029541,237.01912828307587,97600000,0.4149667985578799,475.7669803031314,5.953219504448243,33.45497940750458,413.85409979449986,4.304386377334595,0.41178107261657715,20.122788649237126,-1.4999565739908693,36.60292174395469,800,0.04245867191360899,0.012998508
4.230345010757446,18.418410778045654,800,0.27690511770599163,66.97152178009651,0.01649689,74.80053070651255,0.35384575,2.245760679244995,0.35384968,-5.4240235e-10,610,23.348429918289185,0.0005,8.956315994262695,0.1990828514099121,16.514826583098902,3.336879014968872,14340.24065232277,0.0023504751563748413,2.1524341106414795,4.223366189679298,19.04001235961914,236.57014187105105,97760000,0.33779892702792913,481.8137119031529,6.091679032859519,27.185510027432237,413.53435968133255,4.230170965194702,0.39898204803466797,16.368122262244377,-2.1228975579654605,39.81520805915773,800,0.04087607748046897,0.005459413
4.297765016555786,18.4465012550354,800,0.3302884623404521,42.44513532755123,0.0058724275,72.72095552048998,0.3535311,2.2506682872772217,0.35357985,1.3679267e-09,611,23.520107746124268,0.0005,8.935954809188843,0.21207213401794434,17.718045850061294,3.3203377723693848,14363.774118900299,0.0025253507498811294,2.209486484527588,4.18957256467325,19.140900135040283,234.68492273254742,97920000,0.38175748533537424,479.8164709472912,6.069424203449062,32.48555171943937,409.7086420259982,4.297598123550415,0.4557993412017822,19.472782318937607,0.15035734119234795,40.20475062257139,800,0.039952310841560104,0.0048046657
4.2144060134887695,18.534809350967407,800,0.23344068528259185,112.43918052151801,-0.0014693972,57.80642433038861,0.3530927,2.240598678588867,0.35306573,8.8214885e-10,612,23.47146964073181,0.0005,9.025894403457642,0.20920395851135254,15.221922936855398,3.2950005531311035,14387.26005935669,0.002180472433600192,2.185049533843994,4.188184954079418,19.172285318374634,234.51195047199238,98080000,0.22885055596010895,479.3905824878889,6.021046001959608,22.87306578072095,409.85727115526197,4.214250564575195,0.40452075004577637,13.825509434906289,-2.423767247043377,34.86093821785973,800,0.039119833380968264,0.0016324855
4.209219694137573,18.043790578842163,800,0.28516146870289494,-24.068855647337706,0.0037597024,65.53973373461176,0.35273528,2.1960647106170654,0.35274184,8.5830704e-10,613,22.98929476737976,0.0005,8.841705560684204,0.2068321704864502,13.895435703136995,3.137235164642334,14410.265302181244,0.002334242929604826,2.167473077774048,4.193082095174252,18.691506147384644,235.00717450470583,98240000,0.273780188754119,469.02374753219544,6.0392077622069005,28.007020094049675,410.2333164077577,4.209056854248047,0.41794347763061523,16.913982214587225,0.11517235003720663,45.715165214206515,800,0.04005577571467657,0.002732483
4.272890567779541,18.674728631973267,800,0.3384298325106547,65.00170051906474,0.0022199352,94.63286229379652,0.35233575,2.2210702896118164,0.3523382,8.5830687e-10,614,23.72016191482544,0.0005,9.134470701217651,0.24475526809692383,19.51890011610048,3.446091651916504,14434.00089263916,0.0026453126638275267,2.1531429290771484,4.206653557902156,19.351646661758423,235.57102556556418,98400000,0.30588949868673354,473.29459423430467,6.078425218637214,33.2952990639604,411.5240072340751,4.272736072540283,0.40815210342407227,20.002444517688076,-2.3962090685124577,38.947042405745776,800,0.039874576095905966,0.0021821926
4.280548334121704,18.159834623336792,800,0.29945237385392653,-8.699273357143104,0.012027506,85.57164577724608,0.35191184,2.1986677646636963,0.3518842,5.722046e-10,615,23.1667423248291,0.0005,8.80539059638977,0.20953869819641113,20.0147531412919,3.2288930416107178,14457.182901144028,0.002544501118861532,2.1864607334136963,4.2030731319158035,18.799880027770996,235.135703432682,98560000,0.3186095856676069,479.9670080860064,6.125608304982561,29.42591544184027,411.387292562823,4.280402898788452,0.40635013580322266,17.713534269508074,-2.2486090954953175,40.20524580762423,800,0.03965353525016283,0.007871196
4.20961332321167,18.44185972213745,800,0.30991621057418706,7.957945188507887,0.030120282,83.54599478440963,0.35163277,2.1741740703582764,0.35159788,3.1292347e-11,616,23.388981819152832,0.0005,8.94865608215332,0.22511076927185059,18.629097475328937,3.4068119525909424,14480.58610868454,0.0025478495827841816,2.1711716651916504,4.20823887534516,19.095144271850586,235.71395494839612,98720000,0.35433091570213093,473.7217232633661,6.057405889985094,30.465386921978133,411.8438563826345,4.2094268798828125,0.4038984775543213,18.279061118009164,-4.164776996269893,38.978107353502246,800,0.04031995044763852,0.011809642
4.105124473571777,18.371156454086304,800,0.3373772182036242,16.457311802228105,0.007467705,84.52709775059074,0.35137853,2.2029495239257812,0.35141286,3.352761e-10,617,23.23204731941223,0.0005,8.960304260253906,0.24209928512573242,19.55497170367824,3.367565155029297,14503.838427305222,0.0026288351292311396,2.164577007293701,4.2335403918544445,19.036291122436523,236.9504986266367,98880000,0.37256626133722703,474.412718888204,6.083141998100052,33.19217296267818,414.4977890155597,4.104938507080078,0.4002659320831299,19.935967213088432,1.5994562953572018,39.60336325775451,800,0.04042589715152299,0.004657588
4.227444887161255,18.99894118309021,800,0.27347200976558683,91.35819648068066,0.0065791993,84.30898349593282,0.35102767,2.1634676456451416,0.3510581,1.7881396e-10,618,23.969528436660767,0.0005,9.504517793655396,0.21557378768920898,17.69019324993564,3.3854639530181885,14527.822612285614,0.002379803496488268,2.202385902404785,4.220717776891627,19.66227126121521,236.41322962775442,99040000,0.3082916045638545,475.4342453054667,6.118101176863734,26.84566586548136,413.1898078055513,4.227264881134033,0.42388248443603516,16.150502806428015,-3.248767959597169,29.499561088365144,800,0.0389607498053674,0.0019551564
4.207555055618286,18.554556608200073,800,0.29121883949813065,-27.08946388286583,0.014263869,76.57132748333572,0.35068923,2.2397401332855225,0.35066292,-4.5299528e-10,619,23.54074192047119,0.0005,9.02183222770691,0.2330937385559082,18.845415863450008,3.452237367630005,14551.37817978859,0.002467973927548644,2.1213366985321045,4.226396502849886,19.25161862373352,236.61833682222226,99200000,0.32924175858216953,479.5767459486827,6.132634784328086,28.60999166087643,413.73003902702953,4.207386016845703,0.43955254554748535,17.22051560003224,-2.1627313998404314,35.27825179146542,800,0.04019248369418981,0.006673521
4.411337852478027,18.42033624649048,800,0.33902440052731464,98.48710141070733,0.04332168,98.45990333845367,0.35049564,2.193474769592285,0.35047337,1.257658e-09,620,23.610944986343384,0.0005,8.944029808044434,0.245560884475708,20.075328263274375,3.4032585620880127,14575.002892971039,0.002686540740077124,2.1473023891448975,4.257558455035921,19.11294436454773,238.40929762081484,99360000,0.38216667565421986,468.3220701747709,6.139598106940705,33.3558928280669,416.86512476091286,4.411180734634399,0.42269277572631836,20.040963957779553,3.667424622717058,32.19953134013805,800,0.04062729293217671,0.012041956
4.3389294147491455,18.349481105804443,800,0.3123533194207787,-4.358442412126733,0.029308027,75.93221163877314,0.35018688,2.171250104904175,0.35019615,-1.7881275e-11,621,23.436779499053955,0.0005,8.92161774635315,0.22941112518310547,14.99181998840175,3.3393051624298096,14598.454501390457,0.002416208325455036,2.1612372398376465,4.224882638554905,19.016010999679565,236.62296793637742,99520000,0.36125653330865715,475.1891370649958,6.095555490610351,30.701755576081087,413.45223852377126,4.33873724937439,0.4135456085205078,18.450383269799733,-1.1637366865190635,43.645842897086744,800,0.04007006910941934,0.011597766
4.49783182144165,18.529727458953857,800,0.31166313477983165,30.75770219837416,0.08101418,77.18170626161533,0.3498485,2.1805260181427,0.3498987,-1.7523766e-09,622,23.762486934661865,0.0005,9.023187160491943,0.22500896453857422,18.34019496743609,3.4354939460754395,14622.23083782196,0.002543375987032287,2.157114028930664,4.24752443425499,19.181296586990356,237.9179252399307,99680000,0.3702509788645632,476.39996083983635,6.0788536687391685,30.629679781747413,415.6645211576941,4.497668504714966,0.4037809371948242,18.392992382590645,2.120519110903164,39.08972449882492,800,0.04055484545612513,0.053057767
4.290452718734741,18.54233717918396,800,0.30547301866166027,-12.686105269153146,0.05363923,91.31280579435429,0.34936553,2.228933811187744,0.34938335,-1.16229026e-10,623,23.57569646835327,0.0005,8.98448634147644,0.22205519676208496,17.619063822189887,3.4507391452789307,14645.819478273392,0.0024474198353661722,2.1513216495513916,4.2578392204102204,19.20160412788391,238.4826584308249,99840000,0.3128145929788702,484.8930654754553,6.092319811853149,30.019361698467247,416.63168276095183,4.290295362472534,0.41312694549560547,18.081980835876383,0.8607229445283923,42.86307812651183,800,0.04051018907597331,0.02381112
4.270994186401367,18.59348177909851,800,0.37989570896670893,-12.376501786409737,0.018930413,85.13452988401173,0.34909055,2.239985466003418,0.34916124,2.0563604e-10,624,23.635375261306763,0.0005,9.123969793319702,0.23134160041809082,18.85464937480119,3.335547924041748,14669.46921157837,0.0026771202875781473,2.1624748706817627,4.280254272558376,19.287667274475098,239.5705895425203,100000000,0.40750167314442565,472.3968405869519,6.141278987059885,37.414277483743604,419.07935513419034,4.270826816558838,0.43830299377441406,22.469006802779468,4.690586422358907,34.0084432266851,800,0.041644683861125735,0.007084381


==> archive/rl/cheetah/dynamic-context-noise-seed=2.csv <==
n_timesteps,Time-SampleProc,Step_0-AvgForwardVel,Step_1-AverageDiscountedReturn,KLCoeffInner,Step_1-PolicyExecTime,Step_0-StdReturn,Step_0-AverageDiscountedReturn,Step_1-EnvExecTime,Time-TotalInner,Time-Sampling,Step_0-NumTrajs,Step_0-AvgCtrlCost,Step_0-AveragePolicyStd,Time-OuterStep,Step_0-MaxReturn,Step_1-AvgForwardVel,Step_1-AveragePolicyStd,Step_0-EnvExecTime,Step_1-StdReturn,Step_1-NumTrajs,Step_0-MinReturn,LossBefore,Step_0-AverageReturn,Time-MAMLSteps,LossAfter,Time-InnerStep,Itr,Step_0-PolicyExecTime,Step_1-MaxReturn,Step_1-MinReturn,ItrTime,KLInner,Step_1-AvgFinalForwardVel,Time,Step_1-AverageReturn,Step_1-AvgCtrlCost,Step_0-AvgFinalForwardVel
160000,0.3953678607940674,0.0026876455883899537,-0.035122231249251984,0.0005,9.0290687084198,1.3094048960041742,-0.025513243725075244,2.3207457065582275,29.80016541481018,20.204445362091064,800,0.0018722024895935464,1.0,69.97828578948975,3.9555649516531486,0.0024398447387595037,1.0000007,2.117125988006592,1.2656575579166724,800,-4.265158458749926,-1.3232231e-09,-0.054712574465983925,69.9784505367279,0.0034097885,9.178146600723267,0,5.256402492523193,3.435924609186809,-3.7280494334249177,101.56468296051025,0.013220939,0.0006827476673267696,101.56471943855286,-0.08014482397506689,0.0018677775601339615,-0.0037329389713680185
320000,0.3702683448791504,0.0009220341686910101,-0.10250048499734858,0.0005,5.8331139087677,1.2763300027597293,-0.15202344932133882,2.3021399974823,15.119646549224854,14.46043062210083,800,0.0018726021772209906,0.9974096,2.271423816680908,3.9701539467722053,0.0015460731705557386,0.9973468,2.3557584285736084,1.3278559630881241,800,-4.0981150060165135,-1.0609627e-09,-0.2327988775116661,2.2715675830841064,-0.0020100123,0.26984429359436035,1,2.534191846847534,4.040243926965015,-4.230937167607241,17.4646098613739,0.0063631935,0.0015549239093057303,119.03945684432983,-0.17250154380825541,0.0018846384548253656,-0.009502279879132712
480000,0.38788509368896484,0.002950235802144209,-0.017583659870731377,0.0005,5.965404033660889,1.246026910202883,0.007442704900742916,2.1608376502990723,15.147516250610352,14.571980476379395,800,0.0018623294286439023,0.9938844,1.926194190979004,4.311488460863729,0.0024774491570948827,0.994251,2.3597652912139893,1.2254721376531519,800,-3.791044226187064,-1.6868116e-09,-0.026811209087398938,1.9263215065002441,-0.0015344163,0.16601920127868652,2,2.5027217864990234,3.23415100417072,-3.408809496297989,17.13526701927185,0.010538465,-0.002859596939194159,136.1853427886963,-0.07564471197544542,0.001863463404692689,-0.0001851995818030841
640000,0.38502025604248047,0.002550197063262535,0.03204407066741573,0.0005,5.791294813156128,1.2561577850035184,-0.0014432473596655182,2.424499750137329,15.515014886856079,14.963351726531982,800,0.0018386397519862601,0.9912605,2.3183670043945312,3.7533098340207496,0.003031125509025267,0.991682,2.6034908294677734,1.2522140631048533,800,-3.7187912313827716,-1.4662743e-09,-0.064256280713947,2.318675994873047,-0.0014524575,0.14445161819458008,3,2.592345714569092,4.0559986062022855,-4.003225169614003,18.024309158325195,0.0063718483,0.0008253048509111149,154.2185263633728,-0.01710413892575458,0.0018453746032157093,0.0024192789383182768
800000,0.48050594329833984,0.0008378324759451925,-0.16413839732807833,0.0005,5.880146265029907,1.263198665916918,-0.15388353451405531,2.3646812438964844,15.134835958480835,14.489949703216553,800,0.0018420143143974283,0.98954225,2.0308380126953125,3.302298613052109,0.0008911838046295305,0.9892861,2.2924439907073975,1.2660023021685671,800,-4.235621199587569,-2.7716157e-10,-0.2379616259109994,2.0309739112854004,-0.0012335192,0.14357280731201172,4,2.516880989074707,3.6146761295425125,-4.45660937306599,17.23576283454895,0.010068549,0.002802979878894625,171.46774196624756,-0.23583250324197225,0.0018704720991901166,-0.0010276191962038939
960000,0.38858819007873535,0.00010087931617657224,-0.20221735662468987,0.0005,5.708474397659302,1.2630294515219753,-0.21843668178833497,2.4597816467285156,15.285020112991333,14.707752227783203,800,0.0018591253539643829,0.98781186,2.327819347381592,3.751803624429109,0.00023830834741640948,0.987661,2.219053268432617,1.2124358293836952,800,-4.329423610675332,-3.576277e-11,-0.31268690856915854,2.3279707431793213,-0.00245722,0.16533756256103516,5,2.7502620220184326,2.822230475345265,-4.038304226922657,17.688801050186157,0.010837975,0.005243531379921111,189.17231607437134,-0.3007449439572133,0.0018625765472618991,0.0021158424122292656
1120000,0.485701322555542,0.0005121115261874433,-0.22676645643064333,0.0005,5.777209043502808,1.2690226496981327,-0.18682296239079085,2.3961520195007324,15.209864854812622,14.546922206878662,800,0.001865143559039462,0.98572916,2.067755937576294,3.123383111839067,1.888565371878963e-05,0.9851991,2.393444299697876,1.200121461098513,800,-3.6677161755630454,1.3709068e-09,-0.27396533529910017,2.0678980350494385,-0.0020017347,0.15018582344055176,6,2.4919469356536865,2.8383418497581765,-3.4532615455618902,17.33175277709961,0.009475999,0.005341208334234173,206.52292275428772,-0.3239945709851636,0.0018668082563461363,0.007549043493332066
1280000,0.4058957099914551,0.0018781378821217708,-0.10685578592511039,0.0005,5.8760576248168945,1.2137980349515154,-0.06388419574695262,2.3052964210510254,15.44248366355896,14.83437180519104,800,0.0018485460831350533,0.9830941,2.2741124629974365,3.3947857215144044,0.0015171096383429486,0.98315334,2.435053825378418,1.2042049824372418,800,-3.836509558944369,7.1525574e-10,-0.13283478164973736,2.2742671966552734,-0.0024356253,0.17766618728637695,7,2.6445717811584473,4.089284624962399,-3.433185501420033,17.812291860580444,0.0099301,0.005755201406389037,224.34317088127136,-0.16985464759731314,0.0018572400409306716,-0.0007614102859137068
1440000,0.44940972328186035,0.0032540784434922686,0.06434895566240384,0.0005,5.5427165031433105,1.2440363984551632,0.02535660554359593,2.452357530593872,15.017752647399902,14.373383045196533,800,0.001855153820559754,0.98107415,2.2850029468536377,4.875132089577755,0.003437928310879691,0.9813422,2.480341672897339,1.2692048290074491,800,-4.15610039699675,2.5093558e-09,0.003737597222073976,2.2851836681365967,-0.0022369944,0.17137694358825684,8,2.381334066390991,4.086183655972402,-4.095364977536183,17.371520280838013,0.006278823,0.0005931907476346099,241.7259476184845,0.01807674893022737,0.0018791728424172283,0.005177048054304001
1600000,0.4258303642272949,0.0032475434030078878,0.05408138791678668,0.0005,5.6793177127838135,1.2121197946067415,0.05324290531705715,2.4406166076660156,15.218636274337769,14.616643905639648,800,0.001867334354523503,0.9797305,2.2962684631347656,4.127075417455904,0.0034020468900197217,0.97980666,2.476508855819702,1.2066935454626806,800,-3.6760985371152826,6.049871e-10,0.0005032409357057066,2.296410322189331,-0.0020290941,0.15628457069396973,9,2.579557418823242,3.72650830004238,-3.248336334055412,17.593626499176025,0.005747855,-0.00033226563855291046,259.3280758857727,0.013985578385332858,0.0018818237174300788,0.00637048459571415
1760000,0.47571349143981934,0.0038384910985284995,0.0900354986637138,0.0005,5.574679851531982,1.1789072217998426,0.08418679287518309,2.3743410110473633,14.906488180160522,14.245307922363281,800,0.001886048807387186,0.97842914,2.1833231449127197,3.4308767941969514,0.004040787785069823,0.9784083,2.3105430603027344,1.246075634392946,800,-3.3432097429113097,-1.1175869e-10,0.05599805761200304,2.1834452152252197,-0.0024030788,0.16211152076721191,10,2.4355504512786865,3.7999864246347252,-4.309829338259255,17.15194272994995,0.005867043,-0.007872964432314509,276.4899265766144,0.07533497278503816,0.0018810870037287706,0.009114821905581464
1920000,0.404038667678833,0.004615534402083395,0.19989913580030588,0.0005,5.732723712921143,1.2529469567599176,0.1307673886032779,2.2859749794006348,15.285483598709106,14.701924562454224,800,0.0018640643839947096,0.9767587,2.298969268798828,4.116516240289099,0.005501444635692803,0.97668225,2.4030206203460693,1.2019919237726295,800,-3.7198038920718783,-4.2915344e-10,0.13694480639498047,2.2991039752960205,-0.0030849222,0.15834283828735352,11,2.580963611602783,4.18796719604014,-3.5390077999868654,17.668715715408325,0.00820904,0.0024379195776529253,294.1771776676178,0.22114224640898258,0.0018812124917519624,0.005567739710449021
2080000,0.4582865238189697,0.0070160880626176205,0.3315899256172223,0.0005,5.870980262756348,1.3374606081757072,0.31947103559059165,2.2261884212493896,15.000761270523071,14.376981973648071,800,0.0018995631855828914,0.9758512,2.196561813354492,4.199804377320943,0.007318284855547235,0.9758421,2.2852001190185547,1.2630525846607423,800,-3.421426465644852,-5.6028365e-10,0.36989098610001214,2.196678638458252,-0.0042062686,0.14337849617004395,12,2.532090902328491,4.701145547582166,-3.944807327077673,17.26932668685913,0.008712785,-0.003853570489680723,311.45701837539673,0.3940087691122561,0.0019372852125066546,0.0014965276385953841
2240000,0.400897741317749,0.0067744766994248164,0.2581623210797784,0.0005,5.903038024902344,1.438026070041312,0.2625650181305171,2.350346088409424,15.52469253540039,14.938961267471313,800,0.0019254806303514187,0.9749172,2.3966171741485596,4.238976048152238,0.0069080114817682845,0.97549295,2.491605520248413,1.445036918544015,800,-4.0194990765473,1.1920931e-11,0.3413705434298612,2.396960973739624,-0.004839293,0.1598045825958252,13,2.7356972694396973,4.4256306476218095,-4.045912313478583,18.009033679962158,0.007665475,0.0031004560960786387,329.4776346683502,0.3514068082084909,0.0019380285216514543,0.00589561261918407
2400000,0.38692212104797363,0.009192730583008051,0.5555359473684969,0.0005,5.923094749450684,1.4224774932067576,0.44143999735707806,2.2345468997955322,15.167606115341187,14.507887125015259,800,0.0019443579898556142,0.9731688,1.9611592292785645,4.672752895130668,0.011012867134440423,0.97373426,2.4746556282043457,1.4867266134070112,800,-4.917397553951876,1.4305118e-10,0.580925335922757,1.9612934589385986,-0.0045007453,0.25033116340637207,14,2.4563519954681396,5.543787202880582,-3.6481359594681533,17.18419575691223,0.012416813,0.010326056233046579,346.67652463912964,0.7560021108903058,0.0019726131372300674,0.011387508046636135
2560000,0.3934659957885742,0.014649931241203666,0.9288134671176479,0.0005,5.694398641586304,1.5530925431380473,0.8200971449265553,2.3887412548065186,15.336037397384644,14.781493425369263,800,0.00198108229812155,0.9720644,2.4393794536590576,5.5869703324672315,0.01645816492783455,0.9724984,2.392758369445801,1.619899688745271,800,-4.346063563717062,-1.3113022e-10,1.1190215462801205,2.439487934112549,-0.0060004275,0.13834571838378906,15,2.800915479660034,7.24906524038272,-3.4421239889172566,17.8369243144989,0.014798865,0.006312109548878996,364.52546882629395,1.2910056457436285,0.0020268607296589293,0.012594850419266697
2720000,0.3894314765930176,0.01630140938277422,1.104020591271842,0.0005,5.661126375198364,1.6355385947522698,0.8745805951898995,2.5659236907958984,15.121125221252441,14.538595914840698,800,0.0020214951696427433,0.9722856,2.1650550365448,6.051841598281373,0.01987342456450309,0.9733857,2.2673494815826416,1.6631258281243058,800,-4.526626668028263,2.920628e-10,1.2756776485692978,2.165196418762207,-0.005095428,0.1705460548400879,16,2.6130518913269043,6.642306590252263,-3.615928221628738,17.34540843963623,0.01717369,0.01649719134077991,381.87898802757263,1.6234810894140923,0.002076721542193139,0.015559487905184995
2880000,0.3957383632659912,0.02426168860994667,1.819930714018484,0.0005,5.635585308074951,1.9076168608256532,1.381651985314044,2.381626605987549,15.297949075698853,14.726802110671997,800,0.0021141919416186646,0.9730171,2.3361430168151855,9.296533822159141,0.031376403890034904,0.97338015,2.47591233253479,2.1524780682585605,800,-3.4099169392834354,1.0401011e-09,2.0561234568195346,2.3362908363342285,-0.0070893313,0.14386558532714844,17,2.7244269847869873,11.366358379811059,-2.7101199262852815,17.68984580039978,0.018764326,0.02488626423711828,399.5806541442871,2.747504852202057,0.0022074128458522213,0.02819911239950101
3040000,0.40415024757385254,0.03756417319834446,3.10945038316959,0.0005,5.870936155319214,2.3569801915275663,2.2180586651685754,2.3956925868988037,15.070270299911499,14.503822565078735,800,0.002196064855627942,0.9737393,2.2292776107788086,10.94481859409814,0.052206292247448514,0.97453684,2.3922243118286133,2.9278616978429195,800,-2.3431860175085504,-5.8114524e-10,3.371010506270744,2.2294366359710693,-0.0078357365,0.13911962509155273,18,2.4477901458740234,15.35477768812118,-2.5802495410132043,17.3792245388031,0.023240117,0.055859083165434156,416.9726712703705,4.808260048953263,0.0023546524695494103,0.02368940476540658
3200000,0.3794543743133545,0.04826883634133578,4.467128730209634,0.0005,5.77058744430542,2.6093472197547443,2.817142846671695,2.176128387451172,15.184245824813843,14.618988513946533,800,0.0023223531765308495,0.97471356,2.42978572845459,13.408431723517023,0.07541408567459174,0.9756197,2.408545732498169,4.187983920231662,800,-1.6929808236469008,-1.01327856e-10,4.415862509539839,2.429892063140869,-0.009408967,0.1642007827758789,19,2.731184959411621,23.29599553657652,-1.4535618854795447,17.673123121261597,0.02098332,0.07149629341050122,434.6581530570984,7.0862071825611155,0.002553750039168971,0.05289173750961595
3360000,0.37842345237731934,0.07161360222769897,7.3481171591673595,0.0005,5.835181474685669,3.1220614760548515,4.236577585540185,2.1566600799560547,14.884450674057007,14.32365608215332,800,0.0024742459171452,0.9747543,2.1266489028930664,20.49649430868713,0.1237698662252968,0.97534513,2.3699123859405518,5.553066878439462,800,-1.9243022792232045,1.4305115e-09,6.724925694985841,2.126767873764038,-0.011917308,0.16486859321594238,20,2.4768669605255127,28.699556193125986,0.9963876360461048,17.089780569076538,0.021831647,0.13224892086537024,451.7592840194702,11.872434588723204,0.0027900937766389363,0.07434696700610044
3520000,0.42314839363098145,0.09184178131300205,9.889166463517029,0.0005,5.643657207489014,3.3539532585506486,5.411881450292188,2.311763286590576,15.205089569091797,14.588926553726196,800,0.002618021393764995,0.97427624,2.3941845893859863,21.45823169072,0.167354060804075,0.9744239,2.335556745529175,7.258012284058828,800,-0.49660883880135603,-1.0490419e-09,8.714090907024255,2.394325017929077,-0.010900185,0.1706404685974121,21,2.8761889934539795,40.11864082416237,2.9930435685699996,17.661882162094116,0.03022238,0.18554956607589276,469.429438829422,16.172489235455405,0.0030347329929140453,0.0883882940876048
3680000,0.4669966697692871,0.13147695555019237,14.852285366223105,0.0005,5.845697641372681,4.201914511924688,7.752020173325593,2.2167274951934814,14.861741542816162,14.247190713882446,800,0.0028477077872599917,0.97349316,2.2075326442718506,27.23919718431392,0.252353353157598,0.9735137,2.188706398010254,10.323875763054708,800,3.4170829794274096,-1.7762183e-09,12.626643850715848,2.2076375484466553,-0.015430884,0.12779617309570312,22,2.533142566680908,52.070060184974935,6.0741502773440885,17.132780075073242,0.015150553,0.27588333330710724,486.5766966342926,24.584884443780073,0.003401733214829688,0.14559058246907614
3840000,0.4243800640106201,0.16398037485624492,18.39199374242725,0.0005,5.698221683502197,4.4421219623653245,9.656699327259133,2.3036375045776367,15.255339622497559,14.642914056777954,800,0.002990071847232651,0.9713526,2.4399123191833496,31.63317255566976,0.312803788063112,0.9710458,2.3427844047546387,10.799454666021251,800,4.596769998596475,-6.4373024e-10,15.838441195025627,2.440075397491455,-0.010138978,0.1680159568786621,23,2.646695613861084,64.01016937081239,9.718503431961672,17.740492343902588,0.02413358,0.34755750979987243,504.3246376514435,30.565636470539893,0.0035903090273589357,0.182723076513538
4000000,0.3868560791015625,0.18043818435018835,17.64518303290769,0.0005,5.694292306900024,4.155543535871222,10.423748952704097,2.398512601852417,14.886195421218872,14.226518630981445,800,0.003169020475851485,0.9681632,2.2954916954040527,33.85865308424916,0.30424515177348005,0.96750385,2.2934319972991943,12.011845149052485,800,6.532592931764119,1.1861324e-09,17.445453999646734,2.295626401901245,-0.0106355855,0.2503032684326172,24,2.344966411590576,59.13095468836312,10.935043840329232,17.228012800216675,0.018494,0.35269866703058705,521.5636565685272,29.670465119235686,0.0037499029874315335,0.18373574860545186
4160000,0.45269036293029785,0.21731766024396976,20.376607429260844,0.0005,5.616544246673584,4.540909247085535,12.60959584307338,2.3415799140930176,15.193642139434814,14.554521322250366,800,0.0033035506153343244,0.9642961,2.4915807247161865,37.376918459838954,0.35110388408609905,0.9633871,2.341177225112915,14.218247733183969,800,8.739077633773826,6.6831707e-10,21.092586638036142,2.491711378097534,-0.010903596,0.1636981964111328,25,2.6116325855255127,78.24073180215024,14.503400772812482,17.757506847381592,0.022409083,0.39299214211664435,539.3311619758606,34.29978702757786,0.003957179659417231,0.23091700742164661
4320000,0.4547462463378906,0.2652851243363492,30.19749994929501,0.0005,5.812038898468018,5.664281353830058,15.452569540750186,2.2198221683502197,14.808879613876343,14.169360160827637,800,0.0033885995901829493,0.9599967,2.3071866035461426,45.17975351239566,0.5171820009448801,0.9591365,2.1339988708496094,18.482674589781862,800,12.025563324715414,1.680851e-09,25.8616863689296,2.307307243347168,-0.014043397,0.15990018844604492,26,2.5112338066101074,83.2668861306163,17.993759926062463,17.17751169204712,0.020098004,0.5880687336169903,556.5248985290527,50.796843591377886,0.004312212186791484,0.28666838968279507
4480000,0.48035287857055664,0.3044721176843551,33.30571533657036,0.0005,5.589355707168579,5.632130218822734,17.67905678327598,2.2935550212860107,15.06149411201477,14.40352725982666,800,0.003558888720348082,0.95532775,2.6444740295410156,55.348217836450694,0.571409070182156,0.95513403,2.2810685634613037,21.185327114009233,800,15.283484178119998,2.6226044e-10,29.726631127225605,2.644665479660034,-0.013456596,0.15784883499145508,27,2.754579782485962,100.99171857506846,19.155804328737677,17.7758469581604,0.017725738,0.6482322317264334,574.3116035461426,56.14320007828538,0.004601557152405344,0.3436974515068452
4640000,0.37600111961364746,0.3373224641735069,38.36821442453201,0.0005,5.866044282913208,6.265882788386967,19.62285065690566,2.389441728591919,14.93562126159668,14.381442546844482,800,0.0036196914107899008,0.9501143,2.243759870529175,57.8065858573602,0.6589738536352476,0.9491918,2.155428409576416,22.003671575856387,800,17.37734032891369,-1.6689301e-10,32.9867965306828,2.243929386138916,-0.013691426,0.15536808967590332,28,2.5136072635650635,105.2891813288239,23.863808639290816,17.231128215789795,0.019261882,0.7479335264431313,591.5618715286255,64.83048900713709,0.004765199075717685,0.3802830334189454
4800000,0.5076651573181152,0.35889146711619935,40.46969587340409,0.0005,5.566854953765869,6.107695537971577,20.809475789772836,2.279935359954834,14.930518627166748,14.22939419746399,800,0.0037504039558586898,0.9444927,2.4548542499542236,55.84516652777599,0.6960942255610616,0.9436847,2.220008373260498,21.719203194485097,800,14.510540998409855,3.4570696e-10,35.10923102253924,2.4549858570098877,-0.013166983,0.17090201377868652,29,2.808326482772827,110.36361544286054,30.189394554387135,17.44205951690674,0.016310213,0.7953853977421553,609.0158524513245,68.49919600198935,0.004920552829198151,0.4033223348329271
4960000,0.3893585205078125,0.36400030295902314,40.77089732490987,0.0005,5.7046754360198975,8.221778591234221,21.054568532196125,2.3941233158111572,15.107874155044556,14.391646385192871,800,0.0038741579399069527,0.9391301,2.1948399543762207,54.36097488016605,0.7022013047876194,0.93817306,2.3928260803222656,20.497849548563963,800,9.539935795824597,1.0073185e-09,35.602583607744734,2.1949732303619385,-0.012411617,0.27236270904541016,30,2.408482789993286,121.44545984585352,34.521845385894906,17.356966972351074,0.01949433,0.8149322052350635,626.3833746910095,69.09241271677215,0.004933698734098432,0.42515929221414184
5120000,0.40904736518859863,0.4138792200091283,44.69632085074269,0.0005,5.666858434677124,9.654756979941691,23.98205793324857,2.1776106357574463,15.214316844940186,14.603271484375,800,0.0040296971451252534,0.9343093,2.510164976119995,60.36691415267749,0.7715403532682694,0.9333776,2.225613594055176,21.757629340492358,800,10.80601235750007,-9.536743e-10,40.54395657938282,2.5103063583374023,-0.010835965,0.17873287200927734,31,2.798884391784668,118.10063488522074,35.54293509955584,17.779616594314575,0.015556047,0.9104804591858546,644.1718742847443,75.95177254143432,0.005129260017723688,0.48214905807785885
5280000,0.38763427734375,0.4241519924148142,49.514385265237145,0.0005,5.901620864868164,11.477316989448692,24.554824400472253,2.2582287788391113,14.88427996635437,14.323899269104004,800,0.004112487072658403,0.9293659,2.2203097343444824,64.6107912458466,0.8547137906605725,0.92831147,2.326838254928589,23.523809989107615,800,10.720952914471981,-1.1384487e-09,41.55341229987671,2.2204527854919434,-0.012791811,0.1444377899169922,32,2.4454145431518555,130.33404784503568,44.17674603770874,17.159506797790527,0.015057194,0.979433807558439,661.347594499588,84.20149090301975,0.005328326458237588,0.4978274301154127
5440000,0.39854001998901367,0.4427346499498137,52.5007785265342,0.0005,5.691739082336426,15.346682770997349,25.57687504539363,2.221883773803711,15.053011655807495,14.453528881072998,800,0.004251601595875144,0.9245731,2.4063174724578857,71.95305651441821,0.9063966353400381,0.9237676,2.3571865558624268,21.96980722851113,800,5.42885149150188,-6.02007e-10,43.38285503252976,2.406458616256714,-0.011494146,0.17868924140930176,33,2.7308297157287598,131.4074012314529,50.36164052991535,17.513195276260376,0.0141150225,1.0811247001627544,678.8692517280579,89.31486064959796,0.005400007434051923,0.504235756652786
5600000,0.39626526832580566,0.4472827860671706,55.45403523055302,0.0005,5.892027139663696,17.887806024619007,25.797029123294735,2.352902889251709,15.076269626617432,14.511319637298584,800,0.004302446746332504,0.9198572,2.2274484634399414,75.32947455835476,0.9556727644561881,0.9188347,2.3144102096557617,22.012023091492978,800,-0.2707284855000523,-2.029538e-09,43.82621929128526,2.227592945098877,-0.013061101,0.14842772483825684,34,2.5470361709594727,144.18695962760933,51.9644353791717,17.375370740890503,0.014659427,1.1251997233910342,696.2564430236816,94.19275700479751,0.005555577116247078,0.5555609409661517
5760000,0.42615771293640137,0.45198040507717313,60.061622193936856,0.0005,5.852482557296753,20.962366913601702,26.04420872555388,2.147738456726074,15.088557243347168,14.446924209594727,800,0.004415241874188458,0.9148342,2.3342444896698,81.34233040053488,1.036376604818395,0.91373557,2.4619739055633545,22.721459039264193,800,2.8109278212407673,-6.79493e-10,44.27751291950817,2.3343663215637207,-0.012678393,0.19332194328308105,35,2.5835485458374023,147.93886419602921,60.06339766463947,17.475477933883667,0.012118238,1.2034421224068412,713.7464241981506,102.19541759870803,0.0056999427862652816,0.5489756229060868
5920000,0.3885462284088135,0.48967512952655307,62.749474770100996,0.0005,5.614834308624268,23.38882148630706,28.201116217665103,2.5488386154174805,15.130619049072266,14.592382907867432,800,0.004525746077766811,0.90951073,2.233017683029175,84.02403896008713,1.083852346088567,0.90849787,2.397564172744751,21.75036806922733,800,-1.9413942699797246,1.2516974e-10,48.01602678360345,2.2331316471099854,-0.009532616,0.13130855560302734,36,2.574552536010742,153.23334268696055,64.4976673138951,17.43072772026062,0.013023265,1.2747928182216104,731.1890425682068,106.88837004171116,0.0058104272208402575,0.5858364048150857
6080000,0.4909372329711914,0.5245898868818458,66.13016135540879,0.0005,5.710328578948975,23.690558181336502,30.294844799437477,2.215674877166748,14.843353271484375,14.177194118499756,800,0.004590672644701015,0.90421623,2.219062328338623,94.9898480906785,1.142249890161761,0.90321034,2.3046610355377197,23.158758609213596,800,5.895128502388607,-1.4960767e-09,51.491069316587506,2.2192373275756836,-0.006783207,0.15660357475280762,37,2.5552260875701904,163.54976871544218,63.865619094869395,17.130807638168335,0.016659629,1.3420094134478535,748.3308460712433,112.66019284583003,0.006038369855398166,0.6153910618427354
6240000,0.3967897891998291,0.5664513048571496,68.65750464709076,0.0005,5.9453959465026855,25.42883836057326,32.6780217364436,2.2476935386657715,15.208190441131592,14.61581540107727,800,0.004710438675609749,0.8989475,2.2692394256591797,92.52598589804148,1.1871191065650615,0.8979942,2.297222375869751,24.20639365129509,800,-0.49135063367869836,-1.1861324e-09,55.63453562787157,2.2693750858306885,-0.00862185,0.17491793632507324,38,2.561638355255127,178.55836729309578,70.44348397339367,17.549299478530884,0.010686516,1.3952776299498901,765.8904464244843,117.07839789953476,0.006258662237414683,0.6823824574199375
6400000,0.5174839496612549,0.5991811338171135,75.09271122485318,0.0005,5.7636682987213135,21.97252900568296,34.548333609932264,2.351278066635132,15.170632600784302,14.46959900856018,800,0.004621145109381434,0.8940757,2.1826682090759277,97.1304872611399,1.2977199236081767,0.8932957,2.288257598876953,28.96195736060121,800,5.656674297122114,9.834766e-10,58.89849589425526,2.1827876567840576,-0.008076631,0.16125869750976562,39,2.5218591690063477,187.1021188849968,78.16150355368954,17.40926456451416,0.017041776,1.5000324692507503,783.3096392154694,128.01067914686104,0.006945220843860759,0.7110280787902287
6560000,0.4118831157684326,0.5939397513209956,79.91409818210767,0.0005,6.157450437545776,25.379214637983356,34.252726556812746,2.242351770401001,15.366469383239746,14.803306102752686,800,0.004793742511460553,0.8889491,2.1886816024780273,96.4519986205161,1.382874398927152,0.887989,2.4046993255615234,29.621748769200902,800,0.3973790008724492,9.387732e-10,58.35089374133029,2.188844919204712,-0.008972363,0.12987136840820312,40,2.4667882919311523,198.98309409279068,84.53926243916446,17.62824821472168,0.0072392956,1.636236603426209,800.9553792476654,136.40602505796588,0.007322488815151405,0.7060831482437347
6720000,0.39758777618408203,0.6595124513810773,78.81808102503648,0.0005,5.729337930679321,23.64007298467721,38.04229029018964,2.4043991565704346,15.192101955413818,14.499994277954102,800,0.004796486930328732,0.8841568,2.2386763095855713,105.66813939025174,1.3649869219547084,0.883298,2.327627420425415,29.440320913133654,800,2.412321604837236,-9.775162e-10,64.87550447108539,2.238830327987671,-0.006787762,0.2696647644042969,41,2.609372854232788,198.17253392131934,76.44660433374408,17.49462652206421,0.013092938,1.5561369017394326,818.4614098072052,134.6245007234571,0.007301412229903837,0.7616741255091246
6880000,0.41060471534729004,0.6431766646201992,84.99537071145787,0.0005,6.00403356552124,24.349799098068008,37.092217874259084,2.1354756355285645,15.892700672149658,15.27730917930603,800,0.0048188642168250665,0.87949616,2.0956168174743652,105.88367039479999,1.4706162040319735,0.8785959,2.4116761684417725,31.063878162644336,800,14.71020187814426,-4.2319304e-10,63.2472614677976,2.0957794189453125,-0.0077357134,0.18489289283752441,42,3.294603109359741,207.02867467655986,94.73440393212242,18.05879044532776,0.006072297,1.7214114649543861,836.5334541797638,145.05752442650027,0.007770901257873154,0.7482547503088335
7040000,0.4011116027832031,0.6386230114469877,88.20538247029053,0.0005,5.474469900131226,24.01794734131018,36.89334800521709,2.4280920028686523,15.111854076385498,14.521238327026367,800,0.004838216456218514,0.8747671,2.5185227394104004,103.04836941284383,1.527917296663427,0.8740267,2.42718243598938,29.52079218011038,800,10.777552982847098,2.670288e-09,62.79883278230055,2.5188069343566895,-0.008073775,0.16881394386291504,43,2.604412078857422,213.95138216250623,92.74293184034569,17.704989433288574,0.010515471,1.7758312789867094,854.248788356781,150.71533006711334,0.007964280206238676,0.74789897565036
7200000,0.40685009956359863,0.7224723815245767,85.42846672155844,0.0005,5.897342681884766,22.330716871836803,41.632963607150366,2.4050488471984863,15.152658462524414,14.566721439361572,800,0.0048500092796645855,0.8696972,2.303460121154785,107.1978470967487,1.480075170816625,0.86854315,2.264115333557129,30.863212201781636,800,9.756399361987313,8.9406954e-10,71.12519423714816,2.30363130569458,-0.0067295833,0.15589118003845215,44,2.577322483062744,216.28297846932054,89.1776092187136,17.52771782875061,0.008386886,1.7356952048032992,871.7999031543732,145.96543984712488,0.007855702686854047,0.8191572542397325
7360000,0.4207649230957031,0.664399158393632,93.32505319611592,0.0005,5.64421010017395,25.25323839588888,38.3792481280944,2.212479591369629,15.086058616638184,14.355640411376953,800,0.004911072735985284,0.8646024,2.5127997398376465,107.95244298173473,1.6159667933377981,0.86380833,2.4735219478607178,30.446297465675915,800,7.751120273774584,1.0192395e-09,65.35828059199028,2.512927770614624,-0.0079602655,0.2900369167327881,45,2.582932233810425,218.10802494516366,105.61956839006103,17.653974056243896,0.0054387785,1.9166059099882244,889.4679214954376,159.3775524905772,0.008255405865995194,0.7900700578780665
7520000,0.4175751209259033,0.6667919771573507,95.85400726142733,0.0005,5.862913608551025,24.235572792716834,38.542407440361096,2.4043736457824707,15.007180452346802,14.408216953277588,800,0.004872350074844882,0.8597354,2.33876371383667,113.49251086575998,1.6584454356492428,0.8588683,2.348961591720581,31.28842569066726,800,7.018860354655889,6.6757205e-10,65.59441193852057,2.3388936519622803,-0.0064109005,0.15887880325317383,46,2.3811447620391846,223.3714636434546,102.0598321080555,17.40264630317688,0.010482589,1.9705233657285042,906.8838284015656,163.5756192251756,0.008291748073903227,0.7736971570972548
7680000,0.4462287425994873,0.7028160536150478,95.30136343021209,0.0005,5.635880708694458,26.409435483666336,40.58339152615625,2.251479148864746,14.993024587631226,14.360599279403687,800,0.004995307217384199,0.8547436,2.431149959564209,110.33812147286156,1.6508617648524189,0.8536508,2.497680902481079,30.727886167181754,800,12.276736935727138,-5.5432325e-10,69.1610701210214,2.431285858154297,-0.008603762,0.16596269607543945,47,2.473111152648926,231.22428232353315,107.80138108228213,17.476903200149536,0.0055634337,1.9862664350754273,924.3706104755402,162.81889844023215,0.008354242396266571,0.7824661315577882
7840000,0.3837723731994629,0.6551583282921011,99.18080832208132,0.0005,6.184597015380859,23.045928653144923,37.90181491374281,2.164796829223633,15.243915796279907,14.680661678314209,800,0.00480187410965271,0.84994155,2.2275078296661377,102.29215450692486,1.7172929949620197,0.849517,2.373708963394165,33.24647105230817,800,11.430376319258134,-2.5928013e-10,64.44310497106147,2.2276346683502197,-0.0074655055,0.16051363945007324,48,2.5569138526916504,235.31805268582622,56.26816428151747,17.657360553741455,0.007862138,2.080392100905482,942.0403316020966,169.36096317100444,0.008899396678724237,0.7144831081865043
8000000,0.41958165168762207,0.6984318072736025,99.10000294110276,0.0005,5.604796648025513,27.885416620238377,40.30727858475785,2.363938570022583,15.06291937828064,14.361944675445557,800,0.005054365742847644,0.8455939,2.4251134395599365,111.30933920899346,1.7179306543921193,0.8448145,2.2995221614837646,32.01133056791449,800,7.92913299279785,9.775161e-10,68.71677543731656,2.4253034591674805,-0.0064907987,0.2565903663635254,49,2.5555508136749268,239.48172932107747,57.57816963650789,17.549365520477295,0.006733048,2.049454269878479,959.6009464263916,169.38295716954417,0.008913868568782669,0.7647932668282198
8160000,0.39327502250671387,0.714334786767475,103.3974681748224,0.0005,5.796550989151001,22.421551405954336,41.3005085677762,2.336942434310913,14.869983911514282,14.30776047706604,800,0.004922822464409148,0.841514,2.334683418273926,109.73804395262711,1.7959859576470445,0.840763,2.3893256187438965,33.19561004212193,800,21.69436366130786,-7.629394e-10,70.30929927124717,2.3348817825317383,-0.0036900418,0.14606070518493652,50,2.398728847503662,240.41021054375244,43.51497774552118,17.27087092399597,0.007687273,2.209649347436243,976.8816118240356,177.05803931942017,0.00931476810476455,0.80001925020868
8320000,0.42716193199157715,0.5612804085591807,110.11276447837764,0.0005,5.746848821640015,24.493607469298894,32.573766390022804,2.234342336654663,15.005100727081299,14.396821737289429,800,0.004802833982515458,0.8378676,2.1646597385406494,111.603404897469,1.9086080753518617,0.837515,2.4079508781433105,29.41763784960478,800,4.871997303134293,6.496905e-10,55.11577262769612,2.1648178100585938,-0.0065594204,0.15929388999938965,51,2.4916207790374756,243.59809168631514,113.10499856151317,17.23082995414734,0.0071598142,2.3991603993566324,994.1232914924622,188.25301112810936,0.009315484390248218,0.6268322154267915
8480000,0.423447847366333,0.7087061012347362,102.71491146790245,0.0005,5.9244935512542725,25.46676501682375,40.97264918512241,2.2895984649658203,15.305573225021362,14.682417154312134,800,0.0049712401661711,0.83408934,2.1496338844299316,115.38097114778499,1.782249350162807,0.8334073,2.3114919662475586,31.551045835057334,800,0.1669635333439341,-1.5646215e-10,69.7451438855924,2.149801254272461,-0.008496143,0.1764674186706543,52,2.645092010498047,236.26828439995603,109.53363840591888,17.542062282562256,0.005156493,2.190113584442601,1011.6781942844391,175.70080350841766,0.008993645275977891,0.7698035275114798
8640000,0.4898242950439453,0.6364616860904222,108.91899944621451,0.0005,5.91525936126709,26.079677724846423,36.855845310208586,2.2035021781921387,15.094944715499878,14.432679176330566,800,0.004905440166755904,0.83010846,2.4807207584381104,108.66851409466204,1.8862291240389513,0.8293719,2.260648488998413,29.86018879988923,800,16.507428734752924,-7.152556e-11,62.580774749161826,2.480858564376831,-0.0069979127,0.14984750747680664,53,2.6349098682403564,251.6460250204765,94.51766174260919,17.744646310806274,0.0050796433,2.3225000145231944,1029.43465590477,185.98558582054318,0.009240962545447533,0.7178210325770297
8800000,0.396700382232666,0.6863307582982477,108.48377082030893,0.0005,5.896760940551758,25.85927638059764,39.682317425929554,2.3053174018859863,15.235758304595947,14.682855129241943,800,0.004995694216786075,0.82606095,2.26108980178833,126.4641675642697,1.8825700802252912,0.8252728,2.2808289527893066,32.74615222109822,800,11.372850883783274,1.4901158e-10,67.52893800923951,2.2612366676330566,-0.0027308993,0.13378477096557617,54,2.7667934894561768,258.6346544918629,92.07890685308978,17.559946298599243,0.008146954,2.3892733128367154,1047.0047328472137,185.56147604720726,0.009479980622182305,0.7590493328404571
8960000,0.4146120548248291,0.6572221682271688,113.69396805047971,0.0005,5.779051303863525,24.649635111433433,38.128055203463305,2.1832761764526367,15.118607759475708,14.492624282836914,800,0.004904493136330903,0.82251704,2.2474122047424316,110.24361043329745,1.9772056540911038,0.82184577,2.3345932960510254,31.89521869569002,800,14.688724513316647,1.1920909e-11,64.64156100250523,2.247529983520508,-0.0003028347,0.18732810020446777,55,2.66448712348938,258.59101001361677,87.44563173978331,17.421727657318115,0.008627848,2.449337140340837,1064.435114622116,194.85572580971473,0.010043153703293431,0.7148949234683976
9120000,0.4330892562866211,0.6555664442642058,112.9317002347899,0.0005,5.943324089050293,24.981295169378217,37.94624929427662,2.2327780723571777,15.130025148391724,14.498674869537354,800,0.004921413436976845,0.81895083,2.3700335025787354,111.4864873489937,1.9623559570109759,0.81799686,2.3809614181518555,31.811307784800082,800,12.389569101162351,1.370907e-10,64.48282335603425,2.3701746463775635,-0.0032106196,0.17755746841430664,56,2.446861505508423,261.90992787438097,80.57690252068714,17.57790446281433,0.00802783,2.4516018634582304,1082.0282752513885,193.42041642017662,0.009742548134776197,0.7149002005933178
9280000,0.41968679428100586,0.6833889085224688,114.06018715536368,0.0005,5.583449840545654,23.46920034103526,39.54182459451569,2.3145291805267334,14.948702573776245,14.322505474090576,800,0.0049028655888022155,0.81525534,2.2983851432800293,108.92923306158559,1.9829555810496138,0.81504494,2.220917224884033,32.81832892843868,800,8.491147176865434,-1.3113019e-10,67.24168698874327,2.29856538772583,0.0031060192,0.18424057960510254,57,2.6653385162353516,263.35738095883335,97.90375624605697,17.308350086212158,0.012266416,2.4394516182493176,1099.3512790203094,195.3874945961943,0.010016451886331186,0.742848955875813
9440000,0.3940086364746094,0.66646041045689,113.44932774695327,0.0005,5.6142072677612305,23.145932978393834,38.5671489312732,2.3951308727264404,14.936901807785034,14.355669736862183,800,0.004831794759415478,0.8113998,2.1405868530273438,114.56229520282339,1.9725679027765164,0.8107844,2.3092968463897705,34.0795427930616,800,0.9659887765496642,9.417535e-10,65.57028410269109,2.1406917572021484,0.00045400215,0.16636395454406738,58,2.5535054206848145,267.694409806704,125.37159431456412,17.136054277420044,0.008104384,2.4894121038747308,1116.5021183490753,194.3967554789116,0.010297993331631807,0.7335243118702757
9600000,0.5079059600830078,0.6334487784237044,119.41605784213421,0.0005,5.484490394592285,23.40622170064335,36.746356242270565,2.2523326873779297,14.759970903396606,14.038881063461304,800,0.004835735227009354,0.8071982,2.2586679458618164,111.16864976782696,2.078028855415287,0.80681413,2.37502121925354,35.926638884903106,800,4.48185575667222,-1.4245508e-09,62.28710229903806,2.2587873935699463,-0.0037111058,0.18851947784423828,59,2.4826369285583496,281.81056634349505,78.15179443003541,17.203140258789062,0.008744107,2.639992650397947,1133.7127017974854,204.78782669006648,0.010896077913345743,0.6737237902181977
9760000,0.4093010425567627,0.6415233796607895,120.7375017666155,0.0005,5.860004425048828,21.015817721330407,37.16339725141386,2.193852186203003,15.075859069824219,14.448071718215942,800,0.004871811773588815,0.80361015,2.1658060550689697,113.7943411362858,2.104135398068876,0.80341935,2.402973175048828,38.99682296981988,800,21.973476844994362,-6.6161154e-10,63.09241969973968,2.1668550968170166,-0.0022985088,0.16919445991516113,60,2.614372730255127,276.27471581245015,39.191315517809606,17.31715679168701,0.007974297,2.719619856152042,1151.0380854606628,207.2583260069733,0.011404322227903161,0.7081106512741258
9920000,0.49158191680908203,0.666732225201425,122.39526223642193,0.0005,5.807953834533691,18.394551813623842,38.682044204950486,2.112529754638672,14.733159065246582,14.041323184967041,800,0.004825221528923677,0.8004083,2.111654281616211,107.88645013906238,2.1361636492370106,0.7999004,2.2885868549346924,35.787392069353764,800,10.526903260279314,-1.0550023e-09,65.59672559176208,2.1123695373535156,-0.0055299466,0.17681097984313965,61,2.3999476432800293,286.949368146996,90.09883555790084,16.912248849868774,0.0050200084,2.732938026530959,1167.9618108272552,210.45404892425128,0.011617112590313379,0.7268739373906609
10080000,0.3727281093597412,0.7047424048451119,119.57231237520826,0.0005,5.591529369354248,19.934978759706993,40.86115994474592,2.2803711891174316,15.038328409194946,14.494434118270874,800,0.004893704873158673,0.7973415,2.3806114196777344,112.31728141912438,2.080435300873345,0.7969488,2.43329119682312,36.622255922700255,800,20.391669453043225,1.257658e-09,69.36248308910272,2.3807568550109863,-0.0049372083,0.15144634246826172,62,2.581815719604492,281.4459176447986,67.07483560831277,17.497431993484497,0.006851206,2.6279398656433903,1185.5344955921173,204.88546101086294,0.011128544861830965,0.7841394589473875
10240000,0.49708986282348633,0.6662574762024115,122.73877837188205,0.0005,5.9904491901397705,20.45147230163306,38.66044730902108,2.106773853302002,15.140177488327026,14.418559551239014,800,0.00485853062981308,0.79423094,2.1934447288513184,106.565796020903,2.1377388986007793,0.7939537,2.3866546154022217,37.61233868927525,800,15.677305844600703,-1.3113022e-10,65.54952465777002,2.1935908794403076,-0.0048778364,0.20062828063964844,63,2.425132989883423,293.7710104281535,30.88348846541226,17.404256105422974,0.006646402,2.7259360111165143,1202.9489619731903,210.56942143250168,0.011197564997806586,0.7294340491924118
10400000,0.3769352436065674,0.6057584754339814,125.4006836424686,0.0005,5.857052564620972,20.982821192248142,35.20439532983535,2.287306547164917,15.226036548614502,14.673788070678711,800,0.004833067154232213,0.7916946,2.3397228717803955,111.78029788916488,2.187518391379695,0.79142916,2.3494272232055664,37.83295662559336,800,18.23051542197403,1.1324882e-09,59.545415815253506,2.3398849964141846,-0.005138269,0.15277600288391113,64,2.7050626277923584,295.22226155166703,76.74396326080306,17.65385389328003,0.0044450196,2.696084795444205,1220.6151857376099,215.44640305163023,0.011985840722806356,0.6836391599280057
10560000,0.46167635917663574,0.5758750505844767,124.3867027794311,0.0005,5.665673017501831,20.35663845477168,33.4101397413484,2.111631155014038,14.916608333587646,14.258000612258911,800,0.004730741973331745,0.789558,1.9876840114593506,113.85266717927118,2.1656574758848146,0.78927904,2.531480550765991,39.256332975758674,800,12.807282357773293,-4.4703484e-11,56.58586588899489,1.9878227710723877,-0.0050287237,0.17482709884643555,65,2.3452978134155273,289.14790560443276,81.19122794617712,16.971315622329712,0.0030959398,2.723843479813662,1237.5956313610077,213.32769886602816,0.01196566339761641,0.6399407956050339
10720000,0.38600945472717285,0.6428792091021651,125.33899105246728,0.0005,5.716703414916992,18.905291565020487,37.33270739142856,2.21077036857605,15.23062252998352,14.66828727722168,800,0.004881765514461121,0.7870509,2.2914109230041504,105.89965352273865,2.188647083478571,0.786932,2.3977773189544678,39.11738571237326,800,19.52457015627594,1.3142825e-09,63.22901490391983,2.2915802001953125,-0.004167219,0.15605616569519043,66,2.764134407043457,291.4968123343639,23.020201011377566,17.599547147750854,0.005632191,2.7719957878256816,1255.203622341156,215.51895197593294,0.011996621688436576,0.7064335865867641
10880000,0.49573755264282227,0.6710419186047191,120.99771645239467,0.0005,5.9067792892456055,18.201973748633577,38.919862352721175,2.077018976211548,14.943243741989136,14.249383211135864,800,0.004883760400755749,0.784327,2.001734972000122,107.1057037779747,2.1049093270247625,0.78398454,2.2577412128448486,38.993632882569514,800,23.33445978944554,5.185604e-10,66.02025406885132,2.001883029937744,0.0093623595,0.17374086380004883,67,2.5526437759399414,285.0464260428404,10.989486754165805,17.002249479293823,0.0120741865,2.6798525839157485,1272.2211604118347,207.22188711085852,0.011637580892572639,0.7370156524685652
11040000,0.3621664047241211,0.5996648997273781,127.85830279082835,0.0005,5.74078631401062,17.08842683232443,34.90510200902618,2.311467170715332,15.219141721725464,14.692979574203491,800,0.004840508126307102,0.78150696,2.1231462955474854,102.90016824228789,2.228640110837338,0.7812892,2.2873270511627197,43.92587672113255,800,23.08391863500998,1.1444092e-09,58.94952878710424,2.123281478881836,0.0029375576,0.14696311950683594,68,2.743128538131714,296.5483074491955,56.18857015923772,17.462007522583008,0.007970611,2.734731150193647,1289.7465348243713,219.44481138587514,0.012587482922252223,0.6619988070561058
11200000,0.4876687526702881,0.5756906429302576,130.18579522858016,0.0005,5.6943206787109375,18.81734702934092,33.49064140700777,2.270500659942627,14.80986738204956,14.108957529067993,800,0.004809729159034795,0.7789459,1.8741462230682373,97.16387702586347,2.26964208575781,0.77862734,2.217628002166748,40.07127732730522,800,12.602903248638706,-1.2457372e-09,56.566334357214345,1.8746848106384277,-0.0020590932,0.1622016429901123,69,2.3959035873413086,298.5490719201245,81.71010217045342,16.746855974197388,0.0057163327,2.813054886053101,1306.50448179245,223.50528068988046,0.012529324164910798,0.6747566679141588
11360000,0.4161036014556885,0.617844301070845,130.09286106162696,0.0005,5.535178184509277,16.37983939701762,35.933738660846956,2.2070701122283936,15.040155410766602,14.429624795913696,800,0.004876652760350082,0.77667993,2.4013912677764893,96.0440990862061,2.268751211698372,0.7766368,2.361571788787842,40.23798976668896,800,14.614988906440706,-1.0251998e-09,60.75184774038807,2.4015297889709473,-0.003262376,0.173142671585083,70,2.821892738342285,312.0168691686876,77.06997465871865,17.513046264648438,0.0051878397,2.8262310368089163,1324.0489127635956,223.31909738374807,0.013071004159563086,0.7000198402537892
11520000,0.4081108570098877,0.5687809263928866,131.45827381513186,0.0005,5.935832738876343,19.324862162970934,33.06513132160614,2.1071579456329346,14.90471625328064,14.258417129516602,800,0.004791214337076553,0.77413553,1.9826688766479492,99.49055955014236,2.2954343814168663,0.7737817,2.3063650131225586,36.8527716108305,800,11.386930470699363,1.3113022e-09,55.88310790320803,1.9828073978424072,-0.0048089963,0.21662306785583496,71,2.481165885925293,306.0826535984751,77.0459326492342,16.950363636016846,0.004747249,2.8210649744390572,1341.0174362659454,225.99139895465112,0.012554911239404797,0.6501158805022407
11680000,0.42763733863830566,0.5602748892729358,136.7110330807335,0.0005,5.507769346237183,18.615108332554723,32.65158387319742,2.284510374069214,15.261847734451294,14.626521587371826,800,0.004803901597839017,0.7713675,2.303440570831299,107.83156590383018,2.3894493795130276,0.7713546,2.43143630027771,36.917553133310676,800,8.552374991584438,-4.2319295e-10,55.04208623553948,2.303614616394043,0.0022951115,0.1642768383026123,72,2.8331716060638428,298.94957061838284,81.25913764650724,17.608644723892212,0.009318684,2.866425122317514,1358.6353595256805,235.2642449115018,0.013095326184027797,0.6224073805853932
11840000,0.36422061920166016,0.6226881670140304,131.15808551250748,0.0005,5.91191554069519,19.75500081544793,36.171737847691816,2.1911869049072266,14.927875757217407,14.18655276298523,800,0.004938090780856226,0.7687015,1.9582056999206543,109.49687933911099,2.287600013122316,0.7686558,2.3545870780944824,41.09459790174124,800,15.58298645258561,2.622605e-10,61.2326100369681,1.9583525657653809,0.0054803942,0.3523571491241455,73,2.3124325275421143,307.6556851424138,26.224699603827716,16.95181393623352,0.010213778,2.822315402570057,1375.5954632759094,225.13992398289218,0.0122915384920106,0.7316183146094037
12000000,0.3900940418243408,0.5803596385327034,134.49167277934507,0.0005,5.690696716308594,18.082905343172804,33.841580331098925,2.2354471683502197,15.18985652923584,14.618058681488037,800,0.004815127813827067,0.76628965,2.344646692276001,96.09549148713542,2.349953992799852,0.7659517,2.280928611755371,38.47300477140073,800,14.683863753569698,2.5033958e-10,57.04089419795062,2.3447728157043457,0.0008914426,0.1593623161315918,74,2.7071776390075684,307.1624991889286,71.26549132802826,17.660295248031616,0.006638455,2.894919908708882,1393.2924509048462,231.33210945793596,0.013188735258503694,0.6572214198279641
12160000,0.4582178592681885,0.5566127004894109,133.5292577035108,0.0005,5.969407796859741,16.540029990254087,32.38621503402854,2.0854547023773193,15.081047296524048,14.409058094024658,800,0.0047196355138743986,0.76347643,2.1044139862060547,106.38622488344863,2.330157449681117,0.7630374,2.3015902042388916,40.950212359667766,800,7.593676200923563,-3.278256e-10,54.69029629535313,2.104541540145874,-0.003877446,0.19023776054382324,75,2.4315433502197266,310.9643833608544,69.59710964032209,17.249868392944336,0.0048068212,2.9627577038424873,1410.5546925067902,229.32357328082665,0.01297488269672738,0.6393804114806518
12320000,0.3948545455932617,0.5626137534972703,136.61243669085988,0.0005,5.732999563217163,17.50329918616739,32.804384043586,2.357706069946289,15.340652227401733,14.76038646697998,800,0.004775695066655671,0.7603949,2.2706518173217773,98.38071438069287,2.3856726865034927,0.76004803,2.439995288848877,38.277898082412655,800,6.79009972988145,2.9206274e-10,55.2893757006297,2.270792007446289,-0.003468914,0.16575050354003906,76,2.587567090988159,321.84298259551724,86.65749912771834,17.684783697128296,0.004429317,3.0739920435714962,1428.252249956131,234.84840096485857,0.013215205024865978,0.6419027836042054
12480000,0.39914584159851074,0.5860794549755095,130.75891379548528,0.0005,5.82129430770874,18.020871944223742,34.14341313565438,2.2887938022613525,15.09568166732788,14.500038862228394,800,0.0048219900733777075,0.75780416,2.0423238277435303,98.75980100057986,2.2836475229135216,0.7576727,2.379230499267578,40.27327268148021,800,6.950552395028946,-2.622605e-10,57.60789013318922,2.0424845218658447,0.0009225657,0.17455434799194336,77,2.5151078701019287,324.04755288759316,65.19860435443711,17.198436975479126,0.005428075,2.9420239973448714,1445.4690234661102,224.7538200123301,0.013026533141255753,0.6776245509746301
12640000,0.48598575592041016,0.5994514938528418,135.15845493653876,0.0005,5.901111125946045,18.549657331296164,34.88266451261285,2.1541664600372314,15.213824033737183,14.561490058898926,800,0.00491454110059,0.7553812,2.200683832168579,110.95591161836933,2.361895752877104,0.7554063,2.233712911605835,41.20073472697028,800,13.748247448923882,-6.4969063e-10,58.930862999358425,2.2008161544799805,0.008502469,0.1434476375579834,78,2.875040054321289,314.2264428436463,21.295286477524932,17.58310580253601,0.011815376,2.9392514702687573,1463.0623986721039,232.36463839694886,0.013098900563130634,0.6681747946802651
12800000,0.4091057777404785,0.5117726142913132,133.47137813894426,0.0005,5.922682762145996,17.270396717064656,29.76066791944053,2.255139112472534,14.88735842704773,14.312610864639282,800,0.0045901579850359435,0.7527495,2.1394433975219727,100.76688522615234,2.3296391852086678,0.75258815,2.2719624042510986,40.11532268962657,800,7.805094641946707,-9.417536e-10,50.24458882673367,2.139591693878174,0.002211995,0.14614629745483398,79,2.3862416744232178,322.12170587085495,22.453120090026665,17.078286170959473,0.008465817,2.9656379004768123,1480.154165506363,229.22309050988798,0.013200523086023142,0.5888265961685251
12960000,0.4051034450531006,0.5656905016092941,133.12451884676364,0.0005,5.5283308029174805,13.767350627712085,32.94246052990417,2.3054184913635254,15.050644636154175,14.480597019195557,800,0.004594761384411198,0.75040215,2.4096310138702393,100.57443587116913,2.3234834509105613,0.75032383,2.3277599811553955,40.43105735004042,800,18.868619905285705,7.510185e-10,55.607577902446025,2.4097540378570557,0.016569275,0.14294147491455078,80,2.8080074787139893,314.88864080579566,54.506674320749134,17.526169538497925,0.014836168,2.9225650165459798,1497.6914103031158,228.58611688730502,0.012858163734650698,0.6576208562780331
13120000,0.416337251663208,0.5506518298761792,144.05426557449275,0.0005,5.8469624519348145,17.279435565827484,32.161227328129506,2.202097177505493,14.955496072769165,14.349774837493896,800,0.004748182176104471,0.74827623,2.1273860931396484,100.15003187489498,2.5227063738411974,0.7481148,2.3175978660583496,38.51309539686793,800,12.634974758281722,1.5914441e-09,54.12036990840068,2.127533435821533,-0.0028291668,0.16539311408996582,81,2.5461838245391846,324.976168480425,71.931400087523,17.145720720291138,0.004366155,3.1363916367844342,1514.8444952964783,248.26706238073325,0.014416745981083447,0.6309919061338394
13280000,0.4146144390106201,0.5567709850195516,139.81679981831047,0.0005,5.923687934875488,15.482574114545411,32.445952508159806,2.133175849914551,15.181199073791504,14.629600286483765,800,0.004671474867505925,0.7464633,2.371067523956299,105.23431666040527,2.4451205738484196,0.7464424,2.408740520477295,38.558661911040794,800,12.440721265404012,2.2053714e-10,54.71983594431432,2.3712120056152344,-0.0054402254,0.11785197257995605,82,2.6561264991760254,328.2427601778944,57.316538172583606,17.61930513381958,0.0029093113,3.0930241502617104,1532.4730660915375,240.60583090612965,0.013365238880303266,0.6628189457820866
13440000,0.3872544765472412,0.5734751107284108,138.59171282819025,0.0005,5.906724452972412,20.079189183602164,33.43986558910265,2.179511070251465,14.870669841766357,14.28863000869751,800,0.004966574602816526,0.7444112,2.3369271755218506,119.00227184356177,2.421795253032929,0.744285,2.30401611328125,39.81624346919198,800,8.645267146819137,-1.5497208e-10,56.36003135439459,2.337106227874756,-0.0049151336,0.17273640632629395,83,2.443093776702881,326.3367961678032,40.56154609611743,17.257663011550903,0.0042796745,3.212065999679023,1549.7436134815216,238.26210595984273,0.013644023207548964,0.663911648380005
13600000,0.3988382816314697,0.5410095622842114,140.32239364329672,0.0005,5.906632900238037,16.830513460916062,31.462175903048774,2.2267048358917236,16.06157898902893,15.481701374053955,800,0.004652835680427195,0.74239856,2.6108736991882324,101.21348785192929,2.4517444052556,0.7422989,2.9482152462005615,39.511518175435135,800,1.4901511108201912,-9.417535e-10,53.15267214903364,2.6110053062438965,-0.0047936523,0.158280611038208,84,2.956568956375122,328.0198067200201,41.89148073429691,18.72748899459839,0.0034802053,3.174356885119193,1568.482415676117,241.17415401645346,0.013482192942723181,0.641652575534167
13760000,0.3832268714904785,0.5732972736076456,143.28677161475184,0.0005,5.874851942062378,16.669827134064196,33.38989572125871,2.1627485752105713,14.817235469818115,14.25597858428955,800,0.004769745604894363,0.74032396,2.4405908584594727,103.76870619794309,2.4988872300326013,0.74009866,2.351473808288574,44.70794651780952,800,7.2719130607719045,8.821487e-10,56.35532113807816,2.4407522678375244,-0.00459534,0.15646147727966309,85,2.4669790267944336,340.1481842861762,31.6114057568005,17.321220636367798,0.004798292,3.2014872357413395,1585.817125082016,245.7916187898661,0.013759718256875818,0.6710098793424097
13920000,0.4111030101776123,0.5418125104058266,141.76753557775004,0.0005,5.735982418060303,19.155782620070855,31.542757093466538,2.291351795196533,15.266612768173218,14.682936429977417,800,0.0048019846107334035,0.7384023,2.547299861907959,100.93987918204947,2.4782483424603776,0.73813426,2.475571632385254,37.65370244892873,800,15.103533642302013,-4.4107434e-10,53.22751164838356,2.5474398136138916,-0.0047432682,0.15203166007995605,86,2.753603935241699,328.44357916786385,42.64183876123138,17.86040234565735,0.0034426257,3.094610631294976,1603.6866047382355,243.72995335097286,0.013573885253080216,0.6283341641729863
14080000,0.38269829750061035,0.5122850774081541,145.4559022366654,0.0005,5.84296727180481,17.282660808198056,29.865831705246705,2.043879508972168,14.540332794189453,13.989433765411377,800,0.004641620948991279,0.73682076,2.2539637088775635,97.90240986181466,2.5423488684741,0.7369822,2.321620225906372,38.835665508619265,800,16.324903406593155,-2.4139883e-09,50.31126216412005,2.2540926933288574,-0.0052109323,0.14817166328430176,87,2.4128034114837646,331.4545937442411,34.607371398712246,16.848791360855103,0.0036674396,3.2292275985517978,1620.5465908050537,250.16213988883385,0.013957334690790815,0.5920213084136337
14240000,0.40471529960632324,0.544344085806849,143.06256302776063,0.0005,5.534297466278076,18.182190536880626,31.72220479061972,2.269115924835205,15.022359848022461,14.348536014556885,800,0.004790161896413891,0.73502445,2.5423524379730225,115.30097578557756,2.4965487535259845,0.7347215,2.216055393218994,49.302368291888456,800,17.894369594109282,-2.2292137e-09,53.48938222960058,2.542494773864746,0.02384256,0.24723315238952637,88,2.867964744567871,354.6923194117041,-19.407244915069153,17.721109867095947,0.018404655,3.0633249348226026,1638.2823407649994,245.4437902367064,0.014689151275894213,0.6297463901994734
14400000,0.44924426078796387,0.5671461511552948,144.04814984427344,0.0005,5.7528674602508545,20.567264936425467,33.06717427960563,2.343641996383667,14.979533672332764,14.224185466766357,800,0.004911187908857776,0.73338234,2.396209239959717,101.93652155829685,2.5212140548541657,0.73307467,2.274724006652832,40.96352543225879,800,8.72814338725377,-4.0531162e-10,55.74249299540586,2.396350383758545,0.012201609,0.28652191162109375,89,2.4744529724121094,345.9209343264856,40.91446293280905,17.43219757080078,0.014575481,3.297028138161867,1655.7245690822601,247.95662987036215,0.013977536383410302,0.6898201948193491
14560000,0.46106934547424316,0.5016644784072314,144.91758962782643,0.0005,5.578110933303833,22.641474157049057,29.26380731950727,2.1628196239471436,15.061147689819336,14.427978515625,800,0.004913817339606455,0.73186505,2.4032957553863525,109.45504117057301,2.5353153944703277,0.7317049,2.3332560062408447,39.42714422139869,800,9.969710395526281,-4.3511394e-10,49.237287638831624,2.40340518951416,-0.0004617274,0.15117120742797852,90,2.739722728729248,330.749118145644,16.45395983712788,17.53435730934143,0.0056361696,3.225049209000005,1673.2739698886871,249.3599572035468,0.013854486834779954,0.5981337519554628
14720000,0.39072680473327637,0.5158076744236187,144.82051218512538,0.0005,5.686669588088989,18.6463524572085,30.033428759787498,2.1990134716033936,14.81693959236145,14.070970058441162,800,0.004814902806085575,0.7303485,2.0945091247558594,103.5989066956642,2.529426617848096,0.7304942,2.471149206161499,41.480868092053775,800,8.842048099981652,3.6358835e-10,50.642363190982536,2.094614028930664,0.0011454645,0.33270859718322754,91,2.267583131790161,332.0030975570057,25.49166292410498,16.970890283584595,0.0079886485,3.2478112447412535,1690.2554461956024,248.64116533624423,0.014260039462887838,0.6286386805264627
14880000,0.47474193572998047,0.5592213565039182,145.47321823864098,0.0005,5.534631013870239,22.546563789631396,32.52166136618114,2.1452274322509766,14.867571592330933,14.205488681793213,800,0.00509444860456337,0.72851294,2.412034273147583,109.35926433688897,2.542161478424197,0.72840434,2.4229249954223633,43.285502296981065,800,6.924119754494461,-8.702278e-10,54.93938611502475,2.412169933319092,-0.0028426587,0.164412260055542,92,2.585169553756714,337.5625076445642,31.653790326372736,17.333399057388306,0.0039022781,3.183963396025477,1707.598316669464,249.89840480667806,0.01411069705001726,0.6724201412079169
15040000,0.3840036392211914,0.5390261342408564,143.6675085595911,0.0005,5.7777934074401855,22.02917917814541,31.30799405557479,2.250011682510376,14.912657022476196,14.354009866714478,800,0.004951332718371038,0.7269918,2.286780834197998,100.04427344686128,2.5120112806752526,0.726744,2.2867355346679688,39.99622413724713,800,6.874778772338597,6.079673e-10,52.93882671380526,2.286902666091919,-0.00065655453,0.15373849868774414,93,2.6068930625915527,345.0988957711143,22.98695233332309,17.266603708267212,0.0041986615,3.1399520801586256,1724.878053188324,246.8175027945064,0.014336356537083674,0.6536827067891575
15200000,0.42174649238586426,0.5174987165770469,147.16417840902105,0.0005,5.5848493576049805,17.070416094350094,30.103951030115514,2.358017921447754,15.106032371520996,14.495531558990479,800,0.004743037558355126,0.7255021,2.42510724067688,92.25179833758125,2.577601339704114,0.7251088,2.5062828063964844,44.598704338306554,800,6.393173440797172,-6.556503e-11,50.81897444036163,2.4252631664276123,0.0014390273,0.16479849815368652,94,2.5016984939575195,356.71403734351327,37.14764298159536,17.585559606552124,0.0067758723,3.2498458672267327,1742.4713463783264,253.4278937850333,0.01497043997563334,0.64557929630105
15360000,0.40344882011413574,0.5225657540050248,146.87202107975355,0.0005,5.90748405456543,21.90214017701675,30.350163953126934,2.2161433696746826,14.984530210494995,14.414319515228271,800,0.0049541328781128316,0.72398204,2.3807790279388428,100.50336437875626,2.5689036496074213,0.723953,2.4047768115997314,46.43361078595793,800,2.220285722240727,-6.7353256e-10,51.308801074690535,2.3809328079223633,0.0012542494,0.14501690864562988,95,2.3756496906280518,348.2970431359971,18.205853467096073,17.44270086288452,0.0061837807,3.3239141081420667,1759.9269790649414,252.49254968119828,0.015078163827179041,0.6140583677515373
15520000,0.3927621841430664,0.5307256297965849,150.45114743970834,0.0005,5.836617469787598,22.506218844353683,30.865958572047834,2.0400359630584717,14.97000241279602,14.403311967849731,800,0.005066964734624907,0.72212946,2.545888900756836,107.99586048809955,2.6357052865197077,0.72179514,2.426666498184204,44.898643168234635,800,2.918040571036008,-1.6570091e-09,52.11460378871525,2.546020984649658,-0.0039031445,0.15138030052185059,96,2.55163311958313,343.11938994448445,17.375606706834233,17.5775089263916,0.003645224,3.312774210230799,1777.513961315155,259.0535673718044,0.015093363118966929,0.6232296347420039
15680000,0.3702051639556885,0.6224406176653483,146.47930210705508,0.0005,5.906005859375,21.904275513011743,36.174051401040124,2.266666889190674,14.96492886543274,14.41223406791687,800,0.005262181117999016,0.7199092,2.3843963146209717,113.39927131641986,2.560977207506673,0.7194407,2.261798620223999,44.20026250237172,800,4.929405741218181,7.271767e-10,61.20016618771737,2.3845291137695312,-0.004869933,0.16036438941955566,97,2.4506330490112305,355.6036369071827,3.3133578473920786,17.415093898773193,0.0029520993,3.2458134711674003,1794.9451286792755,251.5904145120614,0.014946663395444518,0.767023882131301
15840000,0.5107159614562988,0.530008722230727,152.04508728983,0.0005,5.689336061477661,22.38310328916003,30.850800774508066,2.1174187660217285,14.933295011520386,14.230555772781372,800,0.005045533136178052,0.71769536,2.323550224304199,95.36525675085062,2.6627126736967153,0.71781605,2.41965389251709,43.933402931180126,800,5.095098723661347,1.5318393e-09,52.046096467883935,2.323690891265869,-0.004547529,0.16655826568603516,98,2.602623701095581,358.8055674252251,32.170467740822914,17.310585498809814,0.0032668882,3.2990301374819615,1812.2678010463715,261.6985723067692,0.015956525282480663,0.6340971613915865
16000000,0.4155435562133789,0.5398744805103047,151.49028899685436,0.0005,5.774323463439941,22.461129794232935,31.39232371548149,2.2365808486938477,14.942853689193726,14.337854146957397,800,0.005130277159189487,0.71580744,2.2383811473846436,118.43665281839871,2.651086735296308,0.71591014,2.3345134258270264,44.84984257721705,800,4.790705704782782,1.5377999e-09,53.01923429519171,2.2385151386260986,-0.004274358,0.16753125190734863,99,2.4755401611328125,346.15017613806435,31.33095060553568,17.248801231384277,0.003756073,3.362353259303685,1829.5275490283966,260.48929644398174,0.01594046878829191,0.6474898602420904
16160000,0.4388720989227295,0.537072336362943,152.74912781038753,0.0005,5.646414518356323,20.818092288416445,31.230806581000003,2.228583335876465,15.189447402954102,14.485776901245117,800,0.005011755155188248,0.7140366,2.3233087062835693,94.9724080474177,2.6766039482600363,0.71367425,2.4870405197143555,43.30224894789638,800,8.739910701434264,3.9935114e-10,52.74465902149326,2.3234405517578125,-0.0048583127,0.24282073974609375,100,2.4728128910064697,341.6506415349495,43.30458958344853,17.571840286254883,0.003004353,3.4369916105192497,1847.1096398830414,263.16267439328715,0.015452764111237931,0.6631656275842275
16320000,0.3592548370361328,0.5590894262431527,152.73016389288566,0.0005,5.669780492782593,23.73940793115554,32.52030612999154,2.259632110595703,14.93716025352478,14.390079975128174,800,0.005274655651307221,0.71192616,2.334965467453003,121.27737759766369,2.67101442347993,0.711744,2.203932285308838,50.35862971404363,800,7.2548663399344155,1.7583371e-09,54.92093700388699,2.3350775241851807,-0.0047545796,0.1655571460723877,101,2.8107378482818604,350.9618952657638,-19.894939074507924,17.349887132644653,0.0035756505,3.2561101157669237,1864.4707872867584,262.33451216194067,0.016132660056928354,0.689617992051887
16480000,0.42281508445739746,0.5484636666824886,152.8117922871059,0.0005,5.904446601867676,22.277125014607364,31.885913046807854,2.077657699584961,14.983231782913208,14.368058204650879,800,0.005108888003632435,0.70972323,2.263200283050537,103.12553390195973,2.675554290127619,0.7094473,2.324671506881714,50.74070334249225,800,3.616313438779088,4.768368e-11,53.869837956228764,2.2633583545684814,0.00035616985,0.1666569709777832,102,2.4684972763061523,359.66884519388583,-6.097825165502958,17.295028686523438,0.005904328,3.355854394385872,1881.7737486362457,262.864134468965,0.01620351054136448,0.670409013226712
16640000,0.4709594249725342,0.5807180910106012,151.3364909504672,0.0005,5.912012815475464,27.62872637296452,33.744531773502146,2.27087140083313,15.390689849853516,14.736225366592407,800,0.005489055790911269,0.70748985,2.3318681716918945,120.54020487224113,2.6496670331534133,0.70702463,2.4465057849884033,44.1102686599316,800,7.46630118638132,1.8477438e-10,57.05262245842384,2.332000255584717,0.00035549072,0.16193723678588867,103,2.6674463748931885,352.72061251558443,25.533978035966413,17.77062964439392,0.004946123,3.327174224501202,1899.555289030075,260.2428185294355,0.015562501216513931,0.7134615263616451
16800000,0.45111751556396484,0.5466635415791545,153.38115284761085,0.0005,5.669222593307495,21.166936008701914,31.780330886408475,2.171678304672241,14.939719915390015,14.221981287002563,800,0.004998531398730042,0.7053401,2.246185302734375,101.37574946693667,2.687466296325322,0.70533615,2.33420467376709,48.02494050551153,800,-6.312672445517841,7.5101864e-10,53.703707511703236,2.246323823928833,0.0018728819,0.22093915939331055,104,2.5798323154449463,367.45080461815076,31.429206965525765,17.240330457687378,0.006448538,3.3603278372861785,1916.8066012859344,264.0870518412311,0.01653430914659759,0.6787306821244932
16960000,0.4061858654022217,0.5268454874686774,153.58269427054083,0.0005,5.848811149597168,26.406301253623198,30.64205502059377,2.106964111328125,14.979454517364502,14.377440452575684,800,0.0053017698715450414,0.7034531,2.443854808807373,109.56533106442538,2.691429492013275,0.7032098,2.3846518993377686,48.15674259481535,800,7.128564681600603,2.026557e-10,51.72782416735523,2.4440085887908936,0.03584271,0.1745288372039795,105,2.635535955429077,365.8191718596751,26.195562731241456,17.484153985977173,0.022913769,3.437932250726501,1934.3001117706299,264.53047077392654,0.01604497520290459,0.6406370510305175
17120000,0.3789389133453369,0.5916696602296591,148.62012576853556,0.0005,6.002981185913086,26.64973801728304,34.34602141245321,2.1513171195983887,14.982930183410645,14.43436050415039,800,0.005541209222313278,0.7019526,2.2212886810302734,110.67484769075034,2.5983332768842105,0.7017171,2.3361399173736572,43.782746947088704,800,4.571610095212454,-4.1723255e-10,58.12261701585645,2.2214269638061523,0.035775952,0.14788484573364258,106,2.5570998191833496,364.27112119197477,15.87854451828167,17.262508392333984,0.020927094,3.2995503880797292,1951.573839187622,255.06925009464044,0.015016488865722467,0.7549403178765446
17280000,0.41411280632019043,0.5603087024372864,155.33939227049413,0.0005,5.746127128601074,23.80113542387144,32.54842932396661,2.0479156970977783,14.918756484985352,14.32261323928833,800,0.005291571338648635,0.7003988,2.345531702041626,106.75871038876451,2.723523920845558,0.70009,2.3417117595672607,44.303635647215735,800,6.059443345111537,-7.1525574e-10,55.03586922494326,2.3456523418426514,0.036322013,0.15987181663513184,107,2.710731267929077,359.4458108333423,-6.676361830511033,17.32441759109497,0.032319415,3.4140994536234235,1968.9074411392212,267.536101919979,0.01614345876563559,0.6925899284307561
17440000,0.39983177185058594,0.5684525069999955,155.7411857336407,0.0005,5.888473033905029,22.345024613476927,33.05763018397653,2.1908230781555176,14.864304304122925,14.276967763900757,800,0.0051104287348900535,0.69915503,2.3379032611846924,109.76106000921742,2.72688631410467,0.69908285,2.3660151958465576,49.39880208798217,800,7.213568014111632,-2.9206282e-10,55.868804048823534,2.3380391597747803,0.013792756,0.16822576522827148,108,2.3292574882507324,366.5702996684483,17.890364452951104,17.369645833969116,0.011112982,3.2936669853604554,1986.2868402004242,267.84314543127306,0.01674970219069134,0.7144038030169694
17600000,0.42844343185424805,0.5995924606733631,152.11981095196543,0.0005,5.6612467765808105,24.558291976102055,34.773265056125226,2.1212987899780273,14.788086175918579,14.177142143249512,800,0.005346960637658988,0.69735086,2.66064453125,113.88953203296818,2.663514108993887,0.6972438,2.268049478530884,45.851578327615734,800,0.27719846172673873,1.4305118e-10,58.93586175119634,2.6608214378356934,0.008452223,0.15719008445739746,109,2.6443679332733154,362.47326471189547,27.856039007522053,17.511552810668945,0.008607427,3.239627955682012,2003.8086607456207,261.6631824089957,0.015978530937465676,0.6916974187260313
17760000,0.4313387870788574,0.47947271742990805,160.02334069039517,0.0005,5.8466291427612305,24.234738701412738,27.884586627777377,1.995682954788208,14.514413595199585,13.918038129806519,800,0.00505586194786616,0.69541335,2.116743803024292,99.64984352509481,2.8074947325030037,0.69521433,2.3384015560150146,48.676098344906585,800,0.7959820400329398,6.0796734e-10,47.035625325899275,2.116875171661377,0.0041435943,0.14336919784545898,110,2.266991376876831,368.7405269897397,3.020821972622115,16.69009280204773,0.007102482,3.5326583590851675,2020.5080330371857,275.9998328085193,0.01718374052540669,0.5771230665093533
17920000,0.4128117561340332,0.44930971743512443,158.32832724049183,0.0005,5.866455554962158,22.759137809376448,26.055898193047007,2.1647849082946777,15.429254293441772,14.84481167793274,800,0.004858575237087163,0.6933395,2.6057450771331787,93.2205726277211,2.7798769585995395,0.6933984,2.3532979488372803,40.88104518389225,800,2.695993045885758,5.424023e-10,44.04022000187556,2.6059041023254395,-0.0030379032,0.14937114715576172,111,2.893068552017212,355.4962602970839,23.043171125721077,18.094712018966675,0.0034551234,3.4333602513999337,2038.6163082122803,273.2720986407292,0.01656388404616233,0.525376902812567
18080000,0.4703550338745117,0.49198160480164915,163.12669211918987,0.0005,5.7184789180755615,19.64309046612308,28.630776281609954,2.281179189682007,14.809795379638672,14.164207458496094,800,0.004873011403306791,0.69190496,2.3212380409240723,87.55876217093142,2.865327195071021,0.6917352,2.3190321922302246,44.18422249501275,800,4.737719424089906,5.5134297e-10,48.28670005713806,2.321385383605957,-0.0041837916,0.15233612060546875,112,2.4539153575897217,360.22646133217654,6.283859268682755,17.189844846725464,0.003250993,3.563045349024741,2055.818079471588,281.7420529073655,0.017084983647615643,0.5918298540974598
18240000,0.42278242111206055,0.5348363683165668,153.12861280667295,0.0005,5.621901035308838,26.617662306718945,30.95974506201058,2.0964643955230713,14.974180698394775,14.265224933624268,800,0.005250198749590158,0.6904597,2.6576766967773438,122.15349880747458,2.6865758219220504,0.6903225,2.3675529956817627,43.447343806723225,800,-0.9281467631639233,-8.940697e-10,52.50701492815444,2.657813310623169,-0.0047088633,0.2633018493652344,113,2.711850166320801,351.34232149759487,27.60348538615853,17.68796420097351,0.0029222993,3.3332448005107342,2073.5167651176453,263.9423200565436,0.01545669171290011,0.6470714977856494
18400000,0.3815188407897949,0.5654920307391856,155.74025442840153,0.0005,5.945083141326904,23.94581480152318,32.74431970790767,2.195606231689453,14.844219446182251,14.28453516960144,800,0.005237928969136025,0.6890106,2.345024347305298,110.10283509111696,2.7322283906240528,0.6889484,2.3319265842437744,41.609392859280156,800,5.233595883058789,5.275011e-10,55.548971082616866,2.345153570175171,-0.00451556,0.15758991241455078,114,2.420586109161377,363.5926728448526,52.12290861365694,17.239100456237793,0.0034407047,3.2857532458365757,2090.7692811489105,268.311321566038,0.015728880008282518,0.6577577943896715
18560000,0.3978915214538574,0.48019828173580664,161.23781300615602,0.0005,5.648073673248291,20.022668018441678,27.892183076652337,2.210538387298584,15.2022225856781,14.624874114990234,800,0.004783694229189208,0.6872134,2.5183746814727783,103.11625319885728,2.834467120563895,0.6869816,2.4988906383514404,47.74768293785721,800,4.711858717574601,1.1086465e-09,47.12372458827492,2.518517017364502,-0.0060975724,0.15810871124267578,115,2.7298858165740967,368.73346962345283,42.213527170807545,17.780532360076904,0.0029151351,3.542799103005815,2108.55752158165,278.62215548106025,0.017078571160454928,0.5553587778837287
18720000,0.388582706451416,0.5265652462248436,155.57392852520377,0.0005,6.004670858383179,22.694826800840236,30.522854247278282,2.267327070236206,15.02494215965271,14.441905498504639,800,0.004983571969565707,0.68534595,2.305069923400879,106.80900247885566,2.7266812787149215,0.6852448,2.222435712814331,41.837127277334694,800,6.622764641851527,-7.7486034e-10,51.7005984466994,2.3052186965942383,-0.0054921317,0.17260360717773438,116,2.548902750015259,360.7707644253435,46.6616912851048,17.386566400527954,0.0026331758,3.232428110319343,2125.9539489746094,267.7839809155657,0.015683085401113926,0.618567352175384
18880000,0.4462699890136719,0.44713443682428644,162.14941546739976,0.0005,5.408525705337524,25.59500646934327,25.895264791958116,2.2531559467315674,14.921680450439453,14.198146343231201,800,0.004942983987795809,0.6835432,2.427610158920288,103.87535461233442,2.8466168417639492,0.68349403,2.2249372005462646,45.01603137638411,800,-0.7079321971146109,-3.2782554e-10,43.82515256372711,2.427741050720215,-0.00472362,0.2518744468688965,117,2.78898549079895,369.431469620769,37.595909621637176,17.409830570220947,0.0041283322,3.4816080533143814,2143.3792119026184,279.72994282141843,0.017442258479624165,0.5351969758868662
19040000,0.3744850158691406,0.4734675395091548,164.77512225472543,0.0005,5.710861921310425,24.395308435945154,27.550952125374113,2.382685899734497,14.850157737731934,14.307871103286743,800,0.005017027059400714,0.681722,2.3281359672546387,113.52918078372099,2.8920379655790613,0.6814008,2.253697633743286,47.60228899901355,800,3.6982057101801598,1.2159348e-09,46.44482134076443,2.3282716274261475,-0.0025028288,0.14765024185180664,118,2.4632184505462646,369.15644754084155,7.601021204930248,17.25355815887451,0.0036259997,3.664560884723528,2160.6438460350037,284.2824128902531,0.017431785357371485,0.5614085369320143
19200000,0.495922327041626,0.6130497526345876,157.45442197740397,0.0005,5.411478281021118,25.81461325134668,35.508254417764526,2.2832021713256836,14.842723608016968,14.155227422714233,800,0.005436342074921716,0.6800668,2.4984018802642822,106.21337041365538,2.7656308293951986,0.67985636,2.323643445968628,45.75710974162991,800,5.541135462217184,-4.827976e-10,60.26096535549095,2.49851393699646,-0.004607311,0.16941213607788086,119,2.6823923587799072,364.8214575687654,-7.979581752678712,17.39473605155945,0.0041251555,3.445085655232723,2178.0513274669647,271.5637170902578,0.016234677911949148,0.7133543686840825
19360000,0.4273698329925537,0.5298468267200105,159.4063923546195,0.0005,5.96864128112793,25.136986242703713,30.712916255790496,2.206155300140381,15.04990267753601,14.407939195632935,800,0.005122041655134852,0.6785927,2.209078311920166,113.12433914596303,2.79641365101553,0.67843693,2.315927505493164,41.459307049821284,800,6.26310292342537,1.430513e-10,52.02581533902596,2.2092137336730957,-0.0036180413,0.17206430435180664,120,2.526120662689209,366.8017842965452,25.991536933390616,17.33176565170288,0.0044186674,3.455541116901447,2195.3939051628113,274.72736717976886,0.0162684950327216,0.6478338917665027
19520000,0.42960262298583984,0.5863873165854205,155.43045639966354,0.0005,5.61836576461792,23.05720872019822,33.985479039004495,2.242048501968384,15.146637678146362,14.429760456085205,800,0.00515653865684739,0.67693996,2.319842576980591,118.82154155494726,2.7263283177248763,0.6764457,2.4813461303710938,44.942399918690626,800,10.581255538654927,-1.4603144e-10,57.62337982310214,2.3199658393859863,-0.0017276326,0.262620210647583,121,2.6652562618255615,377.24804374804467,4.1090630287441545,17.52788758277893,0.0045900503,3.343486960811778,2212.9319500923157,267.62135353745384,0.01614169334106168,0.7215066433829805
19680000,0.36652088165283203,0.46120256825742273,167.118319639802,0.0005,5.727970600128174,22.39968609681168,26.852337676734088,2.230199098587036,14.968091487884521,14.329593181610107,800,0.00484487919032002,0.67529094,2.196523904800415,105.78189979131403,2.939744616284053,0.6753485,2.235152244567871,45.985849857137325,800,0.06456578956382275,-2.8610225e-10,45.23798850134446,2.1966311931610107,0.022634536,0.24906516075134277,122,2.663257122039795,372.2450372254864,22.250392450857618,17.225324392318726,0.013025259,3.7939449758999615,2230.1720354557037,289.01497116898145,0.017967348091643316,0.5406123414631858
19840000,0.4221065044403076,0.539973758101632,159.79314941137835,0.0005,5.79305362701416,22.565943995549475,31.34870025135493,2.0827949047088623,14.951613187789917,14.344331741333008,800,0.005047845090585045,0.6735997,2.0700900554656982,98.85208926733225,2.801626501684238,0.67338204,2.3253214359283447,47.2734610146364,800,6.412593895086765,-1.358986e-09,53.02658949970548,2.0702295303344727,-0.0021284127,0.16025447845458984,123,2.5504469871520996,364.80760502797415,37.553438794973054,17.083455324172974,0.0042807916,3.4065122364420954,2247.2671637535095,275.0619024950194,0.017003096882351864,0.6457148708622392
20000000,0.38308143615722656,0.47421323503231244,169.23480167515166,0.0005,5.585507392883301,23.269188919025343,27.649805379212584,2.367846727371216,14.836468696594238,14.249578475952148,800,0.004983852255500048,0.67166185,2.367687463760376,102.44607806051627,2.9770717908872903,0.6717319,2.3183629512786865,46.795752771661675,800,-1.6857344710660538,1.1235477e-09,46.51667643028232,2.367825508117676,-0.0012012384,0.17990589141845703,124,2.477116584777832,383.02359761847737,29.62092447594043,17.27837824821472,0.0036491142,3.744097044869024,2264.5559747219086,292.59764683248085,0.018536400943309068,0.5606028952086882
20160000,0.5803675651550293,0.5535200632865526,161.87177143436097,0.0005,6.498234033584595,21.13219745581618,32.13251105693209,2.373487710952759,15.972692728042603,15.173830270767212,800,0.005127834863483423,0.6695353,2.146883249282837,99.93646540090519,2.8437041491852315,0.6694265,2.3678252696990967,49.792019461496956,800,7.675140839984763,4.2915344e-10,54.37161660773676,2.1470654010772705,-0.0046728924,0.18405485153198242,125,2.5256898403167725,370.3783023399508,27.811296115629183,18.182305097579956,0.0018648865,3.4654111685052142,2282.7478787899017,279.1792044420522,0.017580852736849097,0.6703089156157823
20320000,0.557767391204834,0.5148969142255456,157.14304935602985,0.0005,5.7350218296051025,24.48216517646726,29.862576452138793,2.211494207382202,15.168623685836792,14.422479629516602,800,0.005041463230410976,0.66769755,1.9094431400299072,102.94157528113509,2.751729732555348,0.667411,2.3181912899017334,45.95944680907792,800,-2.1071343536060447,1.2636185e-09,50.531637802159224,1.90956711769104,0.037926946,0.16710662841796875,126,2.6444077491760254,377.37053341216654,20.01702262471813,17.161033153533936,0.023821585,3.273905660451324,2299.9263894557953,270.1275204360209,0.01691172902056825,0.6395971794125823
20480000,0.6684262752532959,0.4998722357137388,163.46277884579519,0.0005,5.698108196258545,19.20976344968658,29.04173859813105,2.091879367828369,14.86585545539856,14.02363896369934,800,0.004842600806227568,0.666225,1.9603188037872314,95.9351501707811,2.8714962676416937,0.66624075,2.303962230682373,47.30725001777762,800,2.6651425658699748,-1.4007092e-09,49.070433605430864,1.9605042934417725,0.0044915043,0.14965558052062988,127,2.4932641983032227,378.5936605652744,23.40014622781392,16.88272190093994,0.009424689,3.581380430921687,2316.8214540481567,282.03631840725376,0.017936035710064687,0.5918488119633017
20640000,0.5684165954589844,0.4503469202830315,166.00219518818798,0.0005,5.717875242233276,20.04711615221495,26.234881507480278,2.2101712226867676,15.385479211807251,14.628151893615723,800,0.004720999600728495,0.66427755,2.2267494201660156,91.29802713242017,2.9161756900720173,0.66430146,2.340296983718872,45.652921839804065,800,1.9804939131914312,-8.463861e-10,44.163885868169174,2.2268950939178467,-0.0021085439,0.16889357566833496,128,2.9381966590881348,373.7902722173548,42.28873380937818,17.678196668624878,0.003391562,3.7474882346552247,2334.5130717754364,286.63902810865847,0.01806323681747925,0.5184694747628144
20800000,0.3990294933319092,0.43821681154816317,171.51256779429045,0.0005,5.900622367858887,20.18208056216225,25.499654475105654,2.2374396324157715,14.95422077178955,14.38992166519165,800,0.0047746171668220224,0.66215605,2.1589620113372803,93.58138522666178,3.0188795007256815,0.662278,2.2536256313323975,41.107964648287165,800,4.875912653674554,3.5166745e-10,42.96390896145584,2.15910267829895,-0.0031152375,0.13863563537597656,129,2.4942235946655273,380.45531768611323,99.62629091234061,17.180822372436523,0.0030615076,3.880946321053932,2351.7092866897583,296.8369906144381,0.018819109192239093,0.5111040869507876
20960000,0.5656845569610596,0.4700732185245363,165.2245393186096,0.0005,5.746041297912598,18.928299902738807,27.27109296322969,2.115217685699463,15.412744522094727,14.661019563674927,800,0.004706752822803306,0.66036147,2.0564701557159424,87.83622525068871,2.9016990438322017,0.6600453,2.3921899795532227,46.94911147005409,800,4.394747453004133,1.2248756e-09,46.11485249732463,2.0566375255584717,-0.0049180733,0.15906643867492676,130,2.8141260147094727,371.3876380161241,-19.034248235657785,17.527918100357056,0.0029869608,3.4894098208944717,2369.2466943264008,285.05047908203903,0.017759862212320544,0.6072444168227688
21120000,0.5311069488525391,0.45379346438680956,165.67587795274187,0.0005,5.684985399246216,16.168963855884375,26.35254138583072,2.3284318447113037,14.92770528793335,14.19111943244934,800,0.004493262409151257,0.658995,1.8881897926330566,81.76795216554909,2.910666894834264,0.65865016,2.211010217666626,43.58359214699165,800,6.4689204887870355,1.3113019e-10,44.50609286297829,1.8884637355804443,-0.0043392284,0.15514564514160156,131,2.4847729206085205,372.62429629146544,58.13759066159267,16.87987971305847,0.0027942439,3.6083164705727335,2386.13769030571,285.92463060477525,0.017560174684690698,0.5565083795538223
21280000,0.4124932289123535,0.4397589707596392,165.54465805449735,0.0005,5.514326810836792,19.644741719700495,25.648390677329385,2.148703098297119,15.12381625175476,14.415131092071533,800,0.004677368484084943,0.65758,2.348695993423462,87.41747861302527,2.9082488646247575,0.65744007,2.3482940196990967,48.33726164349183,800,6.356957214730694,3.2782552e-10,43.11789583818718,2.348963975906372,-0.0041943956,0.26594018936157227,132,2.924450159072876,377.6851717581708,6.1997146553307445,17.514616012573242,0.003289796,3.7389071128925973,2403.6645987033844,285.7249686450031,0.018401088468524694,0.5317891210419529
21440000,0.3945441246032715,0.42358665247650223,165.68571427506643,0.0005,5.6604084968566895,16.965258690950115,24.63660612666798,2.165250301361084,14.731556177139282,13.963255167007446,800,0.004483804538876252,0.6560859,2.11596941947937,87.1179557451156,2.9104300437801807,0.655829,2.221358299255371,46.93319613690135,800,2.323680270208797,-1.1026859e-09,41.51667331652155,2.1161558628082275,-0.003481473,0.35189080238342285,133,2.5369489192962646,381.6976525992822,59.84241340031822,16.903046369552612,0.0031297314,3.628651383375215,2420.58221578598,285.9122994036975,0.01796580878185555,0.51285748325582
21600000,0.42846179008483887,0.4276501741420445,171.91905067459226,0.0005,5.500672101974487,17.346647159380847,24.88152642077081,2.216578722000122,14.910621166229248,14.24553632736206,800,0.00463791693608832,0.6547152,2.4181551933288574,84.97167954806322,3.023527175276482,0.65473217,2.425661325454712,49.27892525243363,800,7.530674176961497,2.2649767e-10,41.921951199968916,2.4182817935943604,-0.004151787,0.21504902839660645,134,2.7023472785949707,391.296173426399,35.22585724702877,17.379491090774536,0.0019081291,3.9309857927623564,2437.971717596054,297.1750079954457,0.01950849097717747,0.50484823272597
21760000,0.385221004486084,0.47843763765105596,160.58630582799643,0.0005,5.703123331069946,18.025159593260057,27.7016307713021,2.212756395339966,14.640180587768555,14.070097923278809,800,0.0046627125858490935,0.6533793,2.306973695755005,87.97168554181627,2.8149279516338708,0.65320694,2.1309685707092285,49.35884402001715,800,12.703930037328986,-2.1457673e-10,46.93734621524342,2.3071539402008057,0.041344658,0.1594679355621338,135,2.60868239402771,378.3605564397676,6.624110163358222,17.00005316734314,0.022366226,3.434615607643138,2454.9826402664185,276.17871924472615,0.017244758563825,0.6064148093098679
21920000,0.42919445037841797,0.48407592003796035,163.03464669818206,0.0005,5.5867156982421875,23.531505202009438,28.022391973026547,2.2038400173187256,15.2135648727417,14.496127367019653,800,0.004866366803080455,0.65174663,2.6597695350646973,92.41244366549283,2.8615802888420485,0.65155536,2.428429126739502,52.539671748029974,800,-14.712369212444642,-1.1622905e-09,47.47932956979749,2.6605708599090576,0.01873433,0.2655360698699951,136,2.7499492168426514,379.6187758923646,-19.23225256759912,17.931723833084106,0.008927485,3.622899454222393,2472.926964044571,280.79194816845904,0.018860363453136606,0.6239740023693469
22080000,0.3987765312194824,0.49500055478259736,166.66560772303478,0.0005,5.984588861465454,21.1342952809642,28.78462339631098,2.148237466812134,14.973018407821655,14.426722288131714,800,0.004900120604795306,0.6495177,2.3722071647644043,99.89292778858918,2.926697630824629,0.6492955,2.3693697452545166,49.53446517496766,800,0.2833859806770298,5.3644155e-11,48.58450014992379,2.3723223209381104,0.0051306346,0.12364888191223145,137,2.4933347702026367,383.1342564121113,15.713398277831367,17.40777087211609,0.00642509,3.7432794716092688,2490.3654170036316,287.4204552577924,0.018845463923999526,0.5686394008816429
22240000,0.44689154624938965,0.4436779556645306,168.45354968676946,0.0005,5.578275918960571,22.3420040793531,25.777175404663176,2.343517780303955,15.267955780029297,14.633317947387695,800,0.004813934008488121,0.64782333,2.458739757537842,100.20192040828087,2.962771483964756,0.6476668,2.3511226177215576,49.34716984320777,800,3.2253442617933494,-1.8477438e-10,43.49032473353505,2.4588510990142822,0.010473112,0.1512157917022705,138,2.8437273502349854,383.38890078877694,-6.938078285121916,17.781978607177734,0.0073562735,3.64942694425256,2508.158262491226,290.9787206520964,0.018831431917840043,0.5541982926951502
22400000,0.3880331516265869,0.4273878481958615,165.26960409566453,0.0005,6.012077808380127,19.85940881863399,24.84664568053802,2.0951943397521973,14.94228720664978,14.392307996749878,800,0.004696789006436522,0.64589375,2.1604084968566895,104.90323885419245,2.9015480581551367,0.6458639,2.2927465438842773,51.80780556211104,800,-2.86728369054913,-3.6954884e-10,41.875697481749086,2.160534381866455,0.012351672,0.14075994491577148,139,2.59236478805542,379.64772640710487,33.43405170406065,17.169447660446167,0.0102929175,3.6410952626211603,2525.3365235328674,284.9237111016175,0.018866725424664804,0.5114178639095626
22560000,0.43375158309936523,0.500789274400623,169.26466556023516,0.0005,5.5702643394470215,18.94422596161314,29.051813508479782,2.1778175830841064,15.021004915237427,14.37861442565918,800,0.004946067962467416,0.64412475,2.440385580062866,98.17869220109837,2.9744066526105493,0.6438151,2.277130603790283,49.639109052606656,800,9.442712004345614,-2.8699638e-09,49.14887321235905,2.4405109882354736,0.0011615048,0.18830132484436035,140,2.7922279834747314,376.68699916814097,-30.586664570607407,17.52636480331421,0.006302274,3.6511806819921433,2542.871107339859,292.03943656649517,0.018847694004671917,0.6051857615504659
22720000,0.3754405975341797,0.4896675698650345,172.18045281666073,0.0005,5.8456010818481445,20.543540471602956,28.46994972914432,2.2394235134124756,14.944863319396973,14.356546878814697,800,0.00490890633865555,0.6427063,2.388807773590088,100.02251683539933,3.0283621730035994,0.64259464,2.211984157562256,48.023777950508325,800,5.827286604068698,-8.344651e-10,48.057096291153414,2.390800952911377,-0.00283739,0.18761920928955078,141,2.573559284210205,383.0790115548257,15.362624735001463,17.39960765838623,0.003961771,4.135092391645287,2560.280067920685,297.62329182701245,0.019083264230634122,0.5717510288568335
22880000,0.5971279144287109,0.47773393657272817,171.75984368088552,0.0005,5.5894927978515625,17.83316245648062,27.773987533441,2.1662440299987793,15.098088264465332,14.311947584152222,800,0.004762274043001688,0.6415346,2.0547900199890137,96.66303252164863,3.016986118668415,0.641056,2.4135491847991943,52.511222186624536,800,10.520878964918596,2.0623208e-09,46.87924223223861,2.0551397800445557,-0.004282148,0.14377093315124512,142,2.723848342895508,389.04864211902697,9.155660275354776,17.206687927246094,0.0026085093,3.894925066718654,2577.4974870681763,296.3595995755113,0.019363058723015327,0.5712951605661319
23040000,0.404552698135376,0.4217207087783784,168.96495702315727,0.0005,5.70009708404541,20.911946042546045,24.50544941314114,2.32108998298645,15.203715801239014,14.512672185897827,800,0.004582479600209412,0.6405533,2.139800786972046,94.6549442442778,2.967952207662317,0.64042884,2.3231773376464844,47.16841821817524,800,4.486253926439058,-2.515316e-09,41.314715784448275,2.1399364471435547,-0.0042241714,0.2646212577819824,143,2.628247022628784,378.1720145012777,39.43858857772364,17.395363330841064,0.003865876,3.8057750400079686,2594.9125175476074,291.47983108684383,0.018488047599269756,0.4933642933141136
23200000,0.5116229057312012,0.4579608400321434,168.86932327011016,0.0005,5.413569927215576,19.598234136458913,26.617230283910427,2.256880044937134,15.150786638259888,14.24022102355957,800,0.004677460086129529,0.6395057,2.027621269226074,96.51649216040744,2.9668794968462233,0.63955295,2.3812103271484375,47.464297862822164,800,3.9991316002786053,-3.8743017e-10,44.90711396313154,2.0277698040008545,-0.005013461,0.36729907989501953,144,2.539604902267456,394.7660576578442,49.10433306121295,17.23614764213562,0.002524479,3.8476190450452252,2612.1587841510773,291.3884025312787,0.018670333767196783,0.5587342061679847
23360000,0.44823360443115234,0.49894289742919384,164.12837634761087,0.0005,5.648566484451294,20.197831398798957,28.916698397121213,2.3891005516052246,15.433587312698364,14.804645538330078,800,0.004772947708687382,0.638252,2.0184054374694824,100.55875437965976,2.87686182633111,0.63809353,2.1963326930999756,54.46241396725592,800,8.043362905383043,-2.741813e-10,48.962873150904926,2.0186007022857666,-0.0042249286,0.15858960151672363,145,2.9471704959869385,387.93363822917587,7.0688147218807815,17.545209646224976,0.0036091502,3.76146234976398,2629.7198872566223,282.28135297933875,0.018409436979345384,0.6276501015301125
23520000,0.4597353935241699,0.4903509255921057,175.93206335435295,0.0005,5.665241003036499,18.45437852324285,28.525345320311352,2.098501682281494,14.656419277191162,14.023702621459961,800,0.004769190268477746,0.6369282,1.998807430267334,100.90375772921371,3.09425885482998,0.6366511,2.3330774307250977,51.81457182159591,800,8.048293138036003,9.1791164e-10,48.13624821597481,1.9989733695983887,-0.004456235,0.15019702911376953,146,2.4065773487091064,409.80992262464025,36.3287336854718,16.720319509506226,0.0028155153,3.997726275037243,2646.4508967399597,303.90134953447546,0.02073025328091782,0.5844229788522242
23680000,0.4364142417907715,0.47051953258545165,177.20592122518082,0.0005,5.385680437088013,17.95435872881662,27.367701993500233,2.341109037399292,15.311158418655396,14.722486019134521,800,0.004566087358785835,0.6355566,2.143383264541626,88.90593921687758,3.1198942446057245,0.6355228,2.2618985176086426,46.791401205046256,800,7.4194789197109055,-2.5033953e-10,46.17336876303214,2.1435129642486572,-0.0047221095,0.12874841690063477,147,2.9473214149475098,388.2710167204942,64.9151389004745,17.506696939468384,0.0028946858,4.175596640590684,2663.970747232437,306.5667990519216,0.020414490167643032,0.5441392751374814
23840000,0.36072850227355957,0.44770241574628816,174.39578493427817,0.0005,5.706563234329224,18.333012608926037,26.043109789110087,2.2724623680114746,14.931691408157349,14.280855178833008,800,0.004601910545192809,0.63406444,1.964775562286377,87.4821013760869,3.0705637625638746,0.6341087,2.4373247623443604,47.147005537787756,800,6.39532832760164,1.5616418e-09,43.90555456467106,1.9649498462677002,-0.0045281304,0.26902270317077637,148,2.405203342437744,397.7776429050442,77.15532319917027,17.067322731018066,0.0018996708,4.0029525472716685,2681.0492255687714,301.6483395608166,0.019981704625462716,0.5061503771538073
24000000,0.38429713249206543,0.4235371307245702,175.44050204167885,0.0005,5.298497200012207,19.889201376694785,24.661007627691777,2.324490547180176,15.00617265701294,14.44885802268982,800,0.0045965281828003355,0.6324437,2.1950902938842773,110.2466088786743,3.0866996948564966,0.63226694,2.443746566772461,48.79332883356493,800,2.828865801843739,-2.846122e-10,41.51160709154061,2.1952478885650635,-0.00471136,0.14431214332580566,149,2.531116247177124,390.47524986221674,62.29423785722361,17.272415161132812,0.002228592,4.157379523030334,2698.3344662189484,303.27126021198876,0.020657078645529806,0.48235390522929783
24160000,0.4513106346130371,0.42572238427463827,170.81113280722988,0.0005,5.705671310424805,18.14478587800914,24.711777932417846,2.1798064708709717,14.977091073989868,14.361011743545532,800,0.004485588704580038,0.63101196,1.8893699645996094,82.19436708374276,3.0049321462182093,0.6307828,2.2350990772247314,48.79496002824924,800,2.591759743363057,-1.0848045e-09,41.712117507562844,1.889535903930664,-0.0039858045,0.14499378204345703,150,2.541808605194092,386.8400285260119,-4.3845422246697545,16.93399715423584,0.0029975243,3.967998386721778,2715.279316663742,295.03830399832424,0.019069837144029666,0.4680979514466477
24320000,0.42729783058166504,0.4366123422183421,174.2862595106152,0.0005,5.452349424362183,15.519427199296086,25.331455962234113,2.3067305088043213,15.38494348526001,14.694610834121704,800,0.0045336684884640585,0.62983775,2.358187675476074,80.58712743615997,3.066116396328251,0.62952137,2.3897509574890137,52.0336113725202,800,8.707151229224756,4.2915352e-10,42.794884948406214,2.358342170715332,-0.002165842,0.23901104927062988,151,3.0546419620513916,390.3632418630521,13.911994388875904,17.789725303649902,0.0030285122,3.965551977520322,2733.079114675522,301.1043769603088,0.020120051020595834,0.49778922468320913
24480000,0.43419504165649414,0.45359450925575184,175.67661942050813,0.0005,5.729698657989502,19.27657416458946,26.318393335164,2.2606756687164307,14.842846155166626,14.10313606262207,800,0.004704638542944955,0.6288058,2.024604558944702,93.49560934197531,3.0921772049870957,0.628853,1.9930484294891357,47.76171259859878,800,7.077761508434051,-8.344651e-10,44.479015295161716,2.024737596511841,-0.0013855327,0.282285213470459,152,2.728562116622925,384.8401496211574,19.14750208972862,16.95082402229309,0.003931905,4.116959645281935,2750.042402267456,303.7145674726454,0.020201192637623232,0.532242485117618
24640000,0.41788601875305176,0.4633015493265862,172.11616379991483,0.0005,5.423581600189209,19.586274267174247,26.862165618425543,2.3201916217803955,15.011468410491943,14.297000885009766,800,0.004769016877261727,0.6277681,2.4719488620758057,106.52309680976752,3.0228637552219118,0.6274757,2.3577983379364014,52.579544608560084,800,5.570319359848061,7.3313705e-10,45.43443797851338,2.4720935821533203,-0.0048286594,0.27019762992858887,153,2.8021838665008545,387.24650754845743,18.143011463395137,17.637193202972412,0.002229784,3.7616286368810052,2767.6887691020966,296.78341380324485,0.019513453679369155,0.5453802240410636
24800000,0.41283512115478516,0.4682810666767013,170.61476976689278,0.0005,6.001977443695068,18.122331376991323,27.15875360433608,2.0161192417144775,15.1091947555542,14.50090742111206,800,0.004630188518925014,0.62669647,2.1667425632476807,111.40622966318581,2.995783302833711,0.626463,2.339909553527832,52.87664143007357,800,9.831848224874523,1.4424325e-09,45.93057356518218,2.166862726211548,0.002555031,0.1718425750732422,154,2.59771728515625,393.62868749631923,13.382018132670037,17.364446878433228,0.004418702,3.785497596752038,2785.064148426056,294.0016761711487,0.019335389883946574,0.5295859059063323
24960000,0.4701216220855713,0.45253569671559907,171.95652973556028,0.0005,5.601704120635986,19.402180951027546,26.274079896545977,2.19126558303833,14.921805143356323,14.277319431304932,800,0.004641193950911784,0.6256798,2.294419050216675,102.34213372163916,3.0233323907345517,0.62579477,2.3546676635742188,51.666648169667425,800,6.374674239342864,-1.5079975e-09,44.372445217373816,2.2945542335510254,0.0071855383,0.15242433547973633,155,2.672238826751709,383.9545538084187,12.526034171611535,17.274537086486816,0.0075288145,3.8944540580599494,2802.3461089134216,296.8858923456942,0.01937519775944499,0.5380233071697365
25120000,0.46558403968811035,0.45746429406532624,168.15961816419022,0.0005,5.7702107429504395,20.014025738357777,26.532759293807086,2.195465326309204,14.901568412780762,14.263357639312744,800,0.0046421409622996864,0.6242512,2.2022342681884766,99.24328151840167,2.9536094166560813,0.62412065,2.1400816440582275,49.48237961708526,800,4.190397728635142,1.0848046e-09,44.8508310605617,2.2023696899414062,0.0091429055,0.15258097648620605,156,2.6552796363830566,392.26417150988146,45.01706146842136,17.288926601409912,0.008105533,3.765266980873198,2819.644483566284,289.8307556724969,0.018372017298444114,0.5345538913981681
25280000,0.4108130931854248,0.44875803554164634,175.8833006993119,0.0005,5.563436985015869,19.32054448281874,26.10546105428109,2.1842072010040283,15.005083322525024,14.41118597984314,800,0.004628785356760921,0.62302923,2.224072217941284,111.8801715822887,3.1009649903976677,0.62306035,2.2968738079071045,50.94954143153722,800,11.117113562781437,-3.5464764e-10,44.01763754092242,2.224215030670166,-0.0011326764,0.15857505798339844,157,2.6105172634124756,390.4978430064942,52.2656645053453,17.29688811302185,0.0037258137,4.12992088356745,2836.9564538002014,304.5245675041195,0.020558562442970277,0.521362993866467
25440000,0.41422176361083984,0.4134559496288469,170.52400047432144,0.0005,5.630937099456787,20.589184094109417,24.007225805019754,2.1954216957092285,14.860087633132935,14.233280181884766,800,0.0043772936559226695,0.62214494,2.101052761077881,111.38884999608534,3.002344615305183,0.62171465,2.2510855197906494,47.89460559164694,800,1.4215383907805526,-4.1723253e-10,40.50571547514899,2.1014533042907715,-0.00094596326,0.16678977012634277,158,2.6655526161193848,390.27201099312305,-7.881253088664213,17.07705855369568,0.0046988786,4.020418673378519,2854.041482925415,294.8412370066193,0.019221719553337877,0.4870621050617754
25600000,0.43572497367858887,0.46642446066347026,175.20685412871163,0.0005,5.338418483734131,18.63583492007838,27.034200546903584,2.275808334350586,14.478198766708374,13.860544681549072,800,0.004514833140914295,0.621151,2.196472406387329,90.09799506442025,3.079909886747176,0.62095,2.23185133934021,51.700344903527125,800,4.525781683279614,-2.4974347e-09,45.77556320076892,2.1966044902801514,-0.0037086506,0.15908479690551758,159,2.505255699157715,393.98451830994054,11.453083080654567,16.746132135391235,0.0033028177,4.1238176000066895,2870.800089120865,302.54178767748385,0.019859488760683417,0.5713916701435469
25760000,0.3905801773071289,0.4155334886725561,178.891898653171,0.0005,5.517746210098267,18.463649170533905,24.155331433125237,2.2374072074890137,15.01862645149231,14.452031373977661,800,0.004391102943299604,0.62000173,2.2543535232543945,93.47174033013528,3.1543698773363413,0.62020665,2.3963961601257324,44.88083811162633,800,4.347996753448445,-4.2319298e-10,40.72812258956953,2.2545166015625,-0.00406708,0.15491604804992676,160,2.7706665992736816,389.5845844511521,14.93955963681788,17.328327178955078,0.0038210307,4.2419373150530895,2888.1392459869385,309.95854191431414,0.020368881434487486,0.5149234555465678
25920000,0.4128742218017578,0.4465859924073872,175.73611317710495,0.0005,5.514203786849976,20.926035961348283,25.927238085266364,2.175182580947876,14.582433700561523,13.995413064956665,800,0.0044902810957406164,0.6185079,1.846022129058838,96.47353462512228,3.094716665388488,0.6183543,2.3477964401245117,52.19892452873703,800,-14.206300325713725,-1.5318395e-09,43.80017847831654,1.8463010787963867,-0.0049387687,0.1495506763458252,161,2.4402661323547363,403.00265624686693,10.834187401057788,16.47956347465515,0.00202731,4.07285715504738,2904.629266500473,303.91212329971484,0.020245830140897172,0.5566189313444596
26080000,0.4722130298614502,0.44795994162808667,172.87422433103177,0.0005,5.5212225914001465,21.34882656307522,25.95587313363597,2.1518990993499756,15.109683275222778,14.479681253433228,800,0.004473195034370187,0.616767,2.1664271354675293,92.42834521847792,3.040057954820789,0.61647576,2.2587921619415283,57.35810558071093,800,6.097930063036146,-1.9192696e-09,43.94175754320343,2.1665585041046143,-0.004927428,0.13646316528320312,162,2.9498541355133057,392.92965310740334,-2.90408556932222,17.353404998779297,0.0022894249,3.9588233630672507,2922.0142114162445,298.34226845334314,0.019686371793206887,0.5198868877100372
26240000,0.3981132507324219,0.4307299673664652,180.13980042979802,0.0005,5.563164472579956,16.74999255783236,25.073261798355876,2.3536970615386963,14.90511178970337,14.254400730133057,800,0.00436672699853064,0.6149713,2.083940267562866,92.79418759339367,3.172466052892954,0.6150042,2.3356964588165283,51.84108337141482,800,7.8143541641767635,-9.834766e-10,42.245632035173585,2.084068775177002,-0.0042072134,0.2306363582611084,163,2.532727003097534,397.0853082030406,29.1363212926028,17.062903881072998,0.002996043,4.19842881955057,2939.087984085083,311.5632444230842,0.02113699208380149,0.5300301688801174
26400000,0.5204391479492188,0.47005106404657016,173.72850067918148,0.0005,5.389787197113037,17.925098632932738,27.23964517174363,2.2226126194000244,14.943177938461304,14.243066310882568,800,0.004396482020148524,0.6135444,2.209622621536255,88.10357474861632,3.0590473825011375,0.6133021,2.315674066543579,50.42264989639922,800,4.801059797820856,5.006791e-10,46.135950982683546,2.2097561359405518,-0.0058871806,0.1563706398010254,164,2.761047840118408,400.0231682743983,8.929467774314395,17.220744609832764,0.0021406168,4.0085525526222305,2956.3205313682556,300.24683664334657,0.01941885894247057,0.6000319262768529
26560000,0.3478078842163086,0.4494056278448924,177.65406801378091,0.0005,5.688801527023315,19.848328221620854,26.120568427546477,2.3253180980682373,14.81659460067749,14.189471244812012,800,0.004459651672548308,0.612169,2.24259352684021,93.414768878704,3.132951041032092,0.6122033,2.211803674697876,49.2035450958313,800,6.094221034591103,-1.1205673e-09,44.095840700189314,2.2427687644958496,-0.0048482004,0.2556650638580322,165,2.5047521591186523,388.82897155498114,49.80085920596227,17.13486361503601,0.002543108,4.09876673664138,2973.468652486801,307.65225294611764,0.02025989795635134,0.5673555359042008
26720000,0.46305060386657715,0.48879231176677457,173.6630855690794,0.0005,5.365442752838135,21.935302063851086,28.331727502565787,2.3265156745910645,14.789083003997803,14.018710851669312,800,0.0046155524223675005,0.611022,2.2837746143341064,97.33755951059919,3.05403902698096,0.6109614,2.424022674560547,50.75366287228147,800,0.66931969687003,1.3887883e-09,47.98436000768473,2.283954620361328,-0.004418146,0.2841322422027588,166,2.5094263553619385,392.42410823266437,2.937889736203193,17.142998933792114,0.0028240895,3.7780830463453157,2990.6269702911377,299.6860972291889,0.019775603626188246,0.6225120777652775
26880000,0.42406678199768066,0.48473325521526794,177.02325452251773,0.0005,5.836670160293579,22.4115959092354,28.14740027619967,2.3833513259887695,16.01076030731201,15.281494379043579,800,0.004699907074370693,0.6098729,2.2917158603668213,111.4409544608627,3.1117194771803676,0.6097554,2.383807897567749,55.995002223914895,800,4.06292691052034,-2.1010627e-10,47.58397929295243,2.2918598651885986,-0.002800144,0.28238725662231445,167,2.4864399433135986,394.0352523369801,-20.717319082799214,18.397692918777466,0.004332121,4.075230192284311,3009.052205324173,305.40558014254896,0.020486123106881134,0.5995638197527495
27040000,0.4039435386657715,0.45512512657822024,178.10351214856996,0.0005,5.480397462844849,20.013278418015236,26.407013083134498,2.1537516117095947,15.026240825653076,14.41744327545166,800,0.004460713186629936,0.60868466,2.509423017501831,93.77086186562917,3.1355287903473537,0.6084222,2.5315001010894775,47.48755769958435,800,4.505544392664252,1.5318393e-09,44.65900382045718,2.509575128555298,-0.0039599957,0.1830742359161377,168,2.649427890777588,395.9026307741953,40.232115137608034,17.596977710723877,0.0019226385,4.146068729024409,3026.660858154297,307.9582935658725,0.02050756896905078,0.5649588224739631
27200000,0.3766062259674072,0.4334608967534293,172.45530088449985,0.0005,5.6662609577178955,19.002523478004573,25.070316928085173,2.282992124557495,14.908619165420532,14.357604026794434,800,0.004289670817359181,0.607574,2.1424190998077393,86.88731604266297,3.0341124789423826,0.6075867,2.204254150390625,49.21597547375435,800,0.9905477458867474,-2.086163e-10,42.498431507481484,2.1428427696228027,-0.0018132831,0.15166330337524414,169,2.742140769958496,393.89974467066963,52.72825804713661,17.115805864334106,0.0037106336,3.935776843333823,3043.7932262420654,297.80830939142527,0.019183382656469173,0.5221096450399978
27360000,0.3907747268676758,0.40659401444139176,177.22483138260307,0.0005,5.358056306838989,15.967651071889502,23.592057422688335,2.3711190223693848,14.831997156143188,14.269971132278442,800,0.00418100129710773,0.60641223,2.5577967166900635,81.9644996451702,3.1185423634500746,0.6063196,2.3252625465393066,50.81628282879096,800,4.730172803150379,-2.2053719e-09,39.845264660712324,2.557957887649536,-0.0038662504,0.14791417121887207,170,2.7044715881347656,396.15082775712204,1.9887289222124487,17.466739654541016,0.0031030974,4.111853322203292,3061.2861881256104,306.2336963632136,0.020538633630722666,0.46874117183581687
27520000,0.3726191520690918,0.4110085822704139,181.57463038962774,0.0005,5.918042421340942,17.194995864406387,23.84952579605908,2.254277467727661,15.109318256378174,14.552029132843018,800,0.004253464307962884,0.605091,2.279329538345337,105.56266242642664,3.1962742519645277,0.6049069,2.3743557929992676,52.12454485322514,800,9.177967539383705,9.536743e-10,40.28924435384841,2.279484510421753,0.010909116,0.1643679141998291,171,2.600999116897583,396.00392543869197,3.331452080202294,17.456658601760864,0.008211258,4.162586468399667,3078.759884119034,313.95456534723684,0.02106431796919075,0.4764440059166493
27680000,0.5594081878662109,0.47414806554687766,170.45687667184083,0.0005,5.600470304489136,19.971425367649267,27.42165149692818,2.1175520420074463,15.08418583869934,14.307992458343506,800,0.004422327364823209,0.6038418,2.3729894161224365,87.05736497040246,2.998524624969644,0.6037513,2.3991756439208984,48.700812194426966,800,1.515586324625722,-3.1769276e-09,46.53412876285896,2.373217821121216,0.06093277,0.1770017147064209,172,2.6219897270202637,394.41071699588474,11.053690702499411,17.620756149291992,0.03451792,4.012547107782769,3096.3937640190125,294.2412799469797,0.018764568407505806,0.6085157111399888
27840000,0.45059871673583984,0.525450183133197,169.16202892915942,0.0005,5.644612073898315,26.40513635181349,30.354780975469634,2.3350331783294678,14.9451162815094,14.314126014709473,800,0.004859381479991812,0.60259455,2.375480890274048,117.69595353515945,2.969367397708661,0.60238385,2.2601630687713623,57.604564887803384,800,2.683959813174547,-1.3232232e-09,51.61064720017103,2.3756847381591797,0.05507878,0.16184306144714355,173,2.676743507385254,391.8812800949839,-5.192957839969716,17.400212287902832,0.034004223,3.478412296741465,3113.8110687732697,291.15433952048556,0.019157420706884896,0.6456985041311912
28000000,0.3960916996002197,0.47049257771505726,173.70078702868085,0.0005,5.326160192489624,27.138906978120584,27.20431816177027,2.298546075820923,15.006150722503662,14.323182821273804,800,0.00477996171580038,0.6013004,2.5518438816070557,126.325863199254,3.057651133036216,0.60117614,2.1932263374328613,56.549191650137516,800,1.0601669733746704,1.3351441e-09,46.151358951141226,2.5519802570343018,0.026171647,0.2644221782684326,174,2.9985101222991943,394.16720503369174,44.46795242527701,17.62959313392639,0.01350232,3.7400297606778863,3131.4919188022614,299.9945523600779,0.019901798487567478,0.5814804189358819
28160000,0.4862954616546631,0.3977123191375473,177.45605090764727,0.0005,5.503998756408691,25.424950084018857,22.998355459594915,2.4353411197662354,14.754103422164917,14.101200103759766,800,0.004442936191906801,0.60041815,2.3415164947509766,99.1101618543305,3.1276974369542008,0.60040313,2.2242908477783203,47.870850768056705,800,-6.012175709283783,-4.589557e-10,38.92736407837785,2.341635227203369,0.01585333,0.14483976364135742,175,2.5392227172851562,386.4021341041668,40.15890020615343,17.293317556381226,0.009602954,4.088697529686896,3148.793508052826,307.1197340414667,0.020743718965464095,0.48124814447550207
28320000,0.38822412490844727,0.39519797164770026,179.50049268980283,0.0005,5.468747854232788,24.016636092968245,22.87219569698691,2.126452684402466,14.794958591461182,14.24276351928711,800,0.004437078643741783,0.5994122,2.424818992614746,93.5861983581835,3.1581030526589426,0.5994835,2.419796943664551,50.54425840277523,800,0.5368791929002747,1.2457372e-09,38.68585642881608,2.4249520301818848,-0.0022070738,0.14433622360229492,176,2.5381908416748047,397.5756450693517,-7.99802793401247,17.28188180923462,0.00252172,4.002420720988114,3166.083276987076,310.20553964460703,0.021006124055280406,0.5057646973467145
28480000,0.4025309085845947,0.35316351161437576,179.88303826470664,0.0005,5.671802997589111,22.35936664964549,20.407070759649297,2.3047609329223633,15.035459041595459,14.422636032104492,800,0.004280580363125134,0.5986224,2.3579556941986084,90.18056549190077,3.1697571660943633,0.598432,2.2154438495635986,54.842173066716676,800,-5.608953089440061,9.953977e-10,34.515051399541115,2.3580918312072754,-0.0014638513,0.18867278099060059,177,2.7425100803375244,390.29755301489257,1.0624359437229682,17.470588445663452,0.0040596267,4.078374239653051,3183.5681006908417,311.4165204536972,0.02158564163035993,0.4258431101771162
28640000,0.5615389347076416,0.42285711128259545,174.50737565060342,0.0005,5.580873727798462,26.36860444276146,24.46739940846911,2.3225677013397217,15.061898708343506,14.31682801246643,800,0.004574627329554428,0.59808093,2.5239005088806152,97.20827982806702,3.070140177764129,0.5978187,2.377328872680664,53.13404745764263,800,-11.717100911949089,6.9141387e-10,41.424762188451886,2.5240488052368164,-0.005587224,0.16334080696105957,178,2.5759177207946777,394.4480517687207,-10.775602973098312,17.657386779785156,0.002647339,3.8104095503461246,3201.2384901046753,301.3656848563613,0.020305652644144228,0.5275319404880815
28800000,0.3820827007293701,0.48232371400939966,179.53067955537023,0.0005,5.579458951950073,26.647865137851248,27.878525280525118,2.1386818885803223,14.644537448883057,14.078073024749756,800,0.004844869446572319,0.5972965,2.273550510406494,109.0375555865702,3.160197763211287,0.59717435,2.321460723876953,52.064356337960234,800,-5.475416152559158,-9.1493135e-10,47.319880347724336,2.2736635208129883,-0.0054796627,0.16423463821411133,179,2.542433500289917,399.19492996441096,19.193135211453843,16.969136238098145,0.0017414177,3.967494484008102,3218.218127965927,310.23800752408204,0.021090433228987446,0.6130021872483191
28960000,0.4360983371734619,0.46393600260605855,176.29582259844773,0.0005,5.505660057067871,27.343458439438464,26.786691243140503,2.4209437370300293,15.038717269897461,14.385277509689331,800,0.004751668536908775,0.5966601,2.4056596755981445,101.7254708508358,3.1102002582789097,0.59652114,2.4271645545959473,55.026319317691474,800,-1.4487246582935145,1.2397766e-09,45.50281891238983,2.4057796001434326,-0.0050415033,0.19411730766296387,180,2.5582239627838135,402.3104379133138,23.676829311991128,17.515478134155273,0.0020552177,4.0092516329449275,3235.7464005947113,305.2741152999191,0.020865330948021666,0.5941506927362973
29120000,0.39256858825683594,0.4507546092920127,173.04078755238527,0.0005,5.58577299118042,29.927778070913753,25.971173373167225,2.3427929878234863,15.095999240875244,14.503933668136597,800,0.004841656042353238,0.5959048,2.4171903133392334,108.7934109512287,3.0450987783984873,0.5955561,2.4831197261810303,55.598340202616434,800,-1.206445797978021,2.1517277e-09,44.18334715344544,2.417797088623047,-0.005214091,0.15794157981872559,181,2.591187000274658,389.9018151328249,9.689867549826495,17.643048763275146,0.0017952047,3.693951776643756,3253.401517868042,298.7786196793703,0.02013906989644172,0.5614241263397127
29280000,0.4189934730529785,0.4390404793551259,176.7212786668913,0.0005,5.66071343421936,28.957570583283207,25.35448888081009,2.204427719116211,15.007129430770874,14.394928216934204,800,0.004850592321535222,0.59493285,2.2644264698028564,125.16144350581972,3.1108599267869317,0.59479594,2.31014084815979,59.253763651503924,800,-3.3566831130767394,9.596348e-10,43.02081294514896,2.2645740509033203,-0.005577769,0.16896748542785645,182,2.606165885925293,410.3402621999808,-4.0099392177141215,17.35091781616211,0.001658237,3.878726999335171,3270.7633192539215,305.3804457404736,0.021253351465436124,0.5544934693221577
29440000,0.405104398727417,0.4295288378582889,175.65473822524328,0.0005,5.829657316207886,27.42626114955985,24.830655822498066,2.1824088096618652,15.263909101486206,14.682117700576782,800,0.00459610374923492,0.59404707,2.2358169555664062,96.46893173281978,3.0979280223629533,0.5938939,2.291910409927368,51.18155451707927,800,-1.975672338464313,1.4305115e-10,42.08219312853298,2.235954999923706,-0.0031683105,0.15491056442260742,183,2.867600202560425,407.0550030753872,0.8055828432237434,17.567920207977295,0.0030915332,3.801960621929912,3288.343679189682,304.070052266198,0.020624965368351074,0.5812519494564232
29600000,0.47459864616394043,0.3809064786021247,182.02326519481926,0.0005,5.6531171798706055,26.221262702253462,21.971112039510377,2.264336347579956,15.128668069839478,14.468088865280151,800,0.004510837093247514,0.5929313,2.3089513778686523,107.90634898161296,3.2115725137351308,0.5927789,2.3455660343170166,52.36840643232032,800,-4.23221102000516,-7.58469e-10,37.25710092543752,2.309088945388794,4.5630193e-05,0.1649465560913086,184,2.693096876144409,398.0223302180527,-6.832050315438777,17.492663621902466,0.005425484,4.159274103259533,3305.8470582962036,315.3521436975066,0.021366901316380818,0.44196029445419605
29760000,0.4075927734375,0.4725658403752291,175.4625013059336,0.0005,5.730748176574707,23.730088999248387,27.304944370675262,2.258373737335205,15.189622402191162,14.596343517303467,800,0.004554303403660538,0.5915461,2.236696481704712,96.85555837271347,3.0862554063546748,0.5912782,2.2610936164855957,52.190770784823826,800,-4.084322693564399,6.3180916e-10,46.35677378059869,2.2368435859680176,-0.0046589253,0.16713595390319824,185,2.818653106689453,403.6921620050855,-29.893492660626737,17.51321268081665,0.003253846,3.6830048629254133,3323.3740849494934,302.70059357656214,0.020195928324857004,0.6066892952024725
29920000,0.36899709701538086,0.4370538655649305,182.26900776950671,0.0005,5.555840015411377,25.03768395523583,25.286681781122,2.0688717365264893,14.784731388092041,14.238091230392456,800,0.0046301165457698695,0.5901722,2.3021202087402344,103.74417160636186,3.2145611783168015,0.590013,2.309823751449585,43.654732126183745,800,-0.6617707988283743,3.2782534e-11,42.840011832274506,2.302241086959839,-0.0026342748,0.15945792198181152,186,2.6543633937835693,397.86833796142173,72.6637620998464,17.163100242614746,0.001983803,4.080084548372944,3340.550581216812,315.69448104326034,0.020765845969645872,0.5458267158707367
30080000,0.4617433547973633,0.45248116662153554,181.91484087962462,0.0005,5.652530670166016,27.74439482454159,26.194082628309356,2.2845895290374756,15.159615993499756,14.519361972808838,800,0.004851652533190305,0.5890317,2.312124490737915,106.89633121926485,3.2022696714068415,0.58886224,2.3446037769317627,56.063145884181104,800,-0.03129973685385978,2.0861621e-10,44.36955253695783,2.312567710876465,-0.0034519767,0.14648866653442383,187,2.7170400619506836,401.07924743585494,-7.721340850370343,17.55053997039795,0.002610555,3.9914074190074906,3358.1123690605164,314.33767555789564,0.021852328078269468,0.5589536768671792
30240000,0.6087415218353271,0.43821846638617173,174.55694945924841,0.0005,5.48090934753418,23.846437185710908,25.314206498778947,2.3560407161712646,15.065858125686646,14.240110635757446,800,0.004484235730061688,0.5882901,2.1859169006347656,110.08279508591403,3.072975635585507,0.58816355,2.302807092666626,50.778345503126964,800,-2.5214087768645648,-6.8545336e-10,42.95242539072741,2.1860625743865967,-0.0038984765,0.19269275665283203,188,2.578704833984375,399.2964200370301,-0.9066228770976705,17.322065114974976,0.0026112592,3.7584685355760756,3375.441757440567,301.47923386907917,0.019588556675639933,0.5363864782326317
30400000,0.4034769535064697,0.4628927818245493,182.52214905380052,0.0005,5.512459993362427,25.624793813639283,26.79388190778604,2.2316510677337646,14.930912256240845,14.36095142364502,800,0.004740030305408709,0.5877119,2.3934428691864014,111.89802393408509,3.2131082333498027,0.58753717,2.2915637493133545,53.08659275362778,800,-2.8193179220337736,5.0663945e-10,45.400620755775186,2.3935811519622803,0.017778296,0.147843599319458,189,2.6823716163635254,410.1499127430798,12.745500241488468,17.404935836791992,0.01183247,3.9381392422349197,3392.85551571846,315.41667238964595,0.02156007357659758,0.5703384392808633
30560000,0.4885580539703369,0.4752320145241322,178.85719726098222,0.0005,5.582502603530884,21.335443365633747,27.461540534142095,2.3436062335968018,14.976840019226074,14.277036190032959,800,0.004501874584474429,0.5870475,2.411837577819824,101.45339961880025,3.1496529904856096,0.58701026,2.2877848148345947,45.2735742532085,800,7.884037918206794,-5.006791e-10,46.635529782948325,2.4119629859924316,0.029670589,0.18909215927124023,190,2.6568195819854736,400.4324872388904,18.913515444331225,17.451807260513306,0.017460521,3.8477407798994796,3410.31969499588,309.0493625504408,0.02002884965739398,0.5899252700882586
30720000,0.37809228897094727,0.43568632827112924,176.96438983787797,0.0005,5.6457741260528564,25.458657868619188,25.17498193824572,2.292870283126831,15.25105357170105,14.70658802986145,800,0.004646100233864854,0.585898,2.3950767517089844,122.02543948590662,3.1127682128568432,0.58581114,2.422830581665039,53.263716831503295,800,3.6736932620369127,1.4305113e-10,42.69420151711262,2.395192861557007,0.027178608,0.1461780071258545,191,2.839203357696533,403.3721612847057,75.28629262261917,17.731009006500244,0.019255761,3.897698822266209,3428.060486793518,305.3039149144848,0.02122995610664462,0.5081770077393718
30880000,0.4026062488555908,0.4299018131130221,184.91724689457507,0.0005,5.645778656005859,25.780364571851774,24.84085008177314,2.265727996826172,14.887064695358276,14.231368780136108,800,0.004623911666012123,0.58419544,2.2846643924713135,98.81078480410739,3.2614949241531956,0.5842756,2.254821300506592,52.065824320463754,800,-4.12766776403706,4.1127213e-10,42.10896863005155,2.284797191619873,0.019548317,0.21035361289978027,192,2.62345290184021,401.67338029328937,44.497796961123285,17.238396644592285,0.010436016,4.185128590318942,3445.317907333374,320.06850343067117,0.02269002137873359,0.5368574773899333
31040000,0.39908814430236816,0.4417826590985169,182.4073040803677,0.0005,5.640024662017822,26.936537693144377,25.520022657832715,2.2210636138916016,15.0632483959198,14.491190433502197,800,0.004628566804582728,0.58258325,2.427917957305908,97.71727058391664,3.2161007353819415,0.5826152,2.47442626953125,52.84455043426476,800,-35.51742838028895,-2.0265582e-10,43.2795553745878,2.4281105995178223,0.019332888,0.15360140800476074,193,2.703265905380249,413.01748173049566,7.872211397314916,17.546835899353027,0.013373028,4.0746356684204645,3462.8735780715942,315.60720014408105,0.022292727868969766,0.5541708674053841
31200000,0.3977212905883789,0.4475084103936125,186.56188205493308,0.0005,5.660929918289185,26.659528797338307,25.870624860773276,2.1785049438476562,14.680973291397095,14.107862710952759,800,0.004885333392004962,0.58127797,2.2082157135009766,104.60842543228311,3.291770075540351,0.5812061,2.3984525203704834,56.89841010953207,800,-3.5285414871539955,-1.5854835e-09,43.838262782844566,2.208357810974121,0.026437933,0.15579533576965332,194,2.4897451400756836,405.3848732418273,12.286685240310822,16.957358598709106,0.020111712,4.264494182360798,3479.8430819511414,322.99713150902784,0.023985188536651957,0.5755379269196922
31360000,0.4582219123840332,0.4520700706656851,181.5273675574257,0.0005,5.44165563583374,24.84037346832942,26.160840261698635,2.2396905422210693,14.86558747291565,14.234524488449097,800,0.0049168855192346615,0.58011484,2.394213914871216,119.60727276118607,3.1966450919756744,0.5800536,2.4137332439422607,60.7894535023871,800,1.702736673169358,3.5762793e-10,44.28672835645255,2.3943631649017334,0.008560641,0.14973807334899902,195,2.635193109512329,404.1738345466763,-22.1452325292133,17.32918429374695,0.00698877,4.062704228332243,3497.183027982712,313.50207341921754,0.02361944162695066,0.5257831820704346
31520000,0.36635375022888184,0.5085344318757146,181.49588375238417,0.0005,5.508739709854126,22.194599627328717,29.359085291294132,2.242877960205078,14.532196283340454,14.0023775100708,800,0.004820483541579605,0.5787481,2.291395425796509,101.20442713434433,3.1991678791329994,0.57885534,2.2882187366485596,53.29660478597109,800,-7.929590182628551,2.5033947e-10,49.88933352825199,2.291531562805176,0.0014803407,0.14406442642211914,196,2.3785672187805176,408.92238055221895,69.13472413988946,16.870408535003662,0.0056839003,3.985230924209986,3514.0736227035522,313.6692019305735,0.022706980636948405,0.6078302549897909
31680000,0.37729477882385254,0.48609418642021784,177.0118503552609,0.0005,5.587405204772949,24.390320906903817,28.0319931128259,2.218533515930176,15.049405813217163,14.489107608795166,800,0.0048392599641169445,0.57752866,2.413280725479126,108.74947963642276,3.1148075677685707,0.5773073,2.2698113918304443,55.91912098780497,800,-1.6206653909193525,-4.5895576e-10,47.652987413175175,2.413423776626587,0.004279007,0.16055822372436523,197,2.71551775932312,416.94532049008853,-38.003778334377145,17.569451570510864,0.006090776,3.656194776875608,3531.6588785648346,305.2586451561651,0.021496055256158747,0.5583247349764023
31840000,0.3912677764892578,0.4969941111280531,181.33096099369882,0.0005,5.696629762649536,31.20232690491835,28.708004752933093,2.3726162910461426,14.984248399734497,14.424712419509888,800,0.005171963699289084,0.57641983,2.254357099533081,104.50827547737137,3.197113294466909,0.5762594,2.1980059146881104,53.17056027911791,800,-13.811805286400258,5.6028365e-10,48.70288526800387,2.2544829845428467,0.01851749,0.14770174026489258,198,2.6251237392425537,419.6500700211975,2.911159258778166,17.29939341545105,0.013514055,3.9037612207695123,3548.9667341709137,313.5220653295542,0.023052752626218472,0.6153766912752626
32000000,0.38861966133117676,0.451786093723224,183.8597119397534,0.0005,5.51227593421936,24.384060712236707,26.1307392609614,2.2663450241088867,15.336812734603882,14.703886032104492,800,0.00478142849698372,0.5754293,2.457190752029419,92.47979193203086,3.24330297251522,0.57533383,2.391075372695923,49.54890989619532,800,-3.4985854098891584,-9.23872e-10,44.242088542489,2.4573347568511963,0.010796587,0.20167851448059082,199,2.82753324508667,402.0436005299656,52.19436879043355,17.875291347503662,0.009890607,3.9531370339026584,3566.8539052009583,318.118445742174,0.02261728799100269,0.5352077600438018
32160000,0.40552520751953125,0.46774291542616403,184.09907148298052,0.0005,5.558581352233887,24.927009306683868,27.03051974149382,2.272650957107544,14.823150634765625,14.244497299194336,800,0.004923714656860334,0.57472897,2.221458673477173,113.217905029108,3.247296469645303,0.57461685,2.461956024169922,51.13284528440691,800,3.592832663066417,-1.9073484e-10,45.82798380154891,2.2215964794158936,-9.0121546e-05,0.14920735359191895,200,2.453705310821533,419.97402310005305,48.52674035869318,17.107518911361694,0.0029589543,3.9577313548567497,3583.976270198822,318.499105346256,0.022758902080657544,0.5442114366627578
32320000,0.4739105701446533,0.4992914213582794,179.79952512581272,0.0005,5.281818151473999,27.429175965959136,28.82982639484551,2.302640676498413,14.939916849136353,14.298065662384033,800,0.005129369060560292,0.57423025,2.653343915939331,132.46541159111993,3.1651408166703114,0.574055,2.41151762008667,54.94833362933768,800,-0.11540814908905928,-1.0609627e-09,48.95205887753173,2.653489589691162,0.00572884,0.14237332344055176,201,2.7726097106933594,415.7304729813876,-6.624158824167833,17.657891750335693,0.005291265,3.9152034781774363,3601.643908262253,310.26680644642903,0.022085999517062714,0.5601434840025274
32480000,0.3704679012298584,0.5079583731114607,181.49076643733142,0.0005,5.594197988510132,30.20557623478413,29.335556969205477,2.193204879760742,14.757199764251709,14.212367296218872,800,0.005215169079371149,0.5736981,2.2755579948425293,114.16325618332928,3.1935661009592105,0.57360405,2.2648189067840576,62.70914991003774,800,-10.641173203488528,8.940706e-11,49.8005645175241,2.2757108211517334,0.018396877,0.15399718284606934,202,2.5983591079711914,408.9334878386141,1.2017904867205542,17.103558778762817,0.009890055,4.052166631295964,3618.7554602622986,313.07202845668337,0.02280009156567976,0.6251428998663343
32640000,0.42830872535705566,0.4446368242588685,187.67121979274046,0.0005,5.611585855484009,26.019112091228397,25.669041271185826,2.196385622024536,15.160890817642212,14.458850383758545,800,0.004776594854768396,0.57325613,2.505861282348633,89.94996889681086,3.3176419646233843,0.5730236,2.361149311065674,48.601902074320655,800,-1.606990346831665,1.8477446e-10,43.52699098182358,2.5059804916381836,0.0068593253,0.24967455863952637,203,2.8613860607147217,414.9509813785032,111.52716813294246,17.72426724433899,0.007686776,4.209067049392087,3636.4898660182953,325.46594543265974,0.024396248513888472,0.5278107552188984
32800000,0.39213109016418457,0.48830881974673274,185.4848703417088,0.0005,5.828874588012695,22.717369290160022,28.251922866553024,2.287058115005493,14.867888689041138,14.285612344741821,800,0.004917619001126352,0.572712,2.3399767875671387,110.6815889450415,3.272531020415683,0.57240057,2.232316255569458,57.10809596334778,800,2.716035408973989,1.4007089e-10,47.86547935586338,2.340156316757202,0.005620772,0.1682429313659668,204,2.498835563659668,418.05264500375716,11.528393516795312,17.266804456710815,0.0055339956,4.020690020894679,3653.7656786441803,320.8484242008979,0.023906615843901306,0.580991348415532
32960000,0.3914761543273926,0.4610186733061453,188.06418837445068,0.0005,5.409844636917114,21.78775395645177,26.618005874233962,2.2127373218536377,14.82858419418335,14.266245126724243,800,0.004757468411439088,0.5718202,2.5089924335479736,99.28881455751235,3.318228893595586,0.5717277,2.4694135189056396,53.886632417351684,800,3.6360030393901535,9.834766e-10,45.15756463510178,2.5091235637664795,-0.0016384552,0.14919543266296387,205,2.7458231449127197,422.29058591058947,-5.041697281458166,17.398601293563843,0.0034634396,4.268732710424713,3671.1734805107117,325.4938123665746,0.024475761438074874,0.5683888291718762
33120000,0.3835117816925049,0.5473009799714103,183.99433286468536,0.0005,5.742507696151733,27.596173347365617,31.64138479110703,2.2532474994659424,14.738500833511353,14.191556453704834,800,0.005151202654332585,0.57086307,2.3370375633239746,111.3533586688741,3.24527913720151,0.57053995,2.313434362411499,51.51891063901485,800,-9.238294210215068,-2.0056963e-09,53.7056089624199,2.3371596336364746,-0.00034740334,0.14327502250671387,206,2.400420665740967,410.9824237087832,52.18249725177197,17.140958070755005,0.0030471548,3.942882909053243,3688.330070734024,318.16666621598745,0.02321426705698921,0.6624600240309352
33280000,0.42452430725097656,0.4508011490760501,187.1818835455681,0.0005,5.448460817337036,26.544017074507963,25.99433388832952,2.242050886154175,14.83382248878479,14.137278079986572,800,0.004878568976012267,0.5699701,2.4936251640319824,123.56232692461141,3.303677787129325,0.5699448,2.327702522277832,55.91734751691934,800,-2.6766669534242857,1.8656254e-09,44.124058463341456,2.4937398433685303,-0.0018930702,0.24822163581848145,207,2.578801393508911,423.61071252346505,33.59280559333998,17.389771699905396,0.0034819567,4.239888883380164,3705.7281336784363,324.10884535766746,0.024722241902328815,0.4947747252678931
33440000,0.41855502128601074,0.4886533280912604,186.69178214588246,0.0005,6.544620752334595,27.407550054542003,28.25350129738971,2.238759756088257,15.734575986862183,15.12816596031189,800,0.0050779646590337745,0.5693726,2.2716879844665527,132.3382382820263,3.293203738185191,0.5691598,2.366246461868286,57.96258305030967,800,-7.877106080708104,-1.6152859e-09,47.886015853744176,2.2718193531036377,-0.0013701029,0.1673297882080078,208,2.559011459350586,414.7886298358632,-43.370316821860264,18.09255838394165,0.003795316,4.1620653975557245,3723.832911968231,323.0165365927849,0.024296663038496025,0.558919052754817
33600000,0.46868419647216797,0.5650557751682139,179.8621238050073,0.0005,5.568088531494141,28.288858522746608,32.60776906675483,2.1925511360168457,14.88998794555664,14.228327512741089,800,0.0051539338759718865,0.5687716,2.4524002075195312,111.11169437816487,3.1738256655171475,0.56856996,2.36641001701355,50.47989726445691,800,-9.344099333879983,-1.4424325e-09,55.46114602798765,2.452540397644043,-0.001974614,0.16692447662353516,209,2.6415157318115234,405.97860857564905,-4.397613844184494,17.408212423324585,0.003002101,3.732249398778764,3741.251442670822,311.02506313403467,0.022041058039599614,0.6980168572708374
33760000,0.49570417404174805,0.510835653003884,185.7264327264302,0.0005,5.918997764587402,28.98315770369453,29.437942192403654,2.2813234329223633,15.232645511627197,14.569754838943481,800,0.005151335340953801,0.5678987,2.344985008239746,101.0694067250237,3.277821867648996,0.5675797,2.120377779006958,51.7754760737691,800,-6.7158103876108965,-2.5033953e-09,50.07116103018485,2.345142126083374,-0.0010593771,0.14879822731018066,210,2.7353250980377197,417.37644953279016,9.756561196019208,17.652974843978882,0.0033105356,3.900107705234752,3758.9208703041077,321.4697635826901,0.023414521929845642,0.6213842787260706
33920000,0.5119185447692871,0.5125153543697786,181.03019521621286,0.0005,5.684564828872681,28.78799335950497,29.528765936923875,2.1479101181030273,14.903747320175171,14.2088143825531,800,0.00516529775761949,0.5672213,2.6877665519714355,102.67412371866547,3.1913322659804866,0.5672831,2.3225109577178955,60.29565798420575,800,-6.17408229204895,-5.811453e-10,50.24022420931171,2.6879003047943115,-0.004162472,0.15953826904296875,211,2.6186342239379883,411.6810384915277,5.513594936831662,17.75278615951538,0.0016250532,3.791943156185246,3776.6894760131836,312.73547824059,0.02363237114656049,0.6199884118265497
34080000,0.3863399028778076,0.4627139597101996,186.73346227768573,0.0005,5.924395322799683,28.178348408622405,26.685423347513787,2.1680359840393066,14.920968770980835,14.360914945602417,800,0.004976719971177183,0.5665176,2.412407636642456,109.33307447892794,3.2987940221349663,0.5664617,2.0947341918945312,53.82388395978401,800,-14.937825075567751,-2.5033944e-10,45.30204484469858,2.4125351905822754,-0.006202701,0.1557934284210205,212,2.6253244876861572,440.1475152117752,8.362342755618497,17.406501054763794,0.0018136958,3.9697701819426015,3794.1088078022003,323.53056715247965,0.024253224898887506,0.5505897813778665
34240000,0.41637253761291504,0.5558944363183146,181.40242378701666,0.0005,5.450459957122803,27.617054569969557,32.08145979105289,2.2642393112182617,14.750527620315552,14.049422979354858,800,0.00529942424500963,0.5659377,2.4341201782226562,115.80344115217933,3.2026971389171925,0.5657958,2.2850053310394287,59.482620064604106,800,-8.986495647890688,-8.3446625e-11,54.54415680695035,2.434238910675049,-0.0055870647,0.26259374618530273,213,2.6069509983062744,412.20000121809034,-10.745339170282504,17.235111951828003,0.0017814661,3.7569626810357937,3811.353840827942,313.83901865992453,0.023382042475397137,0.6855390151313293
34400000,0.4105689525604248,0.481373959068762,185.66373902653723,0.0005,6.020227432250977,26.14032700166633,27.770468481235138,2.189100980758667,15.126445770263672,14.559123277664185,800,0.005055642422161936,0.5650528,2.3737080097198486,109.34710763686319,3.2759172398315446,0.564863,2.285776138305664,57.94552692690184,800,3.3439072762245137,3.9935122e-10,47.16329620884957,2.373851776123047,-0.0057451213,0.1322023868560791,214,2.6538336277008057,406.90326489055985,-37.94855792439467,17.551984310150146,0.002422796,4.068864083977414,3828.916244983673,321.2260568900277,0.02417340572255714,0.5424118184174944
34560000,0.391359806060791,0.4447913948082342,190.21225862706152,0.0005,5.603529214859009,27.289199262140432,25.664701699807914,2.2482893466949463,14.949227333068848,14.350360870361328,800,0.0049901947416029786,0.564173,2.1249356269836426,114.5134773211912,3.3602124823703132,0.5641737,2.2879271507263184,52.37566174332095,800,-9.837629042927023,-7.867812e-10,43.52447160369131,2.1250698566436768,0.02109639,0.18592333793640137,215,2.6443960666656494,420.1103216508235,107.74006433163412,17.132861137390137,0.012936721,4.229546934077524,3846.0590493679047,329.65687400931927,0.024980653421453208,0.5247280334210669
34720000,0.4254324436187744,0.4957561407294891,188.79648718034707,0.0005,5.592430114746094,26.318726237889233,28.65831040906717,2.301215410232544,14.909487009048462,14.286230087280273,800,0.005118889683627357,0.56343406,2.235529661178589,115.2286146379664,3.336568087867281,0.5632946,2.291227102279663,54.885047079003144,800,-4.586377076240796,2.0980835e-09,48.59341439878146,2.235651731491089,0.032848787,0.17526888847351074,216,2.5213820934295654,429.9190163384757,10.457774149459844,17.368892669677734,0.013568075,4.212950003907978,3863.4512016773224,327.1375896301069,0.02519669182053867,0.5865461903302622
34880000,0.47888684272766113,0.40361208260048825,190.1088072245952,0.0005,5.608123302459717,27.20135462646773,23.292771194207507,2.248025894165039,14.981959819793701,14.327737092971802,800,0.004742856119272155,0.56268114,2.2159440517425537,108.18622616798083,3.3583771431247085,0.56258345,2.466183662414551,60.884934623064424,800,-30.56191561383401,-1.1980533e-09,39.437711248929475,2.2160651683807373,0.013434259,0.15075969696044922,217,2.391068458557129,417.3145361389438,40.325023256937335,17.271152019500732,0.008582404,4.397099426047683,3880.7307274341583,329.3620248801474,0.02598799084091528,0.45343550430389357
35040000,0.4141066074371338,0.4064222402233068,190.35800228846193,0.0005,5.699570417404175,27.22756516903434,23.4471486924243,2.2109432220458984,15.020592451095581,14.449157238006592,800,0.004766519675983716,0.5617293,2.3450567722320557,99.78789445200258,3.362981485560945,0.5617732,2.288936138153076,55.886803846599086,800,-17.923680884554106,-1.7702579e-09,39.724428076245225,2.345231056213379,0.012662363,0.13254141807556152,218,2.76054310798645,421.24666249883165,9.612282282350664,17.41630721092224,0.008895445,4.16372733086526,3898.158622980118,329.8655088398404,0.025059349122892222,0.4757431720063736
35200000,0.45839977264404297,0.4661736455528684,188.0487232871177,0.0005,5.514909744262695,25.848467413777275,26.90967232067448,2.3441720008850098,14.76839804649353,14.139556884765625,800,0.004907417029506211,0.56062984,2.2162375450134277,101.20766607997672,3.320201598627867,0.5605118,2.4634008407592773,51.85083227529834,800,-12.230498489453874,1.15633e-09,45.66370551490476,2.216387987136841,0.047326997,0.1491076946258545,219,2.365607261657715,416.78227990731983,82.54731841721296,17.05812096595764,0.023726942,4.135928720669943,3915.2349705696106,325.5996761571663,0.024482485200144604,0.5426175170287896
35360000,0.4235219955444336,0.4503587714736598,191.6557390120584,0.0005,5.567458868026733,22.608938561208674,26.01537413576221,2.2842161655426025,15.08940315246582,14.468946695327759,800,0.004756999234573802,0.55908567,2.3146228790283203,108.91951986480285,3.3855117671292136,0.55885124,2.2482197284698486,51.5731999466268,800,-3.854029342846104,4.082919e-10,44.11577583745813,2.314789295196533,0.012910671,0.17130661010742188,220,2.8083248138427734,417.4802611577863,66.55063075513776,17.464595317840576,0.006071664,4.215867004128812,3932.72550368309,332.1342615145973,0.02535133674519202,0.5263631182099354
35520000,0.38596248626708984,0.49773634697823443,185.75210573346166,0.0005,5.941276788711548,25.068634016379498,28.74429722320502,2.0911364555358887,14.887517213821411,14.325167179107666,800,0.004925051394266716,0.55798274,2.2192368507385254,120.93012117417979,3.2749943534883084,0.55799776,2.2028603553771973,57.11346305684481,800,-11.663988809225218,-1.7702579e-09,48.8019688150503,2.2195522785186768,0.0074328682,0.15233707427978516,221,2.6475634574890137,428.73616341366346,-41.528392599484995,17.176339149475098,0.0044045337,3.9596470536656843,3949.910315513611,321.0524601875011,0.024270532084127716,0.5709963311921851
35680000,0.4057350158691406,0.5055339258546739,188.24879470622753,0.0005,5.6235692501068115,25.42363470825823,29.19280315446929,2.123548984527588,14.928294897079468,14.377023696899414,800,0.004933183356420368,0.5570145,2.4018590450286865,115.43074771614556,3.323581233611054,0.5569399,2.4113943576812744,48.96138268279282,800,1.5371514446853116,-6.91414e-10,49.581367434275634,2.4020090103149414,-0.0010934087,0.1225290298461914,222,2.8626527786254883,419.60028482892073,26.40839656460076,17.400347471237183,0.002942202,4.0596248605162915,3967.320035457611,325.77127943043627,0.023322736144377652,0.561537276355238
35840000,0.48911118507385254,0.4687994516413274,189.79621000937834,0.0005,5.873531103134155,27.214843852214496,27.095485367403853,2.154989719390869,14.830073595046997,14.182149410247803,800,0.004840875635423162,0.55633634,2.5317115783691406,104.37376184861668,3.3527587687042493,0.55626994,2.1644489765167236,56.55214174140024,800,-13.749267968552115,-1.7881388e-10,45.92951511427007,2.531853675842285,-0.0034045675,0.13738560676574707,223,2.566107988357544,425.4908709722436,-27.676311318019795,17.438634872436523,0.0028794385,4.228115276782838,3984.7688059806824,328.8468556237681,0.025056356398216646,0.5378585701529608
36000000,0.43950819969177246,0.5039831767472884,187.53942269315624,0.0005,5.523236513137817,28.081417388606024,29.08505202302266,2.3020143508911133,15.131139516830444,14.517627000808716,800,0.005011580143373517,0.55554193,2.453352689743042,109.85452194640352,3.3150596711100997,0.55548745,2.3464102745056152,53.52459809784629,800,-2.763951051403652,-1.4156102e-09,49.42343818905479,2.4534783363342285,0.0030395912,0.1523289680480957,224,2.8970654010772705,425.79830441123227,-8.56933836001863,17.6537127494812,0.0055020237,4.0502065223525285,4002.4343090057373,325.0640300641513,0.02459989522120666,0.6104825117741198
36160000,0.39086270332336426,0.5478044082810994,181.58717137333718,0.0005,5.719367027282715,26.13809298169558,31.600678149162732,2.2769582271575928,14.829529047012329,14.27620530128479,800,0.005016698047699739,0.55488384,2.3585474491119385,107.51600354012277,3.200507986888559,0.55478233,2.300673007965088,54.70779306801499,800,-2.3752685187620592,-1.1801721e-09,53.78244140864168,2.358704090118408,-0.00067181815,0.1408233642578125,225,2.5197150707244873,420.8116603299808,-30.02433498803354,17.256475687026978,0.0024736985,3.671707687508446,4019.7008340358734,313.54126114047614,0.022408067727053362,0.679174354795403
36320000,0.4314296245574951,0.47183973766857534,189.90929440951325,0.0005,5.705471038818359,29.532320075075944,27.301321638982493,2.068159580230713,15.086047887802124,14.488830327987671,800,0.005066824774603691,0.5542956,2.3309485912323,118.21294677189462,3.3513541119723844,0.5543249,2.4003727436065674,60.834124081044024,800,-0.17429805794605296,5.602838e-10,46.236865474895296,2.3311190605163574,-0.0031356923,0.14176607131958008,226,2.7918903827667236,423.42050294272514,19.923481851261627,17.477049827575684,0.0020913477,4.129015742973655,4037.193149328232,328.6579383364967,0.02490970728964078,0.5671687735059153
36480000,0.407670259475708,0.5331293832864651,183.86593319470353,0.0005,5.745240926742554,25.27780052496066,30.770578673666254,2.290297508239746,14.840697765350342,14.294806480407715,800,0.004849622178487339,0.55366516,2.3341407775878906,115.7361944567232,3.2414018248928027,0.553596,2.246295928955078,54.46437146329348,800,-3.5529250197031814,-7.7486045e-10,52.325667656804036,2.334265947341919,-0.005351544,0.11722779273986816,227,2.5153656005859375,432.49398176567666,5.6275735343457605,17.241822242736816,0.001793252,3.872046860353446,4054.4490180015564,317.5360195144084,0.023579631953942498,0.6174255813222667
36640000,0.4151163101196289,0.43692049052254833,189.76565341555056,0.0005,5.205311298370361,21.65661351442259,25.32824777006056,2.396137237548828,15.009783029556274,14.391417980194092,800,0.004558502785961792,0.55305004,2.587501287460327,104.56143970159391,3.3509158011459395,0.55300164,2.5090065002441406,61.39806953000326,800,-4.6062990876989485,1.13248876e-10,42.79690838271673,2.5876307487487793,-0.003080752,0.18098998069763184,228,2.7327239513397217,420.3457216182121,22.801251617209736,17.763705730438232,0.0027213595,4.129066639961451,4072.22705578804,328.5507007788973,0.025421074379453568,0.4808381377701384
36800000,0.4477579593658447,0.5903080276206181,181.63991948140978,0.0005,5.794925212860107,26.52417858615056,34.07857802874776,2.254737615585327,14.740015029907227,14.121508836746216,800,0.005107990518994168,0.5523698,2.380213737487793,113.95502324883635,3.2033405852716443,0.552269,2.143085241317749,57.231567684798264,800,1.9394220540544906,2.5033958e-10,57.99577312856596,2.3803441524505615,0.010444585,0.14937305450439453,229,2.545628547668457,422.86641272849977,19.71829747515045,17.190065622329712,0.0072311237,3.790700378464603,4089.431146621704,313.750283141607,0.022560229085412647,0.7114946103879629
36960000,0.44405126571655273,0.49290175886569615,190.6230258802778,0.0005,5.465601444244385,26.683444061438433,28.449323122421365,2.2454233169555664,14.777793169021606,14.141374349594116,800,0.004943102433669592,0.551462,2.444789171218872,108.50613222871056,3.3667274566259597,0.55118895,2.269094705581665,52.89508741711072,800,-0.31886106437752865,1.6689308e-10,48.33456297218618,2.4449968338012695,0.013382734,0.16571426391601562,230,2.669569730758667,420.20118493547284,35.72220509151393,17.298423767089844,0.00837138,3.9757608979200687,4106.741286277771,330.0199348858416,0.024737925988447092,0.5921101336806927
37120000,0.4219372272491455,0.5153063574482941,189.32188146982077,0.0005,5.5778186321258545,24.889776233572004,29.799787636491,2.092430830001831,14.384446382522583,13.797286748886108,800,0.00493670890250824,0.5507013,2.267951488494873,100.30229145790427,3.3438254768252067,0.5506621,2.2293405532836914,58.39360608862031,800,0.8578543299167671,1.5437603e-09,50.56125264015756,2.268094301223755,0.0018180211,0.1466233730316162,231,2.4511663913726807,416.6435115978378,-0.8855974918961094,16.715795040130615,0.00463047,4.132269340604839,4123.467253446579,327.76131911385414,0.024905969220774545,0.5951114737214032
37280000,0.4378237724304199,0.44095677583678317,196.40361976605948,0.0005,5.264331102371216,26.718047421824462,25.5068500188352,2.2998876571655273,14.996354103088379,14.379043817520142,800,0.004814584505432513,0.550148,2.4158201217651367,99.19321986985729,3.4730269506661804,0.549906,2.4470744132995605,57.73869038025498,800,-6.620325254672317,1.6868114e-09,43.17945287487588,2.4159486293792725,0.009797342,0.1557753086090088,232,2.7505037784576416,428.89381109742334,54.85797424317941,17.477441787719727,0.0055522933,4.3895817619492945,4140.956242084503,340.7240327246457,0.02677318460084159,0.5447375239940017
37440000,0.3977653980255127,0.5191992672052997,190.34326796639792,0.0005,5.705228567123413,26.996805481328984,30.05774687316429,2.286651849746704,14.96229076385498,14.403334379196167,800,0.005067396708314807,0.5496597,2.2115447521209717,111.2585813180196,3.3588925599548363,0.5495885,2.2697951793670654,60.500918818501894,800,4.992357215323781,-6.9141387e-10,50.941598719218135,2.2116639614105225,0.0044636107,0.142930269241333,233,2.6268885135650635,421.37158027451557,-7.77227284836035,17.268325328826904,0.003953495,4.197161242423213,4158.2407422065735,329.3510672737328,0.02536301991181051,0.6526890508909353
37600000,0.49153757095336914,0.5523195442572801,188.41733313058293,0.0005,5.629217863082886,36.2349628880709,31.909970183846955,2.093820571899414,15.083064317703247,14.400516748428345,800,0.005687687265066892,0.5493225,2.529365301132202,141.28337393944273,3.3247406229991814,0.5493207,2.3086447715759277,60.304278027276254,800,-4.425733770773805,-4.351139e-10,54.19762519548256,2.529487133026123,0.014704357,0.1675107479095459,234,2.8571901321411133,425.75161909625785,28.384666792971103,17.685380697250366,0.00902459,4.138061431149452,4175.943392038345,325.87508351949907,0.0246073315811958,0.6722165299173541
37760000,0.386411190032959,0.5431724589908353,185.33211416522556,0.0005,5.595963954925537,28.92835475004678,31.360898154977285,2.2531046867370605,14.833548784255981,14.263224840164185,800,0.005190278276824128,0.54884034,2.217994451522827,118.22519147357788,3.2686158666922758,0.54861754,2.1933887004852295,59.38544581132779,800,-1.3522150308314878,1.2099743e-09,53.30464421916636,2.2181248664855957,0.0008317733,0.15954375267028809,235,2.6471030712127686,445.1138498905217,-21.7439003008672,17.13921356201172,0.0025935986,3.9216751901750446,4193.0908851623535,320.1400915989776,0.02428799212889838,0.663923832738544
37920000,0.4102957248687744,0.5667578450197361,183.0253712825715,0.0005,5.456104278564453,24.73689618759347,32.698028273014714,2.2540361881256104,15.068138599395752,14.475184679031372,800,0.005003280067212847,0.54815614,2.60620379447937,101.56953426591775,3.228510632421236,0.54812986,2.3114848136901855,54.56549858790745,800,-0.6529034374985587,1.3768672e-09,55.65930574739712,2.606321334838867,-0.0010814553,0.15921545028686523,236,2.8882999420166016,422.37720751789027,-14.46188829178535,17.73607587814331,0.0014113493,3.869516794867392,4210.839061260223,316.23720310589675,0.023244833453490175,0.7227535969880559
38080000,0.4103357791900635,0.4799804665069578,190.21881807612309,0.0005,5.863395690917969,23.51489888894978,27.781390018804167,2.152987003326416,14.921586751937866,14.332197666168213,800,0.004869395231926159,0.5473264,2.3133790493011475,112.53389253364523,3.3627963900174684,0.54722434,2.1537535190582275,61.547920856233446,800,4.83894714538589,-7.748603e-10,47.050926610636544,2.313589572906494,-0.004243438,0.15491461753845215,237,2.7207696437835693,431.3126738052964,9.454369590076674,17.313884973526,0.0020671282,4.22671553066268,4228.162450313568,329.6224414141406,0.025276430755796112,0.5683322949702967
38240000,0.3547675609588623,0.45514573849319356,191.67180204273558,0.0005,5.651188135147095,24.48746956282655,26.30027071216123,2.2439019680023193,14.81533432006836,14.273577213287354,800,0.004830647451330683,0.546536,2.394740581512451,112.17939950972759,3.38745731322262,0.54624146,2.3316705226898193,54.91125227543285,800,4.194119682729285,-6.1988825e-10,44.58180111164788,2.394887924194336,-0.0042494982,0.16590261459350586,238,2.5893805027008057,432.548284902195,66.16139373621955,17.262212991714478,0.0026242707,4.255807738964764,4245.440860509872,332.12345089477867,0.02562160325367522,0.5406478305582751
38400000,0.40832948684692383,0.4542262204564232,190.17113933005177,0.0005,5.836599588394165,25.432962730205485,26.281122735626404,2.4454400539398193,15.29338812828064,14.686343669891357,800,0.004786036002811536,0.5458641,2.2982656955718994,100.35728159624263,3.363019297750626,0.5457797,2.301487684249878,57.0018144199199,800,1.1297646697721753,1.4573336e-09,44.49376681205275,2.298398971557617,-0.004803337,0.17832183837890625,239,2.6926655769348145,425.7775501629985,68.7928736708666,17.65473771095276,0.0016259188,4.236420394410618,4263.108649969101,329.6835791237351,0.02531891864433852,0.5041155844792711
38560000,0.3929924964904785,0.4886222370124648,193.1136355867075,0.0005,5.653912544250488,24.94881686569538,28.254634640946914,2.1810784339904785,14.99118423461914,14.396827936172485,800,0.0048615277538689725,0.5452504,2.426508665084839,110.79742805472927,3.414150412279881,0.5449403,2.2870843410491943,53.17649574199762,800,-5.933788078997811,-5.2452087e-10,47.909033125918285,2.426668167114258,-0.0057858047,0.17968058586120605,240,2.7607414722442627,428.92640038689325,55.57588897582193,17.487112045288086,0.0017930146,4.247036272695481,4280.60629940033,334.6409633015912,0.02530646258265415,0.5702870045819791
38720000,0.3749203681945801,0.47926060250301444,192.94661723023478,0.0005,5.803140878677368,26.054091731764814,27.670405384125846,2.266906261444092,15.201197147369385,14.529929161071777,800,0.0049445384546788415,0.5445745,2.2853286266326904,114.37598769181314,3.413664701455315,0.54443914,2.3632774353027344,53.253104156786705,800,-19.163412502653564,-5.051494e-10,46.96605630020008,2.285468339920044,-0.005390598,0.2749314308166504,241,2.678654909133911,421.5661829152639,33.263078476092616,17.547504425048828,0.0019602359,4.391906815912929,4298.168170928955,334.67290987088353,0.025150853733843122,0.5648572343988968
38880000,0.4004673957824707,0.4330265299202365,194.76275853436022,0.0005,5.87844443321228,22.120168841553685,25.006516599119877,2.17521333694458,15.073222398757935,14.484211683273315,800,0.0046381321449292245,0.54373026,2.3320953845977783,100.70423064021941,3.443943338960256,0.5436813,2.37508225440979,50.355305135960045,800,-11.02851615896006,5.6028354e-10,42.39190848269447,2.3322365283966064,-0.0041695153,0.1654651165008545,242,2.5807178020477295,432.1422624841208,44.94180027893485,17.547560930252075,0.0018664359,4.311180895213271,4315.740001440048,337.7647145059337,0.02493369924872884,0.508634882082059
39040000,0.4805183410644531,0.5742131196215738,184.52719650912303,0.0005,5.757157564163208,26.892203814308683,33.15398171792012,2.2527034282684326,15.008670568466187,14.3638334274292,800,0.005214573490648526,0.5426684,2.2205519676208496,111.41532549801465,3.2572137921166227,0.54275167,2.3277668952941895,53.835052088079344,800,-3.0332240132535926,2.4884947e-10,56.39250876993359,2.220698356628418,0.032285623,0.14391183853149414,243,2.5779287815093994,429.4515643979762,39.859589673750264,17.30453658103943,0.015496616,3.8126609550359607,4333.05911898613,318.9944365755948,0.02256720321203016,0.7053355019095295
39200000,0.4029076099395752,0.5158084668821025,186.40577803752254,0.0005,5.579747676849365,25.21193481391926,29.790293786966977,2.3435492515563965,15.031288146972656,14.443949699401855,800,0.00503960843118816,0.5417621,2.3818936347961426,129.02286866138832,3.2902542826210266,0.54162645,2.4148733615875244,58.22238756837296,800,-1.6994166197570872,-1.0192396e-09,50.593647426987985,2.382047176361084,0.0137181645,0.15988469123840332,244,2.622187376022339,418.4440190087744,8.087585995069107,17.478123426437378,0.006747755,3.9461352004214114,4350.548459529877,322.2598429969693,0.024088697853853928,0.6131951031127173
39360000,0.4241139888763428,0.49679014807186594,190.9478036042899,0.0005,5.6913816928863525,18.901494439157368,28.750805329686145,2.3268697261810303,15.153475999832153,14.545437574386597,800,0.004821664524189023,0.54125875,2.2591655254364014,100.18276544091503,3.3810905018279818,0.541049,2.4431049823760986,59.779012113321535,800,12.958825536354244,-3.9935116e-10,48.72874310883491,2.259289503097534,-0.001959802,0.16243934631347656,245,2.5395829677581787,435.74631905339487,-15.36632458156014,17.482900142669678,0.003172407,4.172639204948925,4368.0394542217255,331.2299587304597,0.025446183935726275,0.558565676109548
39520000,0.4669675827026367,0.5922680661769385,182.95251104615326,0.0005,5.558660507202148,25.639916919056738,34.21015591214898,2.393440008163452,15.017873048782349,14.343515872955322,800,0.005144424056456923,0.54066896,2.3056576251983643,110.80608084362648,3.227856325852166,0.54057086,2.1867053508758545,51.60782799504615,800,-6.926796978372512,4.7683724e-10,58.1799307139706,2.305835247039795,0.06763593,0.17839574813842773,246,2.706817865371704,427.822713626292,51.39071129062289,17.39714217185974,0.032130457,3.680420041140958,4385.44606590271,315.9695416625003,0.0222314284252728,0.7262994551057003
39680000,0.49358201026916504,0.4701070726181453,193.1404142743364,0.0005,5.927380323410034,25.72475882218566,27.144703170748492,2.118957281112671,15.326197624206543,14.633783340454102,800,0.0049327438246143645,0.53990805,2.2115209102630615,108.54528042041687,3.415921158674867,0.53969383,2.492919921875,54.140213937710435,800,-12.105558845584838,-5.841256e-10,46.054055238085,2.2116408348083496,0.026044637,0.17545318603515625,247,2.5394697189331055,435.53636254601906,-7.115869373907682,17.62810754776001,0.017654607,4.047091589746494,4403.085417032242,334.7304696222787,0.025225579501017226,0.54780036503792
39840000,0.474334716796875,0.5552382906626789,186.20091670302446,0.0005,5.764442682266235,26.76398680522715,32.0808449395474,2.067110061645508,14.821592330932617,14.176832437515259,800,0.005188016554488421,0.5388361,2.422301769256592,131.18322140741694,3.2874983052328717,0.5385425,2.2854979038238525,51.961226942410256,800,-5.2064298091495775,9.0003016e-10,54.49979366321808,2.4224436283111572,0.025884286,0.14916205406188965,248,2.566754102706909,427.98147115676653,57.3413529850296,17.30337119102478,0.013569439,3.8269291261840204,4420.408865690231,321.92975640123734,0.022777572154952096,0.6369097980242912
40000000,0.41414880752563477,0.4594888052324339,192.63891850647872,0.0005,5.585186004638672,29.159985442369585,26.538764903688925,2.313424825668335,15.039535284042358,14.447237014770508,800,0.005040291183978592,0.5378867,2.2285332679748535,113.91983362818014,3.406133386834538,0.5376976,2.2377495765686035,53.318668970920015,800,-2.862459259508572,-1.5079976e-09,44.993593838609016,2.228666305541992,0.014371515,0.1564040184020996,249,2.812854766845703,423.8849386694963,-12.200450875527482,17.355284214019775,0.007954967,4.2171188059307045,4437.773007154465,333.80413684738977,0.0245308343710207,0.534350631100899
40160000,0.4851400852203369,0.5315026332485155,188.18425494241856,0.0005,6.146822214126587,25.023811950511163,30.676857243093835,2.3049237728118896,15.60087776184082,14.938698053359985,800,0.004967587739860648,0.5369667,2.3905298709869385,104.16512579713977,3.32348814305724,0.53694415,2.2697110176086426,47.68774089528803,800,-20.68466007569786,-4.2915352e-10,52.147500379566516,2.3906567096710205,0.008389666,0.15694022178649902,250,2.6836459636688232,426.276773151741,78.64289744591728,18.05948233604431,0.007325192,3.9593778932482815,4455.846025466919,325.60895719987695,0.022431904880465304,0.5724283942755406
40320000,0.38897252082824707,0.4951426140475157,191.16804089595604,0.0005,5.649336099624634,22.95484666223603,28.626523065232632,2.2721285820007324,15.041415691375732,14.475768089294434,800,0.004847220319290929,0.53594846,2.31840181350708,95.370349999391,3.379817778997963,0.53567964,2.2938764095306396,56.24832156995627,800,0.7015585797758984,8.940697e-10,48.553195700861615,2.3187224864959717,0.008039871,0.15422821044921875,251,2.7619259357452393,427.9658634330288,18.364750536212036,17.425294160842896,0.0069127516,4.06132965374673,4473.287538051605,331.09804806744154,0.024357416964209164,0.517994448514586
40480000,0.39049577713012695,0.4428586567612353,193.46997758804085,0.0005,5.824353456497192,23.702485879883245,25.61391007467991,2.054598808288574,14.803739070892334,14.144033908843994,800,0.004781005719329298,0.5350202,2.269477128982544,108.42121845742791,3.4238641220187622,0.53501713,2.2444615364074707,51.676664770126365,800,0.7616042542549241,-1.358986e-09,43.3628465480408,2.269598960876465,0.0034508489,0.25123095512390137,252,2.6296589374542236,426.62282936206975,79.44861428379923,17.134296417236328,0.005610828,4.280411182079707,4490.433784008026,335.6594914054456,0.024250607195824822,0.49256598507764016
40640000,0.4677271842956543,0.49547440366448126,189.2399287304539,0.0005,5.724276304244995,22.61057690128965,28.65327536613714,2.2447338104248047,15.26825213432312,14.630468368530273,800,0.004853098862243293,0.53436166,2.315359115600586,93.10776650303755,3.3398564458728144,0.5340195,2.2490766048431396,61.797846610772105,800,-0.25937123973781984,7.688999e-10,48.5975907386345,2.315486431121826,0.0030409251,0.1506040096282959,253,2.867648124694824,425.7542974854425,25.75133028872506,17.65029001235962,0.0036695092,3.9637314394201133,4508.100537776947,327.13733770537334,0.024203241232563826,0.5533007843866764
40800000,0.3994576930999756,0.4836038086024599,186.9868506766165,0.0005,5.7436041831970215,24.30651330897511,27.935456786938847,2.193129777908325,14.870201349258423,14.191490650177002,800,0.004757254855158397,0.5337132,2.263599157333374,106.86515285117027,3.297898580066886,0.5335359,2.2758376598358154,53.835566391432096,800,-17.282701721192048,-3.635884e-10,47.406894682442015,2.2637336254119873,-0.0030988548,0.25518012046813965,254,2.544839382171631,423.14128455068817,-11.865499202944285,17.19861674308777,0.0019008617,3.9046683767136643,4525.310899019241,323.05504984844947,0.02264228714150282,0.5177374579283407
40960000,0.4302661418914795,0.43650929024509516,198.15779032555997,0.0005,5.716622352600098,21.57807886839105,25.259333291392814,2.2697789669036865,15.247395515441895,14.634240627288818,800,0.004653017957942184,0.5328525,2.540102243423462,90.13949392148564,3.5051797372712987,0.532799,2.3660359382629395,57.99155288539321,800,-4.259857385852669,-2.3961066e-09,42.756737581136505,2.540287971496582,-0.003927651,0.15873169898986816,255,2.852144241333008,437.4936028569133,36.118751112210795,17.853084325790405,0.0019226543,4.451161800068967,4543.176943540573,343.6189606804277,0.026005089844501065,0.49841059731313647
41120000,0.3982963562011719,0.540207783621842,192.2496960059986,0.0005,5.681000471115112,25.5979168588767,31.23229560922313,2.2017087936401367,14.703238010406494,14.121710538864136,800,0.005154391922999492,0.53195804,2.193136692047119,111.92883622182757,3.3963986070550614,0.53203046,2.3279852867126465,57.84288809396758,800,2.3599053318464227,-3.2186503e-10,53.0296694832466,2.193267583847046,-0.005578322,0.16495728492736816,256,2.475069284439087,424.0129483123226,-28.96595800968482,16.95931053161621,0.0017331596,4.071963822021617,4560.145750761032,332.760341489483,0.024389538208391827,0.6560548490128911
41280000,0.4998006820678711,0.456467341146966,188.93740677360967,0.0005,5.554834604263306,23.72725275717615,26.33226949966878,2.119687557220459,15.00654935836792,14.348665714263916,800,0.004718351420658474,0.5310488,2.2751564979553223,94.30606962784985,3.3423166382622074,0.5311248,2.2790446281433105,50.55562363925903,800,-13.12329417411288,1.2159347e-09,44.72063590588013,2.2752838134765625,-0.0039732438,0.13866925239562988,257,2.9992434978485107,430.898678236,20.81518806163276,17.36120581626892,0.002584152,4.047765876297856,4577.516714811325,327.49936065036303,0.02309150317850402,0.4683690578943118
41440000,0.4568796157836914,0.4869729136619657,190.93444142953842,0.0005,5.773972988128662,22.02842095424444,28.14525115938472,2.0685346126556396,14.593970775604248,13.976510286331177,800,0.004771786915599483,0.53013855,2.136763572692871,98.12523498118514,3.3776784963975706,0.53009707,2.1957263946533203,53.72511322903825,800,-3.6529078090338607,2.7418137e-09,47.760236210699404,2.1373555660247803,-0.005233778,0.13897323608398438,258,2.4865031242370605,429.2876136598657,19.150333502216494,16.799421787261963,0.0017406624,4.137573969194312,4594.325713634491,330.95836203656467,0.023691514161273474,0.5601369852763262
41600000,0.43515586853027344,0.4879837698316607,192.26518941836804,0.0005,5.2881920337677,27.541639018893854,28.21454089228502,2.289806365966797,15.02533483505249,14.399810552597046,800,0.005167827316302763,0.52941924,2.5572259426116943,119.21488968107114,3.4015642893631513,0.5293458,2.504179000854492,50.929261851500414,800,6.158801872610313,-1.525879e-09,47.84677759485436,2.557373046875,-0.005144388,0.16894102096557617,259,2.833207368850708,424.2296989241979,6.018324901199264,17.644507884979248,0.002329445,4.125521567001988,4611.990743160248,333.4039751455979,0.023496784226319428,0.5678620191360524
41760000,0.41355013847351074,0.4695585207273905,198.12954838122968,0.0005,5.669360876083374,26.764640104521803,27.16127191473969,2.074584722518921,14.558441400527954,13.857237815856934,800,0.004998965566762457,0.5286433,2.2734310626983643,114.76461097256144,3.5086756261566014,0.52845377,2.294618844985962,50.179536995153356,800,-2.816565453382083,4.8875815e-10,46.027061996099945,2.2735755443573,-0.0051221782,0.2639338970184326,260,2.483283758163452,428.3516451419168,63.562395606612895,16.889976263046265,0.0015606752,4.402983570724197,4628.888720989227,344.0616016710656,0.025245591406268093,0.57558375447324
41920000,0.485443115234375,0.4255750715155359,199.2512057485342,0.0005,5.648298263549805,21.970965493077717,24.67194849213235,2.0138463973999023,14.982585906982422,14.335644006729126,800,0.00467525717846956,0.52789176,2.5956945419311523,95.36592352775443,3.529830770693575,0.5278472,2.3691680431365967,54.25482290509477,800,0.9317812096530471,1.5556813e-09,41.675975507648644,2.5958080291748047,-0.0044753146,0.1387310028076172,261,2.8762495517730713,432.98448390480894,33.24372675238092,17.62916374206543,0.0020479658,4.555679283947722,4646.527096748352,346.11908186130995,0.025435883025561122,0.5021611870436136
42080000,0.38048768043518066,0.4823601150265441,192.82018327371122,0.0005,5.6370604038238525,26.373841295280805,27.879623836720313,2.2053635120391846,14.596138000488281,13.94112753868103,800,0.004989637355507737,0.5271845,2.3173158168792725,103.518938570396,3.4091888529168712,0.527123,2.278451919555664,55.42363809929785,800,-1.5600884557230243,-8.2850454e-10,47.28934354994197,2.317469835281372,-0.0050688563,0.253892183303833,262,2.4604544639587402,431.0383783961147,5.077112600108027,17.078589916229248,0.0019493131,4.2099789001362815,4663.616666793823,334.09136644366487,0.024213390633839753,0.5788158172143035
42240000,0.48113369941711426,0.4141988646518737,196.5929448278777,0.0005,5.290950536727905,24.889755534009083,23.953825378018845,2.214102029800415,14.928428888320923,14.243413925170898,800,0.004774020884120277,0.5267302,2.562509536743164,103.27466517077646,3.4807335330375033,0.5265868,2.280078172683716,53.458474640450625,800,-11.818163660284647,6.526709e-10,40.530556285237665,2.5626473426818848,-0.00462049,0.17773127555847168,263,2.9337728023529053,431.8838141081712,20.23236007349967,17.551646947860718,0.0018914562,4.328746289623907,4681.179591178894,341.1682842954662,0.024996960654195627,0.5022520649506846
42400000,0.36355161666870117,0.5428603317559357,189.9341055480054,0.0005,5.732708215713501,25.5754662265252,31.38628639120108,2.1493523120880127,14.625174522399902,14.101538896560669,800,0.005214392345038942,0.52619445,2.4023215770721436,113.82906421384833,3.3556998339060673,0.526123,2.147489070892334,54.07680404392994,800,4.989218124528229,-1.966954e-10,53.29534995065628,2.402446985244751,0.01058215,0.14116621017456055,264,2.69343900680542,433.2833750340688,47.202638820842765,17.19232177734375,0.0063847257,4.053947659156053,4698.383441209793,328.6040274528449,0.02391691434029411,0.6625983228367232
42560000,0.40814781188964844,0.47017020442288376,193.3295804339493,0.0005,5.573551654815674,27.669175153083877,27.18222157090991,2.150592565536499,15.010908603668213,14.420887231826782,800,0.004982198861401897,0.5251354,2.51265025138855,117.09654312994309,3.4246333405087195,0.52504724,2.39703631401062,54.526906323233,800,-17.980882788342882,9.015203e-10,46.0791357781387,2.512768268585205,0.02065092,0.16129040718078613,265,2.741422653198242,427.8841208572512,32.126709857046635,17.584869146347046,0.0067568882,4.227578088698847,4715.9823887348175,335.57550417080245,0.025127504978881145,0.55420057570989
42720000,0.36763525009155273,0.5219926219199362,191.56591704651137,0.0005,5.7154624462127686,29.77568325499738,30.12894054038617,2.251605272293091,14.93158507347107,14.397212743759155,800,0.005361071638053335,0.52410793,2.282249689102173,118.88065024222124,3.386909194815298,0.52414954,2.259826898574829,60.18980151335719,800,1.9534578396836455,5.3644184e-10,51.22013955048896,2.282381534576416,0.012287843,0.14205288887023926,266,2.7817490100860596,424.74337646313353,-22.38016475995669,17.304893970489502,0.006636017,4.113062215576207,4733.302004337311,331.7121572233524,0.024599845799826662,0.6508787589658194
42880000,0.4096686840057373,0.4666140281047799,194.2620130215803,0.0005,5.420481443405151,16.91714961979385,26.92403464194271,2.251143455505371,14.872649192810059,14.281485319137573,800,0.004567147809941282,0.5235461,2.380932569503784,78.8322771419835,3.43980531283256,0.5234245,2.330902576446533,54.78211188305986,800,2.8911685095511213,-1.8119813e-09,45.74909667083147,2.3810670375823975,0.00077615795,0.1587810516357422,267,2.7144088745117188,434.0909372343105,60.75697392089289,17.329814434051514,0.0025056086,4.200509375962665,4750.641106367111,336.99873881888465,0.024886217174911365,0.46332956817954984
43040000,0.411942720413208,0.4706185581707984,194.5659567669116,0.0005,5.751130104064941,21.567998241501993,27.166667690013206,2.2536730766296387,14.813713550567627,14.23127818107605,800,0.004762789521203144,0.5232934,2.473578929901123,106.06054022764496,3.444346445434126,0.52333134,2.224360942840576,56.42361814710229,800,-0.05259098232749876,-5.841256e-10,46.13389670849967,2.4737226963043213,0.0052843513,0.14894819259643555,268,2.6286652088165283,431.59612121155965,60.987663490634475,17.3641459941864,0.004954881,4.084938875727192,4768.016356945038,337.3823483580886,0.02528580577812144,0.4994658554328989
43200000,0.3954732418060303,0.520188439953369,193.12787141707003,0.0005,5.564075946807861,29.638716990434265,30.035810112271747,2.2090327739715576,14.990458965301514,14.411015033721924,800,0.005371015895498692,0.523055,2.709066867828369,116.46714489365485,3.4148568863798165,0.5230743,2.354339599609375,54.30670206193385,800,-2.4309821922997084,-1.2457371e-09,51.03535024950953,2.709397554397583,0.0070591373,0.1599287986755371,269,2.7917027473449707,431.90790674707983,20.542442518271383,17.772513389587402,0.0048911567,4.053680435957257,4785.804875612259,334.5095715101222,0.0246689338793347,0.6582838293988934
43360000,0.4204883575439453,0.5007843294255969,190.19900924797338,0.0005,5.629438400268555,24.00341706969594,28.85521910978438,2.3492000102996826,14.889194965362549,14.30058479309082,800,0.004918681903466663,0.52223384,2.2427611351013184,94.85069254372463,3.3624229051438417,0.5219527,2.293982744216919,55.04248632589276,800,-9.386478527661536,-1.1444092e-09,49.1067400110647,2.24289870262146,0.0020810498,0.1462078094482422,270,2.594280481338501,432.4435325883299,37.72929239663672,17.211095333099365,0.004015305,3.8261850407542526,4803.027818202972,329.22316675414606,0.023698558545432593,0.5945555717216936
43520000,0.3948018550872803,0.5053715671546352,195.22680230421662,0.0005,5.5492637157440186,26.05849804003716,29.210776805735787,2.15419602394104,14.790435791015625,14.20850419998169,800,0.005172494083290544,0.52139723,2.6503024101257324,119.41736469332297,3.459237917473209,0.52132106,2.2079362869262695,57.531281122119665,800,-0.663484371177024,5.960465e-10,49.57628294407912,2.6504673957824707,0.0027683007,0.16776752471923828,271,2.802314519882202,437.63099239759896,4.848490350450993,17.505204439163208,0.0053414265,4.242555823906243,4820.550419092178,338.89532293694714,0.02560313801814684,0.6001638199777932
43680000,0.424452543258667,0.4815547689165992,194.65247457272545,0.0005,5.68383526802063,25.422993691270108,27.829440385158538,2.3053624629974365,15.114359140396118,14.506876230239868,800,0.005011812946315184,0.5206799,2.32466983795166,126.68493973044696,3.450280670732784,0.5206329,2.4466195106506348,58.29825647003031,800,-0.26424274079786214,-8.404255e-10,47.21379403626776,2.3248496055603027,-0.0035389343,0.15988826751708984,272,2.661226749420166,439.33052104283894,43.85954661857995,17.5020751953125,0.002280349,4.263463533832481,4838.063949346542,337.9380134125092,0.026134674483076683,0.5423473917367138
43840000,0.4035353660583496,0.5801846182412211,188.7369966436607,0.0005,5.63068413734436,23.752614990124343,33.55259503504401,2.2447774410247803,15.116885423660278,14.512995958328247,800,0.0051899043479658674,0.5198453,2.586172103881836,111.53800939752746,3.335854358402737,0.5197244,2.6323301792144775,56.930070963690056,800,2.772648673748086,1.7642975e-09,57.00124142957117,2.5863332748413086,0.007536154,0.1763439178466797,273,2.577868938446045,441.0450893029705,23.70096156272664,17.77185297012329,0.0044769384,3.8967415545053155,4855.847024679184,326.5423777348473,0.023876280019013242,0.6965912999849744
44000000,0.3809783458709717,0.5219147251435524,190.62954874089496,0.0005,5.6994218826293945,28.890827701202156,30.177278410163282,2.3605520725250244,14.894428253173828,14.360943794250488,800,0.005250832190756099,0.5191726,2.4325907230377197,119.88270387020032,3.37283594092326,0.51915276,2.3189399242401123,57.19749965759696,800,-2.955676964052719,1.4901166e-10,51.20885762173382,2.432762861251831,0.0021001997,0.13237524032592773,274,2.5349056720733643,438.1956391912977,-2.319625606029345,17.395201683044434,0.003344894,4.002574517277819,4873.254310369492,330.2332055605467,0.024515343307316438,0.6555802043795557
44160000,0.40958142280578613,0.5709391175110413,189.38436666415222,0.0005,5.606266975402832,28.72010065996974,32.96882893644279,2.1882503032684326,14.911126375198364,14.220381736755371,800,0.005385950415934263,0.51852995,2.4561002254486084,125.89318901899996,3.3461087233026925,0.51838773,2.3512256145477295,59.092634215392756,800,-4.340144977179504,-9.417533e-10,56.06771911146854,2.456263780593872,-0.0008300119,0.257122278213501,275,2.6549339294433594,434.4678875536459,16.12899934689965,17.424696922302246,0.002388543,3.952343209954643,4890.698449134827,327.5725894356793,0.023978768204869452,0.6713546392890762
44320000,0.5009617805480957,0.45044772423775575,200.65747515334152,0.0005,5.838250637054443,24.08161849203216,26.03242039712464,2.173375368118286,15.034210681915283,14.353657722473145,800,0.004862352781100211,0.5179933,2.2655014991760254,94.64695487630387,3.561775451609926,0.51786345,2.1859450340270996,54.329868738918336,800,-0.8326610362050937,-3.576279e-10,44.13587156753948,2.26566743850708,0.010323086,0.15840959548950195,276,2.746856689453125,441.4426809718836,27.79196140238192,17.38003373146057,0.0061516464,4.473864186346624,4908.089186668396,348.99856594250866,0.02671651928870958,0.5483843199208805
44480000,0.38637208938598633,0.4894744995985149,195.60339884899903,0.0005,5.443388938903809,28.12341575743489,28.26958625383073,2.285114049911499,14.68279242515564,14.108075857162476,800,0.005092258300791291,0.51753426,2.5339713096618652,111.50249812954078,3.464141379509677,0.5175326,2.1606154441833496,60.0915854780827,800,-3.1674377335414263,2.69413e-09,47.9935504553132,2.5341272354125977,0.009802197,0.1687154769897461,277,2.699638843536377,438.8730508370048,-20.723934210467352,17.398502349853516,0.0066157514,4.306460762908973,4925.498905181885,339.2646982582474,0.025743452554102497,0.6121124529143731
44640000,0.3929286003112793,0.5346808757194098,191.64920893434856,0.0005,5.667125701904297,23.76416241188277,30.891642193827465,2.111222267150879,14.726223945617676,14.143635988235474,800,0.004987313972537973,0.5170925,2.1176328659057617,108.76009716128593,3.389644170931077,0.51710665,2.2275750637054443,51.890939323643934,800,-3.1870723876749487,-4.1842463e-09,52.48772648804113,2.1178033351898193,0.08865535,0.1692190170288086,278,2.6465065479278564,426.6644297815354,19.24246961769753,16.907370805740356,0.041460402,3.9833636473266534,4942.419583797455,331.9331022457362,0.02351247285460543,0.6314007659313658
44800000,0.40343570709228516,0.47393734087289896,193.26325953664616,0.0005,5.8161211013793945,29.655426980778582,27.328352175302552,2.1910016536712646,15.019126176834106,14.391659021377563,800,0.005012255695135325,0.51698714,2.3115010261535645,121.04519182524197,3.416689147065276,0.51696444,2.288468599319458,56.909822402634084,800,-26.375752811400183,6.377698e-10,46.44758096145324,2.31211519241333,0.074500285,0.18304991722106934,279,2.6783719062805176,439.7084202302121,-3.748864093707687,17.400981664657593,0.04474633,4.048240049011376,4959.831358909607,334.70454482265734,0.023956060367093624,0.5676013397207332
44960000,0.43440866470336914,0.5454274986745371,196.11827845718472,0.0005,5.73679780960083,29.257431658508544,31.54351853767631,2.212381362915039,15.213344812393188,14.597011089324951,800,0.00521356397674943,0.51692635,2.2238059043884277,120.15797777288424,3.474807679233799,0.51672995,2.269268274307251,58.52248835400932,800,-15.805277833958801,-2.2172926e-09,53.551907623466725,2.2239387035369873,0.085720554,0.15990495681762695,280,2.888697385787964,434.3818052949223,11.99691926515201,17.526695013046265,0.046275336,4.278268605900272,4977.372928619385,340.3926984133042,0.025362228599996407,0.6623454428345764
45120000,0.4857499599456787,0.45976847670419685,196.96387893860964,0.0005,5.640655994415283,39.23023366437612,26.495574088742853,2.2195231914520264,14.815802574157715,14.17574167251587,800,0.005523883633370287,0.5165332,2.2589869499206543,147.01248482293627,3.4828286908312776,0.51645577,2.234196424484253,59.67414081930435,800,-42.326461553428466,-6.3180927e-10,44.98520544114611,2.259129047393799,0.07274504,0.13176465034484863,281,2.681046485900879,442.15761178306707,19.951745125303574,17.14202356338501,0.029152533,4.281232370719609,4994.525439500809,341.20559141652456,0.025619245699176205,0.5644988186936023
45280000,0.3738687038421631,0.47374038109260946,195.64030234168322,0.0005,5.738424062728882,38.83992237747242,27.348377023719486,2.175875425338745,14.995352029800415,14.455595970153809,800,0.005491337423722918,0.51642865,2.42628812789917,128.45339317073837,3.4552652884588047,0.5162522,2.148728370666504,64.51182092638251,800,-27.00857050037929,2.3901463e-09,46.389612381565314,2.4264304637908936,0.039368067,0.14715290069580078,282,2.8556172847747803,437.97281896150395,7.68190432555185,17.49845027923584,0.021343905,4.238339577877041,5012.036338567734,338.54394162692626,0.025710668844770843,0.5885920837231247
45440000,0.4705512523651123,0.498835146045389,194.62044044322317,0.0005,5.652092933654785,37.10159792098315,28.72937337335309,2.3480851650238037,14.884216070175171,14.25412917137146,800,0.005391880457443061,0.51614743,2.352388858795166,138.8308344690626,3.4413896818813496,0.51602376,2.369638681411743,55.491916206035256,800,-11.842004008785592,2.297759e-09,48.8991922153811,2.3525562286376953,0.031226909,0.13677120208740234,283,2.486278533935547,431.01474860175034,58.54907285159694,17.295262575149536,0.011267906,4.1968693356521385,5029.343697309494,337.1627221018937,0.02438336831969294,0.6221452628622626
45600000,0.39620113372802734,0.560847721789424,192.5900350074811,0.0005,5.6940391063690186,36.57005915659751,32.375980942668875,2.14936900138855,15.109602212905884,14.52208399772644,800,0.005444391783167382,0.5155715,2.3965303897857666,121.31155043620865,3.4076438336703627,0.51559335,2.471710681915283,53.736349407297006,800,-14.057869576518094,-6.556502e-11,55.05684263530843,2.396667003631592,0.00084285083,0.16935968399047852,284,2.6216280460357666,426.9753109413715,4.04240116826457,17.60054063796997,0.0029029665,3.939263297938878,5046.956279039383,333.83340152138936,0.02340317898672561,0.7240443945904883
45760000,0.414536714553833,0.40104528186947,201.63586202927144,0.0005,5.721259593963623,36.65024579153375,23.13947238538539,2.2957851886749268,15.028819799423218,14.452112436294556,800,0.004921428321133437,0.51498693,2.1309120655059814,112.09328491268099,3.5708227663278316,0.5148268,2.418886661529541,52.18787292990443,800,-49.41321990530985,-3.6805872e-10,39.18438046890938,2.131054639816284,0.0014186198,0.1385796070098877,285,2.416888952255249,430.9340439062397,8.181265915031014,17.229434967041016,0.0027698644,4.485754614260762,5064.196746826172,350.13091150693236,0.0260451348736605,0.4909146746884713
45920000,0.40617799758911133,0.4747835889687962,196.12778150790794,0.0005,5.903541803359985,40.06880913184507,27.349222532964788,2.1467130184173584,15.325433015823364,14.722883701324463,800,0.0055240420681527585,0.51441956,2.2130777835845947,142.955336232504,3.4707222028757316,0.5143474,2.575394630432129,60.45383978712368,800,-26.51676053409405,1.0371208e-09,46.49360570368195,2.2131924629211426,-0.004962906,0.17459917068481445,286,2.5774075984954834,432.272175959349,-25.398900983214666,17.606849670410156,0.0014974999,4.292337283943528,5081.818307638168,340.0836921794418,0.02528129349009281,0.5941902369053222
46080000,0.424055814743042,0.5890468310207945,190.7716080349036,0.0005,5.529214859008789,42.27319211679788,34.0218924732242,2.330509662628174,14.823370933532715,14.201527833938599,800,0.005807259813885701,0.5137945,2.341423988342285,134.77855810166346,3.3693600624606885,0.5138083,2.3968000411987305,60.9126672335677,800,-36.49904104248244,-3.5762636e-11,57.822493895147346,2.3415796756744385,0.0009386712,0.1724693775177002,287,2.5215871334075928,429.1354512258005,-30.831561540959754,17.227282524108887,0.003100122,4.012158496559366,5099.052986621857,330.0189452207301,0.02379756916971093,0.7701177459837558
46240000,0.46594715118408203,0.5375026644856084,195.2134454684578,0.0005,5.564842224121094,37.44199239908261,31.098150774167724,2.1133155822753906,14.939851760864258,14.26949954032898,800,0.00537468231206922,0.51308966,2.3109586238861084,117.529181382253,3.456967834552674,0.5129709,2.239551544189453,56.223301796580124,800,-30.611891791493154,6.556512e-10,52.7248483102303,2.3110671043395996,-0.0050373757,0.18206191062927246,288,2.811544418334961,434.65020342456666,1.5067347621536666,17.32267427444458,0.0019383446,4.2619194663818725,5116.3840346336365,338.74374532270906,0.024502418050262997,0.6663259116501643
46400000,0.38234591484069824,0.4163606286704971,200.52297510174083,0.0005,5.670525312423706,41.33225756145355,23.97757368436822,2.1167197227478027,14.842218399047852,14.26677680015564,800,0.005474316565361229,0.51246166,2.266796350479126,141.70195580330437,3.5538385795721923,0.5124241,2.282379388809204,54.691150148347376,800,-25.05577992902684,1.1563301e-09,40.681970023457744,2.266932964324951,-0.004030942,0.1697089672088623,289,2.4956798553466797,431.4172430370335,15.67379738975718,17.18123960494995,0.0018439442,4.584146397134208,5133.578596830368,348.525794297149,0.025737646206641675,0.47497023907417796
46560000,0.5112664699554443,0.6214557020605427,192.36352617759022,0.0005,5.630733489990234,37.16919256920116,35.89822890945845,2.1688051223754883,15.14697265625,14.489997863769531,800,0.005764396751937486,0.5117365,2.3861052989959717,131.23207374577245,3.401124293762238,0.51161695,2.394035577774048,56.601709669513774,800,-21.168489880132835,-1.0371208e-09,61.05931676737562,2.3862249851226807,-0.00442311,0.1274888515472412,290,2.7894792556762695,432.1492482824804,-9.527486762915215,17.70533561706543,0.0022948137,4.070290692570531,5151.299813985825,333.0854731049902,0.02340439701742129,0.7788709293010825
46720000,0.35408926010131836,0.7335883400693949,184.48251902854156,0.0005,6.516598701477051,36.8630117259541,42.41460630342053,2.1702075004577637,15.655800104141235,15.105026245117188,800,0.005997335534166706,0.5110844,2.104365587234497,136.41806170833158,3.2508812575578854,0.510913,2.3332359790802,59.36129508297768,800,-5.982397371381733,6.228686e-10,72.1780599661424,2.1044962406158447,0.004082669,0.17630600929260254,291,2.533179521560669,438.52646269842865,2.4070603238477943,17.829072952270508,0.004816943,3.863903573173449,5169.138303756714,318.1183784094597,0.022545744580723937,0.9634697975821674
46880000,0.40021228790283203,0.42517464909046665,201.45927175356312,0.0005,5.611785650253296,37.2188738457294,24.5102413147564,2.3156111240386963,15.226627588272095,14.647169828414917,800,0.005216101749907527,0.51040787,2.2946066856384277,112.96645764479993,3.5733540905400782,0.5104709,2.3317341804504395,52.038957095039315,800,-28.88121676424761,3.814697e-10,41.58556615864607,2.2947747707366943,0.01027581,0.1571178436279297,292,2.864614963531494,437.57169360091405,-2.480694699518306,17.593787908554077,0.0057249637,4.571990913357511,5186.741768360138,350.46362938355435,0.026038478116962194,0.5533395135741663
47040000,0.4220750331878662,0.4293799849645684,197.4260546079132,0.0005,5.661145448684692,45.02187377959177,24.661999018641403,2.2923340797424316,14.964963912963867,14.346637725830078,800,0.005392325248018119,0.50991964,2.259459972381592,119.54806395124783,3.4926254867430093,0.50996464,2.2751498222351074,57.558799317784526,800,-48.26138590704568,1.1086464e-09,41.95503716605334,2.259582996368408,0.0041224356,0.1722583770751953,293,2.6356451511383057,441.7819818677111,22.01008614789756,17.28960609436035,0.004322347,4.483010579908625,5204.041825294495,342.4475565166828,0.025299349173737988,0.5691303485529845
47200000,0.441478967666626,0.588120336901943,189.49025166317645,0.0005,5.576392412185669,44.28425037420234,33.899308990588544,2.122742176055908,15.081342935562134,14.445125818252563,800,0.005916976651546256,0.5092666,2.2076191902160645,143.7355041717748,3.3431698787020143,0.50931734,2.475215435028076,56.40738827219715,800,-23.48105078744334,-1.5527009e-09,57.727440868878155,2.207758903503418,-0.0021952242,0.1716170310974121,294,2.7236409187316895,427.9157620607181,30.8535292620962,17.377047300338745,0.0024378996,3.8962408120628105,5221.432906627655,327.40607485906935,0.02321684365718914,0.7402484674213832
47360000,0.3515963554382324,0.48667813250501013,192.99138485541698,0.0005,5.939015865325928,42.04216133118238,28.01322680190854,2.149099826812744,14.970377206802368,14.419461011886597,800,0.005381832570005531,0.5085994,2.2182977199554443,125.71887134911384,3.4143810364346145,0.50850457,2.2372517585754395,52.89239612487359,800,-28.268875798471363,-1.3113018e-10,47.661650610255535,2.2201879024505615,0.0002709206,0.1767115592956543,295,2.5908303260803223,443.9073918560102,19.666880409266728,17.265504837036133,0.0030620452,4.222616022053584,5238.706768989563,334.6732926162356,0.02348886545330129,0.5887927459446723
47520000,0.37964844703674316,0.45182716981436044,199.43735248123707,0.0005,5.698456287384033,40.78112898840652,26.068403193105386,2.1829495429992676,15.240320444107056,14.679357767105103,800,0.0054268103410861,0.50787425,2.3814492225646973,138.90630569524748,3.527816986014171,0.5078121,2.542719841003418,48.502469407711644,800,-44.887117237353905,-4.6491624e-10,44.228879527617394,2.381589651107788,-0.0033209792,0.16202092170715332,296,2.6296327114105225,436.3663214794469,51.15513640873545,17.689379453659058,0.0017851774,4.422910660971899,5256.404304981232,345.99295354125235,0.024913032459303822,0.5383917923291136
47680000,0.41808414459228516,0.4767302836296556,193.67492895859297,0.0005,5.794180870056152,42.012087175319785,27.421494206497766,2.24914813041687,14.994933128356934,14.332967042922974,800,0.0054127997934133075,0.5073919,2.2881641387939453,138.50694927642235,3.422665881498388,0.5071627,2.423511505126953,56.638720723937595,800,-64.61384526059464,-2.4735927e-09,46.677154330845134,2.2883081436157227,-0.0021421674,0.21027636528015137,297,2.4635751247406006,426.69838640758786,37.483093236692085,17.348223209381104,0.002896055,4.143276702944516,5273.767345190048,335.4909051337847,0.02353441082411266,0.5815684831629926
47840000,0.3912529945373535,0.4892909664109554,192.74620601978444,0.0005,5.59531569480896,42.28694649656122,28.180375291518086,2.225334405899048,15.184847116470337,14.605348587036133,800,0.005521257805694426,0.5066339,2.5015780925750732,143.2221343583875,3.404690746421368,0.50638276,2.342162609100342,58.27983909422504,800,-27.282993458646068,1.6391276e-09,47.92364303550826,2.501711130142212,-0.0045127133,0.1648855209350586,298,2.9575300216674805,432.2145875682135,-13.271030744698079,17.751017332077026,0.0014068217,4.062864152505017,5291.5260853767395,333.6226904347854,0.02368027742298528,0.5236939995521639
48000000,0.40940356254577637,0.5028904946161517,191.09694839883224,0.0005,6.026673793792725,45.471018693986466,28.96680616328149,2.212968587875366,15.235692739486694,14.666712045669556,800,0.005649419413548503,0.50596935,2.242386817932129,136.33066095296937,3.373738186675136,0.50580764,2.3559205532073975,59.506803177386196,800,-35.41940312301515,-8.9406926e-11,49.25724934910853,2.242527961730957,-0.004547043,0.13704180717468262,299,2.6042797565460205,427.0972685492484,1.7084988416693738,17.55646538734436,0.0011162361,4.0136709696797706,5309.096004009247,330.582839579151,0.023658520454124993,0.5857757147761911
48160000,0.4866061210632324,0.6014745389374103,192.30819119100786,0.0005,5.55131983757019,44.985194555672074,34.69049383720012,2.2597668170928955,15.404229640960693,14.71567702293396,800,0.0060196829108876545,0.50526047,2.2217750549316406,137.951235462054,3.3977561076062077,0.50522864,2.4414026737213135,61.40133157911318,800,-52.354951770748855,-4.947186e-10,59.047460384218354,2.2219138145446777,-0.004520804,0.17983198165893555,300,2.9473049640655518,436.45574872727855,34.061644439192236,17.691254377365112,0.0015021083,4.240168741828049,5326.798757076263,332.7906517794117,0.024044368409053805,0.7913321084791692
48320000,0.45660901069641113,0.47842093180594186,192.72623788282453,0.0005,5.819804906845093,41.65388275284006,27.588446031103032,2.1347601413726807,14.975219011306763,14.349702596664429,800,0.005455722530079865,0.5043424,2.3106822967529297,136.64076566197704,3.4034958946702236,0.50434655,2.462099075317383,67.02056780279355,800,-36.00048318165396,-8.940696e-10,46.85039573428041,2.3108129501342773,0.0034716167,0.14787054061889648,301,2.4826667308807373,439.04721845558316,-32.98756999121308,17.356662273406982,0.0037416848,4.234791381990975,5344.169476509094,333.3845102016006,0.024404390631732917,0.6107082103024588
48480000,0.4745643138885498,0.5947924655706226,190.54890607099168,0.0005,5.3549253940582275,43.41309197229605,34.3359911561972,2.2773361206054688,14.88969874382019,14.210922002792358,800,0.0058954489875928644,0.50343466,2.5288355350494385,148.25324648984832,3.3647926302492808,0.5032503,2.335611581802368,61.35375629306207,800,-50.07364257982865,-4.0829176e-10,58.39213757323314,2.529254913330078,0.0074949376,0.1595473289489746,302,2.838665723800659,439.07781627972753,-31.180087141719135,17.479215621948242,0.004541891,3.9856879711415116,5361.658304452896,329.4670413492082,0.02348272003109982,0.7501644140636062
48640000,0.42342686653137207,0.48354157369417927,197.51165767019734,0.0005,5.770153999328613,42.48680813593939,27.827722450681136,2.081758737564087,14.769778966903687,14.181365489959717,800,0.005685784373421312,0.5025172,2.26348876953125,127.84998332209773,3.49252115023111,0.5022778,2.2328317165374756,62.07002539090278,800,-28.29368238097626,-1.9073494e-10,47.35847139616526,2.263641357421875,0.010267339,0.1425023078918457,303,2.641500949859619,448.9260061868196,4.754078509423067,17.09974694252014,0.005575739,4.3719834133393825,5378.769241094589,342.2570169960857,0.025056149587019457,0.6043760446351819
48800000,0.5873794555664062,0.5250538176563481,195.3016940780296,0.0005,5.669974327087402,41.555719209015564,30.31215838806642,2.1285886764526367,15.174070596694946,14.403064727783203,800,0.005666051221464891,0.5017071,2.3650760650634766,134.84472236207102,3.455645764301515,0.5016127,2.2662386894226074,57.632230563148916,800,-36.99624855854892,1.1384488e-09,51.49430569149661,2.365267753601074,0.010182076,0.1601707935333252,304,2.9440393447875977,432.19204243832894,-3.346281889171437,17.608583211898804,0.004903761,4.429746364081096,5396.389265060425,338.6376787424327,0.024716338211672798,0.6950261911981326
48960000,0.4091298580169678,0.4067581448725416,198.41766093537765,0.0005,5.778810977935791,41.57984736111805,23.399149672072046,2.160017967224121,14.830219745635986,14.225191354751587,800,0.005179896071121356,0.50080365,2.3544600009918213,121.58593356936522,3.5119511398427283,0.5007465,2.2504706382751465,52.82548078860209,800,-51.29231026432625,1.4960765e-09,39.736909017126905,2.3547470569610596,0.0032406705,0.15325236320495605,305,2.599905014038086,430.1754254801201,23.83290851803133,17.25417685508728,0.004429887,4.355754707853666,5413.659512042999,344.2912337308524,0.025034255759636873,0.5226008900125937
49120000,0.4258134365081787,0.41697692705634215,198.2676068957826,0.0005,5.462145805358887,39.64892220200646,23.974916013337086,2.1559598445892334,15.022273778915405,14.415720701217651,800,0.005200004952853073,0.4997704,2.52305269241333,136.69360229796612,3.509880976490823,0.49997357,2.5397679805755615,52.425828515863834,800,-25.774011632708433,1.3113033e-10,40.76844287905223,2.523164987564087,-0.00439396,0.15896964073181152,306,2.63744854927063,430.1656327547941,44.694172281999926,17.612578868865967,0.0018857997,4.3545456340733555,5431.28370308876,344.14444448489206,0.024338515187362773,0.5006767200162251
49280000,0.3937070369720459,0.5548197613322129,193.9491593326584,0.0005,5.685175180435181,40.24099430655112,32.03695050831496,2.187821865081787,14.610592126846313,13.986990928649902,800,0.005542692244753901,0.49910736,2.2251079082489014,124.01390189855702,3.428828785111251,0.49890092,2.142159938812256,52.626700329072854,800,-10.936282382123682,-1.1265279e-09,54.45600873222204,2.2252697944641113,-0.005514223,0.2080519199371338,307,2.5853023529052734,435.5746795559782,25.59193239626386,16.913618564605713,0.0016891097,4.110478170155566,5448.206122636795,335.8804233466523,0.02344235318148603,0.6856872818059608
49440000,0.4240424633026123,0.6496060306153253,190.75769451685508,0.0005,5.378351926803589,39.57732135458922,37.53768699517768,2.172114372253418,14.876540422439575,14.18489670753479,800,0.00589377696401399,0.49832356,2.4552197456359863,126.92658890373843,3.362686961853367,0.4982802,2.291307210922241,65.18488053990986,800,-7.957693135549144,-9.000301e-10,63.86122293335262,2.4553515911102295,0.0013735796,0.24581623077392578,308,2.7421369552612305,442.0321380826099,-18.775376669501025,17.39141058921814,0.0033266048,3.89543578034082,5465.609065532684,328.98783941000926,0.024116596272100183,0.8253064943832397
49600000,0.41028881072998047,0.3059976380383646,203.2053043618176,0.0005,5.707730293273926,38.27677752789152,17.610736842006034,2.283195972442627,14.940149307250977,14.347182512283325,800,0.004776743775538522,0.49743772,2.428950786590576,112.96030732167772,3.5974933414373096,0.49745268,2.143972635269165,58.22720121779874,800,-39.56732474093895,1.6123056e-09,29.744134132750723,2.429128646850586,0.0030404187,0.1599891185760498,309,2.6738648414611816,445.44759099158154,-9.064413221404674,17.444130182266235,0.0036241934,4.573218897092877,5483.06446647644,352.97425548035176,0.026102609179571877,0.36074567151761217
49760000,0.40284109115600586,0.43338952693828725,195.50004560180153,0.0005,5.242851257324219,43.337800555770926,24.927214414610862,2.2371761798858643,14.877880573272705,14.223842144012451,800,0.0052242359980290125,0.49648258,2.300617218017578,118.3807984636879,3.458720201077718,0.49644032,2.501220226287842,53.65298562219694,800,-43.61401216865473,2.399087e-10,42.37337941445421,2.3007607460021973,0.0027205886,0.22653841972351074,310,2.6902248859405518,428.44416274901835,16.296394627322773,17.245941400527954,0.0035534415,4.118934434049269,5500.323335647583,338.93907450364514,0.0243815118716098,0.5517951481136326
49920000,0.4740772247314453,0.4068538577366067,200.59818700983527,0.0005,5.575885772705078,42.63494519708265,23.410731654331894,2.4152493476867676,14.938310384750366,14.285011053085327,800,0.005415120064934385,0.49559227,2.3378002643585205,138.34801388645832,3.5485370575166884,0.49556968,2.2867980003356934,52.93382516034874,800,-36.21495620550197,5.185604e-10,39.75893667577,2.3379836082458496,0.017246881,0.15794801712036133,311,2.586517810821533,446.7779263376001,22.971039453292946,17.469512462615967,0.0067119533,4.447090648408745,5517.80469751358,347.95951014564474,0.025218252630489716,0.5155673758942834
50080000,0.4610002040863037,0.5651468828380896,193.31528691592447,0.0005,5.557590961456299,37.526360697165984,32.614543864904,2.2371153831481934,15.09527850151062,14.461062908172607,800,0.005600693359572151,0.49491316,2.514806032180786,130.34076248914874,3.412994240211164,0.49478632,2.4117259979248047,60.943293343308994,800,-5.092385701852671,3.4868725e-10,55.49474744007197,2.5149333477020264,0.04897755,0.15231037139892578,312,2.6633591651916504,439.48693825163144,-17.23368552429118,17.66866159439087,0.018603781,4.160490488990945,5535.488015651703,334.12778954297096,0.024232009908163734,0.7683781516773993
50240000,0.41112637519836426,0.5713023545412962,193.91848320213228,0.0005,5.629021406173706,43.665997112106346,32.982565851305395,2.3601057529449463,15.205052852630615,14.521138429641724,800,0.0058585557687388014,0.4943727,2.3198390007019043,140.15178745851333,3.42684525894069,0.49438357,2.2923195362091064,60.237817314795485,800,-35.04823852815816,-1.859665e-09,56.05422192659631,2.3199875354766846,0.029686164,0.2489304542541504,313,2.810645341873169,438.10622666594367,9.875670837371123,17.608422994613647,0.0103855785,4.077590446601159,5553.106745481491,335.51615993048597,0.024399121876508167,0.7373464520106248
50400000,0.4535984992980957,0.6542565471036732,191.5921159777137,0.0005,5.339630126953125,40.280084285006474,37.80553299912728,2.4258954524993896,14.984151601791382,14.267071008682251,800,0.006131100747131396,0.4941152,2.3982605934143066,138.1834655039408,3.3801843361736967,0.49420238,2.3450241088867188,66.45697086216066,800,-5.789058043498179,7.5697904e-10,64.29749917818916,2.3985092639923096,0.01741236,0.21250295639038086,314,2.7636260986328125,436.3538461749632,24.986422122166015,17.439440965652466,0.0059320596,3.939548159174852,5570.556534767151,330.69815805398434,0.024604055414998733,0.8773847038537087
50560000,0.42496204376220703,0.4862987201176502,201.60891556578952,0.0005,5.686554431915283,35.82080717888832,28.079933404125075,2.291431188583374,14.942447185516357,14.308390378952026,800,0.00542639076982674,0.49369124,2.211515426635742,116.22703512476444,3.5743855714123756,0.49349216,2.234093189239502,52.23030923634535,800,-22.720961014324402,1.2755395e-09,47.64919039282868,2.2116353511810303,0.0062909084,0.18056368827819824,315,2.589118480682373,443.8635874262617,86.51005694094238,17.340550184249878,0.005336654,4.365469605255024,5587.908459663391,350.1945586559709,0.026050906079606813,0.6410751639378764
50720000,0.38509464263916016,0.5213369879232039,198.2938404173596,0.0005,5.4794981479644775,43.101627581663436,30.045467972138866,2.3785128593444824,14.903416395187378,14.339454174041748,800,0.00590520212443189,0.4931161,2.5081675052642822,136.17610293357828,3.5085537377512157,0.4930211,2.2910208702087402,63.597697074638006,800,-13.288904744938991,7.0929534e-10,51.0997829921389,2.508335828781128,0.0014806354,0.15622186660766602,316,2.564736843109131,439.6734585738872,-55.68310069896128,17.49364948272705,0.0027210906,4.307119819355737,5605.412306547165,343.6657846451316,0.02580325098814787,0.6946098701161612
50880000,0.4016127586364746,0.6421133278557777,189.65631567569943,0.0005,5.61133337020874,39.864657182426164,37.02570947941256,2.416395425796509,15.00322961807251,14.442332983016968,800,0.006007443566036739,0.4925984,2.305911064147949,138.7786688192134,3.345917006402457,0.49257344,2.2276744842529297,65.12776554974106,800,-15.668872110958421,-1.9311903e-09,63.07475479915669,2.306061029434204,0.07076321,0.13883733749389648,317,2.6323306560516357,444.20546408343347,-42.39460483434003,17.38409161567688,0.032709483,3.7439616155841002,5622.8080587387085,327.30150796414955,0.024323821675504655,0.8191585151928408
51040000,0.37940025329589844,0.48605636159527477,195.19868531373672,0.0005,5.463750839233398,37.45782650625381,27.951193960705517,2.161877393722534,14.879124641418457,14.334958791732788,800,0.005462873974551688,0.4918272,2.4241561889648438,116.91726219027922,3.4491057608719022,0.49162972,2.2926323413848877,58.7499296571941,800,-18.126058250593157,1.0728836e-10,47.59531607281678,2.4242920875549316,0.05099239,0.14237141609191895,318,2.8190743923187256,431.0827842916062,19.41419589662155,17.357466220855713,0.027099028,3.9990263368639956,5640.175245046616,337.67675273509917,0.025017215305848918,0.6217225521432579
51200000,0.4961111545562744,0.5909407088971457,197.44330252022897,0.0005,5.7159528732299805,33.68393426962227,34.12182924931445,2.267315626144409,15.027158260345459,14.357713460922241,800,0.005838511172457746,0.49103355,2.2673134803771973,137.53740679120378,3.4883103557245,0.49090922,2.309875965118408,57.840534887027225,800,-12.006922236583106,-1.1354684e-09,58.0281105571015,2.2674551010131836,0.03396368,0.14897370338439941,319,2.624237537384033,447.067689860267,48.806941774567846,17.356014013290405,0.016738376,4.040319738019788,5657.542681217194,341.44457755327386,0.02596296774387728,0.7679030273055659
51360000,0.3890669345855713,0.49028441218769686,199.11440459029865,0.0005,5.506662845611572,31.54350684735652,28.211943036990927,2.2054193019866943,14.906500577926636,14.338970184326172,800,0.005366726842618706,0.49026686,2.405879497528076,114.4363746114374,3.527191195689194,0.49010184,2.2426507472991943,53.10410214345205,800,-22.793722698454495,-1.2993813e-09,48.02817362021289,2.4060187339782715,0.033929635,0.1576244831085205,320,2.8052713871002197,440.3305416933428,-1.1252983398722363,17.3840651512146,0.0115765035,4.174978593166357,5674.939498186111,345.40759867285436,0.025549562518224,0.626162356348676
51520000,0.37497878074645996,0.568399949988386,194.8943110200923,0.0005,5.711714267730713,38.60080833321825,32.66416608644054,2.3348047733306885,14.863542556762695,14.310538530349731,800,0.005958790263108252,0.48977423,2.3750264644622803,134.03933304631624,3.4492618346659443,0.48982155,2.1521315574645996,53.965383959813366,800,-32.19576928833067,-2.0653013e-09,55.74912035392072,2.375147581100464,0.030635584,0.15669822692871094,321,2.6849539279937744,435.5904193273127,28.59010422543373,17.30583381652832,0.011987111,3.9610023893053232,5692.2611083984375,337.5692878914608,0.025049935604890383,0.7327203734295069
51680000,0.3896193504333496,0.47969333934722436,202.73066568190615,0.0005,5.525415420532227,35.00716258037586,27.602240971006395,2.188959836959839,14.733593702316284,14.177260160446167,800,0.00569642668490498,0.48939514,2.4748096466064453,136.41360473828857,3.5997868030996427,0.48919296,2.3806254863739014,53.216671072490556,800,-11.162239214634072,-1.7881394e-09,46.97501371282718,2.4749767780303955,0.016255258,0.14541292190551758,322,2.5826680660247803,458.2498040617479,48.44575252342005,17.277085304260254,0.007916766,4.554090024884426,5709.549555063248,352.7998625294547,0.02718515340752024,0.5788048964177438
51840000,0.4165318012237549,0.5346557920558179,196.15238817345434,0.0005,5.626214265823364,33.62373953342351,30.728824648984485,2.3642616271972656,15.14878249168396,14.538716554641724,800,0.005853700025648327,0.48903415,2.3274385929107666,136.31634612622184,3.472707228150077,0.4890431,2.3295187950134277,59.95368694269177,800,3.7731618048955387,-8.9406885e-11,52.42411129481288,2.327566385269165,0.0037969959,0.16971945762634277,323,2.660229206085205,450.7911401428949,36.25588577120474,17.557263612747192,0.0029218597,4.170584505779748,5727.124104499817,339.93065453183124,0.026108100674040804,0.6645580204021465
52000000,0.523808479309082,0.519810526259876,195.77004266742074,0.0005,5.801776647567749,33.556120838352705,29.920859481254894,2.1349294185638428,15.093693494796753,14.374112844467163,800,0.005737936398238027,0.4885372,2.2311506271362305,120.28643884793307,3.463144511899515,0.48845246,2.4578697681427,66.679785567363,800,-32.45215862588531,-6.437302e-10,50.94099919134837,2.231295108795166,-0.0019036012,0.17331743240356445,324,2.4684207439422607,441.2614280553603,-40.552088999585315,17.391878128051758,0.0020155306,4.150264749201567,5744.536124229431,339.00039211017355,0.025823805813569276,0.6564341122942952
52160000,0.42395925521850586,0.5812561283611875,197.93545733828822,0.0005,5.797075510025024,37.39202886284077,33.487444425284856,2.0616557598114014,14.965450525283813,14.34189224243164,800,0.006149420550510211,0.48810914,2.422200918197632,136.03682596407597,3.503189741921184,0.4880283,2.267840623855591,59.97182603894,800,-19.88425476330016,8.523465e-10,57.03376008237578,2.4223318099975586,0.009462645,0.1778697967529297,325,2.7097835540771484,438.9282560775319,35.659044896018536,17.48098063468933,0.004982631,4.239907195614708,5762.030091524124,342.9354563090721,0.02672609247344692,0.7149325919105921
52320000,0.3853778839111328,0.4673978198299599,201.24231951197922,0.0005,5.776263952255249,40.03261053091835,26.835826837238766,2.2027833461761475,15.233691692352295,14.657387733459473,800,0.0057782899421422295,0.48775497,2.2060558795928955,122.41655547406852,3.5657301651654847,0.4876741,2.381248950958252,55.25246714357824,800,-53.22723404935413,2.8610242e-10,45.705231834647954,2.2061939239501953,0.018620795,0.16981768608093262,326,2.571475028991699,453.24790170870665,68.47150332594683,17.518577098846436,0.008143286,4.432200176774465,5779.55930018425,349.3553237639423,0.026727397225839892,0.5696134094316643
52480000,0.42651915550231934,0.42608236313252973,205.95175155771682,0.0005,5.640756130218506,29.241350057279003,24.502331999760163,2.22853684425354,15.095388650894165,14.465391397476196,800,0.005249691119009375,0.48733708,2.3901796340942383,106.8062188716747,3.6551820879969332,0.48722038,2.4276816844940186,50.47527103694733,800,-8.454333348748067,8.463859e-10,41.664306523761354,2.390671730041504,0.0052758935,0.15959644317626953,327,2.668332576751709,442.5436187524474,106.98380066159763,17.600899696350098,0.0047404426,4.572393414819974,5797.1711547374725,358.2816257565355,0.027441838341318886,0.5213939010945409
52640000,0.38417553901672363,0.5755391946900588,193.97448590328867,0.0005,5.597728252410889,38.34772067519719,33.10728843909662,2.2891783714294434,14.861320495605469,14.285828590393066,800,0.0060608210438561705,0.48682198,2.2372987270355225,127.7020338206416,3.4278167110770825,0.48675013,2.195349931716919,60.65819452350179,800,-10.888160644321697,8.0466267e-10,56.45455987221758,2.237466812133789,0.018050296,0.17260050773620605,328,2.628509759902954,443.7493092411841,10.879106978806973,17.172380685806274,0.008462945,4.009026989922994,5814.3546397686005,335.51892385655157,0.02574033151289717,0.743819287419384
52800000,0.40923428535461426,0.5058431792878956,195.44384258521015,0.0005,5.266573429107666,34.87025169097597,29.028710853108567,2.423227548599243,15.025544881820679,14.421690464019775,800,0.005711387197064378,0.4864006,2.4678642749786377,135.98052568438487,3.4570009249903015,0.4863107,2.3115949630737305,61.840906202265295,800,-12.50506744261078,-1.3768673e-09,49.54773813543807,2.4682083129882812,0.042272143,0.1542356014251709,329,2.9333109855651855,448.46995522701224,-18.80232669859328,17.559086561203003,0.019612782,4.186350321975112,5831.927321434021,338.5201730655636,0.0256211276358546,0.6190133259200503
52960000,0.389054536819458,0.4369864484255632,204.7713219796734,0.0005,5.857959747314453,36.30293116798198,25.070882186683903,2.1967568397521973,14.967222929000854,14.378271579742432,800,0.005652902237848951,0.48577562,2.368405818939209,124.7342932930783,3.6303576364973646,0.4858657,2.3440208435058594,57.210805088043955,800,-6.674700367079234,2.3722648e-09,42.71999625927382,2.3687822818756104,0.016415235,0.14580559730529785,330,2.598954916000366,440.2019243670409,26.50327855496218,17.403783082962036,0.0055484287,4.509959431160359,5849.343877315521,355.7996109586078,0.02703539004221567,0.5462054760771793
53120000,0.41519737243652344,0.5086166566058502,199.46087727356687,0.0005,5.6787519454956055,31.576603916315925,29.249288561225573,2.390293836593628,15.43160605430603,14.816575527191162,800,0.005601585396894636,0.48491308,2.41648530960083,123.21882279834892,3.5299319007664365,0.48494846,2.456746816635132,51.82828238906194,800,-19.462023702569848,-1.0102987e-09,49.83613459718636,2.4170944690704346,0.007269865,0.15672874450683594,331,2.8240301609039307,467.33783932592115,68.09180866545033,17.907421350479126,0.0050234413,4.219658509708663,5867.260772228241,345.7356480344045,0.025698198311119216,0.6006754959222323
53280000,0.4414496421813965,0.5388214123704793,195.22781501045202,0.0005,5.822688102722168,41.021683529812286,30.932972863366594,2.0320372581481934,15.058452367782593,14.413674354553223,800,0.006104960458768841,0.48399228,2.2901601791381836,130.33978865459184,3.4503270024863117,0.48401874,2.5123748779296875,60.77842063066917,800,-27.815200658908985,1.0550021e-09,52.78737259953532,2.29030179977417,0.0024883368,0.18271732330322266,332,2.5378520488739014,442.30754448106194,-12.42885276457112,17.414350509643555,0.0034516312,4.027320011963411,5884.689296722412,337.88769007635136,0.025262967903460616,0.6727505373905487
53440000,0.4398844242095947,0.49408276955630737,201.7921170240105,0.0005,6.5956079959869385,39.07568017428702,28.388702331993173,2.191488265991211,16.121355056762695,15.50263261795044,800,0.005934517123710908,0.48322174,2.2032711505889893,121.1662078973366,3.5754044327809495,0.48336717,2.4412806034088135,51.49216700862001,800,-28.466793210933215,-1.5079975e-09,48.358787722326106,2.2034497261047363,0.04978822,0.15440154075622559,333,2.852053642272949,462.21655777534824,58.60097628956938,18.393569231033325,0.01798615,4.352066539564383,5903.092696428299,350.3034474211121,0.025798252033971573,0.6069301288136681
53600000,0.3739502429962158,0.45513714991060716,203.4424996299176,0.0005,5.610759496688843,37.82360487427305,26.193082643616552,2.392875909805298,15.01298713684082,14.446851015090942,800,0.005674575812596056,0.48274615,2.285824775695801,145.63395043929026,3.606594734606883,0.482841,2.270986318588257,58.05771726369499,800,-23.89654867443249,8.672476e-10,44.52030050354235,2.2859630584716797,0.013021629,0.17222332954406738,334,2.5589284896850586,457.0109265146602,-8.028640626979586,17.369970083236694,0.004259493,4.487980672946317,5920.4758195877075,353.46146506632033,0.026267403946707464,0.5460581510965492
53760000,0.43375706672668457,0.5418935578171887,198.1514413679229,0.0005,5.820125579833984,36.72146466588224,31.084981160662892,2.29042911529541,15.27313780784607,14.670116424560547,800,0.005851229493837359,0.48234951,2.2015535831451416,126.91832289564164,3.508282400111688,0.48217005,2.301486015319824,54.39328709743829,800,-17.600315351788943,4.2915332e-10,53.12029027088226,2.2017266750335693,0.027352998,0.14924144744873047,335,2.7946219444274902,440.0382254041634,14.111812906278583,17.563725233078003,0.012833351,4.156698520006779,5938.04958486557,343.5992495607121,0.02499175716864817,0.6815701843885568
53920000,0.37555766105651855,0.44341784711665844,202.0388375227542,0.0005,5.566572189331055,29.808754804461103,25.46143178589997,2.291175365447998,14.701865911483765,14.169666767120361,800,0.0052304160937903165,0.48181793,2.16228985786438,92.66166245206519,3.582648778741123,0.48152715,2.360255718231201,58.64282422300233,800,-16.818835810947718,2.1517277e-09,43.3689764135095,2.162417411804199,0.0100321565,0.13380670547485352,336,2.448110818862915,452.6627373948836,9.093464457811244,16.938411235809326,0.004891427,4.334581748234354,5954.997636079788,350.9479465383692,0.026243437984321962,0.4965096410700643
54080000,0.38695597648620605,0.6293773359462148,191.44767352538133,0.0005,5.643402814865112,32.407636489085974,36.174740802995274,2.2148423194885254,15.177430868148804,14.610243082046509,800,0.00608113918905352,0.4812174,2.263744831085205,129.67143079633325,3.385756601151007,0.4810404,2.4000513553619385,62.38650862827757,800,-16.738656833039894,-1.4901165e-10,61.80798872674088,2.263913154602051,0.026701784,0.1568903923034668,337,2.7281699180603027,457.2610158794832,-74.65875722215083,17.637114763259888,0.008634747,3.907241070924704,5972.644168138504,331.22602657127965,0.02496497613280566,0.8216840565956852
54240000,0.38576221466064453,0.4342786586249831,202.43489707499484,0.0005,5.595940113067627,36.92980362463864,24.907723741626096,2.2282674312591553,14.897608757019043,14.200445413589478,800,0.005576640422748077,0.48046145,2.114459753036499,114.22330445760355,3.590153554112274,0.48038864,2.4548840522766113,49.70311149798388,800,-23.88681603060914,-1.129508e-09,42.438015082131294,2.1145992279052734,0.014178338,0.28736305236816406,338,2.4548287391662598,444.5651206392734,55.47975779691098,17.089468955993652,0.0071187494,4.439914219811551,5989.745714187622,351.91929838211,0.025381247303047697,0.5758989322188303
54400000,0.3821592330932617,0.5160046853687132,201.07680832822837,0.0005,5.39075779914856,34.59857138104965,29.73824232708299,2.1833763122558594,14.636465311050415,14.056972026824951,800,0.005817272795635514,0.47962248,2.577601194381714,122.60317540589558,3.5658082629763084,0.47940665,2.4131603240966797,53.88253786568768,800,-21.97189511337002,1.4901161e-09,50.57452073612476,2.5779175758361816,0.006440883,0.16039347648620605,339,2.6569910049438477,449.7632417905627,3.9356232930682182,17.394174814224243,0.0041180765,4.399377539767788,6007.148559093475,349.2449437200178,0.02549073400712875,0.6183015992017546
54560000,0.39736032485961914,0.4161082451094381,202.37573337548986,0.0005,5.6073691844940186,37.09359446724788,23.866600137850146,2.3321235179901123,15.08906602859497,14.534700155258179,800,0.005456545161974299,0.47874218,2.2082056999206543,120.43935359860998,3.5882637127104253,0.4786888,2.412339448928833,55.329252384119606,800,-38.09866856775924,5.6028365e-10,40.63142927556812,2.2083284854888916,0.0054138587,0.13543939590454102,340,2.4731781482696533,441.91775442111447,18.557516593348982,17.3598575592041,0.004893713,4.2764935343002755,6024.519427537918,351.5783098643109,0.025901877672085714,0.5235825614968315
54720000,0.38410401344299316,0.5031665653834835,198.42222213769003,0.0005,5.662883758544922,32.99466650927622,28.96562530814582,2.1943931579589844,15.494630336761475,14.93723750114441,800,0.005606362459263315,0.47809047,2.4431188106536865,144.4621671212828,3.5207618708705573,0.47796863,2.4154672622680664,65.60107204599666,800,-5.978629429623869,1.7046929e-09,49.31787660000444,2.443258762359619,0.047363937,0.15091562271118164,341,2.9230430126190186,448.9845912265792,-37.94791191902579,18.000709295272827,0.023510043,4.2770768090477675,6042.527447938919,344.8322679215362,0.025570531672636673,0.6399403629530347
54880000,0.4461677074432373,0.4789338205710769,201.3015117840215,0.0005,5.60088849067688,28.826653535800343,27.554016026617617,2.1949687004089355,14.78820276260376,14.141921043395996,800,0.005315674666579538,0.47752133,2.3490843772888184,109.91127797696367,3.5711454987253286,0.47737053,2.4335267543792725,49.97862097280498,800,-3.7444839594666464,4.4554477e-10,46.924191059347216,2.349233388900757,0.049219985,0.17869806289672852,342,2.514554500579834,451.5307921671825,-36.12531425544103,17.204702377319336,0.02809433,4.203954017678182,6059.740491867065,349.80835776222216,0.024963810344511235,0.5354460919713881
55040000,0.4063272476196289,0.5317429953602084,198.19857021901782,0.0005,5.491927146911621,24.703557081330793,30.620826176765632,2.1595890522003174,15.049322843551636,14.443572998046875,800,0.005222341702540725,0.47710642,2.477933406829834,120.11415462244685,3.514147784192449,0.4769781,2.5455985069274902,56.92725787344428,800,-8.247386935557136,-1.3232231e-09,52.18204225822461,2.4780807495117188,0.0041757068,0.17332172393798828,343,2.6907873153686523,445.1696395431314,-37.266640580511336,17.595762014389038,0.0037983507,4.203804015257316,6077.348233938217,344.0812219471614,0.02482521706938862,0.6323256930720057
55200000,0.4003567695617676,0.47100525832236345,196.62216947093847,0.0005,5.90299916267395,29.06614677923195,27.09601281924302,2.017775297164917,14.969968318939209,14.419441938400269,800,0.005186039736576086,0.47673815,2.3808505535125732,102.5084183918444,3.4831881313998463,0.47662085,2.5085041522979736,47.99414959309089,800,-15.580605819424791,3.4272668e-10,46.1402972643494,2.380969762802124,0.010321458,0.1284160614013672,344,2.560361385345459,437.0911025104419,157.62193000759547,17.42059063911438,0.005035461,4.135114379921467,6094.779753684998,341.22913156254845,0.023690951752641954,0.5829110165227127
55360000,0.38929152488708496,0.45184871275519445,202.25587932493355,0.0005,5.374082088470459,27.309909025281865,26.092321861797373,2.2279677391052246,14.990056037902832,14.405919075012207,800,0.005074465035517619,0.4767256,2.4881629943847656,106.0864254942983,3.59097003172777,0.4765944,2.557924509048462,50.10590996699189,800,-18.552271952939066,1.0669231e-09,44.25431289390472,2.488283157348633,0.08118169,0.17337346076965332,345,2.7354273796081543,444.44401754002786,62.26914421826599,17.54879641532898,0.04179,4.361168732301531,6112.341500520706,351.89093930171555,0.02556743316977991,0.5681364333082461
55520000,0.3916165828704834,0.45973293022893513,194.50468209348423,0.0005,5.717329025268555,21.561809939549402,26.455799836809103,2.155306816101074,14.825847387313843,14.26831841468811,800,0.004827090694556809,0.47641677,2.369422197341919,103.1360306850511,3.4518756538468356,0.47627017,2.2709689140319824,54.165433417372746,800,1.041922960107008,2.0265575e-10,45.045119429835665,2.369598150253296,0.006275451,0.13729286193847656,346,2.634143114089966,450.03552485069577,61.54969960446518,17.26645851135254,0.0069026174,3.9503273493854203,6129.619974851608,337.90240424984955,0.024450020927435402,0.5012655194500131
55680000,0.4052441120147705,0.45232864374305953,200.37043189066637,0.0005,5.70128321647644,22.651070140569775,26.08345805735699,2.0344109535217285,15.048712015151978,14.461174011230469,800,0.0049358491010991715,0.4759507,2.558380126953125,104.27408712890038,3.559833497634349,0.47587588,2.345229387283325,50.06798643118752,800,1.7349894851188123,5.9604643e-10,44.31691676270764,2.558511972427368,0.004503696,0.15978479385375977,347,2.818864583969116,449.0048228880967,13.119423111286693,17.664320707321167,0.005043605,4.246408816228691,6147.295536279678,348.6858033108529,0.024964757627745117,0.5117760104017144
55840000,0.5372107028961182,0.4593589556777691,200.71391814415475,0.0005,5.485304594039917,28.994918801974173,26.548476543155353,2.3034958839416504,14.87907361984253,14.161340951919556,800,0.005000418497097454,0.47558573,2.1969330310821533,122.12245290009687,3.562977322633889,0.47553614,2.405702590942383,52.362603627830474,800,-37.81982821410601,7.9870216e-10,45.00347950777803,2.197084903717041,0.0014014897,0.15851640701293945,348,2.5564913749694824,444.56680304096216,85.20703140085068,17.15823197364807,0.0034291379,4.275523955257044,6164.463031053543,348.99764775078984,0.02509361136293343,0.48304985030714725
56000000,0.4538559913635254,0.5086307411189578,195.55629051692904,0.0005,5.5487916469573975,22.97262463530418,29.316881651117484,2.0942041873931885,15.014437675476074,14.387595415115356,800,0.0050105029857205495,0.47505018,2.4052038192749023,109.98305843225305,3.467382416827895,0.47492754,2.3660590648651123,53.02314453526092,800,-8.852433177450035,8.0466267e-10,49.904498197033284,2.405339241027832,0.00023514,0.1490781307220459,349,2.7007973194122314,448.4175908910188,-23.80444180108354,17.49570941925049,0.002688461,4.051830392573229,6181.972542762756,339.5038799789629,0.02454172547836392,0.6222282129728511
56160000,0.5122201442718506,0.5234979644861316,201.75843219440435,0.0005,5.612197637557983,26.321212760504636,30.240628699639483,2.1349868774414062,14.700270414352417,13.972579717636108,800,0.005261073364638584,0.47460288,2.284721851348877,115.32351039157439,3.5779450940293662,0.47451246,2.316549777984619,50.81064547542451,800,-1.5944329723198951,-1.1801718e-09,51.38302425879286,2.2849912643432617,-0.0015801229,0.19207239151000977,350,2.417124032974243,440.9865802820231,58.6075625546757,17.05350136756897,0.002368598,4.26420677728017,6199.036475896835,350.4727436200527,0.025156596940205837,0.6659866216211003
56320000,0.4450979232788086,0.4376777866104979,206.0640119456079,0.0005,5.401561975479126,21.265060608742157,25.245292589252884,2.1171114444732666,14.729224920272827,13.999334335327148,800,0.004718798090272773,0.47403193,2.417879819869995,93.20074176957213,3.6673549830840253,0.4740465,2.2692711353302,49.49601118796329,800,-0.6444729901195259,5.602837e-10,42.8906275428116,2.4180521965026855,0.0035277307,0.2433643341064453,351,2.8418922424316406,459.73090300192416,145.0601770015724,17.274792671203613,0.0023359065,4.591178795076143,6216.342607498169,359.39008895017815,0.026040506775263792,0.5384236113222013
56480000,0.39492368698120117,0.5075985889195819,200.65861959922725,0.0005,6.152354717254639,21.030253552151397,29.346827689915244,2.202080011367798,15.294898986816406,14.753401041030884,800,0.004938182452682951,0.47332984,2.340898036956787,93.98244420991942,3.560784982360515,0.47325468,2.267956256866455,54.30682314013662,800,9.83024634015269,-2.7030704e-09,49.82116397428397,2.3410370349884033,0.00271391,0.12471771240234375,352,2.595486879348755,454.83523479894706,29.89073282806811,17.707155466079712,0.0028459884,4.20504677360845,6234.057384490967,348.68205078952366,0.02500964989582496,0.5893164002243604
56640000,0.40837693214416504,0.5020893872869218,198.35357076858716,0.0005,5.356115341186523,21.683896070385785,28.929610867354512,2.252662420272827,14.996883630752563,14.419667482376099,800,0.00492739222868479,0.47258168,2.675502061843872,106.75105836590834,3.5182550289303864,0.47244254,2.351393938064575,51.94144980278964,800,0.5013789461761852,-3.814697e-10,49.25656204651036,2.675642728805542,-0.0026124225,0.14557409286499023,353,2.860948085784912,448.245214757182,96.92414916733678,17.729933261871338,0.0019354053,4.137688453513307,6251.800625085831,344.4367920349087,0.024918418499639442,0.5833331456571649
56800000,0.3866915702819824,0.45538591966398306,200.7262612759649,0.0005,5.639247894287109,22.976451223845704,26.270609263002708,2.2624847888946533,14.545509099960327,13.99408745765686,800,0.004774029357679865,0.47212988,2.2304158210754395,89.07376945942015,3.5608441074874486,0.4721747,2.0949509143829346,57.206115655572205,800,-31.925746093242477,1.8119811e-09,44.62939322321262,2.230548858642578,-0.004576548,0.14620184898376465,354,2.6224002838134766,452.06783769434674,7.61192782302728,16.83828616142273,0.0018226763,4.255281745470785,6268.647012233734,348.62663036901563,0.025431401482277086,0.517647964612955
56960000,0.42142653465270996,0.4493833419532302,199.50400103399699,0.0005,5.469557285308838,23.80115614803162,25.904749240797706,2.266965389251709,15.068785429000854,14.465308666229248,800,0.004890870236827596,0.47176972,2.6045305728912354,98.0497940556519,3.5432371003277616,0.47177798,2.361933708190918,55.64332262500218,800,-1.290007386672538,-1.001358e-09,44.0375346556498,2.604679822921753,0.00012916725,0.1596524715423584,355,2.8650505542755127,451.0626177086961,59.769238105877236,17.73716926574707,0.0029634475,4.1517886094754015,6286.403509378433,346.92807334056835,0.025513732464684483,0.5573502648402393
57120000,0.38728952407836914,0.49476543809947743,203.25218548132653,0.0005,5.576444625854492,21.348190998645226,28.578466081705518,2.239903450012207,14.58071756362915,14.016922235488892,800,0.004915634666911447,0.47128248,2.3488476276397705,101.32932171611475,3.610353861074943,0.47118652,2.2035372257232666,51.590838543183146,800,11.077945188128746,3.5762793e-10,48.554359477169584,2.348978042602539,-0.004443467,0.15530824661254883,356,2.572991132736206,443.2937862318198,114.00474841429701,17.006504774093628,0.0014770986,4.3506692454833695,6303.426224708557,353.523404232621,0.025928360419577724,0.6059046047906761
57280000,0.5558643341064453,0.4063040643722854,202.9808206716802,0.0005,5.477883338928223,22.140502916256118,23.447413500187025,2.1753365993499756,14.81920599937439,14.050066709518433,800,0.004575512971117225,0.470749,2.4524106979370117,96.32597944222196,3.606019631823947,0.47067675,2.309591770172119,55.87165004958248,800,-23.595947393417575,1.2338163e-09,39.769976328561015,2.4525506496429443,-0.005256869,0.1915416717529297,357,2.6980364322662354,444.2420728304774,54.04113430583835,17.334972620010376,0.0018332511,4.46093667310785,6320.7737357616425,353.22652014757165,0.02609655352358895,0.4766194772701738
57440000,0.4974253177642822,0.47344041331629394,197.95257139736853,0.0005,5.575798273086548,25.015626108077303,27.290611192189903,2.3140745162963867,14.851390600204468,14.176245212554932,800,0.004969263731875484,0.47022888,2.248507022857666,104.74330665209453,3.4998840753507263,0.47010243,2.276333808898926,54.45358228632018,800,-17.075080372920244,-6.973743e-10,46.40359841481088,2.248642683029175,-0.004720264,0.15723013877868652,358,2.576542377471924,449.2678534348752,-35.69208196205466,17.2767117023468,0.0016462378,3.966076341868024,6338.063393354416,342.58460984943406,0.024180329936517565,0.566199087611475
57600000,0.4147984981536865,0.46348305223565384,200.26201522583867,0.0005,5.566993474960327,20.026657728095945,26.733861168813434,2.264998197555542,14.972520351409912,14.389899492263794,800,0.004788053794275147,0.46983123,2.535398244857788,87.04357523408302,3.549050113694783,0.4696122,2.3260324001312256,54.28247403927858,800,-0.3982109466469114,-9.953974e-10,45.43990521828746,2.535520315170288,-0.0042121513,0.14820408821105957,359,2.6677474975585938,444.75499300789943,71.1431212672539,17.676628351211548,0.001739506,4.118537168358606,6355.756367921829,347.4700143592981,0.02502496427456771,0.5331246668041867
57760000,0.41675281524658203,0.4428082321845811,204.10210108675307,0.0005,5.901939868927002,23.411755792846286,25.58502050108816,2.4147186279296875,15.472998857498169,14.844033479690552,800,0.004901251014167209,0.46934193,2.2332096099853516,113.03350141169511,3.623422513673368,0.4691221,2.3230834007263184,55.17368023764023,800,1.6888552859530455,2.115965e-09,43.391784869657116,2.233325719833374,-0.004501139,0.1875910758972168,360,2.619105339050293,449.2748411987074,48.68555546254722,17.796074628829956,0.001838713,4.524356259891414,6373.562756061554,354.9725034381931,0.02592886315455395,0.5116772151312959
57920000,0.41510629653930664,0.44434818481711047,203.81979774659638,0.0005,5.664101600646973,22.646486411635248,25.693818476143456,2.398397207260132,15.261447429656982,14.68006706237793,800,0.0047931278079793365,0.46888366,2.445708751678467,100.21880702282526,3.616204664554372,0.4690142,2.3593573570251465,56.098695448879724,800,-14.389617383832544,-5.364417e-10,43.543344520941055,2.4458394050598145,0.01694682,0.1416785717010498,361,2.635236978530884,453.8452203472583,14.14656306699682,17.788686513900757,0.0056987926,4.373859065003217,6391.361091136932,354.1340327508896,0.026096796634987,0.5325693800478997
58080000,0.4113192558288574,0.38489818072938314,208.19104863385826,0.0005,5.881765842437744,24.307384762231496,22.19019002052842,2.246397018432617,15.187610864639282,14.493017673492432,800,0.004621334063529309,0.46850187,2.3919644355773926,91.67173799065937,3.69809314859558,0.468414,2.2246930599212646,48.48527390072342,800,-18.81338484646665,-2.0861628e-11,37.636624046877,2.392080307006836,0.00627029,0.2626326084136963,362,2.6197617053985596,459.0332006129806,113.5422759400246,17.651546716690063,0.004492051,4.545557304510426,6409.02411198616,362.43409950803675,0.025953112121235234,0.4399169813716789
58240000,0.43050169944763184,0.45183296179903293,201.855473763933,0.0005,5.939026832580566,25.02764473351516,26.019171480311503,2.1940534114837646,15.340636968612671,14.729995250701904,800,0.005043309815190759,0.4677575,2.4982173442840576,104.4473532029953,3.569361565626162,0.4676612,2.280287742614746,56.124917448549304,800,3.382657873639969,2.8908254e-10,44.27004369820985,2.4983620643615723,0.011405089,0.15430545806884766,363,2.662214994430542,443.83564819404086,-16.229441818750626,17.90156865119934,0.0035668164,4.059102698647743,6426.938346147537,349.49577830945907,0.024875032429197586,0.5377304739319279
58400000,0.4406850337982178,0.47631456948535844,201.31642556181347,0.0005,5.909708738327026,22.401767504178917,27.492079050641504,2.3567702770233154,15.057207584381104,14.43476128578186,800,0.004809322538462924,0.46707827,2.3416194915771484,96.98309122795072,3.5672992558548393,0.46695155,2.0941007137298584,60.06666287751944,800,-0.025715937017300572,2.5331972e-09,46.7114406760887,2.341799020767212,-0.0019422611,0.16027021408081055,364,2.6613008975982666,447.0708601598132,-7.304177331058227,17.481497049331665,0.0023718136,4.294696910812608,6444.429972171783,349.2708856983528,0.025336448507708928,0.5472690027563923
58560000,0.41097426414489746,0.4370762981292997,202.1471171228726,0.0005,5.637970447540283,24.63434954575748,25.210846308189776,2.1810057163238525,15.191685676574707,14.48711633682251,800,0.00479560570993506,0.46663418,2.626077175140381,90.9162384445674,3.5842566184676725,0.4667096,2.3112099170684814,52.83744879350623,800,-16.853717214668954,-3.278256e-10,42.80462157927167,2.626211643218994,0.00991124,0.27045559883117676,365,2.791567802429199,449.29462948078526,83.56292447614186,17.871277570724487,0.006574596,4.2227437818113485,6462.312452316284,351.03569503381283,0.02562959055109635,0.4761879422326886
58720000,0.4011213779449463,0.4806555528558545,202.9809875458851,0.0005,5.840616703033447,23.168401815678525,27.759452591577137,2.2462432384490967,14.984905481338501,14.401534795761108,800,0.004853123359352976,0.46640462,2.3340132236480713,98.67846501585498,3.6017370694498227,0.46625856,2.1738271713256836,54.67921018559284,800,-13.9180403840684,-3.8743017e-10,47.138545927402745,2.3341870307922363,-0.0051405444,0.15779662132263184,366,2.6208596229553223,453.071424494803,26.26301572423027,17.45063328742981,0.0018021787,4.302462250944871,6479.783094882965,352.7080456070148,0.025364122720320077,0.5290719970089751
58880000,0.5148499011993408,0.4246169200026693,203.09619772670894,0.0005,5.590428352355957,24.772393380360118,24.45819867789044,2.1445915699005127,14.823445320129395,14.118531703948975,800,0.004823894318021246,0.46621257,2.482468843460083,109.35079226333374,3.6005883451756593,0.4661005,2.383979558944702,54.1917178817266,800,0.2642757431205368,-1.0669232e-09,41.57038634692369,2.482623815536499,0.008925354,0.16658997535705566,367,2.541049003601074,448.36951007436056,63.53980755655563,17.369675397872925,0.005594876,4.311224404978236,6497.16283249855,352.6161794535619,0.025194487049541647,0.50532425675537
59040000,0.38871335983276367,0.41135112131885787,199.283750376951,0.0005,5.663470983505249,26.6192544484239,23.69515079871544,2.435901165008545,15.016501665115356,14.47585916519165,800,0.004727465146945321,0.46570837,2.3898420333862305,106.25333689046691,3.529802154067463,0.46564996,2.2827064990997314,55.814058942599544,800,-30.816204297619848,-6.1988825e-10,40.23392935196698,2.389983892440796,0.010305968,0.1329035758972168,368,2.582852840423584,453.8329994217365,-17.002380170954318,17.47199773788452,0.0064887153,4.103701317878151,6514.648556947708,345.64661835578096,0.024509242187225246,0.46197745890044234
59200000,0.4938023090362549,0.5053455480182304,199.57743913949489,0.0005,5.473187208175659,26.13735802302348,29.131911104045308,2.3147411346435547,15.092445611953735,14.404798746109009,800,0.005027230200311609,0.4648784,2.539985179901123,112.0094780583811,3.532765951054063,0.46471578,2.313326597213745,53.545879785249255,800,-14.40527747462813,-7.212161e-10,49.57295254267614,2.5401175022125244,0.021130787,0.170851469039917,369,2.7729318141937256,456.92585598980116,-30.028693790318464,17.70587992668152,0.007502896,4.070864705201912,6532.364058732986,345.7605431023304,0.024481245710539452,0.6363119287684116
59360000,0.4066600799560547,0.46321352858532916,200.24361985043393,0.0005,5.901933193206787,23.799480640942573,26.72516593567897,2.186824083328247,15.08260726928711,14.52707052230835,800,0.004735103866099433,0.46391934,2.4231231212615967,96.87929735828033,3.5448862845341376,0.46378788,2.3459975719451904,50.76223305221947,800,-15.752175900196434,2.7418137e-10,45.405579709129164,2.4232399463653564,0.012560698,0.13024067878723145,370,2.411524534225464,454.42431456254434,97.22515350378177,17.58194613456726,0.00353172,4.02733982762815,6549.959134101868,347.0505799069743,0.024182877560551954,0.5428535694437226
59520000,0.41173267364501953,0.47038470579705566,206.7911082328676,0.0005,5.431339263916016,24.11381785689388,27.18184534092486,2.1801962852478027,14.745835781097412,14.14913535118103,800,0.00485289294661608,0.46309775,2.511814594268799,117.93491252201189,3.6681171514302218,0.46296558,2.2913405895233154,54.93803834340558,800,4.298841306129777,-6.794929e-10,46.136557399058695,2.511960744857788,0.008586969,0.162506103515625,371,2.708531618118286,449.82324452161765,-28.211541501691208,17.314433813095093,0.006130404,4.468164233796324,6567.286221265793,359.3040876674902,0.026353711921753842,0.5745904648334972
59680000,0.5091814994812012,0.4478698837676117,200.5405305696618,0.0005,5.815435171127319,20.01950894581451,25.85394673576352,2.2416610717773438,14.964422702789307,14.277021408081055,800,0.004584920202375491,0.46208316,2.297715425491333,100.14412079671365,3.5498168814559192,0.46185908,2.1902599334716797,48.2481158430007,800,5.664009429316525,1.835823e-09,43.89608238492754,2.298081636428833,-0.0027277777,0.1557621955871582,372,2.5259130001068115,445.3027757580145,-2.8279117233114635,17.34530210494995,0.0016140917,4.019446950669301,6584.641522169113,347.5857864498673,0.024072016672828007,0.5302069521549584
59840000,0.43279051780700684,0.4349912716394888,200.9596251311325,0.0005,5.662262201309204,24.09067557262642,25.102674990956675,2.2014107704162598,14.953078031539917,14.256484508514404,800,0.004680796642179617,0.46140045,2.339738368988037,96.04797586348619,3.5616321487741676,0.46137434,2.356889247894287,54.26270401129323,800,-13.884328304755954,1.788139e-10,42.602197183388725,2.3398797512054443,-0.0042666974,0.24486756324768066,373,2.5948901176452637,452.8253934763509,5.90073757968887,17.34693193435669,0.002118312,4.220043136371265,6601.997034788132,348.80419546675444,0.024538587832000545,0.5302510067177474
60000000,0.3969278335571289,0.3473401599778835,211.84237530913705,0.0005,5.734179258346558,21.805390706801496,20.06652648384222,2.288604497909546,15.062599420547485,14.479925632476807,800,0.004304395443387036,0.46084353,2.3446223735809326,91.49069484800413,3.762101442214536,0.4609159,2.354807138442993,49.96161748879865,800,-16.68307453624229,1.6093252e-10,33.92837417216344,2.3447444438934326,-0.0051811277,0.16103744506835938,374,2.60908579826355,466.65683810232724,129.9153052177584,17.472741842269897,0.0013117694,4.74147308293299,6619.479813337326,368.84137025142985,0.026994515107226648,0.36378298534319614
60160000,0.37613368034362793,0.4022959387441294,206.35770118621625,0.0005,5.811978340148926,23.57936282833933,23.22461663965141,2.096743583679199,15.84839916229248,15.289928436279297,800,0.004494728431766807,0.46015775,2.597180128097534,105.48441110048996,3.663598214327611,0.46018425,2.3564441204071045,52.15592773695554,800,-25.85304150350107,-6.377697e-10,39.37099900006111,2.59734845161438,-0.005384769,0.16265606880187988,375,2.7030892372131348,452.18089913461614,-47.66612953170997,18.501516103744507,0.0017543267,4.481156458487046,6637.990386009216,358.9333279049631,0.02614344109375174,0.4423198306791768
60320000,0.4301769733428955,0.3790751052281707,207.7554486291259,0.0005,5.840556859970093,20.977029162210098,21.855130544515713,2.2791354656219482,14.965789079666138,14.38181471824646,800,0.004390030350091441,0.45934197,2.4623830318450928,85.83646451876888,3.6906224279629423,0.45915368,2.236650228500366,48.60182158119146,800,-3.7502697940704652,-1.6093256e-10,37.0738031135193,2.462510585784912,-0.005395104,0.1324450969696045,376,2.5208423137664795,454.6431700297807,59.46484170798778,17.492055416107178,0.0016042311,4.575484824837398,6655.494162082672,361.6532206286164,0.026201305949685415,0.4106973510345081
60480000,0.4103386402130127,0.4374201614014346,208.9907607208049,0.0005,5.6386260986328125,22.334204074878485,25.319989050985615,2.2562990188598633,14.823920488357544,14.258450269699097,800,0.004440710070683175,0.45868018,2.6053285598754883,81.38349786391728,3.7098481256232487,0.45849884,2.2807488441467285,46.32426908377789,800,-34.6460183483842,-1.1861324e-09,42.87247120887464,2.6054940223693848,0.011699989,0.13100767135620117,377,2.54388165473938,449.9113177659703,164.12926293170335,17.48463201522827,0.0076856664,4.513882981570391,6672.989184617996,363.49178340865836,0.026423502703355337,0.4835321671763343
60640000,0.38418030738830566,0.42374267504858015,196.8056126529321,0.0005,5.6196372509002686,23.34823958465865,24.412528462269464,2.2822580337524414,14.686862468719482,14.157410144805908,800,0.004437841171326011,0.45812744,2.3417718410491943,94.49075302652574,3.480390632979876,0.45799783,2.304692268371582,52.89266945244628,800,-20.768459246829984,1.3202428e-09,41.49566981207159,2.341905355453491,0.023993654,0.12332367897033691,378,2.4543869495391846,453.0530433447082,21.15576448711112,17.098623991012573,0.009557415,3.904093106608806,6690.10316824913,340.6922767505679,0.02396996143826887,0.4690621529649908
60800000,0.5126912593841553,0.4203414905205833,207.17342811966088,0.0005,5.8823771476745605,24.24449294092017,24.321066495155407,2.172401189804077,15.250693321228027,14.563840627670288,800,0.0045933258635979125,0.4574882,2.4560492038726807,106.83564534649261,3.6682197529382075,0.45749533,2.277858257293701,58.99321773838945,800,3.1087701035597437,7.9870227e-10,41.17909803361396,2.4561684131622314,0.013051313,0.15148138999938965,379,2.809312582015991,447.393078702876,57.461278431986045,17.77418065071106,0.0047216928,4.407908116325541,6707.888379096985,359.27503182967797,0.02641855592071888,0.46228270096007534
60960000,0.400132417678833,0.43637479546487545,204.28148492138848,0.0005,5.854278564453125,24.705116874653395,25.157327485579113,2.114494800567627,15.084120512008667,14.49233627319336,800,0.004664565774313724,0.45684165,2.2909154891967773,104.71590510493269,3.611591277969708,0.45678997,2.3548879623413086,56.74946536842806,800,-8.585523810802664,-2.2172926e-09,42.746234064651304,2.291062116622925,-0.00076118816,0.1713402271270752,380,2.5698206424713135,455.2723892323911,48.2329960484811,17.466460466384888,0.0017644258,4.147368330065038,6725.364431858063,353.62234671089755,0.025492525938264378,0.49044632119145004
61120000,0.5040385723114014,0.40329470221074604,207.4956721798934,0.0005,5.63263726234436,22.057559856623644,23.319307587484953,2.27233624458313,15.167714834213257,14.481371641159058,800,0.0044497227289363,0.45639247,2.2289819717407227,94.65841990683232,3.678324032373703,0.45640442,2.583083391189575,55.64066013507759,800,-9.158900593992369,-1.2218955e-09,39.478851028046336,2.229137897491455,0.00016393355,0.15845394134521484,381,2.5368235111236572,449.90671853348454,15.3241679911128,17.44854736328125,0.0020774454,4.446262699989492,6742.826890230179,360.1926775337616,0.027287878440488727,0.4604690816842743
61280000,0.46265530586242676,0.38752756295631635,205.46953745071943,0.0005,5.848019123077393,21.37608917610252,22.397804162656747,2.219613790512085,15.054957628250122,14.30405855178833,800,0.004318933705507334,0.45595357,2.0882999897003174,88.34521080634161,3.642311528862755,0.45589212,2.092806339263916,54.466856475266255,800,-17.57576586328347,-4.5895582e-10,37.90715170820613,2.0884480476379395,-0.0025003792,0.2663888931274414,382,2.7339720726013184,444.4773105359803,76.6292997344118,17.329678297042847,0.0021319913,4.303106669119903,6760.167079210281,356.69179887943193,0.02621547384506468,0.4001916035495507
61440000,0.47494006156921387,0.3966261938933518,207.46808154453782,0.0005,5.690744876861572,20.113360433011728,22.880500140482745,2.1822471618652344,15.058109998703003,14.411926984786987,800,0.004375765837063237,0.4554425,2.0681357383728027,82.89714384555461,3.678802521515903,0.4554133,2.296095371246338,56.30020570294683,800,-3.4586855496946938,1.4424323e-09,38.81722300048129,2.068265438079834,-0.0034991773,0.1482985019683838,383,2.586211919784546,452.9621467223758,-10.388374290405308,17.207029104232788,0.0013533226,4.41584024626578,6777.393177270889,360.21608905597515,0.027117460246153344,0.41619488698941143
61600000,0.3831448554992676,0.4443504090753835,198.9352862997521,0.0005,5.747106075286865,19.425291852662106,25.59724757130238,2.1308529376983643,15.048099517822266,14.487763166427612,800,0.0044948078499047715,0.45472273,2.341933488845825,85.0852789978486,3.515063896183863,0.45468575,2.32401180267334,58.30180954084051,800,-21.177206048929005,-8.4936624e-10,43.532615319815726,2.3420543670654297,-0.0053509567,0.1553487777709961,384,2.736633062362671,463.3809602799745,-43.70960523184933,17.504345655441284,0.0010321225,3.905709569503368,6794.911269426346,343.93640913832445,0.024863288990804634,0.494688022733543
61760000,0.46434807777404785,0.4095153414150625,206.2570967012048,0.0005,5.533164739608765,21.500182937253438,23.610622039856644,2.2544806003570557,14.778951168060303,14.143542289733887,800,0.004366156432534033,0.4541251,2.267716884613037,87.02694681635094,3.655347078658006,0.45407575,2.3180577754974365,52.63525343962654,800,-45.90661602228248,-9.536743e-10,40.082185183775664,2.2678909301757812,-0.004266514,0.14903569221496582,385,2.5128800868988037,457.1475655207955,39.581570912274884,17.117493629455566,0.0016328742,4.291011069827351,6812.045829534531,357.92869120168535,0.026231994561753104,0.43914920028302973
61920000,0.46308112144470215,0.4141051834312072,202.80218646172324,0.0005,5.821805953979492,17.00580922387224,23.9587926313747,2.2395763397216797,15.38502287864685,14.721519470214844,800,0.004308776417550711,0.4534732,2.369565725326538,82.54580752607811,3.5870770217791805,0.453281,2.335738182067871,61.98764723336388,800,-1.1321991095431845,7.629394e-10,40.55341952394972,2.3696770668029785,-0.004866031,0.17141294479370117,386,2.7744967937469482,447.332313488855,25.1007993250409,17.82127547264099,0.0012485059,4.214224841699757,6829.885803222656,351.0934790154305,0.02636094682659157,0.4260808316885816
62080000,0.3962676525115967,0.41348246917305687,204.5978019886961,0.0005,5.599426507949829,24.440295428688017,23.855755857719938,2.311356782913208,14.898881196975708,14.30685567855835,800,0.0045387279883009665,0.45274165,2.316624402999878,89.92231419278704,3.627720088500395,0.45275196,2.287839651107788,55.15131230525302,800,-10.699452154459536,1.4007092e-09,40.47841997117222,2.3167645931243896,-0.0043261386,0.17194795608520508,387,2.592783212661743,462.09270980722727,29.480074461552487,17.27240514755249,0.0017412876,4.299831763949064,6847.169428110123,355.21707714118764,0.026416134291268413,0.4496328290511203
62240000,0.41335535049438477,0.4750448347525099,203.49964144133367,0.0005,5.525007247924805,20.899763298389704,27.4848163862423,2.241396903991699,15.158743619918823,14.556910991668701,800,0.004620736507748023,0.4519088,2.496843099594116,102.0815524003554,3.6043330394182957,0.4517028,2.2730045318603516,58.61845116995804,800,7.632086580373425,-6.288289e-10,46.59847864470353,2.496962308883667,0.00048429947,0.16601109504699707,388,2.9280214309692383,456.4456108072153,23.603010307929026,17.725929498672485,0.0029730906,4.167353784801538,6864.907974481583,352.74115148019393,0.02689690030995577,0.5204092780272744
62400000,0.4166579246520996,0.38989539219227115,207.96441164928962,0.0005,5.8339080810546875,25.53373711601128,22.535354378155183,2.2404603958129883,14.941385984420776,14.357971906661987,800,0.004515726701401493,0.4510218,2.350254774093628,95.56496234652792,3.692060740642346,0.4510649,2.247917652130127,54.2926753455805,800,-15.979543475529406,-1.6272068e-09,38.144463935375,2.3504092693328857,-0.003803692,0.1449449062347412,389,2.613579034805298,448.78726775748925,86.65269126026273,17.364668369293213,0.0019773506,4.541621818157071,6882.287601232529,361.68550573975,0.02771567440236871,0.4382249734698862
62560000,0.41045331954956055,0.4803649256286185,204.66165410773087,0.0005,5.7013099193573,22.588929915501144,27.784283625698908,2.142270088195801,15.307172298431396,14.732730627059937,800,0.004691883159153807,0.45021942,2.4930531978607178,98.0084401522752,3.6244955038193454,0.45030564,2.364960193634033,56.85775244575704,800,1.6110974284110298,8.702278e-10,47.122438699759805,2.4931957721710205,-0.0027693673,0.14180660247802734,390,2.9851176738739014,451.12123638558944,19.867364375116367,17.862457752227783,0.0020595265,4.225554859776593,6900.1611251831055,354.85271478146024,0.02617669783256465,0.5220353985298156
62720000,0.40291500091552734,0.40295109149003966,212.7944836758115,0.0005,5.699819326400757,18.083195794177236,23.339864806521746,2.1393613815307617,14.74378252029419,14.158068895339966,800,0.004270542836694197,0.449609,2.2042882442474365,83.98813877508567,3.7871068736355222,0.44964382,2.3567776679992676,49.76834713233244,800,0.11370975727012009,8.8214885e-10,39.467383480707575,2.204420804977417,-0.005256409,0.16222453117370605,391,2.489563226699829,448.4586628254914,-9.628166656652024,17.026272296905518,0.0012901428,4.751392093839135,6917.197762012482,371.06236896085363,0.0282988732942455,0.4423359929351171
62880000,0.5132501125335693,0.4241462665362681,207.91774214883233,0.0005,5.5494704246521,20.970929224897116,24.525497530602944,2.170569896697998,15.106724977493286,14.401521444320679,800,0.004434724040311104,0.44907317,2.4516401290893555,88.70107472494391,3.691666302145651,0.44881964,2.2411229610443115,53.383953504352775,800,-6.585711027509455,-4.7683635e-11,41.546122495789824,2.451775550842285,-0.003143103,0.16762495040893555,392,2.898296594619751,463.07666484635615,41.19450960410286,17.619507312774658,0.0019153978,4.425387358553658,6934.82661819458,361.5336994490827,0.02694195713537813,0.45069733326216904
63040000,0.3752603530883789,0.48345518588439473,206.84566854810285,0.0005,5.5919413566589355,23.454554964474443,27.959720675376683,2.380213499069214,14.838648319244385,14.297842025756836,800,0.00472663474732222,0.44835111,2.115468978881836,100.97660779294421,3.6686608682720414,0.44825092,2.232999563217163,58.92059823643605,800,-4.676638755215675,-1.0251998e-09,47.43296006685,2.1156296730041504,-0.0026872864,0.1416172981262207,393,2.629427194595337,454.3810933326755,-18.925878950505297,17.01992106437683,0.0016452685,4.517274388695121,6951.857582569122,359.2462071554627,0.02670286073456022,0.5425913747407913
63200000,0.3507080078125,0.41852416276728815,207.9261661167899,0.0005,5.355560779571533,15.756558284874087,24.171371631804718,1.8508925437927246,13.777279138565063,13.255812883377075,800,0.00428506890955418,0.44759908,2.3952457904815674,79.08345067316918,3.6881276320900076,0.44766214,1.984102725982666,50.770357389673514,800,3.3162888290972723,-1.4901161e-09,40.99040442206382,2.395378828048706,0.016855272,0.15055108070373535,394,2.747145414352417,453.13739377887055,58.51054240304489,16.239287853240967,0.010360061,4.310491524134934,6968.1074159145355,361.16207764611886,0.026275580968858844,0.39224474537098286
63360000,0.35613536834716797,0.4331282106166227,204.82039753742754,0.0005,5.4955360889434814,21.444233179074637,25.0062895593128,1.9998993873596191,13.74051570892334,13.228014469146729,800,0.0045423736788455914,0.44683117,2.199923276901245,94.48792943358958,3.62756590334369,0.4468162,2.082742214202881,60.118958961334414,800,-11.084926272094256,1.7225743e-09,42.42572966609496,2.200059413909912,0.030635854,0.13781237602233887,395,2.2539641857147217,450.5071066561278,39.24495368764496,16.005223512649536,0.009159306,4.252892036810744,6984.12263417244,355.15545647517087,0.02599129473882784,0.45472169302866305
63520000,0.36704039573669434,0.4125729681074189,209.10518853132234,0.0005,5.156536817550659,20.59251499561048,23.834790682399188,2.3202245235443115,14.4297513961792,13.885385751724243,800,0.00443851253564672,0.44615006,2.532186269760132,98.09499900140634,3.710961847508153,0.4459888,2.357048511505127,54.13910564144221,800,-3.7109807576161167,-1.5616417e-09,40.39251156091138,2.532304286956787,0.010622422,0.1539461612701416,396,2.658074378967285,454.4757550133397,3.8361386840113467,17.01584267616272,0.005199938,4.544841552545186,7001.148766517639,363.47222600934373,0.027140751090321907,0.3974768740906372
63680000,0.34844422340393066,0.4657001136051411,204.89785246674714,0.0005,5.544709920883179,19.696528438843952,26.967222839888983,2.1983253955841064,14.19626784324646,13.653981447219849,800,0.004572805398109994,0.44534498,2.3005239963531494,91.1295376393983,3.6365885688615003,0.44537586,2.3403263092041016,57.51777816829538,800,5.266019438655583,4.5001508e-10,45.670295523798465,2.301079273223877,0.011979495,0.1633918285369873,397,2.123105049133301,466.12054634606625,39.51943868237316,16.560023069381714,0.004008751,4.365984042452132,7017.7188403606415,355.9442244172275,0.02632114772044127,0.4874293708772937
63840000,0.4060990810394287,0.43369288780125115,206.94693065073966,0.0005,5.429175853729248,17.558288992978525,25.082544305647687,2.2184009552001953,14.415502071380615,13.837635278701782,800,0.004476378567840111,0.4447728,2.2691187858581543,82.86926667783611,3.66762150881759,0.44491863,2.2887094020843506,51.74811755477446,800,-1.4108837751386807,-2.5033947e-10,42.49324327496276,2.2692575454711914,0.0036297522,0.1483774185180664,398,2.4519460201263428,449.9857675816588,-11.182259998400568,16.749330759048462,0.0019571292,4.452175437585538,7034.480036735535,359.1277558202819,0.02571667653395727,0.4489084233802005
64000000,0.4369165897369385,0.4507468013099659,201.67870018522873,0.0005,5.49103307723999,21.385093209940663,25.996993841091825,2.248307943344116,14.292437076568604,13.625138521194458,800,0.004544322981119015,0.4441732,2.0459609031677246,85.45632453972783,3.571228987456859,0.44423124,2.229215383529663,50.00823173735349,800,-4.20567255014898,2.065301e-09,44.17520445229802,2.0461409091949463,0.016488103,0.2046642303466797,399,2.217272996902466,442.6831236263862,77.49447938522235,16.392976999282837,0.0067311237,4.063572893941695,7050.886662006378,349.55804925066127,0.024185088467458416,0.49060812512695706
64160000,0.35799241065979004,0.45726124902562576,205.54832638701998,0.0005,5.334223747253418,17.02213616526638,26.454341635739382,2.364711046218872,14.508355617523193,13.973050832748413,800,0.00452863650554322,0.4436313,2.320767402648926,85.74063737691804,3.6437889621571657,0.44368216,2.3573663234710693,54.13146023552211,800,5.099249408257336,1.0728836e-10,44.83601161915392,2.3208935260772705,0.011274465,0.15318679809570312,400,2.4104154109954834,451.80566161435576,-2.0466429562154165,16.892693519592285,0.0036733993,4.3298985071634455,7067.790155649185,356.65776569139985,0.02605972572600582,0.46860180235574617
64320000,0.3722970485687256,0.43202272958976445,208.6847447777279,0.0005,5.483613967895508,20.20041372072413,24.999301167197824,2.2240331172943115,14.240509271621704,13.680322885513306,800,0.004519711258006116,0.44313362,2.2325847148895264,99.60140544568691,3.6993291680172877,0.44312215,2.3042593002319336,56.11868352046838,800,-5.033951955400802,-8.3446505e-10,42.33429066069268,2.232720375061035,0.010947464,0.16770195960998535,401,2.27168345451355,455.2609715647709,98.7310232332546,16.52357053756714,0.0046123033,4.526385744249922,7084.324376106262,362.2899452453474,0.026845158470034797,0.4588307073778965
64480000,0.38956522941589355,0.44067094059732165,209.60690589027143,0.0005,5.4676408767700195,21.46669205232952,25.53315440164155,2.095672845840454,14.272118091583252,13.721511602401733,800,0.004597559833201806,0.4425503,2.316035509109497,94.925900584346,3.7177445713348645,0.44249198,2.2892260551452637,56.724845061227676,800,4.819867383456136,-5.677342e-10,43.198014751908794,2.3161652088165283,0.00782097,0.1414632797241211,402,2.4977188110351562,467.5382181689814,38.57228004951779,16.66383981704712,0.0042342646,4.591465646985918,7100.996656894684,364.0644281661633,0.027187565727770306,0.4916385079627655
64640000,0.4178450107574463,0.47034329378203077,208.09526207802796,0.0005,5.43689227104187,20.45375342354737,27.18398709210794,2.310478448867798,14.380292177200317,13.78861117362976,800,0.004638479667065488,0.44183123,2.1813764572143555,91.79218622815822,3.6867669698348844,0.4419263,2.335761070251465,56.42377086346507,800,-7.847017840308103,-8.8810925e-10,46.1360104931155,2.1814894676208496,0.0059486064,0.1485302448272705,403,2.341700792312622,451.58235601108424,39.1103769360371,16.6274311542511,0.0048045637,4.407697575352214,7117.6413543224335,360.87554596689444,0.026673700162708237,0.5179938329055414
64800000,0.39047837257385254,0.4239775442713304,211.76525057999052,0.0005,5.300840377807617,19.72940250378862,24.555592653836406,2.2772324085235596,14.199192523956299,13.633893489837646,800,0.004494667504594889,0.441086,2.2747933864593506,97.61498619764907,3.7611134028044,0.44108003,2.3436686992645264,51.23641790871068,800,0.817900214827951,-3.9339065e-10,41.53499411279549,2.274911880493164,0.021086998,0.1574718952178955,404,2.3643975257873535,451.5763484041445,2.3248832009339497,16.638561725616455,0.007502401,4.643294912840821,7134.2893533706665,368.33362441262113,0.0272547783673039,0.474607086619549
64960000,0.388521671295166,0.4064802632488601,204.55976880757592,0.0005,5.523680925369263,16.466685418822852,23.478648315234047,2.213672399520874,14.147693634033203,13.583585739135742,800,0.0042937757745185896,0.44023323,2.2251462936401367,83.48909657751256,3.6225325751866277,0.44028217,2.3160576820373535,55.33280925680745,800,0.9368926946780307,7.897616e-10,39.79280151561104,2.225287914276123,0.011541426,0.15272021293640137,405,2.2507121562957764,452.05090280712807,24.013690882998773,16.439161777496338,0.007908439,4.219498132258694,7150.736401557922,354.56421188995387,0.026204489906430924,0.42168862723627704
65120000,0.32187819480895996,0.4600625643277752,206.4541255083051,0.0005,5.203858137130737,20.330961395308403,26.604946091849634,2.13698148727417,14.088498592376709,13.599672794342041,800,0.0045323874902457005,0.4394086,2.3486294746398926,90.8016739067151,3.6614749427861497,0.43933982,2.353924036026001,61.393333438112016,800,-1.0690397285216255,6.139279e-10,45.11610525268401,2.3487703800201416,0.009710505,0.14535117149353027,406,2.555399179458618,456.2302002179058,-20.06350585204941,16.488003492355347,0.005334311,4.49130732819982,7167.234777927399,358.3354322971884,0.027872148200590502,0.4841598857036644
65280000,0.4233682155609131,0.4054382586801314,208.38172397479278,0.0005,5.622967481613159,18.773764423882238,23.402099574671723,2.1760752201080322,14.297969818115234,13.69699764251709,800,0.004354341108150215,0.43864852,2.026926040649414,95.42490803735711,3.6954285880630144,0.4387592,2.2563886642456055,56.19786093528496,800,-5.124404175001515,1.1742114e-09,39.687199953337306,2.0270602703094482,-0.00016025806,0.15430521965026855,407,2.3204703330993652,452.1217633162828,-19.222228926828393,16.399415493011475,0.0030177236,4.428455511875333,7183.646502256393,361.89601336572423,0.02702228734170527,0.45023442139158404
65440000,0.4013042449951172,0.423394258298651,205.55704422448238,0.0005,5.3473286628723145,18.440059011278713,24.459826921182287,2.1755294799804688,14.245140314102173,13.680075645446777,800,0.004483161960223537,0.43815595,2.239978790283203,98.35275307559806,3.640838495693882,0.4381167,2.3210222721099854,62.793040009612895,800,1.146876862726461,1.2457371e-09,41.47032883563968,2.2401106357574463,0.020639041,0.1467115879058838,408,2.3619725704193115,449.96150507788997,-13.224833102816524,16.53982162475586,0.011540702,4.364577162172492,7200.197657823563,356.43267840812723,0.027215972530683877,0.4494630686915112
65600000,0.40167808532714844,0.45595003190038796,201.31734670068258,0.0005,5.454669713973999,22.651022742850333,26.279451423680065,2.2341442108154297,14.297500610351562,13.685500860214233,800,0.004716697261379273,0.43759272,2.3496367931365967,107.14484829163091,3.558272289137007,0.4375121,2.273930072784424,58.217262020287166,800,-1.8161986731400364,-1.0102987e-09,44.67654580508212,2.350013017654419,0.038759522,0.17995762825012207,409,2.389850378036499,450.00675308372985,45.11711320124631,16.710731506347656,0.019045984,3.976116497879634,7216.917282104492,348.06244504697247,0.02594531323814611,0.5225556839816129
65760000,0.43498849868774414,0.4271887838343625,203.642944221949,0.0005,5.177449464797974,20.561209537471903,24.653968053159648,2.2022411823272705,14.042035818099976,13.434405326843262,800,0.004452932056303765,0.43710667,2.2312099933624268,99.3963650002272,3.6057834144105567,0.4370288,2.281949281692505,60.85411254888372,800,0.7590370198325844,-1.0609627e-09,41.83703189754267,2.2313404083251953,0.021266526,0.15419936180114746,410,2.370925188064575,459.5356535353865,-35.14156361580091,16.32489562034607,0.009345361,4.2823495626925885,7233.251961946487,352.86498192839497,0.026578890803080124,0.4442664724257932
65920000,0.4419515132904053,0.49251995756930245,199.32552640903515,0.0005,5.524282932281494,19.65816830951548,28.415448128449825,2.2871084213256836,14.498281240463257,13.886329889297485,800,0.0047209616427020895,0.43657032,2.3230273723602295,110.27081042257073,3.5160692132195686,0.43646425,2.279886245727539,58.84626034192672,800,1.683615473256447,7.95722e-10,48.312463861289615,2.3231520652770996,0.053987928,0.15196967124938965,411,2.466557741165161,464.6513316917905,1.3639108783525051,16.901474237442017,0.020297926,3.940899485364255,7250.16205406189,343.8310025526932,0.025289901812635334,0.540063189026456
66080000,0.3442678451538086,0.4507661374558672,201.97468195593035,0.0005,5.209871292114258,18.23969095001209,26.00879479401775,2.264920949935913,14.055198669433594,13.460285902023315,800,0.004464425561786716,0.4359206,2.4417874813079834,83.83470557587589,3.5731742192468205,0.43568063,2.3394405841827393,53.395942171607516,800,3.989829333697546,-1.6629695e-09,44.181847455850004,2.4419095516204834,0.06084978,0.2132587432861328,412,2.3009109497070312,452.70014227059374,-12.510448862409747,16.55940580368042,0.0136752445,4.192622474638643,7266.731037378311,349.67953242258613,0.02504896515935961,0.4812790485520185
66240000,0.4174232482910156,0.4688530217055819,204.97946267014436,0.0005,5.369119882583618,23.756472250118794,27.0948313467094,2.2815611362457275,14.369431734085083,13.773021936416626,800,0.004746309570999615,0.43522483,2.199676752090454,114.14744154283827,3.630752593154504,0.43501818,2.263240098953247,60.35556792671595,800,3.395912310996218,2.348423e-09,45.974791417413996,2.199798345565796,0.044155773,0.1604912281036377,413,2.5200953483581543,465.34207561152436,-22.563685023033933,16.651471853256226,0.01623926,4.377384751331912,7283.395043373108,355.25151407093944,0.02684683497561085,0.5140367216247356
66400000,0.34322214126586914,0.4660483727614235,204.98205022768758,0.0005,5.512517213821411,20.07151133322841,26.98980019053583,2.2803947925567627,14.272306203842163,13.767053127288818,800,0.004697322790704058,0.43463114,2.10728120803833,99.66791118693827,3.6334122462740184,0.4345955,2.2951672077178955,59.75681310663111,800,6.927457617130314,-4.4107437e-10,45.700483339969615,2.1074161529541016,0.013854671,0.14350008964538574,414,2.3319551944732666,456.2446303795202,-3.299374723327227,16.43966507911682,0.0042487807,4.316048351446956,7299.8460857868195,355.6046133339989,0.026280372137603408,0.5047756876355745
66560000,0.3920278549194336,0.4570978142080779,205.8140762415236,0.0005,5.259373903274536,19.106403793281952,26.45933746214322,2.2438454627990723,14.447656631469727,13.894182205200195,800,0.004569586768837163,0.43424976,2.305609703063965,82.27405690867934,3.647082369382379,0.43429023,2.480921983718872,56.5388999537056,800,0.6854911242017752,9.0599067e-10,44.81761282417746,2.3057422637939453,-0.0009479622,0.13868498802185059,415,2.466864824295044,459.2388315998558,-22.768707276671126,16.82488250732422,0.0020135057,4.395825958728061,7316.684055805206,356.90080636709246,0.026529299525754103,0.5267825796260797
66720000,0.3500046730041504,0.387666436721983,206.6821138307145,0.0005,6.1148881912231445,18.530459277734355,22.380430429584813,2.3253045082092285,14.888735055923462,14.374467372894287,800,0.0043652019210136525,0.4338826,2.1983590126037598,96.85019477692421,3.6712232822013653,0.43389216,2.19881272315979,54.58762464911669,800,1.9874655757383435,-1.1444092e-09,37.92687069497652,2.198493242263794,-0.0025284954,0.14566612243652344,416,2.3779847621917725,467.90851240955243,37.0525128616307,17.145788431167603,0.0023607134,4.490988703699575,7333.840581417084,359.5799820777279,0.026388294211147485,0.3956972777179508
66880000,0.3740885257720947,0.40035905677450867,205.0458191900741,0.0005,5.500927448272705,17.988576958178655,23.1469798838317,2.1793036460876465,14.52297329902649,13.956498622894287,800,0.0043191543996044,0.43346602,2.32053804397583,77.45506884317436,3.6359844533599555,0.4333769,2.3024661540985107,51.697413367266705,800,3.5030592410791597,7.927417e-10,39.18482577631186,2.320711374282837,0.0075877695,0.1732933521270752,417,2.561352014541626,441.8796206602901,50.84019246304568,16.93056035041809,0.005327381,4.338940702725129,7350.784843206406,355.9711224673588,0.025650244202018613,0.43657897833258696
67040000,0.3492405414581299,0.4238396868652587,212.55704084875376,0.0005,5.329534530639648,20.962974469656036,24.554084753303073,2.3453385829925537,14.05057692527771,13.512807846069336,800,0.004510412402765318,0.43317628,1.9495301246643066,94.66912746523226,3.782331036932472,0.43302548,2.0921733379364014,51.263197326591985,800,-7.289300326532066,9.298325e-10,41.5361771777492,1.9496541023254395,0.037747856,0.16713213920593262,418,2.4211349487304688,448.57552283842637,55.12206838292527,16.056312799453735,0.016230734,4.806612345622863,7366.849457502365,370.4930653029917,0.027820518291095404,0.45409711490243787
67200000,0.3852202892303467,0.41771047167248854,204.50101564254908,0.0005,5.49578070640564,18.38223217050586,24.18726468586101,2.2156519889831543,14.634126424789429,14.068851709365845,800,0.0044771703800228265,0.4329678,2.4989359378814697,92.98834364554791,3.6221502487163306,0.43295267,2.1846611499786377,60.04603349397122,800,4.185311066463278,-1.4424323e-09,40.9052220806942,2.499052047729492,0.05159649,0.15483903884887695,419,2.560349702835083,452.0276307864678,1.1449792913097214,17.203837633132935,0.01942295,4.392699533732008,7384.062712907791,354.5553912223029,0.026045837913965437,0.4823522207398646
67360000,0.4757058620452881,0.4197547253006903,207.76647582941652,0.0005,5.664550065994263,20.06751740148861,24.333411695681942,2.104652166366577,14.356942653656006,13.700855255126953,800,0.004383960804603052,0.43278536,2.265270233154297,88.85581980523915,3.6842212615410106,0.43268412,2.2097413539886475,52.32386884936934,800,4.465158794264066,2.2053719e-10,41.12579498642204,2.265378475189209,0.019703006,0.15954804420471191,420,2.300135612487793,457.708053920823,34.826546472088936,16.68451189994812,0.0056801443,4.443709553406464,7400.75603222847,360.7487342996933,0.02669239204211772,0.4675412830027088
67520000,0.4933202266693115,0.37217050250264266,213.40843021987703,0.0005,5.3866472244262695,16.147696035629284,21.587533613465535,2.191514253616333,14.501808881759644,13.805061340332031,800,0.004174191662205283,0.43247876,2.2696967124938965,70.38367410462685,3.795200901748346,0.43237066,2.189591646194458,48.62146887146457,800,-12.050515465325566,1.3649464e-09,36.40946298482218,2.2698605060577393,0.02702529,0.16011404991149902,421,2.699953556060791,453.0434375976504,69.31656067661943,16.847045421600342,0.009115738,4.814926999225355,7417.611169338226,371.8683751037925,0.028316893257908666,0.42284144946258434
67680000,0.36426568031311035,0.3642507479980354,208.40945167095484,0.0005,5.469860315322876,18.75806630131155,21.099974587862572,2.2453887462615967,14.443219661712646,13.817614078521729,800,0.004249901649171512,0.43220675,2.017632007598877,87.64711250672813,3.7034823698182264,0.4322262,2.2744274139404297,51.83453223609635,800,1.2857222685300425,7.9870227e-10,35.61301535640054,2.0177628993988037,0.011772127,0.24174189567565918,422,2.279106616973877,444.3494371028965,39.2631604941044,16.52168917655945,0.003971445,4.545467143886838,7434.1503784656525,362.8183362795012,0.02765084790461949,0.3979401713097699
67840000,0.39259862899780273,0.409867201805622,205.04112765153275,0.0005,5.094384431838989,20.501676664583833,23.75492980283104,2.2298965454101562,14.16457748413086,13.524974346160889,800,0.004460652893974967,0.43186718,2.2780463695526123,119.82625201317894,3.6348218260786105,0.4320134,2.1766066551208496,57.51744884979225,800,-4.0473082322809875,-1.436472e-09,40.13782731599761,2.2783799171447754,0.0011569381,0.2253282070159912,423,2.5818142890930176,459.02957152176174,-5.431331547670139,16.49926781654358,0.0025428787,4.27505752344549,7450.66136431694,355.8482574195122,0.027014241733094243,0.4749783418387549
68000000,0.3376603126525879,0.4634154771989276,205.4620485045756,0.0005,5.478939533233643,19.020104332240358,26.883788333423528,2.2132728099823,14.152762651443481,13.662755250930786,800,0.004635230727228467,0.43124387,2.194340944290161,91.12811674486619,3.637726702539674,0.43126902,2.2375340461730957,56.64433970418243,800,6.783685191018052,-2.9146672e-09,45.450998870835846,2.1944937705993652,0.036309827,0.13248825073242188,424,2.3346030712127686,444.94406488359874,25.52071572676873,16.431829929351807,0.014268205,4.295755484059428,7467.102965831757,356.00943831613057,0.027639911551579504,0.5306207111101205
68160000,0.3845632076263428,0.4810194835694142,206.99821993659083,0.0005,5.66852331161499,20.422027001023096,27.80982615675418,2.179694175720215,14.804679870605469,14.226098537445068,800,0.0047670217131856,0.43046448,2.6172540187835693,100.37142427802145,3.670708387932318,0.43033516,2.353862762451172,57.48632280313074,800,-0.9651883244017084,-2.259016e-09,47.192976232867025,2.6175413131713867,0.034462642,0.15997719764709473,425,2.55609393119812,461.4464472796334,52.39079944409954,17.473195552825928,0.01453148,4.4623689992894615,7484.587617635727,359.3195294014832,0.02778298723927518,0.5887719818355486
68320000,0.5211496353149414,0.42053377016466076,211.68104297693185,0.0005,5.654301881790161,21.076322631865754,24.341292751273503,2.4329755306243896,14.826833486557007,14.144697189331055,800,0.004664767956433985,0.42980745,2.3513693809509277,111.73553168134693,3.7550088235742254,0.42969623,2.098534107208252,58.54891486413023,800,-12.911196503074184,-1.0982155e-09,41.19641732639504,2.3515005111694336,0.031221775,0.14042139053344727,426,2.571280002593994,448.33094903568394,40.07828278542732,17.247780323028564,0.009078072,4.690605435418489,7501.843479156494,367.79884491581174,0.02917657618823083,0.5055495875112512
68480000,0.39419007301330566,0.37019130683046303,208.66341898596286,0.0005,5.746057987213135,20.098600426190348,21.43640272902402,2.219874382019043,15.096429824829102,14.517011165618896,800,0.004418663327425949,0.42901862,2.5316944122314453,90.08450370093642,3.7039921854287554,0.42885628,2.255988836288452,58.56110669732854,800,-6.512213745031545,2.3841807e-11,36.19791590622012,2.5318491458892822,0.02810116,0.16185975074768066,427,2.6513924598693848,445.0912065431557,-34.4411454842312,17.69510293006897,0.0037586968,4.5525947397855,7519.547979354858,362.82002338640837,0.02790581527099578,0.4645138287532741
68640000,0.3912928104400635,0.3801995119554665,211.60460166834793,0.0005,6.170431137084961,20.514173507826634,22.047733394561632,2.1510627269744873,15.109422445297241,14.53534746170044,800,0.004474301887632601,0.42855513,2.150235414505005,82.28277976059482,3.7672924239511727,0.42867193,2.2186639308929443,49.49203607935686,800,-16.60788711351711,-5.4836274e-10,37.19539877303576,2.150357961654663,0.004227412,0.1623389720916748,428,2.516954183578491,469.7756130080632,-8.33118930827608,17.327129364013672,0.003058523,4.84088838859542,7536.887196063995,369.2573230790741,0.02826832562270578,0.47207626957125876
68800000,0.43273162841796875,0.3975505749808196,208.8486738627893,0.0005,5.681878328323364,22.1430230002935,23.01074943758913,2.3558616638183594,15.375423431396484,14.676582098007202,800,0.004575129907071938,0.42841092,2.518230676651001,89.20311117015774,3.711785149345969,0.42848715,2.4229729175567627,47.25931614920682,800,1.706351000904884,-4.768372e-10,38.911119431056555,2.518361806869507,0.0028595976,0.242570161819458,429,2.704878330230713,446.5135173408908,116.80520222552785,17.959505081176758,0.0034838356,4.580236569763658,7554.859377384186,363.6349625802439,0.027533997600573585,0.48346494965728
68960000,0.4149801731109619,0.3753008855809011,207.25834760978708,0.0005,6.088605880737305,20.484064205406607,21.66382805744486,2.196368932723999,14.917311191558838,14.335587501525879,800,0.00446689055182303,0.42809528,2.172203540802002,101.10166499738094,3.677847199495847,0.4280815,2.118662118911743,49.95774002223648,800,-2.1581040057225827,-1.1324882e-09,36.70058139381552,2.17233943939209,0.0008806073,0.14233613014221191,430,2.5323097705841064,458.03384303267444,21.94302748460428,17.144063711166382,0.002488073,4.421243457709738,7572.013959646225,360.20393086046244,0.026984652577685633,0.4607272411337574
69120000,0.4726083278656006,0.37501718367401604,211.84843191941226,0.0005,5.682511568069458,19.648204027405843,21.78059291575083,2.065516710281372,14.865449905395508,14.135735034942627,800,0.0043759712352575385,0.42759866,2.3749799728393555,101.73624441623969,3.7644892482078016,0.42765817,2.3438029289245605,50.291463579977254,800,-1.2353196972381104,-1.1458994e-09,36.70116902146978,2.375103235244751,0.00035819045,0.2337329387664795,431,2.6447577476501465,454.62613173337024,-11.626315930201534,17.29752516746521,0.0029837533,4.791911719636517,7589.322867870331,368.909302691873,0.028556484705047267,0.46390144999535443
69280000,0.39123082160949707,0.38742111309616756,208.90346434371895,0.0005,6.106743812561035,15.911159218758065,22.44491275493091,2.221942663192749,15.158288478851318,14.615748882293701,800,0.004274880216092098,0.42709818,2.2421109676361084,76.89389478171023,3.704617734691332,0.426981,2.2328782081604004,53.8943180378009,800,1.0913856297460496,-8.344649e-11,37.92784868863807,2.242264986038208,-0.0029683074,0.13062286376953125,432,2.6327641010284424,445.9613218662928,92.46506203914484,17.46845269203186,0.0012889905,4.526066135003581,7606.799619913101,362.8019894384443,0.027961010736086832,0.47548484428845456
69440000,0.48605895042419434,0.378246121859873,203.7102434147113,0.0005,5.804846525192261,19.14752129106044,21.862759325465376,2.128173828125,15.128864765167236,14.478346824645996,800,0.004434142653301062,0.42677107,2.409790515899658,90.22679167734438,3.610361402685247,0.42669627,2.396028518676758,61.85209047881123,800,-9.749851706108032,2.324581e-09,36.990596628468886,2.409942626953125,-0.0027048534,0.1427764892578125,433,2.7539751529693604,450.01655014408755,-9.245492364919517,17.59379267692566,0.0017228924,4.276862717610085,7624.402402877808,353.43356900026185,0.02680801512237117,0.4895779257617113
69600000,0.40169644355773926,0.3444151683180049,206.36451293998027,0.0005,6.06230354309082,20.487304971032486,19.894809805775818,2.090602397918701,15.00728726387024,14.448429107666016,800,0.004325527086010565,0.42656943,2.1835217475891113,95.84383469315006,3.657207189359701,0.42659864,2.333688735961914,52.83558145376976,800,-3.5641320700173553,1.8298627e-09,33.636426210793594,2.183706521987915,0.16214585,0.13638520240783691,434,2.543806314468384,452.0341576411871,44.439899126554074,17.26772117614746,0.20202856,4.378675338701519,7641.678638935089,358.2057190464891,0.026923235138359182,0.4322080290773975
69760000,0.4008805751800537,0.4186002503609149,217.53563503056523,0.0005,5.834891080856323,16.66909041013683,24.299493026473264,2.1420321464538574,15.00498366355896,14.42082166671753,800,0.004492011224424743,0.42634577,2.5332982540130615,85.28299578368438,3.8699688273691892,0.42624307,2.3230700492858887,46.361632982293024,800,13.269147579506292,9.804965e-10,41.024235027200376,2.533444404602051,0.018677015,0.1583716869354248,435,2.70514178276062,457.00838220634455,49.16398598780532,17.589922666549683,0.005677728,5.002431206078973,7659.280580043793,379.3335844031992,0.02927684020880369,0.5106707844787844
69920000,0.3893587589263916,0.4391989921757622,206.3407771402512,0.0005,5.956527233123779,18.660816766111466,25.39337454570367,2.2484328746795654,14.962968111038208,14.430066347122192,800,0.004539796942309791,0.42614883,2.2479231357574463,81.12186236208393,3.656728018377081,0.42610648,2.3058879375457764,55.24116107420631,800,0.46003561779672925,8.404256e-10,43.03390900322309,2.248072862625122,0.012886398,0.12170219421386719,436,2.4764671325683594,466.3612994502375,4.051649731299003,17.278718948364258,0.0053785658,4.298218658782003,7676.574688196182,358.00154354452644,0.026526819323074664,0.522933118736315
70080000,0.40820741653442383,0.4677770753782117,201.2908396948188,0.0005,6.026816368103027,24.476185981004154,26.995734143585814,2.126636505126953,15.170329809188843,14.593482971191406,800,0.004823059499014709,0.42592236,2.4394092559814453,112.12499498116175,3.556161941374947,0.42568943,2.4716646671295166,56.05651236917122,800,-12.16044540432221,2.503395e-10,45.848163509283985,2.4395573139190674,0.026491452,0.14662575721740723,437,2.415369749069214,444.58793119896177,-47.024538771067206,17.657188177108765,0.009293537,4.009278446316894,7694.242405176163,347.95919293994376,0.025259563732189582,0.5990700177374445
70240000,0.38254284858703613,0.46498951725722343,201.63608451950407,0.0005,5.997866630554199,22.262194819976532,26.843043413064617,2.167029857635498,15.097455739974976,14.546879053115845,800,0.00473814596146577,0.4253981,2.259071111679077,102.3739366949033,3.5612803631986734,0.42536846,2.247119903564453,66.03530996002382,800,-3.2946732688219242,1.7225741e-09,45.587804497474245,2.259215831756592,0.0076858345,0.14531993865966797,438,2.5767788887023926,448.4955777701018,-4.012409707806068,17.4211483001709,0.0038109764,4.0689218763863195,7711.671504735947,348.53144667261427,0.02579681711505414,0.5638993850678392
70400000,0.40720367431640625,0.45907620751981665,207.72273458800407,0.0005,5.859720468521118,20.522105903406775,26.634190561237574,2.3011300563812256,15.20730972290039,14.61659049987793,800,0.004613935240297771,0.42503634,2.3194613456726074,103.2331692744171,3.6793215419327616,0.42494857,2.377005100250244,63.04363724637981,800,5.3249368666768255,1.7493964e-09,45.032866093407485,2.319610357284546,-6.2737774e-05,0.1634688377380371,439,2.536310911178589,459.5154663722654,18.73390468637137,17.589581966400146,0.0027826556,4.533422237792934,7729.270572900772,360.3076281164979,0.02797784771434279,0.5499329988636421
70560000,0.451751708984375,0.43357036340723887,209.14308677198088,0.0005,5.814789295196533,19.56064508609558,25.1147860747629,2.3557848930358887,15.206183433532715,14.479933977127075,800,0.004540551416096888,0.42473847,2.0732486248016357,82.08199062053201,3.7105779224603626,0.424841,2.391204595565796,51.40448934944388,800,2.5670142952741326,1.502037e-09,42.494404052217995,2.073378801345825,0.00019835848,0.25542259216308594,440,2.4556844234466553,446.313590122023,-33.881515553883474,17.339582443237305,0.0016488421,4.452324785608337,7746.621985912323,363.54213584635033,0.02665100996029661,0.5125875185355998
70720000,0.38420796394348145,0.4291828101671029,202.53572998601285,0.0005,5.8009490966796875,22.680934780665115,24.80807536751669,2.196047782897949,15.136642217636108,14.510190486907959,800,0.0046970618184158245,0.42437991,2.332329511642456,111.53139384586068,3.57840972012598,0.42435676,2.392256498336792,69.40153665070767,800,4.964374238412456,4.0531165e-10,42.04238963690863,2.3324460983276367,-0.0064983517,0.19365930557250977,441,2.524322271347046,463.01293827246633,-12.888531196250728,17.522024154663086,0.0008638855,4.18143313221721,7764.155266523361,350.24318227298585,0.02630782080102507,0.5334195219145669
70880000,0.42701125144958496,0.47009705154283266,212.78471848812572,0.0005,5.98084568977356,25.371161631396934,27.27926438188013,2.2024662494659424,15.156244039535522,14.566524028778076,800,0.004862897201009699,0.42398402,2.2335691452026367,114.41749611792973,3.7751540479895374,0.42399785,2.282747268676758,54.13096163934562,800,1.033197110231185,1.2099745e-09,46.13254943675549,2.233710289001465,-0.0045396923,0.1398146152496338,442,2.5114824771881104,459.45491555077854,25.29871725743098,17.487102031707764,0.0014605706,4.733306611661165,7781.651622772217,370.00720101756923,0.02817312870437069,0.6199621017940915
71040000,0.4544868469238281,0.4865487489202599,209.40835945772153,0.0005,5.833378791809082,21.697467478673396,28.243656560623414,2.1248884201049805,15.007544040679932,14.3475501537323,800,0.004739992105839772,0.42349374,2.3217711448669434,109.31661290295703,3.716132691674245,0.42345226,2.3189709186553955,55.75469888558681,800,-3.6026371394403123,7.808209e-10,47.75561872554295,2.3218915462493896,-0.005324101,0.18350648880004883,443,2.568323850631714,454.8383132921762,-85.40213924353347,17.401053190231323,0.00087029405,4.581076162278333,7799.062340259552,364.0942270955816,0.027233310576154694,0.6085528007130325
71200000,0.3934807777404785,0.4664858293339537,200.00240665697484,0.0005,5.9769980907440186,22.59087378059598,26.92821625853175,2.3588995933532715,15.374876022338867,14.821700096130371,800,0.004767928879593963,0.42303362,2.285815954208374,108.86105113911768,3.526761939684492,0.42289805,2.500413179397583,59.70062108194263,800,-6.810698573084963,8.8810914e-10,45.72566503973021,2.2859466075897217,0.010645372,0.1367943286895752,444,2.5325889587402344,453.044395110243,-36.002984918194066,17.745147466659546,0.005955215,4.018492232590002,7816.817380189896,344.9844371674307,0.025345455860529685,0.5668286447914075
71360000,0.41634345054626465,0.43692201263442937,209.5290391018567,0.0005,5.5548460483551025,19.256619745059247,25.316859036967184,2.245922327041626,15.10359263420105,14.39473032951355,800,0.004612470929487636,0.42284197,2.204585075378418,89.50413868697338,3.7115539604762517,0.42287976,2.4759576320648193,61.392799266443866,800,2.477902820076932,-8.8214874e-10,42.83522091255551,2.2047386169433594,0.021142175,0.2680203914642334,445,2.576383590698242,451.2617190532143,-10.757289620870566,17.383983850479126,0.0073413984,4.550805311007547,7834.21173453331,363.4969124506135,0.02784034867375459,0.5858184779105571
71520000,0.41819071769714355,0.4274761405334906,206.87651608886713,0.0005,5.926632642745972,22.931459355959007,24.67774947896054,2.1097872257232666,15.159226655960083,14.554476737976074,800,0.004593073582718847,0.42266452,2.2434866428375244,93.0987113615234,3.6613852279281267,0.4224729,2.448852777481079,52.788595900892545,800,-6.844692761865992,-2.6821923e-11,41.867109236454496,2.243626117706299,0.020321783,0.16455650329589844,446,2.6597447395324707,457.9378387354769,-1.6179688108337855,17.47934579849243,0.007027163,4.39351802443256,7851.702828407288,358.47744314695314,0.026534112953868892,0.5426064150646556
71680000,0.48488879203796387,0.38627839952891696,211.98040842606832,0.0005,5.815654516220093,21.539185623568024,22.32466103991411,2.166451930999756,15.210908889770508,14.536700248718262,800,0.004421570309669474,0.4223465,2.253957748413086,81.66307628777977,3.7563055218408095,0.42226675,2.4469406604766846,52.74475555790671,800,-33.81867391810191,-7.331371e-10,37.77815758126315,2.2540860176086426,0.0022577327,0.1678018569946289,447,2.596846103668213,451.7878922355734,18.941281139115926,17.517263889312744,0.0024496494,4.607078426040966,7869.228931188583,368.03821921947855,0.027971984328620778,0.4377146833821525
71840000,0.4241511821746826,0.4773367960238522,206.50811704448978,0.0005,5.93469762802124,21.58988885401303,27.601354725365546,2.286717653274536,15.170653104782104,14.58673620223999,800,0.004671987463283215,0.42200515,2.162586212158203,100.5773795981328,3.6544399318704324,0.42194474,2.3254554271698,61.712772288706105,800,-7.7655533240778345,-1.013279e-09,46.82702421254262,2.162713050842285,0.018127609,0.1391289234161377,448,2.636430501937866,471.7275180340651,1.8408317688849565,17.4000027179718,0.007765646,4.402701124562178,7886.639117002487,357.85053797453236,0.027093105426000432,0.5764874296583001
72000000,0.5001838207244873,0.49639926884858826,198.83928824310868,0.0005,5.579619884490967,24.98867891789184,28.661947693233234,2.258373498916626,15.133873224258423,14.355479001998901,800,0.004836663662393575,0.421718,2.341888189315796,102.98266491715496,3.5072075881249702,0.42151874,2.393646717071533,71.15751023182358,800,-2.415223755879679,-3.278256e-10,48.70749615860424,2.342045545578003,0.012219953,0.2533562183380127,449,2.631157398223877,458.06732484882434,-43.93673698059381,17.55258870124817,0.005022754,3.9774593894487356,7904.202176094055,342.96723415258066,0.02657158208270859,0.611396297837245
72160000,0.4197080135345459,0.5281548392786133,203.4879962748879,0.0005,6.046253442764282,21.069694830000007,30.5509686420036,2.1959068775177,15.320648193359375,14.72224497795105,800,0.0048396844589082555,0.42143,2.239025115966797,86.52542677339028,3.5980104432108964,0.4214538,2.4029030799865723,66.67163570152557,800,-0.9910714017564839,5.602837e-10,51.86833787199355,2.23919939994812,0.047847413,0.15686869621276855,450,2.6732847690582275,458.151587662627,-29.617746964010294,17.622214317321777,0.01330294,4.265424831330608,7921.840163946152,352.0341397893915,0.02671023172345016,0.6643121930880974
72320000,0.3680000305175781,0.44763710612877206,209.82706286539948,0.0005,5.535539388656616,25.746750990354666,25.906684504742056,2.311405897140503,15.169384241104126,14.615894556045532,800,0.004790630755187976,0.4211736,2.469346046447754,116.68743600798548,3.715906436906053,0.42095053,2.5489020347595215,62.92250769157948,800,-24.723317766865485,1.1801721e-09,43.86356739757252,2.4694647789001465,0.024587207,0.16486525535583496,451,2.5836102962493896,456.41793336044435,4.4457936942471745,17.695231199264526,0.0091647655,4.57688174210159,7939.552355051041,363.95779151803754,0.02830727063043743,0.5429855634398266
72480000,0.39281201362609863,0.49399373134826585,207.40787940315312,0.0005,5.993985414505005,21.25963700772803,28.60638973448745,2.118124008178711,14.823123931884766,14.280613422393799,800,0.004751014379414518,0.42087257,2.224778652191162,90.8051714978069,3.6721459950108657,0.42072132,2.170088768005371,62.268552113919895,800,2.1220922845064174,1.3381243e-09,48.4839977994302,2.224945068359375,0.039798614,0.12697815895080566,452,2.5932161808013916,458.2076699204846,4.972825022256291,17.107079029083252,0.011824045,4.436110426022676,7956.669798374176,359.50947383300036,0.027703560737820234,0.6141014191912991
72640000,0.38144850730895996,0.4924106694596353,207.96082144260347,0.0005,5.724346160888672,24.856761705347587,28.503110123407705,2.0896871089935303,15.241173267364502,14.568594694137573,800,0.004963826765819292,0.42033994,2.514155626296997,111.90363309816476,3.6848111620169903,0.4202204,2.474651575088501,61.26262445389025,800,-3.4550302326615325,-1.2278557e-09,48.31248317002441,2.5142948627471924,0.027909555,0.2673015594482422,453,2.6870851516723633,455.1777225796549,54.804707570661165,17.815263509750366,0.0066717938,4.559453119497973,7974.496445655823,360.8300345999108,0.02754370874561286,0.5920320937890677
72800000,0.457303524017334,0.46050206107906316,216.57764418428005,0.0005,5.953062057495117,21.734240638948826,26.697495310726364,2.241543769836426,15.199609756469727,14.573568105697632,800,0.004694903287833595,0.4199114,2.237520217895508,91.77262839815468,3.8459547346520178,0.41975582,2.420849561691284,53.33793934810411,800,-24.81806768633205,1.13248744e-10,45.16054068636584,2.237643241882324,0.009242623,0.15043282508850098,454,2.4204773902893066,469.9987372608199,119.97818328980213,17.60381841659546,0.0057107145,4.928464827682264,7992.110126495361,376.81782850135755,0.030262184792761073,0.5857129337428231
72960000,0.41444897651672363,0.5285189738381973,204.52982404856652,0.0005,5.446836709976196,21.00364817004118,30.50879501733376,2.162976026535034,15.044686555862427,14.338137149810791,800,0.0049781222866952975,0.41958034,2.529785633087158,123.41500365573025,3.6214951460329203,0.41934654,2.3607704639434814,64.2897103150359,800,5.601135477718776,-2.7120113e-09,51.888378435115385,2.5299551486968994,0.0019140086,0.26738643646240234,455,2.827141284942627,461.9400298298331,-24.793101088921343,17.630706787109375,0.0025066163,4.232953746906622,8009.75103354454,354.32139624781297,0.0270957264856051,0.6541381198764463
73120000,0.36586856842041016,0.5104275802126337,206.7134231561111,0.0005,5.78438401222229,20.03983361055596,29.494806891821327,2.312670946121216,14.95706295967102,14.311907052993774,800,0.004896676905129998,0.41909835,2.3875575065612793,105.76517184904611,3.654142997652944,0.41888496,2.2115252017974854,66.71561365232186,800,2.0826733980808063,5.960399e-12,50.089245950974004,2.3876984119415283,-0.0014023279,0.2580735683441162,456,2.3730318546295166,461.3461893156573,-7.170662716712936,17.40255379676819,0.0014439147,4.266336502207196,8027.163608789444,357.5065122767192,0.027970531171837395,0.6537235393007367
73280000,0.420987606048584,0.43546498685321633,214.24878445773777,0.0005,5.592063903808594,21.92573567232914,25.147438550006747,2.232917070388794,15.159937381744385,14.549848794937134,800,0.004715368197820258,0.41857058,2.652656316757202,88.35563800812395,3.8023356714131884,0.41833448,2.3030660152435303,54.79240973546572,800,-7.3555989870366325,1.190603e-09,42.65584139834973,2.652782440185547,-0.0045816754,0.16849589347839355,457,2.7297775745391846,455.1776867626238,88.15743242819295,17.86597990989685,0.0009778239,4.7416377804905325,8045.039622545242,372.4448458754977,0.028810058739788653,0.5653507490374884
73440000,0.38149523735046387,0.5033030372302998,208.31217890724474,0.0005,6.0089006423950195,19.99907690043343,29.106299100720445,1.9804177284240723,15.328198194503784,14.792436599731445,800,0.004871316830566745,0.41798252,2.3128769397735596,86.49692093698654,3.688157795087756,0.4178282,2.2290284633636475,56.44064956344838,800,1.615067171544742,-1.5854835e-09,49.37669695555711,2.3130218982696533,-0.005216829,0.13511157035827637,458,3.1960387229919434,470.05028953697416,33.34105235835296,17.697537899017334,0.0009543196,4.284773780717371,8062.746607065201,360.9534899048433,0.027376765410663598,0.6378509366979663
73600000,0.4205465316772461,0.5617544783132449,199.156271452551,0.0005,5.530608892440796,22.470838247665938,32.4598287169038,2.226130485534668,15.089312553405762,14.474449157714844,800,0.005176179351064845,0.4175216,2.422684907913208,109.71736572424663,3.51758218096196,0.41745386,2.469808578491211,74.2730832598609,800,11.274913014503388,4.2915344e-10,55.169120392744034,2.4228246212005615,0.011205404,0.16913819313049316,459,2.7992894649505615,461.2456095731981,-37.27544436833627,17.56081986427307,0.005759047,4.029523778169608,8080.318819761276,343.75864065341403,0.027059496350923903,0.7426399360482178
73760000,0.3961670398712158,0.5014547643966235,207.0162377736126,0.0005,5.867707967758179,26.553272465031053,28.978134688489344,2.15144419670105,14.632833003997803,14.063626289367676,800,0.005167481797182703,0.41718087,2.2790536880493164,118.46479089528971,3.6618219267211227,0.41712856,2.209350109100342,71.9814361359934,800,1.6554204788284563,8.046627e-10,49.185021709148224,2.27921986579895,0.03616606,0.15193605422973633,460,2.458935260772705,459.66912636093014,-23.012380883157736,16.970815658569336,0.014017378,4.499841191262314,8097.30130815506,358.37574693072935,0.028489377330635578,0.6644446420807683
73920000,0.4228546619415283,0.5409254140822798,201.8006395895183,0.0005,5.547347784042358,22.854099838222666,31.234474711517333,2.127612829208374,14.959067583084106,14.372650623321533,800,0.0052344292889467325,0.4168789,2.574202060699463,115.56455340029736,3.564551332116163,0.41682526,2.319601535797119,64.71116975756567,800,12.087110300772123,2.5629987e-10,53.09951456021347,2.574359178543091,0.02281695,0.1428663730621338,461,2.9157512187957764,450.40426700597203,3.9389292893483185,17.588260412216187,0.007259707,4.104220488800301,8114.9006180763245,348.51668732080907,0.026667247922887063,0.716593590936833
74080000,0.3807544708251953,0.49316856725026376,204.9046282260483,0.0005,5.953473806381226,21.29395656403767,28.480353893411138,2.0920321941375732,14.590874671936035,14.054656028747559,800,0.00490772351263212,0.41666052,2.2881288528442383,97.7610326924939,3.6186526506749637,0.4164366,2.291080951690674,80.23930722882565,800,-2.6458572049786753,6.5565114e-10,48.380626686790016,2.288256883621216,0.0013904244,0.13547396659851074,462,2.3454742431640625,451.7085153808237,-11.663375512047724,16.938865423202515,0.0026476968,4.232180304912649,8131.8560609817505,353.89704804002395,0.028419466642506157,0.6273390690191625
74240000,0.43645620346069336,0.5315198750824759,203.22773324496558,0.0005,5.571156978607178,21.10267600103097,30.744727720743604,2.1703333854675293,15.09450078010559,14.465873718261719,800,0.004902617473646178,0.41636446,2.50699782371521,107.1535593489448,3.5926380148470356,0.4162624,2.364786386489868,68.72888320798664,800,1.6458422122382526,2.8163196e-09,52.18220304552607,2.5071139335632324,0.006030083,0.1699521541595459,463,2.900390148162842,459.72056524105153,-0.25411849105122425,17.651538133621216,0.003917889,4.034365552868147,8149.518446683884,351.2370941405412,0.0271852325503492,0.6968979147182356
74400000,0.39580535888671875,0.5197455741599584,206.42909748630518,0.0005,5.731861591339111,23.902993548907236,30.044403858658107,2.2820091247558594,14.61719298362732,14.051893472671509,800,0.005134436812546629,0.4160025,2.209573268890381,98.84160322136306,3.646973105517463,0.4159052,2.130526304244995,65.90599002611768,800,-6.052869844539955,-2.6226048e-09,51.00811126328978,2.2097043991088867,0.0060839565,0.14713168144226074,464,2.5440673828125,459.91244389240995,-2.0850927699058195,16.892893075942993,0.003705828,4.1729734691345195,8166.419600009918,356.79308511830413,0.02724930540766887,0.7128481248516926
74560000,0.4470248222351074,0.4490996394697545,211.52493744035135,0.0005,5.6191723346710205,17.73885547939213,25.93532847961696,2.2412424087524414,15.311133623123169,14.673624992370605,800,0.004691177536286582,0.41554916,2.3076717853546143,90.01371514056018,3.7486680317726275,0.41547167,2.5431716442108154,62.61816544033739,800,7.826575023334524,7.152563e-11,44.02226139626065,2.307830810546875,0.0033560398,0.16950345039367676,465,2.6574904918670654,454.2506677632308,13.801400774800893,17.669421672821045,0.0034167334,4.521514282133035,8184.099964618683,366.872700201784,0.028684599743081633,0.5952642595704265
74720000,0.3825266361236572,0.5339577576139304,199.75172646405719,0.0005,5.822596788406372,22.694302002138823,30.807354559579277,2.3101630210876465,14.750975131988525,14.20461130142212,800,0.005115496322855208,0.41519842,2.279214859008789,120.05504220446291,3.5194281875549573,0.41505095,2.300978183746338,71.39424582692956,800,5.9023517839739155,1.0281802e-09,52.40775482927523,2.2793421745300293,0.045190327,0.14534378051757812,466,2.420311450958252,460.0361965720476,-13.015810299205382,17.091795444488525,0.019649774,3.83625832353811,8201.201693296432,343.92879667086913,0.0263360237565185,0.73764317403197
74880000,0.42888355255126953,0.4950825347276979,208.93875581429893,0.0005,5.519569635391235,17.697169936429326,28.627787328949324,2.2804205417633057,15.13853144645691,14.549039840698242,800,0.004984460187490258,0.4148802,2.388848066329956,91.76033679297782,3.696179817798239,0.4149236,2.398329496383667,62.75240326283532,800,12.9606262196179,-3.8385393e-09,48.57317141359889,2.388986587524414,0.04769813,0.14211225509643555,467,2.8041720390319824,460.3188141222155,-22.117878864939097,17.67445993423462,0.021370742,4.2189629357863145,8218.886600255966,361.6326938638912,0.02745749548821422,0.6518761606667816
75040000,0.41065239906311035,0.534485050406334,208.55170605949962,0.0005,5.802663564682007,20.770209550279745,30.978190586620812,2.092369794845581,14.637678146362305,14.069943189620972,800,0.004974964287999866,0.41423932,2.179635524749756,99.04364877517695,3.703427265589051,0.41424772,2.4302945137023926,64.63223695505786,800,17.949228539294648,1.5825034e-09,52.49644486242593,2.179797410964966,0.074686065,0.13971567153930664,468,2.347419023513794,460.9528062134285,-41.15441632750298,16.87853169441223,0.031863634,4.4655579245585635,8235.778133869171,362.3940266250527,0.02843322530028209,0.6964537706983447
75200000,0.40401482582092285,0.48489693874343176,216.12924957278244,0.0005,5.570892095565796,22.48619424225949,28.090678287460737,2.242265462875366,14.94816517829895,14.34953236579895,800,0.004932568809089294,0.41345617,2.6006295680999756,95.33263330139089,3.836904549439704,0.41320595,2.340968370437622,58.4800012664537,800,4.25957829955935,3.2037512e-10,47.58068678768063,2.600759267807007,0.0752107,0.17050957679748535,469,2.681309700012207,465.7174480968156,11.24878316004825,17.597166538238525,0.029109549,4.872426331797152,8253.39430975914,375.84140185893943,0.028657853425690608,0.6585966566777601
75360000,0.4090759754180908,0.4265648373555354,211.63200972265258,0.0005,5.5841875076293945,19.823314887643335,24.721213085793195,2.369307518005371,14.677361726760864,14.113428354263306,800,0.0046079641604329915,0.4123877,2.3201098442077637,89.6028877811979,3.7577486253108887,0.412345,2.2347264289855957,52.072636522577284,800,-2.6590611922618943,-6.7949296e-10,41.77859491709007,2.3203659057617188,0.046212323,0.13103985786437988,470,2.417008399963379,460.66283206940676,96.12498290040851,17.06434965133667,0.0151320575,4.5240185007394516,8270.468646764755,367.8231422760879,0.02778250708095064,0.5795409712335681
75520000,0.48657774925231934,0.43800403600790005,206.89402212514804,0.0005,5.450237035751343,20.51636962291712,25.324381000844006,2.2333619594573975,14.754792213439941,14.095898628234863,800,0.004691603372387059,0.41148013,2.578582525253296,92.49832277854193,3.6722643930500403,0.41130176,2.2545998096466064,64.55072357538697,800,-6.937498769966875,1.3381243e-09,42.918722062379985,2.578728675842285,0.017461319,0.14715051651000977,471,2.688842535018921,468.5627713693574,-24.358003390528143,17.399436235427856,0.006482344,4.380753960397898,8287.883293867111,359.3310165152192,0.027522823408493727,0.5830915836694036
75680000,0.36554956436157227,0.46964184030249273,204.17939325482735,0.0005,5.6633992195129395,20.924636954102642,27.16470277417713,2.217243194580078,14.637974977493286,14.014870405197144,800,0.004736147207142474,0.4108373,2.49161696434021,91.99841342850465,3.62224217437967,0.41071507,2.330681324005127,61.25230435060466,800,3.315845049723256,7.0333483e-10,46.04964354153244,2.491738796234131,0.0046210117,0.2295517921447754,472,2.3910863399505615,460.69999227702516,37.045912717384255,17.18516492843628,0.0032611985,4.296651086478287,8305.08216047287,354.3015570949603,0.02679356647473709,0.6096139909553707
75840000,0.3992290496826172,0.46833830424196193,207.3470766044988,0.0005,5.601461172103882,20.77262100708112,27.116022599437585,2.178934097290039,15.118308067321777,14.538134574890137,800,0.00483585093817498,0.41039336,2.4119832515716553,92.76464161037383,3.6699637033127104,0.41043758,2.5381505489349365,71.59121300921059,800,3.390736417318515,1.2040139e-09,45.93178285687818,2.412109136581421,0.000720832,0.1598200798034668,473,2.683833599090576,471.6765532392888,31.794322431937438,17.591667652130127,0.0021426543,4.339783551253111,8322.682942152023,359.0069039918594,0.027670353836803697,0.6236983315604684
76000000,0.5059084892272949,0.47536457844047575,209.93228698567407,0.0005,5.870781183242798,19.08289154361304,27.543833476891596,2.109401226043701,14.699252843856812,14.037955522537231,800,0.004781100482800801,0.41021475,2.47670578956604,99.63150507750545,3.729059411317378,0.41032848,2.3262991905212402,62.724012884026166,800,2.2099962238515043,2.026557e-10,46.6366335304843,2.4768378734588623,0.0025167689,0.13162827491760254,474,2.4234445095062256,462.2424850293426,77.69843720810555,17.24781847000122,0.002630944,4.585518834840844,8339.942437887192,364.9438576771024,0.027993711559657422,0.6427782650812495
76160000,0.481518030166626,0.4454514405568361,208.17393128493154,0.0005,5.607474088668823,21.19384707702183,25.81243671733821,2.055438756942749,14.938721179962158,14.252235412597656,800,0.00469026033272914,0.4101975,2.468794345855713,94.47827556475411,3.6919782873881655,0.41014752,2.3797075748443604,59.07744929114034,800,1.0911917915552365,2.935529e-10,43.65363410496677,2.468964099884033,0.002564651,0.18094873428344727,475,2.8160526752471924,469.3493824206525,44.1043776673003,17.457200288772583,0.0031521476,4.341400374658894,8357.412884950638,361.34385743637614,0.02685871752396461,0.577559461296902
76320000,0.37631702423095703,0.45091920080896036,207.41301705515264,0.0005,5.632205247879028,19.855351191910007,26.100610913918302,2.300023078918457,14.486105918884277,13.953191041946411,800,0.0046152578952787715,0.41003785,2.2563750743865967,94.7352758281105,3.6745903405017226,0.4100651,2.2672629356384277,61.870046030612706,800,-2.8173880458314366,-1.0669232e-09,44.19599973995775,2.2565107345581055,0.006948707,0.13720321655273438,476,2.283926486968994,468.9937711705793,-42.83129170295797,16.80394411087036,0.0049274266,4.359249907166528,8374.231017827988,359.46658817949486,0.027356724168942474,0.5890215230927613
76480000,0.522498369216919,0.4702776177047975,204.62469204241046,0.0005,5.551407337188721,19.172164549154804,27.23158507842865,2.0321106910705566,14.8309907913208,14.115889310836792,800,0.00470574170847606,0.4097631,2.5358636379241943,99.63907519375475,3.6274094088103346,0.40968883,2.255819082260132,61.31098876341817,800,0.8105617378469251,1.490116e-09,46.120400115248316,2.535992383956909,0.02367147,0.16779661178588867,477,2.857860803604126,468.6785585102612,19.681192873496876,17.416990041732788,0.008152145,4.189836932555147,8391.659010648727,354.7853644038069,0.026888853922180548,0.6160970713781915
76640000,0.4016087055206299,0.45830148080238386,216.40204005614135,0.0005,5.935331583023071,22.042861596683526,26.5734148842655,2.077500820159912,14.924893856048584,14.249687671661377,800,0.004796003919408033,0.40948275,2.281633138656616,106.51844046100534,3.8513839910379937,0.40952063,2.2725613117218018,56.710058779323475,800,3.7367555372947203,1.1265279e-09,44.95841209049562,2.2817962169647217,0.006434627,0.22319674491882324,478,2.533663749694824,461.0382184478231,15.354176121838714,17.252488613128662,0.0033828164,4.95262592850587,8408.926571846008,377.1152552643366,0.029049079099721233,0.6123522806391755
76800000,0.4061598777770996,0.4077021142813719,210.21659251032074,0.0005,5.3198981285095215,18.311176796636254,23.587824396414863,2.2584431171417236,14.909531593322754,14.337695360183716,800,0.004524706848657116,0.4087908,2.6188607215881348,92.67160150499791,3.7348685739265113,0.4086304,2.4426655769348145,54.71419231576266,800,-4.851591823328645,-9.953978e-10,39.91337888994219,2.619182586669922,-0.0005135885,0.14151978492736816,479,2.703183174133301,465.8019789382208,-31.87607973153826,17.58369255065918,0.0019682627,4.488100964751637,8426.522220373154,365.53246811896713,0.02727004299155581,0.5795558203407566
76960000,0.3945326805114746,0.4315397747432893,215.07794825532974,0.0005,5.942241430282593,17.972985583735937,25.051341109574704,2.1803178787231445,14.797352313995361,14.223009586334229,800,0.004485588521572985,0.40827423,2.22959303855896,89.52881594724023,3.821463428605947,0.4082813,2.340179204940796,62.04533687450401,800,-15.104102882871883,1.0550023e-09,42.30162133346214,2.2297346591949463,0.0025419234,0.15995073318481445,480,2.343395948410034,467.08916621201826,49.409553117869436,17.079867362976074,0.0019270403,4.804654836233079,8443.617327213287,374.1037735790501,0.029023507190930137,0.5613542725321681
77120000,0.4112741947174072,0.45742547637774134,215.030276379521,0.0005,5.44301176071167,20.434019970748466,26.532265852235813,2.1111087799072266,14.88494348526001,14.221251964569092,800,0.004637339152818026,0.4077654,2.196154832839966,93.48533004432508,3.822888086435153,0.40775892,2.3629164695739746,55.39317510880667,800,-0.7651646559189853,7.629394e-10,44.87049862738673,2.196308135986328,-0.0025508802,0.23008108139038086,481,2.80291485786438,460.11813617588524,47.89011522405976,17.123440980911255,0.001860187,4.797666144641431,8460.752624750137,374.35119668945487,0.028540584541277426,0.5993835373266191
77280000,0.3845088481903076,0.3844145924462415,210.84005671500617,0.0005,5.96129035949707,17.31283341255594,22.241632505198297,2.217188596725464,14.927799463272095,14.371311664581299,800,0.004423706530770987,0.4072921,2.3001158237457275,76.88647673874293,3.742205493631255,0.40731817,2.258061170578003,57.10934540015225,800,-5.797602884775965,-5.5432314e-10,37.592605980251435,2.300257921218872,-0.002012681,0.15062808990478516,482,2.4538321495056152,471.46432261790125,-32.69599813812805,17.30288076400757,0.002215422,4.410370189347259,8478.068021774292,366.31951868643426,0.0273136196538263,0.5309530006046187
77440000,0.4427924156188965,0.4571188182894827,211.71023263819626,0.0005,5.5433831214904785,18.825006798267314,26.506590222344556,2.146071195602417,14.782935619354248,14.154711961746216,800,0.004609463412528822,0.40671206,2.452737808227539,94.07523214664933,3.7579117182390482,0.4067294,2.4105095863342285,62.38287844062628,800,4.75159778880465,2.384186e-10,44.84106571091885,2.4529049396514893,0.00091012317,0.16150903701782227,483,2.5082039833068848,464.1673275760191,39.300572363273766,17.29539680480957,0.0027929172,4.6552126869878006,8495.37623333931,367.8363581869415,0.028409986786984285,0.5910966840769528
77600000,0.48572349548339844,0.4006734768260475,213.81733927482506,0.0005,5.823622226715088,19.204714898862267,23.208145801201155,2.2873737812042236,14.863648653030396,14.218550682067871,800,0.004482746928896977,0.40611535,2.168546199798584,85.55223245305599,3.802459643467726,0.40620804,2.152531623840332,62.60470604425977,800,-8.111108744340227,-2.980231e-10,39.22471542086551,2.1686675548553467,-0.003189381,0.13625240325927734,484,2.5372815132141113,468.2129901867445,2.525146808479417,17.091008186340332,0.0020729762,4.778928685136371,8512.483486890793,372.21974915842156,0.029345977284353873,0.5349976930242688
77760000,0.440751314163208,0.4107303676737261,209.63179027122132,0.0005,5.734735727310181,17.742885130323995,23.7349440114942,2.100536346435547,14.867123126983643,14.252017974853516,800,0.004666995605936091,0.4056447,2.1609482765197754,85.30926693476255,3.7152812203628223,0.40556028,2.205094814300537,56.47224621434417,800,7.375364825132448,-1.4781953e-09,40.19766093008989,2.1610567569732666,0.017873581,0.150986909866333,485,2.733116865158081,460.27048702744185,57.4316720123488,17.07480239868164,0.0054369965,4.352726563999321,8529.5656311512,363.54597813480933,0.026819396903211754,0.60180622631356
77920000,0.40139055252075195,0.47429298890304655,213.32096893235342,0.0005,5.727632522583008,20.73731740260086,27.504876109022252,2.4047553539276123,15.248157978057861,14.663294076919556,800,0.0046292657062052735,0.40519118,2.213359832763672,101.80256501604593,3.793253115049491,0.4052261,2.3445777893066406,56.983589211658334,800,2.406770324385361,-1.0326505e-09,46.54668064581323,2.2135093212127686,0.021224983,0.16065025329589844,486,2.658637762069702,464.0892547324229,50.710009524600274,17.516298532485962,0.0050336896,4.6257199691382,8547.089745044708,371.3503453425142,0.028547469881344108,0.6004860867005906
78080000,0.45217061042785645,0.3651551115849841,208.71151947495457,0.0005,5.583569049835205,16.036019070902903,21.085518525442446,2.2306559085845947,14.953461170196533,14.343066453933716,800,0.004422866149188481,0.40473953,2.123189687728882,88.16986278621327,3.7087646910090277,0.4046451,2.3460793495178223,53.60181950025723,800,5.413600201622606,1.037121e-09,35.67745600478688,2.1233294010162354,0.010902501,0.13446378707885742,487,2.6708760261535645,474.4339175474964,25.673821479613167,17.13395857810974,0.0041491543,4.409307617826123,8564.23514866829,363.00137656196586,0.02671905664239556,0.5387443951773906
78240000,0.3930673599243164,0.39075547006899186,203.81574248502432,0.0005,5.711380243301392,22.513322231110468,22.5445576295602,2.280665874481201,14.942305564880371,14.357621669769287,800,0.00463771976583257,0.40439686,2.2988340854644775,82.69328705908951,3.6084078651498968,0.40443882,2.2115139961242676,49.61395998442877,800,-17.309255426175525,9.655953e-10,38.18840084172438,2.2989633083343506,0.0008772099,0.1723644733428955,488,2.7310807704925537,471.6249913600537,69.33785185908927,17.310707330703735,0.0024393413,3.986403308983839,8581.55981683731,352.9745610789052,0.025671340188084757,0.5273779693144022
78400000,0.4278702735900879,0.43706661021196086,210.79459182663683,0.0005,5.703554630279541,17.11397582060689,25.309837900722787,2.159034013748169,14.870186567306519,14.250211954116821,800,0.004648803787040053,0.40399304,2.199852705001831,90.02311724762342,3.7414660256031063,0.40391546,2.3778903484344482,59.27426445634535,800,1.3031466790386756,2.026558e-09,42.83091169852294,2.20021915435791,0.0057425387,0.15880417823791504,489,2.5121231079101562,470.0113127018472,63.04612426149108,17.12126326560974,0.0027097394,4.555239982258667,8598.690447330475,366.0289333674559,0.028044964115671988,0.556810593650513
78560000,0.3561527729034424,0.46570513696704713,211.44393585102975,0.0005,5.752040386199951,21.717123687950444,26.95693213166823,2.2184674739837646,15.152336359024048,14.598468780517578,800,0.004729015065090876,0.40353203,2.2480645179748535,89.11401344552606,3.7583589870350487,0.40338454,2.1847035884857178,55.13800785200382,800,-5.862397208725976,3.933907e-10,45.680169088258864,2.248194456100464,0.0064106626,0.1756131649017334,490,2.9360830783843994,468.06490030986726,-11.896629153892453,17.46858549118042,0.004197146,4.6066615511853195,8616.173063278198,367.82053316777296,0.027937958046930847,0.6243277550905184
78720000,0.40663814544677734,0.4539276062078633,211.11787031013682,0.0005,5.672911643981934,18.275136363295406,26.261455636285355,2.22465181350708,14.882034301757812,14.092849254608154,800,0.004682755782817567,0.4030396,2.0835275650024414,103.80901570403346,3.753140265256341,0.40290517,2.3808562755584717,53.64942898531932,800,6.182016894261064,-1.1503698e-09,44.49984232245635,2.0836617946624756,0.005748046,0.3250460624694824,491,2.4055259227752686,465.6763510746047,66.19136773605474,17.024744272232056,0.005813928,4.526872569132289,8633.20874595642,367.2374149932891,0.027963114585908815,0.6402324057365826
78880000,0.5110969543457031,0.4605688890154378,212.58791490243848,0.0005,5.417145490646362,15.93063940130124,26.680195923743938,2.2390060424804688,15.064035654067993,14.250924587249756,800,0.004638124200839668,0.40251523,2.248389720916748,87.64953649212904,3.7730607868352948,0.4024408,2.471320390701294,58.435649847259214,800,2.7133928346595035,-1.4305117e-10,45.16503922521483,2.24851655960083,0.017204868,0.2818174362182617,492,2.692765712738037,463.0672732810282,-64.44213779153286,17.378998279571533,0.008562205,4.574900360043172,8650.602982759476,369.1327081842342,0.028302375963399313,0.6220477519020347
79040000,0.45346570014953613,0.42370398588280334,205.70618665970852,0.0005,5.474951982498169,18.481333449889885,24.470568225704532,2.390720844268799,14.470245122909546,13.85254192352295,800,0.004719510193826284,0.4020407,2.2659072875976562,84.08279374460392,3.6364738881000434,0.40212995,2.2642197608947754,66.14410264606907,800,-1.9912451348563331,1.2636183e-09,41.4722409398136,2.266502618789673,0.034515146,0.14136743545532227,493,2.3328347206115723,471.77641569858105,-37.462186990875566,16.781657457351685,0.0096440045,4.110727079194336,8667.39494395256,355.5786669346794,0.026857031084461552,0.6056516691143579
79200000,0.48250365257263184,0.4472825624087401,208.16250079115534,0.0005,5.196795701980591,22.999685296394237,25.865135362615785,2.2402992248535156,14.873394966125488,14.178245782852173,800,0.00476585847697824,0.40167633,2.3734660148620605,96.2406337078293,3.692085902367765,0.40154523,2.3715460300445557,55.548691039200875,800,2.340952403562425,3.337861e-10,43.82949020509978,2.3755412101745605,0.02410597,0.167799711227417,494,2.7693865299224854,473.81168305379975,67.79093929691592,17.3503520488739,0.009402668,4.364175419610688,8684.774509906769,361.1634063655799,0.027312893201377524,0.6086450658124266
79360000,0.5268745422363281,0.46561854383146384,206.35820626131604,0.0005,5.471461534500122,23.58452552417002,26.90210198249715,2.421260118484497,14.768401622772217,14.014427185058594,800,0.004796672142826708,0.40145764,2.0841732025146484,89.67600035009826,3.6494268755513715,0.40149415,2.1880991458892822,56.33269893531212,800,-5.942090168425969,8.2850454e-10,45.64400464688949,2.084336519241333,0.01585841,0.18260860443115234,495,2.4281346797943115,461.5739074985544,22.349389949754872,16.91671371459961,0.0050888048,4.173597293531653,8701.702631235123,356.9521266483046,0.026960155913645246,0.6165023462651185
79520000,0.4247145652770996,0.4359784926361398,207.2879668902211,0.0005,5.494827508926392,21.427558101848195,25.138444396712075,2.076509475708008,14.924532175064087,14.33322548866272,800,0.004818337657238623,0.4012286,2.1214494705200195,111.59334295013748,3.6745537486783824,0.40116093,2.2024834156036377,50.375038880112506,800,-4.702553948267722,2.920626e-10,42.69001496369603,2.1215932369232178,0.019619837,0.14458918571472168,496,2.8370819091796875,460.26005887011735,34.56571094192664,17.09621787071228,0.00807477,4.186044503787404,8718.811489343643,359.49044030456554,0.026138463478476655,0.6147352358177011
79680000,0.375762939453125,0.4414159548312658,207.3446134508653,0.0005,5.6479082107543945,22.905265668018906,25.466929365429852,2.2483227252960205,14.955545425415039,14.398399353027344,800,0.004724043401363963,0.40089795,2.101766347885132,95.01638616687855,3.672786189198762,0.4008187,2.3203067779541016,55.94233419126275,800,-4.563517157063567,-1.7225744e-09,43.241852868868136,2.101905584335327,0.0066718278,0.1590278148651123,497,2.4934704303741455,467.1658619837989,23.445493904282348,17.121658325195312,0.00491057,4.189173768711098,8735.941477775574,359.287846136614,0.02672342529813886,0.6149788243049931
79840000,0.384509801864624,0.4081398435671582,214.22979102760803,0.0005,5.625482797622681,17.451334179225586,23.61056074296865,2.207106828689575,14.91925835609436,14.306294202804565,800,0.004411142638028045,0.40062535,2.2929563522338867,84.8385420051148,3.807396626537573,0.40066773,2.2146987915039062,57.10614411293658,800,3.065441192846833,1.0877846e-09,39.960714086852,2.2933311462402344,0.05917236,0.1869356632232666,498,2.7529945373535156,471.9491705504018,3.6383553501632138,17.26471996307373,0.018279165,4.647434830623751,8753.216299772263,372.6973459762452,0.02852004301855793,0.5299597734463901
80000000,0.39445042610168457,0.41514801699329107,205.93668893548755,0.0005,5.874776363372803,19.77264570952627,23.948446362854064,2.1531612873077393,15.173516511917114,14.6083824634552,800,0.004691486198296499,0.400462,2.134697198867798,80.68875028255754,3.6481559107830908,0.4003382,2.340224266052246,59.628268905643516,800,1.896555991193186,-1.0728837e-09,40.61452198331778,2.1348488330841064,0.024699403,0.14830422401428223,499,2.645925521850586,470.8966902645451,-35.77814532295757,17.362945795059204,0.009858927,4.13538823137106,8770.588350534439,356.857352305155,0.026792058995969235,0.5917429234497223
80160000,0.40113329887390137,0.45726645051902925,216.93871560592862,0.0005,5.63654637336731,20.759018599126122,26.5099218951676,2.1620242595672607,15.884933233261108,15.288774490356445,800,0.004694216475759264,0.4002129,2.5272977352142334,109.11014472765602,3.860632166495832,0.4001578,2.3661656379699707,50.00429753295984,800,4.562054533744514,4.1723255e-10,44.84538107179202,2.5274553298950195,0.016400207,0.17345142364501953,500,3.5516269207000732,475.40503250133355,126.1088543707598,18.58217740058899,0.005690976,4.866713849906902,8789.184283018112,377.98061221725504,0.029722527040809778,0.6085610590290493
80320000,0.39262843132019043,0.44378535386948026,211.37850134531942,0.0005,5.574625730514526,19.254315416326246,25.675918618511314,2.3517301082611084,14.791683197021484,14.21590542793274,800,0.004735812020545798,0.39994478,2.377668857574463,103.60392854812615,3.756684804447396,0.3998792,2.356522798538208,58.34195260800396,800,10.722229249670058,3.6060827e-10,43.4820294875813,2.3778269290924072,0.010932284,0.1616809368133545,501,2.4918384552001953,472.9918642437755,2.3437862420316797,17.240116596221924,0.0040679993,4.543707141901864,8806.438063144684,367.62349464606467,0.028530272559261736,0.5978347485379455
80480000,0.38747715950012207,0.48433816860659634,213.99075955330042,0.0005,5.4575982093811035,20.717923118722528,28.00734158840001,2.2555830478668213,14.956204652786255,14.39857006072998,800,0.0048103966811867465,0.3996614,2.4483158588409424,97.17446337765713,3.800643633822807,0.39962676,2.3056955337524414,51.57876435333457,800,-2.6113528223867055,-4.8279747e-10,47.51156506759531,2.4484362602233887,0.011936512,0.14890146255493164,502,2.8336033821105957,473.38992911144777,85.6069057610405,17.479219675064087,0.005158623,4.479599743018358,8823.934697389603,372.0091642264686,0.028367392697804722,0.6289646586931683
80640000,0.42192530632019043,0.4135426598729439,208.21959850658715,0.0005,5.67940878868103,22.149144395414602,23.766122597055546,2.334669828414917,14.87713885307312,14.286287784576416,800,0.004875192976331806,0.39937878,2.346195936203003,91.34908783804214,3.691006606032804,0.39927495,2.211923837661743,60.668053524583684,800,-8.250303262996866,-1.7404554e-09,40.43742229850397,2.3463191986083984,0.00121243,0.14660191535949707,503,2.6080806255340576,457.6336291136195,-66.46795325079256,17.2907874584198,0.0017434417,4.254065370918564,8841.243883609772,361.11350422496645,0.027029329303089353,0.5890235839844002
80800000,0.45857715606689453,0.4112885262733014,212.758197651449,0.0005,5.21133279800415,18.067588537375112,23.74342092138795,2.4551334381103516,14.938739776611328,14.276684284210205,800,0.004642758467636372,0.39926657,2.4824764728546143,87.64402057426165,3.7802966807098928,0.39904007,2.4487009048461914,53.940076801598494,800,-4.798746562651784,9.506942e-10,40.24785663302361,2.48260760307312,-0.0011034621,0.1579141616821289,504,2.6273109912872314,468.8473042969919,50.453698983302274,17.47184467315674,0.001854226,4.544390449386892,8858.72631263733,369.8804027117756,0.028628925615500605,0.5845459676791654
80960000,0.4801008701324463,0.4243176431411043,215.67743325127714,0.0005,5.710917949676514,18.92827309126965,24.58984379692762,2.178698778152466,14.76667046546936,14.113184213638306,800,0.004639354930867104,0.39904508,2.2481584548950195,82.24374194181843,3.8370150336435787,0.399074,2.2553107738494873,55.35458460494434,800,-5.823574683758264,3.7848938e-10,41.56133193768932,2.2482964992523193,0.0032365313,0.15159893035888672,505,2.5088424682617188,463.6156257732509,114.9981385978761,17.087456941604614,0.0027297612,4.822677504878154,8875.824778556824,375.53197491320475,0.030093020966476113,0.5708991770397798
81120000,0.3919956684112549,0.40462293948527334,208.89262715948473,0.0005,5.558008670806885,19.95365049870738,23.2877514978569,2.1308205127716064,14.896057367324829,14.20258116722107,800,0.004742553236263702,0.39868838,2.5838305950164795,84.96284714599571,3.699471537362721,0.39863572,2.3980116844177246,57.551493257375725,800,4.355229905504765,-1.13248785e-10,39.568819196828414,2.5839526653289795,0.0031466815,0.2782740592956543,506,2.612304210662842,468.87339054664375,35.85625969502818,17.543529987335205,0.0037631996,4.327027714591251,8893.379343032837,361.8381977144807,0.028026136246105497,0.5928369827049389
81280000,0.3821094036102295,0.4219810122325786,215.44363594007365,0.0005,5.719564199447632,20.552021180442694,24.41865927148719,2.1568567752838135,14.818000316619873,14.279017448425293,800,0.004599928254063519,0.39841083,2.2947776317596436,91.96356468446281,3.8367852703358243,0.39840442,2.302764892578125,54.443630966265395,800,-4.817155916716933,-6.67572e-10,41.31872105881709,2.2949156761169434,-0.0035516499,0.13498640060424805,507,2.5766732692718506,469.93271302911944,26.341201634691913,17.19593048095703,0.0014516992,4.755142536520947,8910.587924003601,375.3696344391626,0.030274311303419323,0.5483811308469957
81440000,0.38240480422973633,0.4587954203323051,215.973511244863,0.0005,5.50742244720459,20.530868848050005,26.54587332760384,2.301331043243408,14.938961029052734,14.364538669586182,800,0.004802891839592801,0.39814046,2.415252923965454,88.12747994885797,3.838731206442642,0.3980394,2.2890548706054688,57.317497077381304,800,-4.779100401037502,1.040101e-09,44.9814106955377,2.415391683578491,0.00021486486,0.17065811157226562,508,2.7647016048431396,468.5446434506842,23.946099110341454,17.414746522903442,0.0030267723,4.812509470023194,8928.011603593826,375.6757471408488,0.029459494032861182,0.6154179018533941
81600000,0.3864171504974365,0.41390651883278834,213.79484967193682,0.0005,5.710269927978516,19.74001314976035,23.93948579590925,2.201113700866699,14.86407995223999,14.301501035690308,800,0.004603045881809505,0.39787322,2.209628105163574,91.81482185088235,3.8060772995445133,0.39781135,2.3565633296966553,54.57756475703955,800,-3.0528671778173004,2.1457671e-09,40.51679680227008,2.2097487449645996,0.014287062,0.1565539836883545,509,2.643935203552246,474.5816667714456,45.22698026974061,17.15047836303711,0.00644208,4.758722444743037,8945.171916007996,372.34432290453447,0.02980647596504326,0.5762053015140208
81760000,0.45349860191345215,0.4478663319118914,206.40466069566526,0.0005,5.788155794143677,19.082019062212552,25.862109013549603,2.121225357055664,14.93213438987732,14.299875020980835,800,0.004852151443351677,0.39757982,2.2978358268737793,88.0070967756614,3.6572637212787713,0.39749834,2.3443474769592285,57.15790391677262,800,-1.6433442346042901,1.5527011e-09,43.862911090949076,2.2980117797851562,0.0072240564,0.1572859287261963,510,2.6504440307617188,465.28151052135246,64.5502695013646,17.28586983680725,0.0036821072,4.2742082732177185,8962.47209405899,357.5888023571741,0.027695894182732113,0.6329701777093303
81920000,0.4747312068939209,0.4754302176177086,210.88347499846066,0.0005,5.546149253845215,24.367839254825302,27.48606729012595,2.288187026977539,14.996501445770264,14.32430100440979,800,0.005021706810879985,0.39717975,2.386476993560791,130.13666341023938,3.743595580883528,0.3971983,2.4044864177703857,57.02651620254549,800,0.18351580312599636,1.6242266e-09,46.61091834458177,2.3865952491760254,-0.0017231541,0.17479681968688965,511,2.615293264389038,465.5202386749372,59.08188019787968,17.461079120635986,0.0013458824,4.556190876881857,8979.947511672974,366.1556027075056,0.02894708241821744,0.643540075517056
82080000,0.4057321548461914,0.4441991436658626,211.21176144112357,0.0005,5.698670148849487,18.944251002703925,25.622908401398217,2.132669687271118,14.941486597061157,14.337716341018677,800,0.004794003300610005,0.39674258,2.3987717628479004,89.03898611767492,3.749643567905634,0.39664814,2.3581655025482178,57.039792217955956,800,6.6122826518120155,9.238721e-10,43.51109887432029,2.398893356323242,-0.0032537607,0.17803239822387695,512,2.652411699295044,462.1652551685711,62.73107595229889,17.416555643081665,0.0015060883,4.619755740363529,8997.372106075287,366.88438488165457,0.028443037168457624,0.6197582349058129
82240000,0.3905673027038574,0.38854062593650807,208.70117002378618,0.0005,5.5608720779418945,21.87473574763505,22.36073842168628,2.2808690071105957,15.041168451309204,14.507201433181763,800,0.004681876164312627,0.396311,2.0493078231811523,102.08600729735258,3.7012160433898913,0.3962266,2.4246110916137695,56.752491238912455,800,-2.824043823860919,-1.2636184e-09,37.96336876822644,2.0494256019592285,-0.005920973,0.12520241737365723,513,2.7053494453430176,463.54004386234215,93.42283081915997,17.157490253448486,0.0012637284,4.3397484607051195,9014.542278289795,362.08611667767633,0.027881100907807484,0.5501674498049383
82400000,0.3678903579711914,0.46726490467656456,219.24368130883556,0.0005,5.649477005004883,21.40036425241812,27.092735295241855,2.259364366531372,15.013565301895142,14.451567649841309,800,0.004748508992649986,0.39605394,2.296902656555176,90.20412718156187,3.903980674508837,0.39593565,2.355677604675293,51.07561730774112,800,-6.912162747531975,-1.3858083e-10,45.831352424493595,2.297075033187866,-0.0018245826,0.17180943489074707,514,2.645284414291382,466.87726123662435,121.65406307819403,17.371527671813965,0.0014293252,4.900782853842793,9031.92292022705,382.1588079441841,0.030315306629827166,0.6039073156385968
82560000,0.41072773933410645,0.4998486678848336,214.87978916853368,0.0005,5.483083248138428,21.601801025694183,28.938923907984154,2.4297616481781006,15.194533109664917,14.590859651565552,800,0.004954144128543899,0.39578858,2.278801202774048,115.23864359063472,3.822481312670459,0.39569613,2.357616662979126,59.46962098214337,800,4.42696357980469,-1.4901161e-09,49.04698152322928,2.2789392471313477,0.017731123,0.16784977912902832,515,2.7683680057525635,468.7880158440466,-22.778131214627855,17.552350997924805,0.0074775578,4.808379587948899,9049.493839263916,374.0089861515459,0.0295277448577057,0.6610293596774747
82720000,0.42151427268981934,0.4388114605184738,212.14730602772934,0.0005,5.872073650360107,17.47738975443152,25.34583813101699,2.1147096157073975,15.01672649383545,14.417012214660645,800,0.004764222707645034,0.3954363,2.2649855613708496,88.13494859590247,3.7655014018796145,0.39533332,2.329916477203369,57.164015227693625,800,0.6207005201486239,7.078052e-10,42.97340880113244,2.2651076316833496,0.025099263,0.1539003849029541,516,2.6718833446502686,478.9832481479558,-10.449741477581115,17.348472595214844,0.0068926895,4.441935938776196,9066.856771707535,368.27348868728376,0.02884404321593154,0.6233344858794025
82880000,0.408649206161499,0.39489264726379913,212.1668286121601,0.0005,5.548832416534424,19.771329549881994,22.736659249336498,2.26277232170105,15.040815353393555,14.479002237319946,800,0.00468198845210052,0.3950969,2.2843921184539795,105.52087493291022,3.7640757885978724,0.3951115,2.339362144470215,55.356045340930194,800,-5.381872458836064,9.953977e-10,38.60260478730836,2.284524440765381,0.014355922,0.13259124755859375,517,2.770768880844116,468.5807551321108,17.091111996607683,17.400630474090576,0.0030173822,4.412123787078014,9084.265412092209,368.2294668962735,0.028454209394640072,0.5325316966966717
83040000,0.4207794666290283,0.40317522257540367,214.785405799835,0.0005,5.625592231750488,16.882180999582847,23.306985744508292,2.217074394226074,14.958441734313965,14.33699631690979,800,0.0046136823769331245,0.39476457,2.2362306118011475,78.30220649378492,3.8174999506083402,0.39469206,2.3768646717071533,58.317677880381545,800,5.169169889288737,-1.78814e-10,39.44527941865393,2.236391305923462,0.012580691,0.17685317993164062,518,2.6174733638763428,471.8621832905318,-6.679029373279195,17.27177667617798,0.0036512676,4.616052163545903,9101.547413825989,373.55487443272483,0.029549227435970715,0.5331994267096742
83200000,0.39174413681030273,0.41679410850152643,210.88410048913155,0.0005,5.855290651321411,20.3448946167153,24.048137309252347,2.172820806503296,15.125565767288208,14.56431770324707,800,0.004730426257193854,0.39459556,2.297093629837036,83.53034600200259,3.740446860055053,0.39448366,2.2461061477661133,54.41897504443858,800,-3.3528741410507727,-5.751848e-10,40.77954327851932,2.297243118286133,-0.0015996184,0.14882969856262207,519,2.7893927097320557,474.0560678824911,24.311087878721356,17.514315366744995,0.002066865,4.413099157491084,9119.075624227524,365.91403300032374,0.028261244771915564,0.5607266857225893
83360000,0.3751344680786133,0.46259036968864703,211.40554094591135,0.0005,5.708365440368652,19.197801448073495,26.655771776547436,2.149214029312134,14.887106895446777,14.325313329696655,800,0.004805452833836291,0.3944923,2.1647942066192627,83.14249492478984,3.7576456964424674,0.3944202,2.3762168884277344,49.754282148601106,800,-1.4828420787133874,-3.1709668e-09,45.33201165830422,2.164956569671631,0.00035037252,0.1624433994293213,520,2.5523035526275635,467.5800178342628,14.076374568316409,17.124589920043945,0.0021874332,4.338616866229206,9136.21147942543,367.5675747330812,0.028274927569165394,0.6300793435673663
83520000,0.41508984565734863,0.46633095028045135,215.61412831543757,0.0005,5.74998140335083,19.117017816996295,26.998523477509075,2.266181707382202,15.075541496276855,14.456239700317383,800,0.004758268392171612,0.39414853,2.3713793754577637,99.21785109174368,3.8326921003764713,0.39424467,2.403632402420044,58.25356305135653,800,-3.467747676512702,-5.990267e-10,45.72363998775346,2.3714983463287354,0.044228587,0.18032383918762207,521,2.644108533859253,473.7294423436069,2.2392938549384653,17.530405521392822,0.015623117,4.686476591842315,9153.752220392227,375.01358349788484,0.029961622006119244,0.6286398059299647
83680000,0.4482297897338867,0.39939556634772244,212.93497408116727,0.0005,5.69370436668396,18.249244034060588,23.021999124735995,2.2078793048858643,14.921496391296387,14.287220478057861,800,0.004624439086845033,0.39366648,2.199951410293579,87.24338285334942,3.7813216173066713,0.39380684,2.382330894470215,51.424828248482555,800,-1.5381127043430245,8.046626e-11,39.059402155526804,2.200601100921631,0.010503056,0.16107511520385742,522,2.446662187576294,468.6914263890561,61.83742665912014,17.187071084976196,0.005673558,4.509058508512822,9170.94713640213,370.03438642027277,0.028989298142767347,0.5626835477876565
83840000,0.3715229034423828,0.5058199995378977,213.28002824682648,0.0005,5.869278192520142,20.922767531241885,29.215648667866667,2.145585060119629,15.17315411567688,14.640827655792236,800,0.004909501355192835,0.39318323,2.3590095043182373,94.5368304303565,3.788548812939058,0.39308852,2.3752782344818115,56.89165640299417,800,-13.469358807240985,-6.4373007e-10,49.62695752397744,2.359149932861328,0.011227286,0.1354658603668213,523,2.7573740482330322,462.7272462941793,46.82017988006131,17.62432098388672,0.0066045388,4.490589391443724,9188.58699965477,370.5917011776867,0.029130304718351454,0.6725896558243253
84000000,0.40253448486328125,0.4652151924615648,215.5796170520715,0.0005,5.809182643890381,20.2013972322879,26.85690283677007,2.103646993637085,14.953846216201782,14.366804361343384,800,0.004933431273683663,0.39275327,2.0465245246887207,101.18915757958172,3.8298907189555886,0.39269605,2.435852289199829,55.03351589410403,800,7.756018992223558,3.2782516e-11,45.59958399475898,2.046699047088623,0.0029522676,0.16295504570007324,524,2.5682003498077393,469.10644021901237,7.668179531429939,17.068808794021606,0.002099778,4.56238197713611,9205.665834188461,374.67570969597926,0.029754531182095482,0.6587009064394331
84160000,0.40469932556152344,0.5022977181087457,212.7777360107881,0.0005,5.89467716217041,20.20358775591529,28.997708361689348,2.1301181316375732,15.328890085220337,14.710856676101685,800,0.004967367928432752,0.3922092,2.330038070678711,110.74162326448611,3.7756136792320403,0.3923226,2.3053367137908936,58.051942978092036,800,1.8557934292383766,-1.2040138e-09,49.28690867325045,2.330152988433838,-0.0011315236,0.19220447540283203,525,2.794250726699829,482.9197741768557,27.540280185080547,17.829761266708374,0.0020607673,4.433725776850073,9223.505033016205,369.2539173722884,0.029117177517607448,0.7134970779950711
84320000,0.4141557216644287,0.4199777455117423,215.72879825486564,0.0005,5.493471384048462,18.11556795139762,24.261541486302296,2.244515895843506,14.760341882705688,14.173170328140259,800,0.004669978732131359,0.39192277,2.0086586475372314,106.92858319784548,3.834146998542257,0.39199144,2.400209903717041,55.04627595053261,800,-3.1216616311446903,1.2755395e-09,41.12298440504259,2.0087780952453613,0.010494469,0.14720773696899414,526,2.5044186115264893,466.4099822473127,36.021459552055234,16.83684802055359,0.0029291552,4.683590649360306,9240.352304458618,375.27367061195923,0.029365644245442652,0.5819817405180909
84480000,0.49810194969177246,0.4536365309666839,209.31797177524874,0.0005,5.44698166847229,19.96263870031332,26.14405556754249,2.22480845451355,14.978506088256836,14.330337762832642,800,0.004832791606304092,0.39179933,2.337599754333496,92.59898961176386,3.7086533807511435,0.39190498,2.219970703125,59.15502246495384,800,0.17830451620549037,2.6345255e-09,44.44664508668468,2.3377463817596436,-0.0002074434,0.12607407569885254,527,2.9759278297424316,465.16718657959814,42.612866009453455,17.522064685821533,0.0031905863,4.287250161863314,9257.883159399033,362.6971670037312,0.02840369504376185,0.6482235531622312
84640000,0.49234795570373535,0.44220089131496987,214.1647200016257,0.0005,5.570723056793213,20.674474129924565,25.502780564318318,2.1707582473754883,14.828150749206543,14.138674020767212,800,0.004798868330021086,0.3917079,2.2936851978302,99.7059494306378,3.798882168875295,0.39162487,2.233396053314209,56.0867840329465,800,1.4351017413692122,5.334616e-10,43.32611680299066,2.2938308715820312,0.026344256,0.17794013023376465,528,2.531163215637207,460.7553232830631,42.066314046500715,17.187909841537476,0.0084851235,4.565378145539188,9275.08778166771,371.7970787839037,0.029271428684796146,0.6154526778806779
84800000,0.3945446014404297,0.4860562247525227,214.33138003779808,0.0005,5.404284954071045,18.567493098411305,28.131688740335075,2.1748712062835693,14.822936534881592,14.240630626678467,800,0.004900003228111387,0.39153987,2.514404773712158,108.72944154948208,3.800725606069902,0.39150837,2.1664106845855713,66.92964208126432,800,-0.6552424471694688,-2.0712614e-09,47.68495227166989,2.5145392417907715,0.011806115,0.1626298427581787,529,2.9494643211364746,468.6011697567693,-62.10076753520714,17.40657114982605,0.0038914247,4.5896170050170255,9292.504310846329,371.84663188951066,0.02969379900291789,0.6487867624099182
84960000,0.39101147651672363,0.4156008903995627,218.17182418444216,0.0005,5.875069856643677,19.149577770494197,24.006308659814305,1.9715077877044678,14.621838569641113,14.015803337097168,800,0.004590886911127713,0.3912716,2.265547752380371,83.58803092294168,3.8779386156908657,0.39128995,2.119652032852173,51.63942365925556,800,3.568183461678021,6.1392785e-10,40.68456329339604,2.2656760215759277,0.03301521,0.19214391708374023,530,2.565175771713257,467.4599662287281,102.11907246626981,16.963279724121094,0.009120734,4.765083654141062,9309.481479167938,379.58637285745704,0.029650679356216632,0.5436958316684504
85120000,0.40343403816223145,0.4096408667533518,212.44971477918952,0.0005,5.542680501937866,18.05805299013018,23.587496868165655,2.1042087078094482,14.81703519821167,14.254900455474854,800,0.004797519495773868,0.39077422,2.7039244174957275,90.89879951419819,3.7631287102953435,0.39066678,2.2742199897766113,59.71091699468984,800,6.496764841110936,-1.2576581e-09,40.068806732040315,2.7040560245513916,0.014653687,0.13913893699645996,531,2.7593162059783936,467.5587596832379,8.148212952866727,17.56585717201233,0.0030434923,4.374089793802489,9327.059111356735,368.1873813036135,0.028346695563883192,0.5827422462943629
85280000,0.4508087635040283,0.4709892766657183,213.2663319122923,0.0005,5.665442705154419,21.73111459080509,27.120513888118435,2.244032621383667,14.866691589355469,14.173251867294312,800,0.005037674676311762,0.3904181,2.4784631729125977,103.18042852346493,3.78236393182384,0.3903368,2.1880691051483154,55.33073823016564,800,-4.905869270781361,-5.841254e-10,46.17067273146378,2.4785923957824707,0.017005019,0.2202601432800293,532,2.5640385150909424,469.51660950087995,86.1420641903974,17.411145448684692,0.0057785646,4.463122636511005,9344.47948384285,370.0496322020517,0.028923346421935912,0.6497492526909734
85440000,0.4001903533935547,0.47414533641599,211.22295194950618,0.0005,5.423361539840698,19.885378951966192,27.390994456799707,2.020781993865967,14.84278655052185,14.244776487350464,800,0.00501015006346988,0.3903364,2.5662593841552734,94.61297820919066,3.7451685344799275,0.39022413,2.3404152393341064,58.498785153642054,800,3.2311796331259757,2.2053719e-09,46.47003058987648,2.566396713256836,0.007094988,0.17440104484558105,533,2.9514379501342773,469.270264624156,12.64100065558189,17.480693578720093,0.0035042025,4.390150376335677,9361.973094463348,366.26055863082496,0.028934047405645605,0.6584785341463761
85600000,0.370436429977417,0.4221282145722538,211.4139793155794,0.0005,5.777093172073364,21.24209704145795,24.30229592118006,2.172955274581909,14.679638385772705,14.157912731170654,800,0.004839863417877159,0.39020398,2.381836414337158,79.1802396599533,3.741611644491995,0.3900487,2.2672853469848633,60.15578896221457,800,-23.54270163327341,8.3446505e-10,41.29385650270555,2.3820502758026123,0.010693279,0.12852001190185547,534,2.4636571407318115,457.353822445645,-33.229748086184316,17.12450408935547,0.0043868646,4.350391510200681,9379.106924295425,366.05370877455584,0.02860680610942718,0.5557791154553144
85760000,0.3138604164123535,0.44642582106173284,213.48074496898786,0.0005,4.4929351806640625,18.15592454307372,25.711410020655244,1.8632707595825195,12.554905652999878,12.072404146194458,800,0.004943771065192947,0.389725,2.1943671703338623,86.30541703793578,3.785841726553048,0.38962597,2.1678247451782227,49.4440067358108,800,-1.5191478966334724,1.5616418e-09,43.72092499291356,2.194533109664917,0.00552168,0.14780807495117188,535,2.325425148010254,468.18450418426306,129.12109424436687,14.809377670288086,0.0024340786,4.369214275106747,9393.925360441208,370.46846867333477,0.02829617892804865,0.6318078976363889
85920000,0.3240978717803955,0.4296416511483827,217.51556283494304,0.0005,4.641838073730469,20.284956516624092,24.78345616512271,1.8269174098968506,12.255472183227539,11.761626243591309,800,0.004819144664683212,0.38920504,2.313126564025879,100.68270523599455,3.8645638901174846,0.38898608,1.8909025192260742,57.528730956421,800,-14.582524131914742,-1.2218941e-10,42.066343570612645,2.3132572174072266,0.01047222,0.15184831619262695,536,2.1814053058624268,467.0665389108578,41.55950019282633,14.622459888458252,0.004229274,4.747401561719595,9408.562829256058,378.31586293154686,0.029747325150820937,0.5878314395205405
86080000,0.30833864212036133,0.42483344876203827,212.58463676600746,0.0005,4.540757894515991,21.455672224397137,24.45091345316212,1.832921028137207,12.0806303024292,11.591397285461426,800,0.004815438107237292,0.38868326,2.2423431873321533,92.44255670670373,3.767103736698479,0.3886062,1.8456530570983887,53.22764403546041,800,-5.359487299466785,1.078844e-09,41.57374975153067,2.242469310760498,0.008661514,0.1586909294128418,537,2.1595048904418945,470.1135276079113,41.666938695506836,14.37441611289978,0.0055181375,4.2897642670110505,9422.945208787918,368.5504375730121,0.02806230168805563,0.5827538368154198
86240000,0.36525988578796387,0.4052971037066026,219.7181262055115,0.0005,4.776201963424683,18.810613528613025,23.436455015361272,1.8092188835144043,12.422199964523315,11.89990520477295,800,0.004715361751776426,0.3881069,2.1902060508728027,80.08902796593067,3.9068130207024727,0.38798684,1.9595885276794434,52.59073627749067,800,-0.20142686513279257,-1.7881429e-11,39.66458086164507,2.1903371810913086,0.013065947,0.14064383506774902,538,2.1562111377716064,459.1954085468811,36.84524104930482,14.66769552230835,0.0053360094,4.896896670709009,9437.62267255783,382.58788556688654,0.02982086052917821,0.5569411302974556
86400000,0.314072847366333,0.4106769020972278,218.15513854415138,0.0005,4.678683280944824,20.177371555865914,23.734630985399967,1.7745435237884521,12.307714939117432,11.820435523986816,800,0.0047708841642208595,0.38760674,2.228703737258911,81.29428574331999,3.8720617955553913,0.38760826,1.8460438251495361,55.39842191022755,800,-1.4899023315578168,1.0848046e-09,40.19536796829405,2.2288336753845215,0.0015948606,0.1565394401550293,539,2.2391374111175537,471.7934658115627,-1.9997260445571334,14.587776899337769,0.0026637886,4.760760508190772,9452.221903800964,379.0757645506809,0.02979445204307781,0.5394638064607388
86560000,0.29231715202331543,0.4198543584176802,216.83720044316075,0.0005,4.8404247760772705,21.8136933264595,24.239719118521386,1.7403573989868164,12.408861875534058,11.949492931365967,800,0.00481212521942988,0.38740882,2.227112293243408,109.73391789860919,3.853929252158394,0.3873682,1.96319580078125,53.93960048721124,800,2.5230192460746803,3.8146983e-10,41.10550008232599,2.227238893508911,0.018484283,0.14858579635620117,540,2.1546716690063477,469.1784184486035,22.980898263141736,14.687403440475464,0.0072112167,4.718360036546718,9466.921237945557,377.29068723376935,0.029595449823365802,0.5780331920013304
86720000,0.32771849632263184,0.37780249637500013,220.91849575057182,0.0005,4.903619289398193,16.591822459805652,21.861680792411825,2.421480417251587,13.224771738052368,12.728081226348877,800,0.00443316559641083,0.3871079,2.173497438430786,78.99361726543502,3.928540245320187,0.38696158,1.947953462600708,56.12986000718416,800,2.522259130291189,-1.4305115e-09,36.947104309646555,2.1736693382263184,0.0071739797,0.15214800834655762,541,2.2346999645233154,465.08951178588353,40.2511625584514,15.447829008102417,0.0040864246,4.918840468952692,9482.379160165787,384.6979159253754,0.030975958364701694,0.521319511761787
86880000,0.3310971260070801,0.43929383737913924,215.60640984681098,0.0005,4.792526006698608,19.451964521867954,25.3653694986988,1.8221518993377686,12.510316610336304,12.00807785987854,800,0.004795282077168859,0.3867978,2.302673578262329,104.26412558397814,3.8247279680385815,0.3867498,2.001136064529419,56.28527037843262,800,6.734482029977808,-5.751848e-10,43.03430989978466,2.302793502807617,0.01715922,0.1490929126739502,542,2.1835224628448486,467.2583863784805,35.838811871952196,14.870392799377441,0.0058453097,4.559649256130976,9497.257053852081,374.4201839234172,0.02932869111589932,0.6001196169455338
87040000,0.3351926803588867,0.4936475401617661,209.85231317986262,0.0005,4.827349424362183,19.42910004880838,28.501241400666427,1.7859079837799072,12.32238221168518,11.81517767906189,800,0.004985771332380183,0.38634,2.2658181190490723,83.74335387500784,3.719128693245749,0.38630816,1.8871829509735107,62.61397510657656,800,2.2854514923282805,6.556507e-11,48.42134800206264,2.2659521102905273,0.008108383,0.15591979026794434,543,2.105165958404541,475.4362482140541,-49.421248077100344,14.633525848388672,0.0043518897,4.301487345300863,9511.898260831833,363.6714862115473,0.028796925777611837,0.6602766080660416
87200000,0.28891539573669434,0.42143280961767743,218.5426335795538,0.0005,4.912397861480713,16.587290724880667,24.37345873415131,1.7429230213165283,12.278569459915161,11.819702863693237,800,0.004579279552253894,0.3859254,2.2761547565460205,77.66234124262743,3.887751992551333,0.38584876,1.7983386516571045,50.09119908279358,800,-0.28578518073734377,-9.000303e-10,41.28260609946759,2.27628755569458,0.019000376,0.15390491485595703,544,2.1535778045654297,460.2713320430552,141.52941567696286,14.601273536682129,0.004154614,4.902041604908144,9526.509037017822,380.63928927838833,0.030145512226430582,0.5681056777526847
87360000,0.3034062385559082,0.41867287135895415,217.2169890393294,0.0005,4.897856950759888,15.997291141733088,24.19333898469553,1.781400442123413,12.24591875076294,11.786021709442139,800,0.004655818993074743,0.38545406,2.3067524433135986,79.15321581251307,3.85824057691103,0.38552243,1.8450331687927246,61.17282733655258,800,-4.8168674904064925,2.890826e-10,40.999318471164194,2.3068840503692627,0.008739294,0.1395256519317627,545,2.059175491333008,472.13095379522184,0.18810845177870228,14.59721064567566,0.0028362754,4.688606178140651,9541.117506027222,377.5286517727093,0.03022331331140092,0.6037725731478277
87520000,0.3293740749359131,0.45321925470724456,210.2363310862473,0.0005,4.724339962005615,21.718363210314205,26.147441471114167,1.8374223709106445,12.256954908370972,11.774219989776611,800,0.004799936871214782,0.38508758,2.3357701301574707,89.26558089044487,3.7293197117996795,0.38517025,1.900552749633789,60.28599244266116,800,-2.654680720234755,3.6120416e-09,44.41407443506992,2.3358864784240723,0.005591714,0.13605690002441406,546,2.0728261470794678,471.708247802432,37.19968471453049,14.746959686279297,0.0039881067,4.363450046097215,9555.875628471375,364.7853034069409,0.028697039038562532,0.595800595953513
87680000,0.3056774139404297,0.45964379675419914,218.0685500733747,0.0005,4.749850273132324,19.481733755390888,26.588734540318157,1.73604154586792,11.974563837051392,11.498502492904663,800,0.004806525598619499,0.38476035,2.357247829437256,99.3305861899628,3.8796227906587,0.3847137,1.784456491470337,57.547304530767526,800,4.1099187619553,2.8610225e-10,45.076257525954674,2.357358694076538,-0.0035818564,0.15400147438049316,547,2.0321812629699707,475.5895247016316,3.9058339281508836,14.38512897491455,0.0016758612,4.762406345898632,9570.27169919014,379.7510190469802,0.03068483443065797,0.6401861107249729
87840000,0.3150184154510498,0.41848301374721314,220.28782416977833,0.0005,4.722578287124634,18.01750032623256,24.22556317107459,1.8865995407104492,12.236837148666382,11.760181903839111,800,0.004656703145322022,0.3844314,2.0407562255859375,86.28049161658613,3.916844738300063,0.38447127,1.8703265190124512,52.86426784030613,800,1.6712833119242672,-4.2319295e-10,40.98717495194643,2.0412514209747314,-0.0013879883,0.1424732208251953,548,2.047577142715454,474.6385895474789,-19.523726273320943,14.334096193313599,0.0020517,4.865547344984781,9584.61729645729,383.4961013909194,0.030208065998504924,0.5394554478321887
88000000,0.30662035942077637,0.4228730634764568,213.16060105824934,0.0005,4.693099737167358,19.32142310098589,24.388937614618243,1.8604035377502441,12.213135480880737,11.72304916381836,800,0.004746969854733572,0.3840953,2.3189494609832764,93.36290914392168,3.7828494693291694,0.38391635,1.9663772583007812,56.73339312810942,800,-4.899440333039257,5.722047e-10,41.40125107038892,2.319077253341675,0.013793874,0.16624712944030762,549,1.9868943691253662,465.6264282750155,65.59819287697314,14.57604694366455,0.004382024,4.5746424454818655,9599.239056110382,370.1749634541986,0.029297169621353824,0.5970386173438718
88160000,0.304675817489624,0.4245918068478406,210.36145061231858,0.0005,5.029609203338623,22.904966696641367,24.451296068304046,1.7199463844299316,12.489641904830933,12.002939701080322,800,0.004992259188042247,0.38379645,2.228534698486328,111.47857202775873,3.7242664114396002,0.3837919,1.8585455417633057,58.577114729854095,800,4.608061728862758,7.331372e-10,41.55152902877999,2.2286858558654785,-0.00082234916,0.1607964038848877,550,2.196178674697876,464.24467501982474,-23.420821724136744,14.763479948043823,0.0018018095,4.238790338077887,9614.012423992157,364.2833280443988,0.028216167585457558,0.5862289210707582
88320000,0.31635594367980957,0.48701686970488944,216.2011805863429,0.0005,4.710398197174072,19.00402129287219,28.180523796680404,1.8391201496124268,12.188602685928345,11.702533721923828,800,0.004880223527925839,0.38356975,2.3653361797332764,105.25966224077641,3.836735274026185,0.3836813,1.7484047412872314,56.91643264365303,800,7.404563606657491,5.126001e-10,47.78983838572506,2.365459442138672,-0.00077083934,0.14941859245300293,551,2.104485273361206,469.88950613041766,38.69548696357903,14.644163131713867,0.0014608343,4.660489698091446,9628.665640115738,375.3922014077363,0.029603113694827647,0.675110581883297
88480000,0.29001879692077637,0.42313666955574974,216.6210799406816,0.0005,4.920342445373535,17.425943659976145,24.454549838170028,1.7275569438934326,12.150449991226196,11.700672149658203,800,0.004665850508245848,0.38349262,2.3256077766418457,84.31194570542308,3.849114245272932,0.38329294,1.7485294342041016,55.33925005087553,800,3.131649436002838,1.4901224e-11,41.4462729091354,2.3257665634155273,-0.0033861464,0.1410374641418457,552,2.0999948978424072,468.96749778193487,36.81637196092952,14.52504563331604,0.0019938769,4.68108459486171,9643.20027923584,376.771295966833,0.029646889591624172,0.581369095887249
88640000,0.3034064769744873,0.44602116230427336,218.36209829466105,0.0005,4.839968681335449,13.967965671397568,25.806681857989833,1.8085639476776123,12.298811435699463,11.820982694625854,800,0.0047563226115747365,0.38341522,2.3190248012542725,78.96414753272379,3.879433164949275,0.3834706,1.8796274662017822,56.52508477679087,800,8.513970094117942,-8.7618834e-10,43.71595496670383,2.3191475868225098,0.014831117,0.15677309036254883,553,2.0924646854400635,456.91704020149956,39.01211131722567,14.66901969909668,0.0037726,4.7175897400660745,9657.87887096405,379.7212881403149,0.030339535811877892,0.6230024766477879
88800000,0.31002092361450195,0.388564101366452,208.4203531783587,0.0005,4.6913001537323,17.782407816911626,22.25422675057965,1.83115553855896,12.019148111343384,11.561953067779541,800,0.004792939469655811,0.38313612,2.332857608795166,84.44058825892868,3.6881023128868646,0.38318896,1.7481250762939453,53.92557806897388,800,-3.199763166894102,-6.556512e-10,37.949079715600554,2.3329949378967285,0.01829466,0.1287832260131836,554,2.075469970703125,462.9433284944862,-9.94796803274311,14.398380756378174,0.006943777,4.112621075738781,9672.285041093826,360.64957668339287,0.027053219910930126,0.5665890003925552
88960000,0.2948150634765625,0.3607221654810779,214.890578657555,0.0005,4.967357873916626,17.42346205416261,20.75632613207401,1.733832836151123,12.294394493103027,11.828335046768188,800,0.0046581351547312485,0.3829113,2.3160464763641357,73.02959311098752,3.815247375211466,0.3829103,1.8519670963287354,55.58340948808858,800,-10.263950965567686,2.2649757e-10,35.200658915892674,2.316185474395752,0.020129006,0.1534717082977295,555,2.079998016357422,469.6685468958764,-46.06113002000435,14.656591176986694,0.007315504,4.516368573218007,9686.951525449753,373.388869046075,0.02892188680586181,0.5033246673754862
89120000,0.29273486137390137,0.37924229858425457,218.85605347486623,0.0005,4.770610570907593,24.421031299073924,21.86601616558028,1.7823219299316406,12.174404382705688,11.722877025604248,800,0.004820590382498786,0.38263312,2.3338160514831543,115.56415832802169,3.8902691408958607,0.38246602,1.8877670764923096,55.20708995319415,800,-0.8718136344979772,-1.2487174e-09,37.06828684424547,2.3339481353759766,0.017458012,0.13992857933044434,556,2.068974733352661,470.04358537426657,-1.3830554913278759,14.555216550827026,0.004145369,4.810333280550061,9701.514954328537,380.87000658641745,0.029887171001994634,0.4910262969518343
89280000,0.30753278732299805,0.45571296937609607,210.35555369753914,0.0005,4.71784782409668,20.195150570301998,26.20971943313291,1.818298578262329,12.087372541427612,11.605445623397827,800,0.004977702344641381,0.38251802,2.2645506858825684,104.69521033584373,3.729083511420706,0.38256934,1.8377604484558105,56.29857562841014,800,-0.26952460380378446,-8.285047e-10,44.63673463641878,2.2646567821502686,0.05277036,0.15806317329406738,557,2.0266153812408447,466.1129781840421,27.77675794462287,14.397312641143799,0.018228794,4.26021407486894,9715.921827316284,364.72163860982755,0.02840678893783828,0.6294914435489868
89440000,0.33121752738952637,0.4344117486014244,210.79258536251876,0.0005,4.9487693309783936,20.279325493931896,24.974189517228243,1.693782091140747,12.267159938812256,11.772267580032349,800,0.004907816732867255,0.38247862,2.293527364730835,97.81208655028388,3.7326922437089305,0.38234437,1.8569927215576172,56.425063133863944,800,6.769979245110385,1.5497204e-10,42.52299623337989,2.2936506271362305,0.063813,0.14578008651733398,558,2.0577056407928467,466.37945161051886,40.25079252820313,14.61142110824585,0.019644309,4.278090474967563,9730.540692329407,365.107036081287,0.027669644842150072,0.6197130859457347
89600000,0.36681270599365234,0.459479405107536,214.5049431051023,0.0005,4.706189870834351,19.869248364751105,26.42845224687242,1.8196072578430176,12.147075653076172,11.594552040100098,800,0.004940215639263989,0.38260677,2.3352530002593994,98.25295496945878,3.804803074348121,0.38253355,1.8372056484222412,55.05888403713592,800,6.122217639982816,-3.2186506e-10,45.013278070040045,2.3353805541992188,0.07512318,0.16654562950134277,559,2.049173593521118,471.9946623058069,21.993507917298498,14.536263942718506,0.030979723,4.401099281982254,9745.088379144669,372.1797857609217,0.02891717653962798,0.6755806547730749
89760000,0.3377053737640381,0.40616795582940707,215.41239869215912,0.0005,4.8050312995910645,18.777757688125398,23.45555885728174,1.771836280822754,12.200092315673828,11.699806451797485,800,0.004768558498977007,0.38296914,2.3311991691589355,91.53404368791146,3.8160498155778906,0.38287333,1.8043954372406006,58.44254707563588,800,8.431428106758114,-1.5079976e-09,39.73032769895992,2.3313119411468506,0.023381036,0.14363360404968262,560,2.07026743888855,477.3595429238421,91.8062565807627,14.584731817245483,0.005186472,4.515110290532536,9759.683465003967,373.28851343024786,0.029432838622724004,0.532008871858056
89920000,0.31261467933654785,0.4185197244710512,218.81063657806226,0.0005,4.794534921646118,20.09750467371548,24.18698060154041,1.7826881408691406,12.135740995407104,11.65049433708191,800,0.004754609459798814,0.3832307,2.352658271789551,99.1017562146105,3.8915058398123734,0.38313764,1.7499732971191406,56.90464553712816,800,4.091813253823418,-8.918345e-10,40.969249038943744,2.352785587310791,0.02749147,0.15593695640563965,561,2.11399245262146,468.58511727519175,-8.1319030312777,14.543677568435669,0.00522767,4.7831346232300875,9774.234824180603,380.89379931724915,0.029588973312026354,0.5717164018346282
90080000,0.38037848472595215,0.38105166131935614,210.9747310323728,0.0005,4.875513553619385,18.2890577009815,21.876125558604457,1.749812364578247,12.218480587005615,11.690030813217163,800,0.004781916810130091,0.38347295,2.2654192447662354,85.8276409768962,3.742666914419538,0.3833524,1.8610072135925293,57.34782087777359,800,1.649834299373086,-1.5646219e-09,37.211436285286034,2.2655584812164307,0.0037444616,0.13124513626098633,562,1.9995992183685303,464.18836875724026,-3.6176358780519036,14.539543390274048,0.0024195143,4.340766215583557,9788.783540725708,366.11659519323405,0.02749935914233112,0.5682980331760124
90240000,0.41007518768310547,0.43151957052617707,210.38624434110608,0.0005,4.798599004745483,20.792419740651138,24.83814397627735,1.730311393737793,12.218384504318237,11.630372762680054,800,0.004893058463052898,0.38350764,2.2728543281555176,103.44751451614684,3.7278393748008756,0.38346583,1.8174188137054443,56.901108096085785,800,-1.7674414871489836,5.6624306e-11,42.230893578989956,2.27299427986145,0.010011062,0.15967798233032227,563,2.0795435905456543,474.1450260356007,54.40865201107804,14.542150020599365,0.0029400543,4.247404320216852,9803.335368871689,364.5644700728936,0.027714903302693005,0.620714178547325
90400000,0.29497456550598145,0.4761103500090669,219.09160599516417,0.0005,4.823802947998047,20.07109330583934,27.54073483315451,1.7545194625854492,12.154430866241455,11.687632083892822,800,0.00486419065459326,0.3833879,2.1813125610351562,102.59906032837827,3.901788342073045,0.38333082,1.7827658653259277,54.98882038074983,800,-2.5992845674985725,-3.0696392e-09,46.6962814848348,2.1814393997192383,0.014820721,0.15500712394714355,564,2.0567188262939453,471.3876068086092,19.5588732629777,14.388349294662476,0.0062543363,4.941097323378936,9817.734186887741,381.7124961840839,0.031237402582067742,0.63516815911745
90560000,0.29254603385925293,0.4157630722982277,215.17659500388058,0.0005,4.920951843261719,22.693464452956444,23.912568583703155,1.7167384624481201,12.20807433128357,11.748912811279297,800,0.004764393691061493,0.38323036,2.2131364345550537,103.3316960832046,3.8231726187472943,0.38304248,1.8121843338012695,50.1815729031523,800,-9.772882787770314,-1.1563301e-09,40.67378733446404,2.213268518447876,0.02392921,0.14937353134155273,565,2.0436785221099854,468.2184872173069,202.34393280209818,14.467127799987793,0.0075968667,4.52168394652294,9832.209388256073,374.12643811661025,0.029483038471272673,0.5820980402849182
90720000,0.2756624221801758,0.43565425999519375,216.4867946729368,0.0005,4.808644771575928,16.186399672485972,25.152678776337687,1.7524666786193848,12.292301893234253,11.8543221950531,800,0.00487753251464599,0.38310286,2.2404165267944336,85.661585052078,3.8437669910730503,0.38275042,1.8663265705108643,60.06304343968532,800,1.4037744571216701,4.053115e-10,42.65801328177395,2.240553617477417,0.00041516445,0.14600491523742676,566,2.053171157836914,471.0207198986993,11.429157422089636,14.57768177986145,0.003365031,4.690818616219424,9846.797142028809,376.0055366769907,0.029513455431848325,0.6000496324500666
90880000,0.2908756732940674,0.3707722171339312,211.50411163239215,0.0005,4.918038845062256,17.814768966213993,21.27970969002753,1.7116544246673584,12.285862445831299,11.734458446502686,800,0.004706605081458545,0.3828881,2.223999261856079,84.17230771497984,3.752717203566876,0.38268858,1.7841298580169678,52.33302172633052,800,-5.369727280935261,2.0861642e-10,36.1883419224567,2.224133014678955,0.00046213306,0.24385786056518555,567,2.1164681911468506,470.7105635524298,73.89051834592415,14.560657501220703,0.0019481757,4.294049909624989,9861.368931293488,367.02556792488343,0.028381765747463858,0.526569480181651
91040000,0.3171865940093994,0.4030517631582229,213.1355223369736,0.0005,4.849211931228638,18.419330227169155,23.18130051948413,1.7924480438232422,12.390360116958618,11.908962965011597,800,0.004883398835536424,0.38260892,2.1166181564331055,81.77693081128889,3.783435115425861,0.38271782,1.864565372467041,53.88034011909364,800,-1.4252156200248784,-1.9013882e-09,39.3930161229769,2.11673903465271,-0.00296119,0.14618611335754395,568,2.0891265869140625,474.7616440776934,67.75430102182105,14.55054783821106,0.0015749468,4.395747309732105,9875.929206609726,370.1178711980465,0.028453342550978884,0.5676919216003382
91200000,0.2890198230743408,0.42408650945736026,212.88414246420965,0.0005,4.7907490730285645,14.01167633825233,24.403755694406936,1.8147342205047607,12.336172580718994,11.89313793182373,800,0.00473612245317151,0.38218194,2.0623421669006348,73.3929916709002,3.781137915200436,0.3820353,1.8232159614562988,55.028092128309105,800,8.754326452053864,-3.9935114e-10,41.49953699610126,2.062488317489624,-0.0042411955,0.13736295700073242,569,2.0898594856262207,474.8891422525751,-18.198108417451575,14.446710586547852,0.0015136446,4.411952325409811,9890.384001493454,369.88171894944406,0.028587359702396068,0.5643836642637694
91360000,0.2906770706176758,0.41561002149659626,212.91156607888726,0.0005,4.892333745956421,18.686970885852677,23.8946856319555,1.7394614219665527,12.31197214126587,11.86926817893982,800,0.004877727879832234,0.3818688,2.1974687576293945,84.0099458617629,3.7715572546821705,0.3818731,1.8641834259033203,54.1524383363254,800,-18.374336445208154,-1.5795232e-10,40.63327033119445,2.1975951194763184,-0.0062123574,0.1353611946105957,570,2.0334632396698,468.62739239816244,25.501663386378972,14.565699100494385,0.001316515,4.313615899342469,9904.95794558525,368.94308963763257,0.028327630901158637,0.6119285467819442
91520000,0.28505945205688477,0.4068625535455813,210.23352874288335,0.0005,5.0298521518707275,20.824871409974712,23.335091662111754,1.7612063884735107,12.405409097671509,11.956014633178711,800,0.004924881603043963,0.38143283,2.143211841583252,99.65900191224263,3.7283805274390236,0.3813453,1.8062622547149658,58.32475497062503,800,-6.408968022702405,-2.4735933e-10,39.76303559471787,2.1433279514312744,-0.0054703215,0.14803028106689453,571,2.1817665100097656,467.11334214286126,-5.498897871002596,14.594226121902466,0.0015297178,4.27257924739093,9919.563693761826,364.72361440208033,0.028096899144662218,0.584583573778326
91680000,0.3121953010559082,0.4017403378443565,216.83139218618925,0.0005,4.930106163024902,21.21742833832559,23.167650521555874,1.7939057350158691,12.446966886520386,11.9705171585083,800,0.004684953942491712,0.3807559,2.172032594680786,88.73904115122544,3.8538392807789292,0.38085058,1.975571632385254,58.92157617124928,800,-2.1806819189257363,-4.6491638e-10,39.28109693118144,2.172150135040283,0.005031419,0.14716029167175293,572,2.0695908069610596,473.104374940584,20.316502604856723,14.668180465698242,0.0027622432,4.634230654630944,9934.240979671478,377.05724832064755,0.030624421204756645,0.5847497986689154
91840000,0.29373955726623535,0.458509080765119,211.69268022935094,0.0005,4.991566896438599,20.433252138470092,26.34165186717811,1.7525420188903809,12.349255561828613,11.901680946350098,800,0.0050664486559179964,0.38007143,2.1315417289733887,87.72302334416358,3.7551763133407112,0.38004506,1.8043403625488281,51.30025012225419,800,0.5124140337971897,-1.7762185e-09,44.900764260315334,2.1316776275634766,0.015332342,0.1374979019165039,573,2.14406418800354,469.20535874822633,83.03197040718294,14.532982349395752,0.006516844,4.435310017125514,9948.78363609314,367.33462963712503,0.02820912552490198,0.6733291378650585
92000000,0.29062914848327637,0.4162807911052518,224.54322747418752,0.0005,4.988009214401245,18.994788716302022,24.105228393008762,1.6937110424041748,12.31224513053894,11.866346597671509,800,0.0046963206766931715,0.37952864,2.1714508533477783,96.9482509562338,4.0037863800783455,0.3795067,1.8328843116760254,49.556830014661735,800,-3.679801695069314,-1.5497207e-09,40.755148807311734,2.171556234359741,0.0063673616,0.13896775245666504,574,2.1444032192230225,467.21962773552036,75.1494718260996,14.530944585800171,0.0028641245,5.104748463948588,9963.326108455658,392.11930297745346,0.03092512789054152,0.5687807772800421
92160000,0.3529365062713623,0.4256898633426805,216.92360331464042,0.0005,5.026301622390747,20.19080711208991,24.55533852756721,1.7388887405395508,12.498685836791992,11.984946966171265,800,0.0048224976671243334,0.37912756,2.173133134841919,81.03269732197528,3.85294201744322,0.37910956,1.8905067443847656,59.99216319721644,800,-7.341556334808948,4.798174e-10,41.66002617194646,2.1732606887817383,0.0013184809,0.14362382888793945,575,2.1187744140625,476.79722419647953,43.69796764800716,14.721474409103394,0.0017518982,4.662451504820679,9978.056515932083,376.9723832515774,0.030127200905577467,0.5558611057707296
92320000,0.2895643711090088,0.4328362583627812,213.29685712735332,0.0005,4.8260180950164795,18.514256264382556,24.892283857966262,1.9554054737091064,12.459654569625854,12.011045217514038,800,0.0048656790999627685,0.3788975,2.2469162940979004,82.37386104274907,3.7813108864877707,0.3788566,1.885209083557129,59.732617305464764,800,-9.924990190353059,-2.2768973e-09,42.35416658311784,2.247025489807129,-0.00543336,0.14222955703735352,576,2.144294500350952,474.55449262210993,-17.498048594287365,14.754184484481812,0.0013036992,4.371172836135517,9992.822139501572,369.7722982999326,0.0295057653540919,0.5997894842414753
92480000,0.29298973083496094,0.4968822404456455,225.22876973272753,0.0005,5.107476472854614,17.520729164567427,28.8449727126247,1.6451175212860107,12.388063669204712,11.936776876449585,800,0.0047899740934804185,0.37876934,2.069037437438965,97.65575083442633,4.015447066321353,0.3786801,1.8812589645385742,56.15241020394446,800,7.048663826762965,5.036592e-10,48.77517741236842,2.0691542625427246,0.013083173,0.13992023468017578,577,2.129364490509033,469.5727230017779,93.9125525844138,14.506665229797363,0.004392707,5.224818416622652,10007.336015939713,393.02941355037854,0.03320953102067256,0.6581746117409089
92640000,0.27889490127563477,0.46949842478742004,214.17668976135843,0.0005,5.048775672912598,21.14401816729548,27.017087464142847,1.743666648864746,12.559499263763428,12.026253700256348,800,0.005009563523249935,0.37874284,2.2108354568481445,96.28096030902687,3.8031286138065594,0.3788324,1.8804717063903809,49.21771954502011,800,-9.661052039956777,-2.3245814e-10,45.99061855844066,2.211000442504883,0.003743513,0.23813796043395996,578,2.1578946113586426,475.42873324628243,139.2478187775754,14.81496286392212,0.002115287,4.352044211002809,10022.161719799042,372.02484459354747,0.028331709709904226,0.6296518936353771
92800000,0.2784261703491211,0.4377748122855003,212.8515762454085,0.0005,4.803677320480347,25.04129977813739,25.16691592791759,1.9634592533111572,12.469789743423462,12.041260242462158,800,0.005055018173769918,0.37861624,2.1382710933685303,118.46588704221912,3.776536298394729,0.37844032,1.8767735958099365,60.135951195969525,800,-5.647595212610078,-7.6889994e-10,42.827870451220214,2.1384005546569824,0.03206215,0.12953901290893555,579,2.1141977310180664,465.7766016521522,-17.677285419269804,14.65722370147705,0.009619975,4.395174497761567,10036.828924417496,369.3520289005805,0.028554429953415315,0.6043093013305658
92960000,0.3013613224029541,0.4731719554589241,211.42808863781582,0.0005,4.821776390075684,23.360650190124375,27.26952922463496,1.8233428001403809,12.415305376052856,11.947891235351562,800,0.004952637260665757,0.3783836,2.150536060333252,95.45332837758065,3.7494811943901936,0.37835065,1.9503262042999268,59.721570036241545,800,-9.563284404354903,1.2516975e-09,46.3670916313005,2.150665283203125,0.022167621,0.14966416358947754,580,2.1296427249908447,475.8439483259346,25.421915756159756,14.619279861450195,0.0053457143,4.294727377824063,10051.459742546082,366.6639222567734,0.028718898971702683,0.6678708687467626
93120000,0.30547642707824707,0.4413732894561579,210.1442649363346,0.0005,4.821268081665039,22.71341944404564,25.387809212544642,1.8597807884216309,12.465342044830322,11.994736909866333,800,0.005008916516756174,0.37799662,2.1750497817993164,95.58942393808668,3.729608752184628,0.3778155,1.9557242393493652,53.57393772226759,800,-2.230450823564248,-3.2186498e-10,43.195413233968864,2.1751883029937744,0.0041562365,0.14744782447814941,581,2.138481855392456,475.53818989281694,1.2558659996007728,14.699085474014282,0.0030687195,4.246136828139016,10066.168267965317,364.6943938009224,0.027896458223526724,0.6251610537548142
93280000,0.3152322769165039,0.40201654796526504,215.04219716896793,0.0005,5.04990029335022,18.012064034220273,23.17101573638356,1.6946930885314941,12.574884414672852,12.090326309204102,800,0.004707178150614553,0.3777075,2.143526554107666,83.33502931532131,3.814408024320177,0.37771752,2.0455286502838135,60.18867454858324,800,-0.04323046117423429,-5.9008587e-10,39.30957780698603,2.1436655521392822,0.007658337,0.1530771255493164,582,2.1060433387756348,471.027623268657,-22.247651561624846,14.763270854949951,0.0029510132,4.504809578721204,10080.941088438034,373.06185992035114,0.02952448914636917,0.5994359702564958
93440000,0.3360283374786377,0.512420405041499,212.7726255792524,0.0005,4.721832513809204,25.55788235131958,29.61238742952176,1.7280941009521484,12.831507444381714,12.327822208404541,800,0.005129823575875404,0.37736964,2.0829551219940186,119.91457261626947,3.7765248643608733,0.37736645,1.7814443111419678,72.68177693060052,800,-10.706315574681858,-2.992153e-09,50.27998234634514,2.0830681324005127,0.026224412,0.14802932739257812,583,2.232093334197998,475.64189935262743,-42.82003866261985,14.964205503463745,0.009501101,4.499253341759512,10095.916870832443,369.1268888951509,0.030507514886878234,0.6718436142614963
93600000,0.3014185428619385,0.4152835383319796,218.6504603779301,0.0005,4.8503570556640625,22.45904588227013,23.92758028563571,1.7850110530853271,12.341356992721558,11.880611658096313,800,0.004940270633454915,0.3770215,2.2393991947174072,113.14545400534594,3.886585542636878,0.37702644,1.9310951232910156,60.71891139023053,800,-8.985649823762191,-3.015995e-09,40.63414304147177,2.2395331859588623,0.009649916,0.14225530624389648,584,2.132356882095337,472.4375677930651,39.455545778432665,14.639914751052856,0.004947892,4.719135314139825,10110.6571829319,380.2723449024676,0.03038271876691395,0.5332874131647592
93760000,0.3073415756225586,0.5058902077018642,211.01590306008248,0.0005,4.6993842124938965,17.073638029971566,29.17396961318148,1.8416194915771484,12.199251890182495,11.74363660812378,800,0.005177464991319914,0.37680945,2.271744728088379,94.26941054846723,3.732346037167949,0.37665832,1.8882393836975098,63.76654328351778,800,16.473598479763393,7.867813e-10,49.618078131138674,2.271869659423828,-0.0031544005,0.13152718544006348,585,2.1053287982940674,477.91413672539943,38.432371987938055,14.513937711715698,0.0017030003,4.1724516823104105,10125.181953668594,364.86533504831846,0.02855762423703636,0.7318352212597767
93920000,0.3331596851348877,0.42453772994287076,221.43603951576458,0.0005,5.014240026473999,20.320013071962933,24.550681916698096,1.65397047996521,12.349629640579224,11.851981163024902,800,0.004768367445222684,0.37656444,2.2413902282714844,88.77646930362693,3.9444555525799223,0.37646025,1.856868028640747,52.815690875074814,800,-0.44969164394183786,-9.417536e-10,41.56005867909046,2.2415199279785156,-0.002410056,0.1473829746246338,586,2.108600616455078,470.2732316778746,156.37933589244813,14.635157823562622,0.0015203304,4.908265750574264,10139.829072475433,386.03373685327387,0.03101112144475813,0.5565913215462591
94080000,0.3184695243835449,0.4335193579640099,217.04679223435812,0.0005,4.804082632064819,16.35366762717875,25.030379759800542,1.8764369487762451,12.394931316375732,11.90186619758606,800,0.004834425063069511,0.37631908,2.2001233100891113,95.23964070168283,3.856360714898779,0.37635347,1.8223135471343994,59.365777035684204,800,2.484776935258321,-1.0073186e-09,42.44285056891635,2.2002570629119873,0.024795026,0.15527629852294922,587,2.1986746788024902,473.9558053463411,-16.657122249485393,14.644593238830566,0.008137882,4.68219888127911,10154.486297130585,377.20151278138985,0.0301089477844352,0.6050999362301899
94240000,0.31759190559387207,0.4487766622483585,217.66583751442064,0.0005,4.760533809661865,16.301207433098227,25.957539126021743,1.7790465354919434,12.276845693588257,11.785890102386475,800,0.0049374732556610726,0.37595084,2.2067711353302,84.2737301155454,3.872746052153683,0.37598413,1.906099796295166,56.78139446431566,800,6.567498126840628,1.6689287e-10,43.95927848505672,2.2069051265716553,0.018229853,0.1544051170349121,588,2.1260995864868164,475.92003666308165,62.91126723105038,14.530967712402344,0.008168837,4.6642097499454875,10169.02781367302,378.81160547670675,0.030773612240317265,0.6228131891288383
94400000,0.2838261127471924,0.4726557119927629,222.5905928543548,0.0005,4.726525545120239,17.122270435550277,27.410951892772186,1.8023529052734375,12.151132106781006,11.701602458953857,800,0.004812272327176602,0.37562022,2.197613000869751,86.06839879186636,3.9710515751396334,0.37551314,1.8270304203033447,60.82852026461004,800,0.5916274418341694,-2.1994113e-09,46.3584654624032,2.19773268699646,0.049158864,0.1482682228088379,589,2.12577748298645,477.0819202432998,-11.217811628731665,14.39462661743164,0.013181416,5.1313234405264,10183.432991027832,388.497840296903,0.03261470187203737,0.640469803173119
94560000,0.3003506660461426,0.4664598835740082,219.2346203297423,0.0005,4.712666034698486,18.217805640826786,26.92464765691745,1.9612233638763428,12.3655104637146,11.903561353683472,800,0.005039872868489113,0.37527984,2.177377223968506,90.00741633995723,3.8962699675440127,0.37526062,1.853121042251587,60.02176873361436,800,10.791746359706998,-2.1457673e-09,45.7090385858765,2.177507162094116,0.03891418,0.14538240432739258,590,2.1766700744628906,478.27967026370874,-31.70060708982669,14.589878559112549,0.013724208,4.740704906383422,10198.032039403915,381.09568573533267,0.031183809485586383,0.6366204150031232
94720000,0.2908785343170166,0.4548001652084368,207.60364787535357,0.0005,4.596001625061035,19.027258723234283,26.12106623014529,1.8958966732025146,12.290827512741089,11.832310676574707,800,0.005125742036191579,0.37487695,2.2693591117858887,91.72610287163053,3.672206448555318,0.37480882,1.8641078472137451,62.35180772000053,800,-0.23920494584691404,-1.1920917e-10,44.5024928861088,2.269472122192383,0.035522673,0.15136432647705078,591,2.1676549911499023,470.3602900297233,7.783272531178092,14.610989093780518,0.012656311,4.05063412054627,10212.653763532639,358.8308675755424,0.028719138678389114,0.6580749399509037
94880000,0.2988872528076172,0.4082482575696181,212.89073002132062,0.0005,4.755980014801025,26.189051314878085,23.336392987478188,1.918534755706787,12.366611957550049,11.900275230407715,800,0.0053099551671762025,0.37455934,2.286689043045044,109.94323086809364,3.772027956465945,0.3745763,1.8163402080535889,58.24027015738435,800,-7.426445450874463,1.090765e-09,39.87251185279017,2.2868285179138184,0.1205657,0.150984525680542,592,2.228088855743408,471.8392255443533,-5.027189797895821,14.697251796722412,0.06751141,4.306099454682286,10227.358763933182,368.83961084932145,0.02837751093593882,0.6040699576952269
95040000,0.3067145347595215,0.4114210538524436,214.39158093227772,0.0005,4.725735187530518,20.543705235465783,23.623337518553818,1.859668493270874,12.270402908325195,11.784456729888916,800,0.004891204634116352,0.37376484,2.214806318283081,83.44204479507948,3.80657446160787,0.3736796,1.8254890441894531,56.849538338080066,800,-5.142268740735405,1.2993813e-09,40.212739595856156,2.214935064315796,0.0218531,0.16165876388549805,593,2.1651406288146973,477.87065754323635,67.63447048843256,14.530790090560913,0.009008397,4.4147145010161895,10241.899056196213,372.2026954009805,0.02992915026643112,0.5714207082304722
95200000,0.29119277000427246,0.44291790321499874,218.6180765245678,0.0005,4.761288404464722,20.29325752378781,25.567455933167615,1.7499797344207764,12.209692001342773,11.754294157028198,800,0.004997966725674395,0.37302187,2.220186471939087,84.03993627676262,3.887980877456827,0.37291437,1.92032790184021,60.02137008006194,800,-1.2959554039376056,1.9788744e-09,43.35906972409671,2.2203168869018555,0.013987888,0.14751625061035156,594,2.0966579914093018,473.5627528496236,-1.8526770597032227,14.480462074279785,0.005729935,4.688759379344442,10256.390399932861,380.2665265745152,0.0313690303129982,0.584612418887477
95360000,0.2904174327850342,0.4536009816849176,219.2617993898418,0.0005,4.734964847564697,20.71545448523946,26.200944647725173,1.8494915962219238,12.302793979644775,11.856031656265259,800,0.004969585998957538,0.37243444,2.205764055252075,83.64656968811082,3.8942326880454115,0.37249896,1.8159139156341553,60.94881750779827,800,-5.101124601463205,2.5033947e-10,44.41357198449272,2.2059326171875,0.01583447,0.14013433456420898,595,2.2420883178710938,477.42773405807776,11.655921585230683,14.559295415878296,0.0065650493,4.745178442451609,10270.960006952286,380.88411516350953,0.03178598445706685,0.6013002737436994
95520000,0.30928683280944824,0.463054685550176,213.0439917277358,0.0005,4.976898908615112,19.67305818262985,26.624195497144132,1.7268345355987549,12.36579418182373,11.891018390655518,800,0.005129505204283386,0.37194118,2.2438220977783203,104.99815577881178,3.77690811056394,0.3718698,1.8049633502960205,64.95310563061135,800,7.340537603511788,1.7076733e-09,45.33443479185551,2.243955373764038,0.034048118,0.14951872825622559,596,2.2029552459716797,474.724617678522,18.923514267070296,14.655625343322754,0.012774242,4.400062266485772,10285.624871253967,369.1925325284831,0.0296095015881788,0.6651680984694944
95680000,0.28671836853027344,0.44803874531841464,213.27643075081062,0.0005,4.879549980163574,19.343976507483287,25.71114743596223,1.7505850791931152,12.267161130905151,11.807422161102295,800,0.0050366696794399675,0.37134767,2.1688742637634277,88.65115306269914,3.782216213276609,0.37126988,1.7648603916168213,58.17458697878601,800,-1.9959927976277878,6.139279e-10,43.83501037792472,2.1690094470977783,0.019179406,0.15692591667175293,597,2.2167117595672607,478.37866047143143,-21.446701962090533,14.480854749679565,0.0057483795,4.28816850076588,10300.116104602814,369.7512010724298,0.029482225540420137,0.6577837314639564
95840000,0.3032705783843994,0.4417834620824855,219.50526276534976,0.0005,4.779068231582642,22.963124099223002,25.452095412160705,1.7433626651763916,12.231557369232178,11.755753755569458,800,0.005042212799768884,0.3708044,2.139404296875,107.48898339392399,3.906201321492522,0.3706606,1.856043815612793,57.144956518494176,800,-11.82546158293191,-2.2172928e-09,43.23638519481453,2.1395370960235596,0.00399883,0.15439724922180176,598,2.1369881629943848,477.31914813082346,-21.88011928658475,14.419787406921387,0.0038620047,4.812878176135047,10314.546207666397,382.1165645388859,0.031619061909313594,0.5970719049006589
96000000,0.323941707611084,0.39200569274153363,214.2031571408126,0.0005,4.806797504425049,19.162734997860994,22.488814332034607,1.7672491073608398,12.204525709152222,11.718961238861084,800,0.00493249334677693,0.37047073,2.2429304122924805,78.35058800664025,3.7951119802609727,0.37035316,1.7615861892700195,63.51155531358631,800,-8.394511294216674,-2.622605e-10,38.26979798859945,2.243063449859619,0.003227964,0.14132189750671387,599,2.18786883354187,483.78693710982327,26.342896032272048,14.496116399765015,0.0026382958,4.380485671506258,10329.053671598434,371.09265212325465,0.03024492015463506,0.5415508548972542
96160000,0.2982804775238037,0.4486488514060821,224.47340389139208,0.0005,4.868179798126221,20.063226819102074,26.017422155151934,1.805640697479248,12.376830101013184,11.913718700408936,800,0.004813205312211264,0.3700266,2.1518707275390625,92.77125476484859,3.9945111894615146,0.36991155,1.8699378967285156,63.56227057156892,800,2.5399144524934907,5.5432325e-10,43.95607710544099,2.152008056640625,0.0039149844,0.14798593521118164,600,2.1398274898529053,477.60449373795404,43.64995461407958,14.578033208847046,0.0023660671,5.101951830276501,10343.641936063766,390.83042390816246,0.03311182859446181,0.5978957707201701
96320000,0.3085622787475586,0.4660338781674251,215.87246327599235,0.0005,4.731319904327393,19.690444652527106,26.80655321180273,1.8586578369140625,12.321686029434204,11.843539714813232,800,0.005116988238887969,0.36969724,2.1641039848327637,95.05410325118407,3.8322317325897943,0.36958578,1.8478045463562012,57.87457791903612,800,4.866319170524764,7.808209e-10,45.64524016682828,2.1642391681671143,0.0054555354,0.15261173248291016,601,2.1866772174835205,474.4156899791946,2.520109621358701,14.530139446258545,0.00341184,4.500358591097758,10358.184177160263,374.7643288926728,0.03017464867357701,0.6199075438751274
96480000,0.3399233818054199,0.44922795031705093,213.22073712388647,0.0005,4.836261987686157,19.998615660140445,25.86863832231935,1.7194476127624512,12.23734188079834,11.738122463226318,800,0.005128436630372454,0.36940217,2.126121759414673,103.60285505426238,3.7754980815512726,0.3693162,1.736180067062378,66.44528709252664,800,-0.34463488865477576,-2.542138e-09,43.9697871482293,2.126270294189453,0.0023101927,0.14177966117858887,602,2.230374336242676,483.4494821292024,-6.5384997730550305,14.411773681640625,0.0019443955,4.390766440349313,10372.606034994125,369.1351207903376,0.03015391765415154,0.6144908242171938
96640000,0.35153913497924805,0.5159861788258546,213.44449255925016,0.0005,4.772546768188477,23.97232872514874,29.7180522070496,1.8170173168182373,12.289543151855469,11.772338390350342,800,0.005383530994922859,0.36910242,2.0688605308532715,111.30325643435384,3.7839729216225226,0.36891285,1.7505829334259033,63.36292265046521,800,4.964117919482377,-5.304813e-10,50.604389642271,2.0690388679504395,-0.002355443,0.14702177047729492,603,2.2092390060424805,477.98261296030984,-29.95859467221808,14.40567684173584,0.001145208,4.464740554162501,10387.021867513657,369.9192959240104,0.03028134871930272,0.7289431304828855
96800000,0.3434329032897949,0.40395218005349426,215.6438196956805,0.0005,4.766481399536133,23.288333296439173,23.22632017988185,1.7837235927581787,12.308288097381592,11.783085346221924,800,0.004858777253021314,0.36877546,2.136655330657959,106.3334731302075,3.8280211053856634,0.36879987,1.8503074645996094,57.55548777627633,800,-14.033358432745983,-1.3232231e-09,39.47269496222679,2.136796474456787,-0.001623723,0.16142702102661133,604,2.161146640777588,464.5457413976886,-11.619044411608417,14.491173505783081,0.0019546715,4.489258271164213,10401.523996829987,374.3852779230884,0.03043150190363802,0.560117258152495
96960000,0.2985219955444336,0.44085731370220255,218.24854772929564,0.0005,4.664364576339722,19.560767457714817,25.388494969642696,1.8695638179779053,12.235268592834473,11.772665977478027,800,0.005002450992994757,0.3686749,1.9711904525756836,93.87641730482667,3.8719176446602805,0.368604,1.818220615386963,65.3381166294179,800,7.582762029697481,-3.8146944e-10,43.15882481118686,1.9713335037231445,-0.0037511198,0.1477971076965332,605,2.1804866790771484,477.35307435644523,17.82819059379278,14.251099109649658,0.0015739985,4.631012879149036,10415.787195682526,378.6068578946817,0.03184545842213069,0.594499292020292
97120000,0.3174912929534912,0.4931735740539924,209.86718259667657,0.0005,4.698304176330566,18.898200365511972,28.278222375366912,1.9231674671173096,12.315656423568726,11.8375244140625,800,0.005264776417581767,0.36840332,2.1352016925811768,86.64043587559742,3.7148879085168454,0.36823046,1.782977819442749,65.06894810235325,800,2.1597383358175746,-1.7881392e-09,48.31646335243197,2.135329484939575,0.012576661,0.14392685890197754,606,2.235136032104492,472.8093140797823,-30.474766392145035,14.497804880142212,0.004340249,4.1561938849001585,10430.297283887863,362.93032150088186,0.029891400258729505,0.7397683371076715
97280000,0.3176918029785156,0.42141678403192506,220.89486493399767,0.0005,4.541019678115845,20.502048047448138,24.303360020953804,1.7673373222351074,12.191477537155151,11.60469102859497,800,0.004808626176545757,0.3680098,2.091372489929199,90.71928234404784,3.932369818629063,0.36800167,1.8077201843261719,63.482491794604684,800,-1.699714949676479,-2.1457673e-09,41.226996974021056,2.0915136337280273,0.022336382,0.2506372928619385,607,2.261181116104126,473.633811506744,-3.7581553455041607,14.32978630065918,0.007681387,4.871106290517167,10444.636361598969,384.62399983612914,0.03287888947388009,0.5762711642956121
97440000,0.33995652198791504,0.42296844621862684,219.4191199358592,0.0005,4.57191801071167,19.404460101967548,24.376318049810425,1.9110887050628662,12.262580156326294,11.668089628219604,800,0.005020096012854344,0.36746806,1.800292730331421,98.51952269127757,3.89775771884515,0.36727777,1.7505686283111572,58.733784013399315,800,-2.4796143654054363,-6.556511e-10,41.37622761084049,1.8004233837127686,0.02648905,0.23729825019836426,608,2.2288668155670166,470.43511425000145,17.239253591571376,14.108201026916504,0.0069731353,4.749296291033629,10458.75601530075,381.32547515202214,0.03145018084618466,0.579141247711228
97600000,0.28624892234802246,0.42077477846629363,214.58741085496825,0.0005,4.543749809265137,17.557769235659165,24.130301400206783,1.7904670238494873,11.975573062896729,11.52583384513855,800,0.0049536056385742575,0.3670333,2.1330127716064453,77.29346907261527,3.8065570068041694,0.36687678,1.8648645877838135,56.05916983785441,800,-1.6671499754459873,7.569789e-10,41.13765476581466,2.1331517696380615,0.021637904,0.14564204216003418,609,2.1538987159729004,465.9459007570215,7.698354209232657,14.151938915252686,0.0077473433,4.409705638441283,10472.918911218643,372.28422060587104,0.03000390623677737,0.6178203250222905
97760000,0.30846357345581055,0.4848803825817751,215.22241015556122,0.0005,4.855456590652466,19.577099670368604,27.924250563900497,1.7550475597381592,12.330136775970459,11.843886852264404,800,0.0050554375130987305,0.36648414,2.0188558101654053,89.92007657700256,3.8200551484547374,0.36648098,1.8722023963928223,68.26434470174054,800,2.8620029729428627,-4.5299525e-10,47.51980432710541,2.0189828872680664,0.009069662,0.15932655334472656,610,2.154015302658081,482.9106064232472,-10.745018777127616,14.394808769226074,0.0046633123,4.508347505235464,10487.32419371605,373.46816444451264,0.03128422307991893,0.68703120565241
97920000,0.30706286430358887,0.41325497793851956,218.2690792327636,0.0005,4.625060319900513,18.09651781755305,23.79990709204777,1.8152310848236084,12.122165441513062,11.632034301757812,800,0.0049278991827609595,0.36605197,2.1226108074188232,85.92526567238316,3.8728933582014835,0.3659313,1.7538785934448242,62.007441935281825,800,5.224193483507606,8.463859e-10,40.41261519611954,2.122744083404541,0.0075823073,0.16205906867980957,611,2.201634407043457,470.40070564078627,82.69172117086536,14.289754629135132,0.0037394427,4.680112054510232,10501.623709440231,378.80940928495596,0.03159845632691771,0.5642068167036295
98080000,0.31870031356811523,0.4983899881808735,214.25858190829538,0.0005,4.659512042999268,22.71540991940277,28.621147636470905,1.8468592166900635,12.283091068267822,11.703311443328857,800,0.005182682054234557,0.36582115,2.1196579933166504,98.74095607336493,3.8003228374509956,0.3657582,1.8350207805633545,60.59047515112461,800,-6.151426892066281,-1.9252302e-09,48.847090491805254,2.1197938919067383,0.0039374814,0.24439167976379395,612,2.1358790397644043,477.1166921219244,-6.011022535971231,14.44869351387024,0.0033557066,4.4507731682748295,10516.081817150116,371.45891327844237,0.03111727759961523,0.727040615383485
98240000,0.3105301856994629,0.43526030709887453,216.40851833386762,0.0005,4.627386808395386,21.14601083369055,25.017066395894208,1.8615686893463135,12.209465265274048,11.652105808258057,800,0.004952400656648372,0.36575332,2.0585646629333496,94.15525508515887,3.846324636870685,0.3658365,1.819464921951294,59.52739096974166,800,0.23719393337512396,-2.68221e-10,42.584096009343114,2.058706283569336,0.0028631538,0.22804498672485352,613,2.128556489944458,479.4085778426275,5.668397533573175,14.31546139717102,0.0029063295,4.565898223893231,10530.407681703568,376.17309217855626,0.03124581854884392,0.5982044619348038
98400000,0.4340958595275879,0.37809771763756295,211.28789288099478,0.0005,4.93594765663147,20.584411682789582,21.671379562384413,2.282160758972168,13.132983922958374,12.497773885726929,800,0.004703293225236176,0.36554638,2.0300753116607666,91.1093563687023,3.741269387326113,0.36551,1.8311140537261963,67.12367046427393,800,-11.139733052881256,2.3603441e-09,36.88903886040601,2.030216693878174,0.0025660223,0.15880203247070312,614,2.1976370811462402,475.83700700394303,27.969659230836417,15.210922479629517,0.0029133637,4.360025432681268,10545.629059314728,365.67248723313327,0.030822267189205364,0.5393243333762241
98560000,0.2671029567718506,0.43747030632172307,217.85121916056428,0.0005,4.653038501739502,17.782635165797554,25.21863277734848,2.079169750213623,12.775147914886475,12.341663122177124,800,0.004931987229613771,0.36528033,2.0196666717529297,89.91096779533703,3.8673344888475527,0.3652893,2.0049476623535156,74.1894248917641,800,-3.438781634527632,6.794929e-10,42.82051964235738,2.01979923248291,0.002899379,0.1503598690032959,615,2.2149834632873535,478.86600087716783,-15.027565487021315,14.840182065963745,0.0026983295,4.753519046696354,10560.480057239532,378.1582771073016,0.03243537634307421,0.5918600133777335
98720000,0.2712085247039795,0.4203506094968716,220.0065605680592,0.0005,5.180329084396362,21.07170199571556,24.198224927048933,2.2181973457336426,13.49718952178955,13.072559118270874,800,0.004947840697753759,0.36504006,1.8930346965789795,98.81681262870508,3.9123510611293035,0.36485866,2.0841643810272217,59.912687906396556,800,-9.70735067122348,2.4855136e-09,41.10900295296123,1.89316987991333,0.027407996,0.13723516464233398,616,2.155921697616577,468.30156180904993,-29.543700194142986,15.439247608184814,0.009380495,4.7435355323507675,10575.930081367493,382.691434936199,0.03214543439405091,0.5944021733807108
98880000,0.30350446701049805,0.4750964962236434,214.53498736613446,0.0005,4.8684258460998535,19.441171925629455,27.326685151460314,2.0828073024749756,13.16805911064148,12.686289310455322,800,0.005061930973448513,0.36488217,1.8978478908538818,89.8537894165527,3.804210581771013,0.36491075,2.139704942703247,64.66684314916722,800,3.2502453714429547,1.1920927e-10,46.55185312788759,1.8979878425598145,0.00725386,0.1568596363067627,617,2.162039279937744,481.08570394122717,28.339103282083325,15.112263917922974,0.004753285,4.496168804654357,10591.051835536957,371.9881679800109,0.03104909379715952,0.6794744527381026
99040000,0.3309297561645508,0.43197788763916467,226.15717696327948,0.0005,4.642119646072388,20.656069013023995,24.943135791540435,2.327559232711792,13.186254978179932,12.702731370925903,800,0.0047989602676527165,0.3649088,1.9738950729370117,75.78095807102517,4.029557565611801,0.36483818,1.998866081237793,53.82428970547848,800,-10.16779032248998,-7.4207795e-10,42.290695019686645,1.974034309387207,0.034278274,0.13509511947631836,618,2.258450746536255,478.61907576421555,-7.884287378006403,15.20817255973816,0.006157165,5.210846989877853,10606.269758701324,394.3785144743197,0.03348856874390656,0.6233673341669905
99200000,0.3190784454345703,0.43787643964778655,218.71159936719636,0.0005,4.894163370132446,20.493538907217967,25.193465164167772,2.166322946548462,13.47824215888977,12.988497734069824,800,0.004974166377824551,0.36499047,1.8070311546325684,85.59529570398824,3.8843109618111122,0.36489034,2.210129499435425,58.66175473694441,800,3.395855467876896,1.233816e-09,42.852097691916676,1.8071773052215576,0.04520623,0.1515357494354248,619,2.3758835792541504,469.72402496572516,78.14270736593804,15.331504344940186,0.01106267,4.796044294633899,10621.6116168499,379.9183919219355,0.03155563534931764,0.5857205059779225
99360000,0.27736377716064453,0.4586907842550227,213.50938383214182,0.0005,4.741753339767456,20.891758395065523,26.297638967032736,2.1181788444519043,12.973434686660767,12.537428140640259,800,0.005168140941696594,0.3649538,2.034764051437378,88.35809564290187,3.785532103014681,0.36484954,2.0773301124572754,60.39835552142754,800,0.7722617531476226,1.0311604e-09,44.90564650076057,2.0349035263061523,0.037335996,0.14238548278808594,620,2.1616439819335938,474.4676116756836,29.920211891354064,15.056499481201172,0.0070225,4.33733521748626,10636.67885184288,370.08128426038616,0.030471910378358422,0.6463805691021764
99520000,0.3433060646057129,0.4284141848847193,224.4251189058737,0.0005,4.737550735473633,16.24436429138497,24.774402585037215,2.166348934173584,13.328770637512207,12.817103147506714,800,0.004780981051415265,0.36509714,1.8851122856140137,84.39903658247391,3.9989583934781585,0.36501572,2.223189353942871,56.15147055210653,800,13.689705156137443,-1.7523764e-09,41.94931686776307,1.8852789402008057,0.045038305,0.1458745002746582,621,2.1996164321899414,475.48145450113606,38.94010772746083,15.265198707580566,0.013455069,5.125545037668285,10651.954763412476,391.2902774158918,0.03302553001077102,0.5561355574852899
99680000,0.3809633255004883,0.41193533866296284,216.9294623979191,0.0005,4.774983882904053,18.69677443633896,23.681854724854748,2.326749086380005,13.452688455581665,12.893168210983276,800,0.004837897012821943,0.36498496,2.0789589881896973,83.04728644626384,3.855201169648122,0.36493272,2.074579954147339,54.15242452040206,800,-2.5874182675996877,-9.536749e-11,40.295770290950415,2.0793774127960205,0.0347293,0.1561570167541504,622,2.3691914081573486,476.56343533656457,3.600609432891522,15.581121921539307,0.0068323473,4.640588398642289,10667.547199010849,377.1262628365636,0.030276151093667873,0.589178690425958
99840000,0.4707658290863037,0.3698882916966616,219.7392429502317,0.0005,5.405689239501953,19.630604021627143,21.267173504692938,2.425147294998169,15.090530157089233,14.41386103630066,800,0.004685560294567956,0.36484376,1.9964346885681152,83.17816106283466,3.9064080446853993,0.36483938,2.5160751342773438,55.76333092968014,800,-4.763341506074847,-4.7087656e-10,36.126683620616426,1.9965834617614746,0.034721743,0.1820666790008545,623,2.6751508712768555,478.0897905610977,0.5976771966867082,17.143751621246338,0.007139546,4.831311076629273,10684.704552173615,382.2924657105658,0.030663218050862393,0.5120114928293478
100000000,0.40697765350341797,0.4032807499843883,216.49632225245603,0.0005,5.40110445022583,20.25744504670649,23.19162627857116,3.101980209350586,15.52469515800476,14.834680318832397,800,0.004792262961752415,0.36463505,2.256511926651001,88.09403833649547,3.845741641743666,0.36450514,2.3684298992156982,57.91705916678361,800,-4.880029204041571,-5.066395e-10,39.44200769638542,2.2566559314727783,0.013297887,0.26335573196411133,624,2.5549840927124023,472.9685561732765,0.7481983405510084,17.9190993309021,0.0030663065,4.787789610727031,10702.635827541351,376.29523025150263,0.030040120776115824,0.5328104896768828
100160000,0.3718743324279785,0.42475125786633827,220.72074030471174,0.0005,5.523961782455444,15.846130148943336,24.54009190687254,2.527808666229248,15.504194021224976,14.942682266235352,800,0.004711891689928464,0.36423105,2.320619821548462,81.20267154564705,3.922885899625194,0.36414316,2.5323643684387207,56.83541078394023,800,4.354146596544011,-6.437301e-10,41.59710052359629,2.320746660232544,-0.000962313,0.17201781272888184,625,2.987807512283325,480.5326128058147,4.279438202792198,17.901153087615967,0.001413644,4.926665315382381,10720.547710895538,383.9372580201013,0.030906656004939248,0.5810412443841466
100320000,0.3665616512298584,0.3885996216912016,222.611222282561,0.0005,5.437991142272949,15.362002091203982,22.486734296375936,2.166245698928833,14.559945821762085,14.005762100219727,800,0.004575088317903578,0.36384192,2.227008819580078,80.39269275509258,3.9641811713580952,0.36392924,2.430441379547119,58.47087506288033,800,-7.114156405083287,-7.9274187e-10,38.01210898327215,2.2271411418914795,-0.0025558793,0.16820979118347168,626,2.5647132396698,475.7059598851474,-14.484636454213991,16.86769461631775,0.0010570174,5.0871082998642505,10737.424061775208,388.12005678174523,0.03145243517297034,0.5510068845379047
100480000,0.425372838973999,0.4537247259988673,211.24411341374798,0.0005,5.641772747039795,16.732190045121335,26.035097830865958,2.5628700256347656,14.738433837890625,14.117102146148682,800,0.00501789222815482,0.36353734,2.4130542278289795,90.34013729605455,3.740063246613549,0.36324817,2.1380913257598877,61.23081267680612,800,5.87104432718948,-1.1801721e-09,44.44074205464716,2.413203477859497,-0.0059832237,0.1736459732055664,627,2.333798885345459,468.77696247515814,5.567507461807956,17.209946393966675,0.0015610555,4.448191545152397,10754.6435277462,365.80976062220986,0.028665950098523317,0.6646928375133108
100640000,0.40654611587524414,0.4108036943245548,218.4718527223735,0.0005,5.386133909225464,20.336383458018954,23.62597083227483,2.3637633323669434,14.75027322769165,14.164968490600586,800,0.004841008693272802,0.3633168,2.2367782592773438,89.29363762083403,3.8809552558137708,0.3632491,2.483579635620117,59.42552362598008,800,3.071952748153535,2.3663043e-09,40.199275684803695,2.2369043827056885,-0.005596769,0.15729117393493652,628,2.5267727375030518,470.16246592426035,-23.94080307681892,17.061808824539185,0.001145928,4.760243662152963,10771.718303918839,379.80957308564336,0.030793067853079423,0.5519484861499226
100800000,0.5297002792358398,0.4463891873187233,216.85038364059812,0.0005,7.043759346008301,22.365924976085893,25.711219661892677,2.4373342990875244,17.219395637512207,16.460390329360962,800,0.00497955364262626,0.3633016,2.609715700149536,93.89797377381878,3.8532644193902046,0.3633434,2.5355074405670166,62.92506178632795,800,-1.733207518867057,-2.515316e-09,43.73825784557636,2.6098763942718506,0.001760181,0.20505094528198242,629,2.836702823638916,469.7150851776609,-70.29501120986441,19.88776183128357,0.002607199,4.799573007863455,10791.615180492401,376.9805828964807,0.0308716330873835,0.6194973197242803
100960000,0.4470021724700928,0.4240279249699117,210.47417911911413,0.0005,6.312641859054565,19.206496554908888,24.315523791614268,2.184391975402832,16.0981924533844,15.429961919784546,800,0.0048927006478426795,0.3632798,2.1475062370300293,103.52194687334189,3.732377277836334,0.36320397,2.4247961044311523,53.867681039955315,800,2.706243874984229,-7.510187e-10,41.48868357429044,2.147650718688965,0.0021345026,0.19844484329223633,630,3.051466703414917,473.0340169146821,96.67027536328186,18.3361337184906,0.0024570688,4.262134350679791,10809.961903333664,365.07309973395104,0.028609143668911836,0.604440244315099
101120000,0.4946420192718506,0.4201675492775189,213.7077286433253,0.0005,6.974034070968628,19.02596600324557,24.157503024495554,2.4752249717712402,17.877935647964478,17.125601053237915,800,0.004868792765587894,0.36310536,2.466355800628662,91.204866319546,3.7931232474629053,0.3630643,2.527273654937744,53.66132722787688,800,0.7641022374376936,9.536745e-11,41.117181557603146,2.4664900302886963,-0.0013195947,0.23450303077697754,631,3.5681660175323486,471.7056257344239,20.06220062165621,20.3965265750885,0.0013795557,4.489654357125482,10830.368760824203,371.1574087204462,0.028697037939690532,0.5731153432421792
101280000,0.4234471321105957,0.4199869477193655,217.31271056443583,0.0005,6.166887283325195,19.732596605741804,24.192391366527787,2.3085379600524902,16.01918601989746,15.388362884521484,800,0.004881569685611667,0.36289284,2.565364360809326,87.80814282257495,3.856869231668168,0.36280343,2.432394504547119,57.32521465423509,800,-1.3060781498175749,8.0466256e-10,41.11290462285722,2.5655019283294678,-0.0007574416,0.18493103981018066,632,3.020629405975342,478.5711626287606,27.576176116174114,18.68099021911621,0.001292936,4.616813825630241,10849.063467264175,377.4122927325068,0.030374980963509286,0.5712800699341671
101440000,0.4403200149536133,0.41745973189387797,218.53470669150715,0.0005,6.661748170852661,16.423695905693773,24.06383550001465,2.611109733581543,17.458309650421143,16.791131734848022,800,0.004820247164525645,0.36268955,2.4904696941375732,89.03050593416326,3.8809738586134017,0.36256433,2.2405881881713867,57.83068760660171,800,5.618075082673208,8.046627e-10,40.865809104418084,2.4906158447265625,0.037626255,0.20212244987487793,633,3.681117296218872,478.82681867163546,-29.40954685176745,20.098478317260742,0.0083943475,4.637879264163973,10869.17355966568,379.7681805100606,0.030676338632585377,0.6058925217152711
101600000,0.412992000579834,0.3879392441135944,211.27907298161867,0.0005,5.947270631790161,19.765344472575396,22.237310856730772,2.3251571655273438,16.11688756942749,15.490534543991089,800,0.004722499994974047,0.3624138,2.7139670848846436,86.66718427421762,3.7507674752114895,0.36243147,2.816406011581421,52.28473638973518,800,-9.794719206800407,3.576277e-11,37.910682202687006,2.7143166065216064,0.012365654,0.18990778923034668,634,2.9412267208099365,487.9575626937921,72.81121960995696,18.886935472488403,0.0059050256,4.359914014601477,10888.071696043015,366.9729112138199,0.028922381057804925,0.5685473573889162
101760000,0.4996027946472168,0.40888090833136914,219.23798794822244,0.0005,6.620205402374268,19.965352511293755,23.567599245425416,2.5867135524749756,17.82425856590271,17.10085105895996,800,0.00476935049629619,0.36221862,2.596910238265991,90.55297431048157,3.899261739357659,0.3620945,2.461127519607544,52.43396985471117,800,-1.3939738764406364,1.0967255e-09,40.01099510196319,2.5970613956451416,-0.003363416,0.20108866691589355,635,3.9189653396606445,480.73693668378024,58.96380440051418,20.52170991897583,0.0015461256,4.776332905746978,10908.608219385147,381.6539153902679,0.03095405270198645,0.5491692687160598
101920000,0.44360828399658203,0.41172470893328783,219.42086597640565,0.0005,6.057103872299194,21.67550974572983,23.732182298203934,2.170529842376709,15.962761402130127,15.339676856994629,800,0.0047746441908077504,0.36189267,2.444888114929199,105.8932763062191,3.9018661709973976,0.36179808,2.622907876968384,56.24783417527292,800,-2.8204713211737378,-1.2874602e-09,40.308964702292776,2.445009469985962,-0.004231497,0.15546059608459473,636,2.986363649368286,475.13061304469795,-1.5374203811623974,18.512792825698853,0.0012269113,4.78186429073957,10927.134546518326,381.93704821831795,0.030547313145865153,0.5463447442575738
102080000,0.4781348705291748,0.4007079846704982,217.04617327037394,0.0005,6.526824235916138,19.864759621324506,23.140924581951452,2.4040274620056152,17.43702006340027,16.74355459213257,800,0.004698804567085285,0.36160573,2.4843950271606445,93.08773400404998,3.857605608289722,0.36162525,2.66308331489563,62.16969099317988,800,-4.370814853369581,-1.0371208e-09,39.210701288821056,2.4845244884490967,-0.0063374275,0.19501185417175293,637,3.5809648036956787,467.41171439368503,13.034574746428106,20.012185096740723,0.0006806747,4.805802505590339,10947.155995845795,377.5911062451877,0.03041290789907509,0.5706545209519986
102240000,0.46200037002563477,0.40179952721645656,217.8037191519535,0.0005,6.119237422943115,14.585486820474795,23.136367170610644,2.3603968620300293,16.37086248397827,15.734620094299316,800,0.00469801054012128,0.3612671,2.427093744277954,72.78877911301367,3.8772150103112972,0.36118594,2.562281608581543,51.63812161255612,800,6.146389938547156,6.8545336e-10,39.320657768507914,2.4272313117980957,-0.0054120705,0.15551257133483887,638,3.2226860523223877,467.0455866227607,-41.197553876689796,18.893221378326416,0.0017184485,4.7104774951257165,10966.060240745544,379.69817238103116,0.02914439305116765,0.5560331923373977
102400000,0.5174620151519775,0.4045286656223324,217.10336665664232,0.0005,6.71194052696228,14.737815603861671,23.2656675658962,2.52079176902771,17.805517435073853,17.053278923034668,800,0.004751797931095184,0.36086056,2.67954158782959,74.49972287954066,3.8547325658108558,0.3608705,2.549037456512451,56.068570059734526,800,12.715356200929165,3.5554168e-09,39.583337761127375,2.679701089859009,0.011584347,0.21321368217468262,639,3.76458477973938,476.4797450241731,9.035421847941752,20.55135703086853,0.0047847168,4.552704874240544,10986.62437748909,377.26403852388006,0.02933179818000035,0.5812387726156067
102560000,0.4394984245300293,0.41017969286459194,221.151720859951,0.0005,6.2488837242126465,20.631340017366806,23.623433130654824,2.411247730255127,16.303428173065186,15.680929183959961,800,0.00475547075733589,0.36044577,2.5478692054748535,80.70355092348484,3.9375741713845187,0.36036187,2.4637482166290283,51.86404314387387,800,-2.3167579284338777,-5.0067894e-10,40.15726553738334,2.548039674758911,0.0021475495,0.15996980667114258,640,3.0263869762420654,467.8352765526192,61.27831505088339,18.93543839454651,0.0026966024,4.9212806319849545,11005.57116484642,385.5819070617885,0.03072032952467247,0.5594683680259959
102720000,0.48568248748779297,0.39929973258094725,218.6528102242924,0.0005,6.762884140014648,19.237601423568602,23.053110665125295,2.6297836303710938,17.625988006591797,16.91352081298828,800,0.004695470749721079,0.36007312,2.4995005130767822,90.73511134552749,3.888933481911227,0.36014098,2.581418752670288,60.70468052002285,800,-9.017631186967444,8.761883e-10,39.075585086929244,2.4996225833892822,-0.0028689054,0.20043492317199707,641,3.376222610473633,473.38835693804003,-3.824643555218886,20.235774517059326,0.0015233828,4.8004383784039195,11025.836977481842,380.70984296840544,0.030861929499815127,0.5715981363121407
102880000,0.42717981338500977,0.3627864374722681,219.22280221347552,0.0005,6.099302768707275,19.07731815766272,20.826592580270507,2.2867674827575684,16.056952714920044,15.401612520217896,800,0.004554426333447992,0.35984075,2.662515163421631,92.45577680060201,3.8968993074134546,0.35977998,2.4112045764923096,51.10098893621262,800,-25.181364870569432,4.1723247e-10,35.431844704362,2.662893533706665,-0.0054501668,0.18825984001159668,642,3.1994411945343018,475.4584832351546,37.28311315629489,18.80986714363098,0.0010451187,4.727874599341728,11044.656692028046,381.52706903319006,0.030036735003449697,0.5132738122034223
103040000,0.4888284206390381,0.3981151332405862,222.8100878059647,0.0005,6.761819362640381,15.707830778135051,22.979689142323906,2.6132736206054688,17.459328651428223,16.751632690429688,800,0.004643310289170277,0.35958242,2.663924217224121,72.32449794300797,3.9586981789928744,0.35941952,2.6035096645355225,57.73972748550256,800,-4.328663871498734,-1.4305122e-10,38.96997525538161,2.664041042327881,-0.00039241847,0.1931600570678711,643,3.2236344814300537,470.5525095216658,69.4139488662651,20.28558611869812,0.0020440333,4.8800188036415815,11064.959908008575,387.5477630787266,0.031625725374455016,0.5697537569309743
103200000,0.4799680709838867,0.39972141501296066,217.0718457944406,0.0005,6.288179636001587,20.21506879844831,23.00803678022983,2.2542412281036377,16.353243589401245,15.675427675247192,800,0.004668495331981968,0.35926858,2.3700406551361084,81.9215218275414,3.85445954591271,0.3591154,2.4989256858825684,57.41284402283936,800,-7.070291144270312,9.179115e-10,39.11907097457901,2.3701767921447754,-0.0040936056,0.17531228065490723,644,3.188822031021118,472.26606627191876,12.204957744626041,18.797861337661743,0.0011559185,4.658887675621328,11083.769219636917,377.31572037138926,0.03020109229335927,0.5482724988860598
103360000,0.49013423919677734,0.40276938103439747,219.99653187675133,0.0005,6.852493524551392,18.45324696560148,23.205181344641474,2.7286012172698975,17.674456119537354,16.9070143699646,800,0.00473178600603207,0.35904062,2.782562494277954,84.82789374519365,3.9127627485598016,0.3589354,2.4973692893981934,54.322157601337636,800,6.943033980445875,-2.5033947e-10,39.40899918418761,2.7826931476593018,0.0048974454,0.25201869010925293,645,3.278414011001587,471.4779229207857,-25.282408067085278,20.531325340270996,0.004446001,4.7574405147837995,11104.311017990112,382.9844257634622,0.03071074683393643,0.5620469601131829
103520000,0.4499692916870117,0.39513742699637133,215.9881381121446,0.0005,6.122404098510742,19.398501164319697,22.735945086418145,2.475511074066162,16.3055636882782,15.6505868434906,800,0.004694643676656913,0.35886985,2.4725751876831055,79.1602818806731,3.832709074135367,0.35887682,2.468641519546509,53.16770876142227,800,1.8235084544236482,1.9490718e-09,38.65760479209334,2.47273588180542,0.009622469,0.1816086769104004,646,3.1166787147521973,469.91470897605683,98.76570115274919,18.864341497421265,0.0041293846,4.4860702817209255,11123.186753511429,375.16551068895313,0.029505691127589797,0.5743189492201067
103680000,0.45894622802734375,0.3821874818418402,218.949448444836,0.0005,7.165393352508545,22.848693683723976,22.039660325928583,2.635422706604004,17.979463815689087,17.303897380828857,800,0.004727435067519328,0.3584223,2.8760440349578857,96.20701446134692,3.891533034457296,0.3582981,2.79365611076355,58.91012674728171,800,-6.929108204538821,2.1457676e-10,37.37868335219332,2.8761861324310303,0.038104407,0.19117188453674316,647,3.1920487880706787,481.3717583544087,11.028355700706152,20.940180778503418,0.013503067,4.750298020775043,11144.135490655899,381.0415140703904,0.03035642743827519,0.5466753764416608
103840000,0.4474613666534424,0.3706941590293913,223.40830880598128,0.0005,6.593160629272461,17.393843002780773,21.375174723499022,2.1839797496795654,17.282298803329468,16.662547826766968,800,0.004506055736296304,0.35799956,2.4768450260162354,73.716118066032,3.97711390790631,0.35797116,2.6919422149658203,52.71533965886553,800,-6.202756042524894,1.8805264e-09,36.241915590832576,2.4769790172576904,0.0038487199,0.14991307258605957,648,3.64306902885437,472.8726224855333,1.4090223755935376,19.849963426589966,0.0029703844,5.016954114512348,11164.004798173904,389.45973113624393,0.031789682640204445,0.4978812220810813
104000000,0.42810606956481934,0.37974148670877855,220.5695789497721,0.0005,6.859259366989136,20.37576838389626,21.865540224768797,2.7587807178497314,17.691503524780273,17.025285482406616,800,0.004703016820165386,0.35760838,2.8402183055877686,109.69091186055402,3.9225429861845957,0.3577406,2.640352487564087,50.99037296275294,800,-2.429435769771497,-1.6927721e-09,37.12874916997023,2.8405323028564453,-0.0031897186,0.21384668350219727,649,3.2237889766693115,478.8186423859711,140.55678771078703,20.601547718048096,0.0014026174,4.843369181122198,11184.618273496628,384.0847103449567,0.030478481122014563,0.5450807847531687
104160000,0.5096495151519775,0.40462509510984057,223.74475991092592,0.0005,6.47952675819397,16.68666149370887,23.402948760010858,2.4661669731140137,16.921844005584717,16.22283911705017,800,0.004649695191479528,0.35715607,2.562934160232544,98.19890072501609,3.9844315843060016,0.35713458,2.4533331394195557,53.02465585394787,800,4.831992980077624,-5.066395e-10,39.62109422779694,2.5630722045898438,-0.0010734731,0.16484642028808594,650,3.349761724472046,476.1225012449456,42.975528302660564,19.578728675842285,0.0009233969,5.09924748140511,11204.20807671547,390.10708550009366,0.0322592248267044,0.5864539802809594
104320000,0.5182027816772461,0.35085563010512977,219.86959166244276,0.0005,6.765154600143433,10.717567197459115,20.218462608827764,2.4676826000213623,17.135773181915283,16.3875515460968,800,0.004493480725372137,0.35673776,2.678455114364624,60.49534931117191,3.906934300122449,0.35677743,2.4561309814453125,57.18895352000519,800,11.927851205128794,1.7583371e-09,34.25882218723542,2.6785976886749268,-0.0016444311,0.20035552978515625,651,3.1154496669769287,471.05504804043846,42.27950500004852,19.899752140045166,0.0017926933,4.670102756023992,11224.118207454681,382.42374616637244,0.03060293082579499,0.551517640967222
104480000,0.42366743087768555,0.3535034857038584,217.9044693758264,0.0005,6.214972734451294,19.017654737942237,20.26820231111052,2.33131742477417,16.4801983833313,15.857839584350586,800,0.004635809801728546,0.35622057,2.655651569366455,77.39907847568148,3.8717044750072915,0.3560832,2.4887146949768066,55.17697036015088,800,-8.773178120868689,8.404255e-10,34.50571866374759,2.655785083770752,0.00033373394,0.17404627799987793,652,3.392690896987915,469.9040802850179,3.881986281757192,19.32437777519226,0.0018804967,4.680001021287135,11243.455926656723,379.03186700163707,0.029985319773414003,0.4769001626114798
104640000,0.5106563568115234,0.4129897191951168,215.69704234688535,0.0005,6.964324235916138,19.752456088267607,23.709559100474298,2.4233930110931396,17.074682235717773,16.356531858444214,800,0.004796528589096591,0.355719,3.06803297996521,89.84435127027284,3.829362854375849,0.35576886,2.4418365955352783,53.21393363436323,800,-2.6165920263549074,7.2717643e-10,40.40280642151277,3.068162679672241,0.020311536,0.1820511817932129,653,2.955483913421631,476.0463671183018,40.74572951763817,20.238720893859863,0.0050874227,4.427395529627659,11263.71474981308,374.69903054262045,0.02920912519489089,0.6141771156082396
104800000,0.5458769798278809,0.38156727944277447,210.0896126776698,0.0005,6.320810794830322,21.679644091498517,21.835111600811416,2.473255157470703,17.210139274597168,16.421525239944458,800,0.004799540752454372,0.35529858,2.687237024307251,104.97759650257981,3.719798409500708,0.35523453,2.575178861618042,57.98813358424234,800,-15.290152805934504,7.1525574e-10,37.275764799717216,2.687368392944336,0.0006184433,0.2178647518157959,654,3.510723352432251,474.42959237455744,19.130730357695555,20.01172375679016,0.002104131,4.254870923267702,11283.737884521484,363.883048413528,0.028213660014314138,0.5456646589467489
104960000,0.5480570793151855,0.38295126365823146,216.2234884263324,0.0005,6.849692344665527,18.901300903416296,22.01471251768745,2.59220814704895,17.34896183013916,16.580421209335327,800,0.004687685615868061,0.35490587,2.9278507232666016,72.69120511605612,3.8349465468554147,0.3548537,2.6133272647857666,55.15968573377422,800,-8.070599621396008,2.580136e-09,37.433908982296565,2.927978754043579,0.0032004279,0.19910621643066406,655,3.0090138912200928,466.0007703123926,41.094376851299494,20.365880727767944,0.0024527065,4.5229784102643,11304.119253396988,375.3932099323705,0.029427370542973178,0.5624414086066825
105120000,0.4803316593170166,0.4095279739440278,220.31997462542992,0.0005,6.397757291793823,18.752509287704022,23.623467233783675,2.3680803775787354,17.411895990371704,16.68470048904419,800,0.004777096983520798,0.35454604,2.7018027305603027,88.47504610541698,3.9175050001172838,0.35451168,2.8923912048339844,57.55390727420432,800,5.165076480401413,8.761883e-10,40.08698461184843,2.7019388675689697,0.011894383,0.22113466262817383,656,3.440619707107544,474.7778995123251,11.581054956845493,20.25712561607361,0.004447808,4.771257672299806,11324.384841680527,383.45600931823975,0.030932722133591307,0.5924261583969361
105280000,0.4338548183441162,0.42157998112797807,217.36625529737475,0.0005,6.884428262710571,19.92522676786542,24.358553305006527,2.558096408843994,17.182270288467407,16.556070566177368,800,0.004694951448877124,0.3543589,2.997060775756836,95.75684982685802,3.859272171646726,0.3544188,2.5622568130493164,53.827993628309905,800,4.607879093258519,1.1622905e-09,41.26485287265024,2.997213363647461,0.03059487,0.16759729385375977,657,3.0301921367645264,483.29569357459525,26.85567095280572,20.270801067352295,0.008571517,4.482280796053459,11344.663845539093,377.7842542302582,0.029720824100389617,0.5634754857600616
105440000,0.5108025074005127,0.3276356324511171,217.95849921803688,0.0005,6.439845085144043,16.10877268051947,18.83679509744851,2.4954004287719727,17.300312042236328,16.561506748199463,800,0.004562328603169857,0.3542061,2.5914034843444824,71.41266768084057,3.864796751561868,0.35422942,2.619163990020752,59.587385768736155,800,-2.593535233463708,9.834766e-10,31.92726435313999,2.591541290283203,0.011524115,0.2039046287536621,658,3.486952066421509,477.65741984314724,-46.39972627145586,19.97055411338806,0.0035714898,4.503994831795135,11364.64354634285,378.3167571201142,0.029922001232495103,0.4811730778628639
105600000,0.44486045837402344,0.36691063421174847,213.8758394502548,0.0005,6.4492104053497314,17.937234752360077,21.03779484648578,2.555347204208374,16.880606174468994,16.22247576713562,800,0.004674164911089934,0.35407832,2.70501446723938,76.50522386524713,3.7912258161155994,0.35408953,2.5821502208709717,63.96515350416644,800,1.4828956373525801,1.0609627e-09,35.817599723177956,2.7051773071289062,0.00080316036,0.1778392791748047,659,3.1337332725524902,469.64313028473117,-17.023281922935034,19.66677212715149,0.002433899,4.3041843424929285,11384.319467067719,370.8730110119807,0.029804285256276646,0.5432879258005447
105760000,0.4890022277832031,0.38181373423909165,218.68459663383317,0.0005,6.49693489074707,18.870817680242762,21.958867315535382,2.3609492778778076,17.19498085975647,16.483447313308716,800,0.004772600403007535,0.35391262,2.7080471515655518,94.97272632403889,3.886821186585874,0.35385507,2.47298002243042,50.86551377530381,800,-10.70267615531096,-1.6033649e-09,37.31037777707643,2.7081754207611084,0.014750821,0.19740080833435059,660,3.6109275817871094,470.41011052371954,131.313061271748,19.994420766830444,0.0056451494,4.560886092414267,11404.32676935196,380.4194719811377,0.030187024545601696,0.5327906872071556
105920000,0.43759989738464355,0.3704352737284065,212.6542919564712,0.0005,6.359428644180298,22.220117342160243,21.194459421186924,2.39005970954895,16.49820899963379,15.867578744888306,800,0.004844663502585655,0.3537155,2.8961756229400635,91.24159465217225,3.763160768672755,0.35366717,2.612259864807129,58.675088461308775,800,-6.119083798295411,9.864569e-10,36.15147010502383,2.8963708877563477,-0.0026988215,0.16573452949523926,661,3.0194900035858154,476.94671788574436,-4.609386293715181,19.505269527435303,0.002017204,4.12985152284388,11423.841879844666,368.1580337335758,0.028850683910062264,0.5457175249297886
106080000,0.48607468605041504,0.3492447988857191,207.83826808060545,0.0005,6.643052101135254,19.082318474902745,19.874888170040975,2.5005788803100586,17.793970584869385,17.10443639755249,800,0.004813515281980916,0.3533487,2.6828770637512207,93.79386001673605,3.6747019816688224,0.35328928,2.722830295562744,56.55886893699815,800,-2.6093093568858734,1.9371497e-10,34.03305984801646,2.683013916015625,0.058856174,0.17930316925048828,662,3.6597585678100586,474.19116394116486,19.572168752644586,20.60646343231201,0.027268976,4.001685032379453,11444.461632013321,359.3997724080273,0.027761341178361355,0.5633587176075129
106240000,0.5033705234527588,0.4438241879262921,224.0295960581496,0.0005,6.352421998977661,14.987012851176726,25.683428146787406,2.509936809539795,16.70255184173584,15.965277433395386,800,0.00473885404990214,0.35286632,2.605102300643921,80.07336245420535,3.9886669730205138,0.35288465,2.5157723426818848,56.97084782806586,800,12.648753266430827,1.8000602e-09,43.515870143803504,2.60542631149292,0.057461616,0.20801734924316406,663,3.005235195159912,485.613381306433,7.177328531891622,19.40475606918335,0.018110484,5.029783911611056,11463.879517555237,390.54012984376175,0.03222914237529269,0.6039995166165443
106400000,0.5074849128723145,0.36325297682585567,220.50792950891488,0.0005,6.673870801925659,20.889720486048333,20.953632206423553,2.5161073207855225,17.772340059280396,17.02768611907959,800,0.004551018293583974,0.35232136,2.6234302520751953,88.25135321549487,3.9208662885512697,0.35234663,2.652495861053467,52.511226577865145,800,-0.3300120816457364,2.6404858e-09,35.50404864806424,2.6235592365264893,0.039040186,0.2115626335144043,664,3.671761989593506,479.7205248857659,92.08025023932663,20.51994752883911,0.011326928,4.854206873870398,11484.416632890701,383.92239881962263,0.031080694845780556,0.49215805925782435
106560000,0.512822151184082,0.3582060398485825,220.87995024686268,0.0005,6.366487503051758,20.007126473438916,20.689840347158608,2.2247884273529053,16.272274255752563,15.551440715789795,800,0.004505657172198259,0.35176268,2.565365791320801,87.27138124390207,3.9214172944394363,0.3518555,2.6194651126861572,58.60689685003168,800,3.358063177969484,-7.0333483e-10,35.00694132139057,2.565507650375366,0.06949395,0.18233680725097656,665,2.8744406700134277,486.51712142068146,-14.607526500065715,18.923569917678833,0.019312654,4.736038215901748,11503.353247880936,384.00950782819797,0.030477781844931714,0.49586124652738456
106720000,0.4910318851470947,0.3310922205191614,219.25127866839452,0.0005,7.330679416656494,14.434926016252856,19.100690477581455,2.6706087589263916,18.746960163116455,18.008622407913208,800,0.004290650711246203,0.3513315,2.64443302154541,66.9370377838974,3.8914944895135553,0.3512367,2.5658576488494873,54.43708150509823,800,-3.8891215709361564,1.1026868e-10,32.32589837617197,2.64457368850708,0.031611722,0.22126460075378418,666,3.912874937057495,481.2834624162743,0.522299893924594,21.472382307052612,0.0042462028,4.678721124586369,11524.84359717369,381.05648976790246,0.029837156371344428,0.47743250456791414
106880000,0.4822878837585449,0.37734527011944835,214.7288672468429,0.0005,6.108954906463623,21.566901173423055,21.74687206038739,2.4400601387023926,16.279395580291748,15.57708477973938,800,0.0044964495939934365,0.35105455,2.771287202835083,85.54252365331484,3.8109864506996853,0.35101497,2.4730184078216553,55.90178712108679,800,-5.476552665092358,-8.404256e-10,36.920125350378896,2.7714409828186035,0.019452937,0.19394779205322266,667,3.0778005123138428,482.94579565931537,40.691297917650374,19.129467964172363,0.006969615,4.552051622227065,11543.987357616425,373.15601561577495,0.028964895541641205,0.532052259124612
107040000,0.46475839614868164,0.3418913162633424,222.50110687734093,0.0005,6.956652641296387,17.09629844005864,19.748321596164235,2.5475008487701416,17.940484523773193,17.238465785980225,800,0.004214541270431347,0.3509914,2.6872920989990234,78.02738108149696,3.958315417973369,0.3508953,2.579714775085449,54.185954975403206,800,-0.8936027983348405,1.0728837e-09,33.42429147887985,2.687420129776001,-0.00022251459,0.21200299263000488,668,3.617227077484131,472.82085908686076,-20.324608394108715,20.68865990638733,0.0026231278,4.924177904353778,11564.695312023163,387.79156937850615,0.03061403109705614,0.48619622838496235
107200000,0.40741848945617676,0.33039133017913824,222.97280379990193,0.0005,6.430118083953857,19.609126337532604,19.130621499631424,2.181941032409668,16.228379249572754,15.620508909225464,800,0.004152129976039089,0.35076654,2.7306606769561768,86.54179941281666,3.965915633981346,0.35076222,2.53104567527771,53.41515034976419,800,-5.716439904932323,8.3446486e-11,32.27975663833265,2.730851888656616,-0.0012299111,0.17876362800598145,669,3.002019166946411,478.72655212534625,-34.6057406511532,19.051189184188843,0.0015230153,4.946611299496591,11583.755521535873,388.4989706534777,0.03078258311416488,0.41522883434913566
107360000,0.47277283668518066,0.363464872493665,214.8430882886267,0.0005,7.0734028816223145,19.966451402380596,20.961079112933042,2.607969284057617,17.968570470809937,17.253446340560913,800,0.0043915694693106395,0.3503397,2.7699968814849854,87.49165086807123,3.811897397103189,0.35030338,2.647637128829956,54.713847711701035,800,-5.376463630717319,-3.427267e-09,35.5394980757781,2.770106077194214,-0.00034686475,0.21754145622253418,670,3.3547701835632324,482.7834494353209,29.2335409079037,20.793253421783447,0.0024800894,4.449998366516145,11604.572817087173,373.1642033552812,0.0288542908120327,0.5085362261395063
107520000,0.4608790874481201,0.3293785577712531,211.89333595153155,0.0005,6.477151870727539,18.43882452357493,18.878359735246967,2.3792638778686523,16.44915747642517,15.76481556892395,800,0.004337783469607788,0.3499741,2.651047706604004,85.40354844441569,3.7540365624364873,0.35003713,2.3797731399536133,51.41337343894848,800,-13.25845028718598,-1.0192396e-09,32.13883551198481,2.6511969566345215,-0.00025732644,0.1988823413848877,671,3.0534403324127197,471.0660324343094,41.94693605008543,19.188021898269653,0.002241994,4.27534187273449,11623.771638154984,367.4745786146382,0.027431867760019112,0.4572942264292855
107680000,0.5050702095031738,0.31816644511944625,219.30216344001082,0.0005,6.967539548873901,16.353609484148997,18.358358732050164,2.5678625106811523,17.520946502685547,16.80227780342102,800,0.0041871410638128805,0.34962565,2.8744702339172363,71.43031733161361,3.8946381838377806,0.34960297,2.374255657196045,53.70160910915717,800,-0.9595465612671314,-1.037121e-09,31.06016965508515,2.8746352195739746,-0.00021533262,0.18877935409545898,672,3.358135461807251,469.64096413021286,8.603981691332313,20.451073169708252,0.0019395321,4.72446585287487,11644.235739946365,381.4166899476905,0.029641601851545508,0.4372772039620246
107840000,0.4664003849029541,0.3501399566506057,216.62762191763352,0.0005,6.3389527797698975,17.76136492552125,20.201150674034924,2.1006715297698975,16.24898934364319,15.58379578590393,800,0.004286421941800825,0.34933093,2.6369705200195312,86.54048198294895,3.841625699036003,0.34929222,2.628716468811035,53.67999721370379,800,1.3113065613419566,-1.883507e-09,34.220262237300375,2.637089967727661,-0.0037218027,0.1759014129638672,673,3.0531013011932373,488.8809618365853,-13.936155858064602,18.98025679588318,0.0018430557,4.552943746701588,11663.240237951279,376.0944038233108,0.029155265284570842,0.5003135386477467
108000000,0.4991445541381836,0.34869166163351406,214.75788715732762,0.0005,7.359243154525757,20.89687569348834,20.107659757797524,2.558837890625,17.50294303894043,16.73413586616516,800,0.0043912482490609216,0.34905928,3.0688657760620117,88.75583877997049,3.81013169364426,0.34907314,2.534754514694214,55.83144754285828,800,-8.133958775925443,-8.5234647e-10,34.07859765639116,3.0690078735351562,-0.0053320373,0.2448892593383789,674,2.7152040004730225,478.35442044800783,-17.29034839581046,20.672627925872803,0.0008982636,4.589425127452739,11683.92327928543,373.0697945365171,0.028664400565278282,0.4654068934861834
108160000,0.47982096672058105,0.32935674867052506,220.52268226696032,0.0005,6.61547589302063,16.055238570204875,19.038655430367704,2.234950065612793,16.63232398033142,15.929606199264526,800,0.004198271476602484,0.3488325,2.707911252975464,78.60887676111724,3.919433416260984,0.3489836,2.5882413387298584,53.338790005664364,800,0.6545714237382521,8.6426744e-10,32.17321805356457,2.708049774169922,-0.005593704,0.19750261306762695,675,2.9678945541381836,469.67433579859227,-37.97004586714058,19.459678888320923,0.0009860464,4.825985217333887,11703.394500017166,383.89232761582593,0.029950763532734806,0.47164900847725133
108320000,0.4562520980834961,0.3291533171505364,219.626606712746,0.0005,7.138861656188965,15.811722513484215,19.00432966748931,2.7708194255828857,17.412533283233643,16.78236675262451,800,0.004248810101283516,0.3485426,2.9561595916748047,76.44673258027831,3.901465750201234,0.34854418,2.4510691165924072,48.34009693969406,800,-0.23049181809066793,-1.0609627e-09,32.14670165641418,2.9562771320343018,-0.004801045,0.15275216102600098,676,2.8937673568725586,469.22426088510997,67.8661121722025,20.44273614883423,0.00091035257,4.696235486927417,11723.847180843353,382.0717897430748,0.029538439089379708,0.4825229245462671
108480000,0.44342541694641113,0.34090940771611994,223.66869823304788,0.0005,6.5070977210998535,18.36230737828436,19.708030800188293,2.3631327152252197,16.981380224227905,16.300413370132446,800,0.004231153448855899,0.34829983,2.759514331817627,85.02355107481972,3.9783280398060277,0.34829786,2.5521066188812256,51.4760861916682,800,-2.3561811718260186,2.026558e-09,33.32876327764396,2.75966215133667,0.021755189,0.21271920204162598,677,3.355401039123535,477.7757733021914,55.492440675367824,19.847901582717896,0.00569304,5.001058042325587,11743.703525066376,389.7457407710621,0.030563439566388014,0.4803647623098015
108640000,0.510859489440918,0.3404446873645813,222.2355278568466,0.0005,6.783738374710083,19.421522630636712,19.63162390529122,2.595311164855957,17.04461669921875,16.336209774017334,800,0.004237123351646587,0.34792674,3.003058671951294,84.19215490267756,3.950775542703786,0.34797403,2.4725112915039062,57.77222873258168,800,-3.980284341928777,2.5629993e-10,33.275943123617374,3.0033657550811768,0.02946191,0.17502570152282715,678,2.961735248565674,478.00632141884415,74.81932563154288,20.136337280273438,0.0063778227,4.8992820387225,11763.851123094559,386.8798721789883,0.031280313258931505,0.45260476034361086
108800000,0.5573346614837646,0.31040821391593854,217.97341558630745,0.0005,6.576435089111328,18.945814728353778,17.917490780636385,2.3231146335601807,17.24695086479187,16.470911026000977,800,0.004230954473204971,0.34764186,2.7371742725372314,87.39523443302234,3.874977894382569,0.34761646,2.5940377712249756,51.69760113973909,800,-8.26280069006938,-1.5139581e-09,30.283136417158758,2.737338066101074,0.0014448814,0.19397211074829102,679,3.5210282802581787,478.76015441881725,46.24893689228845,20.150288105010986,0.0017090179,4.689321371029632,11784.012396812439,379.4631502342246,0.029715353278393867,0.43897904372256946
108960000,0.4960169792175293,0.3274223809548977,216.66914186840347,0.0005,6.585553169250488,18.484918215669914,18.842694794267274,2.632620334625244,16.666257619857788,15.984572887420654,800,0.004290836726233179,0.3475627,3.0479178428649902,75.77457421431181,3.845978717611944,0.34739247,2.237868070602417,49.50396517875571,800,-1.7265450269243203,7.3909756e-10,31.962135490320552,3.048166036605835,0.049642082,0.15529751777648926,680,2.991579294204712,468.84618281344143,119.15001510554055,19.79377555847168,0.017647311,4.442259993389603,11803.816338777542,376.54870738542036,0.028407755302837522,0.4854070875550876
109120000,0.4434661865234375,0.39835217556332586,220.77232786120842,0.0005,6.637655973434448,18.770520189037367,23.032925540505904,2.307666301727295,17.046245098114014,16.404355764389038,800,0.004413633610192359,0.34739935,2.81508731842041,96.4411061627725,3.929416787544397,0.34736094,2.50980806350708,52.83813681647764,800,-0.6157219533406275,4.9769866e-10,39.032893541359606,2.8152363300323486,0.006579973,0.1752932071685791,681,3.458106517791748,466.655764503328,25.752835278111842,19.98575186729431,0.004125073,4.789785559192269,11823.815448760986,384.7717097947649,0.030415303515664915,0.5437233640546641
109280000,0.47023558616638184,0.3196623265237372,218.25016829806904,0.0005,6.274197340011597,19.48889141752632,18.377755724842658,2.5596067905426025,16.48938512802124,15.797882080078125,800,0.004269055433729979,0.34710628,3.024833917617798,91.98745377557594,3.8702012232804934,0.3469679,2.44650936126709,51.561257518617104,800,-3.303835828731087,-2.6479363e-09,31.20094429280326,3.0249876976013184,0.01715901,0.19754767417907715,682,3.01692795753479,470.00739994856445,50.5356631788228,19.594938039779663,0.0069495477,4.602877821862405,11843.420638561249,379.0561930137066,0.029081743619868393,0.4450357352878781
109440000,0.469970703125,0.3704467515045906,218.57951442767234,0.0005,6.760690689086914,19.142841305912338,21.431806142470588,2.440934658050537,17.380110263824463,16.73104977607727,800,0.00432523091642336,0.34647688,2.531848192214966,93.88420567237138,3.888050267280063,0.3464603,2.301931142807007,56.329979793595875,800,-3.248053031366622,-1.3858081e-09,36.25603296258707,2.5319833755493164,0.021166967,0.15499019622802734,683,3.7451272010803223,475.46402968805035,-15.17692067095088,20.00380277633667,0.0074236663,4.71139972539137,11863.437152385712,380.6306521462158,0.030603184580957822,0.48319480144087223
109600000,0.4530649185180664,0.3411496162152935,218.9762297352866,0.0005,6.294014930725098,16.36007472405803,19.702626128692074,2.337688446044922,16.18657946586609,15.50861930847168,800,0.004201581630252363,0.3459346,2.6703758239746094,77.69764067437225,3.889680892018368,0.3459571,2.3399598598480225,58.3986644414403,800,-1.951774745023444,-4.6491627e-10,33.351505812584655,2.6705477237701416,0.035531525,0.1996147632598877,684,3.080831527709961,473.11059089402096,28.17546501020627,18.945281982421875,0.011672747,4.6677595047320795,11882.393656253815,380.83410025062125,0.029916517473132547,0.4738319433557699
109760000,0.44706177711486816,0.37289322646986095,219.52426832776737,0.0005,6.937109708786011,19.50888349704311,21.59931982383617,2.392699718475342,17.659669637680054,16.950053215026855,800,0.004350015570174348,0.34555098,2.8673346042633057,79.42209404972607,3.8964387403381937,0.34555718,2.402181386947632,55.63563137423851,800,-3.198027685234537,2.2649753e-10,36.50763522965433,2.8674864768981934,0.010207976,0.2368943691253662,685,3.6832337379455566,473.8226373796266,34.69121960218342,20.613031148910522,0.001778859,4.731803356642622,11903.024711847305,381.5131831225878,0.03039152267535129,0.5067827073403122
109920000,0.4396095275878906,0.3492076777314466,223.38202949332705,0.0005,6.361951589584351,18.835876699003386,20.169252417246256,2.4197258949279785,16.120596408843994,15.495269298553467,800,0.004271047395379255,0.34527048,2.7395341396331787,88.33557900287748,3.969383499642795,0.3453217,2.3936710357666016,49.79875688840142,800,-1.2721284509749329,3.6358834e-09,34.1597426732067,2.739881992340088,0.013540448,0.15987253189086914,686,2.849538803100586,472.77546239797886,42.58977358407792,18.95207452774048,0.0020166587,4.937617210779099,11921.995934724808,388.8033728004807,0.030868217990631306,0.49867325144486485
110080000,0.4893484115600586,0.34694357543540155,225.84961811619942,0.0005,7.11462140083313,16.86964576162922,20.10120675226024,2.6607437133789062,17.57270121574402,16.858657121658325,800,0.004220053217389534,0.34509918,2.961182117462158,85.58751539062288,4.02250268775306,0.34508738,2.532785415649414,47.44651633599059,800,-4.005646792536,1.4305116e-09,33.94309877127709,2.961322069168091,0.017590204,0.20012450218200684,687,3.0346195697784424,472.7832560125976,95.07089469728885,20.619938850402832,0.002885839,5.113257022091723,11942.627442359924,393.959375851151,0.03194451126449623,0.47703585070054716
110240000,0.43798375129699707,0.3073080452747697,221.12946910466155,0.0005,6.524716377258301,14.938119768649544,17.72008955609704,2.262859582901001,16.42876124382019,15.813940286636353,800,0.004068801001816267,0.34494486,2.675455093383789,74.47011784095321,3.9324108328326046,0.34493676,2.476243257522583,49.63013097754789,800,-1.4467606833792923,-8.9407017e-11,29.98704275779789,2.6755964756011963,0.0064322986,0.15473556518554688,688,3.06693172454834,476.9468280969987,48.07202911423864,19.189818620681763,0.001801591,4.69640260654446,11961.832730054855,385.0621440077051,0.031049813614864977,0.4190850166853521
110400000,0.45572590827941895,0.385390597197772,221.93268960363466,0.0005,6.9225804805755615,20.786802479235007,22.326904781262257,2.6099517345428467,17.40389084815979,16.709003448486328,800,0.004341020499061482,0.34484673,2.8917651176452637,85.75950781854407,3.9492074007888704,0.34480372,2.558034896850586,58.4988866385138,800,-4.1300607053884395,2.002716e-09,37.75533341171966,2.891918897628784,0.00509006,0.21329355239868164,689,3.0843842029571533,475.2663787293891,63.26682460679272,20.35151219367981,0.0013673201,4.934369053578185,11982.195403337479,386.61838269639856,0.032393391323335595,0.4962766673387061
110560000,0.5881738662719727,0.37423814805556294,217.40297393709042,0.0005,6.446386337280273,18.04610704268972,21.556658656676777,2.365887403488159,16.736867904663086,15.924341440200806,800,0.004358270119828029,0.344649,2.553967237472534,84.13901177275588,3.8634978584076367,0.3446059,2.2855963706970215,54.80114983318077,800,-0.6640228397867156,-6.556512e-10,36.629939883154705,2.554105043411255,0.0053625456,0.19543790817260742,690,3.3277010917663574,474.10941591065,62.68273224445684,19.405558824539185,0.0037303283,4.574494186487971,12001.613478660583,378.1392649867879,0.030726476167834034,0.5188554316918078
110720000,0.5445325374603271,0.3318749446074943,226.21848782839305,0.0005,6.5868940353393555,21.822107506532515,19.22876075745546,2.5340075492858887,16.67352318763733,15.934285402297974,800,0.00426268039516892,0.34453127,3.0715694427490234,90.23680527416799,4.032772691655707,0.34456006,2.4675798416137695,48.79306383369429,800,-19.325456849421624,-1.883507e-09,32.43726790676785,3.071723461151123,0.012233877,0.17348670959472656,691,2.8551621437072754,473.99582423478813,145.23107884710052,19.797770261764526,0.0039336435,5.1216227411145745,12021.430193662643,394.9319640499371,0.03309292595355117,0.44874389509125323
110880000,0.4680328369140625,0.3076570491595709,218.9989752962915,0.0005,6.853257656097412,18.15503489265747,17.68993210527246,2.19534969329834,17.25899076461792,16.547529935836792,800,0.004153934783657542,0.34447232,2.7323927879333496,79.96679250374395,3.8921708156358137,0.34439036,2.4123685359954834,50.306840974605585,800,-8.539033424171617,-1.9609927e-09,30.017446453770546,2.7325448989868164,0.0047659297,0.22023797035217285,692,3.497303009033203,465.29806507143087,23.561391622605438,20.11958122253418,0.0035485867,4.645769572792091,12041.568620920181,381.10398748370835,0.030618619471070693,0.42606522782555706
111040000,0.507235050201416,0.31879999981357227,214.32262179329692,0.0005,6.6974687576293945,17.03617896609603,18.33585985353916,2.4788389205932617,16.828174114227295,16.051470518112183,800,0.004299155088428442,0.34437504,2.636810779571533,93.53588586309452,3.803998077243891,0.34435692,2.4430317878723145,57.6672412779726,800,-0.7711791507714736,-8.2850454e-10,31.11726764962798,2.6369292736053467,0.008697004,0.2454977035522461,693,2.9693145751953125,473.5195466153501,-5.290045845153933,19.531943321228027,0.0038129531,4.326051391749178,12061.121255397797,372.2065913621851,0.030288676899457814,0.465594635447313
111200000,0.45342493057250977,0.3611946997229823,227.10019008216278,0.0005,6.822465658187866,17.313705350346776,20.90584361941548,2.321009397506714,17.2979793548584,16.63158631324768,800,0.004250178913330456,0.34424382,2.6600492000579834,81.37210829253334,4.047781128251504,0.3441921,2.547278881072998,51.29340899190124,800,-4.06973109003411,4.5299534e-10,35.35933376530544,2.6602373123168945,0.005306755,0.1759321689605713,694,3.3708760738372803,475.0141762414033,37.38245493310913,20.0305757522583,0.0017964065,5.176388853793103,12081.160758972168,396.4210985195784,0.03314629059119489,0.48901872149934533
111360000,0.4840238094329834,0.29778831193972266,218.2622500493579,0.0005,6.3784050941467285,15.819918082465566,17.106560761099477,2.336212635040283,16.4755220413208,15.665062427520752,800,0.004162784697395013,0.34405172,2.8728435039520264,68.13326306970514,3.8764284777944717,0.34405312,2.4276535511016846,50.31753797549029,800,-4.603280692368938,2.3201108e-09,29.025191113263737,2.8730335235595703,0.010596467,0.30447983741760254,695,3.0045006275177,467.8483977003837,62.933219513856834,19.432420253753662,0.0037786036,4.495441384238841,12100.605917692184,379.50085901377446,0.030247267754691276,0.4244638602507077
111520000,0.4941060543060303,0.32071983787811303,228.17842863557286,0.0005,6.713772535324097,17.296142753389304,18.58675842390749,2.716986656188965,17.070493698120117,16.387173414230347,800,0.004093008938965841,0.3437602,2.667476177215576,74.01676960255291,4.070096838939756,0.34360337,2.4597437381744385,48.79227805901447,800,2.220588557251701,-1.129508e-09,31.339810290822733,2.6676156520843506,0.004935878,0.16490817070007324,696,3.0088136196136475,469.7457291427557,-27.449242769382685,19.85282325744629,0.0036747295,5.2911421112811965,12120.47148513794,398.74145991178375,0.0331807905269303,0.41911159553670957
111680000,0.39394164085388184,0.3187229292947198,225.66001403438605,0.0005,6.113275766372681,18.045748604374577,18.464766060305177,2.7083067893981934,16.471854209899902,15.890550136566162,800,0.004131038771620225,0.34352514,2.7822914123535156,86.03293116286278,4.0211767786384645,0.3434553,2.2262306213378906,52.4618676534393,800,-2.1400325271511806,1.2189151e-09,31.128623370626137,2.7825801372528076,-0.002306485,0.1590888500213623,697,3.2943809032440186,480.72520527221633,74.96360864015536,19.324399709701538,0.0010863582,5.059506488988383,12139.811417341232,393.8504146142844,0.032500428531262275,0.4415972224362122
111840000,0.4507572650909424,0.3069620928348561,222.98989866968986,0.0005,6.577002286911011,19.179515744723247,17.721549383555594,2.1741256713867188,16.722575426101685,15.957355260848999,800,0.004121233763540473,0.34327897,2.715794324874878,75.84441842315519,3.975688067639729,0.34325647,2.5345427989959717,48.20320624967587,800,-6.6886739725259945,-2.154708e-09,29.946796433005257,2.7159600257873535,-0.0031205232,0.2924637794494629,698,3.1311638355255127,476.1333138366564,169.4329427152642,19.558445930480957,0.0016062936,4.932703790639269,12159.382207632065,389.33920436934227,0.031691234816668606,0.3922088726169746
112000000,0.4361586570739746,0.32148479738451713,220.6362297870418,0.0005,6.826493740081787,17.14165151066344,18.589552274848597,2.540011405944824,16.981850385665894,16.34194278717041,800,0.004084082341904562,0.34286055,2.5836246013641357,80.49998451759215,3.923884143721187,0.34282002,2.2586729526519775,56.14010194893931,800,-5.796528551996054,1.8358233e-09,31.396124162616232,2.5837557315826416,-0.005100662,0.17913150787353516,699,3.3091745376586914,471.8490297135963,-0.48516376946530615,19.680683135986328,0.0013301007,4.815319958508727,12179.076344966888,384.12426336584576,0.031966120527420566,0.42787347015754035
112160000,0.5191080570220947,0.28761516989139957,213.07575406824643,0.0005,6.725828647613525,19.73801861678763,16.417147198211424,2.591377019882202,16.927196264266968,16.17938256263733,800,0.004263666222360413,0.34249443,2.7235124111175537,85.9727600454118,3.7761367743275565,0.34251207,2.3458526134490967,55.95334455534084,800,-4.649470410213697,-2.3722648e-09,27.99587650936249,2.723677396774292,0.0011421562,0.2027280330657959,700,3.0205435752868652,476.4316947448034,-0.4496234937506567,19.744991540908813,0.0014232908,4.293645680671667,12198.840973615646,369.47273851805164,0.029411091854074405,0.4366211727148343
112320000,0.48395586013793945,0.3754250326534655,221.88718149545946,0.0005,6.89350700378418,16.709939048289637,21.664931263679108,2.311553955078125,16.832363843917847,16.090880393981934,800,0.0042844461809997125,0.34213388,2.8537938594818115,88.55794051165493,3.9451331879958387,0.34217685,2.437011480331421,57.389119752607336,800,3.21914555636408,5.0067894e-10,36.75708524362462,2.8540549278259277,0.010161778,0.21489644050598145,701,2.9664294719696045,481.8900126844709,23.007302579577974,19.77737832069397,0.0052695274,4.878478050820438,12218.634487867355,386.16638215829175,0.03249193096705514,0.513406454768828
112480000,0.532515287399292,0.35345323746865753,217.83778425454372,0.0005,6.823936939239502,19.39039375736373,20.354950871750916,2.357790231704712,16.83273220062256,16.10411262512207,800,0.004400274528375288,0.34195212,2.5990092754364014,90.26809051221205,3.8666606322310275,0.3419162,2.504483461380005,50.42690238916032,800,-5.463669588268737,-9.715558e-10,34.55178453803293,2.599139451980591,0.016369034,0.17173099517822266,702,2.822946310043335,472.6290879709826,70.88130982758086,19.532273292541504,0.007816866,4.561050011500371,12238.17835354805,378.51755228843916,0.030008858150092573,0.4993241954358997
112640000,0.4758882522583008,0.38396350311717586,213.54540061652773,0.0005,6.333585739135742,19.072294293040283,22.0363697587149,2.2609362602233887,16.50367784500122,15.791810750961304,800,0.004484093881778776,0.34176704,2.7413504123687744,90.84035602201067,3.7841746657158684,0.34177548,2.3603391647338867,62.71074201367759,800,-1.4460831923378274,-2.0921231e-09,37.58356815527167,2.741678476333618,0.014101863,0.20760798454284668,703,3.237837553024292,477.8797255091241,10.173044060373343,19.35188102722168,0.006055108,4.356205761573639,12257.542665719986,370.20496687586484,0.029946031854112775,0.5750812981122325
112800000,0.5136134624481201,0.3302579369342468,216.18217039203535,0.0005,6.760613679885864,16.549165339135754,19.007755665418944,2.4787893295288086,17.30797815322876,16.56631350517273,800,0.004281688558641985,0.34168538,2.6336231231689453,71.4298190369652,3.837344218496471,0.34164485,2.618513345718384,61.109666858117755,800,0.3562093600439743,1.5765428e-09,32.24570134093063,2.6337616443634033,0.001445567,0.20433783531188965,704,3.1194703578948975,473.3063563933214,22.890302421151883,20.03840208053589,0.0023152425,4.472568649592187,12277.599607229233,375.47876524819657,0.03071976450219237,0.4717564893653298
112960000,0.4805436134338379,0.3598935688964491,219.37413239223804,0.0005,6.562277555465698,16.241893485548022,20.72161968950647,2.3106517791748047,16.885910034179688,16.16351866722107,800,0.004317796607816233,0.3416216,2.3581924438476562,69.4454103622967,3.9008882743337447,0.34157464,2.410259246826172,49.51494390165586,800,2.2918714564577036,1.3232233e-09,35.201121770829914,2.358330249786377,0.0031658784,0.22286152839660645,705,3.362117052078247,475.38873118796545,104.459543154978,19.345534801483154,0.0032791507,4.680536637725222,12296.956221580505,381.8562330262997,0.031034419798759306,0.5330311590076982
113120000,0.4862675666809082,0.32846045855581363,221.73740738149988,0.0005,6.832218885421753,21.131621109051835,18.96274445457281,2.184252977371216,17.161776542663574,16.46648097038269,800,0.004218730031899583,0.34142902,2.3729379177093506,84.69543290842313,3.942594803553474,0.34143192,2.579517364501953,56.63030304789058,800,-20.352496571716483,2.592802e-09,32.075811487183856,2.373084306716919,0.0003034163,0.18785691261291504,706,3.3086581230163574,472.57380360568635,44.76740311105126,19.615952491760254,0.0023168114,4.9186293931939,12316.581192016602,385.98162727660485,0.03183631800161727,0.40959531724649223
113280000,0.491077184677124,0.3836808574253916,226.37764963915197,0.0005,7.690992593765259,17.747767377151085,22.265597124459276,2.4948151111602783,18.127602100372314,17.3366219997406,800,0.004265353286739334,0.34120527,2.6130831241607666,82.52842232783269,4.033129947942788,0.34117934,2.361745834350586,58.30485873304858,800,-8.812872028446407,5.0365917e-10,37.58573654600732,2.6132049560546875,-0.001902004,0.27696800231933594,707,3.3046064376831055,470.3710469303781,-37.072026084275834,20.79990839958191,0.0010364627,5.150397726401272,12337.39350271225,394.8416857796576,0.03364494306071516,0.5097726467262578
113440000,0.4201033115386963,0.37004121319057176,214.6742700370839,0.0005,7.0441811084747314,18.831450589453617,21.28587478055772,2.385432481765747,16.831106662750244,16.253661394119263,800,0.004402390127563142,0.3407548,2.71569561958313,75.09787311891003,3.809484272420147,0.3406047,2.411644697189331,65.69739328442127,800,-2.5578147170082777,9.447338e-10,36.204039804952615,2.71586012840271,-0.0006904598,0.13286852836608887,708,2.966122627258301,484.0064551873568,-18.519200245457288,19.645206451416016,0.0020954472,4.541967486420996,12357.046613693237,372.70541143143515,0.03050949918572739,0.5401397688387612
113600000,0.45097970962524414,0.36288208230009694,220.29582632717708,0.0005,7.087997913360596,20.865399442468394,20.917050341187483,2.4814226627349854,17.245994806289673,16.528247356414795,800,0.0043878918038701515,0.34024203,2.7096476554870605,87.1491257337791,3.916913717953249,0.3401321,2.353900194168091,53.782971382890835,800,-28.812170912971048,9.536743e-10,35.487715675054915,2.709794521331787,-0.0034890168,0.24180054664611816,709,3.122783899307251,472.1050940364593,6.645742279747483,20.045573711395264,0.0014677177,4.827891488838228,12377.112068653107,383.479898199871,0.030937557659028513,0.4847739069733335
113760000,0.5135107040405273,0.27558313559463415,224.0830687889495,0.0005,6.518185377120972,17.542629843670632,15.875307564723181,2.0164201259613037,16.33657145500183,15.620929479598999,800,0.004015380907963136,0.33991852,2.7706451416015625,84.94145820741626,3.9865129843569425,0.33988765,2.56398344039917,52.33153835768701,800,-16.38882214739282,2.0265603e-10,26.822634740980156,2.7707784175872803,-0.0044806865,0.17949652671813965,710,2.9627912044525146,475.6827256756922,63.294526280085584,19.19780731201172,0.0016877452,4.964275980503248,12396.32970380783,390.3514626607211,0.03201382430101095,0.3882638493347686
113920000,0.513188362121582,0.3649636270374925,226.42678216743073,0.0005,6.517397880554199,17.105899988469897,21.1253566923487,2.626250982284546,17.249924421310425,16.529642343521118,800,0.004243500513518886,0.33966458,2.6441900730133057,75.48433577180596,4.031840852715853,0.33959788,2.456087827682495,54.40730663374253,800,-7.6272445715025485,-2.7000904e-09,35.72081785624697,2.6443166732788086,-0.00040127753,0.18139195442199707,711,3.4239890575408936,475.2445122509382,36.444451130405696,19.986325979232788,0.0020584632,5.109866472020524,12416.328749895096,394.7579948624232,0.033207394421547395,0.47867568351216144
114080000,0.4998459815979004,0.3177078923736003,222.74266808296943,0.0005,6.715586185455322,19.969619567619063,18.31555889260877,2.2379043102264404,16.911579132080078,16.195266723632812,800,0.004165827579857745,0.33926353,2.5929315090179443,68.74052445696829,3.9618702820731087,0.33925638,2.334529399871826,55.94707703006905,800,-20.09860499022193,3.4272674e-10,31.00021269605822,2.593055486679077,0.0036667336,0.19317936897277832,712,3.4150078296661377,480.6201232886579,32.83083675378058,19.630996227264404,0.0025204495,4.87545012181565,12435.968693971634,387.86923563911944,0.03186278944591656,0.45037024764829636
114240000,0.45415425300598145,0.3778432476138466,222.2379630673304,0.0005,6.709750175476074,19.223316438788423,21.836139253877196,2.424011468887329,16.75141429901123,16.09963083267212,800,0.004378498769751958,0.33878568,2.6007943153381348,83.24382399658309,3.9503928589740345,0.33888668,2.375927448272705,61.151549624336404,800,-1.1477225242525952,-2.6136637e-09,36.9941605024352,2.600923538208008,0.014844025,0.17476749420166016,713,3.071812152862549,481.4147330750917,20.768971001446978,19.46794629096985,0.006580785,4.890635043549423,12455.445278167725,386.6446635140222,0.0321263502766569,0.5184243090869219
114400000,0.49619030952453613,0.3095791940783579,220.72302937088907,0.0005,6.7295145988464355,16.167621933626847,17.83116454269317,2.5497727394104004,17.520209074020386,16.789433002471924,800,0.004123017111976976,0.3384515,2.697692632675171,73.75221201829851,3.9300586442361696,0.33845362,2.6000266075134277,47.1909640308293,800,-11.026196181571954,7.5697904e-10,30.20190281513557,2.697821617126465,0.048748743,0.2112894058227539,714,3.189805030822754,472.54911202213844,237.14732849770851,20.283406019210815,0.017977899,4.7327388266511825,12475.73766207695,384.7838850672752,0.031090427979515885,0.44207388504973744
114560000,0.4549686908721924,0.325723717017024,220.78412565279527,0.0005,6.478200197219849,16.631879939700532,18.773862778563014,2.4574413299560547,16.75514030456543,16.10878849029541,800,0.004226152657544246,0.33806804,2.826032876968384,79.89273160903143,3.920785639131046,0.33808553,2.425957441329956,54.60885197783394,800,-5.36589318852282,7.331371e-10,31.80508025034017,2.826153039932251,0.016701149,0.16922521591186523,715,3.2404959201812744,478.48570202485456,62.75765217835527,19.664040565490723,0.0049403044,4.704460788837975,12495.409764051437,383.77821009697857,0.0315970394226549,0.48191430197232116
114720000,0.454632043838501,0.2907160019331332,217.48445996302928,0.0005,6.79868221282959,15.43628099830951,16.714791701482458,2.555354356765747,17.224154710769653,16.5910222530365,800,0.0041800594839286635,0.33779186,2.8050522804260254,91.92707525331417,3.85650850762384,0.337764,2.4897000789642334,67.11320546909444,800,-1.1950053829383114,6.1392785e-10,28.327927953976577,2.8051819801330566,0.052292805,0.15329790115356445,716,3.2158961296081543,477.6235432533668,10.645693362335534,20.137965440750122,0.015914133,4.580143182352118,12515.55631518364,377.40207794602503,0.03085279310697917,0.4301125931815889
114880000,0.49723291397094727,0.297291061109091,217.94341674284348,0.0005,6.629995822906494,16.513906614935777,17.07966893608789,2.336134195327759,16.863855123519897,16.15004277229309,800,0.0041442832945976,0.33758166,2.220083236694336,65.5290601385624,3.8727276268598034,0.33759013,2.5577645301818848,51.447972741758996,800,-3.8858060336352818,-6.705522e-10,28.97459732118231,2.2202000617980957,0.023173831,0.19760990142822266,717,3.150080919265747,478.1496209950329,22.050971303162274,19.168173789978027,0.0053678965,4.571631407640874,12534.733513832092,379.113591926835,0.030044631809806998,0.43361604058653425
115040000,0.5081202983856201,0.2781870071605323,224.53827678762147,0.0005,6.747832536697388,14.51555547921341,16.028264907481553,2.46451735496521,17.169243812561035,16.437304735183716,800,0.003967150426439924,0.33737373,2.7611801624298096,60.79612664853047,3.9950260952547425,0.3373154,2.5448853969573975,52.162102960152154,800,-0.25639181817843393,5.394222e-10,27.09624834943891,2.7613089084625244,0.015077758,0.19893884658813477,718,3.1746718883514404,482.1042014234817,-41.82575278130447,19.986745834350586,0.004863537,5.029662567604227,12554.728511810303,391.3215647233855,0.03167644364126406,0.42417245557423444
115200000,0.43273138999938965,0.2512154987471463,217.25371266289793,0.0005,6.824236154556274,13.938339501756898,14.391914835426487,2.7073814868927,17.706451892852783,17.062439441680908,800,0.003959490416627042,0.33742437,2.8268799781799316,60.61461862695793,3.8590215523032363,0.3373871,2.5348687171936035,56.38262180553845,800,-10.785607787793607,1.01327904e-10,24.40235639233473,2.826997756958008,-0.00019027443,0.19143891334533691,719,3.4876370429992676,468.8147389348627,56.702096694696074,20.615224838256836,0.002242973,4.590353576385519,12575.357742786407,377.7962535967852,0.030061224100242735,0.397801069462997
115360000,0.46047472953796387,0.3787034137268663,218.02737303753787,0.0005,6.925504922866821,19.704286184792235,21.816409889064083,2.2412519454956055,16.630224227905273,16.00339412689209,800,0.004371806545765235,0.3374878,2.711641550064087,78.45172869364326,3.8735720665340634,0.3374546,2.330007314682007,48.18050792971488,800,-6.286143072669494,-1.5646219e-09,37.06850664125916,2.711796998977661,-0.0012065079,0.14431190490722656,720,3.0587220191955566,480.60947514575537,219.11323585502277,19.445706844329834,0.0011343992,4.562333156633457,12594.814556598663,379.11770479577126,0.030665932426244585,0.5275549237568985
115520000,0.45728540420532227,0.36016499555239373,227.9993850020552,0.0005,6.9593939781188965,16.270970667753197,20.88072338222034,2.5179102420806885,17.36309576034546,16.680281162261963,800,0.004105923857786814,0.337286,2.5977303981781006,84.4751148849577,4.058152368863755,0.3372326,2.5855088233947754,50.3378763223651,800,-1.0240413680339842,-8.106231e-10,35.26897866007158,2.5978856086730957,0.0009090313,0.20169329643249512,721,3.1376967430114746,477.73907871044963,17.544580311046694,20.038912057876587,0.0017500976,5.2319131876080975,12614.907004594803,397.4801981049743,0.032984148379085185,0.480071591437221
115680000,0.46252918243408203,0.2606647463005542,215.22816204098385,0.0005,6.397383213043213,15.109344341588743,14.909362856710445,2.5303237438201904,16.909767150878906,16.238574981689453,800,0.004072857610508145,0.33691624,2.796457052230835,52.48558662951837,3.8189778064018918,0.3369316,2.6811299324035645,51.85668248880741,800,-11.99367171918055,-1.8954276e-09,25.324435836704616,2.7965798377990723,-0.0006038463,0.17684626579284668,722,3.111755847930908,475.75686510838096,30.025072532187533,19.806206226348877,0.0013530003,4.446768222418825,12634.725006818771,373.81788580930385,0.02954255455143036,0.37904319350920956
115840000,0.48366451263427734,0.2832750096789362,219.62784263648066,0.0005,6.753947973251343,19.558550291330008,16.257100959160603,2.530059337615967,17.36770248413086,16.668330907821655,800,0.004100962459404819,0.33666962,2.642481565475464,88.56685249689322,3.89983523892012,0.3365843,2.487908363342285,62.958086660095695,800,-4.504322233202425,-8.0466267e-10,27.59389679051773,2.642603874206543,0.0070392624,0.190812349319458,723,3.3667356967926025,475.50637297895446,-4.931356457242934,20.099998235702515,0.005102753,4.720394507269355,12654.837746620178,381.7682437349751,0.031628662097468674,0.39799550261341354
116000000,0.4392366409301758,0.3119327270621694,215.72649691391948,0.0005,6.718668222427368,19.30781803046445,17.887026410381228,2.410475969314575,17.12247061729431,16.48980140686035,800,0.0043147755018271014,0.33651507,2.5139031410217285,94.78287103417368,3.8252269405346255,0.336468,2.4398739337921143,55.29980711945568,800,-3.2058024076453644,9.179117e-10,30.426295394910834,2.5140297412872314,0.03840721,0.17246198654174805,724,3.458888530731201,485.577399620415,-55.40833683131732,19.7404363155365,0.010959515,4.535958966291164,12674.588000059128,374.4993594180926,0.029491282610172573,0.4665876576492961
116160000,0.44196295738220215,0.31998165858861155,213.02010488526602,0.0005,6.993943929672241,19.37059542878423,18.359318564231568,2.437455415725708,16.980125665664673,16.304868459701538,800,0.004275961783029727,0.33625892,2.7133219242095947,81.91200625739046,3.7743974872690904,0.33624324,2.4611806869506836,54.94647370968841,800,-2.124280062175099,5.125999e-10,31.2227948890949,2.7134697437286377,0.033975687,0.21077179908752441,725,2.8926682472229004,477.4090511748052,50.19808705661322,19.774713039398193,0.013131162,4.323861643383216,12694.373421669006,369.43394034025255,0.029355548740510027,0.4753461016112705
116320000,0.4282388687133789,0.34784773254009693,219.58690037840063,0.0005,7.090670824050903,16.70461284280245,20.106842127148692,2.3435652256011963,17.142865657806396,16.473320960998535,800,0.004126827778664532,0.33597857,2.6006226539611816,83.13409328919313,3.905120568514681,0.33592018,2.496166706085205,61.9998545944702,800,-2.9974911048560076,5.304813e-10,34.020498641471846,2.60079288482666,0.005625978,0.2163088321685791,726,3.0411226749420166,480.76491650434576,24.555889194314393,19.843037605285645,0.0030532796,4.7767537872675065,12714.23027062416,382.20196603950086,0.0318146021581905,0.4703098692572519
116480000,0.4539182186126709,0.34987631642434847,222.41842552732786,0.0005,6.597568035125732,17.996099702020537,20.2177933506389,2.2893478870391846,16.884267330169678,16.21744394302368,800,0.004189047369253007,0.3356164,2.694972276687622,85.71039505467785,3.9548118667743917,0.33563694,2.5057036876678467,55.3883500107107,800,3.0056063169795557,1.0967254e-09,34.21736063212502,2.695101499557495,-0.0028729842,0.19164752960205078,727,3.318251132965088,487.33138210563027,40.60517409862401,19.66378951072693,0.0022377379,4.913634157997313,12733.915351390839,387.2209798265001,0.03193079258355443,0.4966557723243649
116640000,0.49954986572265625,0.27827707949422076,224.35311970768322,0.0005,6.760375738143921,15.204309952409252,16.03520638465674,2.491267204284668,17.26771855354309,16.56033968925476,800,0.004041436403110924,0.33530775,2.6179616451263428,58.18882623403543,3.9886075751893526,0.33529183,2.3867952823638916,56.30633203136736,800,0.087378974095138,-1.382828e-09,27.099070497539486,2.618095636367798,-0.004411657,0.18363332748413086,728,3.455653429031372,480.0425549691344,34.14860064809808,19.965572118759155,0.0016922236,4.956605271845916,12753.901623487473,390.60784433867667,0.03233901672980742,0.3757613857957466
116800000,0.4915809631347656,0.3339544090043478,221.1930632279348,0.0005,6.724863767623901,15.485205758405057,19.27858632041965,2.578786849975586,17.325647354125977,16.620426177978516,800,0.004170883285890933,0.3349708,2.6054844856262207,69.98558978289654,3.933704761483075,0.33493507,2.519416332244873,53.20399028392789,800,-9.138523900541822,1.3828279e-09,32.62336396877718,2.605619430541992,-0.0045646667,0.18879342079162598,729,3.2911534309387207,471.9322428267103,-20.198756619560523,20.01903533935547,0.0012460788,4.8381614785663976,12773.935529470444,385.1294067424463,0.03158872893654091,0.4733649621428324
116960000,0.46184229850769043,0.3618569449135738,219.57768225188943,0.0005,6.968112945556641,20.05553127261451,20.8987301394873,2.4232711791992188,17.505510807037354,16.778695344924927,800,0.004302148015888904,0.334775,2.597942590713501,104.17355070542068,3.9035092881524274,0.33483443,2.49088454246521,54.59561288643136,800,-4.359359162266966,4.5597556e-10,35.39557939421905,2.5980732440948486,0.0144299865,0.2399759292602539,730,3.3587231636047363,480.5538358211979,-58.233267611561345,20.174565315246582,0.006112897,4.647540622833621,12794.119650363922,382.07817551670405,0.031786311979314606,0.5202516937625206
117120000,0.4643425941467285,0.32539680942522753,222.49071500782205,0.0005,7.13668966293335,15.540044905710095,18.76672990700031,2.3083057403564453,16.992656707763672,16.324172258377075,800,0.004180591997398904,0.33460164,2.4724972248077393,64.46354037452221,3.9537480072157463,0.3347129,2.4211854934692383,53.25780214798137,800,5.036493855733103,1.3530256e-09,31.774465966312587,2.4729886054992676,0.008605052,0.17514348030090332,731,2.8895397186279297,482.1231620954921,77.69524482727135,19.55036973953247,0.003995816,4.886040760728451,12813.693427562714,387.0990711160687,0.03220886123506565,0.4591804264390187
117280000,0.4611387252807617,0.4209484904014594,228.23600486281342,0.0005,7.044727563858032,19.820911944964454,24.433508358963728,2.4752297401428223,17.556363105773926,16.905050039291382,800,0.0044567123560803985,0.33437943,2.6552326679229736,102.38615070996624,4.068773730689363,0.33433017,2.4367992877960205,50.96006729287387,800,2.721034058991231,3.349781e-09,41.290950025571355,2.655388593673706,0.020402815,0.16768455505371094,732,3.3913021087646484,473.35637419786264,36.97967891143686,20.33442258834839,0.0073044775,5.236592202043711,12834.049116134644,398.4029512371675,0.03415055235181995,0.5576126656127102
117440000,0.49210238456726074,0.3433053956876332,219.45148813062056,0.0005,6.763166904449463,16.177983419129983,19.799032505176964,2.3642470836639404,17.293895483016968,16.566866397857666,800,0.004307308896339187,0.33405536,2.8383424282073975,86.09831418085882,3.899751269158259,0.33403084,2.6186635494232178,54.984769229460355,800,-1.2902617766243922,5.9604724e-11,33.548143343328405,2.8384857177734375,0.008165539,0.21024656295776367,733,3.277651309967041,478.71348303307326,65.01321373358516,20.228256940841675,0.0042668423,4.69852785955858,12854.299121379852,381.7017342946258,0.03191951506052254,0.5049552667098649
117600000,0.5058839321136475,0.3503374450891445,220.63495882817588,0.0005,6.528683662414551,16.537471067563835,20.189090521391176,2.7118265628814697,17.417882204055786,16.75336790084839,800,0.004301202973417995,0.3337339,2.7140889167785645,74.98283029756065,3.917907230367304,0.33365628,2.705700397491455,55.7809926224584,800,3.623938702192551,-1.7404558e-09,34.254114916640816,2.7142322063446045,0.012338969,0.1371750831604004,734,3.2411696910858154,477.7018048086151,50.82343344426893,20.212687730789185,0.0043953867,4.7526053584807,12874.535453796387,383.5225457457273,0.03215966773365994,0.5255222745666143
117760000,0.48065972328186035,0.2865793311775799,217.91148169302033,0.0005,6.803876876831055,19.264658943329927,16.480953928612934,2.438764810562134,17.45586609840393,16.765526056289673,800,0.004156999684562439,0.33351737,2.735990524291992,83.49650636115138,3.8622325144888032,0.3333794,2.715074300765991,66.90073239304331,800,-16.25226788970055,9.894372e-10,27.901404094043592,2.736156702041626,0.005627619,0.18643856048583984,735,3.311619281768799,483.56429585126625,-39.726624926565506,20.327782154083252,0.0028754137,4.635053081812507,12894.875380516052,377.958450057561,0.03207294954521288,0.41762795183076645
117920000,0.4844846725463867,0.3557937364036584,230.4894964872233,0.0005,7.061756134033203,18.141731906750085,20.691996214854427,2.2401111125946045,16.93923568725586,16.24580192565918,800,0.0042415865195951094,0.33327502,2.7417211532592773,105.97040689400451,4.1071497844061895,0.33331656,2.6038105487823486,57.818185835511656,800,3.1890245253453724,1.8894672e-09,34.818427778605255,2.741839647293091,0.0015244494,0.1837785243988037,736,2.8288471698760986,475.74055250802314,-61.03225765829477,19.767436742782593,0.0019582459,5.3679041043501,12914.65207362175,402.17030729039465,0.034868024970887444,0.43852925862388625
118080000,0.5213906764984131,0.3528281732953465,217.4567261847034,0.0005,6.8089635372161865,19.027525666175407,20.351868291228826,2.6787071228027344,17.644713401794434,16.8460795879364,800,0.004333876874343285,0.33313245,2.6717584133148193,86.04258357978254,3.8577279839983594,0.3329939,2.7233638763427734,65.58755144506263,800,-2.775573206086715,1.0848045e-09,34.49009967100438,2.6718995571136475,0.066427276,0.2531881332397461,737,3.1180872917175293,475.3057396925132,-2.852020963714648,20.445860862731934,0.024540683,4.588558459446668,12935.108175516129,377.4465998821166,0.032057385727608564,0.4824743905098859
118240000,0.47086524963378906,0.3466278092464587,220.27708517352673,0.0005,6.408502578735352,17.08394013717184,20.02305833134849,2.5298564434051514,16.75842833518982,16.044848442077637,800,0.004280450644096406,0.3329265,2.9149718284606934,90.40298427528084,3.9129700454880085,0.33294985,2.6724517345428467,62.561442445691874,800,-0.23250536388950374,9.834766e-10,33.881796050882315,2.9150948524475098,0.035679176,0.22099590301513672,738,2.959703207015991,493.03911564694477,-37.183393158808386,19.742791652679443,0.009831289,4.8014159995403665,12954.881841421127,382.887003368896,0.03295831158144312,0.5009311924749339
118400000,0.465057373046875,0.3091212660343668,222.4463529176407,0.0005,7.019571781158447,16.855691770711413,17.81840876385913,2.5072615146636963,17.55084204673767,16.82593011856079,800,0.004108702211433676,0.33255526,2.6967451572418213,77.74404419643464,3.955368136103001,0.33259946,2.446990966796875,49.41466803927876,800,-5.211699484298664,7.629395e-10,30.161762379265692,2.696897506713867,0.011103482,0.23440837860107422,739,3.2989909648895264,467.78021618271674,113.59217770463982,20.348816394805908,0.006450261,4.805442078613717,12975.245111942291,387.2562491044664,0.0321400210056382,0.43574244760504216
118560000,0.48137974739074707,0.330414910151812,215.84717652425715,0.0005,6.966780185699463,19.2770063394346,18.94483086142087,2.2958195209503174,17.457843780517578,16.64176034927368,800,0.004321219923136943,0.33237362,2.688032388687134,76.61069882342875,3.830556850898203,0.33228797,2.5536422729492188,53.4142094673428,800,-5.660690154215027,-1.883507e-09,32.25403114587442,2.688220739364624,0.00880516,0.3094501495361328,740,3.2985286712646484,473.97893186823273,-74.46198133466326,20.248754024505615,0.0035003864,4.497395910611742,12995.51247382164,374.89166024179787,0.030356742356041543,0.4650399818546005
118720000,0.4793508052825928,0.32770620108622395,217.84768203139095,0.0005,6.991692304611206,17.74084480917165,18.847613194910867,2.3296380043029785,16.910053730010986,16.119365215301514,800,0.004258209875793412,0.33215144,2.624981641769409,73.36410332453755,3.865306772544005,0.33220756,2.24837064743042,58.568850624258765,800,-8.797956751073084,1.7285343e-10,31.996276952814068,2.6251022815704346,0.0047856728,0.2591865062713623,741,2.9925551414489746,479.3324047453806,0.7905634098612284,19.618664503097534,0.002476828,4.584112634538118,13015.14304304123,378.2890179986132,0.03136831414042563,0.48429627915343715
118880000,0.47298121452331543,0.3410157326146088,218.91527317995897,0.0005,7.031904935836792,19.812865533355872,19.619690980819108,2.6374928951263428,17.770918369293213,17.12605094909668,800,0.004405583072537828,0.33190346,2.9057154655456543,95.81120464334984,3.8819211268797726,0.33195832,2.7646329402923584,59.06995617511875,800,3.169848186695046,-1.0550023e-09,33.31946434399164,2.905851125717163,0.016219042,0.1464083194732666,742,3.1405029296875,474.26595967527464,43.84614504432706,20.733788013458252,0.007983704,4.629456533963086,13035.888157606125,379.92909773283714,0.03144095393422847,0.497302139637358
119040000,0.5213723182678223,0.36017198938958156,222.97220495891924,0.0005,6.454490661621094,17.469660533456906,20.813493573801253,2.381734848022461,16.72960901260376,15.963265895843506,800,0.004320224601509716,0.33167437,2.796666145324707,79.28441783111475,3.959969280394495,0.33169314,2.7003016471862793,58.38378157827594,800,-2.4874205534872083,-1.3917683e-09,35.24011976604888,2.7967913150787354,0.006196374,0.22138309478759766,743,2.9162187576293945,473.40427439297656,16.08038702474241,19.61818552017212,0.0034140423,4.8031681024919015,13055.51623249054,387.62141537229303,0.03250859427489037,0.5167662423442045
119200000,0.4140017032623291,0.3597225577653789,224.14068222588568,0.0005,7.198553562164307,19.384717715439947,20.805254100736896,2.5876388549804688,17.863823175430298,17.225274085998535,800,0.004275182495746729,0.331361,2.724268674850464,88.9565941570672,3.9919419327679977,0.3312847,2.598592519760132,55.23659962876761,800,-6.987883951935491,-2.4795535e-09,35.20204857924717,2.7244036197662354,0.06552521,0.20305824279785156,744,3.27952241897583,474.9805251057345,25.27060096502904,20.691067695617676,0.02331102,4.975410624935473,13076.216522693634,390.81710808898225,0.033299762559901004,0.484562844123033
119360000,0.49598240852355957,0.33799193317954485,220.90891324770152,0.0005,6.8901002407073975,17.663237123304746,19.46610527065954,2.2372894287109375,17.288349390029907,16.549442291259766,800,0.0042997210585857225,0.33101407,2.520138740539551,91.40577017673199,3.923704006716389,0.33085018,2.654808759689331,62.927923479553996,800,-0.854289358383002,1.4543533e-09,33.030841927573746,2.5202996730804443,0.042847827,0.22028088569641113,745,3.2047343254089355,479.19036693091607,-31.59854556428871,19.881518602371216,0.015435833,4.734309533498564,13096.11316537857,383.99541508485885,0.032327376398305095,0.5121958820641863
119520000,0.4418349266052246,0.36439023691219063,216.71083711631852,0.0005,6.647491931915283,17.98971574047419,20.97473647521719,2.5592522621154785,16.822149753570557,16.130917072296143,800,0.004457762279894181,0.3307586,3.053892135620117,80.75204659191937,3.8446685028857885,0.33073583,2.6145808696746826,54.86176992000123,800,-8.17763035493947,1.6331672e-09,35.636861927298916,3.0540075302124023,0.0049819127,0.2248072624206543,746,2.911576747894287,483.15675934015326,2.811581823503695,19.927732706069946,0.002840769,4.594008223591041,13116.055035829544,376.29682863181495,0.031042690584680413,0.5479592504959372
119680000,0.48691892623901367,0.32192548764123796,224.98126658227207,0.0005,7.120005130767822,16.090040005108047,18.610419577635927,2.448214530944824,17.815336227416992,17.08765459060669,800,0.0041755217329495,0.3304596,2.6784820556640625,103.46271848804338,4.007352330651963,0.33038828,2.5930674076080322,57.289990883716996,800,2.2825424257163838,1.4692544e-09,31.44616482934026,2.679009199142456,-0.00093696517,0.18741869926452637,747,3.3636739253997803,477.23426432287897,28.98498552966818,20.597779273986816,0.0012494719,5.029213037328458,13136.668032884598,392.2803284266275,0.033758268401091196,0.4637740556230628
119840000,0.48172569274902344,0.37267497391728904,216.36049304025642,0.0005,6.428956747055054,16.234982045569193,21.54984041045582,2.405559778213501,16.60222029685974,15.879001379013062,800,0.004396732142380021,0.3300034,2.837428092956543,89.78681139038987,3.832608758844259,0.33000052,2.4070117473602295,69.94569672347906,800,-3.8663831248149223,-1.1622905e-10,36.47374376513164,2.8377492427825928,0.05049687,0.2168576717376709,748,3.032968282699585,476.5607791806802,-11.931723752722146,19.530142545700073,0.022109704,4.6275658596458635,13156.206641674042,374.9887108740194,0.03166413130775944,0.5421936953509099
120000000,0.49130678176879883,0.3714849289491886,215.44779280643576,0.0005,7.801801443099976,14.529751021432597,21.374362964420314,2.805460214614868,18.48437261581421,17.785930156707764,800,0.0044433275679036195,0.32963228,2.8160836696624756,69.59262914792285,3.8162887002240122,0.32964495,2.4860599040985107,60.405075283478176,800,-0.0569930330751261,-6.1988836e-10,36.348904025531574,2.8179092407226562,0.01958111,0.18300342559814453,749,3.066706418991089,474.71864348990175,20.980825963356594,21.407751083374023,0.0066078035,4.409354887314073,13177.625312328339,373.3359200450653,0.031010453940051332,0.5641676719075907
120160000,0.45942068099975586,0.353863626189284,220.91555050833878,0.0005,6.539156913757324,15.499754586770786,20.39642277122521,2.277655601501465,16.81540846824646,16.106568098068237,800,0.0043652343086754905,0.32941544,2.6343889236450195,85.86422650154611,3.9215096351097034,0.32940462,2.668813705444336,58.79817751187136,800,-0.328309908272175,-1.9311905e-09,34.60904428689145,2.634556531906128,0.020552244,0.22636628150939941,750,3.13415789604187,473.05853211497066,-10.097100066016884,19.58893609046936,0.0067996955,4.787674471047278,13197.222680807114,383.8449731595309,0.03224933648880049,0.5278292600140775
120320000,0.5028486251831055,0.3229568622558184,226.2613806179044,0.0005,7.059547424316406,19.050461964724533,18.67512194191329,2.322838068008423,17.238571643829346,16.512722492218018,800,0.004227234175766965,0.32937178,2.8565378189086914,102.56643687735198,4.025866211094977,0.32938445,2.601931095123291,59.95228281001889,800,-5.261833906228717,-7.748602e-11,31.555393129791415,2.856703042984009,0.02242048,0.19743967056274414,751,2.955808639526367,477.86166494595454,-8.292832160206125,20.15424680709839,0.004851098,5.14721357097282,13217.38779759407,394.31196147764,0.03322257908625693,0.4399290794618157
120480000,0.479844331741333,0.32191994517661,213.0472994975902,0.0005,7.016616344451904,19.5836419630732,18.464054466697746,2.553802251815796,17.89090871810913,17.195701122283936,800,0.004349196327908912,0.3293062,2.6197474002838135,93.19484298653735,3.7680885218268565,0.32930622,2.7764599323272705,61.22649049128688,800,1.4698904173804905,-4.5895576e-10,31.41605594167348,2.6198770999908447,0.04100714,0.19078612327575684,752,3.3131911754608154,475.0238102921078,-17.984359500821473,20.60131812095642,0.014315264,4.329473527966007,13238.015444278717,368.7423002895188,0.030050535610218896,0.482006504904315
120640000,0.4829235076904297,0.34923534048555227,221.2957729519798,0.0005,6.527910232543945,16.458589355239088,20.19495077203861,2.397275447845459,16.57571530342102,15.895450115203857,800,0.004222166660803214,0.32921878,2.5648996829986572,77.97088099295938,3.936508512952956,0.329186,2.572606325149536,65.52812939438758,800,1.2122515450562759,-9.536745e-10,34.15144549328479,2.565047264099121,0.027777102,0.16754913330078125,753,2.904820442199707,474.33227997776345,-15.864623821590433,19.22944402694702,0.01042264,4.932636661849174,13257.256222248077,385.3230167605974,0.03267998102050477,0.5193921345729497
120800000,0.49979448318481445,0.38857292181065034,213.0651061686589,0.0005,7.247169733047485,20.75563883899579,22.324419294364535,2.580716371536255,18.683138370513916,17.915903329849243,800,0.004667886614459068,0.32895026,2.6343255043029785,101.57780040755263,3.770943189079612,0.3288287,2.856915235519409,67.43264985610406,800,4.181150884140535,-1.1444092e-09,38.0243659049833,2.634450912475586,0.007898808,0.24437713623046875,754,3.625950813293457,470.7391565927864,14.080284915938563,21.410879850387573,0.0046090037,4.274636414143115,13278.676902532578,368.7844255448454,0.030744800482646443,0.5761026817113611
120960000,0.48319411277770996,0.42557177363903564,210.45415301271612,0.0005,6.50480318069458,20.585532171617754,24.516708815597273,2.201798677444458,16.66943335533142,15.954688549041748,800,0.004821415138910226,0.32865497,2.34364914894104,109.72491749277914,3.7194630705914284,0.3286008,2.6168007850646973,83.45073664413555,800,10.815382252845389,1.5497181e-10,41.71290622328609,2.3438241481781006,0.041476052,0.20647192001342773,755,3.127570867538452,477.84361226717294,5.3170370679574415,19.09009099006653,0.008846609,4.514115724810206,13297.783005952835,363.61794213976907,0.03178262701679643,0.6285963696379935
121120000,0.4981660842895508,0.34435658490647636,220.11933500358668,0.0005,7.107624053955078,18.992241206858218,19.842772350714185,2.910093069076538,18.167065858840942,17.463186264038086,800,0.004439529345399441,0.3281926,2.786853551864624,90.01983962197016,3.9143186431136057,0.32820952,2.564729690551758,70.21097239433162,800,-2.496249107613926,-2.8826297e-09,33.650238223626,2.787003755569458,0.022086829,0.18297314643859863,756,3.2469546794891357,482.84610813763675,-21.220957662752586,20.999197244644165,0.008849745,5.002568594396699,13318.792383670807,382.9357168473928,0.03346864770481197,0.49250147141075135
121280000,0.4890451431274414,0.3412401837357603,223.30515932192935,0.0005,6.585979223251343,18.986892598668888,19.66285427613302,2.408364772796631,17.05488419532776,16.315510511398315,800,0.004382198800462604,0.3277209,2.5889949798583984,80.10491471980681,3.973166330297755,0.3277493,2.660037040710449,60.82873652283192,800,-14.332319125280303,-4.4107445e-10,33.34714504917457,2.589125156402588,0.014115316,0.227705717086792,757,3.140943765640259,474.0920868573706,9.314466497567436,19.737370014190674,0.0044356487,5.131741245603776,13338.554140329361,388.94816867736006,0.03326085873881877,0.4946287922001224
121440000,0.4682950973510742,0.332291001894972,217.9655528403935,0.0005,6.674637794494629,22.269791082264845,19.146062866352416,2.3584787845611572,16.660009622573853,15.983422994613647,800,0.004493773440709354,0.32746324,2.825004816055298,89.99128103424265,3.874535051419149,0.32738256,2.4149439334869385,78.18259001719599,800,-17.288446606452048,-7.152552e-11,32.44229795102923,2.8253173828125,0.00614763,0.1866753101348877,758,2.9623794555664062,475.461038722044,-34.03054367534357,19.565059423446655,0.002031188,4.925224838429761,13358.128576040268,379.1762790045655,0.03236986584248077,0.4537240526768961
121600000,0.5009801387786865,0.3061161257666819,218.79660196883975,0.0005,7.4099016189575195,18.2625526402194,17.575654919434065,2.4934606552124023,18.39434790611267,17.62785506248474,800,0.004333813664826913,0.3272718,2.65549373626709,86.5959019746646,3.884841455938839,0.32722178,2.5423619747161865,68.82760157189985,800,-10.07929623574332,6.288291e-10,29.842614221346476,2.6556284427642822,0.0041796453,0.24190497398376465,759,3.6298069953918457,467.6351137080823,-27.559302994712464,21.133919715881348,0.0021947073,4.859550584057133,13379.270720481873,380.18162622400735,0.03203076614453977,0.4581137076679782
121760000,0.511084794998169,0.34279562955192744,222.36588107563014,0.0005,6.5503175258636475,17.921664895542232,19.77797045425443,2.3274171352386475,16.564932107925415,15.848385095596313,800,0.004368030321070866,0.32700765,2.557051420211792,75.18005118882131,3.9493725558662174,0.3268653,2.472688913345337,60.319225418584516,800,-0.6522766319517777,1.8060208e-09,33.5013565283821,2.5571751594543457,0.012350962,0.17927002906799316,760,2.99623703956604,474.7309803135787,52.399977544921654,19.216355085372925,0.0035130673,5.047551579922329,13398.507185697556,386.5761129598519,0.03236539938122305,0.4966036620624621
121920000,0.47498488426208496,0.35937960986381756,212.66911612060895,0.0005,7.314426422119141,19.556831203655538,20.60644520118305,2.7501461505889893,17.825506925582886,17.127294540405273,800,0.004636158459246979,0.32686257,2.9022676944732666,91.28807524141847,3.7591169460075435,0.32680932,2.6299712657928467,65.74585214007044,800,-2.0039901506698614,2.6822083e-10,35.12393692237249,2.9024083614349365,0.010050535,0.19807171821594238,761,2.8903887271881104,471.72572741304276,30.685634338269512,20.783325910568237,0.005252497,4.453025093648974,13419.302513122559,367.6157344934321,0.03063262992696489,0.5835361930396463
122080000,0.5029010772705078,0.3671454321432131,217.1962490212248,0.0005,6.71297812461853,17.793119786224942,21.197378591142805,2.4183645248413086,17.358606338500977,16.623030185699463,800,0.004467364572185519,0.32668453,2.7351396083831787,83.24656492207218,3.8552670822577495,0.32666114,2.621397018432617,74.17071143423944,800,-12.988557070845067,6.4969063e-10,35.91736766498017,2.7352964878082275,0.011335152,0.2116546630859375,762,3.346998691558838,483.7384098700242,-44.812581390428726,20.19003415107727,0.0035206743,4.868104937432211,13439.50311255455,377.1408909065796,0.03256798819159067,0.5194700722671743
122240000,0.4200747013092041,0.3251403283603143,217.9099932027927,0.0005,6.6992247104644775,15.749583158826379,18.667968570615994,2.3245561122894287,16.498628854751587,15.859262466430664,800,0.004478115287343728,0.3264352,3.0297975540161133,82.09862212774661,3.860895166198488,0.32657498,2.485722064971924,68.32095596530318,800,3.043546657530049,-2.9444696e-09,31.735214955199663,3.029925584793091,0.02324646,0.1948404312133789,763,2.8853492736816406,477.0159001595847,5.537347129065248,19.62587881088257,0.007075676,4.684089736808358,13459.15093255043,377.7360237649323,0.03202254688731303,0.49520813477185416
122400000,0.4985067844390869,0.3055137900874864,215.95200711725462,0.0005,7.031059980392456,18.867281871992407,17.511552306602095,2.6815924644470215,18.301424503326416,17.588862657546997,800,0.0043568050481517795,0.326189,2.519822597503662,86.66595408349671,3.8326347608236495,0.32615516,2.6860902309417725,64.66412959833987,800,1.4776602756149428,-1.0609627e-09,29.784846839188813,2.519968271255493,0.014777205,0.18858695030212402,764,3.611144542694092,481.1572271805424,-1.5383062588383791,20.947314500808716,0.0037838318,4.6379307388063715,13480.12941622734,375.0125603360928,0.0314582846854912,0.5025507774197686
122560000,0.4432528018951416,0.33191362816007614,216.3900089802898,0.0005,6.611274480819702,20.61160934330984,19.00572170009228,2.180349588394165,16.492511987686157,15.842910051345825,800,0.004498965018769371,0.32590476,2.4530954360961914,91.6848654230364,3.8430807477914217,0.32576147,2.4723458290100098,57.0868732277326,800,-4.884345209990782,2.31266e-09,32.40292416461,2.4532675743103027,0.0077506034,0.1817488670349121,765,3.115053653717041,471.1243237678684,5.7459321854401635,19.034650564193726,0.0034630015,4.800340668798283,13499.17527961731,376.08473121299454,0.030802727002913095,0.5242914357701401
122720000,0.47078704833984375,0.37629833701064636,215.41530375458376,0.0005,7.500117778778076,19.900404472979677,21.63706611401816,2.6825408935546875,18.197572946548462,17.501556634902954,800,0.004594567271792807,0.32554692,2.6511166095733643,95.54221947091001,3.827133698077691,0.32548168,2.6700685024261475,69.27869020023887,800,0.1654699128952294,1.4781955e-09,36.82810969944267,2.6512417793273926,0.0010931431,0.19994044303894043,766,3.0924155712127686,474.86169734896936,15.516884717881688,20.917425870895386,0.0017287877,4.791889481414946,13520.10171198845,374.3860649431945,0.03171940714122899,0.5504346936116206
122880000,0.5053246021270752,0.36363188427173165,221.03176044739703,0.0005,6.688069820404053,20.297746501779518,20.91288500919585,2.2147367000579834,17.062012195587158,16.336704969406128,800,0.004603208417241009,0.32516178,2.5847084522247314,96.77812157159322,3.9305657882562284,0.32505637,2.4901316165924072,53.672600435287535,800,4.259074999341409,-9.804966e-10,35.572550474299554,2.5848476886749268,0.0029756988,0.19386672973632812,767,3.388471841812134,471.16109426628,-22.35951611899907,19.77266764640808,0.0026393412,4.970511471071171,13539.883732795715,384.7171474250137,0.031993504673661244,0.5440625171834241
123040000,0.5573968887329102,0.369268012334026,216.64279495840003,0.0005,6.7117531299591064,19.551601802396423,21.272703309614197,2.2950844764709473,16.869710206985474,16.051188468933105,800,0.004480149802381369,0.32472116,2.836078405380249,95.11673809834521,3.8408675751954258,0.3245546,2.3634192943573,77.23180899412168,800,-2.1178043009451395,3.2782423e-11,36.141654002435786,2.836238384246826,0.0035899146,0.23818087577819824,768,3.1740400791168213,470.60580417277293,-25.21871997913979,19.798604011535645,0.0017715491,4.792027270052272,13559.693018198013,375.68645916999117,0.032274821177449266,0.5414296959247062
123200000,0.46597909927368164,0.38195981485544234,221.03785285802232,0.0005,6.903756380081177,17.025645853940386,22.01085814748625,2.576414108276367,17.934577703475952,17.242094039916992,800,0.004514809625401932,0.32426378,2.6990137100219727,80.71153310907981,3.929378242812951,0.32421127,2.918724298477173,55.924914717239126,800,2.2945465323270557,9.059905e-10,37.404757931700786,2.699143886566162,0.012310486,0.20176172256469727,769,3.2295994758605957,473.5824093617776,60.64766200776341,20.751540660858154,0.0065460764,4.935780978748246,13580.456181287766,384.58212289494395,0.03184645169652891,0.5412166120205265
123360000,0.4360921382904053,0.38919945662222794,220.3366005319674,0.0005,6.451645135879517,20.191819639072268,22.431527658535707,2.3553338050842285,16.50646662712097,15.866793394088745,800,0.004567963570158367,0.3239443,2.3671391010284424,89.5372542184869,3.9162318769902464,0.32388148,2.4828786849975586,61.414520240863354,800,1.0284262450111858,3.159046e-10,38.121712267969386,2.367255926132202,0.07622632,0.18169736862182617,770,3.0971553325653076,467.204616999255,-22.546319043540805,18.95125102996826,0.022933846,4.885797550945886,13599.415819644928,383.1999656641131,0.031829070867190834,0.5768190980266382
123520000,0.4998593330383301,0.28823810443837267,225.63654697633194,0.0005,7.449264287948608,16.883645592434643,16.57595916878526,2.6818559169769287,18.066139698028564,17.400794982910156,800,0.004149382634882378,0.32352027,3.0030698776245117,85.56855160553884,4.018592454993503,0.323529,2.5473644733428955,48.50919096460712,800,-18.073976644118147,-2.5033942e-10,28.097274004434322,3.003213405609131,0.10254597,0.14125847816467285,771,3.1519663333892822,473.0507676167688,44.300241605505505,21.132508754730225,0.055154253,5.1834915004892945,13620.559017419815,393.5475102196314,0.03260405073990359,0.4429008599677997
123680000,0.443744421005249,0.31562233248296195,227.75222598752572,0.0005,6.768490314483643,16.15015074409518,18.18897415793394,2.2221426963806152,17.253448963165283,16.58298635482788,800,0.004196616500536384,0.3232154,2.605262279510498,75.32322299074173,4.053253340514481,0.32320794,2.8107361793518066,56.36682400958579,800,4.3494833717022425,1.1622905e-09,30.833391073617896,2.6054134368896484,0.063292526,0.2016606330871582,772,3.326019763946533,472.81627358976215,19.2999015595776,19.974128007888794,0.024640655,5.279310546314653,13640.541954994202,396.93235225006305,0.03350763938569923,0.4628239047174916
123840000,0.5128397941589355,0.29430906659128214,221.6590400226943,0.0005,6.398008584976196,18.746193918790006,16.886012982312618,2.456977128982544,16.72060751914978,16.00260591506958,800,0.004297165308752455,0.32315376,3.0573439598083496,81.55152579014523,3.940140597627884,0.32317767,2.6136069297790527,62.11787861530338,800,-3.380720816462269,-1.1458995e-09,28.690183399576636,3.0574731826782227,0.017392082,0.17995142936706543,773,3.036412477493286,471.32695398113316,7.656774431962874,19.859476566314697,0.006510362,4.985225727556123,13660.41186118126,385.8597637251754,0.03161796213716865,0.44382038932961665
124000000,0.4643673896789551,0.40785196252103406,213.3420230309722,0.0005,7.068970680236816,20.389629248770632,23.35146688704799,2.781550645828247,18.3694748878479,17.681437969207764,800,0.004796117897864364,0.32323456,2.629673719406128,97.12054501388721,3.7767631959314167,0.32323736,2.5453755855560303,67.27611751309531,800,0.819691533706198,1.1026858e-09,39.96024801073999,2.629819631576538,0.015663562,0.20171284675598145,774,3.7015810012817383,468.47898687129083,-63.370332860509336,21.114201545715332,0.0047878562,4.521601754042346,13681.535850048065,369.40757282473686,0.03009320979483478,0.6131768915909084
124160000,0.4746286869049072,0.39217694624750316,215.00018219846396,0.0005,6.445509672164917,26.77746258277627,22.57510060842497,2.3556265830993652,16.450238943099976,15.759777307510376,800,0.004780336405982759,0.32333365,2.61098051071167,99.03885811451583,3.8083053542239393,0.323299,2.6005358695983887,82.92960718314396,800,-14.148527041857086,1.3589859e-09,38.41707151103694,2.6134815216064453,0.017880857,0.1916048526763916,775,2.8929648399353027,473.0919902576168,30.977061275650605,19.175779104232788,0.0048351632,4.661054862573281,13700.725090503693,372.5059226519032,0.031659564467354996,0.5907782363094581
124320000,0.479475736618042,0.41964420965295574,213.58217523484146,0.0005,7.536127328872681,22.793356071450653,24.11720825416921,2.848489284515381,18.237515926361084,17.4650661945343,800,0.0048553780812945375,0.32335228,2.8771800994873047,101.21636256963433,3.7736595153699075,0.32325757,2.6519181728363037,74.68092378648082,800,-9.530488082381051,2.652407e-10,41.1453661342699,2.8773274421691895,0.060521405,0.27022767066955566,776,2.871675968170166,469.05696792573036,8.446781868576075,21.166080236434937,0.0208087,4.478999736674558,13721.908106803894,369.0693728797516,0.03078896000251361,0.658440523508564
124480000,0.48653435707092285,0.3369185511212312,219.748971992051,0.0005,6.581984758377075,21.471025112597843,19.32263906619435,2.3091816902160645,17.184194326400757,16.492624044418335,800,0.004595513222727993,0.3233165,2.540724754333496,84.55418202329224,3.895341374217868,0.32319504,2.660202980041504,69.47265181633732,800,-6.692533658995033,1.311302e-09,32.932907704716364,2.5408618450164795,0.027358226,0.18068504333496094,777,3.4039366245269775,475.2484175992809,-33.84391397025059,19.852002143859863,0.008608097,4.710254642203204,13741.769242048264,381.27228725301524,0.031448590731936135,0.5103110712834762
124640000,0.51308274269104,0.2981716675732014,222.04553133788744,0.0005,6.48034405708313,21.31393515586045,17.154219593260027,2.3489086627960205,16.592615842819214,15.863849878311157,800,0.004393187374912699,0.3232688,3.141399383544922,107.36144619360869,3.942716047793321,0.32308546,2.4598450660705566,68.43976084378323,800,-4.4890811771006005,8.434059e-10,29.1025172403442,3.141561508178711,0.01968665,0.18996906280517578,778,3.0052433013916016,478.71762394101324,8.994334966641365,19.83179235458374,0.006648367,4.935238432160584,13761.611320018768,386.13954474554635,0.031776255449463074,0.4562875284293284
124800000,0.49528050422668457,0.2915941573106317,229.8650681438589,0.0005,7.2244203090667725,18.634076197045246,16.80037528488044,2.7535879611968994,18.251429796218872,17.52765941619873,800,0.004202839836052242,0.32328978,2.681457757949829,80.68229613326558,4.091171625726199,0.32315,2.711472272872925,48.35356561062864,800,-16.579810526471555,3.9339065e-10,28.461360080234623,2.6815881729125977,0.023929656,0.20338940620422363,779,3.3066394329071045,477.01388573213956,55.22532357344018,21.049750804901123,0.0057133753,5.274883612213753,13782.6759390831,400.828000092199,0.03288860067548195,0.4482226767960483
124960000,0.4570956230163574,0.3085351882904417,223.22367130088045,0.0005,6.297419786453247,17.53434350151589,17.71716916891829,2.3171939849853516,16.338661193847656,15.64408564567566,800,0.0043258323649323065,0.32335368,2.5750350952148438,79.61306192851109,3.964279485428444,0.3234305,2.477144718170166,56.97742739058836,800,-4.540812678149617,1.6272068e-09,30.135641552270634,2.5751824378967285,0.0023495124,0.2118229866027832,780,3.084650754928589,470.4725331540669,0.5063919620923536,18.997860431671143,0.002982863,4.841292437845239,13801.682125806808,388.26346440530136,0.03131549832004135,0.5050826256534555
125120000,0.5051751136779785,0.2830616413762821,216.7373285249061,0.0005,7.390413522720337,23.2218953577085,16.12247955330331,2.78167462348938,18.31894564628601,17.550169706344604,800,0.004553841286016756,0.32335508,3.046557903289795,86.56885786375193,3.838091742149668,0.32337558,2.584981918334961,60.31485462667578,800,-29.926183635790792,1.0311604e-09,27.570783796315126,3.0466809272766113,0.02689157,0.2380380630493164,781,3.202648401260376,468.8841372894857,25.98300235469315,21.451799154281616,0.009428643,4.55363639770831,13823.145121335983,375.77929525219935,0.03002457091749533,0.4405627378234315
125280000,0.5008933544158936,0.36058971479758756,215.0141057673921,0.0005,6.717896223068237,20.006812861079496,20.616101438570777,2.1542413234710693,17.156081438064575,16.43094253540039,800,0.004706830608953663,0.32322252,2.5691020488739014,90.67464288647267,3.8065627412102927,0.32330906,2.867300033569336,65.56103688354263,800,-4.869790902662683,3.874303e-10,35.285408030086785,2.5692391395568848,0.10107373,0.2016432285308838,782,3.1204891204833984,467.67715193554585,2.8942875246739312,19.84859275817871,0.03302418,4.470682821492861,13843.008657932281,372.46144979802045,0.03047701638465069,0.5891861464932816
125440000,0.4814426898956299,0.3341798870919022,218.7324191456184,0.0005,7.019338369369507,22.78631741955474,19.116466039302296,2.4695253372192383,17.230472326278687,16.55342435836792,800,0.004651756535491374,0.3228748,2.937981128692627,88.46430028327974,3.877599439356204,0.32288545,2.440802812576294,59.1443119112053,800,-12.710762292841768,-1.9431112e-09,32.657025561408425,2.9383201599121094,0.026305402,0.17109966278076172,783,3.0829126834869385,473.66723319658877,27.325760358288512,20.221790552139282,0.00594054,4.640316342489448,13863.242468595505,379.5917933552805,0.031124579169811945,0.5164688601516676
125600000,0.4801926612854004,0.2661399625916483,224.75092150643744,0.0005,7.113199710845947,22.224172156189354,15.275741348723457,2.554229974746704,18.085518836975098,17.392775535583496,800,0.004243212741959028,0.32232344,2.5910301208496094,91.07182707513977,3.9914826563102506,0.32233506,2.5048747062683105,61.51335492847587,800,-12.985763975558399,-2.0623205e-09,25.91850560592109,2.5911765098571777,0.015243254,0.18653035163879395,784,3.6884331703186035,475.09794846428485,40.48396152038787,20.7675883769989,0.0032315026,5.064544320241851,13884.031421422958,390.9978152534495,0.03230925389588502,0.39170751115231495
125760000,0.49927639961242676,0.35143472203233406,219.49467553022114,0.0005,6.501526355743408,20.376641997405404,20.21147861153567,2.3499808311462402,16.356471061706543,15.686875581741333,800,0.004558646247531102,0.32183266,2.246006727218628,84.88602437594483,3.8908950297792866,0.32175437,2.5233304500579834,74.64372369567066,800,1.2199820542740287,-7.7486034e-10,34.386793440724404,2.2461419105529785,0.009440108,0.14770126342773438,785,2.887777805328369,478.3417196446027,-15.354739243843715,18.680237770080566,0.002169452,4.708458604115288,13902.727771520615,380.7864083365007,0.03197732360232943,0.5201653770971273
125920000,0.5229878425598145,0.37048588321831594,219.0764696537915,0.0005,7.362016439437866,21.369343193244855,21.33767745006928,2.803886890411377,19.138344526290894,18.323278427124023,800,0.0046773370635747645,0.32149625,2.845818519592285,85.18347037115822,3.8806051919679985,0.32155713,2.8175148963928223,77.41390115033778,800,-0.801927329255255,-6.258489e-10,36.27995033275458,2.845961809158325,0.019929823,0.2673051357269287,786,3.730231761932373,478.0966082142537,18.669854088776564,22.06682777404785,0.0051125106,4.761958994199594,13924.807856559753,379.7411927622216,0.03225232621891315,0.5692786613547319
126080000,0.4852728843688965,0.4058407311340411,214.26038551023785,0.0005,6.450468301773071,23.62224808481642,23.322057486444347,2.602611780166626,17.073620557785034,16.380098342895508,800,0.004826894551946851,0.32123482,2.5883049964904785,87.16146018576012,3.788891159928985,0.32109174,2.6123709678649902,75.56994622779455,800,-16.061276328755262,-2.1040438e-09,39.78281136425199,2.5884757041931152,0.024681203,0.1838548183441162,787,3.2197587490081787,472.30975273733344,-8.485710023279466,19.770620584487915,0.0061857705,4.455670407690994,13944.59655547142,370.64279938309267,0.03120693213648078,0.6365323949012704
126240000,0.4783437252044678,0.35979000544950956,219.20837120690652,0.0005,7.0252721309661865,21.322705531988674,20.63530988602505,3.0022077560424805,17.71253800392151,16.92069983482361,800,0.004612951586044064,0.3210383,2.758314847946167,80.0076999738676,3.8868929811658948,0.3208901,2.5128002166748047,66.58728375844132,800,-5.355308681304322,-1.8000602e-09,35.21746741326434,2.758521556854248,0.0132145705,0.2887578010559082,788,2.89412260055542,476.93496395747457,13.15025382804165,20.558543920516968,0.0042951494,4.648428402106749,13965.16558098793,380.5216411243259,0.03145922328131361,0.5758148800834004
126400000,0.45078134536743164,0.3250628594804527,221.0591205837713,0.0005,6.861366271972656,19.97988294560292,18.725141791975663,2.5179193019866943,18.154646158218384,17.48933720588684,800,0.004420471083435614,0.3209225,2.506612539291382,83.94929470185564,3.920641090822844,0.3209955,2.9172823429107666,63.89718501360864,800,-3.9095737801889325,3.1143426e-09,31.770976636874547,2.5068700313568115,0.0035308003,0.19130635261535645,789,3.618468761444092,467.4040657789493,34.083576667784854,20.758029222488403,0.0020839348,4.662490376889235,13985.935667037964,383.8934905762518,0.031334971475356396,0.5138662930718708
126560000,0.4791090488433838,0.2938461324832808,218.73731871897272,0.0005,6.487337589263916,19.917253127670005,16.786798947422884,2.291262626647949,16.45055651664734,15.768658638000488,800,0.004492417327744477,0.32084396,2.6876468658447266,78.0988841223018,3.8739640394640866,0.32083312,2.3998444080352783,64.91099214850324,800,-5.231243135021124,1.4334918e-09,28.64721668664364,2.6877989768981934,-0.00023735329,0.179548978805542,790,3.1211116313934326,489.8352275118308,-46.401631261481654,19.229547262191772,0.0029440997,4.585370327583317,14005.174690961838,379.2082988520085,0.031121544995287798,0.4752357352171549
126720000,0.5168445110321045,0.35860227133559297,215.31781304125633,0.0005,7.562835216522217,23.260538121480884,20.56296926949998,2.777723789215088,19.623390436172485,18.85127329826355,800,0.004699170188262312,0.3206399,2.7214672565460205,103.61275280192227,3.814019060340712,0.3206135,2.6469688415527344,72.20937667551239,800,-0.47794576248493303,-5.3048144e-10,35.09085023627251,2.7216100692749023,0.017470248,0.2322232723236084,791,3.4362096786499023,477.47510916620826,-14.338504924264477,22.45919680595398,0.008529432,4.594796483726075,14027.643546819687,373.20030566329297,0.031071173579650765,0.5324183788140965
126880000,0.4966139793395996,0.3224885440983667,225.4038791375111,0.0005,6.542293548583984,18.429470837873968,18.558383576307897,2.5345711708068848,16.98308491706848,16.28744673728943,800,0.004392704400175296,0.32048,2.392606735229492,73.86156779702148,4.0086196827671765,0.32046923,2.6069092750549316,62.82304102801503,800,-15.540596658411635,3.1709675e-09,31.522540677198432,2.3927934169769287,0.011008665,0.1749706268310547,792,3.078650712966919,473.7134552510379,25.259897264287897,19.477489709854126,0.004043563,5.090355124240671,14047.137659311295,392.57691440526673,0.03281359505602184,0.5014192242271934
127040000,0.5534024238586426,0.32083116086164537,222.28481516632462,0.0005,7.256951808929443,22.668321726770635,18.43849120328544,2.7001953125,18.387359857559204,17.599575519561768,800,0.0045823243772343085,0.32016036,2.8637616634368896,92.31714757798136,3.9460793187081022,0.32011428,2.9821791648864746,60.85560302547693,800,-29.37887406024252,-2.384184e-11,31.33380753977316,2.8638806343078613,0.012583569,0.21111226081848145,793,3.0716333389282227,469.21943962704006,48.100013701224185,21.321654558181763,0.005120459,4.919029729637482,14068.471513986588,386.4415270765489,0.03157589937396274,0.47208671760500864
127200000,0.4641106128692627,0.3922688382498206,216.52559057035054,0.0005,6.551353693008423,18.79390956140935,22.49407468672601,2.3892195224761963,17.088510274887085,16.380500078201294,800,0.004770276315065502,0.31989908,2.573500394821167,86.52146317458536,3.833931771519901,0.31985536,2.5023810863494873,56.843920295250726,800,-10.493945879271173,3.9935122e-10,38.430081369405386,2.573643207550049,0.06846371,0.2185535430908203,794,3.3853492736816406,473.30933350902535,28.842640638497095,19.77483558654785,0.023177976,4.4286596569138945,14088.255491018295,375.1833950774287,0.03052572164804788,0.6231769545689548
127360000,0.4771132469177246,0.3983559155916073,208.2928678859467,0.0005,6.913573980331421,17.984474944113042,22.769150213626734,2.588865041732788,17.11920952796936,16.42724895477295,800,0.004869728909091715,0.3197172,2.5560500621795654,79.6574048485844,3.6779224322625566,0.31962156,2.528567314147949,74.53343748359345,800,-1.0124382355069848,9.477138e-10,39.019652084102326,2.5561954975128174,0.021445217,0.1936948299407959,795,2.913100242614746,469.98942268230445,-23.997170683962405,19.788313627243042,0.0066411262,4.195360917611479,14108.05618429184,359.56618217356913,0.030010105732829518,0.662508936543236
127520000,0.4826371669769287,0.3571329312806283,216.30923437532874,0.0005,7.147109031677246,20.901268807863485,20.423830046359228,2.4918336868286133,18.146992683410645,17.412166118621826,800,0.004807758767896731,0.31935665,2.736659288406372,90.21818474734492,3.829697634979277,0.31936085,2.7408623695373535,62.36485247105825,800,-10.51859011748451,-8.9407017e-11,34.919319869283406,2.736802816390991,0.25463653,0.2294011116027832,796,3.3482372760772705,476.1427637456557,31.46663093237238,20.982668161392212,3.6598256,4.349812677901537,14129.065292835236,374.77291322381285,0.03076644036307433,0.5579529100767057
127680000,0.389479398727417,0.5392187738252051,211.80365409645842,0.0005,6.336899757385254,29.900024980017022,30.51838549435869,2.463650703430176,16.611194133758545,16.01660990715027,800,0.006996460607565735,0.31856915,2.5812854766845703,107.51532559584487,3.751236693855907,0.31834745,2.6411168575286865,65.35153905199584,800,-11.71317588145564,-1.4901151e-10,52.90075886474249,2.581402063369751,0.17337558,0.1802377700805664,797,3.0831336975097656,468.5587281077135,-4.980156192440311,19.302679777145386,2.6005726,4.212678841286775,14148.37706208229,366.9119795331593,0.030031609519250328,0.8243094978501242
127840000,0.4743013381958008,0.6372572956450653,202.8004110058154,0.0005,7.012828350067139,38.34705315725546,35.821578963306266,2.754624128341675,18.298351764678955,17.566398859024048,800,0.009041586888889942,0.31811672,2.9464051723480225,130.40850664704342,3.5876368654115622,0.3179533,2.679274797439575,63.89028031140772,800,-13.906973851937694,6.258485e-11,62.51906787444945,2.9470930099487305,0.2655334,0.23282837867736816,798,3.5026397705078125,467.18521786140315,108.49878104106695,21.336198568344116,11.544136,4.16837561644354,14169.730142831802,351.0784505596614,0.029484937501466562,0.8978361704349089
128000000,0.4628486633300781,0.5119561876265836,216.6689641363513,0.0005,6.814798355102539,15.366991908461056,29.50000320939718,2.6420764923095703,17.69371199607849,17.018394947052002,800,0.005824914601115872,0.31887046,2.6191723346710205,106.983933689799,3.8469365673311557,0.3187934,2.692898750305176,70.18092676783382,800,14.233860979170474,-5.811453e-10,50.348829092737176,2.6194939613342285,0.2679198,0.1876697540283203,799,3.300278902053833,466.3953452113356,66.24075988422655,20.415475606918335,22.153294,4.876588712423806,14190.16342997551,376.1340214107533,0.03320631741436139,0.6741789251012358
128160000,0.4548823833465576,0.548472474876841,181.3199330432895,0.0005,6.998549222946167,58.160625210295116,31.691511847435585,2.3505427837371826,16.95590305328369,16.29692578315735,800,0.004712544929334483,0.32035014,2.645084857940674,133.8968069126444,3.218669026272976,0.32035848,2.5240962505340576,95.26831652120352,800,-42.281012490425205,-8.165837e-10,53.793774937238815,2.645207166671753,0.26960132,0.18027400970458984,800,2.8370566368103027,457.08345433936523,16.079743408583454,19.709831476211548,23.615425,4.234842201295099,14209.884536743164,313.05554072310764,0.03434503401634286,0.6406488943055271
128320000,0.48308825492858887,0.3857520133351277,143.0493053289312,0.0005,6.925250291824341,108.3002480952555,21.34853226028643,2.5156617164611816,17.687511920928955,16.963666677474976,800,0.008892902598601971,0.32025656,2.7337472438812256,192.71372708603565,2.581260703477019,0.32025617,2.6246321201324463,97.14822800930298,800,-94.8694036660682,-5.4836274e-10,36.73185583424245,2.733907461166382,0.27649918,0.21469831466674805,801,3.360710620880127,433.10752378186805,128.06519089147054,20.48120403289795,34.972496,3.602169274661652,14230.375744104385,249.64967352661378,0.03781131942156721,0.49765241192957466
128480000,0.4723513126373291,0.20111637727428555,111.69199091137659,0.0005,6.20071816444397,139.19807197353708,9.343819973672025,2.4806320667266846,16.399603128433228,15.703664064407349,800,0.01914909581679141,0.3196167,2.695551872253418,211.93794181905625,2.0226194746578963,0.31966507,2.5245590209960938,55.63724806010018,800,-149.93262058866813,-1.7881403e-10,17.131156905239653,2.6957051753997803,0.27313513,0.2005164623260498,802,3.0100064277648926,353.8480938294818,107.05897999773575,19.171507835388184,22.705677,2.369322088026223,14249.578965425491,194.50177727010905,0.04043942630073334,0.18040726362871085
128640000,0.4732050895690918,0.053191480702672336,81.24436830030831,0.0005,7.043715000152588,158.73259319753487,-0.16904972980153046,2.62658429145813,17.70087742805481,17.04028058052063,800,0.030131931008232134,0.3193807,2.9099295139312744,224.09503849309027,1.4747617158907373,0.31943318,2.380420684814453,82.77427884875868,800,-182.0429497410137,4.61936e-10,1.1642634198773385,2.910055160522461,0.27291483,0.16192221641540527,803,3.435765266418457,306.69556359556935,-156.63397588275575,20.70382022857666,19.905365,1.9703520709859248,14270.295325040817,141.78589844683725,0.04378848500996244,0.1123849719299508
128800000,0.5347194671630859,-0.3887651817139596,32.23138064062579,0.0005,6.843923568725586,158.0428330407417,-25.52006405101758,2.46174955368042,17.51360011100769,16.752357006072998,800,0.0390192391636576,0.3190709,2.563706398010254,191.4581555721841,0.6137210519932073,0.31908336,2.42227840423584,105.25007316617307,800,-218.09998665501305,-9.596348e-10,-44.04328908531026,2.5638530254364014,0.2739598,0.20299482345581055,804,3.502110242843628,257.9335935454317,-207.47869281516236,20.160842657089233,17.206429,0.8328897861775764,14290.471939325333,56.07178667005539,0.048268715302296206,-0.3520870196084829
128960000,0.5020096302032471,0.0992566487287874,17.160129254374823,0.0005,6.99396824836731,142.94560207756675,2.598095079768036,2.433218240737915,16.91370391845703,16.195802450180054,800,0.048682933104768636,0.3189633,2.731853485107422,165.19617884193698,0.35812005429654176,0.31900173,2.3466744422912598,96.09666124680916,800,-218.4915997534547,-3.0457972e-09,3.6332299508324786,2.73203444480896,0.26839134,0.1916046142578125,805,2.929133892059326,224.66917267040208,-160.42538844493052,19.721612691879272,10.9096365,0.4530171795109583,14310.203196287155,29.89702961580528,0.05546077254850875,0.029716227582535452
129120000,0.526543378829956,0.11982669649147529,35.953423795986986,0.0005,7.156030654907227,113.58277357279441,3.783707791500734,2.6011714935302734,17.787445068359375,17.018693923950195,800,0.0494202956910473,0.31890047,2.748356819152832,117.44653644277622,0.6790014381266173,0.3189636,2.3205935955047607,66.19878379964945,800,-181.0892461219403,-1.4126299e-09,5.621581260143648,2.748486042022705,0.26856637,0.21711492538452148,806,3.389694929122925,187.75953662580616,-124.92613505586682,20.606759548187256,12.923361,0.8257201880627576,14330.834345340729,61.635899979028125,0.05880280986606066,0.04444234505111515
129280000,0.4556705951690674,-0.5124852439774364,41.0575493630344,0.0005,6.370452404022217,100.13630040339042,-32.63335671254932,2.6563210487365723,16.72029685974121,16.060134887695312,800,0.04506172537198231,0.31917474,2.636692762374878,107.60500571936625,0.756715296990154,0.31919822,2.414675712585449,48.95611897975596,800,-167.1080155316191,-7.152552e-11,-56.371908593306344,2.6368401050567627,0.27392465,0.18302679061889648,807,3.1044631004333496,178.95365436331016,-94.81802574052011,19.45036268234253,8.903427,0.9326526615825498,14350.308475494385,70.36209081431383,0.05027572373235002,-0.6899744870068233
129440000,0.524022102355957,-0.020438972200444085,39.541569743297025,0.0005,6.819295883178711,100.34284589059305,-4.883107455164786,2.358750820159912,17.114530324935913,16.342540979385376,800,0.052435141354569365,0.31941357,2.8364360332489014,112.41611857600168,0.748860670786082,0.31939578,2.30582857131958,69.58979054602294,800,-153.86692036496274,1.8239023e-09,-8.292693668169449,2.836568593978882,0.2670672,0.22554707527160645,808,3.301194667816162,207.7791830459201,-168.64749933926527,20.00924253463745,10.607419,0.9013157621475844,14370.330753326416,68.2735538540522,0.06337383514052616,-0.02985150893432519
129600000,0.48297572135925293,0.0415485654159296,43.02643126405666,0.0005,6.670859098434448,88.53433055019364,-1.8137608985849234,2.1487221717834473,16.760403871536255,16.055500984191895,800,0.05623540316595815,0.319557,2.3878133296966553,103.46760497960072,0.8166525858719624,0.31951573,2.643606662750244,55.51902789640334,800,-151.91677606833525,2.6524067e-09,-2.5258308478783746,2.3879804611206055,0.26559833,0.19850420951843262,809,3.0584638118743896,210.87696050830058,-128.77351972044275,19.244954586029053,10.663615,1.0291933179933228,14389.599655866623,74.06748862062535,0.06451382284558936,0.0911698750817314
129760000,0.5385205745697021,-0.05141347726456631,27.711707686989357,0.0005,6.967872858047485,81.52630208686138,-7.430442861471306,2.7607405185699463,18.014029502868652,17.21668529510498,800,0.06185652121042302,0.31958285,2.823357582092285,101.09434406901511,0.5482851771586049,0.31944245,2.5742557048797607,48.555853189428795,800,-129.72538092069541,2.861023e-09,-12.445332771272678,2.8234963417053223,0.26762915,0.23540019989013672,810,3.398770332336426,162.53218573926122,-132.5428374740882,20.934263229370117,5.727089,0.6093592463688117,14410.556171655655,47.74976511837597,0.06177066305393111,-0.006733754499770646
129920000,0.4777505397796631,-0.23001755278534064,39.48858302967006,0.0005,6.444333553314209,79.88307949865418,-17.391587392966038,2.582754135131836,17.02707028388977,16.327439308166504,800,0.06015013761635475,0.31950283,2.624871253967285,92.3322970652776,0.7410733035947105,0.31951115,2.5492148399353027,54.42312962937343,800,-147.1390113971234,4.3213478e-11,-29.883637635640376,2.6250174045562744,0.30201966,0.1967177391052246,811,3.215867280960083,187.8430947941586,-145.13470268781188,19.800415515899658,66.44181,0.8537342846313811,14430.368572235107,67.65278446295325,0.05017710249502973,-0.24163084041852798
130080000,0.45162320137023926,-0.028760294067648785,35.57147652326833,0.0005,6.633646726608276,36.601065347219304,-6.070211672888426,2.7059669494628906,16.879283905029297,16.145460844039917,800,0.04918226768571762,0.32025895,2.7140748500823975,45.59230961982767,0.6859095378053881,0.32037506,2.403120756149292,42.37589939262323,800,-78.62860753061545,5.3643933e-11,-9.504616178199516,2.714228868484497,0.27781868,0.24150419235229492,812,2.9252521991729736,157.62284055376716,-8.235882048087564,19.642704010009766,20.982784,0.79641312718435,14450.019451856613,60.47701920272171,0.058215096474131395,-0.04829880092984103
130240000,0.5220918655395508,-0.004185736323097716,18.23227752530252,0.0005,7.032635688781738,8.384065800471745,-4.553694827719209,2.582982301712036,18.12964653968811,17.312665700912476,800,0.04264816903849178,0.32091454,2.6754984855651855,20.849388004302018,0.37261646749246696,0.32082886,2.64910888671875,28.74611677468939,800,-38.42928889885854,8.0466267e-10,-6.298919676946102,2.675630807876587,0.2672252,0.2695293426513672,813,3.551386594772339,99.40829463360866,-13.424581712910785,20.95653986930847,19.151157,0.4001623319177687,14470.986711740494,31.05306815914513,0.057283085129445646,0.029916440895891832
130400000,0.5205860137939453,-0.017946182019766787,-4.621550502628932,0.0005,6.491848468780518,3.475113392830561,-4.425623402111156,2.571638584136963,17.033411741256714,16.265840768814087,800,0.04044066659255058,0.32111347,2.81396484375,-0.4738467836734704,-0.031472817442916426,0.32111394,2.533510446548462,22.989269486977808,800,-13.998502557949674,-1.5676023e-09,-6.636005023017563,2.8142855167388916,0.25339842,0.22339344024658203,814,3.1597280502319336,66.19571982750998,-113.17052279567237,19.928279876708984,19.26308,-0.05035291943839868,14490.923550844193,-7.546784822470145,0.041644649773485226,-0.004822826722814227
130560000,0.44461584091186523,-0.0038833827756257415,-12.983785688975955,0.0005,7.005911350250244,4.534963178890365,-4.108145169093844,2.9411704540252686,17.710574626922607,17.062832593917847,800,0.041920233529287726,0.3216726,2.6287448406219482,1.1431103514711958,-0.18177846814259668,0.32173172,2.517503499984741,54.78969171346819,800,-13.20310955691101,-8.8214874e-10,-6.376592020429723,2.628877878189087,0.26747414,0.18092036247253418,815,3.091958522796631,114.18166710628704,-157.53915517236837,20.405969619750977,31.278234,-0.25345253748231994,14511.341813325882,-22.149274598220494,0.037462581855525943,-0.00291177826290855
130720000,0.4775223731994629,0.001929758879004399,0.6891168142089262,0.0005,6.498715400695801,4.125534634121597,-3.3952566339193173,2.2641000747680664,16.487040519714355,15.78064227104187,800,0.036949383447161005,0.32285038,2.381279706954956,1.3103282097206403,0.07457332505608388,0.3228222,2.4802186489105225,33.487915481776724,800,-11.803002395694255,-2.980225e-11,-5.447290098783339,2.381418466567993,0.25479144,0.20694589614868164,816,3.02105975151062,124.74842248493314,-92.21636741956792,18.920746088027954,24.843292,0.0943628834015711,14530.275626659393,1.6128997699440848,0.05277812795242722,0.0007507136708563062
130880000,0.49959325790405273,0.0018411872951158825,-6.558346305946119,0.0005,7.177427530288696,4.192213007112341,-3.342138298290937,2.719238042831421,18.153459072113037,17.388665437698364,800,0.0374213259565355,0.3241952,2.9339895248413086,1.496797495962756,-0.056354119511481005,0.32415256,2.6957900524139404,46.97076806068766,800,-11.744948153651125,2.712012e-10,-5.34822613415277,2.9341249465942383,0.25068054,0.23881196975708008,817,3.2672712802886963,108.33353823998014,-144.47881705977412,21.1541109085083,15.266022,-0.10268554850710122,14551.439512014389,-10.91590376854982,0.04617954703604466,-0.0008219133719930505
131040000,0.47008275985717773,0.0024650862538677246,3.4266844861090133,0.0005,6.749194145202637,4.628613428449096,-3.59372127313976,2.5524823665618896,17.50527548789978,16.80878233909607,800,0.03909115009598246,0.3252982,2.6669318675994873,2.3926716371485175,0.11621097201683535,0.32529178,2.733048677444458,39.267345773631696,800,-11.561841355271776,-2.735853e-09,-5.740505478808167,2.6670615673065186,0.25432983,0.20104598999023438,818,3.2255520820617676,122.3041694274907,-89.2095406061497,20.320419311523438,21.439476,0.12130963822948246,14571.771180152893,6.139493778442011,0.042668482921947304,-0.0009645008273434027
131200000,0.48512744903564453,0.0066540379545526026,16.938965647346954,0.0005,6.979557991027832,5.194235375381484,-2.7207368431265504,2.4469704627990723,16.907665729522705,16.26006031036377,800,0.03678445607231334,0.32632402,2.746856212615967,14.36389605665615,0.3491888909954163,0.32641897,2.412844181060791,61.18152320566812,800,-11.47097799245523,-1.0013581e-09,-4.349280677855337,2.746990442276001,0.25838014,0.14000725746154785,819,2.942211151123047,179.33251282237083,-56.26680149150656,19.739856004714966,4.286501,0.4445522672916438,14591.52107667923,28.897671844627748,0.046568152276803984,0.0053673023772674265
131360000,0.49678659439086914,0.01133692693897798,8.047494077893399,0.0005,6.957165479660034,6.924914484512342,-2.7676447884980178,2.455615520477295,17.910947561264038,17.197033643722534,800,0.03749981500195024,0.32675323,2.604233741760254,36.16975124610859,0.19830498104878475,0.32682088,2.721853733062744,90.23653357409916,800,-11.859146675991239,-1.2636185e-09,-4.343476202748442,2.6043617725372314,0.2585196,0.1922144889831543,820,3.526094913482666,191.84027568290531,-164.50128935299912,20.61701989173889,3.67696,0.1529060925745898,14612.151416301727,13.85630840534508,0.04559903891536129,0.006501810656943989
131520000,0.481903076171875,0.003552824358732168,-18.985129757923893,0.0005,6.241747140884399,4.567753073707257,-3.671791700303518,2.5128910541534424,16.38435459136963,15.672090530395508,800,0.03463482055968308,0.32684138,2.7973272800445557,8.521228643638377,-0.27700763572747206,0.3269758,2.4829511642456055,97.30372112251108,800,-12.122637455237555,1.8239023e-09,-5.768385610105777,2.7974584102630615,0.27190563,0.20575428009033203,821,2.925138235092163,161.48595163428328,-163.70195758487657,19.233447313308716,18.354967,-0.29492821223000715,14631.395738601685,-31.824564660088946,0.028913302780086775,0.0003465967676778572
131680000,0.4925377368927002,0.0868518917397749,40.95356837254143,0.0005,7.449924945831299,14.430165007437909,2.947609896762348,2.854184865951538,18.45535969734192,17.698883771896362,800,0.02569145162712004,0.32683107,2.7024219036102295,47.87270434803564,0.7667234222432859,0.3270217,2.660183906555176,114.47705531595612,800,-9.158536880808402,1.2278557e-09,5.131534427690918,2.702544689178467,0.26449174,0.2405240535736084,822,3.1653056144714355,223.01522204526043,-154.81984313682568,21.28552269935608,7.4803886,0.9517258980140159,14652.690677165985,70.35048372076388,0.04422083150422209,0.08450638132043498
131840000,0.477830171585083,0.2945371850984553,45.72454985460357,0.0005,6.401793479919434,28.902624750771412,15.186848120054734,2.2441322803497314,16.857250928878784,16.168797492980957,800,0.019696411604875588,0.32685316,2.676496982574463,72.83565864124483,0.8673676527965959,0.32681146,2.6032674312591553,131.81738232817432,800,-8.262213146185559,-2.3543838e-09,26.23643322563506,2.6766490936279297,0.26422352,0.18680739402770996,823,3.414243459701538,250.28751771385848,-158.72097828938504,19.64380979537964,6.1302714,0.9245549808106712,14672.34630703926,78.26376336169807,0.05061044444185378,0.37751592019865343
132000000,0.5010349750518799,0.2596998029889948,45.62106174526436,0.0005,6.549803733825684,22.907243306569406,13.543698510472204,2.6110854148864746,16.968940019607544,16.26814913749695,800,0.01518712572988144,0.3269291,2.9275920391082764,64.32237335220518,0.8734859418872184,0.3268642,2.4732584953308105,115.42347623298201,800,-7.827846029387458,-2.2113322e-09,23.372999804936253,2.930479049682617,0.27087262,0.17336511611938477,824,3.088083028793335,234.85226010567243,-143.424880843353,19.97597622871399,14.463644,1.0806594990252625,14692.333461761475,79.01011891492465,0.05298701076664772,0.3435182103430579
132160000,0.48910021781921387,0.21901325152718468,34.00164214975416,0.0005,6.451874732971191,20.874055425041853,11.5045788519746,2.4322965145111084,17.28669285774231,16.543997526168823,800,0.00851224508387793,0.32689968,2.577268600463867,58.105612131198676,0.6642649537324884,0.32691693,2.6438891887664795,112.37885227867375,800,-4.622561356079817,-1.3053417e-09,19.774496177465196,2.5774123668670654,0.27068856,0.22869491577148438,825,3.4887609481811523,234.57192502922348,-136.16264968981318,19.967154264450073,15.779844,0.7488315704618475,14712.309676408768,58.960882435923324,0.051337057086813326,0.31686782382797957
132320000,0.4321277141571045,0.18559004184476596,30.89775312136802,0.0005,6.5973358154296875,21.02235338217797,9.71468258660809,2.3732306957244873,16.39250922203064,15.763539552688599,800,0.0066620629181886985,0.3271587,2.679316997528076,62.25849506046548,0.6007420350633281,0.32695842,2.436689615249634,83.2291380837193,800,-4.8221751089040525,1.4707446e-09,16.75922115161878,2.679441213607788,0.3383051,0.1755678653717041,826,2.8741462230682373,197.16951779405943,-69.80451458474737,19.151478052139282,155.07776,0.7867145658718938,14731.482167959213,53.43781687337072,0.052991693500996154,0.24965088482771855
132480000,0.5062787532806396,0.21075946265954967,42.01807396494659,0.0005,6.702744007110596,20.69479035503694,10.928601244432546,2.7299160957336426,17.944951057434082,17.196088075637817,800,0.013580484407063463,0.32674944,2.635263204574585,45.4429770595997,0.7736763154889289,0.32655635,2.482694387435913,68.56661368950819,800,-16.94489989171034,-2.3007392e-09,19.087565971208015,2.6354033946990967,0.2732291,0.21799325942993164,827,3.7530651092529297,194.13569401454805,-6.324903047471296,20.691439628601074,44.01499,0.9034737638855245,14752.182064056396,71.91021811004399,0.04504124221308152,0.24161489708241712
132640000,0.46335291862487793,0.06184822592055227,22.996575553567062,0.0005,6.563701629638672,6.888952701004091,1.84358894097775,2.38415265083313,16.55289125442505,15.815923929214478,800,0.010572316672204724,0.32621774,2.1431021690368652,21.843899443580934,0.4430076555829074,0.326167,2.577017068862915,47.47648133225288,800,-4.9013254459596,6.914135e-10,3.605004175519373,2.1432554721832275,0.26067415,0.25067758560180664,828,2.841587781906128,137.6174898384422,-13.549239810832747,18.745919466018677,10.897835,0.6777044864587606,14770.943694591522,39.57360659945487,0.03456362417091207,0.088699235968981
132800000,0.5214085578918457,0.025369222111181252,19.974391364621134,0.0005,7.021900653839111,2.687316879080019,-0.7115885418164867,2.8407468795776367,18.397712230682373,17.599736213684082,800,0.010109798354242562,0.3258963,2.839998483657837,9.355598076970773,0.39028530983440635,0.32574406,2.715142250061035,34.525663173970464,800,-5.102159590521575,4.3511408e-10,-0.8265478828921087,2.840348482131958,0.26263806,0.25257205963134766,829,3.489548444747925,94.50542674166415,-8.294765325402116,21.30207371711731,14.698102,0.5204722738736313,14792.255755901337,34.49635267675515,0.03372323933866116,0.057548842178923906
132960000,0.4575083255767822,0.01111014164853475,12.12877719746583,0.0005,6.411596298217773,1.7332880426680288,-1.8597029948847164,2.4780983924865723,16.37116312980652,15.70484185218811,800,0.008215843506181804,0.3257009,2.736487627029419,4.630002965090929,0.24941662475442608,0.32581806,2.4019851684570312,31.908877947008236,800,-6.137816664014634,1.3291835e-09,-2.8531582315530564,2.7366254329681396,0.25352892,0.18781185150146484,830,2.9301352500915527,103.20732006775951,-8.711952974370465,19.193146228790283,16.032602,0.31019685084695964,14811.459503412247,20.79970192298224,0.024858303860687634,0.025890522540056433
133120000,0.4407341480255127,0.003909089623496864,4.50782360590947,0.0005,7.393025636672974,0.9658240750675005,-2.9538842102166116,2.65002703666687,17.418957710266113,16.780558109283447,800,0.008324028816769035,0.3256387,2.7692086696624756,-1.1800198476515764,0.11358896994496728,0.32569808,2.436110019683838,15.472809069677439,800,-7.557004855208242,-2.6106837e-09,-4.583324852433708,2.7693488597869873,0.25925392,0.17392683029174805,831,2.778360366821289,56.535581713083936,-6.977219809010284,20.2413272857666,8.165651,0.15173032214367244,14831.718289852142,7.974487407883255,0.025627926154532958,0.005748071977355681
133280000,0.45318007469177246,0.0017266087267512936,3.4297668145270905,0.0005,7.264476776123047,0.845777233021096,-3.7012654246408716,2.266897678375244,17.786538124084473,17.03498077392578,800,0.008348052299913004,0.3256055,2.531871795654297,-2.5058271376099186,0.11045668000126857,0.32586867,2.713304281234741,14.096024351421343,800,-8.998877315856031,-1.5288592e-09,-5.750807027526549,2.531996250152588,0.25316298,0.2743721008300781,832,3.3640339374542236,46.20130926811012,-10.090211527928714,20.445075511932373,5.8936896,0.13307138801498186,14852.17541885376,6.306976926796739,0.029641159449403258,0.0059628203619380635
133440000,0.41889071464538574,0.005897448759359222,8.147338175593372,0.0005,6.876092195510864,1.0733290641450843,-3.498985787134338,2.6582841873168945,17.318217277526855,16.624157667160034,800,0.009499365813088077,0.3256064,2.493448495864868,0.6879873431859451,0.1805291623667151,0.32574195,2.428046703338623,24.643728758082503,800,-8.016403153068701,2.0861621e-10,-5.503706942839463,2.493616819381714,0.24965641,0.25038576126098633,833,2.912997007369995,79.48183921261395,-9.188227915918528,19.896992921829224,4.8992844,0.22255272512692592,14872.080565690994,14.256063386140982,0.027884792456786628,0.0013782088909047529
133600000,0.47870564460754395,0.012990074763187209,10.309389084397328,0.0005,6.772241830825806,2.4664620297258018,-3.4165283143177474,2.545289993286133,17.70938277244568,16.989810705184937,800,0.010370137216696735,0.32569715,2.6099660396575928,10.65758071930215,0.23258850392391395,0.32578084,2.660531759262085,29.167378790608314,800,-8.887846502536568,2.7433038e-09,-5.325640731036569,2.61010479927063,0.25739425,0.20562529563903809,834,3.520033121109009,89.37286033375901,-14.66184073804341,20.39379906654358,25.558758,0.25324677695548714,14892.486198425293,18.036594241309707,0.03730806234762153,0.011524626101296556
133760000,0.46834397315979004,0.017348030184725794,14.050320319344086,0.0005,6.459461450576782,3.5389163520622535,-2.918035153551494,2.8836097717285156,17.18955421447754,16.517719507217407,800,0.010436928504651536,0.32575706,2.4523513317108154,19.770772647064494,0.296205532429227,0.32588625,2.5516371726989746,27.24569139840687,800,-9.727260921574358,4.3332578e-09,-4.501522570210088,2.4524919986724854,0.2544425,0.17850112915039062,835,3.0614750385284424,78.51820505245972,-10.426387344945976,19.730642080307007,10.754983,0.3569972200447781,14912.225159406662,24.352705642939483,0.03302133369391347,0.01982208230646758
133920000,0.4592857360839844,0.008044581105148675,10.274536848647163,0.0005,6.811907768249512,1.6531336422063536,-3.385756678647864,2.437960386276245,17.59211492538452,16.878459215164185,800,0.008303718030027694,0.32576248,2.524174928665161,8.662346160859563,0.24103945568143964,0.32601106,2.662295341491699,24.245922776794195,800,-8.993697758080035,2.9295684e-09,-5.500227444643315,2.5243029594421387,0.25017416,0.23227405548095703,836,3.435591220855713,70.81138239448187,-12.818939289185018,20.171603202819824,5.5138845,0.2810521381463832,14932.406032085419,17.780632863882104,0.0401432510376448,0.0026841204544168014
134080000,0.4824855327606201,0.07007553277752455,15.179681322816284,0.0005,6.443870782852173,8.73437482441849,0.22286036946933765,2.454805374145508,16.82061505317688,16.121721506118774,800,0.013012845925807435,0.32572052,2.6468966007232666,22.813563092561957,0.3313658317340093,0.32571265,2.615748167037964,35.51396311114771,800,-9.885675699960403,1.9550324e-09,0.5814676201651803,2.6470251083374023,0.24403693,0.19086217880249023,837,3.123819351196289,106.00922839232034,-14.547744135519393,19.543681859970093,8.498509,0.3788949514470486,14951.958635568619,25.78834095609488,0.039395687966175735,0.06933916463633634
134240000,0.4721856117248535,0.089210003231626,15.45093170677016,0.0005,6.708277463912964,10.31618703682532,1.2554983615983586,2.5414187908172607,17.21922254562378,16.572580099105835,800,0.014643579348033313,0.32568803,2.590487003326416,25.567758502262514,0.33079931901515836,0.3255323,2.463923454284668,39.16590514228387,800,-8.357600900384703,2.169609e-09,2.4493957858413453,2.590613842010498,0.24105614,0.15124082565307617,838,3.374455690383911,129.0327905518106,-12.109446171249303,19.964980840682983,5.0551286,0.3747050316068631,14971.93493270874,26.156694376750753,0.03647663536548752,0.09206446654777607
134400000,0.4416046142578125,0.16975945239478282,34.930000694356806,0.0005,6.120984792709351,12.319725064523462,5.644058009922414,2.463057518005371,16.84169363975525,16.18643021583557,800,0.018610316562695954,0.32571125,2.785898208618164,30.030659825371902,0.6637386117479418,0.32557288,2.7966299057006836,52.504981947082825,800,-8.39915140321683,3.248454e-10,10.259490379163553,2.786041259765625,0.25165004,0.18813824653625488,839,3.3069987297058105,152.8174815401164,-13.979710505998007,19.735848426818848,3.9045079,0.7229193604274307,14991.679440021515,59.68640088560807,0.03755911662926887,0.24894034434096107
134560000,0.45197629928588867,0.1507242642982947,30.147169250712423,0.0005,6.270195484161377,11.318532705022479,4.416094171900538,2.4679393768310547,16.825157403945923,16.187427282333374,800,0.01750484547680775,0.32576665,2.76238751411438,23.59496112253949,0.5923859909096199,0.3257443,2.671915054321289,58.778073365778916,800,-8.326488993425135,-1.3947485e-09,7.945230995974412,2.7625327110290527,0.23272917,0.16126775741577148,840,3.3249399662017822,162.15971379305637,-64.72949604183854,19.70088505744934,7.6438856,0.6777711391225958,15011.396125793457,50.9816118512773,0.043335485862458625,0.13725396928322875
134720000,0.5510826110839844,0.1216536547140616,19.453009239646033,0.0005,6.329221725463867,12.194324135600013,2.6294984590507626,2.5969223976135254,16.984590768814087,16.226394414901733,800,0.02058459985908372,0.32577288,2.7104337215423584,26.392539419697574,0.40653596432297356,0.32568878,2.5408031940460205,50.91370051457614,800,-8.89562200537347,6.079673e-10,4.347603638040153,2.710590362548828,0.22890414,0.18604159355163574,841,3.197481155395508,136.6316277096595,-16.66326194117875,19.794650554656982,7.7863564,0.44452736062244047,15031.203653812408,32.69561999332751,0.039460853933766506,0.10953752667893529
134880000,0.4673306941986084,0.19014382572274152,35.871971226246686,0.0005,6.37592625617981,15.132114051990953,6.4225008782587665,2.487139940261841,17.070205688476562,16.37534999847412,800,0.025315888566744063,0.3258299,2.6429872512817383,33.65340270679487,0.697755268986454,0.32562742,2.5658090114593506,59.87105240164247,800,-8.94967524293902,1.4901058e-11,11.582684501738719,2.643120765686035,0.23825976,0.20509672164916992,842,3.4409451484680176,174.60331807819992,-13.512410194346316,19.866442918777466,10.98897,0.8335067590777143,15051.082258224487,61.26659062023422,0.036350887797267376,0.20737253245552129
135040000,0.4552898406982422,0.1286420355495341,27.166689184937923,0.0005,6.691147327423096,12.983057526348889,2.6605022903117233,2.446683168411255,16.92393398284912,16.22230362892151,800,0.024212010121678375,0.32582027,2.4559009075164795,33.92584958182819,0.5423125610359374,0.32563263,2.449772834777832,57.64067496337217,800,-9.243862689047354,3.9339057e-10,4.942443539611025,2.4560625553131104,0.23294985,0.22350502014160156,843,3.1490025520324707,157.47367883430758,-15.644789110866522,19.46561598777771,5.948691,0.6409086290744999,15070.557400226593,45.97542676009181,0.036300362794860305,0.15880278404709752
135200000,0.48008298873901367,0.10913718018887575,33.095194792781506,0.0005,6.657869100570679,8.67895145087083,1.4491247235470601,2.70770001411438,17.789891242980957,17.121997594833374,800,0.024854384381828732,0.32581362,2.7854061126708984,23.8611288218894,0.6416273664039783,0.3257654,2.4215707778930664,50.351574202374515,800,-9.194248319629395,4.827975e-10,3.2522207203358526,2.785529851913452,0.24597883,0.16631555557250977,844,3.7932682037353516,166.9043201704886,-12.410798622907583,20.648643255233765,5.354726,0.7523955169775839,15091.231776952744,56.4235985323642,0.03809996275546068,0.14613052380772668
135360000,0.47981715202331543,0.06805350513743061,20.025152105761812,0.0005,6.511753082275391,7.275002579319441,-1.0021182847812713,2.670449733734131,17.16640043258667,16.476942539215088,800,0.02549669057747178,0.32578626,2.831907272338867,21.715397672137037,0.4288263096553214,0.32573196,2.7027201652526855,49.02454539048153,800,-9.871207325333222,-8.672476e-10,-1.6621550697779188,2.8320422172546387,0.23222329,0.18596863746643066,845,3.0886178016662598,133.01017857911484,-14.70848122216467,20.097185850143433,6.098379,0.5275418554697714,15111.337789535522,33.744416847427715,0.03853390555919679,0.0791679532812959
135520000,0.46451544761657715,0.04479141415766927,11.876716649808204,0.0005,6.471752882003784,4.638549050447494,-2.4397547670613204,2.51060152053833,17.177207231521606,16.491299152374268,800,0.028827515642159938,0.32569793,2.8498375415802,12.477675344330539,0.2909691991424735,0.32561386,2.69545316696167,35.67313025282556,800,-10.833049210700727,-3.5494565e-09,-4.33934191725075,2.849985122680664,0.22782499,0.19205546379089355,846,3.281877279281616,100.80566369347218,-15.07115208046011,20.127363443374634,5.0286183,0.3648567894513042,15131.477324962616,19.89245331724977,0.04069147347697069,0.03639261927211295
135680000,0.5054059028625488,0.04442477456845085,14.425797145613982,0.0005,6.144489049911499,5.496726149291815,-2.546576395451433,2.500547409057617,17.06222629547119,16.350815057754517,800,0.030673541834151906,0.32562396,2.595656633377075,15.379582088235784,0.3429655310614001,0.3255441,2.582993745803833,38.43008145030772,800,-11.800589321478453,3.7550912e-10,-4.160554774552842,2.59578013420105,0.23939268,0.18320059776306152,847,3.448328971862793,116.54296813526899,-16.742893436698242,19.76221799850464,21.646284,0.43764380970597117,15151.250493764877,24.51196230264766,0.04678121325111231,0.049649043499490085
135840000,0.5368297100067139,0.01208091775039898,1.0317496204583734,0.0005,6.4348485469818115,2.1110266962508573,-4.921545815804075,2.588043451309204,17.196223258972168,16.4435396194458,800,0.029753594646323624,0.3255065,2.8393540382385254,-3.6685368280833304,0.10968148478896869,0.32570532,2.6982851028442383,20.811062301175628,800,-13.186699762643373,-1.1444091e-09,-8.391127849296911,2.839496612548828,0.21929765,0.19366240501403809,848,3.084848642349243,88.24871015967952,-16.586276508053288,20.119236707687378,15.482605,0.1119342847254631,15171.396182775497,1.259651574635693,0.05543346005671801,0.0023428998511555005
136000000,0.5315442085266113,0.008620285649992322,0.2775009148527158,0.0005,6.498248815536499,2.00770776910554,-5.48327075056425,2.1829631328582764,17.11329984664917,16.402242422103882,800,0.027170978834481115,0.32534698,2.7052974700927734,-4.526757542753532,0.09849551329681033,0.32551238,2.801015615463257,16.503055176182027,800,-13.28536159143707,1.8060208e-09,-9.169625843489191,2.705471992492676,0.21996868,0.15588879585266113,849,3.401719093322754,57.599175011640526,-15.625448821093125,19.92885684967041,2.6658554,0.09286335190710102,15191.341032743454,-0.044777767385916434,0.05536307387706476,0.0018217964471756753
136160000,0.4548158645629883,0.016796775220131736,15.195190343363002,0.0005,6.533321857452393,2.8705737718651854,-4.677132890283958,2.475414276123047,16.721500635147095,16.024366855621338,800,0.029058130059811494,0.32525218,2.6951792240142822,-1.145189528953527,0.33414602265331134,0.32530454,2.536292791366577,41.439062129230706,800,-13.367306089809974,1.3887883e-09,-7.95111220291981,2.6953234672546387,0.22665662,0.22139930725097656,850,2.8863823413848877,136.00962877904038,-15.87542619859188,19.500166177749634,3.8849869,0.3892613576672464,15210.851160049438,25.34082775977504,0.051945490444394886,0.01024390565614448
136320000,0.4874277114868164,0.048854503339351034,27.360974399483993,0.0005,6.6435041427612305,6.764326478245525,-2.6106516809724045,2.4575400352478027,17.815510272979736,17.09670352935791,800,0.030364971417348185,0.32525834,2.717799186706543,17.268899927181668,0.552098692890324,0.3252901,2.7695209980010986,68.2296520525621,800,-12.259122351290673,1.0132789e-09,-4.651303059603195,2.717941999435425,0.2312005,0.2050635814666748,851,3.7136871814727783,175.25547343625402,-15.51328724009436,20.737425327301025,4.0384316,0.7184882229571641,15231.609146595001,46.1119567272316,0.04855572525909188,0.034785762324177245
136480000,0.4667222499847412,0.13523584404812694,21.491078941715852,0.0005,6.572012424468994,19.31770584933306,2.5923071248474994,2.4472177028656006,16.764660596847534,16.064472913742065,800,0.029219606277945613,0.3252984,2.482043981552124,47.68422930738543,0.43763837774702796,0.3252734,2.4042813777923584,61.86647078658642,800,-11.817559180258549,-1.8477456e-10,4.281327437808306,2.4821808338165283,0.24171318,0.20926737785339355,852,3.170175552368164,177.88759571363912,-13.995180550718308,19.307169914245605,5.8849287,0.553334403088253,15250.92610001564,36.40965394841564,0.04103996888234589,0.14008730564319588
136640000,0.4869663715362549,0.08879556280873506,43.52900498352121,0.0005,6.828306436538696,9.743613786062252,0.6303619990741623,2.7021262645721436,18.040766954421997,17.29359769821167,800,0.0281729100336664,0.32528397,2.531538486480713,26.431863199128482,0.8082089611078924,0.32543743,2.6897096633911133,73.07165098735118,800,-11.196660521271383,1.5377999e-09,0.9400474696883697,2.5316758155822754,0.24137425,0.23558902740478516,853,3.5086188316345215,183.70402896456548,-15.519046994038748,20.659109354019165,3.347206,0.9383943916854233,15271.59808421135,73.91611687006451,0.048257117325638046,0.08447578900066958
136800000,0.4287245273590088,0.12626460658861352,26.27821845958371,0.0005,6.266148090362549,17.47629059310205,2.4168563493308794,2.469423532485962,16.28999948501587,15.665925741195679,800,0.027115602577742686,0.32535514,2.9273810386657715,43.228381934256824,0.5189222552000565,0.32530513,2.4043853282928467,70.27379393796505,800,-10.983423305772567,-1.5616417e-09,4.060427866997226,2.9275169372558594,0.25442183,0.17232036590576172,854,3.0730795860290527,202.73747762306823,-14.936027976696709,19.286028623580933,38.88817,0.6591687087063334,15290.893984556198,44.63503392265186,0.04127694601083,0.145530074723469
136960000,0.47835874557495117,0.05482137374636134,39.19253627833509,0.0005,7.0708558559417725,6.324040332477383,-1.5138585651392906,2.714669942855835,17.94826102256775,17.241695642471313,800,0.02824118504582525,0.32527724,2.716355085372925,9.964535483527381,0.7352197490472074,0.32537714,2.4751837253570557,68.11218545150912,800,-12.004554089715873,-2.7894973e-09,-2.629095997884523,2.7164835929870605,0.25206083,0.20366382598876953,855,3.3308236598968506,172.58147982262335,-13.86172316568132,20.735983848571777,15.767271,0.923655385072474,15311.661338567734,66.82578695165572,0.040480276277667815,0.05127780553462755
137120000,0.4535205364227295,0.03022357104653578,20.034239655711136,0.0005,6.173255920410156,5.841849289796024,-3.6489417432479843,2.3834726810455322,16.34871506690979,15.70981764793396,800,0.02920819699410796,0.3253069,2.7585623264312744,12.913264045472006,0.4236966467391083,0.32539,2.451098918914795,55.61257293662706,800,-13.088663874790377,9.685753e-10,-6.196505182586525,2.7586851119995117,0.2368644,0.16160941123962402,856,3.1954805850982666,153.16305459795868,-14.780018299042055,19.188326358795166,8.415124,0.49909054448597945,15330.861509561539,33.98103859576363,0.044236030669961436,0.024290919975689714
137280000,0.5435080528259277,0.06642835352067111,31.30867447279043,0.0005,7.249749660491943,10.422707367222722,-1.1808507860588755,2.813302755355835,17.86001992225647,17.067660570144653,800,0.03289751499595474,0.3253434,2.653057813644409,31.274219879086704,0.6161230649153,0.32538015,2.548203468322754,64.99500789088279,800,-14.325954739949388,2.6404856e-09,-2.068378370469229,2.653226137161255,0.24448808,0.22552990913391113,857,2.885812997817993,167.49457796008292,-14.859474742700518,20.60397696495056,7.9386816,0.7148137136814233,15351.4748442173,53.393434250365566,0.04984388700432881,0.06590913569378883
137440000,0.44915294647216797,0.06103983180695709,19.26203447396911,0.0005,6.3819968700408936,11.827867394367896,-2.106027867658388,2.3562111854553223,16.729089498519897,16.076066732406616,800,0.032055082472566755,0.32539222,2.6994879245758057,29.79501632914029,0.41851715325019356,0.3254302,2.5324008464813232,61.32277117900894,800,-14.840201134364928,-3.9935105e-10,-3.4736353586693,2.6996207237243652,0.23542027,0.1786642074584961,858,3.339716672897339,190.35258100863842,-16.6026836980025,19.511325120925903,4.963958,0.516837241102515,15370.998001098633,33.101787291836715,0.046138734097794475,0.052852923944973186
137600000,0.4829287528991699,0.0559149179137677,25.62098018654802,0.0005,6.740414381027222,9.204141911150172,-1.7114720238814878,2.850451946258545,17.154961585998535,16.47975492477417,800,0.03346275297715953,0.32543418,2.80967116355896,20.675030833628817,0.5128716459883884,0.32550672,2.4680542945861816,59.19489143480726,800,-14.087864828114759,-1.0430821e-10,-2.8851005400159204,2.809803009033203,0.24566081,0.16765809059143066,859,2.937021017074585,183.17597101391016,-16.553326521497052,20.158989429473877,4.778618,0.61900725099613,15391.167882919312,44.07254666540952,0.04330234023780151,0.036532076699065406
137760000,0.4944784641265869,0.052072564727709755,13.894945997718942,0.0005,6.644212484359741,9.913495282577948,-2.143572383927432,2.4727907180786133,17.137292623519897,16.41952633857727,800,0.03263501009222939,0.32547486,2.6505887508392334,23.664795226792744,0.2999373655181649,0.32565513,2.666118621826172,48.766370424072946,800,-14.05510258911681,-6.0498717e-10,-3.5045167409722557,2.6507136821746826,0.23870485,0.20097041130065918,860,3.1314175128936768,163.18991168323993,-23.56733928033182,20.114588499069214,3.068383,0.32572365075090204,15411.291555166245,23.49878962614438,0.046351797327611285,0.050110653867835656
137920000,0.4882938861846924,0.08953844894783122,27.76841856116877,0.0005,6.224830150604248,10.764225825211014,1.1128589893358125,2.456653118133545,16.30881905555725,15.622976064682007,800,0.03330009154740208,0.32554367,3.064872980117798,25.45388460126047,0.5245579787341904,0.32542488,2.2975871562957764,55.92854834000555,800,-14.194220493708727,1.6510487e-09,1.703657053860388,3.065005302429199,0.24873434,0.17342257499694824,861,3.0638911724090576,156.68458192520092,-30.071371917608055,19.47402834892273,4.2879424,0.6305696740990107,15430.775075912476,46.64902899266457,0.040671637148008886,0.08477504161664978
138080000,0.45987415313720703,0.068488746306259,14.583933335105657,0.0005,6.522330284118652,11.968116341519814,-0.9071127176235261,2.7836623191833496,17.679691076278687,17.00789475440979,800,0.03515288348450858,0.32561806,2.5995564460754395,35.653809246954665,0.3012416868342044,0.3257242,2.5723206996917725,46.85566222527146,800,-13.784051008592748,4.5895576e-10,-1.6574768461742642,2.5998899936676025,0.24220443,0.18739914894104004,862,3.5224204063415527,143.75403569634526,-18.038845719473304,20.38104820251465,2.8723786,0.34281591440109865,15451.172546625137,24.239362351812314,0.044811600848501026,0.06238416341292201
138240000,0.4207162857055664,0.08498557200889122,26.439113058319755,0.0005,6.346401929855347,12.884699373859883,0.7422180247719965,2.377592086791992,16.326711177825928,15.71091341972351,800,0.03489036440029634,0.3256688,2.907322883605957,35.531462438715195,0.5079234330304836,0.32573402,2.4851129055023193,57.43751862077706,800,-12.996732548580754,-2.7954579e-09,0.6683464855672966,2.907456636428833,0.28358445,0.17287230491638184,863,3.0184216499328613,167.74465022693897,-26.448141267589083,19.324363231658936,87.74652,0.6006796731130245,15470.50596833229,44.68930472720924,0.04067052209408939,0.06418241369488725
138400000,0.47365570068359375,0.30763712168964547,27.700023902199664,0.0005,6.850994825363159,32.39284166823469,14.795636576857392,2.5485775470733643,17.247755765914917,16.578237771987915,800,0.041774972765761344,0.32560813,3.021777868270874,85.388098772962,0.5141650191043163,0.32565254,2.453218936920166,52.4822080359348,800,-13.423550029639497,-4.5299542e-10,24.18983629415288,3.02193021774292,0.27248415,0.1739356517791748,864,3.1188740730285645,165.69388848364173,-17.202945984984385,20.36193037033081,42.562004,0.5990467595702441,15490.875682115555,46.8364362980958,0.0440237857003122,0.29815088082165714
138560000,0.427142858505249,0.2634075939503006,10.21196879463944,0.0005,6.260789155960083,37.357427272774885,11.077214560137326,2.5121588706970215,16.155977249145508,15.55609941482544,800,0.04673006327087509,0.32556087,2.7872800827026367,77.81720332183737,0.22341374371293288,0.3255175,2.294304132461548,43.28178231897465,800,-16.39579240604492,-2.7418132e-10,18.717137701083903,2.7874157428741455,0.25343972,0.1495821475982666,865,3.004690647125244,145.33107826716196,-39.483191576092935,18.994261980056763,17.610886,0.17659090924622378,15509.887521505356,16.377846206605692,0.04806210411275994,0.23743971568434374
138720000,0.484389066696167,0.3062951613559985,15.817404896054143,0.0005,7.026723623275757,34.238165632115575,14.773649077757584,2.4920520782470703,17.628681421279907,16.91962957382202,800,0.04535735221768145,0.32552788,2.9140381813049316,71.66033363455438,0.3183258423483516,0.32558626,2.5516726970672607,41.488608906495166,800,-17.869382955504694,4.708768e-10,24.941735733281593,2.914177417755127,0.25090924,0.1991288661956787,866,3.2958154678344727,147.6103062598108,-47.14724505479095,20.647069692611694,8.152776,0.36887762829590065,15530.554157018661,26.05063828975095,0.04827387910283016,0.3618425148289394
138880000,0.507591962814331,0.2089212913565408,17.87216081824556,0.0005,6.526427984237671,28.85695830831079,8.875218284057333,2.40450382232666,16.69412875175476,15.930673599243164,800,0.04141365141591578,0.3255382,2.525563955307007,60.65519140962585,0.3365493257194953,0.32555524,2.609788656234741,47.2190658571915,800,-15.186434699339046,1.788139e-10,15.062358331996458,2.5257296562194824,0.26029277,0.23157095909118652,867,2.9350626468658447,171.13247045806455,-48.14409814281613,19.33559250831604,5.9130716,0.4162664163684131,15549.90260887146,29.734247438042985,0.03428644726548639,0.2778219838886475
139040000,0.4646449089050293,0.17383225994620152,17.978605566427394,0.0005,6.542609453201294,24.02563960343181,7.0449379223127355,2.4646155834198,16.67656922340393,16.005794286727905,800,0.03833361266104155,0.32539663,2.8709237575531006,49.94830123062537,0.33303222270499705,0.3251858,2.468808889389038,46.22976773507254,800,-15.659568920365418,-8.6426744e-10,12.119258689302164,2.87125301361084,0.2644875,0.18303370475769043,868,3.0382864475250244,151.61999847443147,-57.539631865999404,19.60918354988098,11.531992,0.34696871635219817,15569.522118091583,29.672196532670604,0.03451608432386474,0.16002470535983662
139200000,0.47331905364990234,0.24092022944474256,22.444737106315106,0.0005,6.716470241546631,33.980811375786416,10.814393743030156,2.4159719944000244,17.007073402404785,16.311273097991943,800,0.04509983836753891,0.32521388,2.872913360595703,67.66320530692612,0.4164262481049919,0.3250673,2.4300405979156494,62.513481912083634,800,-23.240345937769693,6.4969075e-10,18.4243435454286,2.8730320930480957,0.25655222,0.20103025436401367,869,3.313678741455078,178.50809099703096,-113.55047080092174,19.985670804977417,9.68969,0.3923960436671328,15589.518837928772,37.34771082690594,0.04313883644861763,0.11369604706349351
139360000,0.5500404834747314,0.26180077871548635,13.069063932307927,0.0005,6.851876735687256,38.144299700831596,11.475874195069077,2.4429028034210205,16.883548974990845,16.108762741088867,800,0.053582110800203496,0.32513207,2.7688441276550293,67.84705845971176,0.26754956278276903,0.3249488,2.451301097869873,56.10981360424953,800,-25.782075346290156,-1.2457371e-09,19.781116233506165,2.76898455619812,0.25245416,0.19877147674560547,870,2.864180326461792,164.14650646425602,-75.41462679696097,19.732321977615356,2.7121875,0.22404046529799124,15609.26106595993,20.456347725762562,0.0584300732487334,0.28376619768283556
139520000,0.49041271209716797,0.20433719618899604,17.989599179709355,0.0005,6.505260467529297,39.756532758500356,7.316260198811404,2.4198250770568848,16.44569754600525,15.743553638458252,800,0.05497003110846063,0.32521176,2.8566019535064697,75.3786343317801,0.36510606088483594,0.32513282,2.452838182449341,58.06874904564329,800,-27.484844018013476,-6.854537e-11,12.769801932111355,2.859431743621826,0.3270779,0.18657827377319336,871,2.8478143215179443,187.76214691366877,-71.19106644418069,19.391119241714478,169.9653,0.3324484263307652,15628.661082983017,29.730039618656882,0.05852641444146276,0.11401346663947473
139680000,0.44171857833862305,0.0922467658864369,12.195910153617106,0.0005,6.776030540466309,13.799033281763606,2.133746316072887,2.4089014530181885,16.80174970626831,16.172267198562622,800,0.03927425597252739,0.3247585,2.939053773880005,35.68670510010414,0.22281323185160387,0.32476002,2.6054444313049316,39.1747270912245,800,-11.42628226849011,4.1723247e-10,3.980872222954289,2.9391987323760986,0.2924716,0.1619892120361328,872,2.8701891899108887,158.90621071573034,-77.2137520383036,19.842446327209473,64.43193,0.17138601884708393,15648.521147727966,18.301526961643404,0.03267313629784202,-0.0013453012774275552
139840000,0.4576854705810547,-0.006547944284610593,9.624215856045472,0.0005,6.600882530212402,2.839146686192498,-3.4121221625307228,2.432638645172119,16.42490029335022,15.75179123878479,800,0.03258688520686058,0.32439315,2.965106964111328,1.435682193684273,0.21280133780558622,0.32440883,2.3532955646514893,36.28398109019307,800,-10.339594690364063,1.4662743e-09,-5.3360206805829105,2.965252161026001,0.26340002,0.1937117576599121,873,2.889590263366699,115.34526292144848,-27.983493144577825,19.437015533447266,16.909771,0.24189281782605868,15667.966517686844,16.42608121596436,0.0376015555424162,0.027598620821549034
140000000,0.4963803291320801,-0.0044011743270856545,-3.005917721885012,0.0005,6.497608184814453,3.0192014694473515,-3.541992785980639,2.752518653869629,17.979169130325317,17.256768226623535,800,0.03187087513519368,0.32412735,2.700788974761963,0.3410131284125587,-0.0019517974806023055,0.3241222,2.589945077896118,9.77546084753639,800,-10.671348391737013,2.3841862e-10,-5.475434885235684,2.700942277908325,0.25180426,0.20059418678283691,874,3.7766997814178467,45.68552828019838,-50.248502188534246,20.782238245010376,9.668608,0.005992838214618822,15688.759536266327,-4.577235691005529,0.0420591558948497,-0.0024332269901673645
140160000,0.43836474418640137,-0.00300097938160814,-2.1822287791676067,0.0005,6.487942218780518,2.777760957181336,-3.4720178093635043,2.350970506668091,16.603274822235107,15.960651636123657,800,0.02688973524586044,0.3240173,2.882892608642578,-0.28239455604086844,0.0008133084879583313,0.32385567,2.446500539779663,2.5790912919447173,800,-11.512928945016107,1.3321637e-09,-5.372289044036002,2.883021354675293,0.24186932,0.1814570426940918,875,3.1652109622955322,1.6541456399331491,-11.446427982368798,19.572251558303833,6.741867,0.0017857688492968122,15708.346497535706,-3.4211879636034075,0.028125389650608745,-0.0012793990870938873
140320000,0.5136473178863525,-0.000835397297939841,-2.79971642647439,0.0005,6.397603511810303,2.831803619111259,-4.099635330851512,2.861565351486206,17.122534036636353,16.395424604415894,800,0.024244170652789047,0.32397982,2.915283679962158,-0.31345466931535754,0.00545932128690404,0.32403094,2.5310986042022705,4.993366054529373,800,-11.509016456035647,-1.1980534e-09,-6.3917470744871165,2.9154012203216553,0.24864908,0.19028806686401367,876,3.0648841857910156,22.94944998269605,-14.619329261607042,20.14346432685852,11.908988,0.014298530516978611,15728.502256393433,-4.284065019487415,0.04060941854142478,-0.0005923499042090751
140480000,0.4570434093475342,-0.0003104866571266189,-2.1739793136019028,0.0005,6.283907175064087,2.6934921613799325,-3.9058749662573167,2.618133544921875,17.15327548980713,16.400984525680542,800,0.023040994280197864,0.32412294,2.632685899734497,-1.0244595935629455,0.01180157233549785,0.32412162,2.550792932510376,6.587623580484435,800,-11.436754762363375,3.814697e-10,-6.144900465622619,2.6328349113464355,0.24378715,0.25350356101989746,877,3.389998197555542,29.80868788211045,-22.32272908922896,19.866193056106567,12.938721,0.009790738588732202,15748.391254901886,-3.293167249116544,0.03140385013710608,0.0019608406282852005
140640000,0.4237656593322754,-0.0015509856670565484,-2.4378403909904707,0.0005,6.5832953453063965,2.5261414607875357,-4.573818116067592,2.79061222076416,16.53908658027649,15.810428619384766,800,0.021569896934223447,0.32419544,3.0211427211761475,-1.8439007846772961,0.004801948703976808,0.3242978,2.2811837196350098,4.626465807243282,800,-11.958391077632985,-1.2159347e-09,-7.159142983936067,3.02132248878479,0.23742363,0.2820303440093994,878,2.729938268661499,18.2247553751237,-16.330861612649045,19.64952254295349,4.2902236,-0.0011998313583536913,15768.050925731659,-3.777986198354164,0.029534325719356675,0.0010777230288697415
140800000,0.5084147453308105,-0.0024037275609446024,-4.470765573159548,0.0005,6.57155704498291,2.22654357681272,-4.986257915146791,2.416682481765747,17.444075107574463,16.641109943389893,800,0.019771861518600664,0.32415643,2.767805576324463,-2.5807822561119425,-0.016540372979658623,0.32412377,2.4994120597839355,7.401961409388359,800,-12.292937173360126,2.1904705e-09,-7.779458956149195,2.767967462539673,0.23573291,0.27114319801330566,879,3.6674277782440186,0.9802924352611808,-48.41001168019404,20.308698415756226,4.7102637,-0.01386873809323208,15788.371716976166,-7.113938618419363,0.03694062926220633,0.002061658365788623
140960000,0.5495810508728027,-0.0018166939582802996,-3.7401208969075594,0.0005,6.415647745132446,1.9136081827920954,-5.439572711850089,2.5174031257629395,16.37549662590027,15.640244245529175,800,0.018377301088835552,0.32413563,2.5798418521881104,-2.792841943719336,0.0040383635256110995,0.3241608,2.3650598526000977,4.638808928373215,800,-11.988642222516907,4.1723242e-10,-8.492679797740063,2.579977512359619,0.22851816,0.1609632968902588,880,2.86403226852417,9.37639788938706,-17.76358781973467,19.060926914215088,5.2145634,0.011004978101664111,15807.443917751312,-5.829921559112986,0.03728409427691866,0.0009173446017741617
141120000,0.5115947723388672,-0.004061901743911598,-3.3790863674683793,0.0005,7.035618782043457,1.7359856613909963,-5.33138346119973,2.693101644515991,18.46528911590576,17.692228317260742,800,0.01754751935480614,0.32423666,2.692491054534912,-4.393212498562629,-0.00033002097044161383,0.32427293,2.7469871044158936,4.582480977185553,800,-12.398380340783207,1.4305108e-10,-8.268445096393714,2.692633867263794,0.2293121,0.23562240600585938,881,3.5453414916992188,15.501652917647972,-26.067059522710384,21.23302984237671,5.203411,-0.0077754977639037885,15828.696347951889,-5.337622853753178,0.035706561164847724,-0.0030704727871515604
141280000,0.4356560707092285,-0.0032923704372787967,-3.9294575015654947,0.0005,6.464306831359863,1.297710599014544,-5.730799730996057,2.5348668098449707,16.323047876358032,15.706483602523804,800,0.013016874543775564,0.32431832,2.285132884979248,-5.0099323427789875,-0.0002774236567374941,0.32428643,2.23110032081604,4.364300970914515,800,-12.434040414082181,6.377697e-10,-8.902345941398984,2.285306215286255,0.22857228,0.15640878677368164,882,2.9627087116241455,1.7725938823427565,-17.155499120918655,18.700921535491943,4.7206945,-0.0003805637898785491,15847.407886505127,-6.210322897454241,0.04342189778064531,-0.0007535686293984339
141440000,0.5820786952972412,-0.0032862234139895636,-4.192153716584489,0.0005,7.221733331680298,1.280013333415752,-6.067373728214863,2.6723105907440186,18.43543004989624,17.497241497039795,800,0.01042605231653596,0.32431248,2.6668500900268555,-5.069735463446713,-0.0010659747701166882,0.32427323,2.5897579193115234,3.9324541106287714,800,-12.727482284212963,-2.264976e-10,-9.397346647803547,2.6669762134552,0.2315597,0.33069443702697754,883,3.4797120094299316,0.4040838759626044,-19.57955200773189,21.264565229415894,5.7453585,-5.536742958578728e-05,15868.686443567276,-6.566413241186466,0.039529175084926586,0.0012989108554756184
141600000,0.5246188640594482,-0.0019564756882395726,-4.552273797573604,0.0005,6.484659910202026,1.048077202477482,-6.2154633128601935,2.419888496398926,16.654467344284058,15.925708293914795,800,0.007342301977322617,0.32424346,2.575561285018921,-6.4937046154608815,-1.9185432522814595e-05,0.32413018,2.4515466690063477,4.069800130589954,800,-12.449168047407925,1.1205674e-09,-9.678947054961885,2.5757293701171875,0.2274644,0.17826175689697266,884,3.020158529281616,3.2446640541968743,-18.240965642704168,19.297070741653442,3.641805,-0.0005958293482744737,15887.999316453934,-7.147618140250331,0.03887472798494303,-0.0004709661001789711
141760000,0.4429810047149658,-0.00165991305103909,-3.954576290454144,0.0005,7.241541385650635,0.9770646188760479,-6.276311212453092,2.8460185527801514,17.636115074157715,16.9533052444458,800,0.006940332030829021,0.32428765,2.7414023876190186,-6.190526844296886,0.0021040315019769185,0.3242557,2.341867685317993,3.5988010257335756,800,-12.541909752622187,1.9192696e-09,-9.776522191571456,2.741556167602539,0.22558676,0.21505236625671387,885,2.6909310817718506,7.048740915912623,-14.9219786232446,20.473345041275024,8.134044,-0.0003414088055481291,15908.483596801758,-6.326506995977028,0.03281578029670617,0.0006108499612626147
141920000,0.4753389358520508,-0.002023124667259402,-4.608358962237092,0.0005,6.454854249954224,1.0109115644383968,-6.446155055753422,2.3426878452301025,16.83493995666504,16.15269136428833,800,0.007278505392225676,0.3243181,2.4590721130371094,-6.585211967598565,-0.005025391052094304,0.3242991,2.601886510848999,4.970811660890918,800,-13.425082753012292,8.3148477e-10,-10.011881131213393,2.459409713745117,0.22753564,0.1824963092803955,886,3.089177370071411,1.7818741653114234,-25.399041126405546,19.41219139099121,2.0113597,0.01147172239503073,15927.927183628082,-7.051871573732609,0.039116955839051795,0.0016947671466873196
142080000,0.47943949699401855,-0.0008398870805448313,-3.5115769207251226,0.0005,6.8503336906433105,0.891841623154083,-6.393797062771168,2.5323827266693115,16.906729698181152,16.162822484970093,800,0.0067781468381629085,0.32435346,2.87923526763916,-6.956083201161343,0.0032316553840881584,0.3242672,2.3261823654174805,3.4366152426210532,800,-13.061255582168172,-1.4007093e-10,-10.006935326596558,2.879359483718872,0.24733797,0.242872953414917,887,2.763129711151123,5.191811161833252,-15.732575533225194,19.872132062911987,26.67919,0.0028807706994187256,15947.811325073242,-5.668506732624001,0.03517935496875716,0.0014409412091387864
142240000,0.4561309814453125,-0.004325728485056917,-4.672656873502752,0.0005,6.420596361160278,1.4584750843460932,-6.389900767434735,2.6436264514923096,17.092916011810303,16.385396242141724,800,0.01779495760143814,0.32413632,2.5745248794555664,-4.590262839328291,0.0009778979634125441,0.32401097,2.4096083641052246,4.0953803349096205,800,-14.031836319105267,1.7821788e-09,-9.839858475814925,2.5746731758117676,0.23338607,0.2275710105895996,888,3.279913902282715,0.6568618976419875,-17.78277263357054,19.743150234222412,11.484526,0.0036821610251837034,15967.565863132477,-7.299256645340429,0.043717595666084595,-0.002444781967428671
142400000,0.506964921951294,-0.005026011732894029,-4.093874010528984,0.0005,6.320796251296997,2.1250920034027487,-6.197482102135484,2.5949230194091797,16.617170095443726,15.929090738296509,800,0.027287672144504886,0.32400626,2.7010891437530518,-3.241451906162854,-0.0026669620176418356,0.32398623,2.395247459411621,3.9301065695499164,800,-13.925813369627814,7.092951e-10,-9.525328467089967,2.7012131214141846,0.22720051,0.15633678436279297,889,2.9906694889068604,-0.06270843002340298,-19.15256307792691,19.398204565048218,13.367175,-0.0006427270389641992,15986.975099802017,-6.312094888252809,0.039633508164799866,0.0004390792873752218
142560000,0.4778764247894287,-0.003869039446320977,-4.461030893585797,0.0005,6.714187860488892,3.081416001363262,-5.329342605221383,2.753822088241577,17.48075008392334,16.832056283950806,800,0.03337575674899774,0.32394895,2.6756064891815186,-2.1646073761597515,-0.011313751167976222,0.32383525,2.6625969409942627,5.9325990028796305,800,-14.02039394552498,-2.3841906e-11,-8.227762934440806,2.6757524013519287,0.23574947,0.14999914169311523,890,3.1513142585754395,0.26837018745662317,-32.861708082247816,20.2451913356781,5.9858074,-0.026139628948738322,16007.232824802399,-6.979788895927362,0.04565885944996376,0.0005522703655697651
142720000,0.4877750873565674,-0.004440699973829167,-3.2703731228039157,0.0005,6.587103366851807,3.5319351298196184,-4.8663424769248955,2.4526658058166504,16.592029809951782,15.92678451538086,800,0.03658191834029718,0.3238777,2.63560152053833,-1.3624870470741361,-0.001942277714601255,0.32393026,2.4960777759552,3.7284139872797004,800,-13.872170270281542,-1.0728838e-09,-7.501417009139068,2.6357367038726807,0.24049039,0.15318942070007324,891,2.902224063873291,1.1464362761184483,-19.411175444672793,19.334923267364502,15.488998,0.0013949707301313598,16026.57801914215,-5.106847584596184,0.03579306532469119,-0.0012354351785407957
142880000,0.5075974464416504,-0.0018101527611904188,-3.573439290907005,0.0005,6.648035287857056,4.176550107310203,-5.189465489600469,2.418771266937256,17.117345571517944,16.400520086288452,800,0.03950553046306546,0.32368007,2.5793323516845703,0.3381557336398917,-0.002495158748194543,0.3235724,2.6065778732299805,4.29615258286159,800,-13.846704462430917,3.6954884e-10,-8.087563332233508,2.5794498920440674,0.23055851,0.18727874755859375,892,3.1760189533233643,2.7254047534516843,-17.128782788695247,19.800527811050415,5.878687,-0.0016220922090697959,16046.40280675888,-5.590004737688784,0.04169206877837963,0.0010116676238315619
143040000,0.4803647994995117,-0.0004826185765011474,-2.865047727167192,0.0005,6.229539632797241,4.525132300775865,-3.508104922405562,2.6312708854675293,16.662585258483887,15.959978103637695,800,0.04323235033931294,0.32358637,2.762697219848633,0.7242291569187972,-0.00235639843840031,0.32364795,2.4202685356140137,3.627331976245278,800,-13.142697657846044,-1.4603139e-09,-5.5392367560731826,2.7628657817840576,0.23566724,0.19777965545654297,893,3.0930261611938477,1.4106608805792369,-17.87930464966661,19.511205196380615,3.7717996,-0.004500473224095357,16065.937887191772,-4.580293340815576,0.034748709985494085,-0.0019952220722087755
143200000,0.47943711280822754,-0.001621038879143695,-3.2912001046455144,0.0005,6.652597427368164,4.653385359788718,-4.922019341789271,2.3949553966522217,17.12580633163452,16.430703163146973,800,0.04426823129240489,0.3235549,2.26731276512146,0.9869718424283951,-0.00628600931367161,0.32343405,2.5756168365478516,4.564737971145101,800,-13.486232171743318,-1.2516976e-09,-7.686357842369626,2.2674641609191895,0.23931034,0.19359302520751953,894,3.2908380031585693,6.166421143403067,-27.505538895001877,19.489064931869507,5.535084,-0.016050590783842373,16085.438340902328,-5.210373210164858,0.03676779929578791,6.1250299283872185e-06
143360000,0.45319294929504395,-0.0007320776226306209,-3.3542925977831,0.0005,6.723874807357788,4.891130637795885,-4.6738850280443565,2.5450119972229004,17.207777738571167,16.55628752708435,800,0.046307039363426186,0.32355145,2.408787965774536,1.0439548773600715,-0.004281216342802771,0.32350263,2.5840485095977783,5.0272210992219675,800,-14.209246356872866,-1.1920929e-09,-7.356081183503661,2.4089322090148926,0.23820226,0.1746196746826172,895,3.180849075317383,4.971327328858204,-45.33240166973079,19.715064764022827,10.120553,-0.009095032231321538,16105.16356921196,-5.350555977989074,0.03690821894453809,-0.0020758124343058845
143520000,0.4544045925140381,-0.001073757709814727,-3.225645161340541,0.0005,6.668704271316528,5.247020616673391,-4.925705717432978,2.577080011367798,17.269482851028442,16.638486862182617,800,0.049143499845449995,0.32352057,2.536163330078125,0.925781444066274,-0.003916071926465748,0.32353345,2.3462703227996826,4.378575749923893,800,-14.650864114477217,7.748595e-11,-7.773659627809239,2.5363118648529053,0.23492573,0.15227079391479492,896,3.530188798904419,1.452718921232295,-19.457648209496234,19.88535761833191,5.885148,-0.0010459223629297161,16125.062767982483,-5.08180645555538,0.03873540240866102,-0.0027743491839499436
143680000,0.4645829200744629,0.0008282258504831736,-2.232513993723593,0.0005,6.840378284454346,5.404495481419507,-4.307833910290351,2.561678886413574,16.774036169052124,16.109009504318237,800,0.04992118206546392,0.3234984,2.818314790725708,1.1452715220523404,0.010280647390371303,0.3233832,2.3318393230438232,5.565832550893318,800,-15.157637333156309,-8.672476e-10,-6.927579602272087,2.8184814453125,0.23500441,0.1745450496673584,897,2.9223122596740723,26.315109011308607,-18.357378147335037,19.657124757766724,4.270047,0.012279741949117174,16144.733459234238,-3.560664349877916,0.03231590070731409,-0.002141462456244223
143840000,0.43511128425598145,0.0004329954620822881,-2.4260751207108773,0.0005,7.000379323959351,5.1418769404105,-4.6699994661292985,2.863800048828125,17.93777561187744,17.276755809783936,800,0.04743515506578387,0.3235022,2.5203304290771484,0.7658622198165094,0.0024527741372249805,0.3234051,2.7688710689544678,3.842434521980112,800,-14.893376476290783,-2.2560358e-09,-7.49702568483353,2.5204591751098633,0.2340392,0.2033545970916748,898,3.114962100982666,10.266442922793303,-18.512395003057538,20.557586908340454,2.4876943,0.0026335214137636065,16165.303608179092,-3.8855201071112915,0.028953878180903763,-0.0015607876248499358
144000000,0.45194482803344727,-0.001446352281645193,-2.30503997614185,0.0005,6.376044034957886,4.519275684143717,-4.7611828345460285,2.2432520389556885,16.047142505645752,15.438197374343872,800,0.04269887930174476,0.3233988,2.568763256072998,0.9878717621492678,0.010686958677596642,0.3233324,2.44711971282959,5.045917421530992,800,-14.095919514594842,7.3015693e-10,-7.6268672435749565,2.568910837173462,0.2457738,0.13199853897094727,899,2.895467758178711,20.856803325493555,-25.874566756954803,18.681070804595947,12.407503,0.006979774099909711,16184.015379428864,-3.7189529711246494,0.026973375171106363,-0.006101266975108
144160000,0.4865596294403076,-1.2511093486840574e-05,-2.202579697272652,0.0005,7.515045881271362,3.77698144551789,-3.73080410778684,2.8503196239471436,18.22662925720215,17.52472472190857,800,0.03547403667920778,0.32333794,2.634658098220825,0.33382841420142284,0.004652912706507026,0.3232283,2.4287197589874268,3.71126772564572,800,-12.584353527886138,-2.980226e-11,-6.131864210190327,2.634805202484131,0.24066813,0.1912364959716797,900,3.1928811073303223,15.656826543095537,-14.551138500799185,20.96702790260315,6.1236324,0.0035250126347131663,16205.00335097313,-3.588846849208919,0.03179655830046071,-0.0009162469264369355
144320000,0.44050121307373047,-0.0004456718183256223,-2.610125495378992,0.0005,6.61530327796936,3.373479782570894,-4.392452210149708,2.4729816913604736,16.73048734664917,16.084882736206055,800,0.0316405328558694,0.3233202,2.6854958534240723,-0.301721088152734,0.0006640527296085118,0.32323104,2.5162875652313232,3.3999607613954317,800,-13.266784188695091,1.3947486e-09,-7.044557591936957,2.685616970062256,0.23675694,0.1836683750152588,901,3.015357732772827,7.246797374340795,-14.4821637207676,19.494579792022705,2.1557364,-0.008718534584671955,16224.509069919586,-4.233778187311241,0.02856672762682734,-0.001768822205856323
144480000,0.4759562015533447,-0.0011711961054375066,-2.9667806210898653,0.0005,7.314355134963989,2.8096060825033025,-4.707016375830478,2.8987576961517334,17.535350561141968,16.897546768188477,800,0.026937719594736464,0.32329258,2.9062209129333496,-0.5394424009739169,0.0012784425000008962,0.3232782,2.4873077869415283,3.736470252134388,800,-12.78917417163802,1.3947486e-09,-7.450783395358749,2.9063751697540283,0.2369864,0.1376633644104004,902,2.711284637451172,9.968139949309979,-19.200438665761617,20.541253566741943,2.944331,0.0015728238455611676,16245.058821439743,-4.749421353637931,0.03220498431759377,-0.002537623102417724
144640000,0.4679703712463379,-0.0005604024265971739,-2.7029370769439627,0.0005,6.552312850952148,2.3256437153534493,-4.699558382510906,2.3732829093933105,16.712509632110596,16.049649000167847,800,0.022512133785573294,0.3232375,2.5314669609069824,-1.764256982376827,0.006727073045232425,0.32313523,2.49819016456604,3.7936583361297713,800,-12.05189697541273,-5.8412564e-10,-7.4833989292223455,2.531618595123291,0.23261902,0.17727351188659668,903,3.1540181636810303,3.93090884144641,-13.316942828935533,19.357000827789307,1.9352474,-0.0016222943495077392,16264.435649394989,-4.551395278249137,0.034431249291735966,-0.0017263233183985715
144800000,0.472914457321167,0.0015823971362691365,-2.0739731014317737,0.0005,6.583241939544678,2.1645227635487547,-4.417547227507778,2.7521684169769287,16.873403787612915,16.221861124038696,800,0.01933107992311774,0.32319352,2.8872690200805664,-2.228429451035955,0.01680632757565407,0.32321876,2.4436867237091064,4.894890545522794,800,-11.242301991165963,2.1934508e-09,-7.155373022173532,2.8874104022979736,0.22306553,0.15480613708496094,904,2.935920476913452,8.794942321731778,-15.435158223263238,19.812752723693848,3.6356277,0.0003162001704344165,16284.27080821991,-3.9688594134428503,0.033453777219432435,-0.00011835656234650153
144960000,0.45795130729675293,0.001133297532206368,-2.172924065398363,0.0005,6.831057786941528,2.0982512264771582,-4.38014633030238,2.697054147720337,17.520975828170776,16.810243368148804,800,0.017973668399834396,0.32303506,2.589258909225464,2.7243886012153027,0.008182685154537293,0.3229861,2.4126758575439453,5.786149849959666,800,-11.693398530743956,-2.6524066e-10,-7.086296755831134,2.5894360542297363,0.2268843,0.23061895370483398,905,3.350046157836914,9.68996742810083,-37.411642153159626,20.229864597320557,6.284213,-0.01596012568814475,16304.525277614594,-4.1092469585244,0.031475799615113854,0.00036102065473639545
145120000,0.5201575756072998,-0.0001363478767470933,-3.125082105518845,0.0005,6.56779146194458,2.3824899066527223,-4.4672946663251905,2.372128486633301,16.61624550819397,15.88366413116455,800,0.022813900183398725,0.32285798,2.5460023880004883,-2.1464324987283327,0.0064174089023937555,0.32281417,2.456230878829956,3.9843870432134465,800,-11.165369942637566,-2.0503996e-09,-7.151586893040403,2.546152114868164,0.2311303,0.18679261207580566,906,3.014422655105591,7.871360707636045,-14.279872566656316,19.225412368774414,5.0774126,-0.0009918338934420284,16323.771313905716,-5.287992989513548,0.03245184835804461,0.0005379039171339111
145280000,0.47246766090393066,-7.180572324023888e-05,-2.113580918526625,0.0005,6.991379499435425,2.6743712069458994,-4.3068231178304766,2.65930438041687,17.954108715057373,17.11531662940979,800,0.026987169495728974,0.32275733,2.5209150314331055,-1.5465517046385973,0.010857463605739323,0.32269573,2.6693480014801025,4.766444989286602,800,-11.499833855599103,5.722046e-10,-6.8786828090982155,2.5210561752319336,0.22770357,0.3404107093811035,907,3.2670562267303467,9.852136610615759,-20.500714551104178,20.55350375175476,4.05126,-0.005976338541511493,16344.338594913483,-3.9265152813067687,0.03711820427394759,4.187013038088782e-05
145440000,0.45038866996765137,-0.0002671897029206385,-2.6060441618601966,0.0005,6.3207128047943115,2.9901568293770064,-3.882128036644543,2.455430030822754,16.594842195510864,15.980087280273438,800,0.02966044086836892,0.32270053,2.705162763595581,-1.1955693445626996,0.007941124703305331,0.32269296,2.6609761714935303,4.301046274261916,800,-12.566077798313371,2.3722648e-09,-6.175378069198506,2.705317974090576,0.23224536,0.14554095268249512,908,3.0430476665496826,6.828904257664242,-20.82572258148451,19.386170864105225,3.9872832,-0.005081948021326466,16363.735188007355,-4.580574606477683,0.03512272104422422,-6.263653369432006e-05
145600000,0.4536893367767334,0.0005790239883042724,-1.3336444097576667,0.0005,6.672922611236572,3.213816876483872,-3.5960961879006574,2.665350914001465,17.416691303253174,16.786268949508667,800,0.031702198010193694,0.3225139,2.7159931659698486,-0.6831328185111212,0.01007143975947386,0.32256618,2.5946717262268066,4.183143290435122,800,-12.316771107648165,2.9802324e-10,-5.755309039205166,2.71630859375,0.24161264,0.15274477005004883,909,3.408818483352661,8.137673308829624,-23.72872790122561,20.27440857887268,2.0779502,0.0034210369858345578,16384.019154787064,-2.56226240461704,0.0332526253539401,-0.00016462454431315874
145760000,0.43242430686950684,0.00029339064295867006,-2.4981682459509407,0.0005,6.5586652755737305,3.5695106910670114,-4.0511793834926015,2.457378625869751,17.030248880386353,16.332743883132935,800,0.03525776649160155,0.32238078,2.757167100906372,-0.8468091235458639,-0.0021342909341378925,0.32226673,2.6426923274993896,4.7006046722485735,800,-12.621563239090788,1.2695791e-09,-6.421187517641581,2.757309913635254,0.2445803,0.24539780616760254,910,3.1828854084014893,5.999035026107111,-23.980333562823947,19.86900758743286,24.261673,-0.015397154190468585,16403.899432897568,-4.262006535117551,0.03332206980171709,0.00046896513438696716
145920000,0.4701058864593506,0.0010955039730355068,-1.281392475833702,0.0005,6.630409002304077,3.8987411464414876,-3.975450155606333,2.3369646072387695,16.970359325408936,16.274883270263672,800,0.03638302720340219,0.32225248,2.6604552268981934,-0.740233441718772,0.01425533265463527,0.32218173,2.681471347808838,4.253313485206313,800,-13.472333706492126,8.6426744e-10,-6.3574491188967235,2.660597085952759,0.25370324,0.2009446620941162,911,3.1525168418884277,35.19087865100441,-14.530926204608809,19.723376274108887,26.709763,0.001059801027474955,16423.636011123657,-2.5179758986471144,0.029325482553754806,5.8903076704317216e-05
146080000,0.43065834045410156,0.0025924104717667874,-1.9639241310299826,0.0005,6.839852571487427,4.494824769099595,-3.943078587815695,2.574542760848999,17.17421245574951,16.523701906204224,800,0.039762725811087925,0.3221456,2.3101844787597656,-0.753677588453507,0.002989078665184134,0.32200158,2.526594400405884,4.0165320708190055,800,-15.105941143639257,-8.761882e-10,-6.416231978741328,2.310312032699585,0.24833047,0.19820761680603027,912,3.106106996536255,9.542851630872834,-21.613845235206234,19.6090304851532,10.840075,0.003574572092045518,16443.25479364395,-3.491255576678501,0.029559942176244094,0.00029026661886788317
146240000,0.5131747722625732,-0.00151966214149566,-4.295304166870717,0.0005,6.350068807601929,4.732636024309541,-6.473120802702393,2.649055242538452,17.172471284866333,16.431589603424072,800,0.04384863926814825,0.32209763,2.6278250217437744,-1.649145690805579,-0.012202617615802538,0.32201487,2.6781187057495117,7.474751749181031,800,-16.36154444452035,3.814698e-10,-10.238931058927747,2.62796688079834,0.24537314,0.19600415229797363,913,3.2320640087127686,7.745954356282763,-37.42525515125372,19.93308401107788,24.22008,-0.028207092183623605,16463.196734189987,-7.158370189341899,0.0479787120314346,-0.003349128471562599
146400000,0.4526834487915039,0.0006963229770575413,-2.3280966873801106,0.0005,7.016948223114014,5.003549667528691,-4.641560087910018,2.6010098457336426,17.228490591049194,16.49573040008545,800,0.04680482078652361,0.32217208,2.49168062210083,-1.3617790092828146,0.0024772738592063895,0.32209972,2.4437575340270996,3.6410627066506414,800,-15.879978384753036,1.037121e-09,-7.362795691192255,2.492001533508301,0.2433195,0.25836634635925293,914,2.979800224304199,7.470732112172909,-17.261102911009353,19.795385599136353,18.712091,-0.0025185237290585726,16483.002754449844,-3.944215761903158,0.03625599834844474,0.002043201741841135
146560000,0.4811084270477295,-4.283715865627244e-05,-2.7685256910193807,0.0005,6.918063402175903,4.6463101580247805,-4.808222120889796,2.611438035964966,17.983989477157593,17.277249574661255,800,0.04329594702994067,0.32226434,2.6105029582977295,-0.6387819669268235,-0.0010927286386815738,0.32222688,2.6512815952301025,4.58625664514449,800,-14.505429409441957,-9.566545e-10,-7.572448421138391,2.6108736991882324,0.2440485,0.2011106014251709,915,3.5075809955596924,1.2460917662375168,-19.147125237407433,20.64417052268982,4.6139936,-0.0033341322708481417,16503.667143821716,-4.471694174006231,0.042222008454357585,0.0003347934613122658
146720000,0.469374418258667,-0.001138866005342249,-3.7859732623468334,0.0005,6.356493949890137,4.4116942756864805,-5.288873644299177,2.4948346614837646,17.21461534500122,16.5147807598114,800,0.04110365918597998,0.3223063,2.793581247329712,-0.4940283099092826,-0.0028862032804805034,0.32220307,2.51222562789917,4.409933650510675,800,-14.797949845509274,-3.3378597e-10,-8.262107262871023,2.7938687801361084,0.23214848,0.20732355117797852,916,3.6405346393585205,0.42710038681731943,-15.535632218892045,20.09185552597046,1.9958578,-0.0005218685883103671,16523.77112340927,-5.953654465197392,0.043708492519613784,0.0007357105263519906
146880000,0.4927229881286621,-0.0010336567729382108,-3.032437451283303,0.0005,6.997602224349976,4.30382360397605,-4.457608583609192,2.9474000930786133,18.230590105056763,17.49690556526184,800,0.04024003061712784,0.32234636,2.7962234020233154,-0.6549270573531141,-0.001969405795626546,0.32235977,2.674950361251831,5.175309072745811,800,-13.511354846398774,1.1801721e-09,-6.967578416429891,2.7963578701019287,0.23393302,0.21684622764587402,917,3.3263282775878906,2.3274029856925478,-18.046363750990494,21.10220503807068,4.0485873,0.0018904512928684875,16544.8925716877,-4.7505368189793105,0.05058503039818236,-0.0005249736232852544
147040000,0.47989606857299805,-0.001685613062758074,-3.111269391419654,0.0005,6.300111770629883,4.321746193762644,-5.655844567063585,2.451528310775757,16.355343341827393,15.66615915298462,800,0.04048669892081244,0.32239437,2.594078540802002,-0.18272622510904007,-0.0011325683860260807,0.32238626,2.5022847652435303,4.610068821373779,800,-14.993474928221964,-2.2649771e-10,-8.8139888722919,2.5942463874816895,0.231886,0.18496417999267578,918,2.9783618450164795,1.616736292713967,-17.928726791570174,19.02132225036621,7.5312433,-0.004066137993706996,16563.92462992668,-4.8227186553639605,0.04495159958411953,-0.0019249465891497783
147200000,0.4977898597717285,-0.00011918081636769573,-1.7230316968669226,0.0005,7.496049642562866,5.1044274489389085,-5.1070436406101,2.7804365158081055,18.2214195728302,17.460795879364014,800,0.04794393287057837,0.3224186,2.7402985095977783,-0.7974272618052448,0.013163282812991327,0.32240063,2.73433256149292,7.101534558304643,800,-16.517013283574105,-3.0696393e-10,-8.041530144161774,2.740621566772461,0.24578004,0.2383260726928711,919,2.8822999000549316,39.079164793057764,-13.310365166357295,21.01557445526123,15.1688175,0.010839517952473515,16584.951174497604,-2.6003536486904695,0.03532221008462152,-0.003143219354242209
147360000,0.4523284435272217,0.0023291108100494252,-2.2129989025535948,0.0005,6.515740633010864,5.197569770986182,-4.507589366635665,2.3111419677734375,16.64302682876587,15.978829383850098,800,0.049289818989242715,0.32232374,2.6344339847564697,-0.81668117944023,0.008908155029405703,0.32225075,2.417645215988159,6.061391045599384,800,-16.53545870673069,-6.079673e-10,-7.225523958822658,2.6345667839050293,0.23664232,0.19098806381225586,920,3.2261710166931152,33.858990305289794,-19.099268296656444,19.400577306747437,10.509412,-0.0041984190445908745,16604.362527370453,-3.478140668173428,0.04030990829619603,-0.0027209246581452263
147520000,0.468303918838501,0.0030156024226366206,-1.8613586886610403,0.0005,7.1554319858551025,5.410294560387026,-4.94099142314378,2.9695568084716797,17.73917841911316,17.07481551170349,800,0.05031349802014116,0.32221928,2.726496696472168,-0.7080525587564033,0.011175586806102061,0.32220837,2.472358226776123,6.578928905640839,800,-16.897874330409177,1.3142823e-09,-7.932111941769659,2.7266392707824707,0.2310308,0.17334294319152832,921,2.8479137420654297,45.67724912319754,-17.21630090591007,20.548808097839355,4.730722,0.01630690326733347,16624.931443452835,-2.9469126775174526,0.03477529914812993,-0.0021977869445499575
147680000,0.4477529525756836,0.0015721807235055466,-2.062893546689393,0.0005,6.521607398986816,5.063997933167289,-6.379083256254386,2.633516550064087,17.225810289382935,16.55634093284607,800,0.047034372671807205,0.32210675,2.6937355995178223,-1.021729367508435,0.015663169794446596,0.3220089,2.591240882873535,6.845410669919085,800,-16.28170194663729,5.841255e-10,-10.113092312055223,2.693887948989868,0.24051246,0.19887828826904297,922,3.319192409515381,37.939601603267306,-16.697720677656818,20.01983618736267,13.334455,0.012239671107488324,16644.9718375206,-3.258438398485464,0.04148526017268164,0.0009396366841727674
147840000,0.46359825134277344,0.0018790217877084825,0.36324799571215505,0.0005,6.834142684936523,4.982506780135747,-5.571885980841682,2.6039764881134033,16.94488525390625,16.315114974975586,800,0.04567337365450291,0.32197884,2.285539150238037,-0.4329942313499304,0.04021588017111409,0.32200307,2.5544779300689697,11.009907265374487,800,-15.80981463704632,-2.2351743e-10,-8.85997020309513,2.2856695652008057,0.24419212,0.1450047492980957,923,2.8726627826690674,51.56872379283098,-16.374306444723413,19.31932282447815,11.475139,0.04269917004777453,16664.30211353302,0.7735549028485521,0.03083308254927993,0.00124374286939783
148000000,0.46634864807128906,0.003029902167630097,0.3289716577242634,0.0005,6.692657709121704,5.060801411564189,-4.267765112653822,2.4772250652313232,17.115545988082886,16.43927502632141,800,0.04638381765040229,0.3219272,2.5530741214752197,-0.4181856368243061,0.031241182278921996,0.32188448,2.561830520629883,8.6891644007927,800,-15.511646787040817,5.960465e-10,-6.864422757438133,2.5532140731811523,0.2412307,0.18586945533752441,924,3.1883201599121094,47.52699597236132,-11.500535549939713,19.743537425994873,9.76414,0.035103827955776934,16684.05948972702,0.6049407325326389,0.021820358754984337,0.0005265146205498861
148160000,0.44458794593811035,0.0016056545411097264,0.06309315159567117,0.0005,6.369119882583618,4.872855856192407,-4.856317398026175,2.5526318550109863,16.750193119049072,16.10213828086853,800,0.04453510395394524,0.3219427,2.7945144176483154,0.306332133356039,0.03564035303073321,0.32201564,2.5574378967285156,8.784809564238854,800,-14.521232874045397,-1.4603139e-09,-7.714388388696588,2.7946596145629883,0.2463763,0.17726564407348633,925,3.1600470542907715,48.18861271634057,-16.613922718179424,19.59328055381775,11.575595,0.034843588042824024,16703.66530561447,0.19706846510278064,0.030537075504430043,0.0011332245847438362
148320000,0.4874227046966553,0.0017786055758989498,1.3015577239463751,0.0005,6.5340704917907715,4.543561814790763,-4.258727958133964,2.62280535697937,17.122151613235474,16.431180477142334,800,0.041838034282034836,0.32191223,2.6392934322357178,0.5353898191783029,0.053389202041482474,0.32193005,2.587831974029541,10.434127847103719,800,-13.56872616507077,1.4007091e-09,-6.77809363710207,2.63962984085083,0.24930476,0.17881083488464355,926,3.1649091243743896,46.07376765991691,-16.058390036588005,19.870851278305054,10.992666,0.05767902690840552,16723.548199415207,2.2197370356201116,0.028158276539600943,-3.697349407354705e-05
148480000,0.48838090896606445,0.0015570270199980136,2.191514306630444,0.0005,6.411369562149048,3.917128107515855,-3.352181629579953,2.5634853839874268,16.96962261199951,16.2361056804657,800,0.03528381858167557,0.32186636,2.8003768920898438,1.0311179371924026,0.06611156783568041,0.32185474,2.6805667877197266,11.687388708823343,800,-12.922996871229255,-1.07288387e-10,-5.338285957681951,2.800492286682129,0.2567743,0.22290873527526855,927,3.043647527694702,58.25113861065698,-7.1568506492626955,19.82914423942566,7.7016053,0.06351572536833232,16743.391357183456,3.759473639122858,0.020145419262711843,-0.000404919237063346
148640000,0.4443385601043701,0.0010751910979652935,1.9898631107125133,0.0005,6.489590883255005,3.232848080356703,-2.781576185877392,2.416996717453003,16.899840116500854,16.191221714019775,800,0.028568646524716326,0.3217831,2.493903160095215,0.6034545337739321,0.06744728161378351,0.32160875,2.675771951675415,12.342007749678892,800,-10.915979486471011,-1.0758636e-09,-4.418537834609131,2.4940567016601562,0.24492308,0.23987984657287598,928,3.1098005771636963,57.78765579905326,-15.043799865813797,19.476016759872437,4.911372,0.07507836014723453,16762.88157081604,3.3754444990202837,0.028232198244805183,0.00030614242820608097
148800000,0.4342789649963379,7.997357885263625e-05,2.021154914780607,0.0005,6.590367317199707,2.7975307907007942,-2.4478060646320796,2.75323224067688,17.382918119430542,16.675564527511597,800,0.024309645874245354,0.32170358,2.670133113861084,0.9941202522862468,0.06681405365658076,0.32165945,2.649606466293335,12.630934585544388,800,-10.432789902017563,-2.203882e-09,-3.8459156621872417,2.6703009605407715,0.26169854,0.24998116493225098,929,3.197974681854248,54.074108125204525,-19.922380158357267,20.17376947402954,1.1004736,0.07346253844213436,16783.068343877792,3.486288430482465,0.03720378292893878,0.0015641435444754715
148960000,0.47849583625793457,0.0013690134270308945,2.9653748382438723,0.0005,6.557782411575317,3.055365260224676,-2.2865847828188963,2.5259103775024414,17.388206958770752,16.648072481155396,800,0.026800485768750763,0.32154745,2.663006067276001,1.4685632260540327,0.07478971314832049,0.32146633,2.7382402420043945,15.430102975335988,800,-10.90015281426529,-2.3245825e-10,-3.654648247283824,2.6633424758911133,0.2398345,0.23739051818847656,930,3.3069095611572266,68.04477463337209,-10.6319872618587,20.169549703598022,5.40915,0.07124006458112933,16803.26086115837,5.034445744812667,0.017764250259446484,-0.0001342901758445196
149120000,0.5018961429595947,0.00107547963892635,2.8945133809253907,0.0005,6.6931235790252686,3.235258166839778,-2.3816327156937,2.5832879543304443,16.81864023208618,16.0919451713562,800,0.02907490475999387,0.32147256,2.51125168800354,1.6112140238081787,0.08022607185484038,0.32144693,2.3952858448028564,12.887483711341515,800,-10.179305622342763,-1.192082e-11,-3.787428612607472,2.511425495147705,0.24953946,0.19687557220458984,931,2.972409963607788,57.82419401413874,-14.343737887716834,19.40726947784424,5.5443697,0.0807544054489069,16822.677698373795,4.910440980765978,0.025509168420735803,0.0017221509470487057
149280000,0.48683762550354004,0.0012599547539724832,2.9107879722541825,0.0005,6.659722089767456,2.9736446872969613,-2.0765320125304316,2.7801318168640137,18.395663261413574,17.631460189819336,800,0.02590428906056523,0.3213955,2.6176140308380127,1.5462170582886112,0.07800699129377131,0.32129976,2.6838431358337402,13.494442663095567,800,-10.174947509726604,-9.2983254e-10,-3.3170757939640536,2.6177854537963867,0.25329265,0.25226783752441406,932,3.9532127380371094,55.583343852701425,-13.710572608698538,21.08128547668457,14.355777,0.0868917180560792,16843.783069849014,4.9138927551426335,0.024743733042620144,0.002010845736095931
149440000,0.46039652824401855,-0.0011863038053224568,8.430643577033454,0.0005,6.307772874832153,2.6429637280812495,-2.468724549830723,2.3479795455932617,16.18727421760559,15.505388259887695,800,0.023896491528468986,0.32117397,2.668403387069702,1.481599472110812,0.17600866285181732,0.32114008,2.3299150466918945,21.04391065942594,800,-9.098350383711832,-3.2126901e-09,-3.8185639192138403,2.668537139892578,0.25302947,0.1982877254486084,933,3.0219600200653076,75.71117072602577,-14.643640283018877,18.935507774353027,8.131731,0.21294404076799722,16862.728574991226,14.521049060567298,0.024220486987350714,0.0023046806117825594
149600000,0.500788688659668,-0.0015430022942538024,6.427808926123292,0.0005,7.019155740737915,2.423068028051009,-2.076021195399578,3.043814182281494,18.28649091720581,17.565068006515503,800,0.021451603912205134,0.32071674,2.4644882678985596,1.6399456139214268,0.14593611351665198,0.32066193,2.5921173095703125,24.58915100384488,800,-8.077929389572029,3.4570707e-10,-3.1819237817195956,2.464641809463501,0.25696042,0.1954331398010254,934,3.3524017333984375,77.77326552644952,-15.578995002601296,20.85759711265564,11.856634,0.16724118254839404,16883.595591545105,11.254087543245259,0.03555421843733094,0.00033844464630157863
149760000,0.4813828468322754,-0.0011508561625890581,5.50047485200256,0.0005,6.033484220504761,2.0166947504274764,-1.6099999820089181,2.467728853225708,16.182209014892578,15.523195505142212,800,0.018187046108672354,0.3204019,2.6134276390075684,1.1830472267893617,0.12064549015905049,0.32030922,2.4989798069000244,24.368118122350992,800,-7.326845679928606,6.914139e-10,-2.467197104907596,2.613590955734253,0.25485,0.1567385196685791,935,3.014899492263794,92.25987464676223,-17.351240562246797,18.86541199684143,9.250055,0.1336060569734207,16902.471378326416,9.678832225127593,0.02836945054842616,-5.263340427611306e-05
149920000,0.5382275581359863,-0.0008618179120454397,7.652154393989751,0.0005,7.628648042678833,2.6482813668920993,-1.8476450051597215,2.829710006713867,18.13668990135193,17.31564426422119,800,0.025365272762058706,0.32030448,2.6672821044921875,2.258859337361459,0.15352568127379243,0.32027557,2.5522243976593018,26.374768223705853,800,-8.332308358611193,-1.1473895e-09,-2.856467866276209,2.667417049407959,0.26395357,0.2593522071838379,936,2.741410732269287,93.27418314365767,-4.830544244899624,20.877036333084106,18.890266,0.1929327138945127,16923.35913848877,13.3585212800032,0.017015645727307738,-0.0017405188840750499
150080000,0.49168920516967773,-0.0019350250654842428,7.3557818925971965,0.0005,6.531193971633911,3.889402336872686,-2.597396979624241,2.3492166996002197,16.81515097618103,16.08775758743286,800,0.036805614078930085,0.3201516,2.657843589782715,1.3750016621311427,0.1581910172972896,0.32021892,2.5614395141601562,29.527276286667615,800,-11.963739275951943,-9.119511e-10,-4.059542474773365,2.657982349395752,0.27663186,0.21111011505126953,937,3.1601505279541016,103.42393314775374,-15.637082257951093,19.54573369026184,22.248787,0.20712172228941114,16942.917687892914,12.949280207917072,0.030493640583485686,-0.002050384519353894
150240000,0.47290468215942383,-0.001428373034661144,4.269298003680905,0.0005,6.605380296707153,4.4496706270730115,-3.300003595743897,2.8570127487182617,16.962393045425415,16.301241159439087,800,0.04264160647288016,0.3200211,2.8590946197509766,0.7563741426351462,0.11763751461438969,0.31997174,2.3982017040252686,31.542264966566343,800,-12.845877729935014,-1.2993813e-09,-5.213847406375173,2.859239339828491,0.24387959,0.16352057456970215,938,2.9031763076782227,118.2825108654254,-29.067190625174998,19.888699531555176,9.540762,0.12938299590522404,16962.81763982773,7.799518229061291,0.03835779575629562,-0.005370758772809955
150400000,0.46490955352783203,-0.0010060183410440704,4.9386347578923075,0.0005,6.518569707870483,4.837781276915812,-4.615755547453311,2.762643814086914,17.362717866897583,16.689728021621704,800,0.04596131956944717,0.31985337,2.483088970184326,0.20050832857929726,0.12954011923530753,0.3197642,2.537053346633911,31.204895021354886,800,-13.874610459286805,3.0994413e-10,-7.237013187896937,2.4832098484039307,0.25218672,0.18708157539367676,939,3.389516592025757,115.23693845633181,-13.305054213536625,19.89189600944519,10.766205,0.14516046234037921,16982.720490932465,8.902171320581608,0.028530664542813656,-0.0006923641215246657
150560000,0.4691734313964844,0.0002126387240218702,0.8852816888388861,0.0005,6.6721251010894775,5.052460338184538,-4.595729615996382,2.6662888526916504,17.118753910064697,16.456023454666138,800,0.04714780143804927,0.31953782,2.566480875015259,-0.0340056192858417,0.06521393435519907,0.31947768,2.5443453788757324,23.95540072237517,800,-14.592742015757908,6.1988825e-10,-7.255163895840359,2.5666284561157227,0.24846098,0.16859865188598633,940,3.0794029235839844,109.453904951875,-33.63310320535467,19.775136947631836,27.28056,0.09495267008659308,17002.50671505928,2.056917323221587,0.04301733770602401,-0.004144247560448978
150720000,0.4798142910003662,0.00047978558256302526,-2.6827839918769745,0.0005,6.789632797241211,5.246748707583034,-5.607283040574713,2.4847075939178467,17.07836937904358,16.395975828170776,800,0.048598027896223174,0.31934333,2.6639158725738525,-0.2051942134049311,0.02396656875601461,0.31940305,2.57515549659729,13.127868933307784,800,-15.495930109782833,-9.655953e-10,-8.8466297641592,2.664039134979248,0.25380135,0.17990660667419434,941,3.006338119506836,80.35062036783931,-17.271381780434407,19.824091911315918,40.21537,0.030093938585960017,17022.338867664337,-3.986786880954445,0.04864004485872619,-0.0012515651362921083
150880000,0.4652888774871826,-0.0001710366415934447,-5.191031567263479,0.0005,6.413280248641968,4.786580410433416,-6.611282570708699,2.5735461711883545,17.094022512435913,16.404414176940918,800,0.04424889804868244,0.3193184,2.6926214694976807,-1.76739623105321,0.0015001234092403121,0.31918868,2.641850709915161,5.6218757708157066,800,-15.854954515471832,2.619624e-09,-10.378238130593243,2.6927592754364014,0.23869048,0.19985651969909668,942,3.25486159324646,0.666000859019047,-19.75787778856402,19.869017601013184,22.818485,0.00417774078492261,17042.219613552094,-8.19744567665257,0.05335921516532017,-0.0002391535517218449
151040000,0.4805889129638672,0.0015423767663937352,-3.9519912081723616,0.0005,6.426794052124023,4.739555750701963,-5.657591868606452,2.5016074180603027,16.85982084274292,16.155141830444336,800,0.04440173521680971,0.3193384,2.7558469772338867,-1.8941865360960064,0.004004421074101274,0.3192649,2.4466352462768555,5.865775676577136,800,-16.025332455237464,1.102685e-10,-8.990469843461847,2.7559988498687744,0.23212361,0.19884657859802246,943,3.269639492034912,8.566061027028457,-20.45089005869848,19.712374925613403,12.178118,0.008287497547335628,17061.941409111023,-6.287691294871546,0.05412984004791356,-7.627908142264772e-06
151200000,0.5145597457885742,0.002427093921884805,-4.811777760936291,0.0005,6.542300224304199,4.512438507634739,-5.628052755468393,2.5803213119506836,17.042239665985107,16.324588298797607,800,0.04268085417118941,0.3193143,2.784076452255249,-2.607487352239028,0.0019595792773228647,0.3192959,2.4142234325408936,5.77783097893495,800,-16.36812216141757,-5.498528e-10,-9.004227700985604,2.7842254638671875,0.23081622,0.17826366424560547,944,3.229201316833496,0.4809956694242094,-23.687410807276557,19.914965867996216,17.074385,-1.9760493400348133e-05,17081.867568969727,-7.675069062157511,0.056577689731413264,-0.0005540260575320108
151360000,0.40845298767089844,0.0031218257404635203,-5.207443847276054,0.0005,6.614132881164551,4.274119853008329,-6.194920128889162,2.458467483520508,17.36441135406494,16.78974199295044,800,0.03990158617838895,0.31900242,2.5750200748443604,-3.3816480974923193,0.001681759999073778,0.31898326,2.7703871726989746,6.4197464325803555,800,-16.270676385601682,3.933907e-10,-9.908558357073417,2.5751864910125732,0.22054933,0.14405488967895508,945,3.3997299671173096,0.4640558974077173,-23.194238886863047,20.061988830566406,5.2698765,-0.0017218432120333499,17101.944810152054,-8.273236359537977,0.06250203235774829,-0.0016311979389985196
151520000,0.44587159156799316,0.0029471714454747215,-4.591253397678158,0.0005,6.582986831665039,3.628396038277401,-6.012000346274599,2.765768051147461,17.079291343688965,16.328829050064087,800,0.03256815856316752,0.31875828,2.71884822845459,-3.6637787350062663,0.004836738657394929,0.3187568,2.504420518875122,5.883983353669278,800,-15.762146111775746,1.2516976e-09,-9.6039628566704,2.7189929485321045,0.22353755,0.2806694507598877,946,2.8662121295928955,11.16497972368427,-22.56029166708942,19.872876167297363,3.618782,0.0027250035433371957,17121.82684636116,-7.321678956854852,0.05302906841814416,0.00039976184679779036
151680000,0.48219728469848633,0.0021839117516329744,-6.118167889311519,0.0005,6.453889608383179,2.8436819783677514,-6.8131631743721615,2.6130173206329346,17.881487369537354,17.08943819999695,800,0.0248741922796871,0.3185921,2.484274387359619,-4.308076332004435,0.00157406881883146,0.31853628,3.007659673690796,4.58302663813472,800,-15.085792075112538,-1.6331672e-09,-10.806306133987995,2.484393358230591,0.21594705,0.28522801399230957,947,3.4062085151672363,0.49234281751955283,-18.234429866752315,20.519561290740967,3.3464074,-0.0004180090332912343,17142.355022907257,-9.684073209141511,0.04403787548547595,0.0010456306890271607
151840000,0.468402624130249,0.002998756567870196,-4.474570496825486,0.0005,6.33597993850708,2.5181692858477343,-6.486413718129254,2.5500810146331787,16.69833207130432,16.03015398979187,800,0.020829796960679277,0.31846952,2.408843994140625,-5.225461500473114,0.0020090993053980296,0.31853548,2.359668731689453,5.076258331437545,800,-14.803974080362163,7.987021e-10,-10.358437667090733,2.4089956283569336,0.22070684,0.17408156394958496,948,3.2084717750549316,0.5909702152189672,-19.586515997748325,19.172187328338623,3.0167868,-0.00041020074362326864,17161.5497713089,-7.131891383124962,0.04909884747213303,-0.0003645345251465229
152000000,0.44226789474487305,0.003876669897137397,-4.380004130228403,0.0005,6.865434169769287,2.1337959765608745,-6.64277932811703,2.760794162750244,18.385826110839844,17.685645818710327,800,0.016066636336572574,0.31841302,2.6037380695343018,-5.9131661176102055,0.0025833680255287037,0.31834576,2.924314498901367,5.390901787179294,800,-14.899456657251248,-9.328126e-10,-10.665954420373009,2.6038994789123535,0.21665013,0.23282098770141602,949,3.5804052352905273,0.5874892572238762,-20.622940250649158,21.141235828399658,2.8708096,-0.000348085197150792,17182.701766252518,-7.033367001417841,0.05391827715192362,-0.001670633092087917
152160000,0.4233567714691162,0.004183680118938886,-4.812205480791477,0.0005,6.308534145355225,1.8763272996051206,-6.863774911618802,2.5308949947357178,16.62877368927002,16.029008388519287,800,0.013238781426455746,0.31845132,2.434678554534912,-6.453888734741042,0.001481344677646296,0.31837374,2.5943095684051514,4.991941649134577,800,-14.781288767829132,-5.334616e-10,-11.029015260485748,2.434842109680176,0.21184775,0.1548757553100586,950,3.108689308166504,1.0387737424395433,-17.845876014381535,19.138264894485474,1.076539,0.0006352932923111222,17201.854840517044,-7.651874105589825,0.048137601851554385,-0.0017941495003193713
152320000,0.5030646324157715,0.0022741072584172304,-5.07848491108859,0.0005,6.695273399353027,1.5904620738679551,-7.368818756551507,3.041221857070923,17.98175835609436,17.260744094848633,800,0.009818356779333967,0.3184562,2.9512877464294434,-6.620277574939436,0.003654270766128333,0.31844348,2.6789798736572266,6.55990333934568,800,-14.94983233106015,-2.1249058e-09,-11.715924504039386,2.9514095783233643,0.2165569,0.19481444358825684,951,3.2499523162841797,6.643201717457028,-23.8382377448068,21.009700298309326,5.2136774,0.0026015814041465924,17222.876339912415,-8.062519294559838,0.06359254889195012,0.002385748721949757
152480000,0.4389612674713135,0.002103037197781465,-4.696609407453796,0.0005,6.370724678039551,1.4893313951465066,-7.469460080707462,2.479445457458496,16.846964597702026,16.194727420806885,800,0.008907168321373567,0.31846184,2.558708906173706,-6.292604535955873,0.014265396909752056,0.31847578,2.787123203277588,10.269308338089102,800,-14.640991208268087,-7.2419654e-10,-11.863212194714162,2.558851480484009,0.22318949,0.19186758995056152,952,3.100076913833618,55.431739422814175,-19.814041875739484,19.5183687210083,14.170011,0.02000434458823934,17242.404725074768,-7.268197935225569,0.05049137375550048,-0.00031147576716837605
152640000,0.523902177810669,0.002249940703248248,-4.661334576159174,0.0005,6.910543441772461,1.7714817593795813,-6.994689468986756,2.7226290702819824,17.528220891952515,16.70593762397766,800,0.012558857187551929,0.3184042,2.790132761001587,-6.236482196747641,0.0008830641641520847,0.31836987,2.61619234085083,5.108025686412294,800,-14.832198015736672,-7.2717676e-10,-11.121751164052858,2.7902750968933105,0.22142082,0.2732579708099365,953,2.9009246826171875,0.5427436872714236,-20.397930099593356,20.38916277885437,8.741173,0.00038717344624004664,17262.80606818199,-7.370296155171404,0.05050433178864927,0.0015586884287454319
152800000,0.4952385425567627,0.002375042385235142,-4.5047933967730645,0.0005,6.472497224807739,1.9877218241134929,-6.753475645604339,2.4799346923828125,17.165058374404907,16.455555200576782,800,0.015642712877821575,0.31827506,2.607773542404175,-5.968005521351319,0.0006647729303968275,0.3182976,2.4385688304901123,5.711689188875924,800,-14.702663122242699,4.7087656e-10,-10.747941695407063,2.6079254150390625,0.22903241,0.1945178508758545,954,3.492971420288086,0.9217150237127774,-20.99328095483477,19.88873028755188,10.893035,-0.0014359613061603244,17282.70730495453,-7.117603261437723,0.05646831840901158,0.0018440184485494433
152960000,0.43917322158813477,0.001355182389022502,-5.509409163416697,0.0005,6.9138946533203125,2.5224260842085293,-6.873254890848539,2.837308883666992,17.411497116088867,16.788090229034424,800,0.02017113350878306,0.31820282,2.460397958755493,-5.381842292974375,-0.00134530515751949,0.31807384,2.531414031982422,5.3803595030749625,800,-14.64727508088054,-8.3446505e-10,-10.86456337610989,2.460514545440674,0.21776967,0.1668226718902588,955,2.8755176067352295,0.2664676919231275,-22.382792956883424,19.983683347702026,1.4267869,-0.002159199509117755,17302.703370571136,-8.613510972369843,0.05429646975471927,0.0008813555998460521
153120000,0.47461557388305664,0.0014840350195923673,-4.177042125656714,0.0005,6.748621225357056,2.628437595570568,-6.544298382641341,2.854769706726074,17.85324716567993,17.17256498336792,800,0.02235408593093907,0.3181562,2.65962815284729,-4.187826615185799,0.00020065008462133384,0.3181211,2.715172052383423,4.940509854091767,800,-14.475502574899611,9.924174e-10,-10.359855317188709,2.659775972366333,0.22553661,0.18265056610107422,956,3.332873582839966,1.6473031448656976,-17.224196391710098,20.57348942756653,1.1580572,-0.0031393780918402116,17323.295434951782,-6.568445750071009,0.04936110473567961,-3.858490028728762e-06
153280000,0.44698166847229004,0.0016526557170542073,-4.050522453792879,0.0005,6.898224115371704,2.6493862758635314,-6.610512404303655,3.7219693660736084,18.604788541793823,17.972380876541138,800,0.02192956242153654,0.318151,2.708883285522461,-4.720633951726716,0.008045957807326302,0.31797,2.7565317153930664,7.213470043713394,800,-15.096878951530677,2.013147e-09,-10.470296089627427,2.709026575088501,0.22565173,0.1603853702545166,957,3.094466209411621,31.681827445299838,-16.155321102242652,21.45908236503601,1.2826645,0.0033803737199526694,17344.7647857666,-6.289035661329694,0.05103682655790806,-0.0002583787049093926
153440000,0.4789295196533203,0.002889838262357021,-3.0699112305537746,0.0005,6.513644218444824,2.704675268978586,-5.56379327179787,2.5967018604278564,16.851685047149658,16.164081811904907,800,0.023559494336328396,0.31816322,2.6403682231903076,-4.375245020407621,0.0014118422992532179,0.31816572,2.553999662399292,4.7551469644452125,800,-14.137671111016846,3.6060813e-10,-8.907195860865693,2.6405065059661865,0.26816735,0.18033576011657715,958,3.061474323272705,1.7698970931942908,-18.330383900804673,19.6305091381073,78.89671,0.002011634185362839,17364.403806209564,-4.872858429048745,0.0475549832651042,-0.0010510999613697286
153600000,0.47305917739868164,0.0007953858363671482,-1.6938316231294939,0.0005,6.643932819366455,4.085824128313097,-5.21539543614631,2.773263692855835,17.57581853866577,16.864933729171753,800,0.03839944916108411,0.31780562,2.7224156856536865,-1.4184990844779481,0.036498845017764396,0.317775,2.4503676891326904,17.926260036181244,800,-13.535710427585652,-5.8412547e-10,-8.24759158741081,2.722554922103882,0.27616832,0.21189117431640625,959,3.351027011871338,101.52661549374253,-17.9581291071499,20.364547729492188,101.173096,0.050792942751114734,17384.778634548187,-2.2777416982003356,0.04843760174991799,-0.00080212776824099
153760000,0.4521450996398926,-0.00038648303489413025,1.1099003065434618,0.0005,6.522288084030151,3.958684136308922,-3.7799294781695845,2.506378412246704,16.542104482650757,15.838140964508057,800,0.03859696941676352,0.31719503,2.745863199234009,-0.09229517818421201,0.057153312547333725,0.31738427,2.4722847938537598,19.839392134430522,800,-11.797151497861522,5.364419e-10,-5.941919328848112,2.7460076808929443,0.2775494,0.22995567321777344,960,2.918714761734009,98.00583074461808,-13.990713216651837,19.52642273902893,21.142803,0.05344021638880351,17404.31747531891,2.28013695323717,0.02252144096193961,0.00030183841197915323
153920000,0.46265697479248047,-0.0007355376388654472,1.378804651630091,0.0005,7.096966505050659,3.73111224000609,-3.1455786890839215,2.7381551265716553,17.98400902748108,17.28482151031494,800,0.03682227488924982,0.31682867,2.862703800201416,0.9030302331630189,0.06029868797781429,0.31675592,2.5708227157592773,20.314264538989487,800,-10.892125667883027,2.7239322e-09,-4.949993293204442,2.8628523349761963,0.2491006,0.21261239051818848,961,3.3247270584106445,101.21690813524431,-25.56956325879471,20.974200010299683,4.8176055,0.04770957063735363,17425.308483362198,2.658009895949554,0.02100984323814754,-0.00109053981991848
154080000,0.4716036319732666,-0.0005274833539828655,2.5413747647373333,0.0005,6.352138519287109,3.444275181346968,-3.2293497592989655,2.435817003250122,16.42483949661255,15.760154962539673,800,0.033785654040640205,0.31636605,2.7615582942962646,0.8001575611080849,0.07352462790480663,0.31632182,2.426234006881714,21.215237962758792,800,-11.227569289470598,-1.3828277e-09,-5.081895980461985,2.7616891860961914,0.26032004,0.16948723793029785,962,3.0443735122680664,91.96968450478704,-36.07376341926501,19.328732013702393,2.6200228,0.10455486974731457,17444.64745402336,4.71477050044419,0.02044793567160206,-0.0018019643689875199
154240000,0.44753432273864746,-0.0002705051330312083,3.9330018308423367,0.0005,7.102509021759033,3.1239307049561833,-2.4744069188908564,2.7472305297851562,17.311706066131592,16.704967737197876,800,0.030781135730648147,0.3160799,2.8947315216064453,0.9124472013210692,0.09030977431902282,0.31600222,2.467240571975708,19.17043677654045,800,-9.626280017746419,-7.5101864e-10,-3.9092072487771317,2.894864797592163,0.25475773,0.13435912132263184,963,2.911839723587036,94.46104043277329,-19.553348452596865,20.31027603149414,1.2389243,0.10610668802415002,17464.967549800873,7.097453469748925,0.014214627530118836,-0.00044880593761227426
154400000,0.4387063980102539,-0.0011446599873467349,2.5998839333647323,0.0005,6.215888500213623,3.11533519687458,-1.9105698555662887,2.6740167140960693,17.227154970169067,16.48727250099182,800,0.031007678428460937,0.31597343,2.754051446914673,0.9467742601789404,0.06779020144593001,0.31585193,2.5914011001586914,18.59822466025671,800,-9.378201159524945,7.0035455e-10,-2.9981101410352626,2.754183769226074,0.24120073,0.27698206901550293,964,3.538144588470459,90.34519589707726,-24.69018309183151,20.136668920516968,1.115271,0.08435314700818916,17485.119015216827,4.176345823358351,0.023846484302785423,0.003079385325968447
154560000,0.5165634155273438,-0.0016604848239301323,4.383976256683159,0.0005,6.279813051223755,3.4241122632706573,-2.375503273424228,2.793572425842285,16.66102695465088,15.93557357788086,800,0.03343773811112267,0.31594208,3.0607666969299316,1.1167593996125973,0.09918265591076386,0.31591007,2.3996145725250244,20.931086457261323,800,-10.270780632511226,-1.1920927e-10,-3.686443597116839,3.0609164237976074,0.2526494,0.18588685989379883,965,2.923168182373047,82.64155835091678,-13.714580964522522,19.805386304855347,1.0233357,0.10851236813640326,17504.93291926384,7.748264062137444,0.02116615211776198,-0.0011647281965012665
154720000,0.5230257511138916,-0.0016403680282558555,1.535625440718627,0.0005,6.791276454925537,3.3691237190386696,-2.040667421864478,2.6700758934020996,18.034215450286865,17.29943037033081,800,0.0334135230913025,0.31576693,2.705190658569336,1.029174717116396,0.04580047927046762,0.31573778,2.67533278465271,9.997867986568554,800,-9.459348339769747,-8.8214874e-10,-3.1619483506368216,2.7053487300872803,0.25305298,0.18768739700317383,966,3.648498296737671,56.73074602410268,-11.577093294471617,20.84146237373352,0.86535895,0.033467674705083716,17525.791733026505,2.204961651739591,0.019651857943034222,-0.0012035366004485271
154880000,0.4621145725250244,-0.00167731237929016,8.125396440839161,0.0005,6.426858901977539,3.613486571861898,-2.878790520733578,2.3369109630584717,16.19917392730713,15.502854108810425,800,0.03529942757814328,0.31563804,2.8796870708465576,1.308079670275263,0.17107095070343642,0.3156793,2.262549877166748,26.693754677523565,800,-9.929313849639973,4.649162e-10,-4.466015615521748,2.8800086975097656,0.25122157,0.21192240715026855,967,2.9722251892089844,98.97798598486553,-14.998574225081475,19.166030406951904,2.88048,0.17934440113669267,17544.98111128807,14.423076493166713,0.02548465399764196,0.0007107777415855293
155040000,0.5150513648986816,-0.0019152313869081575,-0.28886539748153195,0.0005,6.840477228164673,3.9761785012501782,-2.7184730425761607,2.6397242546081543,17.72027611732483,16.991204977035522,800,0.039311213799343984,0.31573823,2.6628963947296143,1.1987241096444614,0.025146903761281578,0.3155687,2.5739047527313232,12.078627745639883,800,-10.472252149463394,-1.9609927e-09,-4.209470183316345,2.663064479827881,0.24788217,0.19342398643493652,968,3.2535295486450195,76.94253963514876,-11.739722473858578,20.496607065200806,7.2865586,0.0045041202200233575,17565.48739552498,-0.4357938014160753,0.022957786359728807,0.0011488378737268918
155200000,0.5048468112945557,-0.001886279650004394,1.067089970755639,0.0005,6.330024003982544,4.18519347124136,-2.514884012796388,2.565486431121826,16.69719648361206,15.967662334442139,800,0.0412722176723764,0.31600204,2.5081067085266113,0.9407084347525417,0.047030019880504,0.31588873,2.370387554168701,16.057432269211905,800,-11.777000819611395,-7.972121e-10,-3.908699041950265,2.508244752883911,0.23952283,0.20389628410339355,969,3.1963250637054443,97.54458980281507,-17.312959634226797,19.31378173828125,4.4989367,0.04584941303415376,17584.811556577682,1.2517904305640726,0.02671581476556642,0.0007918231928821486
155360000,0.5055992603302002,-0.001084829811553318,3.216338822041265,0.0005,6.602116823196411,4.753985728759184,-3.8802039925870067,2.573729991912842,17.33779811859131,16.614708185195923,800,0.04669502496493543,0.31619594,2.914364814758301,0.8265352962565425,0.09631972317385014,0.31615582,2.5774669647216797,22.935516450925043,800,-12.325098135266241,-1.9431112e-09,-6.081823099615224,2.9144840240478516,0.2414764,0.1968090534210205,970,3.2445907592773438,88.98813645624341,-13.992196007330001,20.372443675994873,3.6954522,0.08899779489030106,17605.211152791977,5.55389019397267,0.03506523123220769,-0.0005570119302351562
155520000,0.40209174156188965,-0.0005670717075950808,-1.1152423259963822,0.0005,6.8893654346466064,5.001947508774939,-4.144377182668515,2.622101306915283,17.4591326713562,16.86991286277771,800,0.049020480884991294,0.3163055,2.4047341346740723,0.2198280596122516,0.010948824786207352,0.3161926,2.5682289600372314,3.0382055203109597,800,-13.000750790453685,-1.7285349e-09,-6.537746934337722,2.4048633575439453,0.24083349,0.16173601150512695,971,3.1629717350006104,9.374112189283968,-9.831592059319815,19.96571683883667,3.9879177,-0.006147577734897936,17625.185703754425,-2.2687722714877507,0.022018206344868726,-0.0017616356654002988
155680000,0.5166263580322266,-0.0005824839494103202,1.1473115886927963,0.0005,6.766147613525391,5.332352193528895,-3.667707817773973,2.5009021759033203,17.53135895729065,16.69651460647583,800,0.05183901632031316,0.31636462,2.7861695289611816,0.5995603301119704,0.04424399572716893,0.31638733,2.6680240631103516,14.813594330517073,800,-14.192052208983629,-1.9669537e-10,-5.8201651409748525,2.7863101959228516,0.24379048,0.29255056381225586,972,3.2738394737243652,67.41113860278875,-31.993707725296968,20.391736030578613,3.8557231,0.016100494253858493,17645.585485458374,1.1303642956708617,0.019873501005984225,-0.001432769827739503
155840000,0.4821925163269043,0.00036176069961363247,0.7975145564876647,0.0005,6.879033803939819,5.7205773585179465,-4.6310286798518705,2.56765079498291,17.164499759674072,16.508420944213867,800,0.055283628069833786,0.3164767,2.894282341003418,0.4595538956913923,0.04570610232392819,0.31654003,2.4261579513549805,8.347244324079952,800,-15.03676567240366,-2.0205975e-09,-7.404229300493872,2.894399404525757,0.239879,0.1475834846496582,973,2.9504494667053223,46.41884670123974,-17.54106182843535,20.13349723815918,0.972387,0.061733206470704675,17665.73273062706,0.084257019674899,0.029814414823971482,0.0019632792736644345
156000000,0.47187304496765137,-0.00013768526364815395,1.2939180927767489,0.0005,6.96021580696106,5.682576818796255,-3.87862970978576,2.4807164669036865,17.529465198516846,16.851407289505005,800,0.05440471903972487,0.31652495,2.721733570098877,0.6490812253580657,0.0612878477395737,0.3164726,2.583026170730591,11.607328592334593,800,-15.284541235151801,5.9604765e-12,-6.201619474477833,2.721867561340332,0.2290429,0.18370652198791504,974,3.0794999599456787,72.03887014440146,-15.425437173671602,20.331763744354248,2.2484593,0.02295401287426875,17686.07194685936,0.60461938552923,0.03216058444989567,-0.002246650884309499
156160000,0.48778343200683594,-0.0007971154194229529,-0.5964660912734221,0.0005,6.323427438735962,4.922009092472906,-5.385615418077648,2.5955607891082764,16.743424892425537,16.03502869606018,800,0.04753360062740238,0.31650537,2.7627270221710205,0.7905212258725131,0.03330020919865662,0.31642106,2.6684062480926514,9.747784296391035,800,-14.770446098374434,-6.4969063e-10,-8.48618807013144,2.7628722190856934,0.23204039,0.19887375831604004,975,2.944160223007202,58.428628395552046,-21.654307918609433,19.565181732177734,4.2072477,0.010871391485294795,17705.64967274666,-1.6620136665077052,0.03499478370681932,0.0006878510941601791
156320000,0.5925476551055908,-0.0011341672844037377,0.6259323146861739,0.0005,7.455421209335327,4.606013595312053,-5.316871305603995,2.7960638999938965,18.133538722991943,17.314236640930176,800,0.0448651956226506,0.31642094,2.6037044525146484,0.3479458672960177,0.05131797613429928,0.31650564,2.6732969284057617,16.78270174911778,800,-13.809584837142438,1.9371513e-10,-8.335592367042954,2.6038801670074463,0.2633174,0.2019340991973877,976,2.888310194015503,108.37705870618487,-11.782683376522723,20.85600781440735,45.52795,0.08859848341370878,17726.522683620453,1.0146863383844942,0.023376247171154586,0.0016154521940207466
156480000,0.4426705837249756,0.0015423302915656754,0.19381153203453722,0.0005,6.464766979217529,5.1372692829929,-3.580914992838004,2.496251106262207,16.429099798202515,15.825977563858032,800,0.04935169067116765,0.31683725,2.48927640914917,0.39133690077860384,0.0386578928725695,0.31672305,2.282597541809082,4.923392483371076,800,-14.649976734731165,2.0265575e-10,-5.852237739851123,2.489428997039795,0.23862475,0.13660192489624023,977,3.11268949508667,15.503696355984552,-13.449258343995638,18.988102912902832,18.95072,0.009563049055883732,17745.526510953903,-1.2912970493685578,0.026771354061685668,0.0024285445770792276
156640000,0.43841052055358887,0.002992779182684514,-0.7528100518595678,0.0005,7.435165882110596,5.367713523199807,-3.6752265215020485,2.8303489685058594,18.076377391815186,17.381896257400513,800,0.05009456092606694,0.31716043,2.8417036533355713,0.2822160010315372,0.033260647203030395,0.31719074,2.6519062519073486,5.558339279059779,800,-14.869856887402504,1.0728849e-10,-6.126275293223105,2.842026948928833,0.22783636,0.23139119148254395,978,2.9603779315948486,9.397489917871221,-13.150261662416918,20.988072395324707,8.122838,-0.002242138026393061,17766.52347922325,-2.713087381002739,0.03451076196712505,0.00038215423055599953
156800000,0.44989848136901855,0.003554986434888575,-1.2410253096685797,0.0005,6.225090742111206,5.574478993458847,-4.176444094738042,2.472853660583496,16.496105194091797,15.866368770599365,800,0.05143949927055169,0.3173896,2.542876720428467,0.22101122589869165,0.03405884296368743,0.3173454,2.6204259395599365,6.265419644884029,800,-15.462394853621287,2.104044e-09,-6.939442730081034,2.5430314540863037,0.21947174,0.15678739547729492,979,3.105637788772583,10.043837637537672,-18.070307534631148,19.156477689743042,1.9713312,0.00010572723567946516,17785.691203594208,-3.4942593803522835,0.037951012245233,-0.0020548262598740047
156960000,0.4504356384277344,0.004393808247172166,-1.6386874613435167,0.0005,7.0849928855896,5.465169861320301,-4.08554936110232,2.9009547233581543,17.56346869468689,16.965123176574707,800,0.05037715227700119,0.31750607,2.8757219314575195,-0.20564830716889768,0.03461466279351155,0.31749073,2.4689576625823975,6.992251508156094,800,-14.855181096309895,3.1739483e-10,-6.83175898888848,2.875901222229004,0.24023762,0.12531328201293945,980,3.0278549194335938,9.590931797672258,-19.658939655186725,20.536012649536133,0.5210587,-0.00038738729517764567,17806.238080739975,-4.12911961217236,0.04233320202089434,0.000126229313157755
157120000,0.4828345775604248,0.004345366502136999,-1.7845987290248837,0.0005,6.58383846282959,5.451022173975348,-4.8348864185490275,2.7571630477905273,17.29821538925171,16.59554696083069,800,0.050154626666576996,0.3176085,2.48100209236145,-0.12535641618945406,0.03699583732637552,0.31775552,2.485330581665039,6.751158465663265,800,-14.922368014335945,-4.7683656e-11,-7.973929534456406,2.4811503887176514,0.21611899,0.1947495937347412,981,3.2536044120788574,9.446543486361804,-15.976083335347742,19.976394414901733,0.68976265,-0.0019719063558105614,17826.240543842316,-4.427661099405984,0.03436280007399748,0.00024089628610975342
157280000,0.48404812812805176,0.0035642841148137818,-1.9898788047637397,0.0005,6.616726636886597,5.477953886184547,-4.6510653856133,2.614769458770752,16.750880002975464,16.076711416244507,800,0.051007693329467876,0.31764883,2.5231857299804688,0.6302779194071549,0.031257331366534934,0.3176214,2.4080605506896973,6.028373560522874,800,-15.103094698839074,4.5299534e-10,-7.626376927445235,2.523317337036133,0.29129636,0.16736483573913574,982,2.954361915588379,9.484763390509693,-17.063141655898033,19.363630533218384,144.957,-0.0014395146126497504,17845.612369775772,-4.534661413664172,0.036250953806201906,-0.0020513944339470448
157440000,0.4445509910583496,0.0009794171559884563,5.631950438089871,0.0005,7.022945404052734,4.377614140648108,-4.111438607129599,2.5056512355804443,17.679507732391357,16.98883867263794,800,0.04407579483841777,0.31658462,2.6066904067993164,0.7756797305937624,0.14871703863620386,0.31668013,2.4781157970428467,34.79610688784508,800,-11.979938614993776,2.503396e-10,-6.513306788671954,2.6068060398101807,0.30842325,0.22171568870544434,983,3.4572205543518066,125.8606407562505,-17.303857840322088,20.350473642349243,141.27312,0.2102473882369495,17865.971147060394,10.350370935604882,0.037355803409766505,-0.0017669964202247856
157600000,0.44448351860046387,-0.0008566557331877629,1.705707782267283,0.0005,6.5203776359558105,3.3855622203211144,-1.8801239154807616,2.493868827819824,16.699650287628174,16.081932067871094,800,0.0331269614438739,0.31543544,2.661406993865967,2.172500555307845,0.07027982635248603,0.3154396,2.604979991912842,24.285077669944634,800,-9.843752044789888,2.1457673e-09,-2.9145772065795574,2.661533832550049,0.27127492,0.15158510208129883,984,2.97701096534729,128.46310851523356,-12.838097679140366,19.45575523376465,46.87745,0.08789665350110729,17885.435244083405,3.4305838112483933,0.03158666266835636,-0.000546571826178032
157760000,0.46390795707702637,-0.0006631497770547662,0.3377376959762144,0.0005,6.606088399887085,2.447941361143061,-1.850967061590073,2.7911906242370605,17.257267713546753,16.60879898071289,800,0.024176243100337558,0.31478602,2.657426357269287,1.4624723866436584,0.03256351851214922,0.31470498,2.566955804824829,8.356580072296902,800,-8.306731742514561,-2.3841863e-11,-2.9034546802944954,2.6575734615325928,0.25723723,0.16422700881958008,985,3.165942907333374,57.8707920946457,-12.638042943397169,20.006441593170166,23.498774,0.03314873983557532,17905.452197790146,0.6049336944253058,0.026365513615636684,-0.0010248470258428263
157920000,0.4663670063018799,6.88049905047462e-05,0.790475780894928,0.0005,6.63535475730896,1.5074132664957873,-1.9598952144205912,2.4081530570983887,17.249424695968628,16.531955242156982,800,0.015009281035289595,0.31441563,2.6763617992401123,1.224729011987561,0.03939730053995906,0.31440896,2.5471701622009277,9.648869516116404,800,-6.699465022705847,2.4437902e-10,-3.1272691968674895,2.676525831222534,0.25244287,0.22678542137145996,986,3.4100887775421143,57.176225079278645,-10.705747165964285,20.00636863708496,7.5005364,0.042965628970892,17925.467497587204,1.3696519297367729,0.0194063749031946,0.0016958870539639974
158080000,0.513688325881958,-0.001547423400790673,0.5219262459682882,0.0005,6.472902059555054,1.0176697818466718,-2.098657957075236,2.4854660034179688,17.121140003204346,16.311206102371216,800,0.007800050450062851,0.31418583,2.4459667205810547,0.5945891360095583,0.0489855722209076,0.31410038,2.6301136016845703,16.5274716248531,800,-5.87018217741026,1.2144448e-10,-3.319502596447734,2.4461252689361572,0.23964076,0.2744789123535156,987,3.239823341369629,104.89823338079952,-14.300600471041971,19.667945861816406,2.5428228,0.06304024739563122,17945.14673089981,1.2104548508736577,0.03268041138803925,-0.002764524327410663
158240000,0.47589755058288574,-0.0016816910121291563,-0.4270353177716006,0.0005,6.699342489242554,0.9745113653733699,-2.068553233306507,2.4668524265289307,17.081512689590454,16.37268328666687,800,0.006349865323957402,0.31404102,2.8029732704162598,-0.4218546252205168,0.029636876424951237,0.31385598,2.7127504348754883,11.19873273735021,800,-6.694393359152727,-1.6093253e-09,-3.287976288725433,2.8031110763549805,0.2421538,0.20825695991516113,988,2.9100821018218994,73.75069552254953,-15.38321843334631,19.977954864501953,3.5712447,0.034157215302943564,17965.13794374466,-0.5964478701261351,0.03225966091415777,-0.0035031985292403047
158400000,0.45158934593200684,0.0006650823518826511,1.2023329797073417,0.0005,6.498692035675049,1.058213859338513,-2.311473383158989,2.525193214416504,17.280128240585327,16.51295304298401,800,0.0050814897069889516,0.31395605,2.7091140747070312,-0.6906572013619751,0.06558490833595211,0.3139857,2.7779266834259033,18.15752632131538,800,-7.3417342314925955,1.8388031e-09,-3.755543814729835,2.709246873855591,0.24508141,0.29073238372802734,989,3.2115516662597656,111.05700264830666,-13.577515412626273,20.098142385482788,4.163575,0.07846272880446298,17985.24474453926,2.2646023320188307,0.02919396303525637,0.001991214464696641
158560000,0.37261009216308594,-0.001249149755113597,-0.35100355683909856,0.0005,6.598921537399292,1.1864314469289148,-2.6098502142136066,2.7351441383361816,16.74910259246826,16.17372703552246,800,0.005860765781754499,0.31393287,2.652074098587036,-1.0107855564577306,0.0390111241753053,0.3138439,2.3850669860839844,16.122113005269245,800,-8.064036721702522,4.351139e-10,-4.197559933664727,2.6522164344787598,0.2402904,0.18014883995056152,990,2.903524875640869,108.5770211117505,-12.857170758212485,19.463838815689087,0.5740393,0.042593897141042544,18004.727504730225,-0.43411734059240614,0.033382779255801964,0.0022054676868004195
158720000,0.45655298233032227,0.00032933602336965306,-1.498358615700617,0.0005,6.798390626907349,1.1429427460101378,-2.5422680478897735,2.5459084510803223,18.09291911125183,17.37956213951111,800,0.005996987927587634,0.3139187,2.62605619430542,-1.3172393883875726,0.01840883676151914,0.31380883,2.9651052951812744,6.957283489259741,800,-8.301968143713708,-2.6226046e-10,-4.129140843992882,2.626383066177368,0.24703448,0.2336878776550293,991,3.515665054321289,45.05365603021848,-12.633739599474318,20.841447591781616,8.859808,0.02237836082969741,18025.580592632294,-2.3693166374404155,0.029960325544613847,-0.0014366879233097295
158880000,0.4460780620574951,0.002267074413530175,-2.316473516476941,0.0005,6.418046474456787,0.9198028287482621,-2.3038325880874986,2.3619253635406494,16.277610778808594,15.613584756851196,800,0.005466040585019026,0.31404176,2.567153215408325,-0.8858027749165713,0.010748490027535423,0.31403223,2.421566963195801,4.82363581328256,800,-7.390743086162436,-1.3172625e-09,-3.7969200291421616,2.567296028137207,0.23703535,0.1936948299407959,992,2.966735363006592,24.4697335965141,-12.82921327850753,18.91418147087097,9.502548,0.007771650317380219,18044.508064746857,-3.7406976546541135,0.03484181129668751,0.00203411222723186
159040000,0.4881303310394287,0.0014840486747066937,-2.172640042159932,0.0005,7.214637517929077,0.9630645589221081,-2.1379645378628895,2.717944622039795,18.361465454101562,17.619599103927612,800,0.006421361333087264,0.31406704,2.633018970489502,-0.5633884871042449,0.008805146551124094,0.3138661,2.776360273361206,3.9508195120580782,800,-6.844490385201128,6.4969063e-10,-3.4847629989921725,2.633190393447876,0.23933406,0.22783541679382324,993,3.3755104541778564,8.077723148434082,-12.533168980244522,21.08199405670166,3.3185127,0.0065332945729526,18065.599911928177,-3.5482547776281104,0.030905927652753046,-0.0009020034839839408
159200000,0.4664323329925537,0.0033437071371775068,-0.5943462231180606,0.0005,6.278308153152466,0.8700874323133847,-1.966131761925669,2.5338799953460693,16.56237554550171,15.866060018539429,800,0.00566984377421207,0.3140593,2.6358819007873535,-0.18273677209698092,0.038416166633314,0.31394133,2.4994165897369385,12.742341317062943,800,-5.955989561139899,1.1920931e-11,-3.2870872989488027,2.636033535003662,0.23934035,0.2042226791381836,994,3.060211181640625,65.48773559529825,-13.82847571299638,19.287121534347534,1.6656952,0.04649936224997675,18084.899441242218,-0.7367158168856972,0.035969710950002357,-0.0017824148761458037
159360000,0.5468146800994873,0.003089222874386821,-0.4306784736067732,0.0005,7.27076530456543,0.9398702844659564,-1.9740536485893794,2.8285303115844727,17.71154236793518,16.930663347244263,800,0.007123371813089463,0.31403443,2.635746479034424,-0.18854810105713046,0.030049601293723662,0.3139284,2.486572265625,11.616589145609701,800,-5.694593437679309,-3.2186503e-10,-3.2778787923095165,2.6358680725097656,0.25224704,0.2114546298980713,995,2.8302838802337646,75.78219439476548,-12.582459374107644,20.435227632522583,9.270662,0.02955797305786204,18105.351632595062,-0.6499563843006648,0.024158442408849668,-0.00018387371491447466
159520000,0.4646012783050537,0.001340642055873533,1.0599952239894241,0.0005,6.476219654083252,1.1707945743834052,-1.7264990837436676,2.3966641426086426,16.913349151611328,16.164902448654175,800,0.011575945546743224,0.31405705,2.5975146293640137,0.26190498163034703,0.04233547497390225,0.31409985,2.667410135269165,13.17574062667985,800,-6.534402802806855,-1.8894675e-09,-2.8000061046169367,2.597656726837158,0.24301562,0.26305532455444336,996,3.1809911727905273,75.85867048496924,-7.25598533462609,19.608192443847656,5.7733016,0.05433318363140684,18124.97500228882,1.9158806058153073,0.013845641886505548,0.002762781727289861
159680000,0.4810185432434082,0.0024281184889925213,-0.7996870935167467,0.0005,6.762403964996338,1.5265769345075664,-1.6644437872700515,2.641840696334839,16.840185403823853,16.164448976516724,800,0.014647685841866835,0.31411704,2.890808343887329,0.8850219561261169,0.016387067375768456,0.31414375,2.339556932449341,5.650952369746426,800,-6.632617678389118,-1.0550021e-09,-2.744644577712849,2.8909964561462402,0.24038991,0.1725928783416748,997,2.8443057537078857,52.70118532520902,-14.22869327924004,19.809826135635376,1.8277285,0.011342454498333971,18144.793417453766,-1.3428952572742927,0.027484275869325427,0.0011613432213146253
159840000,0.45234227180480957,0.0014966619384006695,0.4719681799748568,0.0005,6.8730597496032715,1.5626648151175435,-1.736360805394217,2.414271354675293,17.543025493621826,16.841492652893066,800,0.014954406095583836,0.31416887,2.555234432220459,1.2656720887140918,0.03284599147671653,0.31410143,2.5438497066497803,12.515956623581904,800,-7.391500917479406,-5.9008604e-10,-2.809373939096023,2.5553600788116455,0.24129343,0.22436976432800293,998,3.511512517929077,91.75403554977065,-10.242641558029657,20.187570333480835,1.7713692,0.03369528131949545,18164.991789102554,0.7946357202426819,0.019634879874695865,-0.000528282593865866
160000000,0.4618706703186035,0.0017028086854694315,-0.09163067798474174,0.0005,6.646866798400879,1.5744205675814726,-1.3474003074367116,2.7857062816619873,17.97389054298401,17.325859546661377,800,0.014646521746299648,0.31417668,2.6333446502685547,1.6565411744468492,0.025051064076554448,0.31404966,2.484326124191284,12.538101628419515,800,-6.25534873073765,-5.662442e-10,-2.210226188268607,2.6336781978607178,0.24223174,0.16473698616027832,999,3.167541742324829,90.70258357958305,-9.52887028910778,20.698045253753662,0.6383651,0.03002122311233678,18185.69788455963,-0.07882676479542183,0.021573755928896286,0.0014541970558460272
160160000,0.48642492294311523,0.002102208483681165,0.4849636784186934,0.0005,6.9579949378967285,1.7102475411136833,-1.6745392754179769,2.6619367599487305,17.408862113952637,16.698378801345825,800,0.01627131853159526,0.3141651,2.6951634883880615,0.8570694419882489,0.03455270519472632,0.31412357,2.572434902191162,8.651546877002279,800,-6.816207381064777,-8.881093e-10,-2.7419246744321577,2.6953091621398926,0.24924389,0.19855070114135742,1000,2.9878084659576416,52.49875183833521,-8.794072994654197,20.17143440246582,0.94426215,0.04001278109068346,18205.878715276718,0.7604249858758145,0.020462296277452982,-0.0004848179915110241


==> archive/rl/cheetah/dynamic-context-noise-seed=3.csv <==
Step_0-AverageDiscountedReturn,Step_0-StdReturn,Step_1-PolicyExecTime,Step_0-MaxReturn,Time,Step_1-StdReturn,Step_0-PolicyExecTime,n_timesteps,Time-Sampling,Step_1-MaxReturn,Step_0-AvgForwardVel,Step_1-NumTrajs,Step_1-AverageDiscountedReturn,Step_1-AvgCtrlCost,KLInner,Step_0-EnvExecTime,LossAfter,Time-SampleProc,Step_0-NumTrajs,Step_1-AverageReturn,Step_0-AverageReturn,ItrTime,Step_0-AvgCtrlCost,Itr,Step_0-AvgFinalForwardVel,Step_0-AveragePolicyStd,Time-MAMLSteps,Step_1-AveragePolicyStd,LossBefore,Step_1-EnvExecTime,Time-InnerStep,Step_0-MinReturn,Time-TotalInner,Step_1-AvgForwardVel,Step_1-MinReturn,Time-OuterStep,KLCoeffInner,Step_1-AvgFinalForwardVel
-0.151780110603618,1.293994766737191,5.434576988220215,3.8436390820663995,87.38985967636108,1.2996711819888884,3.8008604049682617,160000,17.59028720855713,3.6713254816441414,0.0006792150063699211,800,-0.10397868084291766,0.0018903919351574495,0.0106249275,3.352717399597168,0.0016992306,0.44248151779174805,800,-0.19742837402703015,-0.25911804777364184,87.38985276222229,0.0018780610979057639,0,-0.0022601969627265863,1.0,59.9073920249939,1.0001211,-1.0520219e-09,3.5475881099700928,8.038082122802734,-5.351442679181554,26.094208002090454,0.0013080329390151295,-3.818375792127032,59.90720510482788,0.0005,-0.002106223350215202
-0.09201844537249014,1.2779620433734913,3.543111801147461,4.193990583364401,102.90581822395325,1.290805903416281,1.652829647064209,320000,13.651654481887817,4.037806065817422,0.0014986479328446978,800,-0.11789725068929828,0.0018855945321223997,0.009731365,3.4483234882354736,-0.0016558581,0.4335665702819824,800,-0.1963237492591441,-0.1766249820298316,15.509103298187256,0.0018839792912305553,1,0.0005052028496757909,0.9971931,1.2430152893066406,0.9969621,-2.3245805e-10,3.5616540908813477,0.11417412757873535,-4.636999739424805,14.225964307785034,0.001310785790621514,-5.080410495404103,1.2428300380706787,0.0005,-0.004112427365376796
-0.18207707006959636,1.2465382397283382,3.546459436416626,3.628444451647665,118.44511103630066,1.264581645604214,1.6417896747589111,480000,13.676815748214722,3.5312527155890043,0.00029084582854984687,800,-0.14606870785228954,0.0018866605942873017,0.010880791,3.4833426475524902,-0.00096151524,0.4326896667480469,800,-0.23002963946071794,-0.29467640888895574,15.53283166885376,0.0018608037119563893,2,-0.0013761570527037787,0.9947926,1.2456941604614258,0.9943399,2.086162e-10,3.556704044342041,0.11330485343933105,-3.768244201945614,14.249317646026611,0.0009671940911699093,-4.108988973201265,1.2455017566680908,0.0005,-0.0005157399397938336
-0.10537766743490834,1.3173230813919723,3.545880079269409,4.657416888959037,133.93752217292786,1.3765225969908765,1.6453166007995605,640000,13.624202013015747,4.514538446438891,0.0012762215981626383,800,-0.14615162144600846,0.0018712465350996285,0.010686796,3.40362811088562,-0.0020656376,0.43973803520202637,800,-0.21966378190611394,-0.19677225466875367,15.485893964767456,0.0018507567732227606,3,-0.0007537235970873235,0.9926482,1.242682933807373,0.99266404,-0.0007267259,3.580120086669922,0.11389684677124023,-4.056725557323264,14.204368829727173,0.001054612054627363,-3.8579056985310523,1.2424941062927246,0.0005,-0.005589013100194313
-0.0624294613037163,1.2338990704729218,3.561359167098999,4.04681038104715,149.43134188652039,1.3185064378978955,1.6544792652130127,800000,13.663309097290039,3.8452182164622624,0.00180199923546447,800,-0.009483359234985065,0.0018812036644001472,0.007777279,3.467036008834839,-0.0011904802,0.405531644821167,800,-0.0649685719872149,-0.14493688797572335,15.487579584121704,0.001859502901628022,4,-0.00249926003650217,0.9907196,1.2411713600158691,0.990728,-3.0994413e-10,3.5304081439971924,0.11369967460632324,-4.858131966191709,14.209055185317993,0.002625520769733949,-4.421264380717233,1.2409796714782715,0.0005,-0.0018594521802926338
-0.15493862814706572,1.2769951833234692,3.5627424716949463,3.7555456389954633,164.94016432762146,1.3115873006593908,1.6461403369903564,960000,13.647289752960205,4.734008302887111,0.0008160618642055327,800,-0.11589501867566933,0.0018822009539671673,0.010806033,3.4580557346343994,-0.0019038948,0.4339466094970703,800,-0.1943250117553662,-0.24298284856914124,15.502397298812866,0.0018665067263454024,5,0.007944918198756468,0.9892535,1.2441952228546143,0.9889701,8.940695e-11,3.5269601345062256,0.11310791969299316,-3.869744700628611,14.22084641456604,0.0013383270837700088,-4.1345807861059285,1.2440831661224365,0.0005,0.0044645227899999225
-0.1633485051901974,1.3596419108888378,3.5537991523742676,3.683735572060125,180.48239970207214,1.3438352268338423,1.6507065296173096,1120000,13.702941417694092,3.873836518587553,0.0005519237341692746,800,-0.1309250377764137,0.0019094470933568154,0.0060569737,3.474071979522705,-0.0013952631,0.413041353225708,800,-0.2374862887063523,-0.2732596691189185,15.535719871520996,0.001881134093803024,6,0.000905265016032657,0.98746777,1.2410004138946533,0.9871803,2.0802022e-09,3.534146785736084,0.11411857604980469,-4.086898299652497,14.256561756134033,0.0009334588357643369,-4.616031797004367,1.24088454246521,0.0005,-0.0060460641129124635
-0.11814522525220497,1.2917413340769586,3.554172992706299,3.5571253270478214,195.9918668270111,1.243654290046488,1.6428558826446533,1280000,13.659902095794678,3.7200991382782362,0.0011509801081419613,800,-0.0303971137160997,0.0019116922310558697,0.006331266,3.478107213973999,-0.0019498575,0.42627453804016113,800,-0.10056958186818249,-0.21563307880538157,15.502743482589722,0.001914081554068279,7,0.005767603612735327,0.98481375,1.2387659549713135,0.98427683,1.040101e-09,3.5375638008117676,0.11308646202087402,-4.268649809319453,14.22571611404419,0.0023198100397250065,-3.4669635495874016,1.2386507987976074,0.0005,-0.0055972186591970625
0.007400569140433255,1.2154291446186212,3.555495500564575,3.7902509101854545,211.4926130771637,1.281258147008555,1.6457369327545166,1440000,13.65395188331604,5.088530266293145,0.002553235743756222,800,0.14571064771459716,0.0018950570930491596,0.005530192,3.4841861724853516,-0.0022956175,0.4227306842803955,800,0.10994217356309667,-0.07083796037251248,15.494298458099365,0.0018734844859510371,8,-0.002328612277820326,0.9822461,1.2397584915161133,0.9824432,-2.0503998e-09,3.5178608894348145,0.11353468894958496,-4.633542767184556,14.216662406921387,0.004387622084375798,-4.127882273222931,1.239645004272461,0.0005,-0.00616455209863199
-0.06647934403458153,1.2563997185875333,3.5431597232818604,5.041308567995975,226.96154594421387,1.2971411830484572,1.6462736129760742,1600000,13.605807542800903,4.300964444093642,0.002045298002939359,800,-0.07732178079023994,0.0019589387651883197,0.010337743,3.4161159992218018,-0.0024543866,0.43159937858581543,800,-0.143778730135553,-0.1330553924614527,15.462374687194824,0.0019377486998973016,9,0.00872893838351957,0.98046076,1.2462258338928223,0.98048836,1.9252302e-09,3.5483405590057373,0.1144564151763916,-3.9482802605074294,14.178354263305664,0.001968863811624504,-4.070715645131263,1.2460401058197021,0.0005,0.0036391980882195148
0.031463026816990834,1.2612820149659811,3.5559980869293213,4.3190608721875865,242.4722020626068,1.2828520243122319,1.642350673675537,1760000,13.653329610824585,3.9433462160071273,0.0033932124790603865,800,0.04909470312747682,0.0019747052637783275,0.0057508145,3.4254117012023926,-0.003221161,0.43176722526550293,800,-0.001577270402717641,-0.0005411102682444735,15.504189491271973,0.0019582614012094344,10,0.005232360225464619,0.97866786,1.2428247928619385,0.9787245,-4.7683724e-10,3.5790886878967285,0.11267733573913574,-4.41479028981339,14.224210500717163,0.003424778560319583,-4.34473032218191,1.2426316738128662,0.0005,0.002943179715565765
0.16214328597796726,1.2749925814689087,3.5417025089263916,3.7736714558419577,257.9817490577698,1.2704901440953265,1.6451454162597656,1920000,13.62821912765503,4.311393069870892,0.004962909835567824,800,0.13806260221959754,0.0019240747899825527,0.013424447,3.439465045928955,-0.0037574593,0.4534158706665039,800,0.13196482922055836,0.1595089582005219,15.503078699111938,0.0019273220960448413,11,0.003217523348328776,0.9770453,1.242952585220337,0.9768734,-5.9604643e-10,3.547178268432617,0.11359620094299316,-3.9114901474073616,14.221783876419067,0.0046954683344728795,-3.294170978005666,1.2428364753723145,0.0005,0.0070956601730906834
0.30986270314547054,1.3954926734011461,3.7590346336364746,4.234828095227551,276.4107298851013,1.3421579566618929,1.6430766582489014,2080000,14.322814226150513,5.5163189936250046,0.007034653814888305,800,0.2631655342456522,0.002005237451948368,0.009891301,3.4331414699554443,-0.0042320867,0.46921801567077637,800,0.3074612360013586,0.35795805738399644,18.422529458999634,0.0019669893066656665,12,0.00688663462902435,0.9755984,3.451845169067383,0.97573334,-1.0758638e-09,4.027009963989258,0.11336302757263184,-4.666874958479583,14.932356595993042,0.006575599952894997,-3.7095743059007384,3.451666831970215,0.0005,0.005536602257626349
0.4308750991529557,1.3530465074429454,3.8510828018188477,4.330217255566432,294.1688549518585,1.3828720891981332,1.726433515548706,2240000,15.532860279083252,4.157031470928703,0.009007196634646598,800,0.32181085228154854,0.001997490629694921,0.011517546,4.055961608886719,-0.0039772443,0.6975963115692139,800,0.43972815874006455,0.5561451226783202,17.751567602157593,0.001974527381938249,13,0.010865163047476008,0.97437626,1.3090672492980957,0.9751053,-2.8610225e-10,4.189982652664185,0.13495802879333496,-3.4010432915997826,16.403945922851562,0.007881136727892661,-4.117355428986217,1.3089711666107178,0.0005,0.0004483683569509921
0.48539039438493164,1.4915265749366562,5.435556888580322,4.597894115916247,315.36815547943115,1.4500406667887966,1.71882963180542,2400000,19.006124019622803,4.458502926458195,0.01002465111436706,800,0.5060721576198915,0.0020555094572458532,0.012777353,4.135648012161255,-0.0039496133,0.44493722915649414,800,0.7198098904220963,0.6502635802025668,21.192752361297607,0.002015174455993493,14,0.004834802123449386,0.97352564,1.5398650169372559,0.9737401,-1.1920931e-10,5.9644012451171875,0.13481640815734863,-3.3817331614057613,19.61326575279236,0.010791007286270388,-3.6512588243297808,1.5397584438323975,0.0005,0.009801591504792201
0.6822873713707652,1.4733993675868702,4.490667104721069,5.335182272823878,335.36820793151855,1.62899638001046,1.8902544975280762,2560000,17.738513708114624,6.190155804524849,0.013365270413666204,800,0.8556477485010047,0.002079436448054413,0.01570734,4.900688171386719,-0.0041789687,0.5239930152893066,800,1.2401390111462915,0.9830373937249368,19.99334692955017,0.0020270422427084867,15,0.008521743932979336,0.97268844,1.509202480316162,0.9736582,9.715557e-10,4.950963497161865,0.14931130409240723,-3.183117477330255,18.440813779830933,0.01603915033176085,-4.267871450900262,1.5090088844299316,0.0005,0.022401736888255166
0.8199095329857413,1.5746947392129969,4.4476587772369385,5.909532064018492,355.5849051475525,1.718891835794224,1.9500830173492432,2720000,18.01407527923584,6.642109399721661,0.015812293965838744,800,1.0009433564668264,0.0021894637697604845,0.016712,4.9607179164886475,-0.00562642,0.47188615798950195,800,1.5119416867199749,1.2113500541853632,20.209956407546997,0.002122766585618506,16,0.005660085409196214,0.97248715,1.5131442546844482,0.97321427,1.8179422e-10,4.893385887145996,0.1172795295715332,-2.616662718946519,18.651548147201538,0.01893145806169602,-3.4659950580922927,1.5129528045654297,0.0005,0.016720131815987995
1.4361538010340893,1.618213531877193,4.344504356384277,6.3951619583735875,375.8550009727478,1.8293607308899635,1.9369497299194336,2880000,17.783017873764038,8.164561757151999,0.025101633773550007,800,1.7249412220861025,0.002266792149537551,0.018943803,4.831801652908325,-0.00555059,0.7792608737945557,800,2.567130535069872,2.135536307412755,20.263232707977295,0.002158516340692968,17,0.021402136749853078,0.9736164,1.4840953350067139,0.9751147,-2.8014185e-10,4.9516096115112305,0.14028501510620117,-2.730205488622567,18.73600459098816,0.029594749046036678,-2.754091726117527,1.4839897155761719,0.0005,0.02387373675825827
1.690316626899799,1.703600177068387,4.517463445663452,7.996396870425852,395.87902331352234,2.0212370657935415,1.8747892379760742,3040000,17.720044374465942,9.915301364515688,0.029874433147928335,800,2.1690386366312704,0.0023985099613822868,0.017668221,4.960612535476685,-0.007931972,0.6608431339263916,800,3.3939241324931153,2.5943921154412215,20.017141342163086,0.002288185708542163,18,0.024307963339153353,0.9749587,1.4411237239837646,0.976492,-8.344651e-10,4.833240032196045,0.1220395565032959,-3.211355677652343,18.532107830047607,0.038089980341595955,-2.0745825790125005,1.4409887790679932,0.0005,0.030456058387920263
2.244713576513237,1.8559922452393005,4.5173726081848145,10.165445272486325,416.19735407829285,2.6391526720128624,1.913823127746582,3200000,17.85465359687805,16.148459179942403,0.0396929030722768,800,3.2950712059682328,0.0026096732554099023,0.019502362,4.962859630584717,-0.00994539,0.7027566432952881,800,5.237482170376495,3.557177621769644,20.30819034576416,0.002397282272565507,19,0.042375180657458225,0.9759253,1.5223515033721924,0.9767365,1.5497204e-10,4.918959617614746,0.12018203735351562,-1.7989451024481824,18.722089290618896,0.05686852996777933,-0.6883906067800644,1.5221452713012695,0.0005,0.05468908482795506
3.090571934388976,2.0693264497775674,4.525557994842529,12.362607531912984,436.0791988372803,2.9447862082721348,1.8757507801055908,3360000,17.72911024093628,19.03722771752383,0.054312353758658755,800,4.465626752850941,0.0028676786462515282,0.022536945,4.831817388534546,-0.010719222,0.4988064765930176,800,7.238585658155822,4.987400965132081,19.87415337562561,0.002590022126754198,20,0.05252606660134063,0.9769529,1.4298453330993652,0.977751,1.1757015e-09,4.924373626708984,0.1278076171875,-0.5687001130764098,18.397510766983032,0.0772989069226279,0.15131462241290825,1.4297361373901367,0.0005,0.07369145676217322
4.609412871964778,2.5762990426861716,4.38618278503418,16.535335117868893,456.0696244239807,5.201783988425819,1.9343273639678955,3520000,17.758638858795166,33.2474284424264,0.07948855686739845,800,8.192835172964605,0.0031955450673664277,0.015738305,4.9003589153289795,-0.013631073,0.5648386478424072,800,13.436724678837402,7.476491542593118,19.983232259750366,0.002744495426108672,21,0.07454235762030509,0.97784305,1.4577548503875732,0.9789121,3.0994424e-10,4.804677486419678,0.12754559516906738,0.5448641632208682,18.479020833969116,0.14003157154836926,2.7993470449142657,1.4575543403625488,0.0005,0.144947140832767
6.138128886149329,2.9267335418034857,4.793577671051025,19.753242882631884,477.0080637931824,7.208100265752945,1.8858788013458252,3680000,18.377552270889282,41.26167029705979,0.10527364011736269,800,11.882123149946038,0.0034380151216240936,0.016842894,4.830209493637085,-0.014411328,0.8500428199768066,800,19.622670064654635,10.027953034498932,20.931422233581543,0.002860205372037837,22,0.11610237252172606,0.97820115,1.4672582149505615,0.97884095,-1.6689302e-09,5.117106199264526,0.15522265434265137,1.346907851153568,19.42337965965271,0.20252342511208987,5.241903152705248,1.4671404361724854,0.0005,0.22050933674869738
7.712302153231943,3.1376240346880304,4.42023229598999,25.07948633517025,497.20825958251953,8.741820928332377,1.9321887493133545,3840000,17.933629989624023,47.460077777020665,0.1330088222540792,800,15.12996444234019,0.003722281128637017,0.017248642,4.903648138046265,-0.011288085,0.6062467098236084,800,25.315044195752293,12.759174052927955,20.193411827087402,0.0030594238435654613,23,0.1330503202420835,0.9770773,1.432607650756836,0.97693676,2.2053717e-10,4.910236120223999,0.14809417724609375,3.7447787825147607,18.71868658065796,0.2601593135309223,8.654545744478552,1.432408332824707,0.0005,0.3026733037598378
9.190598318597521,3.4104237218582383,4.46682596206665,25.61381116234836,517.2272837162018,9.353712404536259,1.9044957160949707,4000000,17.65021586418152,54.680285982742305,0.15735171654499883,800,19.008816536370468,0.003955730702480213,0.0146210985,4.841144800186157,-0.011268854,0.6670355796813965,800,31.790643853554663,15.165299558274242,20.012067317962646,0.0032042428840760684,24,0.1866844831372722,0.97475404,1.4805383682250977,0.97458684,3.4570696e-10,4.892889738082886,0.12944436073303223,4.60198195807033,18.48887300491333,0.3255830113505379,12.079524114060469,1.480402946472168,0.0005,0.3663271673715696
10.771320395480187,3.8959546860677605,4.425491094589233,29.439088267709348,536.9848725795746,10.383569005157959,1.9181852340698242,4160000,17.509331464767456,69.2307781253782,0.18606487029472976,800,21.090260968326547,0.004136189076094132,0.013951808,4.820502758026123,-0.015860582,0.5322034358978271,800,35.62524444296151,17.995784836617315,19.750723361968994,0.0033919017425593206,25,0.2100914174192438,0.97208214,1.5083796977996826,0.9718377,3.814697e-10,4.804924488067627,0.13068222999572754,7.692805301531843,18.201094150543213,0.3644970945806089,13.600209051787795,1.508152723312378,0.0005,0.4141872368034403
12.259532771628406,4.885710679730054,4.384995222091675,36.5162218113844,556.7993683815002,11.315835678933825,1.9140892028808594,4320000,17.566997289657593,70.34039895872957,0.21064235960397928,800,27.058924631177227,0.004315243784038106,0.017774906,4.8630852699279785,-0.011193814,0.5386207103729248,800,45.597608394009114,20.437556351609548,19.80425715446472,0.003466981072991234,26,0.227599915845461,0.96927285,1.485379934310913,0.96900886,3.6954875e-10,4.858797311782837,0.12209939956665039,7.096068323951308,18.25735592842102,0.4648883776814304,21.292492258246458,1.485170841217041,0.0005,0.5363985005636516
13.544806710383703,6.020468919760679,4.474680423736572,42.129700970790225,576.7121047973633,9.89611459162585,1.8909943103790283,4480000,17.515400648117065,71.47624270029691,0.23287016352429274,800,29.212424854547997,0.004468726092203262,0.016460802,4.804324150085449,-0.016994094,0.7943353652954102,800,49.415977519510825,22.628209096430638,19.905817985534668,0.003637741786909208,27,0.28117308077268005,0.9663731,1.3966479301452637,0.9658661,1.3411044e-09,4.798051834106445,0.12713146209716797,6.862753176811828,18.466396808624268,0.5035459756677907,25.446535353609146,1.396528959274292,0.0005,0.5925856475166897
16.042420790383833,6.777068629564099,4.4153759479522705,45.54304116944919,596.9202842712402,11.891027874646218,1.936575174331665,4640000,17.80351710319519,88.95310402859937,0.2766351235347963,800,35.087494745286705,0.0047550495139254256,0.016727809,4.836717844009399,-0.012256533,0.7622385025024414,800,59.46257642129769,26.961740521671047,20.201338291168213,0.003810845620535699,28,0.32724554442503645,0.96298015,1.446274995803833,0.96220905,7.9870227e-10,4.858551263809204,0.11980891227722168,10.457651405985462,18.714563369750977,0.6050332891954022,27.724613742019393,1.446089506149292,0.0005,0.7034612070320111
17.57683167172667,8.967041909437434,4.420379400253296,53.43405917479606,616.5838770866394,11.223461097887368,1.891909122467041,4800000,17.311307907104492,90.37861226230721,0.30420740444855504,800,38.46663412864951,0.00492865411897395,0.019933838,4.714344501495361,-0.015193606,0.6966488361358643,800,65.18423084960362,29.69192104745629,19.656658411026,0.003958296060266429,29,0.3580706806096481,0.95839566,1.4526305198669434,0.9577055,-4.2319295e-10,4.763075351715088,0.12277388572692871,10.80499889105241,18.164052724838257,0.6627194157027843,36.82142384943142,1.4525129795074463,0.0005,0.79008191445317
21.621834665514097,12.12542943487413,4.642900705337524,60.55943315015529,636.6906480789185,10.499564532763689,1.8883650302886963,4960000,17.811748027801514,102.8694640314268,0.37607572951610735,800,42.10199261207709,0.005295542932250979,0.019975033,4.754300117492676,-0.01417146,0.5746874809265137,800,71.7713886619219,36.78536515480332,20.10005211830139,0.004372144510137053,30,0.433407873352484,0.9534627,1.5063328742980957,0.952429,-6.3180927e-10,4.982828140258789,0.13614249229431152,8.530624629941848,18.55230975151062,0.7297641826652456,42.19128576635456,1.5061423778533936,0.0005,0.8636735188949832
25.8517088295667,13.82353886527193,4.64931058883667,70.23609932477018,656.9098386764526,9.475961119386515,1.8923182487487793,5120000,17.772549867630005,106.13459013568225,0.45099173956427047,800,47.14162342619622,0.005619882549379277,0.014542915,4.7220518589019775,-0.013925225,0.6766514778137207,800,80.55670679324385,44.19412883527355,20.21227240562439,0.004656604791892458,31,0.5151214047450915,0.94869083,1.5232439041137695,0.9476081,3.2186512e-10,4.956906318664551,0.16579055786132812,11.888539793592102,18.646183967590332,0.8188999781945402,55.39982150650745,1.5230534076690674,0.0005,0.9681579743264291
24.164814133748408,13.987307613890483,4.53667426109314,70.68756417617212,676.7048759460449,12.832941130601316,1.8704297542572021,5280000,17.662729501724243,119.06330069649117,0.41745749758575884,800,53.664714090273065,0.005739869214696655,0.021049986,4.872689962387085,-0.0115369065,0.4544210433959961,800,91.2478539089363,40.914461563224044,19.787977933883667,0.0045150334939731696,32,0.4867322623435239,0.94405776,1.468092441558838,0.9430038,-3.3378594e-10,4.837557554244995,0.1263132095336914,17.211465041067566,18.27448844909668,0.9260221839842862,55.94537033568672,1.4678606986999512,0.0005,1.0940491304627065
27.4108105199471,18.830138644191678,4.421822786331177,76.34899172859103,697.1512603759766,10.216596494557022,1.9468483924865723,5440000,17.775127172470093,127.14861736016907,0.4767102443584382,800,55.78042770403396,0.006087902809747234,0.013136801,4.90942120552063,-0.012584507,0.514965295791626,800,95.23103415548383,46.750068913745764,20.438796758651733,0.004934720030797101,33,0.5540486592929554,0.93901616,1.516860008239746,0.9379777,-8.5234636e-10,4.751168966293335,0.5565013885498047,11.889813201986481,18.8788640499115,0.9669472473776541,70.85775941176567,1.5167419910430908,0.0005,1.114956793596503
23.352059087047206,20.83070823977835,4.3788392543792725,82.61078203658039,716.7830622196198,10.144522986279512,1.892714262008667,5600000,17.19474196434021,129.54020633165734,0.40317317316474544,800,59.5296153197476,0.006069162214707986,0.009171592,4.7542455196380615,-0.011014284,0.6926350593566895,800,101.37108930526459,39.478255759234834,19.62485146522522,0.004829360218004351,34,0.43487430432523555,0.9337246,1.5277559757232666,0.9331985,-1.8119811e-09,4.6317126750946045,0.12631821632385254,10.835300950382107,18.054240465164185,1.0282757268833242,72.67568426724246,1.527618646621704,0.0005,1.214581856280465
26.866612907174055,21.75403007150159,5.540338516235352,84.13942771098829,739.6393194198608,11.905071040045097,2.0589969158172607,5760000,19.893656730651855,137.6012851628999,0.4644357733979561,800,64.63579595526625,0.006386628370988372,0.008798657,5.0241899490356445,-0.014439184,1.2361490726470947,800,110.08544534916493,45.53981514594089,22.846220016479492,0.005095686676162731,35,0.5222441931508973,0.92862654,1.4544322490692139,0.9276297,-1.0251999e-09,5.378947734832764,0.175689697265625,14.618846737153733,21.332906246185303,1.1169164064632555,78.3905673002091,1.454317569732666,0.0005,1.288111528297792
30.53638177762666,23.169494043913783,5.808063268661499,94.21611680751309,762.6259799003601,12.71645326541032,2.2299163341522217,5920000,20.141958713531494,145.96091165426574,0.5300399368671875,800,67.73693371206963,0.006708158902907485,0.017897174,4.760134935379028,-0.0057611647,0.5423076152801514,800,115.678422512765,52.031630815662275,22.980048179626465,0.005364624966853248,36,0.5976912011569928,0.9234661,2.0856821537017822,0.9226434,9.23872e-10,5.373521566390991,0.13361692428588867,15.36042215112191,20.850270748138428,1.1739311078127672,82.52744426076588,2.0854806900024414,0.0005,1.3768925065428539
31.548325258610674,27.976256195841195,4.514248371124268,96.12691024438327,785.2677893638611,10.186283140163892,2.8703408241271973,6080000,20.10207509994507,154.0283112848108,0.5485246384574042,800,70.24382962556477,0.006935247524886684,0.011035943,6.25661039352417,-0.01032949,0.5072402954101562,800,119.91673567808358,53.84693987962033,22.63425636291504,0.005710424636185442,37,0.6081494511508607,0.9187808,1.7605946063995361,0.91811883,-4.6491624e-10,4.774914503097534,0.14281630516052246,10.289098047874928,20.781646490097046,1.216871978200318,81.60657570953772,1.760385274887085,0.0005,1.4333825798018132
31.289688989069237,30.252654570065634,5.339730501174927,100.72838530322855,808.6554007530212,10.987086387615424,2.532817840576172,6240000,20.633142709732056,156.8300379991473,0.5437208982058299,800,73.63127495252331,0.007210368082029514,0.009855387,5.456739902496338,-0.0082879355,0.9162731170654297,800,125.70260696771253,53.365735675012786,23.380067825317383,0.005876574210746919,38,0.6130309324468484,0.9137645,1.5391104221343994,0.9129828,-1.4066697e-09,5.652228832244873,0.18796157836914062,11.85618571837085,21.797566175460815,1.2755252307677187,96.13607037898917,1.5387482643127441,0.0005,1.487101936123937
31.096952606086553,33.325822294051044,4.547390460968018,102.50536601750291,829.2451529502869,11.373019378354437,1.9424242973327637,6400000,17.558261394500732,167.61423959115956,0.540451088052911,800,76.51791299949551,0.007192521949630116,0.005524861,4.751673460006714,-0.010472911,0.9301011562347412,800,130.5729638652349,53.03541140145571,20.235045433044434,0.006065413825007961,39,0.6088987242650903,0.9088052,1.4721591472625732,0.9077407,7.1525574e-10,4.683979511260986,0.12231659889221191,11.533148624750645,18.65621829032898,1.3248760333631593,99.48858082971809,1.4720351696014404,0.0005,1.521940843563462
30.136454430165067,33.39899887733263,4.518469572067261,101.92390595501706,849.6292879581451,10.140932292482017,1.9557805061340332,6560000,17.96759009361267,159.54545917423633,0.5236601207612114,800,78.35720575607021,0.007384329842709073,0.008697034,4.97628116607666,-0.009881599,0.7482259273529053,800,133.7622946310904,51.38143350921312,20.377236127853394,0.0060073777120122586,40,0.5748823756413115,0.90383595,1.4663364887237549,0.902966,6.619841e-10,4.915736198425293,0.12356424331665039,7.177872712633856,18.868163585662842,1.357011104357745,98.03556270473733,1.4661414623260498,0.0005,1.6027350629754278
33.94866031013456,33.88638507617623,5.972628116607666,106.84844041359763,875.3037986755371,11.01649328589383,2.6808207035064697,6720000,21.40591025352478,170.5704854792961,0.5896408847199859,800,82.05922177067936,0.007671842179346746,0.007829232,5.728348016738892,-0.009501423,1.686333179473877,800,140.29824952299418,57.917867951881775,25.667593955993652,0.006233684414176936,41,0.6741463995330199,0.89842844,2.394139289855957,0.897837,1.1920929e-09,5.245002031326294,0.11254334449768066,12.629234487849667,23.23136591911316,1.4237245288830707,106.44244151457386,2.3939430713653564,0.0005,1.6574773820952167
31.598884424562865,33.80848731534005,6.589296579360962,111.08372698963126,903.069005727768,13.29154981387638,2.7255332469940186,6880000,23.26586937904358,178.53132636401324,0.5480843721186615,800,85.677173134633,0.007889536775864818,0.015256706,6.08047890663147,-0.005012848,1.4302260875701904,800,146.36795790361563,53.80155784836483,27.75455665588379,0.006185087957888798,42,0.59731268454983,0.89383626,2.7780895233154297,0.89306307,3.4570694e-10,6.024480104446411,0.15810728073120117,10.890379587334731,24.908220529556274,1.4850605191817492,114.14172841356849,2.7779622077941895,0.0005,1.7391224369306344
36.73655144633114,32.194702237605114,7.391872406005859,116.4218302481301,934.7710514068604,13.98006494125199,3.2660648822784424,7040000,26.936657428741455,183.55354057894314,0.6374555079742448,800,88.00661375793229,0.0081428211542013,0.00763153,7.3029091358184814,-0.006381451,1.8820676803588867,800,150.59319294853313,62.66020759891196,31.69097113609314,0.0063588090536356836,43,0.7039694927780004,0.88939387,2.486943006515503,0.88860184,8.9406926e-11,6.848719120025635,0.22316694259643555,15.780881222823433,29.083439111709595,1.5284126783664924,102.10551572122787,2.4868032932281494,0.0005,1.8342877587417092
39.37554212232739,31.664304507367405,7.574731826782227,111.45284500500867,965.7141978740692,14.449114475164956,3.116305112838745,7200000,27.170526027679443,185.6529741300986,0.6836338748591957,800,88.30171505295324,0.00847839050708128,0.0063058585,7.807357549667358,-0.008957646,1.336195945739746,800,151.27006654823361,67.22999288275665,30.933823347091675,0.006435033990993239,44,0.7426568247187386,0.88488114,2.0919606685638428,0.8840888,1.7285343e-10,6.618463039398193,0.23642182350158691,14.70809764016605,28.76904034614563,1.535769292647811,112.275785283448,2.0918209552764893,0.0005,1.8601155855232694
40.99313792884434,31.321759040055987,7.517857789993286,109.23994382254551,998.4227237701416,13.038485284441514,3.72021484375,7360000,28.154993772506714,197.2760517190413,0.7138582521233421,800,90.36852876806446,0.008811801134562133,0.007534274,7.593940734863281,-0.007027152,1.9295389652252197,800,154.91270193460525,70.21629427179978,32.68912315368652,0.006507241722666591,45,0.8040430923790994,0.8807669,2.240212917327881,0.87971616,-3.5762784e-10,7.393847942352295,0.18729019165039062,12.889478213444313,30.30264377593994,1.573033295057591,111.23421179694164,2.239999294281006,0.0005,1.9047038582025788
33.00335713300557,33.85793210079009,7.409558296203613,111.55794074672801,1030.7869429588318,12.452080204205915,3.354158639907837,7520000,27.240816831588745,191.89322916682056,0.572585903118504,800,95.12240637019397,0.0087988438876284,0.004398487,7.814114093780518,-0.006865999,2.166867733001709,800,162.9166425254299,56.25093207497464,32.353933334350586,0.006302861447079743,46,0.6438011254914986,0.8770061,2.556793212890625,0.8762598,8.344651e-10,6.691783666610718,0.2106306552886963,14.386832412961523,29.646449089050293,1.6535516390171434,121.89977869448485,2.556452989578247,0.0005,2.0119715613708
38.78189599437881,34.81452155882507,7.589401483535767,114.90143092275811,1062.4275598526,14.234957422813094,3.575087547302246,7680000,27.384144067764282,203.33476469568492,0.6745071735765695,800,96.22289969219958,0.009426967465124591,0.005563274,7.297572612762451,-0.0069333687,1.6398670673370361,800,164.77899797771263,66.31983700815172,31.628828763961792,0.006697097738806028,47,0.7582997147029354,0.8730893,2.2659177780151367,0.87217575,-2.2649763e-10,6.906476259231567,0.19173431396484375,14.789789900698285,29.244449138641357,1.6733303456750581,107.227748407589,2.2656805515289307,0.0005,2.0053611848665702
34.269516432806974,34.3718636351494,7.49846887588501,111.14297997292871,1094.432926416397,13.133108719147613,3.625020980834961,7840000,27.562965393066406,200.59334078174552,0.5950019503184737,800,98.08864410944578,0.009331307422362075,0.0050240927,7.345510005950928,-0.0077848122,1.768921136856079,800,168.01555429777753,58.46372679269984,31.994995594024658,0.0064916035517135285,48,0.6481972282138827,0.8691816,2.333192825317383,0.86817825,-4.380941e-10,6.9090187549591064,0.18902301788330078,8.261234996083083,29.54852318763733,1.7055607128831067,102.87695216105567,2.332947015762329,0.0005,2.07862695300144
31.55876855157399,34.47098457258842,7.141408205032349,110.56745080907635,1125.8715693950653,14.706776896769725,3.890554666519165,8000000,27.223557472229004,199.10761916773305,0.5497588154143538,800,99.79959924385432,0.009551771747858796,0.009164176,7.460466384887695,-0.0058668363,1.5170209407806396,800,170.97318526428612,53.990735203557925,31.40626835823059,0.006376178532133064,49,0.6203410805603388,0.86537427,2.3742337226867676,0.8645988,-5.185605e-10,6.763126850128174,0.17429327964782715,7.273205687482785,28.93790555000305,1.7354015749084217,15.01449748314273,2.3740861415863037,0.0005,2.141115978225577
35.138006222410965,34.20984856514354,7.7407755851745605,111.33052989377275,1158.6736617088318,13.884221354609283,3.6975581645965576,8160000,28.664100646972656,207.78302388109637,0.6118703681267385,800,101.70067007888534,0.009702440780011744,0.006666495,7.977987766265869,-0.0063528786,1.4958460330963135,800,174.34389157599028,60.14122199222857,32.78791880607605,0.006567885123857744,50,0.6993403989455905,0.8617418,2.303067684173584,0.8611446,-1.6152859e-09,7.153132200241089,0.17971229553222656,10.621943586459407,30.390724658966064,1.7700488742234892,23.155404684207205,2.3015451431274414,0.0005,2.1629546111461018
36.97308439733748,32.225498765756676,7.586566925048828,107.08072517531342,1190.5230202674866,15.904310499464462,4.076374053955078,8320000,27.757157802581787,214.05656137831576,0.6434836574336177,800,103.37435189461173,0.010076109796830603,0.0055574053,7.507786273956299,-0.0060939942,1.6583764553070068,800,177.371157717013,63.27121478349475,31.8375141620636,0.006505535110228828,51,0.7321218707847627,0.8577543,2.063448429107666,0.8574224,-1.6689304e-10,6.456146717071533,0.18508529663085938,14.141067282737971,29.632384061813354,1.801391318095646,26.111388132371108,2.0633130073547363,0.0005,2.2021673148074745
34.40789724839156,32.02465684489459,7.359421014785767,111.62687711120486,1223.3214852809906,14.434510119814663,3.7577226161956787,8480000,27.567524909973145,217.90726320458316,0.5988411918639064,800,107.42913262669623,0.01062828010812437,0.0053618746,7.43032431602478,-0.0057147685,2.34234356880188,800,184.32112853036534,58.86319665328303,32.79135346412659,0.006365917708354649,52,0.684453214836042,0.8542951,2.579639196395874,0.853452,1.01327835e-10,7.049408435821533,0.16203808784484863,12.750600024177746,30.108686923980713,1.8720715911935017,97.19281372208995,2.5795340538024902,0.0005,2.2980785898150593
32.89915389662909,31.635836595632796,7.711390972137451,105.92817239353442,1256.002806186676,15.03808446411854,3.7289583683013916,8640000,28.20214080810547,218.3374434311925,0.571719410451653,800,107.15882829729078,0.010340420499917822,0.0049079666,7.879727602005005,-0.0057032593,1.529977560043335,800,183.88711342799462,56.17927669616871,32.67431044578552,0.006279356414299982,53,0.6439481482095133,0.8509557,2.561086893081665,0.8501904,8.344649e-11,6.918182134628296,0.22342848777770996,12.559667705316237,30.0048668384552,1.8672703694718744,115.09598212858579,2.560981035232544,0.0005,2.3592602446799753
35.62938961398599,33.61986934188121,7.285654067993164,112.38977603672588,1288.2928354740143,16.538990291102067,3.9350271224975586,8800000,27.97378420829773,224.97559855498588,0.619874563157911,800,109.2475012077987,0.011171762371012724,0.0059750727,7.372145175933838,-0.004956345,1.5572001934051514,800,187.89613093090134,60.931997429196514,32.28131294250488,0.0066175606456096055,54,0.7036688816074175,0.8473933,2.3650548458099365,0.84664655,3.397464e-10,7.302999258041382,0.19994759559631348,12.57925148471727,29.77192735671997,1.909121054222269,19.901862457902944,2.36479115486145,0.0005,2.3925397963424193
35.592909617020936,32.02611414264836,7.659243106842041,107.86303505528123,1320.2459506988525,17.036146087375823,3.979887008666992,8960000,27.827857732772827,230.7000091870927,0.6197663895431017,800,111.48655719126003,0.01130577487310479,0.0051388247,7.689992904663086,-0.0065131914,1.0421142578125,800,191.6163119364255,60.926911869290215,31.933242559432983,0.006556381921836355,55,0.697205788706644,0.843661,2.7121360301971436,0.84275556,8.165836e-10,6.518136739730835,0.18374180793762207,13.5389165321822,29.081889152526855,1.9468089970581506,11.739915286815114,2.712022304534912,0.0005,2.486463276785854
32.31536438517364,31.45992557096617,7.897985219955444,105.51252258298553,1352.1226267814636,18.876268167449435,3.4412519931793213,9120000,27.929373502731323,235.8299825966918,0.5616851481493568,800,113.02068843656816,0.011335826563728689,0.0065128794,7.169004678726196,-0.0053662015,1.2695159912109375,800,194.03638878192368,55.19225217698677,31.868900299072266,0.006313449563541811,56,0.6295334921344682,0.83977646,2.310347318649292,0.83906114,-2.896786e-09,7.036274671554565,0.1625974178314209,10.926279959394321,29.40255355834961,1.9709232708816835,18.471473799572138,2.3101210594177246,0.0005,2.536046959901749
29.137699865177936,32.46051823696025,7.337111473083496,104.35068631758946,1382.5814247131348,17.51581514658042,3.1558330059051514,9280000,26.414206504821777,234.665154401144,0.5063078733113111,800,114.37947780713452,0.01134692353905147,0.0061501986,7.128525495529175,-0.004937353,1.1687629222869873,800,196.40201412469992,49.71230553581916,30.450602531433105,0.006202814008755563,57,0.5541363393621901,0.8361135,2.4238569736480713,0.8357814,7.4505807e-10,6.09147834777832,0.3170738220214844,7.98212744604823,27.96606421470642,1.9944353042561582,80.23592390650178,2.4235973358154297,0.0005,2.589967490248074
30.21015557618921,30.698584375855525,7.63682746887207,99.83925773156821,1414.2703478336334,22.49390782389716,3.3480286598205566,9440000,27.319082975387573,236.7274768778532,0.525052527380926,800,115.66564708735281,0.011670538169494404,0.0049667563,7.384188175201416,-0.0050544566,1.4025871753692627,800,198.4498705706285,51.57220066883909,31.67754292488098,0.006168548168049794,58,0.605307450395679,0.8326106,2.624380111694336,0.83195245,-1.2993813e-09,7.0044450759887695,0.1856226921081543,10.688166988042642,28.937824726104736,2.016025428123258,13.353382069666164,2.624176025390625,0.0005,2.679311211161872
36.400179632757016,31.193621025190136,8.147169828414917,103.66683106568908,1445.820473909378,24.24251419474594,3.420830726623535,9600000,27.2142493724823,236.7019416291497,0.6351833118992848,800,115.09231627490598,0.012689717182991745,0.0062213577,6.738627195358276,-0.0040710876,1.7936663627624512,800,197.86582283056242,62.44630121329602,31.509589672088623,0.0066338690949211965,59,0.6972576283721511,0.8288976,2.22550106048584,0.8285126,-5.1558013e-10,6.946546792984009,0.17286157608032227,8.306190732239145,29.204566478729248,2.0115906221645283,12.036259411876806,2.2253780364990234,0.0005,2.6038334251321955
28.489885013646262,31.908746762491656,7.909231185913086,101.36708723094281,1478.2425956726074,23.346300731737323,3.0900449752807617,9760000,27.939695358276367,240.74565511068943,0.4944560128184304,800,118.16822509439785,0.012091707496857835,0.009169708,6.881716012954712,-0.0040563117,1.502636432647705,800,203.1356065035907,48.52852973233251,32.41283321380615,0.006142115826842157,60,0.528726987367414,0.82558477,2.5685315132141113,0.82515365,3.9339065e-10,7.686629772186279,0.2672097682952881,5.368375279101366,29.75590419769287,2.0638698630935135,13.1927860304811,2.568311929702759,0.0005,2.7054739903278264
27.718696747663206,29.433165474869682,8.215852975845337,100.61296321290354,1510.2420785427094,20.057303915043843,3.270179033279419,9920000,27.578542709350586,253.15911893239598,0.4823485247002859,800,120.80564452500701,0.01177694792773252,0.009990011,7.260210990905762,-0.0037914678,1.599046230316162,800,207.78100611114994,47.339434402205626,31.98965334892273,0.005879430978000193,61,0.5395026370052989,0.8222113,2.3986992835998535,0.821796,-7.390976e-10,6.833049774169922,0.2239818572998047,7.904156470483558,29.429444551467896,2.1106081872979274,85.68744091350064,2.398568868637085,0.0005,2.800286598554909
32.11488703613825,26.12799056293932,7.565572261810303,99.3370133594316,1541.2682418823242,25.07867496239339,3.2919139862060547,10080000,26.656697988510132,255.2509991379203,0.5591842293380105,800,121.08294757926454,0.012782655470153129,0.0079590855,7.015755891799927,-0.001270632,1.52500581741333,800,208.2533360206826,54.94793052850871,31.013055324554443,0.005959215775363225,62,0.6123345667172235,0.8194751,2.529122829437256,0.81882715,-3.2186515e-10,6.8171303272247314,0.21122455596923828,12.15140893336603,28.415157556533813,2.1168536508675113,20.953794468888184,2.529008626937866,0.0005,2.849889524881437
33.03472532137293,28.72038144458969,8.347865343093872,101.80591480458001,1572.7514045238495,25.87643379278149,3.296942949295044,10240000,27.39319133758545,253.65111235285423,0.5756132270482566,800,122.13933093927152,0.013115434799275275,0.0051962784,6.745021343231201,-0.0053400802,1.2307133674621582,800,209.7826566846232,56.564264312031554,31.47537398338318,0.00616125846281881,63,0.6239878890768773,0.8166058,2.448137044906616,0.81621796,7.3015693e-10,6.763537406921387,0.24782943725585938,7.339637000258794,28.940422773361206,2.1329312172584367,12.074922781459934,2.448009967803955,0.0005,2.8623639310077547
31.941377086670023,27.28103023626338,7.743360280990601,97.96152790207526,1604.0631303787231,28.59385299580621,3.1694414615631104,10400000,26.911079168319702,254.25968768816134,0.556628805638938,800,123.86000272563562,0.013689112715936752,0.0057546054,7.395412921905518,-0.0036498525,1.3244719505310059,800,213.05339923926454,54.68866444337509,31.303125143051147,0.0060148647897932655,64,0.6121133919241691,0.81396693,2.6911895275115967,0.8133131,2.2053714e-10,6.555380821228027,0.1944284439086914,6.358168230793908,28.468953847885132,2.166615356398184,8.443449002158124,2.6910672187805176,0.0005,2.86542236070021
30.369938139622846,26.680865151943625,7.3170013427734375,95.44326428944714,1635.219162940979,24.92831735590922,3.048557758331299,10560000,26.09865689277649,262.0828495337223,0.5286427895014951,800,124.78997962499311,0.013419723793600345,0.019359395,6.856321573257446,0.011919023,1.868049144744873,800,214.61615117193134,51.92482971474339,30.967706441879272,0.0059867554868531635,65,0.5842912182316029,0.81151503,2.6134543418884277,0.81098163,-4.470349e-10,6.726537704467773,0.18202805519104004,9.16401407532244,28.172759294509888,2.18137667148779,7.99745847503284,2.6133339405059814,0.0005,2.9257467918090354
32.573710276903064,19.945879088758794,7.652624130249023,91.63340731591163,1666.697523355484,28.169758824271973,3.2854361534118652,10720000,26.96400737762451,272.397643396994,0.5677833814181763,800,124.57280142319345,0.013448007104408988,0.011811791,7.052061080932617,0.0035771753,1.6531918048858643,800,214.48442726364442,55.79818611018958,31.469091176986694,0.005761824977747372,66,0.6259103363883548,0.8090766,2.5495412349700928,0.80863965,7.748606e-11,6.807817697525024,0.19323039054870605,12.480821558315142,28.84056568145752,2.18128696183172,18.734103054892643,2.549417018890381,0.0005,2.8579290647916684
31.502792895242354,17.187707225976723,7.611441135406494,92.16849956256213,1699.1154971122742,28.831251530707203,3.525252342224121,10880000,27.287429094314575,276.84630233331524,0.550252447807486,800,124.86902093769606,0.013387635779652322,0.007953267,7.140157222747803,-0.0039789975,2.2539000511169434,800,214.82846292531852,54.06767243211909,32.392900228500366,0.005545857366384977,67,0.6521035673109463,0.80680484,2.470773220062256,0.805972,8.940691e-11,7.059933423995972,0.22165608406066895,17.912823762364457,29.805543661117554,2.1840136138983466,13.260079720975286,2.4706671237945557,0.0005,3.0024890842169394
31.387870761612902,17.249302872201937,8.02249789237976,86.87170085940625,1730.6025576591492,26.83016766650424,3.3097362518310547,11040000,27.42750120162964,275.6704692051643,0.5496512770817804,800,127.31681601822095,0.013679470960410865,0.0034594599,7.603587865829468,-0.005525426,1.2808127403259277,800,219.43508756230113,54.00301875725348,31.479418516159058,0.005637187698340011,68,0.654353571744561,0.80412245,2.477440118789673,0.803408,-5.185604e-10,6.4863972663879395,0.19339704513549805,16.949784665285524,28.92972159385681,2.231245568395318,14.07919335095866,2.4773170948028564,0.0005,3.0204024597993078
28.176940497974233,18.021277554141985,7.881476640701294,86.92048412204724,1763.0863499641418,25.473014001619553,3.451673746109009,11200000,27.669423580169678,272.94387815119865,0.49243575063952905,800,130.68395309275638,0.013346025583889368,0.004250444,7.422408103942871,-0.004574979,2.0152199268341064,800,224.96904268495697,48.36294778727554,32.47582197189331,0.00540138663074007,69,0.5987200027291546,0.80125004,2.444401979446411,0.80040425,-2.8550624e-09,6.700752019882202,0.18843436241149902,15.903420077138554,29.902206420898438,2.2860779802734075,69.78428708960014,2.4441044330596924,0.0005,3.0734227169944144
30.41083661286596,16.429219775807155,7.349157094955444,80.17866099928116,1795.3745617866516,27.993665804991988,3.2897439002990723,11360000,27.61619281768799,289.90210298786633,0.5312321817915714,800,129.34663842639088,0.014203171644604091,0.007907882,7.705103158950806,-0.004805456,2.06561279296875,800,222.72421562685523,52.186280653319024,32.27594304084778,0.005498625821744409,70,0.6462000449025165,0.7983935,2.271010637283325,0.7976519,2.3841906e-11,7.212202548980713,0.1520392894744873,15.820323400124709,29.886496543884277,2.2650469659462833,24.439121468893276,2.2709076404571533,0.0005,3.0765530429146963
27.96479560847204,13.256173686519045,7.314920663833618,76.11676725711095,1826.9947307109833,27.51936776107932,3.337428092956543,11520000,27.17884922027588,284.70660439509015,0.4880628913880462,800,132.76423125825553,0.013786908604460914,0.0054123946,7.453678607940674,-0.004670323,1.559248924255371,800,228.93639870210328,47.94242690680186,31.61296010017395,0.005011964199419281,71,0.5867492805818479,0.79570556,2.200192928314209,0.7950375,2.0265581e-10,6.962721824645996,0.2503011226654053,15.944578216246754,29.016796588897705,2.32765797576528,20.756426409628723,2.200086832046509,0.0005,3.1056817079119003
28.840340028373557,10.943865765103537,7.644192457199097,73.13678696952084,1858.6368987560272,29.822571007727618,3.3638997077941895,11680000,27.129038333892822,291.81773354191057,0.5043309900978373,800,130.06767676260017,0.013440786403632344,0.0061444924,7.113715171813965,-0.0040658857,1.8440783023834229,800,224.12522889462952,49.551883677807936,31.635511875152588,0.005014235965381722,72,0.6344528523103647,0.79317164,2.309185028076172,0.79252464,-1.090765e-09,7.062288284301758,0.22854971885681152,17.735569924885908,29.229376792907715,2.2784731727608896,59.70592465078625,2.3090660572052,0.0005,3.0091592506577967
28.179087115543346,11.294766399753518,7.5344531536102295,73.61820200459414,1894.876104593277,33.091105396642725,3.4370508193969727,11840000,32.46677494049072,295.6764756201624,0.4929810345429904,800,134.27034455236645,0.014226988084237332,0.008357922,7.464941740036011,-0.003398952,1.109656810760498,800,231.02316831993681,48.42113051984601,36.22512435913086,0.00504932177621159,73,0.6230187936914667,0.791021,2.3440918922424316,0.7905138,-5.2452087e-10,11.693759441375732,0.16788887977600098,16.966502213739734,33.77281188964844,2.349014844925173,16.91821348593384,2.3439881801605225,0.0005,3.1533130737346515
28.917180607160443,9.980576950843801,7.327509164810181,71.88556781415942,1926.0464806556702,28.785429085282367,3.104339838027954,12000000,26.280436038970947,292.39871583460854,0.5050977414201943,800,134.3446493292139,0.014859818222587265,0.004421537,7.141277074813843,-0.004681307,1.7413265705108643,800,231.43013143402214,49.609115239387414,31.162370920181274,0.005149932918468833,74,0.6189273884366168,0.78921497,2.834214448928833,0.78888124,3.4570682e-10,6.718059778213501,0.16702604293823242,18.275171553155932,28.223370790481567,2.353687929563876,16.11917299902772,2.8340799808502197,0.0005,3.194359521071186
27.367333693367772,10.14471811853962,7.4514548778533936,73.9260504972041,1957.6099967956543,30.163476072036094,3.22501277923584,12160000,26.762800216674805,295.7543164507755,0.47668463644777537,800,139.97931760517815,0.01391144776177677,0.008154421,7.235270023345947,-0.0035281803,1.9500370025634766,800,241.2377432251081,46.84142616282301,31.537758827209473,0.004826106613039945,75,0.6042675671945292,0.7872991,2.4849181175231934,0.78677267,9.0599056e-10,6.8472981452941895,0.22161507606506348,19.77488357200941,28.97821545600891,2.451771348087777,20.171433439759628,2.475017547607422,0.0005,3.2523104825216502
28.31466594072771,9.61300890133308,7.842958211898804,72.75481680516523,1989.6097040176392,31.758460658484186,3.7161529064178467,12320000,27.711088180541992,296.6213665194556,0.4935258793796683,800,138.4084737325432,0.013966333696718538,0.0054913117,7.341961622238159,-0.0039248457,1.5013420581817627,800,238.59493803897175,48.50088778690513,31.988133430480957,0.004965330191182134,76,0.633822076369152,0.78500473,2.38464617729187,0.78447294,-2.4437902e-10,6.847495079040527,0.22318744659423828,20.96858826451232,29.48884630203247,2.4256202585795883,42.782410935475575,2.384428024291992,0.0005,3.3020250843967434
29.364289084898996,9.359533115457026,7.764060020446777,74.61049180159087,2021.2646508216858,31.649058657170517,3.535097599029541,12480000,27.357701539993286,301.03595716453975,0.5121257643735652,800,139.99456511044127,0.015170816135166505,0.004957715,7.197453498840332,-0.0041818004,1.8323063850402832,800,241.56879747028296,50.33026094231644,31.646031856536865,0.00514332362215386,77,0.6372500243358856,0.7826518,2.1263933181762695,0.78194153,-1.0490419e-09,6.886462688446045,0.23581862449645996,20.356027328525762,29.456664323806763,2.4571364933435276,16.823145153067646,2.1262474060058594,0.0005,3.3493811887282527
29.27023614579002,7.652130909276864,7.4078216552734375,71.5533391679881,2052.8089373111725,33.67242589447411,3.554224729537964,12640000,27.576677322387695,310.09148645764105,0.5126265804423568,800,140.42000902976744,0.01493852125027948,0.005231447,7.182593822479248,-0.0046888446,1.316762924194336,800,241.97277472924122,50.39620527816334,31.52187442779541,0.0049785297239659495,78,0.6618985572801063,0.77971256,2.1896378993988037,0.77917033,-4.5895582e-10,7.394488096237183,0.24373364448547363,22.42744938913157,29.167380332946777,2.4610173742450265,38.672502774741,2.1894121170043945,0.0005,3.354949303240604
28.907064735538853,8.328717788399626,7.6614978313446045,72.87136826844942,2083.825650691986,33.01357395569365,3.4082653522491455,12800000,27.269768238067627,317.93738762363574,0.5062148400918163,800,139.7183466572094,0.015521090722975653,0.004874284,7.395623445510864,0.0010940946,1.1521413326263428,800,240.78649626327038,49.734918990459974,31.009359121322632,0.005156724894521229,79,0.6495309550025702,0.77709323,2.324953317642212,0.7765001,1.3530255e-09,6.894333362579346,0.18033194541931152,22.546391266389268,28.630191564559937,2.4491609863256576,-1.3639949951502572,2.324728488922119,0.0005,3.36420706793282
28.317043225239093,8.350062185533007,7.543682813644409,72.06138941834723,2116.2827093601227,31.78870221023645,3.514094829559326,12960000,27.784189701080322,308.13406362911047,0.4945072318490741,800,140.7423551808621,0.01543616772274699,0.00737297,7.608430862426758,-0.0017931194,1.8938918113708496,800,242.54540027355222,48.58772086407231,32.446144580841064,0.005009751623816435,80,0.6356356997999251,0.7745324,2.4632365703582764,0.77403784,4.768371e-10,7.1618266105651855,0.1616969108581543,21.202988350979307,29.87776494026184,2.4664864994212583,4.481940517334959,2.462979316711426,0.0005,3.391965110545044
27.918185690979808,7.650350270184649,7.257078409194946,70.61022393044303,2148.2736694812775,34.096085402347676,3.7690043449401855,13120000,27.298951148986816,314.30272706161554,0.4890405536738717,800,143.4386086400412,0.014721453836675509,0.0075704614,7.406437635421753,-0.0011632469,1.873396635055542,800,247.44276998413815,48.07301151451468,31.973722219467163,0.004792450846704047,81,0.6494116201642484,0.7718497,2.477142333984375,0.77119654,-4.827976e-10,6.895431756973267,0.19772791862487793,19.523366232191005,29.400075912475586,2.5152488722221165,74.90988960312758,2.4770073890686035,0.0005,3.3696662622206177
29.268626671592557,7.797941757007747,7.186642169952393,76.01286044269999,2180.8795223236084,36.97387741165036,3.5090296268463135,13280000,27.45823574066162,323.98518546161483,0.5104746408688635,800,143.0162085065745,0.01550097440742016,0.007177405,7.3449015617370605,-0.0016255154,2.3160922527313232,800,246.90497071165174,50.20221787858174,32.588947057724,0.004738824392104193,82,0.6798875693335628,0.769283,2.5035948753356934,0.76886433,-6.6906225e-10,7.30929970741272,0.19880938529968262,19.338649476317705,30.004400968551636,2.511209470966415,40.204195290847615,2.503458261489868,0.0005,3.4247916432389345
27.147513359510423,7.7895492692648345,7.3200647830963135,72.93018502655323,2213.1296725273132,32.33537874354663,3.644083261489868,13440000,27.695219039916992,314.722371557807,0.4758788682112858,800,141.82710221264458,0.01588844977267117,0.009672644,7.375852108001709,0.002817635,1.9020652770996094,800,244.67465909351944,46.741752727355106,32.240907192230225,0.004727001893289192,83,0.630973988457205,0.76690304,2.2961318492889404,0.76609683,-9.2983254e-10,7.3224875926971436,0.18317580223083496,19.432911881129137,29.826327800750732,2.489194378909872,74.44119459402266,2.2959229946136475,0.0005,3.4448655953594116
27.395860626074462,9.42896728081094,7.593151092529297,75.53111585406792,2245.1445989608765,33.336969229691334,3.266709089279175,13600000,27.32268977165222,323.0648950390413,0.47718387036569804,800,146.84958749904308,0.015370174323171736,0.03258113,7.788177013397217,0.034422714,1.7180705070495605,800,253.61028694282814,46.91180960832121,31.987853050231934,0.0044887208041634805,84,0.6043281234637476,0.7646675,2.54317045211792,0.7642638,-3.010035e-10,6.642803430557251,0.20321297645568848,22.177164526261848,29.275748014450073,2.578736455737189,65.96815489962657,2.543020486831665,0.0005,3.5898402805754164
23.643287125546905,7.496330669918829,7.653958320617676,67.54713109773206,2277.079577922821,31.555736731349768,3.445490598678589,13760000,27.075026273727417,313.8430087035218,0.41128334702225866,800,145.2799002975271,0.014909540141950598,0.030710762,7.353809833526611,0.02181893,1.9927992820739746,800,250.61712876489509,40.37970472023884,31.908849000930786,0.004200821625610921,85,0.4760387555755187,0.7621794,2.48822021484375,0.76182824,-7.18236e-10,6.638062000274658,0.2011549472808838,10.759751557489396,29.30015254020691,2.547222639949534,20.314316867574114,2.487961530685425,0.0005,3.535382522381545
22.892918622177966,9.047838822680292,7.721869945526123,67.60321577569322,2308.546936273575,30.71005963622242,3.10186505317688,13920000,27.150142908096313,321.3225582294195,0.397922256228306,800,147.77204890902513,0.014724278126300833,0.007087542,7.317889928817749,-0.000745122,1.4690706729888916,800,255.08408882262825,39.048958242651814,31.45080065727234,0.004370272384818033,86,0.475628422586386,0.7595868,2.4966673851013184,0.7591553,-6.318092e-10,7.071360111236572,0.17957425117492676,13.537739224271998,28.829292058944702,2.592729228743636,19.163288329596703,2.4965367317199707,0.0005,3.6314503791370667
22.885797202857404,10.167003991837099,7.449027061462402,68.7278011154248,2340.1124274730682,29.245987014796164,3.2403392791748047,14080000,27.162277936935425,315.996317159177,0.39997807719743045,800,145.31787160868276,0.016268105988728184,0.00531808,7.710165739059448,-0.001763915,1.6458079814910889,800,250.50376347990948,39.22281007692581,31.556702613830566,0.004608388007647343,87,0.45821133408028614,0.7570639,2.3745625019073486,0.75686103,-3.3378603e-10,6.635170936584473,0.21412158012390137,10.213357133778185,29.061569213867188,2.5480622554856023,17.8945078251728,2.374328374862671,0.0005,3.638345991484391
22.377367522883677,10.129287563721956,7.1673808097839355,66.12235517346579,2371.190749645233,30.768509927357346,3.7481513023376465,14240000,26.76712727546692,309.911058231103,0.3888413940666956,800,146.13389051094975,0.015824369550021374,0.0048107416,6.8764355182647705,-0.0052029756,1.6961796283721924,800,252.04357282050077,38.13325290919023,31.068110942840576,0.004534259335253697,88,0.4724419222376926,0.7546694,2.2278926372528076,0.7544342,-4.4107437e-10,6.839459180831909,0.24325323104858398,10.109795388849566,28.73620867729187,2.5633244491279283,26.131478997841405,2.2277634143829346,0.0005,3.6109036843824587
23.12511792225674,10.911207502169402,7.703810691833496,66.84292032872601,2402.316623210907,24.128171234349583,3.6135120391845703,14400000,27.314355611801147,312.5149642546091,0.40511756930243065,800,144.75057548205396,0.01692470902249694,0.0043744342,7.465196132659912,-0.0049224985,1.192431926727295,800,249.58267552252227,39.7130332683469,31.109311819076538,0.004803060048440848,89,0.49910241728456906,0.7522503,2.270829677581787,0.751765,1.7046929e-09,6.600025415420532,0.18337583541870117,6.0255072485247405,28.730123043060303,2.5390464398327133,22.440335492415066,2.270721197128296,0.0005,3.6164014340107
21.510907310263697,10.541791340991052,7.40204930305481,63.749497461134304,2433.8626325130463,30.027869979748203,3.6914334297180176,14560000,27.202910900115967,312.3106062207214,0.3737994807696612,800,148.1522914831771,0.016249972175426095,0.0037806623,7.005695343017578,-0.0046579926,1.3947341442108154,800,255.8208843390497,36.63070105801703,31.538933515548706,0.00454352874072884,90,0.44707409484910454,0.7502973,2.62664532661438,0.74989605,-7.152557e-10,6.8333868980407715,0.15125823020935059,7.430525734589313,28.77179718017578,2.602096156567937,14.765778645288844,2.6265370845794678,0.0005,3.6836065511919083
21.834863468146104,11.581343502532247,7.4114179611206055,65.77298118487616,2465.7480087280273,31.558444639093953,3.2318692207336426,14720000,27.26008677482605,323.338670701461,0.38162518477894875,800,147.97309727505274,0.017232395812410428,0.0063632457,7.5307817459106445,2.684313e-05,1.7378127574920654,800,255.58982907650926,37.39320876036071,31.866602897644043,0.004717102354015004,91,0.45824929492248445,0.7480137,2.6006054878234863,0.7474928,-7.9870216e-10,6.780935764312744,0.1582326889038086,5.8276765171727565,29.19437551498413,2.60043153039766,7.320438189604594,2.6004834175109863,0.0005,3.7127911320809686
20.257401838761588,11.963913139023338,6.883063793182373,68.31906004347378,2496.305106163025,29.028929055677523,3.2316248416900635,14880000,26.167596578598022,333.1172701036649,0.35381047398367904,800,150.0172278746208,0.016825198621210336,0.04587068,7.331144332885742,0.04069474,1.752244472503662,800,259.0594172587002,34.64746429122612,30.54904079437256,0.004547952103631194,92,0.4155682872578631,0.74538803,2.264486074447632,0.7449479,-1.5497217e-10,6.585761547088623,0.19720816612243652,6.4828524286444935,28.150906801223755,2.6350267071327087,20.71426277737022,2.2640812397003174,0.0005,3.7257009412285482
18.21966609042256,7.798569745393192,7.16212010383606,52.406102277346044,2527.483483314514,32.98156043587119,3.270423650741577,15040000,26.730586290359497,341.61100298039145,0.3181116363975089,800,148.28896901658277,0.017326230296981052,0.031851538,7.232933759689331,0.029035844,1.4861884117126465,800,255.99771399699742,31.120128915346548,30.975420475006104,0.0039687954866042706,93,0.3809695506660165,0.7428516,2.257683753967285,0.7428437,-1.9669529e-10,6.358970880508423,0.2993040084838867,6.080361928673302,28.555172204971313,2.6044743839801012,11.22122303603942,2.257537841796875,0.0005,3.7464832632811804
20.190199870795475,14.085283011968022,7.5954508781433105,69.70329169563023,2558.858755350113,41.92017559968426,3.2664284706115723,15200000,27.566493272781372,338.7061109628621,0.3510813552921054,800,147.6509657474203,0.01614177778737294,0.012130727,6.774640083312988,-0.00011690177,1.2093122005462646,800,254.6501440150743,34.43565488967341,31.35093903541565,0.0036958496671661988,94,0.3922376267371621,0.7408552,2.2979636192321777,0.74061984,-1.4901155e-10,7.47710108757019,0.16477108001708984,6.700622469835927,28.988646507263184,2.590309910413873,23.14103728642408,2.297750949859619,0.0005,3.634115949540152
19.681247322772343,11.653986102141712,6.761546850204468,62.82290737312661,2588.8089253902435,35.23916247983832,3.083031415939331,15360000,25.697295904159546,334.10471060850745,0.3428698798121862,800,148.8387399189874,0.016715251272425513,0.0075543253,6.783127784729004,-0.00082261674,0.7611925601959229,800,256.73250389949175,33.60170651906255,29.942786693572998,0.003744615311641784,95,0.4205210411523761,0.73895836,2.5503146648406982,0.7386915,9.447337e-10,6.216431617736816,0.5588548183441162,8.569039903319974,27.04910945892334,2.6118883589878017,25.863591502528458,2.5501105785369873,0.0005,3.7148819754178612
18.840107866357634,9.292950583830178,7.417590379714966,68.05345910630777,2620.2897350788116,33.742314588594475,3.245912790298462,15520000,26.269715309143066,330.65395674712755,0.3282981053998223,800,148.66278590413415,0.017164247083048468,0.0041031362,7.27286171913147,-0.005224719,1.7545504570007324,800,256.6833550092142,32.14429498961873,31.465511083602905,0.003828237948344447,96,0.4139615717256738,0.7368392,2.9524199962615967,0.7365233,-3.2782554e-10,6.386659622192383,0.33811378479003906,8.841200806785684,28.431650638580322,2.6111721493095343,38.49598489050407,2.9513649940490723,0.0005,3.7571845545418476
19.979844457458977,9.42197320138841,7.632856130599976,60.785569118870555,2651.9126296043396,35.344801748474815,3.347132921218872,15680000,27.16221284866333,343.87237197788505,0.3455654980727107,800,155.66035396415103,0.015782518667720048,0.0036687483,7.023066759109497,-0.005512057,1.44022536277771,800,269.0362130217856,33.89496672080761,31.61295795440674,0.0036270025976806327,97,0.40013877282460614,0.7346579,2.6933906078338623,0.73435014,1.5199184e-09,7.16553521156311,0.1954805850982666,6.39077130750938,28.862361907958984,2.734713933867468,18.097549092796235,2.693152904510498,0.0005,3.8294451202024993
19.482719658822056,9.38057929331624,7.509816408157349,58.419108670320085,2681.9771161079407,40.18714877006582,3.011104106903076,15840000,25.472042322158813,348.24897046766415,0.33800400458882157,800,155.18269628218982,0.016473259698701084,0.0039256876,6.699387788772583,-0.0041088182,1.6271510124206543,800,268.03425470971007,33.140595629102044,30.054261445999146,0.0036130260507196,98,0.41534052328470367,0.7322837,2.63919734954834,0.7323581,7.5101847e-10,6.358713626861572,0.18414855003356934,9.38684492440354,27.309747219085693,2.726352627247281,16.081585747267702,2.638947010040283,0.0005,3.812563118749216
18.906581687257077,9.434042603369035,7.507435321807861,60.71405042727785,2713.472508907318,39.08161931802376,3.107473850250244,16000000,26.889061212539673,344.1271784892127,0.32791294974237756,800,154.55255811690898,0.01676801605043794,0.0034460146,7.290803909301758,-0.0050357897,1.7923839092254639,800,266.40619022277843,32.130252726750925,31.487382888793945,0.0036302468962758376,99,0.37065562363143345,0.7301207,2.538717269897461,0.72975904,-3.3974656e-10,6.754950523376465,0.1600487232208252,6.968766091394317,28.883561372756958,2.7097012395509754,-0.5418638564783614,2.5383670330047607,0.0005,3.8613804923247788
18.23251670113411,8.612274584424643,7.804792165756226,55.925913545595265,2745.500996351242,30.876707269155652,3.394000291824341,16160000,26.91495394706726,339.2570218055326,0.3154594278140793,800,159.48492589666276,0.016198660340857197,0.0044261487,7.3977274894714355,-0.004465828,2.026038885116577,800,275.40772621691366,30.908109120448536,31.903651237487793,0.003517995810498299,100,0.3585056540570692,0.7279982,2.6445252895355225,0.7278916,-2.1457672e-10,6.257714509963989,0.21465706825256348,4.8870186145983325,29.198556661605835,2.8002054279508917,49.75220347798464,2.644390106201172,0.0005,3.9597419016205113
16.434788728855366,9.523823047133137,7.468753099441528,57.191610503977024,2776.614233970642,37.02494109161641,3.1751925945281982,16320000,26.32212471961975,348.9127232006889,0.2861326212994364,800,154.31896143495956,0.01808727196246971,0.0049856766,6.794960975646973,-0.0032965303,1.6337008476257324,800,266.0164950836703,27.97296326144381,31.10104250907898,0.0035934562555605416,101,0.3231360916496875,0.7260974,2.544649600982666,0.7260096,-2.3841867e-10,6.863502025604248,0.1764984130859375,6.2192206807604045,28.18174147605896,2.7076351493618604,19.192683754629353,2.5444159507751465,0.0005,3.9363320058351725
16.21777072667279,10.203829269375175,7.487760543823242,57.9493080002087,2807.7377631664276,34.77938435874628,3.2375423908233643,16480000,26.984069347381592,339.51382129757064,0.28085200565706675,800,155.5756713919269,0.01711417725972115,0.013524461,7.5689122676849365,0.008479209,1.5914452075958252,800,268.65474348951614,27.464942066972718,31.114039182662964,0.00342817891192162,102,0.2961251612322726,0.7245555,2.181722402572632,0.7244822,-1.3351439e-09,6.666695833206177,0.1480872631072998,4.393612113743878,28.75074815750122,2.732128348731669,20.485633312098464,2.181608200073242,0.0005,3.8962185509154676
16.2564138615902,9.264909187163449,7.909134387969971,55.647645364298825,2839.8990483283997,35.77336263324295,3.1379730701446533,16640000,27.11995792388916,344.5290614239113,0.2822612675982294,800,158.21717570465128,0.01752985132456695,0.009758937,7.162400722503662,0.010720387,1.8904211521148682,800,273.22145733021125,27.606273470688656,32.15308332443237,0.003424424749669621,103,0.33197957713663584,0.7230163,2.6514010429382324,0.7229388,-5.781652e-10,6.596157550811768,0.2507765293121338,6.932825837984601,29.307897329330444,2.7790466779021177,6.515308260313322,2.65128493309021,0.0005,3.9876922452005217
15.930757333503097,10.473131880540247,7.699490547180176,58.05177249614714,2869.8528039455414,33.700268202933906,3.3001599311828613,16800000,26.26934242248535,349.00113203778585,0.2769210528617321,800,156.1456204930854,0.01828967275073739,0.0023391168,7.1551032066345215,-0.0041123233,1.33250093460083,800,269.1579718982298,27.055239368639704,29.94656229019165,0.0035320912154760777,104,0.31834956561386685,0.7211224,2.0432729721069336,0.7210778,9.536744e-10,6.2459962368011475,0.19363093376159668,5.995097569952303,27.824697971343994,2.7402327640484927,12.454003757523147,2.0431532859802246,0.0005,3.974868394905322
17.735634254543832,11.055061217271247,7.640903472900391,63.767894669708845,2901.5015077590942,34.142543495915206,3.2995975017547607,16960000,27.30780816078186,347.98949478331474,0.30635857469919486,800,159.0853762471301,0.017089713504969708,0.0057432256,7.654563665390015,-0.002718335,1.3779118061065674,800,274.95627356950814,29.991356129405002,31.64231276512146,0.003523101046279669,105,0.36478138795044684,0.7190793,2.598555564880371,0.71903455,6.526709e-10,6.759962320327759,0.23069000244140625,6.290466671337149,28.947880029678345,2.7976405076416007,66.5584843899363,2.598421096801758,0.0005,4.01252640756262
18.6925370368844,10.986062378271487,6.746480703353882,62.56553883581909,2932.6843235492706,41.14252665634916,3.275921106338501,17120000,26.37358260154724,347.6115984902861,0.3222182277477867,800,160.22602831561437,0.017561604762898402,0.0033793175,7.43850040435791,-0.0025756739,2.256476879119873,800,276.30673429507016,31.57223388064573,31.173489093780518,0.0035072119673288703,106,0.39515600808548834,0.71702546,2.2316126823425293,0.7170764,1.0132788e-10,7.029420375823975,0.17156767845153809,8.089025270431405,28.832031726837158,2.8124778968818767,19.887144110821406,2.231466293334961,0.0005,4.036645433221595
18.330073185767148,12.35917435972509,7.1987833976745605,60.03990885229004,2963.8942749500275,45.5825138780679,3.5914297103881836,17280000,27.125251054763794,354.38494305846166,0.31643360743706367,800,160.69566456662514,0.01763550775439533,0.0030030166,7.597975969314575,-0.0034205408,1.6270806789398193,800,277.1827602744527,31.001817948290167,31.19972586631775,0.003483191137493792,107,0.40001492841702146,0.71522814,2.1340508460998535,0.7153003,-3.6060807e-10,6.678898334503174,0.21173954010009766,5.064860639599164,28.989455699920654,2.8212640380307143,11.390412770517305,2.133918523788452,0.0005,4.042572512235604
17.304752774094922,11.694210575245425,7.307228088378906,61.93540735363116,2995.5947687625885,35.612274693645524,3.631983995437622,17440000,27.166691303253174,361.5173180243204,0.3009511196834975,800,160.01457314079153,0.018752552808026318,0.0024544117,7.484389066696167,-0.004951527,1.823103427886963,800,276.07221018112153,29.441392617937314,31.69023299217224,0.0035920475064962995,108,0.3918721511190425,0.71317065,2.3444578647613525,0.71330833,-1.7046927e-09,6.684429168701172,0.2148909568786621,5.179896015791931,29.25351595878601,2.8107596636837378,25.062249076538393,2.3443410396575928,0.0005,4.05349585152006
18.012918193475468,12.08930748427465,7.28160285949707,63.22698789900282,3026.6983540058136,34.017029145945635,3.853472948074341,17600000,26.835238933563232,356.34176121943614,0.3112974780337584,800,163.39544449262712,0.017982777341092143,0.004031042,7.184061050415039,-0.004485164,1.5564932823181152,800,282.2356472108164,30.481549204974158,31.08971929550171,0.003492938720000717,109,0.4144006858071871,0.7109521,2.296546220779419,0.71073174,-3.8146974e-10,6.546025276184082,0.217576265335083,5.95753481526595,28.64240002632141,2.8724362884046606,22.411753145223187,2.296415328979492,0.0005,4.177885679192979
16.6002998950815,10.914221152318259,7.3473711013793945,55.82091093654289,3058.3723406791687,33.54990591071108,3.456202745437622,17760000,27.33923864364624,359.73450661697126,0.28768743328528346,800,161.90340009340198,0.01865532408755273,0.005684948,7.453077793121338,-0.0012390675,1.7401585578918457,800,279.4300314261673,28.122882204876305,31.661508083343506,0.0035532284027930327,110,0.38749315315941874,0.7088749,2.3075764179229736,0.7082862,4.7683812e-11,6.826735734939575,0.15789103507995605,4.196803859448809,29.260231733322144,2.8445387508604805,21.288828542154167,2.307436466217041,0.0005,4.170761169808845
18.99791841714364,12.199221147876303,7.517904281616211,62.62663151039999,3089.9953277111053,34.5652277070025,3.160402536392212,17920000,27.445931673049927,361.329630669868,0.3282634308289841,800,166.14576027490457,0.01844767412602143,0.00893956,7.722216367721558,0.0029452385,1.7377204895019531,800,287.00019276750913,32.16614145334157,31.604281425476074,0.0035637632998223733,111,0.41754496630467713,0.7067731,2.0947015285491943,0.7064504,1.8030406e-09,6.743862628936768,0.20247149467468262,4.280713838680079,29.42791175842285,2.921268569444704,19.085166894055092,2.0944888591766357,0.0005,4.207760646166074
18.856103992058166,9.072493430400783,7.336347818374634,59.47595115561263,3121.7292404174805,39.28897840223112,3.491427183151245,18080000,27.422672986984253,364.42268691692044,0.3282242047561021,800,163.72347368193698,0.019650974812170853,0.0051499726,7.44946026802063,-0.0018550507,1.4832003116607666,800,282.4839814044362,32.128979956375744,31.723828315734863,0.0038035927432280626,112,0.4282890891045011,0.70500714,2.486741542816162,0.7049439,1.1771917e-09,6.895785093307495,0.1490006446838379,6.3493686170650845,29.085928440093994,2.877431864090869,14.534024128875211,2.4865899085998535,0.0005,4.182879438967671
18.361376933346715,7.780250153339927,7.809808015823364,51.69859479126849,3153.855878829956,35.07387534456049,3.24688458442688,18240000,27.344077825546265,351.0088525163381,0.31835375418494694,800,167.2337193057497,0.020051691715288977,0.006267144,7.341032028198242,0.0017774785,1.7055928707122803,800,288.9128731300118,31.144843735394844,32.116106033325195,0.003857940608120802,113,0.409911508711072,0.70362085,2.591125249862671,0.7033496,-2.861023e-10,6.852944850921631,0.30277466773986816,9.512364943557744,29.38576364517212,2.943078964018221,-33.54352783903318,2.5908567905426025,0.0005,4.238911045734357
20.114692675489515,8.745995068996928,7.574621915817261,58.39503597034756,3186.0568537712097,37.48909506053901,3.6668858528137207,18400000,27.998192071914673,357.38174791004985,0.3488136092174851,800,168.3520516002213,0.019053432665030432,0.0056082373,7.564971923828125,0.00047704,1.4041824340820312,800,290.57240854664667,34.191096142705234,32.18425250053406,0.003753158807063827,114,0.47221461002858317,0.702039,2.1592609882354736,0.7018573,-9.0599067e-10,7.173182725906372,0.40552711486816406,11.097456851723488,29.876368522644043,2.9584307386508693,12.837127163559463,2.159024477005005,0.0005,4.201885141879674
20.137945294068736,9.110384784307314,7.601792335510254,59.34924743152309,3218.219467639923,39.17322428739151,3.5209505558013916,18560000,27.965662717819214,363.9496020842362,0.34896943135213926,800,166.72563607645657,0.019081332613542452,0.0041905497,7.865769147872925,-0.004217166,1.5668649673461914,800,287.89690463414814,34.20424987637028,32.1544132232666,0.0037518863760160974,115,0.43125862298446527,0.70015866,2.278219699859619,0.7001573,-7.8082085e-10,7.073202133178711,0.18146181106567383,7.2050134396793855,29.751524448394775,2.9309286371153926,-4.864773630117194,2.2779955863952637,0.0005,4.177144400320604
19.969204381349133,10.538335229034207,7.426582336425781,61.046649379227674,3249.4252395629883,39.781501654944165,3.3185365200042725,18720000,26.947301387786865,372.98250840470547,0.346619247647264,800,168.23402475654595,0.01943507223507796,0.0022217003,7.051681041717529,-0.0042494447,1.470067024230957,800,290.8056984342136,33.97446292361303,31.197282075881958,0.003721537048119559,116,0.4556724906717017,0.69818985,2.479128122329712,0.69801974,-2.2515656e-09,6.920606374740601,0.15217065811157227,9.622522173419204,28.5991427898407,2.961141897765169,21.812593990052285,2.478909492492676,0.0005,4.23021594927792
19.527360595889768,10.928959133040095,7.655721426010132,64.52916164296232,3280.9184300899506,31.578257168416254,3.264826536178589,18880000,27.085050344467163,367.6873190921823,0.33896734515682114,800,172.0941511234444,0.01950677770793385,0.004261283,6.879773378372192,-0.0031971426,1.865048885345459,800,297.2386402432834,33.213753011395255,31.48512840270996,0.0037195059108306636,117,0.43338261859691357,0.69671154,2.1641604900360107,0.69666725,5.424023e-10,6.709524154663086,0.1972489356994629,7.593942945911162,29.189294576644897,3.026429896585505,106.96100162105,2.1638360023498535,0.0005,4.340700393328308
18.04067694249052,12.356052474810983,7.861368894577026,64.67788396357577,3312.2633199691772,35.14347646022115,3.1461586952209473,19040000,27.326959133148193,367.63594793407316,0.31294712233347904,800,169.59380006105593,0.020238658498508404,0.0054434175,7.086852788925171,-0.0018221459,1.4726078510284424,800,292.9279281222798,30.627672380737224,31.334391593933105,0.003663368115817574,118,0.37720503613655654,0.6947726,2.1184515953063965,0.694784,-6.7353245e-10,6.505490303039551,0.2551302909851074,4.620622424962681,29.095929622650146,2.98360103753559,21.30915141118422,2.118342161178589,0.0005,4.326479258165352
19.260027656088752,14.645542315052024,6.825005769729614,71.14514326528857,3342.9257578849792,34.84943210036194,3.5065317153930664,19200000,26.576456308364868,369.5250724589184,0.33345938663601615,800,171.00858902875484,0.019310252588313495,0.017036479,7.128499984741211,0.020283407,1.4029209613800049,800,295.8349977548922,32.68761636776042,30.653196573257446,0.0035426307221444954,119,0.4539121032393474,0.6927249,2.3863818645477295,0.69266564,5.483627e-10,6.993407964706421,0.1609206199645996,2.971479722925906,28.174126386642456,3.0114576691295136,18.60795090334793,2.3862600326538086,0.0005,4.324647178342001
17.358479231334655,10.374322271681278,7.506322145462036,55.51045936114799,3375.282772541046,34.53099951682247,3.4882090091705322,19360000,27.301523447036743,367.9379169026934,0.3011617043066435,800,169.74041604655602,0.021040516684514593,0.013618395,7.106110334396362,0.01848999,2.0913279056549072,800,293.1397990839901,29.451617679806123,32.35006356239319,0.0037172002933283012,120,0.3874540683378068,0.69063693,2.3332479000091553,0.69063276,-5.185604e-10,7.016172885894775,0.4478914737701416,2.8250879319829516,29.87243127822876,2.9870870207680813,33.01928983320617,2.3329122066497803,0.0005,4.382851921698524
16.701045551005564,12.556945716185785,7.36696457862854,59.98724346870265,3407.6374604701996,35.66510699681564,3.181674003601074,19520000,27.82563352584839,372.1957289588356,0.28958830123306745,800,171.10856616554304,0.020106161962415207,0.010906591,7.557475566864014,0.008650929,1.5841553211212158,800,295.7687083109559,28.333891752993164,32.34709596633911,0.0034362573167995908,121,0.40242953967924583,0.6882898,2.5391764640808105,0.68825024,-1.2040139e-09,7.273391962051392,0.2613694667816162,3.451357712284845,29.70012879371643,3.011838251004787,24.31098376322619,2.538857936859131,0.0005,4.37089637302663
16.2756584886643,11.987948005398719,6.993181228637695,57.28399176485501,3438.6094398498535,31.92830983838484,3.60892653465271,19680000,26.53772735595703,370.5207387175188,0.28126219093830895,800,171.47074500776571,0.020331458004887774,0.0034950585,7.096891164779663,-0.0015270695,1.3110122680664062,800,296.30486196970907,27.5121182467948,30.9617862701416,0.00338760073160848,122,0.36529820349783537,0.68613607,2.529045581817627,0.6861874,3.5762726e-11,6.766968727111816,0.4276001453399658,5.5793445806043485,28.30955195426941,3.016649825545329,19.96656082732707,2.5288288593292236,0.0005,4.339458618611263
16.96015198349558,11.420843614367282,7.869554281234741,54.26426416357181,3470.958643913269,36.449302876615235,3.1894497871398926,19840000,27.792404174804688,376.01764455610373,0.29353548263502766,800,173.88513700835747,0.020122124075490414,0.0028115537,7.525995969772339,-0.005002367,1.7669644355773926,800,300.4772238231538,28.73564144987132,32.339733600616455,0.0033770547143291895,123,0.3826660027297714,0.6842182,2.4661924839019775,0.68423563,-1.6868114e-09,6.965852737426758,0.20654034614562988,4.129758146845289,29.790430784225464,3.0591352519699573,23.734606228304347,2.4660539627075195,0.0005,4.443920751355003
17.012911309386666,11.99211990879382,7.057636022567749,57.31612000824149,3502.048498392105,35.81533938849478,3.3479509353637695,20000000,26.608551263809204,386.269935263256,0.29356685110486813,800,173.55942225058118,0.020430495050801196,0.0043769693,7.375123977661133,-0.0019628229,2.0216758251190186,800,299.4964896532876,28.730777168694868,31.08195686340332,0.003411346420158131,124,0.3803859852469077,0.68217134,2.1915950775146484,0.68229204,-6.7651273e-10,6.810595512390137,0.1451892852783203,3.6133308691362584,28.804129123687744,3.0502079354734413,5.348234186909157,2.191229820251465,0.0005,4.395713685106662
17.695405952515536,12.687953584062988,7.431663751602173,65.65431358287083,3533.392206430435,34.403409035868044,3.5726280212402344,20160000,26.918100833892822,390.03585956506396,0.30621491847167465,800,173.8821588113276,0.020508924878204375,0.0072775343,7.407710552215576,0.0028127194,2.1081881523132324,800,300.27085887491603,29.98784464486266,31.333580493927002,0.0034731918132791884,125,0.3994222334599388,0.6801801,1.9990229606628418,0.68020695,1.4305113e-10,6.544145345687866,0.14745640754699707,5.132089159162434,29.205915212631226,3.057663663656415,77.57234418257976,1.9989087581634521,0.0005,4.37811295819227
18.211037897093153,11.45772133927751,7.5845818519592285,60.02329814175307,3565.1720423698425,35.37420003921523,3.3522274494171143,20320000,26.808044910430908,374.2446583508708,0.3142829576248873,800,174.50428533178908,0.0205838482181175,0.005138009,7.3755104541778564,-0.00058081787,1.823833703994751,800,301.51095868506684,30.789287528710602,31.77238917350769,0.003491919183059705,126,0.4067632947181965,0.6779422,2.8177473545074463,0.67788124,-2.4557114e-09,6.539233207702637,0.1801910400390625,7.008853643297154,28.842072248458862,3.0704809340504333,49.393369162460395,2.808244228363037,0.0005,4.414197384388292
18.258702654841397,13.13580111526445,7.352388620376587,57.30846723899399,3595.827832221985,35.929495507836165,3.3193676471710205,20480000,26.233625888824463,379.36126748503875,0.31503834359748045,800,173.90080267126714,0.02102903474016462,0.004565883,7.280360460281372,-0.0033966855,1.1890945434570312,800,300.3596683160489,30.859348642814055,30.644074201583862,0.003534949804250989,127,0.40534907210157095,0.67577434,2.869392156600952,0.6757072,-1.9341708e-09,6.3786070346832275,0.17397570610046387,3.5998053468429823,27.630787134170532,3.059038586054846,24.961712877334655,2.8691518306732178,0.0005,4.330907650635566
20.209817564607537,11.88282486600536,7.052008152008057,59.84022298051797,3627.115069627762,40.71719463760131,3.3982927799224854,20640000,26.65834331512451,374.97012267411105,0.3484476858663853,800,176.6897117807227,0.019870308873545794,0.0025028908,7.495921850204468,-0.0031254075,1.909914493560791,800,306.1650555340164,34.188289608415815,31.27236032485962,0.0035404774433802967,128,0.45295237417706474,0.6738855,2.398611068725586,0.6736477,-2.384185e-10,6.445322513580322,0.16576313972473145,5.791368098878647,28.770649671554565,3.1168021185487147,11.580228461752473,2.3984720706939697,0.0005,4.412408780407503
18.542316404079475,12.827039456774788,7.345760345458984,60.37276085795279,3660.0535390377045,35.826605929624016,3.8043406009674072,20800000,27.787233114242554,391.05157410438846,0.3213199675930437,800,176.33649794411417,0.021264845003059137,0.0036397255,7.596145868301392,-0.0036776573,2.28830885887146,800,304.5679354919997,31.472827201078218,32.922789573669434,0.0036404480421523295,129,0.409665603113185,0.6722736,2.4964709281921387,0.672148,-1.0073185e-09,6.818246603012085,0.1612255573272705,3.1901839240581875,30.288976430892944,3.1030206379635996,8.26086509502997,2.493846893310547,0.0005,4.461556590512288
18.29132511327836,14.2200948093572,7.262264966964722,60.272381416005764,3691.0577590465546,36.55006832123002,3.6244277954101562,20960000,26.495587825775146,382.9902549055993,0.31562612143699353,800,176.49359778562467,0.02090435550552607,0.0033883993,7.224639892578125,-0.0028625152,1.9164445400238037,800,304.9510405983325,30.91870704750867,30.994767904281616,0.0035556235833645077,130,0.403782263181768,0.6705155,2.2426087856292725,0.67064077,1.847744e-09,6.3932366371154785,0.20957493782043457,3.919939270362197,28.651785612106323,3.107041232958194,12.081277140952785,2.242380142211914,0.0005,4.45104347258496
17.307135537801,15.835593164744187,7.274258375167847,61.709455815510026,3722.086680650711,34.27893257931911,3.613680601119995,21120000,27.00576877593994,387.2491608704249,0.2991788749143142,800,174.5703843214774,0.02084913657987051,0.040154334,7.421953916549683,0.04559606,1.486607551574707,800,301.56942950106645,29.294715189237255,31.02075505256653,0.0034756121259799703,131,0.3818384264362112,0.6688987,2.174166440963745,0.66877764,6.7353245e-10,6.815754652023315,0.21418309211730957,2.189817586143684,28.74355721473694,3.0719180945268985,27.260580410301834,2.1739423274993896,0.0005,4.436497760605345
20.298204055518642,8.40581222935984,7.271235942840576,56.8569416197039,3753.945986509323,41.0414633493801,3.978120803833008,21280000,27.432928323745728,387.05775579367435,0.3505025791723527,800,179.38210016808117,0.020883943077283095,0.022509886,7.504882574081421,0.027385993,1.8254098892211914,800,309.7379112425927,34.3762409046232,31.85133457183838,0.0036855082190627494,132,0.42265522565332886,0.66769636,2.246535301208496,0.6675897,1.1026859e-09,6.797563314437866,0.22939324378967285,7.2158159589408974,29.513828992843628,3.1552892261005856,-0.42974572868262484,2.246405601501465,0.0005,4.446533371496636
17.86867755707273,7.1461910959116945,7.8082451820373535,51.99770900761757,3786.9914219379425,36.89794649731401,4.108855724334717,21440000,27.870064973831177,381.2628271043689,0.3093750895710057,800,177.06176625074352,0.02100617753639021,0.00455287,7.602236986160278,-0.0010781966,2.1337342262268066,800,305.87203492392797,30.29102766823452,33.0352463722229,0.003673344067439265,133,0.3689185445804871,0.666408,2.672318458557129,0.666312,-6.794928e-10,6.384839773178101,0.2118370532989502,9.39158399690751,30.244985103607178,3.1159871993163417,22.995904635593078,2.672208547592163,0.0005,4.455929532484631
18.06286935808641,6.9854025999746785,7.175991535186768,50.99053784629968,3818.892562866211,31.591720007674265,3.487123966217041,21600000,27.00795006752014,377.58701316522195,0.3109038075155369,800,179.5549915964045,0.020416256528419843,0.0022834223,7.466658353805542,-0.0048535885,1.6606717109680176,800,310.9151744323215,30.462551463486815,31.889935731887817,0.003549388543457959,134,0.3842320679509312,0.6650237,2.8383617401123047,0.66465795,-1.7464161e-09,6.814327716827393,0.22217679023742676,2.9178558464794326,28.92096447944641,3.164993367634928,26.684288223703152,2.8381731510162354,0.0005,4.4975796329786135
18.213416546487082,6.838744053255504,7.208904027938843,54.685066582969135,3850.5179209709167,30.5228715666598,3.9583899974823,21760000,27.605655431747437,388.5248432494235,0.31448902104473025,800,181.13499563754354,0.020948709894764127,0.0026947258,7.651537656784058,-0.0037226868,1.313913106918335,800,313.41215226428375,30.80618588359547,31.60708260536194,0.0036632370269327336,135,0.40059083924607636,0.6633421,2.3526523113250732,0.66298205,1.2546777e-09,6.731838703155518,0.1788954734802246,10.175947780465863,29.125758409500122,3.1912067488617,21.677096133778605,2.3524246215820312,0.0005,4.598877596969807
17.749782807925392,6.995208042739432,7.049973726272583,55.56626391413359,3882.7894995212555,31.88414927279389,3.817317485809326,21920000,27.544195652008057,377.04098234769776,0.3068353325415982,800,180.1731968123869,0.021062174333290915,0.0034673102,8.035178899765015,-0.0045367465,1.5688207149505615,800,311.7238216765793,30.04625945505676,32.263399839401245,0.003660212380621174,136,0.36444007704116543,0.6619853,2.8100528717041016,0.66205347,5.7518496e-10,6.68787693977356,0.17481064796447754,9.542730036131411,29.333001136779785,3.1745287691203643,28.54217431115336,2.8098835945129395,0.0005,4.520292947462326
17.543078191500094,6.985486872047283,7.118709325790405,52.01021419205547,3914.1166882514954,30.540668294389885,3.626168966293335,22080000,27.136987447738647,386.58689286758255,0.3041091402085516,800,181.01557916290454,0.022177071295864777,0.0042202473,8.014410018920898,-0.0034820351,1.5387248992919922,800,313.01584384334825,29.76947653238564,31.30686378479004,0.003696975241786528,137,0.3653708232175721,0.66057485,2.2659313678741455,0.6601951,-1.370907e-10,6.076744794845581,0.20229339599609375,8.868423551424046,28.905819416046143,3.189488248021627,15.531801782983766,2.2657299041748047,0.0005,4.567330023922578
17.5067007349139,6.724456261270582,6.7634217739105225,49.22906897299548,3943.9984402656555,34.77994029814696,3.1517281532287598,22240000,26.28473973274231,390.14641314582923,0.2986255821551358,800,185.53828886320926,0.019880132067437026,0.005745123,7.718671083450317,0.00047993934,1.1485073566436768,800,320.8897996431553,29.26405885193374,29.864224433898926,0.0033026000526038294,138,0.37624506933230734,0.6588637,2.1039278507232666,0.6587262,-1.1235477e-09,6.405101537704468,0.183182954788208,6.082858529070203,27.64117956161499,3.2653050056737722,64.98152041728416,2.1037096977233887,0.0005,4.542961364301675
17.94177159278152,7.295772259644894,7.116047143936157,51.838134624738046,3976.2790262699127,34.34201602017107,4.306269407272339,22400000,27.756751775741577,385.4288986985209,0.3101686668256883,800,181.98156123630338,0.02173570004279094,0.0028711576,7.741500616073608,-0.0019622766,1.9611644744873047,800,315.0251776812868,30.374386280778918,32.26818013191223,0.003590421559388001,139,0.3727037682199332,0.6567848,2.2508134841918945,0.6566517,2.8610223e-10,6.277393817901611,0.16986441612243652,9.726927058430231,29.924014568328857,3.2092352238430943,-7.469231995688964,2.2503864765167236,0.0005,4.673207342665422
18.61154810027558,7.339513897239089,7.668537855148315,51.01440994392394,4007.861096382141,33.98168860413904,3.733804941177368,22560000,27.53599739074707,385.35563427580547,0.32014903150443424,800,182.10100092739995,0.02114809273529688,0.0025689146,7.605175971984863,-0.0036507212,1.6088294982910156,800,314.7565681459723,31.371814586005595,31.44155788421631,0.003555587353151173,140,0.3475980242656599,0.65482765,2.007230043411255,0.654635,-1.0132796e-10,6.429519414901733,0.16400837898254395,9.02014626530783,29.334836959838867,3.2065780167793037,44.47577815039868,2.0071239471435547,0.0005,4.56561474257203
19.050246287525002,7.759564019004948,7.0855653285980225,57.115209868765554,4039.5032901763916,41.13451697736833,3.749349355697632,22720000,26.823277711868286,388.64567550280174,0.33019903733317035,800,181.29780146192073,0.022480284030513182,0.004320602,7.442576885223389,-0.0010466782,1.6263959407806396,800,312.70611832586894,32.35419365762142,31.608017206192017,0.0037142761674851697,141,0.3845481324920732,0.6530733,2.306466579437256,0.6529545,5.3644155e-11,6.37804913520813,0.468242883682251,9.58106901752032,28.9632089138031,3.188535806241747,18.050399682278975,2.3063578605651855,0.0005,4.597915446832484
19.68236771187506,7.714596267676552,6.986921787261963,53.124261184536316,4070.819887638092,35.615687514794985,3.3965253829956055,22880000,26.80380129814148,386.3507727975209,0.34104041619442116,800,182.52949339208143,0.022284127364102724,0.0059985262,7.793015718460083,-0.0004212624,1.8379802703857422,800,314.576599842058,33.43100622582077,31.29011607170105,0.003726408531097185,142,0.3837792011694684,0.65136814,2.0643703937530518,0.6512436,-1.1205674e-09,6.649828672409058,0.4368906021118164,9.634191316957489,29.13222575187683,3.2067504460255987,23.410641544412744,2.0642173290252686,0.0005,4.523426912502606
20.039748596251208,8.664863894689129,7.479648113250732,60.43790288572503,4102.592059373856,31.480852429381,3.459050416946411,23040000,27.272653818130493,395.00304587798814,0.3464756315267211,800,185.12409984547924,0.02166419724808648,0.009148909,7.548161745071411,0.007658141,1.6191420555114746,800,320.1124663291221,33.98191561100004,31.7635281085968,0.0036111797743159342,143,0.3590200028918536,0.6497254,2.5183324813842773,0.6495109,-7.033347e-10,6.2525084018707275,0.24550223350524902,7.708732543609047,29.172062158584595,3.2616708612723015,183.44138589274124,2.518106698989868,0.0005,4.707907271051946
21.218956695809926,6.824407282978796,6.722517967224121,55.825552824918944,4133.425793170929,39.489071928042925,3.5254056453704834,23200000,26.343437910079956,391.1036071870945,0.36606005965280053,800,186.14238675705394,0.02120841357935813,0.008406718,7.396895408630371,-0.0006147356,1.6859619617462158,800,321.89126536399266,35.927756170763196,30.711783170700073,0.0037090538919784402,144,0.36692169424930837,0.6481406,2.059730052947998,0.64788806,1.8477442e-10,6.288987874984741,0.4060804843902588,10.698936196941698,28.46043872833252,3.2792062553703247,7.74942463584622,2.0502023696899414,0.0005,4.602757791910874
22.5557907136867,7.469881490231191,7.527374029159546,57.5756330253277,4164.321877479553,41.978804163452864,3.5970840454101562,23360000,26.62973690032959,395.98619067926126,0.388794460484103,800,185.85457970712108,0.02193330317127258,0.0044128117,6.997803688049316,-0.0020725604,1.1819188594818115,800,321.0808581801056,38.17822269175677,30.888490676879883,0.0038226557867709716,145,0.39909839997374313,0.6464372,2.6971285343170166,0.6461505,1.9669537e-10,6.143092632293701,0.25318360328674316,8.53982394265378,28.093148469924927,3.272150112414418,16.418721089302913,2.6968979835510254,0.0005,4.6231502898527985
22.664961333950775,7.829056465926166,7.2737038135528564,59.53166882053348,4196.145208835602,40.064978447960605,3.6119940280914307,23520000,26.77140784263611,404.9800299499012,0.392611287201406,800,186.21494506709578,0.022561217829402375,0.0052119056,7.173470973968506,0.0010082774,2.0296871662139893,800,321.51842793996724,38.55131175071049,31.814258813858032,0.003864355634410851,146,0.4193788107535062,0.64453536,2.655507802963257,0.64435416,-2.3841856e-10,6.48244571685791,0.2068161964416504,7.152026453634456,29.03524112701416,3.2786004767248027,-3.863579874727947,2.6553685665130615,0.0005,4.607845550495228
22.727755076944305,7.173153467272221,6.9708733558654785,58.67117777811653,4227.760942459106,38.17015197503727,3.7339930534362793,23680000,27.382316827774048,395.8400744485573,0.39339383600340555,800,189.0500646048231,0.02235783585395757,0.004010615,7.702816009521484,0.005793314,1.4108014106750488,800,327.0984028032941,38.63205766546684,31.60662579536438,0.0038467043598334927,147,0.40666143463986165,0.64267933,2.482778549194336,0.6422879,-1.0550022e-09,6.702460289001465,0.17636895179748535,17.88006185328763,29.01373863220215,3.333556667366463,11.338337185894597,2.482656240463257,0.0005,4.728716459283969
22.74433739077498,7.512992188111871,7.448079824447632,56.84591854273514,4259.1609563827515,37.47427341448517,3.972500801086426,23840000,27.08822751045227,402.3495149200951,0.3940465908383874,800,188.0284875737421,0.02236372451046494,0.004081779,7.38169002532959,-0.003038152,1.6414031982421875,800,325.13779528645415,38.687136032476516,31.389618396759033,0.0038906827155950514,148,0.41449435105645405,0.64073867,2.2823526859283447,0.64041936,-2.2530555e-09,6.353866338729858,0.17885828018188477,14.78218782156134,28.93300986289978,3.315329420341356,8.441854412925867,2.282142162322998,0.0005,4.737936658705514
23.845674166986203,7.436510224487352,7.0877416133880615,63.88675797750411,4290.817350387573,40.10912205782226,3.521697521209717,24000000,26.990856885910034,399.1011642978248,0.4132559949252583,800,187.68010789045664,0.022036532889937503,0.0034798584,7.885557174682617,-0.0039015142,1.721585988998413,800,324.5899878749268,40.60415751080801,31.648780345916748,0.0038410883011146223,149,0.4434728348261352,0.6388803,2.6098361015319824,0.63865966,4.2319304e-10,6.525327205657959,0.17969369888305664,17.847218111020293,28.92188835144043,3.3087459502585377,32.473051754061004,2.6095263957977295,0.0005,4.680181098407116
24.385950336694112,7.941379348124299,7.347049236297607,60.270246603563386,4322.0777316093445,43.46471784715792,3.5920732021331787,24160000,26.7544207572937,404.29931082225056,0.4217056817036062,800,189.38750962075747,0.022700636113870777,0.0024959883,7.083117961883545,-0.003628815,1.5464768409729004,800,327.53750770859074,41.441789805382484,31.164310216903687,0.0038620542545122548,150,0.43726379605783067,0.63711596,2.408141851425171,0.63684833,-1.9550324e-09,6.789623022079468,0.17724609375,10.8809185113591,28.505880117416382,3.3397828930524107,18.159493673284935,2.4079325199127197,0.0005,4.7445701528656885
24.231347814647517,8.171691220315905,7.689385890960693,63.62029282014295,4353.802735090256,39.23204212130418,3.7954134941101074,24320000,27.727206468582153,405.12033469013903,0.4211297913784936,800,188.75700609971238,0.02325521985048231,0.0046622334,8.106483221054077,-0.0016990326,1.3203270435333252,800,326.17152183112745,41.37323003334163,31.717633962631226,0.003981191055651544,151,0.45792489526011076,0.635306,2.339576244354248,0.63505447,6.6161154e-10,6.153329133987427,0.18180251121520996,13.904198622339988,29.267233848571777,3.3267785618150665,65.62212907327853,2.3394694328308105,0.0005,4.711712699114636
24.63252487724758,6.712270155290469,6.757867813110352,60.135366764382134,4385.450542926788,40.221475029826,3.704432249069214,24480000,26.748168468475342,403.4629865242578,0.4267381828512873,800,191.93109120195098,0.022666857776001616,0.005505033,7.495216608047485,-0.0009481505,2.2344322204589844,800,332.5745715738875,41.94611697703687,31.641155242919922,0.0038812910997346496,152,0.45522032286767455,0.633653,2.3439433574676514,0.6332664,3.278256e-10,6.537031888961792,0.16117048263549805,17.3538166117967,29.18379020690918,3.390019732927038,15.629590010836123,2.343794345855713,0.0005,4.76401559390898
25.534929438631636,7.192127099813685,8.083225965499878,61.29083928623364,4418.057471752167,49.09577198007281,3.5054595470428467,24640000,28.297513961791992,401.5350044369935,0.44365251476823103,800,189.79500435034922,0.023313988482175602,0.0026025032,7.759789228439331,-0.004274914,1.5110101699829102,800,327.7954166613358,43.61367836624518,32.5977418422699,0.004060480387670145,153,0.5150794035468101,0.6319444,2.408592462539673,0.63145137,-8.761882e-10,6.593520879745483,0.2412874698638916,14.708903260388736,30.08273983001709,3.34390689098977,9.322365142154215,2.4084410667419434,0.0005,4.601588232536207
26.608362765782786,7.349462400917619,7.566134452819824,63.3853419691234,4449.637146472931,34.2825739728928,3.5208003520965576,24800000,27.5153751373291,403.76810311623103,0.4593560978256346,800,194.80026059900467,0.0228186451236702,0.019439615,8.219357967376709,0.024196165,1.2016537189483643,800,338.121336372827,45.194339402109,31.571879148483276,0.0038949664523780098,154,0.5106316667407712,0.63044363,2.475379228591919,0.6300429,-2.3841873e-11,6.299548864364624,0.19050884246826172,18.079081653492686,28.930633068084717,3.4461403305811786,157.46031400567844,2.4752440452575684,0.0005,4.849423445985876
26.099324677200023,11.289171823505217,7.319732666015625,73.91935509581931,4481.227146148682,42.34391668493733,3.7758162021636963,24960000,27.49111318588257,418.0006685407286,0.4528174435597959,800,188.62851168145005,0.0235944068367637,0.029093374,8.018505811691284,0.03179733,1.4087650775909424,800,325.5765562751412,44.51839217415849,31.557741403579712,0.004073192731976044,155,0.5146911358840756,0.6289817,2.307706594467163,0.6286999,-2.2053719e-09,6.227813482284546,0.2314608097076416,9.660667035087817,29.165354251861572,3.3217486206468863,-4.434174282452991,2.3076016902923584,0.0005,4.723572510211684
29.00349240499776,6.813785382923448,7.130898714065552,66.17985582621718,4512.3273956775665,48.07561458587621,3.317772150039673,25120000,26.925203800201416,410.86494638572105,0.5033019882772531,800,190.38213486370512,0.023585674213930017,0.02192233,7.876426935195923,0.028244315,1.9043471813201904,800,328.9550311880259,49.53020531174866,31.09353733062744,0.004314483501205392,156,0.6555434930545796,0.6273181,1.8799493312835693,0.62680185,8.3446494e-10,6.352991819381714,0.24458980560302734,24.438917355977626,29.099388122558594,3.3558037727267016,19.06142549565412,1.8798184394836426,0.0005,4.697842779282329
29.78179169004326,10.114782576808627,7.222554922103882,75.37477685601189,4543.077221393585,45.78079405230349,3.1236064434051514,25280000,26.838135242462158,408.3368859137275,0.5173046027270353,800,190.2680807463186,0.02407835726943656,0.014992242,8.082418441772461,0.012576374,1.453770399093628,800,328.7547210952839,50.92936688089263,30.741933584213257,0.0042162163854459,157,0.6651366375005731,0.6253799,2.1642181873321533,0.62492865,-1.1324882e-09,6.485408306121826,0.17271757125854492,17.32020305626209,28.49239492416382,3.3553618300775803,18.267426656643067,2.1639952659606934,0.0005,4.680831159259332
30.39442302585842,13.943584973783395,7.711950302124023,80.44923741413021,4574.22504734993,51.282276207940065,3.430032730102539,25440000,27.215360641479492,412.2264528510193,0.5261371323195697,800,187.15475848310533,0.023943697595866287,0.0056987833,7.250511169433594,0.001391959,1.3160011768341064,800,323.3438923754481,51.82043707104902,31.1381676197052,0.004135944561151969,158,0.616957628579452,0.6234678,2.3371329307556152,0.6231034,9.417533e-10,6.954746961593628,0.1556234359741211,13.93144875315488,28.70996379852295,3.30126817259624,53.53988998364315,2.337010383605957,0.0005,4.616767097290452
29.71266180299681,12.110073410150706,7.974214315414429,74.97726814167156,4605.940779209137,42.01374375801736,3.199897050857544,25600000,27.052063703536987,406.25746803372704,0.5143124066640509,800,193.04945675975497,0.024238190425304465,0.0063608466,7.44813084602356,0.0033512583,1.9900152683258057,800,334.2768238397922,50.64959786628431,31.687856435775757,0.0040546694511906355,159,0.5958774564367632,0.6218952,2.2973930835723877,0.6215213,6.9439404e-10,6.409931182861328,0.23534703254699707,12.888280078916734,29.305875301361084,3.4107542349310322,53.492518448286376,2.297271490097046,0.0005,4.773654661698911
26.587642210583923,14.376338210193172,7.4475016593933105,75.56073730618182,4637.63588142395,40.86034312490434,3.7497222423553467,25760000,27.144821882247925,399.98969310381165,0.46270875473339473,800,189.4747861228767,0.024963800611125454,0.00255555,7.3126630783081055,-0.002573471,1.8935067653656006,800,327.0044529674105,45.498580834121874,31.685887813568115,0.004232116562955308,160,0.5275397431273656,0.62034804,2.371178388595581,0.62014836,-1.0177494e-09,6.70376181602478,0.16767334938049316,15.35925971741098,29.232483386993408,3.33901746326967,7.119148222913855,2.371072769165039,0.0005,4.761833663419573
27.984044030473815,15.911540976399644,7.747047662734985,79.67259914990011,4669.958504199982,39.192392866120315,3.265878438949585,25920000,27.888431549072266,414.0512152067109,0.48517621906908326,800,191.03611060164076,0.0244830908909596,0.004114396,7.880934000015259,-0.0034527401,1.6947195529937744,800,330.80043448947805,47.74679177063926,32.31549954414368,0.004093059536873128,161,0.5779648496200034,0.618877,2.4611878395080566,0.61855316,-1.3232231e-09,7.109219789505005,0.1649022102355957,12.931699025307466,29.77718997001648,3.3764947586256984,56.057264124991065,2.460939645767212,0.0005,4.795867888170525
26.9009611123788,17.535130104229435,7.523342132568359,78.32878365736077,4700.713787078857,40.425518760464456,3.368419885635376,26080000,26.926886081695557,410.8081898127247,0.46740888668016733,800,190.71626843400537,0.024436359354999222,0.0044627553,7.294448375701904,-0.0023802796,1.4337399005889893,800,329.9972150090709,45.9828534302524,30.744197130203247,0.004125692439859731,162,0.5407189793725461,0.6174933,2.0694968700408936,0.61719584,4.5895568e-10,6.718426704406738,0.17032575607299805,8.55796434120838,28.558449029922485,3.3675818465952965,25.030695491153473,2.0692431926727295,0.0005,4.802019988449461
27.74326483661176,16.759874802927396,7.655090808868408,84.02086148010183,4732.2176814079285,36.86376211310726,3.2306089401245117,26240000,27.702026844024658,408.28272223348307,0.48287869593221805,800,191.26320120153585,0.024686760049756375,0.008647453,8.104593992233276,0.008730975,1.4813730716705322,800,331.1527299261355,47.50992181645457,31.494119882583618,0.004249045208212891,163,0.5699847165698341,0.6162237,1.9971141815185547,0.6158939,-5.841255e-10,6.689773082733154,0.17073369026184082,7.139346467729992,29.408332586288452,3.3791281282560957,81.07146059539643,1.9968993663787842,0.0005,4.852697153259741
31.084978282398176,19.642096483300037,7.684391260147095,82.17233833100046,4763.174063682556,38.923921075799505,3.2072811126708984,26400000,27.325639009475708,419.32773641404015,0.5364729057311459,800,196.52838630981088,0.02411333134750963,0.0026768933,7.5573461055755615,-0.0032099152,1.176299810409546,800,340.78313609143896,52.86758065687796,30.94976806640625,0.004070490024851098,164,0.6302489397399067,0.61499155,2.1294541358947754,0.6147974,1.9669537e-10,6.645451307296753,0.17933320999145508,9.34964490504613,28.709646224975586,3.4756083974478242,36.85272578638605,2.1292593479156494,0.0005,4.9340479451939565
26.235085643867805,18.84042630350344,7.668372392654419,79.38264789494902,4794.842037677765,42.888108653973354,3.074866771697998,26560000,27.31117606163025,418.5163116720408,0.45675276671473364,800,191.69507959033226,0.025059657551895702,0.008365041,7.64733624458313,0.0048239026,1.7434563636779785,800,331.77046771382464,44.91370703740515,31.66103982925415,0.004263940439561758,165,0.5310579786665586,0.61373013,2.2749691009521484,0.6134821,-1.4424325e-09,6.674303770065308,0.20247507095336914,11.108495731742526,29.29253911972046,3.386270416790891,31.996214207553507,2.2748467922210693,0.0005,4.9368070884259065
28.71486591108112,16.96934043974707,7.683732509613037,78.81733341902273,4826.689702987671,34.363324215429735,3.35331392288208,26720000,27.586454153060913,414.7860213707975,0.4984385875539272,800,195.1919655536351,0.024752406899604545,0.0073662205,7.676509380340576,0.007916727,1.6256473064422607,800,338.3780492699572,49.05727959685491,31.839889764785767,0.004294859234547766,166,0.6077105148297196,0.61242515,2.299795389175415,0.6121518,-4.6938675e-11,6.974336385726929,0.19394397735595703,10.50241157636853,29.457597970962524,3.452761128112261,140.73892677465426,2.299194097518921,0.0005,4.977427365657958
29.56763581731673,14.869940142979274,7.750022649765015,81.49432187783403,4858.40646481514,40.36194642345647,3.1232612133026123,26880000,27.501251459121704,418.37299130341165,0.513500264749566,800,194.67244797903928,0.025232759069910658,0.0053179422,7.520481109619141,-0.00035164377,1.5993223190307617,800,337.100740524102,50.55724619544139,31.69049072265625,0.004285508089684844,167,0.6611389681581866,0.6108449,2.167487859725952,0.6106611,2.5689602e-09,7.109578609466553,0.24768590927124023,9.77993630455825,29.41106915473938,3.4397275194481014,52.811795609070636,2.167344093322754,0.0005,4.82011709309608
28.308633523630593,13.994128765698244,7.1033711433410645,76.759387881061,4889.323795080185,40.288471450626346,3.2109124660491943,27040000,26.96097183227539,414.48324988470677,0.491575064927583,800,194.72174471343408,0.025279664052467177,0.005034283,7.444406747817993,-0.0026322957,1.2756226062774658,800,337.37059581423824,48.38075890714738,30.90382957458496,0.004227666812977957,168,0.6283344742831418,0.60961884,2.3243415355682373,0.6093957,1.0490417e-09,7.128135681152344,0.19457197189331055,16.740042116006904,28.490843296051025,3.4418422361380747,5.540889046896389,2.324155569076538,0.0005,4.923871774407594
27.386476974835364,14.309336418847048,7.918278217315674,77.70765538447354,4920.756935119629,47.64380098206266,3.260150909423828,27200000,27.567999124526978,415.87881928577406,0.4761449690935824,800,192.60180491627602,0.02546018455094567,0.0050634556,7.432809114456177,0.0023487792,1.3594391345977783,800,333.0640717820396,46.84980757535801,31.42138361930847,0.0042269854069970445,169,0.6071144101516825,0.60848737,2.1329565048217773,0.6080983,-3.4570696e-10,7.059653043746948,0.25551533699035645,16.56215400207314,29.210198163986206,3.399062841636507,2.787771661407748,2.1255903244018555,0.0005,4.831255195502041
26.289307189343504,15.587903149707065,7.7484130859375,82.2722443776692,4951.067269325256,41.52986010407857,3.225701332092285,27360000,26.7575945854187,413.31784343031285,0.45766525727764845,800,192.37228563345582,0.025194324362750882,0.0059115407,7.158537149429321,0.00031963183,1.1352028846740723,800,333.13456562649446,45.018813479009914,30.30141258239746,0.004168504405324437,170,0.5840414688537507,0.60722417,1.9056031703948975,0.6069875,-5.304813e-10,6.635626792907715,0.3590247631072998,12.485664542901372,28.282548427581787,3.3987365579384416,20.971667556749427,1.9054908752441406,0.0005,4.879968462186305
25.232395767453635,12.252962111037656,8.37387490272522,74.2128436659561,4983.125283241272,35.624852105920006,3.214564323425293,27520000,27.729547023773193,410.96029258954866,0.4398988815347401,800,190.46606396683714,0.02558369204047304,0.016509905,7.068719387054443,0.020865474,1.6517534255981445,800,329.46812556256526,43.23381918926465,32.049744606018066,0.004374968404670758,171,0.5294871866634816,0.6057997,2.3592031002044678,0.6055921,-1.9907953e-09,6.8664257526397705,0.1580977439880371,11.826812609987206,29.587141275405884,3.3629867266143796,39.787036574329434,2.3590824604034424,0.0005,4.941364935773298
25.945729235890166,16.503651555883327,8.146263122558594,77.04120455131394,5014.587214946747,42.913605451493595,3.1710338592529297,27680000,27.372101068496704,426.70966688753117,0.4512420183984307,800,192.99654173876218,0.025477440508217614,0.012790406,7.350343942642212,0.013977476,1.6671230792999268,800,334.34021208306063,44.38827489085461,31.447787284851074,0.004120932158314656,172,0.5761212947248873,0.6043652,2.056884288787842,0.6040763,5.8114524e-10,6.777969121932983,0.18045806884765625,11.772156866615925,29.2702374458313,3.410608769956606,7.454111032782755,2.0567398071289062,0.0005,4.883754193059593
27.77035225490502,13.424263560967814,8.054581880569458,75.62572923001784,5046.21436047554,37.89011864394294,2.860565423965454,27840000,27.533652782440186,407.54986345765644,0.4815198111927135,800,195.60923226555252,0.025504518056164736,0.002465309,7.07695198059082,-0.0023409454,1.47603178024292,800,338.6934792872393,47.378303552386704,31.611546277999878,0.004378029336862627,173,0.6176289840553788,0.60321534,2.297710657119751,0.6030074,5.36442e-11,7.0248682498931885,0.1616837978363037,13.492609420530206,29.205294847488403,3.455973496635008,96.02116052145692,2.297590970993042,0.0005,4.903832146837121
28.56467093706691,14.501747228837859,7.5472187995910645,75.07509582627803,5077.451144218445,40.068901164432575,3.1838061809539795,28000000,27.135568380355835,424.18027785691766,0.4956356017619695,800,197.26876912417146,0.02520861266976976,0.006993711,6.615574359893799,0.0056327973,1.5392849445343018,800,342.29646400828625,48.801637725256256,31.21929907798767,0.0041589349827819465,174,0.6597884497734263,0.6020972,2.1697397232055664,0.6017382,-1.8060208e-09,7.362459421157837,0.1777496337890625,12.099246609868361,28.911510705947876,3.491119369686627,31.103851315111264,2.16949725151062,0.0005,4.931399464279452
29.60605246929208,10.66212157368924,7.83892035484314,75.64245568538472,5108.897595405579,40.590772516514384,3.4172699451446533,28160000,27.7980055809021,415.54738061198447,0.5134315226970582,800,200.19236866455992,0.02554903275312801,0.0054542953,7.203853607177734,0.004093178,1.3198645114898682,800,347.7400782903741,50.574606041309835,31.43573832511902,0.0041163303391197415,175,0.6987362162584034,0.6010712,2.0492241382598877,0.6007369,2.0861628e-10,7.1343677043914795,0.1551826000213623,19.015245467414875,29.300516366958618,3.5456353870728976,18.376703510614405,2.049118995666504,0.0005,4.9652622534558715
27.71768363475597,12.84784570397508,7.780847787857056,79.15752323948942,5139.8587210178375,46.659943665542706,3.176823377609253,28320000,27.06105065345764,425.2106224173358,0.48217661638231685,800,194.0335387792955,0.025851044429455135,0.0037097614,6.5259504318237305,-0.0020486622,1.4283742904663086,800,335.5253803615601,47.43537040251102,30.952969312667847,0.004420986785658978,176,0.5897908890727054,0.59994954,2.1121790409088135,0.5997109,-1.1920953e-11,7.098339080810547,0.2152087688446045,14.246623325739836,28.733392238616943,3.4238544955656725,17.66164458652458,2.1118643283843994,0.0005,4.860064244486377
27.528221332161067,12.284118436025562,8.271011352539062,74.8204952560839,5171.235002756119,46.56188445455304,2.959275007247925,28480000,27.15889811515808,414.9565029693581,0.4791885903098585,800,194.73974262950418,0.026193895350992737,0.0036061145,6.888874769210815,-0.00055169535,1.5877151489257812,800,336.903738176954,47.12340788376687,31.35977029800415,0.0045913913085718055,177,0.5966440502209296,0.5992673,2.30403733253479,0.59923863,-2.2649757e-10,7.070351600646973,0.13411712646484375,19.58939375153474,28.928757190704346,3.4394419648246366,-28.261735718030053,2.3038477897644043,0.0005,4.962544797229586
29.565074504238652,13.903765285615375,8.090325355529785,78.24898490642974,5202.61958360672,48.99314604787991,2.894371509552002,28640000,27.470422744750977,418.08360213374374,0.5123775189505287,800,199.38564321347084,0.026115003710267364,0.0027266243,6.6748292446136475,-0.0009726736,1.1753737926483154,800,345.59090535682094,50.46003799379923,31.376988172531128,0.0041864479134406385,178,0.6981855465579049,0.5983308,2.480274200439453,0.5979783,9.834766e-10,7.12041974067688,0.15337038040161133,14.343436484902787,28.8308207988739,3.525445197650541,23.638872341372707,2.4800705909729004,0.0005,4.930846360863975
28.54328980486387,12.94209774934101,7.525176525115967,76.69437006436088,5233.459550857544,42.477877881831105,3.0583648681640625,28800000,26.28070378303528,417.5661737066875,0.4965126306399148,800,198.10673130669247,0.026346578327266407,0.0053636115,6.805209636688232,0.0067540775,1.645369529724121,800,343.44425446843366,48.87490505286499,30.83325481414795,0.004248073579485012,179,0.6541623049895321,0.5970428,2.606076955795288,0.5969449,-3.5762747e-11,6.823673486709595,0.1609351634979248,18.986431360911578,28.12688112258911,3.5038966841777137,66.78845406435254,2.605954170227051,0.0005,4.964445410415209
30.977023256732036,15.145736853373403,7.671978235244751,81.16918453676954,5265.024742603302,42.03931056810935,3.152069568634033,28960000,26.2951819896698,447.3726850423297,0.5361128503093782,800,201.38865311227107,0.026053823407594615,0.003846813,6.299546957015991,-0.0005299979,2.125342845916748,800,349.4650932544932,52.82867317695562,31.555114030838013,0.004141438282741569,180,0.7493688141454065,0.59573597,2.6655969619750977,0.5955358,-4.0531162e-10,7.218072891235352,0.16141891479492188,15.660508823144065,28.78133249282837,3.5639583900046445,58.87579107436827,2.665476083755493,0.0005,4.977352667555628
27.56122958421122,13.868431080410225,7.353711366653442,76.34125977452197,5296.37175989151,43.96942737471569,3.0057663917541504,29120000,25.970545053482056,417.7202840383996,0.47880875037644693,800,196.70971121185212,0.026466956346987904,0.0027197835,6.5309906005859375,-0.0029891029,1.7148311138153076,800,341.5674821388982,47.10812667259282,31.340461254119873,0.004291655070655523,181,0.6207316246291852,0.5945018,3.0661673545837402,0.59407115,8.1062324e-10,6.7879321575164795,0.43825626373291016,10.01563260353462,28.163182497024536,3.485791494173095,40.673908303468544,3.059619903564453,0.0005,5.072774202886567
29.50982043854788,12.60187910744024,7.5566956996917725,72.96414329446537,5326.873864412308,38.575177633703994,2.9535021781921387,29280000,25.74729871749878,425.71773645209163,0.5123580178651583,800,201.02376958896784,0.026141793812198378,0.00257277,6.47142767906189,-0.0040187812,1.422696590423584,800,349.4936136973849,50.464214973421804,30.494232654571533,0.004085989715493685,182,0.7068642304818095,0.5931282,2.9764437675476074,0.59300107,2.0265581e-10,6.517458438873291,0.1487281322479248,17.15713190000226,27.39137864112854,3.563391063405236,84.05697734944835,2.9723730087280273,0.0005,5.0546964723069925
26.39321305306898,12.663890474902619,7.5945515632629395,75.05874637154079,5358.338075637817,44.79885856008651,3.106311798095703,29440000,25.93178629875183,418.2812946776835,0.45985153729891554,800,194.3013588366147,0.026460591628317175,0.002198325,6.6827428340911865,-0.0041592857,2.0299837589263916,800,336.24467324613494,45.211988724243184,31.454556703567505,0.004402623257488488,183,0.591098371054763,0.5918408,3.178279399871826,0.5917464,1.013279e-09,6.604452610015869,0.1837763786315918,7.652590903612253,28.183876037597656,3.4319982396114095,26.609930645318457,3.1781444549560547,0.0005,4.980659130077114
27.116248630823,11.684293603207541,7.464910507202148,70.98277014723365,5389.454242229462,39.530579386051684,3.049281597137451,29600000,26.142160654067993,414.4002142350793,0.4714973917983791,800,196.7488868138327,0.02627610064137157,0.0027009547,6.984452486038208,-0.004686423,1.5055952072143555,800,341.56571108740957,46.37836614222074,31.105636835098267,0.004334212570975011,184,0.6040036711597379,0.59064305,3.1469478607177734,0.5903058,-1.1920909e-11,6.7799646854400635,0.20435547828674316,17.844941276981473,27.885701656341553,3.4850934208528996,10.883332585070503,3.146792411804199,0.0005,5.070324702148561
26.432414448318934,12.163446398615617,7.591488361358643,73.5094377627331,5420.550696849823,40.808696597003426,2.946096658706665,29760000,25.72862148284912,426.04824851640103,0.45971212970018804,800,196.5215653144701,0.02657541219036894,0.0018953886,6.759057283401489,-0.005049327,1.8857927322387695,800,340.39805600092075,45.21305934036087,31.083162546157837,0.004284957586266722,185,0.5720396446519446,0.58988035,2.879089593887329,0.5895623,1.0848046e-09,6.50640344619751,0.1716904640197754,17.846670912900468,27.8176486492157,3.474009042415319,33.62696795559432,2.878939151763916,0.0005,4.998241032632892
25.557453882665392,11.393149869852914,7.535320281982422,73.24964369066858,5451.205374479294,38.98090441256066,2.926551580429077,29920000,25.726040601730347,416.22293482188036,0.44700011647401816,800,194.41216715551076,0.026910904046635434,0.00256787,6.7091453075408936,-0.0026800188,1.7157011032104492,800,336.51932754115956,43.93244814977956,30.6375949382782,0.00448187513013104,186,0.5475876735313657,0.58903474,2.5574119091033936,0.5889477,-1.0371208e-09,6.651737451553345,0.1579291820526123,15.172278644215845,27.63404083251953,3.4353803360162827,28.22913124532572,2.557194471359253,0.0005,4.964551348301846
30.306146931305758,12.08308474069885,7.849871635437012,75.00351492194235,5483.194767713547,42.50243321736635,3.363628625869751,30080000,27.198740243911743,427.16367749387115,0.5249881579181052,800,203.09760431212925,0.026309854158360478,0.0023313093,6.968500137329102,-0.004249708,1.8439407348632812,800,353.2068168327902,51.72804830340281,31.979973793029785,0.004040641723982337,187,0.7256442292429535,0.58787555,2.6165037155151367,0.58784276,-7.629394e-10,7.037110328674316,0.17970871925354004,16.22897868421589,29.26600432395935,3.6015397271753433,130.65864620872526,2.616389751434326,0.0005,5.093725580776171
29.531931700934766,11.276483880501338,6.9791035652160645,73.583370078766,5513.848915815353,44.30809033764193,3.4684600830078125,30240000,26.718793392181396,423.7990527715708,0.5124215450795286,800,203.68453531363627,0.026941379144386608,0.002061633,7.104658842086792,-0.004389892,1.353193759918213,800,353.8469337044737,50.47607200130656,30.634958505630493,0.004074590874899253,188,0.7035166135830618,0.58660555,2.2067480087280273,0.586353,-2.8610234e-10,7.122465372085571,0.2009422779083252,11.175537570136244,28.30968976020813,3.6091738395715525,-2.2869011208089516,2.206545829772949,0.0005,5.115855856733611
26.9939142631241,12.05486702072459,7.624780893325806,70.84978605213315,5545.4631996154785,43.67053855340571,3.3241121768951416,30400000,27.115386962890625,423.5860203510086,0.46989641874323523,800,198.57076727754594,0.02663773312962626,0.0024858185,7.4247682094573975,-0.0054592867,1.460082769393921,800,344.34121029058474,46.22698788184337,31.60439133644104,0.004261697946995201,189,0.5934124839753503,0.58506507,2.4110593795776367,0.58476377,2.145768e-10,6.752509832382202,0.20474624633789062,12.800469544318542,28.841715335845947,3.5139192180665586,10.6648322620212,2.4050989151000977,0.0005,5.016330519721578
27.604193382023077,11.698719864398136,7.621709823608398,73.06822777078132,5577.071738481522,41.011536420217936,3.7200379371643066,30560000,27.061954736709595,436.62334243264087,0.48004882289237877,800,200.22417236074025,0.02711145476200369,0.0045008087,7.256817817687988,-0.0015991073,1.553332805633545,800,347.52778919879734,47.24008415738279,31.523143529891968,0.004211731650300799,190,0.6268480321668494,0.58343285,2.6021595001220703,0.583324,-1.8954278e-09,6.491192579269409,0.16948866844177246,17.332618574101446,28.812806844711304,3.5460084301160526,68.30395926519557,2.6019654273986816,0.0005,5.1056975166190535
28.030091432236407,10.33381341093563,6.859713792800903,70.76122958719645,5608.227076053619,39.41540735619229,3.367669105529785,30720000,26.01863169670105,421.00056198934374,0.4863239589209562,800,203.05040748033184,0.026847977528098355,0.0066904738,7.144015550613403,0.0015464156,2.199739456176758,800,352.80379162864483,47.87034602260747,31.14537763595581,0.004181696820076464,191,0.6389734931134754,0.5820907,2.601853132247925,0.58212143,4.7981724e-10,6.584530830383301,0.1793961524963379,13.612960618642711,28.461092233657837,3.598589788543843,21.04124888139605,2.6017086505889893,0.0005,5.21020090782431
27.367260875317953,12.836452648522254,7.525449275970459,71.03708351448726,5639.621884584427,41.685431182003114,3.5647964477539062,30880000,27.41582441329956,429.4625212418214,0.4754389918177413,800,201.99164969653302,0.027175312896931075,0.01637275,7.68572473526001,0.018801074,1.4240686893463135,800,350.4748474356782,46.78747919297033,31.380375623703003,0.004174919301730078,192,0.61427601008084,0.58105195,2.188410758972168,0.58078897,-2.5331975e-10,6.6236817836761475,0.19457507133483887,17.709671038844125,29.08846688270569,3.5749424901080404,13.716448272611132,2.1881701946258545,0.0005,5.14993116688893
27.439917799786517,8.36414034311913,7.51709246635437,70.21951298716047,5670.2485320568085,39.92760898101783,3.2736282348632812,31040000,26.336609840393066,423.6906186828614,0.478077427953183,800,200.06974560723327,0.026937959671240606,0.0070845904,7.342085361480713,0.006580994,1.7476084232330322,800,346.9941743592293,47.03570521086392,30.61719799041748,0.004388908335193546,193,0.6519551030949543,0.579805,2.210097551345825,0.5796148,-1.0907651e-09,6.2688963413238525,0.15807390213012695,22.95598616477597,28.270026922225952,3.540784153679506,5.136213136777565,2.209857702255249,0.0005,5.079315635438979
25.87692721884244,10.247447920640896,7.356280088424683,67.29097576590718,5702.182782411575,40.79842693308618,4.560464382171631,31200000,27.810385942459106,428.2358922551352,0.4502903642697043,800,200.45261030770405,0.027325144004879898,0.010334512,7.367612361907959,0.014865541,1.6790730953216553,800,347.49314666930036,44.28986143354514,31.924100637435913,0.004174715976706355,194,0.5917520093486921,0.578615,2.108523368835449,0.57815945,-1.6480683e-09,6.542047739028931,0.17526483535766602,14.017557659798047,29.710899829864502,3.545579866335073,41.66595137089911,2.1083881855010986,0.0005,5.06249157339137
26.370770919940245,8.94763154347378,7.231365442276001,69.42278213188766,5733.807744264603,43.78284795818618,3.433894395828247,31360000,27.187610626220703,429.76948821469625,0.4563219419418583,800,201.68824957906065,0.027101731596768684,0.006120453,7.822340965270996,0.004191442,1.782827377319336,800,350.21258916837024,44.90338562794839,31.61449885368347,0.004018837969749273,195,0.6236144838757663,0.57721525,2.3397653102874756,0.5772407,2.503396e-10,6.757288694381714,0.16024565696716309,16.095428127347784,29.157809495925903,3.57253408713066,30.203566246553862,2.339611530303955,0.0005,5.092442196126829
26.57500949299122,6.990473284070808,6.981047630310059,64.50761854359257,5766.408432483673,41.820527485185714,3.9449524879455566,31520000,27.57257628440857,421.1552616904944,0.4607959246667715,800,204.19143096246364,0.02674978037435605,0.0041100457,7.276754379272461,-0.0022806171,2.0743725299835205,800,354.58519474214717,45.34642891044037,32.58842635154724,0.004092858336636738,196,0.6411406603046399,0.57597136,2.5352697372436523,0.57561404,3.814697e-10,7.358265399932861,0.21934747695922852,18.731514763818993,29.92377257347107,3.615838761567507,18.484554412574095,2.535168409347534,0.0005,5.225587484535423
26.218492223731197,7.2661660424189085,7.445645332336426,63.14224491719123,5796.831772327423,40.66750487282483,3.7033965587615967,31680000,26.531888484954834,429.9437156981474,0.45379794311915356,800,204.676954121741,0.026481216801071676,0.004299866,7.515772581100464,-0.00036149815,1.2849342823028564,800,355.1791979678333,44.65881499777282,30.40029764175415,0.003961364452315508,197,0.6206525656165963,0.5747269,2.2321865558624268,0.5744459,-3.0994418e-10,5.876684665679932,0.1954200267791748,18.023340910025667,28.056854009628296,3.621070944591429,24.900400075006743,2.2319796085357666,0.0005,5.123782973492216
25.607874790506035,6.211710686952113,7.208352565765381,59.32428709959045,5828.619826555252,39.9564336928061,3.4400856494903564,31840000,27.131359338760376,426.50711135502155,0.44441793695170584,800,203.41001283135395,0.026863654627890313,0.0052719153,8.015347957611084,0.0026114183,1.7239885330200195,800,353.3644385980725,43.7072116389878,31.74556303024292,0.00421088926293244,198,0.6050164842332137,0.57365763,2.509003162384033,0.57344395,-1.7702579e-09,6.547629117965698,0.17833256721496582,18.853568962256006,29.062591552734375,3.60408498871168,17.81968148946256,2.508772850036621,0.0005,5.2306771538702
25.297257520983504,7.177861404189984,7.580955266952515,63.586330995596036,5859.726530313492,41.733254271079,3.632023572921753,32000000,27.08746862411499,417.0342981228318,0.4374906827617813,800,204.11224542218207,0.02672727630652529,0.0045806603,7.536864519119263,-0.0020975175,0.9325659275054932,800,354.7140771769907,43.036486998433475,31.097798824310303,0.003992308309029591,199,0.6203480754205987,0.5723488,2.664398431777954,0.5721118,1.15335e-09,6.4487223625183105,0.21422505378723145,18.55114593575937,28.263361930847168,3.6171754734705095,7.325923121931591,2.664212226867676,0.0005,5.185049270198322
24.771833839828023,8.246202578161492,6.692570209503174,61.61318154375987,5890.9299392700195,38.12254324382383,3.9136292934417725,32160000,26.857735872268677,433.37330918815445,0.4287913433706991,800,203.31080905651933,0.027000244516721145,0.0071292026,7.5114006996154785,0.0057789446,1.6590690612792969,800,352.77838252629545,42.16721266367888,31.193906784057617,0.0039983253172579825,200,0.5905217628419526,0.57124513,2.3381760120391846,0.5708946,1.0967255e-09,6.386909008026123,0.15333223342895508,15.124323956782897,28.697410345077515,3.598419206551042,-13.529847033342264,2.338038682937622,0.0005,5.193773555378824
25.01090933143726,6.599725474620507,7.507670164108276,58.63226162199032,5922.567579507828,37.32111275201744,3.543682098388672,32320000,26.85489821434021,429.2047958821111,0.4334748144491102,800,203.7953187937058,0.027193517919193902,0.008852421,7.906587839126587,0.012757177,2.1405513286590576,800,353.76666182520574,42.63466635035993,31.61930537223816,0.004044143705613768,201,0.6211388665065125,0.57010144,2.2942967414855957,0.56995374,-6.8545347e-10,6.045586347579956,0.1890878677368164,14.644811218977516,29.208627939224243,3.608488080989096,71.86278140960302,2.2939846515655518,0.0005,5.192302915611731
24.643332634353193,8.724224488642394,7.04218602180481,63.11212100918689,5953.756126403809,44.76600312166861,3.6823298931121826,32480000,26.79524302482605,425.779660978083,0.4279639208714393,800,201.9317955645478,0.0275531457210656,0.048315614,7.454050302505493,0.08175409,1.4997198581695557,800,350.6071810793626,42.08555807416786,31.180888891220093,0.004053293573735268,202,0.5893781271292524,0.56855494,2.517033338546753,0.5685174,-8.4936624e-10,6.5924232006073,0.1805436611175537,13.780324849356493,28.514530420303345,3.5780118492141693,8.784706690075751,2.5169179439544678,0.0005,5.191489125150849
27.052540330387455,6.34800891170606,7.35455322265625,64.34959442763297,5984.986597776413,33.82808470525185,3.742870807647705,32640000,26.60068154335022,413.29860142058885,0.4702015690968349,800,203.75508886667285,0.027568459147651356,0.013911001,7.142210006713867,0.02119591,1.8426141738891602,800,354.41903679567156,46.26027824500683,31.213419914245605,0.004451251914649018,203,0.7066573674356852,0.5670484,2.40364146232605,0.56678826,1.0922551e-09,6.484554052352905,0.21813344955444336,24.313783228091197,28.68159031867981,3.6162141888986152,13.158190409812239,2.4034950733184814,0.0005,5.276570098665116
27.718354081570943,6.486831239253484,7.428252696990967,66.77714646698938,6016.751228570938,37.748527937940544,3.722615957260132,32800000,27.212693691253662,423.6865737155532,0.48014997927359826,800,206.25141981031192,0.027164040711677762,0.0060405997,8.064314603805542,0.015329396,1.7257766723632812,800,358.8920271502918,47.266058108280404,31.744280576705933,0.004325750711486563,204,0.7111444399520289,0.56599206,2.4747731685638428,0.5656798,-1.3232231e-09,6.02257227897644,0.18257904052734375,25.442237631886787,29.149100303649902,3.6597286767987294,29.191247651666234,2.474541664123535,0.0005,5.236937667381443
27.69829047617355,6.02109206514642,6.876906156539917,65.77914789816658,6048.141795635223,51.63435605150092,4.021159648895264,32960000,27.131700038909912,418.98626348429366,0.4817281529793734,800,202.04451325802071,0.027980306391997282,0.0067940652,7.743070840835571,0.00547624,1.5168888568878174,800,349.97753416063495,47.40366969437034,31.378286838531494,0.004594909298453526,205,0.7269682235962358,0.5649943,2.3868398666381836,0.56463474,-2.2202744e-10,6.604876518249512,0.19675683975219727,26.689084550594096,28.872637510299683,3.572039628076255,10.974538195658518,2.3866958618164062,0.0005,5.1283889290047595
26.566538705823,5.544786433219533,7.338947772979736,61.99024666994801,6079.119296073914,40.66457447681761,3.7570033073425293,33120000,26.961979150772095,423.8479034915211,0.4595770946954127,800,206.84835427266344,0.02724233972372825,0.00244713,7.6398608684539795,-0.001572409,1.6420092582702637,800,359.2313131753126,45.234013815575146,30.967604160308838,0.004075723369172841,206,0.702909982612546,0.5638518,2.0463550090789795,0.5635887,1.6689299e-10,6.045767307281494,0.17768597602844238,26.062510640999534,28.812055587768555,3.6634860066018713,17.55225488652541,2.0462350845336914,0.0005,5.186792855790593
25.973658622340107,5.685737657182435,6.841361999511719,61.74952944829176,6110.433038949966,38.51914250420055,3.8216052055358887,33280000,26.455928564071655,424.2793996935131,0.4507744727118212,800,206.10650887630996,0.027305230136050112,0.004100823,7.590229272842407,0.000880864,1.8709123134613037,800,358.39881658157253,44.357637789609186,31.30566954612732,0.004152109478467477,207,0.6654946623002838,0.5625666,2.5605592727661133,0.56229526,1.7285351e-10,6.218312978744507,0.2614123821258545,19.983686901584957,28.670003652572632,3.6554966392552686,16.139479685712665,2.560319423675537,0.0005,5.250643884997794
26.008588379499148,5.835651755999677,7.335601329803467,59.32152756518884,6142.700157880783,36.636049262132104,3.5974507331848145,33440000,26.51853060722351,422.4220294515477,0.45070704651917276,800,207.2411507933375,0.027561827103057695,0.0031660385,7.401153326034546,-0.0025402259,2.187174081802368,800,360.1704280085232,44.360545821546076,32.26010346412659,0.004012817956695245,208,0.6815772407109978,0.56126595,3.0270185470581055,0.56103957,8.2850465e-10,6.242265224456787,0.43042731285095215,10.767141724723981,29.16340947151184,3.673381258784614,56.35791975475085,3.026805877685547,0.0005,5.237231013460947
26.681965270724223,5.676579755304948,7.538956880569458,63.716508235633015,6174.131076335907,41.343597180185455,3.3732385635375977,33600000,26.259458541870117,432.68727006697367,0.46082455039896403,800,206.29087048414732,0.02798896351962166,0.0027933978,7.237640619277954,-0.0006319365,1.83805251121521,800,358.0854026505897,45.35859329989047,31.421607494354248,0.004145647086277629,209,0.6817354234747434,0.56002736,3.027895450592041,0.5598361,-1.1205674e-09,5.970821857452393,0.17317891120910645,22.88870712109734,28.310651779174805,3.6534007574998264,0.6722694439773418,3.027761459350586,0.0005,5.1857397202506705
25.526673258823912,5.710041418809926,7.08159875869751,59.7058726275617,6204.625944852829,43.18959850010572,3.193082332611084,33760000,26.32488465309143,428.67630248985824,0.4435053135283503,800,203.85237977737575,0.02814103844685621,0.0026073267,7.251622438430786,-0.0022951073,1.5227742195129395,800,353.7234912468276,43.63105882704924,30.460169076919556,0.004161066453522799,210,0.6324113392076282,0.55907375,2.2767741680145264,0.55874586,5.9604544e-12,6.397850275039673,0.17485547065734863,21.580409756400115,28.06909728050232,3.610218471182505,-20.985303046617226,2.276547431945801,0.0005,5.2496730645133995
25.709029698745518,5.312965422367644,7.4581663608551025,60.100506503602084,6235.3759734630585,43.51699808970192,3.4059395790100098,33920000,26.65533137321472,421.44917664066287,0.4439626273624002,800,206.90299077759406,0.027403739860207114,0.0027026315,7.195212364196777,-0.0035789278,1.3506851196289062,800,359.6158656569329,43.69890373858863,30.7394540309906,0.0038644354045217866,211,0.6771847848060341,0.55804753,2.4225196838378906,0.5579952,1.430512e-10,6.565686464309692,0.1606431007385254,25.83828470889921,28.20582628250122,3.6668866710294306,-23.164118323116003,2.422285318374634,0.0005,5.223753603376208
25.42188406406598,5.652320730411193,7.166967868804932,58.88497808096291,6266.372708082199,44.1629327091447,3.329820156097412,34080000,26.610366582870483,423.6511073836432,0.4405090306433241,800,204.20092076968268,0.027713084682435586,0.0044567436,7.423884391784668,0.0024104784,1.59550142288208,800,354.1014496807641,43.3453745409279,30.98080348968506,0.004011227605309789,212,0.6777986922334364,0.556982,2.2091948986053467,0.5568918,1.3411046e-10,6.284617185592651,0.3934364318847656,21.39985631484462,28.628376007080078,3.612344102845801,18.955677119908454,2.209076404571533,0.0005,5.1684046856347345
24.52662662745838,6.5402543115000835,7.504836797714233,59.86995310511092,6297.023844957352,39.41398511251876,3.3107454776763916,34240000,26.44973349571228,429.41330287445726,0.42469648549929917,800,205.20177291553304,0.028041458006236707,0.0023377927,7.2802019119262695,-0.00431931,1.5307416915893555,800,356.37050183379574,41.77912543209891,30.6444034576416,0.0039254679720619814,213,0.6054225214368044,0.5560669,2.152531623840332,0.55570245,-7.212161e-10,5.956942796707153,0.21461820602416992,20.173597854314274,28.2311110496521,3.635982452499654,-12.180517145703122,2.1523983478546143,0.0005,5.251899620630357
24.153676004972713,6.402058948616805,7.681440114974976,58.193805297526474,6328.275513410568,45.88476606141581,3.0948963165283203,34400000,26.577216148376465,426.39612418817364,0.41891645157513285,800,203.32537117242256,0.028030089972883893,0.007863213,7.5918190479278564,0.003858536,1.655228853225708,800,352.7410792532339,41.2023029192965,31.243130683898926,0.00394180731616543,214,0.5960656629617849,0.55517703,2.380849838256836,0.5549559,2.861023e-10,6.212314128875732,0.490614652633667,20.766724037677758,28.76570963859558,3.599367137948316,18.319425625557074,2.3807241916656494,0.0005,5.1562387591891135
24.15262658197621,7.887556187106175,7.763664484024048,60.72681502169729,6359.639711141586,33.93931661873087,3.14980411529541,34560000,27.187561511993408,425.5334689338997,0.4176289385253521,800,207.62970820042293,0.028024692974871392,0.018620046,7.532380819320679,0.029101025,1.5373046398162842,800,360.6712795322123,41.0940317829102,31.35524606704712,0.0036708384484290756,215,0.6137986206881826,0.55413187,2.3304805755615234,0.5538275,-6.973745e-10,6.699675798416138,0.17999792098999023,18.98363598589047,28.954139947891235,3.678583191620293,136.06931898577363,2.330281972885132,0.0005,5.193839939019271
24.10842435044663,5.802855687244578,7.9877471923828125,57.55760661770706,6390.594328165054,35.32141865885265,3.45106840133667,34720000,27.016124486923218,434.01906145111,0.41664250517389184,800,208.46670297148884,0.02789007371928402,0.0147539275,7.053863286972046,0.016571354,1.4135386943817139,800,361.86939570110354,40.99031172176897,30.947956800460815,0.0037794235819973063,216,0.6360359034473416,0.55293566,2.217562198638916,0.55291,-4.1723247e-10,6.448744058609009,0.15748310089111328,19.95460197962099,28.63209867477417,3.6893966886324123,7.543879686795259,2.2174479961395264,0.0005,5.211740339176952
23.23729442383788,6.922102073592731,8.000262975692749,57.36682717376454,6421.347638845444,41.095265924707135,3.210933208465576,34880000,26.90769863128662,427.057695509982,0.40258197760008124,800,204.47794735782296,0.028217734779350502,0.022096444,7.415317058563232,0.02520084,1.4538583755493164,800,354.65445122352577,39.59317649186915,30.746907949447632,0.003783265373797598,217,0.5850395222566194,0.5516693,2.069438934326172,0.55158514,3.2186506e-10,6.363081932067871,0.16460919380187988,16.183549252834446,28.578041553497314,3.6184889557078206,-18.135218278034223,2.0692107677459717,0.0005,5.191509586795926
23.891752611329807,10.083172112393983,8.13399887084961,61.451960338547416,6452.281185388565,42.69553796793757,3.3020031452178955,35040000,27.125375032424927,436.90108054481766,0.4115490238916188,800,208.32874129510998,0.02788756667870609,0.006920549,7.076594114303589,0.0054275244,1.5123107433319092,800,362.23104282797976,40.507389680015514,30.926734685897827,0.003474398641173216,218,0.5769846263730974,0.549779,2.02488374710083,0.54960513,-4.4703477e-10,6.693777799606323,0.17827224731445312,14.300810535093735,28.842236280441284,3.6938417490229853,-0.588313082736075,2.024780511856079,0.0005,5.28644759324411
25.4700153064204,9.446754855807779,7.460225582122803,62.232607141806824,6483.328849554062,36.33029032434527,3.215468645095825,35200000,27.206050157546997,432.02119858978176,0.43860077791931834,800,211.72676606447803,0.028091848610939114,0.0036516017,7.222020626068115,-0.0008997991,1.3307750225067139,800,368.4972778292158,43.20308415141349,31.040510892868042,0.003398002920758914,219,0.6353578197338559,0.5478263,2.1836304664611816,0.5474302,-7.5101864e-10,7.222733020782471,0.1885991096496582,10.446047377782556,28.763892889022827,3.7566379886087446,-15.358379099636663,2.1830310821533203,0.0005,5.330673994184963
24.768981737104067,8.71182316778098,8.197126865386963,62.181611788541204,6514.202387809753,40.20516284803253,3.1715242862701416,35360000,27.387492179870605,442.0211388206741,0.42736666140234764,800,208.70912288138356,0.02840340234893109,0.0025922416,7.24086332321167,-0.0035251516,0.983405351638794,800,362.6654053605742,42.07479130798531,30.864314794540405,0.0035887552182912734,220,0.6055870087257413,0.54615426,2.1731514930725098,0.5460923,-1.680851e-09,6.821361303329468,0.169205904006958,14.290198643252532,28.58621096611023,3.6991409843618834,20.292098352583654,2.1730103492736816,0.0005,5.284365227169717
25.309728884665493,8.484452085878488,7.417453050613403,63.93913874239188,6545.009822845459,35.00441913001403,3.1012701988220215,35520000,26.540141344070435,435.07258373595613,0.436419180750952,800,210.70483323929156,0.028900310775331103,0.0031198566,6.666606903076172,-0.0037952603,1.9104020595550537,800,366.7050522647678,42.975294556896706,30.78396201133728,0.0035908399170305797,221,0.6215648660408104,0.54481053,2.0012762546539307,0.54482317,-5.245209e-10,7.020776033401489,0.21645784378051758,13.38131207686363,28.723655223846436,3.7402765851336115,112.07760246257867,2.0011699199676514,0.0005,5.388644008471681
23.901105366302886,8.87765471876921,8.19696855545044,63.52544356726061,6576.901088237762,35.441222919448805,3.254699468612671,35680000,27.52689814567566,429.42209939655265,0.41363882805490865,800,206.05641213931005,0.028651395441907323,0.005066008,7.081332206726074,0.0046982905,1.505722999572754,800,357.6355604681489,40.70327375652272,31.8831627368927,0.0036981788289367355,222,0.5467460744169489,0.543525,2.5549423694610596,0.54349744,-7.897616e-10,7.084996938705444,0.1761462688446045,16.96020470672834,29.238542318344116,3.649616791029733,33.69022616546165,2.5547375679016113,0.0005,5.324241974913142
24.358117129656424,7.91094509476248,7.221476316452026,63.57766515388651,6608.165464639664,35.03676876826782,3.2628536224365234,35840000,26.263409852981567,433.67872029132724,0.4219261577834352,800,205.50181271485042,0.028710845040355974,0.003677116,6.936319351196289,0.00022836392,1.9381389617919922,800,357.0952217294078,41.52008575658452,31.253796100616455,0.0037904703868234667,223,0.5715688155041101,0.5424397,2.4768784046173096,0.5422403,6.794929e-10,6.922113656997681,0.43973755836486816,19.46515162420934,28.66366696357727,3.6452079689845136,70.75826181050509,2.4767417907714844,0.0005,5.361898883735438
24.343253636403585,8.512368250406638,7.264945983886719,60.80583831632037,6639.421166419983,40.84952216004614,3.305689811706543,36000000,26.52640724182129,434.14513559917987,0.42106059802970514,800,207.02683658475442,0.028786220686161098,0.0027550203,7.154621839523315,-0.0035932371,1.9879481792449951,800,359.4062450339467,41.44210353761363,31.2392418384552,0.0036783112194658267,224,0.5498911365625416,0.5416103,2.4691765308380127,0.5416798,-5.960438e-12,6.837112188339233,0.1660289764404297,18.622825144785956,28.708404779434204,3.668113370080677,29.868858826380276,2.46903133392334,0.0005,5.313551838833766
23.3972099349324,8.846963272724286,7.4929890632629395,61.87652726734764,6669.550322055817,44.524898437884566,3.12101674079895,36160000,26.368842601776123,437.1455251416316,0.40537842525771356,800,203.91981304734173,0.028907140067943662,0.0017618382,7.040575981140137,-0.004679482,1.1676747798919678,800,353.6906588770577,39.87901828056842,30.112622022628784,0.003739470405198456,225,0.5303551947486913,0.54070014,2.278862714767456,0.54059905,-6.139279e-10,6.682905435562134,0.1639251708984375,13.488514377100579,27.728395700454712,3.610688790099428,12.37532928183801,2.2786524295806885,0.0005,5.2357110156634405
24.33727436802746,8.068402516775626,7.872368574142456,61.660998045827355,6701.411244630814,44.57338735670118,3.0494749546051025,36320000,27.27163577079773,436.681878981597,0.42088464543915344,800,207.9691739056498,0.029258479115631484,0.0023039896,7.589605331420898,-0.0052579436,1.7208943367004395,800,360.7254230480172,41.42345510137571,31.850409984588623,0.003725818902641962,226,0.5645666038401729,0.5396551,2.5630204677581787,0.5394788,9.775162e-10,6.76714563369751,0.19191622734069824,13.555251216565601,29.207731008529663,3.6822326694423997,15.095057918906694,2.562885284423828,0.0005,5.274957436404873
24.811698432613166,8.223712149546266,7.223971605300903,60.9299679330194,6732.969917297363,53.21048573199517,3.2829105854034424,36480000,27.058088779449463,431.48739444738345,0.42931256938467977,800,206.5248479222738,0.02917398129345598,0.00286904,7.488162517547607,-0.0048001823,1.5919158458709717,800,358.2810778574764,42.26475462959028,31.54525923728943,0.003668891134565378,227,0.5737472186809627,0.5384973,2.5575501918792725,0.5384576,1.2844801e-09,7.042879104614258,0.16200709342956543,16.013625874019414,28.860356092453003,3.6573746428613383,13.16755423710406,2.557223081588745,0.0005,5.183317813699125
25.974318719716194,7.450606127858905,6.921766757965088,59.6348410946643,6764.318157911301,43.38265803827795,3.18437123298645,36640000,26.722344636917114,431.9918212060629,0.44727603489561335,800,212.30745699630228,0.02882749531144344,0.0029829242,7.262119293212891,-0.0035516042,1.8341269493103027,800,369.7667868590174,44.06049946217756,31.27044177055359,0.003509424060106608,228,0.6281888874079145,0.5374276,2.312119722366333,0.53717905,-3.5166745e-10,7.095396995544434,0.1908891201019287,18.19848507059836,28.770623207092285,3.7704637849240803,23.63860488124221,2.311998128890991,0.0005,5.390202681263085
24.323034739593837,8.579467229039635,7.7342000007629395,60.39772986392676,6796.373744249344,44.59052125347431,3.3151590824127197,36800000,27.514135599136353,436.91555431975587,0.4216370266465525,800,207.9380619840379,0.029019583560325024,0.0038695857,7.722651481628418,-0.0027292555,1.6693854331970215,800,361.09029655397023,41.49706322424122,32.02780508995056,0.0037361484854544916,229,0.5554529243267166,0.5364259,2.514810800552368,0.53648007,-1.257658e-09,6.576322317123413,0.1730940341949463,18.630365086090798,29.384846210479736,3.6857596028474937,10.882074367476209,2.514556884765625,0.0005,5.310140870600801
23.993085277561814,8.664680720784647,7.595475673675537,61.37245830550996,6827.609106063843,45.26573307631611,3.3665149211883545,36960000,26.996735334396362,440.4280107967178,0.41497396920120855,800,206.1386729133618,0.02930430604596299,0.0024734077,7.203963041305542,-0.003655183,1.4367308616638184,800,357.38977577594073,40.830368517194145,31.216387510299683,0.0038035128843158274,230,0.5559889896091776,0.53555024,2.2923896312713623,0.5353088,1.320243e-09,6.7805163860321045,0.3524186611175537,17.418111238062952,28.816529750823975,3.6491452301180884,-10.25190215587803,2.291856050491333,0.0005,5.23856581931176
24.729116381045852,8.882866059811123,7.710835933685303,64.07485430508964,6859.009895563126,44.33160998368131,3.3693459033966064,37120000,27.218318223953247,441.6189224605624,0.42765795662489825,800,206.38714447817904,0.028609800994394977,0.0018082459,7.177034139633179,-0.0038146244,1.481947898864746,800,358.6602701154024,42.09598621691097,31.394362449645996,0.003728938956415343,231,0.5840391591368846,0.5346999,2.3946661949157715,0.53428197,-6.0796745e-10,7.040703535079956,0.14696931838989258,20.076307751580348,28.878939867019653,3.660514570910387,42.2972885819111,2.394416570663452,0.0005,5.305590543806343
25.617204331644874,8.546115749584358,7.079730749130249,63.17672490422899,6890.126091003418,52.91041126482239,3.2514946460723877,37280000,27.183853149414062,435.7551603727325,0.4427544407776604,800,210.2729365899812,0.02975373451165824,0.0014986427,7.634822130203247,-0.005097393,1.46763014793396,800,364.988901190862,43.60190689551908,31.104589462280273,0.003683294257321063,232,0.6091391360748162,0.53380966,2.1807141304016113,0.5337629,-7.06315e-10,7.33839750289917,0.13435626029968262,18.47765378697157,28.813929080963135,3.7255426336619437,2.5290614713229314,2.180379867553711,0.0005,5.252894671137938
25.385407493692757,9.082692424270286,8.383970499038696,63.468785308767664,6922.917806148529,37.78210803962159,3.4554038047790527,37440000,28.673340559005737,444.9824381399262,0.43919295251344675,800,212.47849380191303,0.029638854632758563,0.0034360941,7.627005577087402,-0.0037084862,1.5846869945526123,800,369.3599091760964,43.24604599133616,32.7645902633667,0.003704105298774716,233,0.5818454946865098,0.53283334,2.1688430309295654,0.5326218,-1.1920927e-10,7.22196102142334,0.1905965805053711,17.582900524798436,30.51439118385315,3.7692948729447466,78.96917419692758,2.168687582015991,0.0005,5.443059905881484
25.02328692000557,9.473722437511787,7.566384553909302,61.43824728688099,6954.36741065979,51.286299067654994,3.5205624103546143,37600000,27.238222122192383,440.1553142568323,0.43208643042311523,800,210.01725817631333,0.02949957205195837,0.002474111,7.566601276397705,-0.004779727,1.3784053325653076,800,364.8442456831219,42.54465195242985,31.43331003189087,0.0036264899139021563,234,0.5863504271116395,0.5321618,2.193286418914795,0.5318613,9.059905e-10,6.622173070907593,0.4440572261810303,14.163169872475809,29.095529317855835,3.7228293705409037,10.009779163856576,2.1930768489837646,0.0005,5.298060562198989
24.60373713111059,9.10631099273211,7.670478105545044,60.720364714583816,6985.651009559631,43.26085328366749,3.3632559776306152,37760000,27.062383890151978,447.31588994001066,0.4243928343868885,800,210.75930998564547,0.029483435065880564,0.002445634,7.4075703620910645,-0.004002575,1.3405206203460693,800,366.0560499713951,41.77824572211553,31.261533737182617,0.003669663453239155,235,0.5640717976859072,0.531394,2.5109798908233643,0.5313715,4.61936e-10,6.670739412307739,0.17829251289367676,16.58791549347923,28.612128019332886,3.7358073827980545,12.119233843235158,2.510859727859497,0.0005,5.353883342126064
24.419234669812433,9.28771780479934,7.675434827804565,63.09884570254167,7017.860977649689,51.45820066279333,3.113938331604004,37920000,27.53429675102234,437.88378514816543,0.42206621540496125,800,211.50929988380608,0.02974012220464371,0.0033024375,7.680393695831299,-0.0028521458,1.697875738143921,800,367.85677071454944,41.54892169580093,32.20244812965393,0.003609066505538343,236,0.5629844054407701,0.5306082,2.5955445766448975,0.53054696,-2.7418137e-10,7.113812446594238,0.1659693717956543,17.873757925363197,29.428308486938477,3.7536007048536004,-5.432388516535073,2.5952303409576416,0.0005,5.382993092257257
24.454039847554487,7.710234340724286,7.907808780670166,59.73704349735042,7049.873083353043,39.1435950861164,3.7372190952301025,38080000,27.589112281799316,439.9226219791789,0.42253601862612306,800,214.33730361876366,0.02977573344910521,0.012054973,7.550973653793335,0.015901702,1.593346357345581,800,372.865288341264,41.595412517252406,32.00423836708069,0.0036341630195830346,237,0.5614030232246144,0.52986676,2.4924118518829346,0.52966374,3.5762737e-11,6.5053815841674805,0.1906123161315918,17.82303724592464,29.41794729232788,3.8038420569970244,62.521491601156946,2.492265224456787,0.0005,5.425981526399937
25.280903135652906,5.35632383696931,7.214614629745483,62.87547402432141,7080.900523424149,42.94159216697579,3.2540810108184814,38240000,26.89937949180603,444.7613984094946,0.4368516148776708,800,215.00585679879444,0.030160838396687865,0.0074724266,7.562680244445801,0.0044539417,1.4803838729858398,800,374.2413294272442,43.012766165454025,31.007601737976074,0.0037444866325805726,238,0.5927906556669107,0.52885157,2.23150372505188,0.52864385,-5.5432325e-10,6.891633033752441,0.17760992050170898,26.22917191121411,28.61431097984314,3.8176182214122454,11.001203620180801,2.2312979698181152,0.0005,5.456286597519393
24.543420484864672,6.4700491271082265,7.437023639678955,57.68036484248316,7112.151986837387,45.361920060508496,3.3696529865264893,38400000,26.890876293182373,448.13656598449825,0.42427325054033715,800,211.0766972395079,0.030155743080677748,0.014942611,7.41161322593689,0.018662047,1.6193506717681885,800,367.0686614981349,41.75695566816553,31.21214461326599,0.0038252933412260192,239,0.5341889628063354,0.5276605,2.419736623764038,0.52766466,1.844764e-09,6.473564624786377,0.14510130882263184,17.40380576537365,28.68476366996765,3.7471359101859285,-1.3330943418013754,2.41961407661438,0.0005,5.400198378586038
25.311610247043408,5.758209212843145,6.970500469207764,59.71222135224334,7142.894395112991,46.30924655379234,3.801940679550171,38560000,26.864966869354248,434.5543764297322,0.4393350807101549,800,209.8546819075908,0.030186358580897,0.020647954,7.445943117141724,0.034041017,1.2479345798492432,800,364.0382556402126,43.24029564690928,30.73147416114807,0.004053914238258401,240,0.5935894939213413,0.5264511,2.2922515869140625,0.52627575,9.834766e-10,6.294593811035156,0.18630552291870117,24.50986441118228,28.32705855369568,3.7167749827531975,35.894048078234576,2.292041540145874,0.0005,5.264450765912852
24.073914939134255,6.120425872941179,6.949153423309326,58.471595383911485,7173.790513277054,43.119086234802595,3.235586166381836,38720000,26.900651216506958,441.77484203713027,0.4177449083803245,800,210.30572117387138,0.030799103748617582,0.018713573,7.568278789520264,0.024439937,1.2791242599487305,800,365.32516325443487,41.10492145411194,30.884076595306396,0.00390486698416996,241,0.5287064185855194,0.5256417,2.2779018878936768,0.52545506,7.2121614e-10,6.595305442810059,0.2750568389892578,17.390141219355463,28.502598524093628,3.7314567606959295,55.187151639907235,2.277679443359375,0.0005,5.405295122883679
23.150790569870605,8.21957956891493,7.312746047973633,58.974970654788876,7204.965292453766,37.26027935025813,3.4699912071228027,38880000,27.325859308242798,440.1432994194886,0.39909315863331396,800,212.50946721953756,0.030071670958584432,0.004380977,7.3816468715667725,0.0033907115,1.3171441555023193,800,369.73631093182996,39.267730101726634,31.16481900215149,0.003611552000003477,242,0.50383356514567,0.5251264,2.1354775428771973,0.52492815,-4.351139e-10,6.26801609992981,0.20241308212280273,17.38268425466537,28.923173427581787,3.7735807212807604,27.277434824887152,2.1353585720062256,0.0005,5.486428029751753
23.60131089268212,9.51109962307503,7.303684711456299,60.753016152162125,7235.855527639389,35.780136593007256,3.4013984203338623,39040000,26.5607852935791,442.3900941523675,0.4071589582240839,800,213.16257481272194,0.03030364777426041,0.009649974,7.162105321884155,0.013854871,1.4918169975280762,800,370.9206706054989,40.07677133289254,30.88162589073181,0.003534371651849326,243,0.5382877927420587,0.52424526,2.5285444259643555,0.52412254,1.5974045e-09,6.283351182937622,0.1850266456604004,14.321365000947026,28.259757041931152,3.7855432977827506,50.58477922378462,2.528392791748047,0.0005,5.467721376295457
23.93056351285988,6.998736430113681,7.321462631225586,62.00852782516493,7267.288984775543,42.72807056715046,3.407711982727051,39200000,26.67697501182556,441.954841516479,0.41321256187890804,800,214.1906446340546,0.029975766657337456,0.0056483066,7.1184241771698,0.0009568997,2.1761443614959717,800,373.3482052537573,40.681132070325724,31.425225496292114,0.003465555019890139,244,0.534623382230573,0.52311105,2.3688106536865234,0.52280813,1.567602e-09,6.7688305377960205,0.12179780006408691,15.111956048146098,28.998536109924316,3.8082805831779574,16.38255187678405,2.368699789047241,0.0005,5.50181550078036
22.885679952450733,6.001259790420373,7.335352659225464,52.64238314803089,7298.537454128265,39.73276045076854,3.0128514766693115,39360000,26.48475670814514,438.49975578276957,0.39601170193176044,800,212.06032645640028,0.030286460450173244,0.017928794,7.33830189704895,0.038554233,1.4991040229797363,800,368.6349182737679,38.955196046082435,31.240772247314453,0.003683774145591599,245,0.4857741379107777,0.52207536,2.8372702598571777,0.5220197,5.9008604e-10,6.608595609664917,0.23726248741149902,19.406929282710674,28.317412614822388,3.7630489416465935,18.89490722947309,2.83703875541687,0.0005,5.3861629094512065
23.00203038291279,9.7750821894713,7.044861555099487,62.80219290827303,7329.970916986465,32.94138649025816,3.2509775161743164,39520000,26.23204803466797,441.2807378444731,0.3957183279841566,800,216.3466071783193,0.03039168404867635,0.01354859,6.936579465866089,0.03942983,1.8466920852661133,800,377.0151430127059,38.954803166423034,31.42224621772766,0.0032598736317682184,246,0.55374476359886,0.5211113,2.979417085647583,0.52091354,5.036592e-10,6.774157762527466,0.18766546249389648,9.419517199696578,28.36738920211792,3.845566021430834,211.44546396612927,2.9792988300323486,0.0005,5.474858838885742
20.605729740721948,7.343862045033017,7.350811243057251,51.2954606902065,7360.626846790314,34.45605237899608,3.089693307876587,39680000,26.204310178756714,446.14269749672434,0.35529646094210254,800,212.87540205287564,0.030101978184700565,0.0045077004,6.988719463348389,0.004738251,1.3788809776306152,800,370.29777207409563,34.926075271678094,30.647955417633057,0.0033838032251023034,247,0.4613370508766906,0.52026606,2.767897367477417,0.52008015,-2.5033953e-10,6.860759735107422,0.17300009727478027,14.467490966866276,27.807636499404907,3.7780928392606716,22.984248385610794,2.7677574157714844,0.0005,5.459379241143511
21.235440363388175,7.002551853311214,7.567829132080078,53.91022960102759,7391.183100223541,34.18358995075429,3.305734157562256,39840000,26.01197838783264,439.3066212261811,0.36590056608178984,800,213.99364639775115,0.029854161607441077,0.0067705177,6.6875598430633545,0.01566777,1.5027449131011963,800,372.50020424556345,35.983443685524605,30.47339677810669,0.0033311311224355714,248,0.4704574526348146,0.51924694,2.6417500972747803,0.51918095,-1.7732382e-09,6.577297925949097,0.16741180419921875,15.215149913238852,27.714019060134888,3.800316420692874,80.92280118895997,2.6416282653808594,0.0005,5.499489186766329
21.120734858604692,5.522786195366424,7.3315205574035645,49.82065235089518,7422.319648504257,30.214356872655053,3.1541216373443604,40000000,26.65448784828186,450.3458741569037,0.36257865611446366,800,218.07629364393745,0.02965897625852753,0.0016909493,7.498401641845703,0.001179722,1.5786819458007812,800,380.07206683217635,35.66404602240819,31.129942893981934,0.0031701384881501005,249,0.5269560934594559,0.5182858,2.585646629333496,0.518335,8.657574e-10,6.713329553604126,0.17178916931152344,13.795070599639189,28.435436248779297,3.8743263501112253,177.68063091379855,2.5854434967041016,0.0005,5.523076544960653
20.966398256680268,5.6863094319696375,7.336404085159302,49.90137112328191,7454.2884249687195,28.731274738322927,3.3517165184020996,40160000,26.815701961517334,437.1547755839772,0.36127577300853425,800,215.5721743542357,0.03008372855224518,0.002157734,7.244328260421753,-0.0025941764,1.7601580619812012,800,375.50459481307945,35.52334947549498,31.962021827697754,0.0033235413277020367,250,0.49593416080445285,0.51741964,3.0302019119262695,0.5172563,7.9870216e-10,6.975897312164307,0.2072892189025879,15.98254407406285,28.833919048309326,3.830429940113559,211.51833399218236,3.0300889015197754,0.0005,5.5324762364581055
20.79569391236183,5.605762407089228,7.079876184463501,52.18401222694081,7485.574416637421,34.02240101564849,3.16323184967041,40320000,26.205384731292725,437.4041828615918,0.3584937956112572,800,214.257083217567,0.02965390217144043,0.0027572424,7.395371913909912,-0.004049944,1.9874439239501953,800,373.2800907908949,35.248132972274014,31.277013301849365,0.00330769712661271,251,0.49997557013627403,0.5165289,2.727792978286743,0.5163773,4.7683735e-10,6.58477258682251,0.2660079002380371,17.26359690134408,28.488027572631836,3.807350281885314,95.46771397808223,2.727684259414673,0.0005,5.489996176671384
21.07437482024169,5.053433601556271,7.207977056503296,49.87070738236564,7516.866007089615,31.274205487363833,3.1010797023773193,40480000,26.14865517616272,434.756954354355,0.3623408358090218,800,215.79052226685724,0.029845307346883492,0.0019312665,7.27270245552063,-0.0041997093,2.180598497390747,800,376.15392690769994,35.634502577351284,31.28481698036194,0.003287139172417511,252,0.5073926844999387,0.51545733,2.6308705806732178,0.51529276,1.7881394e-10,6.602035999298096,0.1834580898284912,13.159846320634053,28.542080640792847,3.8367445209765103,157.54868368859943,2.630754232406616,0.0005,5.513151796411222
21.4168404269469,5.086284644792166,7.248732328414917,53.39363163017986,7548.450392007828,31.976877882747843,3.291253089904785,40640000,27.282692432403564,440.4827379600955,0.36843871592977984,800,215.31969573599198,0.029838044331566817,0.0011513511,7.158359527587891,-0.004136932,1.5112249851226807,800,374.8824568296266,36.23400507007113,31.577720403671265,0.0033767998369298793,253,0.5030220908128307,0.5141697,2.4738495349884033,0.51406044,8.3446494e-10,7.375744819641113,0.15005064010620117,19.612961622981885,28.990095853805542,3.8242574755033347,91.26034510383556,2.473707437515259,0.0005,5.512024693292355
21.532118592517897,5.029717031999885,7.653758764266968,50.87677171643718,7579.326162338257,35.1625170072486,3.0769994258880615,40800000,26.671786308288574,447.2460418572303,0.3710979409388233,800,213.02081476158585,0.029669146495976545,0.0019014332,7.048573732376099,-0.004368329,1.4674789905548096,800,370.6365319937603,36.49041619970465,30.85404396057129,0.003517557640047208,254,0.48930121568449036,0.5128625,2.421494960784912,0.5127145,-7.2717665e-10,6.7041099071502686,0.19800400733947754,21.26454428086804,28.364953994750977,3.7819146182998926,122.83494699250224,2.4212682247161865,0.0005,5.4227951597263
21.043094469205467,5.086643625887471,7.752501964569092,51.19424605250829,7610.926629543304,34.60041374852342,2.944152355194092,40960000,26.837626695632935,436.1841076485366,0.3641518706840586,800,213.17580045479278,0.029786825380976083,0.002143757,6.979835510253906,-0.0021512494,1.688446044921875,800,371.2046529048213,35.80169020795,31.589991569519043,0.0034990907231952566,255,0.5038429449435337,0.5116575,2.704824924468994,0.5115967,6.437302e-10,7.027579307556152,0.20301222801208496,17.073847983231943,28.76113271713257,3.787662808978163,38.33555748156965,2.7046632766723633,0.0005,5.48448899403307
21.310187641361427,5.120466934106591,7.202683925628662,49.33642370022342,7641.663359642029,31.39833874568973,2.9758718013763428,41120000,25.975306749343872,440.1092656905595,0.3675333164281467,800,217.85764526708036,0.03009314307709864,0.0029318929,6.9939866065979,-0.003920428,1.5471277236938477,800,379.93572198856725,36.14861766979321,30.72129726409912,0.0033483989253281455,256,0.5133513455590493,0.51056737,2.946009635925293,0.5104061,-2.2649757e-10,6.790151357650757,0.15049958229064941,18.16345302594903,27.69442391395569,3.8749687580330923,53.82404972960622,2.945875883102417,0.0005,5.558844399699517
21.02084173459114,4.889452203254841,7.426090240478516,47.42571437998404,7672.430442094803,34.838957052439824,2.9059720039367676,41280000,26.463396787643433,441.25870216028886,0.36236726042928624,800,215.35904805201338,0.030315349031430124,0.0025672696,7.112249135971069,-0.0038505201,1.6186842918395996,800,374.8546649256171,35.6277804291665,30.760355710983276,0.0034281577040416837,257,0.4713621956238562,0.50942814,2.3608899116516113,0.5092691,1.5914441e-09,7.102298974990845,0.16775941848754883,18.159484396792525,28.306278705596924,3.8247782434796114,21.179068072010818,2.3607709407806396,0.0005,5.498169175667365
20.741801383130777,5.145375441915647,8.042887687683105,48.44015748280673,7703.375367879868,31.74292847622082,2.793750047683716,41440000,26.59554171562195,439.36529120689437,0.3586472188081351,800,212.53522426542736,0.030451344153620094,0.008105815,6.858738899230957,0.010621035,1.712449550628662,800,369.7496747134469,35.245303799092355,30.934253454208374,0.0035948676206359735,258,0.4570919117911878,0.5085966,2.3710837364196777,0.5085392,-1.0490417e-09,6.7327775955200195,0.16518735885620117,17.284954803800442,28.500356435775757,3.775209292672231,167.78517629587336,2.3709871768951416,0.0005,5.517870715854483
21.196047544847104,5.188339513070751,7.640794515609741,53.12129567948955,7735.963064193726,30.760500034471807,4.325718402862549,41600000,28.194981575012207,437.0998330185964,0.3646715978345567,800,218.13028099618052,0.02983441424622061,0.0048725433,7.160213947296143,0.010363555,1.6926548480987549,800,380.3866134224406,35.87363423287894,32.57675266265869,0.003238338732123427,259,0.5198703000126745,0.5078083,2.4008309841156006,0.50762963,4.1723255e-10,6.880594253540039,0.1833198070526123,16.61564860333248,30.103769063949585,3.8790187268266476,181.17754075154153,2.4005825519561768,0.0005,5.587093145889984
20.95354206209666,5.241862065856554,7.806606292724609,51.13651884798748,7766.721884489059,29.96447143802085,3.1952569484710693,41760000,27.00386071205139,446.4526825888877,0.3613107656610724,800,215.61466540025114,0.03022952295858075,0.0023967042,7.207670450210571,0.0044481973,1.3389649391174316,800,375.54517337997356,35.530243517127026,30.7474308013916,0.0034098151911419994,260,0.5175461184951907,0.5069911,2.1313984394073486,0.5067852,7.1525605e-11,6.466368675231934,0.1557917594909668,18.60814371319198,28.52692151069641,3.831808028324714,139.31556834231395,2.1311686038970947,0.0005,5.5792770202980195
20.513756160528118,5.099149472952361,7.21708607673645,52.51327986555068,7797.482971668243,37.08858003802499,3.7052669525146484,41920000,26.935027837753296,436.25664470620313,0.355972641201179,800,210.94960196407166,0.030192504072233062,0.014226029,6.829863548278809,0.02395031,1.420642614364624,800,366.76494325696103,34.98296026073499,30.751553297042847,0.0036215404658589308,261,0.45898614283932787,0.5063436,2.119058609008789,0.5063207,1.3053418e-09,7.220954895019531,0.14853692054748535,17.912847725556336,28.527604341506958,3.745426700069703,9.395528576818492,2.1189355850219727,0.0005,5.533202338174249
21.63125133773607,6.231641096971684,7.216521978378296,54.81643321068408,7828.364328861237,30.10295589871847,3.568901300430298,42080000,27.016308069229126,440.1628809176005,0.37351934510407336,800,216.08656338906817,0.030088748629786603,0.0051631117,7.104346036911011,0.016037375,1.2233476638793945,800,376.1440365565268,36.74034022336636,30.87372636795044,0.003530497405553923,262,0.5659918964292027,0.5058843,2.2892301082611084,0.5058663,7.629394e-10,6.97910475730896,0.1937706470489502,12.944385818868593,28.463195323944092,3.8376975149617842,93.69600711722006,2.28902268409729,0.0005,5.597291841796487
22.38820476354722,5.926809159820088,7.794816255569458,56.53811071946061,7860.3512570858,34.0877054264887,3.376028060913086,42240000,27.802272081375122,441.9207078656876,0.38621969497066827,800,216.27527169033948,0.0301693185293804,0.008573207,7.271965980529785,0.015515044,1.4431967735290527,800,376.9191939835374,37.99860462402937,31.979753017425537,0.003574288771718722,263,0.5259106966670309,0.5056088,2.33430552482605,0.50519025,-9.596348e-10,6.766123294830322,0.25752973556518555,21.26353542133599,29.541870594024658,3.845938769827772,97.25769525884118,2.334188461303711,0.0005,5.5782256137807655
22.55093231987735,7.289623817849352,7.875603199005127,55.72001958915263,7892.677308559418,39.66006317459189,3.428446054458618,42400000,27.861403226852417,444.89698567534174,0.38865289730041586,800,217.0683273265243,0.03032915223687504,0.0072489074,7.1109864711761475,0.008154955,1.8368840217590332,800,378.0724309315801,38.2410137496264,32.3194797039032,0.0036082958364645015,264,0.544033437937338,0.5050526,2.214629888534546,0.50503707,4.1425233e-10,6.941743612289429,0.2180335521697998,20.534735484286347,29.95826482772827,3.8574329476934,31.919515030609872,2.214273452758789,0.0005,5.525383136420946
22.89568666705588,5.703715128065408,7.159841060638428,60.47245753606278,7924.154017448425,38.043353290632965,3.3119399547576904,42560000,27.30493927001953,446.6014443172964,0.3948676419625167,800,217.69636640201185,0.030357730136839366,0.003398984,7.067023992538452,-0.0007994568,1.5067107677459717,800,379.15579937396325,38.86310258735457,31.440614938735962,0.003504716939631664,265,0.5105257394164553,0.5043258,2.3005197048187256,0.5041189,1.397729e-09,7.076922655105591,0.18175721168518066,22.521525932346574,29.057840824127197,3.868432569022996,14.118358559251602,2.3002047538757324,0.0005,5.560248947055018
23.225108873284576,5.367278748985697,7.431879281997681,55.95856682190838,7954.964323043823,37.49502207723015,3.22365665435791,42720000,26.866374969482422,442.6873791909455,0.4031328264239492,800,214.99047678483063,0.030179550559451918,0.004277791,6.7887842655181885,0.0019015352,1.488663673400879,800,373.8742558954544,39.671489059366685,30.803313732147217,0.0036773019442887427,266,0.5236239182580268,0.5034912,2.1383025646209717,0.50325865,-4.5895576e-10,6.943113327026367,0.1645040512084961,21.284158954625404,28.559041500091553,3.817504212287329,40.07931788118356,2.138195514678955,0.0005,5.525037285670298
23.24512797449526,6.163658893677125,7.672912359237671,57.54546964911227,7986.134117603302,39.19121602985364,3.0224051475524902,42880000,27.13715362548828,443.89164147416324,0.4016003494202062,800,217.55804252185175,0.030621655241527563,0.007350954,7.5257017612457275,0.011785119,1.2156507968902588,800,378.4487964109995,39.529773938218575,31.1628201007843,0.003563578566163649,267,0.5448073631978221,0.50276697,2.4303112030029297,0.5026115,-1.1444092e-09,6.359722852706909,0.2551860809326172,22.24302538801337,28.637452363967896,3.8616933355724368,57.943749695398964,2.430101156234741,0.0005,5.497255330057036
23.391388537082257,4.752432390857157,7.301979064941406,58.796977843383566,8017.04949092865,36.60952655836904,3.2377994060516357,43040000,26.533838272094727,439.602605520564,0.4018767524790687,800,218.9295851054699,0.030130434014504107,0.009315722,7.2746968269348145,0.019458292,1.3629188537597656,800,381.8727884392242,39.56926651346673,30.89281463623047,0.003314953380156718,268,0.5458417870850246,0.5020523,2.448052406311035,0.5018503,-8.314848e-10,6.735315322875977,0.4165182113647461,23.618378875947222,28.348570823669434,3.8942645112343133,43.587030869948826,2.447946786880493,0.0005,5.600770557414864
23.24439595759499,5.769605754227562,7.157248020172119,54.89946952035855,8048.156841754913,33.363366464809594,3.2950425148010254,43200000,26.341359853744507,433.87612827295555,0.40080765315159744,800,218.338539695738,0.030415853683588307,0.009805197,6.771987199783325,0.016041394,1.7442817687988281,800,380.424936232791,39.44739891196111,31.073501586914062,0.003591879589133288,269,0.5596190547611011,0.5009541,2.4523837566375732,0.5009155,6.2584876e-10,7.185119867324829,0.4110686779022217,22.42881888577384,28.52187418937683,3.8817518379527622,33.30822194942797,2.452237844467163,0.0005,5.557692567249855
21.884208853882637,5.20667714560677,7.357825517654419,53.55959659862828,8079.484270811081,35.15737343933857,3.300180435180664,43360000,26.717523336410522,449.433285211644,0.3782404565572146,800,216.5379866237119,0.030387979312344594,0.009648097,7.404954433441162,0.019695178,1.8863563537597656,800,377.17767391659913,37.209719272793585,31.31661081314087,0.0034923816322332143,270,0.5445298186721426,0.4998156,2.410341501235962,0.49954993,-3.7074088e-09,6.449376821517944,0.13194966316223145,21.4349325541012,28.761613607406616,3.8487701560328977,31.22133860220349,2.4102025032043457,0.0005,5.571930063731006
21.584153988296926,6.702056704186204,7.302610397338867,57.9475904527705,8110.576855421066,36.95133203138081,3.36810302734375,43520000,26.615235328674316,444.93984375651456,0.37199556061677874,800,219.32354534291176,0.03086946809689449,0.005544646,7.29243016242981,0.008038132,1.376483678817749,800,381.8080177796801,36.596444552623524,31.083268404006958,0.003488722484656537,271,0.5283769284837261,0.49895918,2.793257236480713,0.4987177,-7.9870227e-10,6.699688911437988,0.15548253059387207,19.358218600687376,28.188944339752197,3.894313679371924,62.133954624430785,2.7930068969726562,0.0005,5.541350820393728
21.901127997226013,5.347330439770642,7.100466251373291,53.82568475219645,8141.789079666138,32.17842483522259,3.5171916484832764,43680000,26.339972257614136,442.5911375792036,0.37541600672945485,800,221.59572036248719,0.030423991162763207,0.010865342,7.05969762802124,0.034106046,1.5653128623962402,800,387.23838499203424,36.94924058425345,31.20438313484192,0.003230256506816341,272,0.5524579526131155,0.4981677,2.8899970054626465,0.49795902,1.6778708e-09,6.629751205444336,0.20564031600952148,21.47932077803641,28.141928911209106,3.9462868734997247,12.289492542925764,2.889847993850708,0.0005,5.6140382942384415
22.507045654717622,7.141477574886709,7.329766273498535,55.9263385099983,8173.5324029922485,45.51515678469604,3.12335205078125,43840000,26.49447226524353,432.14762779849167,0.3902165501170154,800,212.87412420122706,0.030820187396204762,0.017780814,7.175795555114746,0.027258677,1.9577221870422363,800,370.21962481840023,38.382078170479005,31.71647047996521,0.0038540242100514894,273,0.592967804014689,0.49717122,2.9349114894866943,0.4970653,8.7618834e-10,6.86569881439209,0.17664623260498047,21.357109864625937,28.659157514572144,3.780405851880724,36.85570682562215,2.933701753616333,0.0005,5.502937912944182
19.88585622596091,6.695918725365359,7.530282497406006,55.19126822520023,8204.686941623688,33.09657580582405,3.3266682624816895,44000000,26.446012020111084,438.1518206708573,0.342139715568054,800,218.80211976414685,0.030738684507192606,0.009697229,7.3877410888671875,0.012005103,1.815516710281372,800,381.6842252431616,33.63510374854651,31.14362621307373,0.0034683090208326058,274,0.5004640017030579,0.49649125,2.5522637367248535,0.49646363,-1.8119811e-09,6.239381313323975,0.22926592826843262,14.864744144711453,28.52767586708069,3.8924552113008404,38.53986966523927,2.5480480194091797,0.0005,5.6148684606922
18.984787673744318,7.972345976857718,6.888092994689941,55.65917650060808,8235.69339966774,34.5795089846897,3.424823760986328,44160000,26.493642568588257,443.25413471774436,0.3263310565427312,800,220.29329631757835,0.030939542681865988,0.0034659686,7.584352016448975,0.0037599087,1.5785574913024902,800,384.218030710193,32.06590512927818,30.988898038864136,0.0034768774007672386,275,0.4855048676155643,0.49553457,2.513749122619629,0.49531505,4.5299534e-10,6.64128565788269,0.17423176765441895,13.971097930726023,28.306630611419678,3.916449214801524,7.296166734508369,2.508913040161133,0.0005,5.574907483660611
20.5625482851334,8.196324237173704,7.531156063079834,57.254083023219145,8268.06687760353,33.50452094080838,3.494473457336426,44320000,27.489956617355347,445.29395144324104,0.354784467887884,800,217.32343400763727,0.030980579803618697,0.00507791,7.743848562240601,0.0016634432,1.7514760494232178,800,378.414844613488,34.8753427527509,32.356245279312134,0.003749314411417954,276,0.5171358820724327,0.49479273,2.529496908187866,0.4948184,3.4570696e-10,6.827990531921387,0.17044830322265625,15.704172949690264,29.436091423034668,3.8605501149204393,100.24340831549108,2.5288407802581787,0.0005,5.531905000190339
20.4423699862988,10.152639653135823,7.145153045654297,57.09381377876024,8299.448202848434,37.42569877719436,3.360156774520874,44480000,27.0924289226532,440.1772711413169,0.3527144205025765,800,218.68318523196743,0.031173298284050733,0.0042774146,8.119616746902466,0.004734735,1.4143602848052979,800,381.0945306008455,34.67159087733923,31.303274154663086,0.003776362907736554,277,0.48893070094014507,0.49398616,2.398873805999756,0.49389663,4.7087667e-10,6.5428290367126465,0.1788640022277832,14.47385378282096,28.724446773529053,3.8871576209673666,22.096906101764922,2.38126540184021,0.0005,5.605007284846522
20.5735900571537,8.789544516092935,7.379290819168091,53.356955080167694,8331.200994253159,35.92818992511619,3.6657254695892334,44640000,26.918869972229004,438.7574975781436,0.35584960294732754,800,218.46128093632694,0.031048317286456933,0.0037147035,7.625747442245483,-0.00042800172,1.7324011325836182,800,380.27196832079176,34.98076819374341,31.71497678756714,0.003764730096311841,278,0.5165376643079398,0.49301532,2.6847245693206787,0.49295017,-1.0117889e-09,6.388836145401001,0.21851468086242676,17.550220485167635,28.90022897720337,3.8799379970354755,92.16730429414268,2.68438458442688,0.0005,5.574375623608655
19.77411413300553,9.67066904172631,7.03254246711731,56.92457986261992,8363.310312986374,31.365537317939474,3.5409815311431885,44800000,27.297232389450073,439.1565440208856,0.3384614607976624,800,220.73269134807174,0.031228025925650358,0.0017802382,8.198813199996948,-0.004193711,1.5787606239318848,800,384.9879929571192,33.26788942693638,32.0973014831543,0.0035379351982335384,279,0.4983093211853212,0.49212298,2.84446120262146,0.49210572,1.1920987e-11,6.686046361923218,0.1767723560333252,14.843771620402675,29.085911989212036,3.9248993331382107,192.427219011803,2.8442912101745605,0.0005,5.573765566581606
20.66724560049027,10.67533645152576,7.160250425338745,58.320513130964216,8395.35091996193,48.66562466344794,3.608150005340576,44960000,27.612711191177368,451.84819790529093,0.35612736787671917,800,217.28156825620434,0.03130896922757597,0.0015552377,7.717598915100098,-0.0033767973,1.690690279006958,800,378.19480332387093,35.00972857629033,32.02547478675842,0.0037763643423804898,280,0.5284377011095648,0.49095714,2.360137939453125,0.49086383,2.6822086e-10,6.8146586418151855,0.18181252479553223,14.78106381950535,29.515387058258057,3.858851441439442,-38.93637551045967,2.3322386741638184,0.0005,5.515131473915201
18.54642595430703,10.523800332426115,7.411314249038696,56.05844201101175,8426.599502563477,36.11544556464054,3.440303325653076,45120000,26.856547594070435,443.03607955179166,0.3170315548830595,800,222.99308117903968,0.031227741666177842,0.001966881,7.769857168197632,-0.004670841,1.8153741359710693,800,388.877253627547,31.14641706267911,31.24152183532715,0.0033960286376734073,281,0.4718373622061957,0.48997,2.2531003952026367,0.49002686,-1.072884e-10,6.282516241073608,0.15435481071472168,12.557545526842821,28.849802494049072,3.9636509709296233,15.978326686753,2.252775192260742,0.0005,5.622056661437206
20.72152449826974,11.033401344666354,7.006042242050171,58.35532112955413,8458.606898546219,29.840598812281808,3.745638370513916,45280000,27.402889490127563,442.51511955257877,0.3566477731405506,800,220.63088406665742,0.03158020450794928,0.001661277,7.8282506465911865,-0.004460535,1.876997709274292,800,384.07796148016155,35.062592434777265,31.99276065826416,0.003755375227117699,282,0.5372954546238893,0.48899266,2.372687816619873,0.48901123,9.715558e-10,6.900243043899536,0.18307209014892578,14.640181478464427,29.48664951324463,3.9185998026289366,148.8529782532446,2.372447967529297,0.0005,5.5892530777589196
21.0970812287197,10.907055516704125,7.26911735534668,57.74035232413359,8489.343861579895,41.78209564569303,3.8178532123565674,45440000,26.141616582870483,461.3635712169394,0.36493683981662123,800,217.70651394439864,0.03106837998016927,0.0020757064,7.242595911026001,-0.0048569352,1.5890939235687256,800,378.6631431959252,35.88026579932054,30.705183267593384,0.003849712100731498,283,0.5583187642592959,0.4881109,2.5370991230010986,0.48800772,1.6093242e-10,5.920636415481567,0.1985940933227539,16.42338138261279,27.973766326904297,3.8649452627783707,0.3067543682575637,2.5369491577148438,0.0005,5.563649612296344
20.627751200237775,11.45483524244224,7.149694204330444,59.0741492361622,8521.34469127655,31.659965812805282,3.959946393966675,45600000,27.513020277023315,443.5293200963373,0.35619722362243567,800,219.45099309559052,0.031247146844143665,0.0016906135,7.747639179229736,-0.0043401886,1.6383557319641113,800,382.4155024352774,35.015320285300774,31.97988796234131,0.0038041405494219924,284,0.5661826099606095,0.48737273,2.328083038330078,0.48710817,6.0796745e-10,6.645839691162109,0.1810309886932373,12.733073543203044,29.527507543563843,3.9023341863273466,54.74513958183988,2.3279201984405518,0.0005,5.633671512580346
21.546551167768033,11.160320048271377,6.8472580909729,58.007623233265406,8552.112983226776,37.766278645982794,4.313553810119629,45760000,26.772620677947998,442.68955590386287,0.37328527363597824,800,217.14804741237603,0.03133470036769205,0.028659496,7.2252113819122314,0.05460562,1.1185729503631592,800,377.67901107251936,36.70679611292656,30.755223274230957,0.003926022443742483,285,0.5784865737115188,0.4864371,2.5069708824157715,0.48619086,1.0013581e-09,6.388612508773804,0.16135215759277344,14.031560151806493,28.09130358695984,3.856437815852573,37.71867008017331,2.5068275928497314,0.0005,5.572172475069367
18.73476859312668,6.462723451094554,7.283499717712402,54.151601697738464,8583.594878911972,34.63704652569155,3.8611278533935547,45920000,27.230196714401245,452.77390057009563,0.3215985225792801,800,223.5782467850236,0.030775920934880775,0.007479056,7.751400947570801,0.009348911,1.5236024856567383,800,389.8717321063287,31.60689787710274,31.467560529708862,0.003220341178679625,286,0.4861110556923252,0.485473,2.367952823638916,0.48536432,-1.642108e-09,6.4027111530303955,0.18928194046020508,15.419699628821215,28.981019020080566,3.9740038659746766,24.564884670484286,2.367812156677246,0.0005,5.640345502029483
19.97495633078868,5.7907207614159315,7.577588796615601,50.80019778636007,8615.942789077759,35.78624556550475,3.869096279144287,46080000,27.624287605285645,449.4256038615571,0.34535512284617564,800,218.71995894686552,0.031226955688449784,0.010248666,7.819016456604004,0.017551506,1.7421822547912598,800,380.5140126454098,33.95018810068807,32.33157825469971,0.0034947451750027866,287,0.5398755347921974,0.48461708,2.5911242961883545,0.4843453,-6.6757205e-10,6.100208520889282,0.18015336990356445,16.161224660363434,29.59619402885437,3.884947702302456,25.226688801010205,2.5910110473632812,0.0005,5.596426096030992
18.35880656375321,4.680526158773987,6.938080072402954,48.31031790447852,8647.162540435791,36.757420962999824,3.8253772258758545,46240000,26.695850610733032,445.5857828089323,0.316771973000508,800,218.0837046045854,0.030930805867066036,0.020302456,7.679886102676392,0.037728112,1.4362075328826904,800,379.673461344757,31.121577532518668,31.21308207511902,0.0032561980488038022,288,0.4751501317464981,0.48397094,2.751296043395996,0.48379228,-1.6689308e-10,6.250974178314209,0.20634722709655762,17.88758777654603,28.37266516685486,3.875167894078422,9.635179534012737,2.7511472702026367,0.0005,5.599217690137348
18.48632775282644,7.54953031241514,6.740566730499268,48.25510414929112,8678.087432861328,34.138454461660665,3.5412404537200928,46400000,26.248871088027954,439.97146958173283,0.31910432868500027,800,219.12843392468574,0.031012450068731958,0.014563739,7.337977170944214,0.022325538,1.634685754776001,800,381.99829066392124,31.351939979977082,30.880073070526123,0.0033646594132827855,289,0.5096378928532245,0.48328513,2.671327590942383,0.48320073,-9.551646e-10,6.2566328048706055,0.18463993072509766,13.755846931408831,28.09546709060669,3.897055691287051,65.72555027850665,2.671201705932617,0.0005,5.675147824354287
17.838454857858082,5.213571902365281,6.825820684432983,43.89532077768761,8708.84488582611,33.79708744438436,3.6653146743774414,46560000,26.5049147605896,448.0143940661711,0.3070335697140872,800,219.00698303723803,0.030947954094245386,0.01595829,7.458756685256958,0.03054096,1.573099136352539,800,381.42123449933274,30.161199185675915,30.738082885742188,0.003187028940153483,290,0.4971489869707602,0.48216328,2.3695075511932373,0.48217538,-1.323223e-09,6.156217098236084,0.19626569747924805,14.491267663882152,28.302120685577393,3.8919612260863956,125.25230998265545,2.369361400604248,0.0005,5.691160233993327
16.227796100042042,4.438690924675305,7.088729381561279,40.71354790092824,8740.208170413971,30.89918657698643,3.588430643081665,46720000,26.538089513778687,442.23289849550605,0.2796673988802345,800,218.1695628389064,0.03061751675977721,0.009169139,7.571754455566406,0.028522832,2.1475913524627686,800,380.13533951239333,27.45356140891733,31.337331771850586,0.0029714256744059336,291,0.4535224509095627,0.48134765,2.319929838180542,0.4812556,-7.1525674e-11,6.113654136657715,0.19331789016723633,12.635922919880935,28.91005563735962,3.8782822588817485,23.144613196319614,2.3198142051696777,0.0005,5.685980930678904
15.76611283705603,4.4455030657373324,6.7318572998046875,42.06604936771975,8771.363619565964,34.039146656390415,3.7242672443389893,46880000,26.681841135025024,445.8163506593675,0.2698740609644603,800,216.08669541905604,0.030393688045302125,0.003463008,7.796615123748779,0.009067236,2.0055856704711914,800,376.1281035156975,26.484202630471817,31.128194093704224,0.0029045400541586725,292,0.42458807592262987,0.48096064,2.0807385444641113,0.48101854,-9.655954e-10,6.172752141952515,0.17708134651184082,12.470831858182372,28.92783522605896,3.837475293682062,74.3067705474739,2.080617904663086,0.0005,5.652362297679997
15.010017297720301,4.388489249518572,7.299103498458862,39.16692152030522,8803.753912210464,28.318195773541525,3.6538467407226562,47040000,27.379613876342773,443.92463907003577,0.2553769714436865,800,218.9797743734658,0.03017541758239275,0.0032028058,7.661612033843994,0.0013491827,1.915966272354126,800,381.56759309852237,25.059288466440602,32.379809856414795,0.002697481453899224,293,0.4044857185996037,0.48087347,2.680640935897827,0.48091897,-4.7683767e-11,6.6337010860443115,0.2512519359588623,10.428466044606695,29.59212875366211,3.8889599708234672,211.32114060641624,2.680527448654175,0.0005,5.618686811673557
14.885073121617461,4.104609785355823,7.1394853591918945,38.00804540602277,8835.247546672821,33.17461719672475,3.968104600906372,47200000,27.304972171783447,441.77705237166646,0.2539929045332739,800,217.68507154136879,0.03013070741384861,0.002042845,7.179142236709595,-0.0047405316,1.6758475303649902,800,379.31063611247606,24.92136013634572,31.481364250183105,0.002676211890347221,294,0.40241910781816587,0.48067585,2.1480154991149902,0.48064396,4.7683725e-11,6.56054162979126,0.2074568271636963,12.791751076825154,29.218616724014282,3.866216676804109,14.862344139180689,2.144850730895996,0.0005,5.620647119460492
15.06711042426903,4.235889570576689,6.968039274215698,37.9863793282539,8866.482769489288,27.787858223989495,3.6287930011749268,47360000,26.473771572113037,443.1134582334899,0.2573394784430096,800,217.70681101103872,0.030595706575139252,0.0021850585,7.795025587081909,-0.0044526667,1.5866639614105225,800,379.2623677780325,25.250097498971886,31.22651743888855,0.0027527746157585803,295,0.42452767748777226,0.4801944,2.3464317321777344,0.48018363,1.6689299e-10,5.957686901092529,0.43366217613220215,14.298794882384579,28.519419193267822,3.867598713211477,129.8420939158724,2.3463242053985596,0.0005,5.665285014045688
15.160523495767102,4.362086657154427,7.262850284576416,40.59821777208844,8898.174470424652,32.039471992399555,3.771721124649048,47520000,26.9336359500885,446.6691830434175,0.25930781963058325,800,216.1597407512716,0.03011259887444283,0.0018765882,7.4326701164245605,-0.0043973015,2.004511833190918,800,376.1979459595517,25.439908262057408,31.68410301208496,0.002849678693908848,296,0.38494793204803224,0.47951537,2.4088377952575684,0.47938633,1.7106533e-09,6.521667003631592,0.17589354515075684,12.102525835055136,29.153653860092163,3.8383058462223074,91.39400165359548,2.4085848331451416,0.0005,5.666286403598366
14.968561488384301,4.252448191864329,7.251154184341431,41.00205781703516,8929.982233285904,30.096428800248873,3.5540478229522705,47680000,27.13815689086914,458.36771389215795,0.25469906778248397,800,219.52286451129694,0.02997423117257961,0.001589093,7.818248987197876,-0.0047099087,1.5996708869934082,800,382.6189697270848,24.991045512770402,31.797646284103394,0.0027125422698601243,297,0.39977538030333754,0.4785387,2.7444074153900146,0.47833455,1.1920924e-10,6.440356016159058,0.19004511833190918,11.567847094292345,28.964638233184814,3.899426499762799,65.67169242272064,2.7442469596862793,0.0005,5.661167148102934
14.824494525805207,4.1809421143298255,7.004887342453003,39.54688499308314,8960.990104436874,27.940997718756247,3.30609393119812,47840000,26.659642219543457,449.3535628514454,0.2546131689580884,800,218.41137503249956,0.030598299751737206,0.0025122755,7.539600372314453,-0.0038757038,1.239227056503296,800,380.33836549327566,24.973975855720916,30.998939514160156,0.0028127660914124665,298,0.40839171137689534,0.47760126,2.757467269897461,0.4774227,7.867814e-10,6.385858535766602,0.21698927879333496,12.184810061928514,28.14669942855835,3.879889832930611,161.90946717116066,2.7572457790374756,0.0005,5.696749931063279
15.017284930927163,4.317199159533625,6.61785626411438,41.028943550114874,8992.230815410614,38.316224261847,3.641772985458374,48000000,26.323174238204956,441.2766356923225,0.2578515147918432,800,216.77656390697032,0.0305757288273517,0.0016568813,7.4515392780303955,-0.0052042636,1.894996166229248,800,377.0123561934815,25.294779346588648,31.23011040687561,0.0028326150401199544,299,0.41903340613452,0.4765513,2.7442779541015625,0.47651148,1.0907649e-09,6.457969665527344,0.16109585762023926,12.68313036893921,28.40896964073181,3.845851098429816,68.77214338651108,2.744128942489624,0.0005,5.57797682844996
15.317920828644583,4.344166279316283,6.829240083694458,39.969159125960836,9023.498703241348,35.308196284604435,3.472048759460449,48160000,26.694358825683594,446.3835827675147,0.26426978494820463,800,216.94409478368937,0.03079756054701727,0.0017057725,7.374468088150024,-0.004668026,1.478454828262329,800,377.80437302811646,25.92423597500135,31.256911754608154,0.002939553065856078,300,0.4265685185093481,0.47538802,2.5284318923950195,0.475116,5.483627e-10,6.480182647705078,0.4332730770111084,11.446255184993234,28.63657307624817,3.8564895003357544,41.69120199488445,2.5282742977142334,0.0005,5.701381416534775
15.36273178559211,4.424461463196684,7.5725719928741455,38.63500096647992,9054.749066114426,34.790737374211744,3.382328987121582,48320000,26.64458179473877,447.46187804970396,0.263323988509451,800,217.70359719378692,0.030636697290632654,0.0017430469,7.508403778076172,-0.0043553505,1.756497859954834,800,379.05820135220364,25.835928627870235,31.24222207069397,0.002884009080325234,301,0.43151431665741397,0.47431767,2.5080251693725586,0.4739908,-1.0013579e-09,5.936591386795044,0.23908066749572754,14.330598374733613,28.67037081718445,3.86647696392401,23.41543142822558,2.5072367191314697,0.0005,5.64140230483971
15.532284437048371,4.4365803108346,7.4029741287231445,40.16690077214557,9086.89102768898,27.277616541957848,3.582613229751587,48480000,26.991292238235474,443.41351586477185,0.2658596356711406,800,219.84572825239943,0.031060370290862525,0.002383199,7.484365940093994,-0.0032815465,2.13752818107605,800,383.5293578424528,26.086785679313685,32.10838794708252,0.0028963760775683575,302,0.441920099800115,0.4734078,2.5827841758728027,0.4732412,1.6450882e-09,6.593433141708374,0.17610526084899902,10.07925436048974,29.34053897857666,3.9123594427347546,137.50115886666657,2.5822412967681885,0.0005,5.734967918815454
15.41791897299321,4.4510711333742385,7.927701473236084,39.8360148537341,9118.360797643661,30.431852900950577,3.3597257137298584,48640000,26.670222520828247,451.06386579121136,0.2631213480281309,800,221.95567136239558,0.030857951915590976,0.0025681963,7.035994052886963,-0.0033096727,1.870893955230713,800,387.4122322159703,25.817970720216426,31.386537075042725,0.0028402374331028537,303,0.45888101200497916,0.47292706,2.5134823322296143,0.4728752,6.4074984e-10,6.245668172836304,0.21503758430480957,12.164623004725122,28.776544094085693,3.950276349796285,161.35008233046975,2.5133538246154785,0.0005,5.770052903694878
15.836090326474169,4.840654658129278,7.642748832702637,39.511490997535304,9149.870043754578,36.00536145106709,3.634338140487671,48800000,26.934826612472534,448.4067486461605,0.2714084008556462,800,219.25617310396964,0.031167192668351395,0.0025961725,7.178560018539429,-0.0034332247,2.1018755435943604,800,381.85971496107084,26.636157251262066,31.460762977600098,0.0029962252029803833,304,0.44811619766572863,0.4725418,2.081669330596924,0.47249606,9.8347684e-11,6.527168035507202,0.21403217315673828,12.280250708187836,29.293592929840088,3.8965032377489597,70.06392725475524,2.0815203189849854,0.0005,5.693580884468712
15.53034476368665,5.1658109332598015,7.542963027954102,47.20629885698489,9180.767585754395,33.4180624320237,3.0586934089660645,48960000,27.053985118865967,448.00284740448336,0.26695952084510666,800,220.27282441937652,0.03133713186199359,0.0028085108,7.373522996902466,-0.0016937545,1.413090467453003,800,383.8288371653148,26.1957651968105,30.85513472557068,0.002964467131451215,305,0.4556981827813795,0.4721012,2.0657873153686523,0.47205326,7.629395e-10,6.959882497787476,0.2035205364227295,11.094691192983477,28.696765422821045,3.9164413254707733,131.10417191701447,2.065669536590576,0.0005,5.702032038281911
15.146299230994197,4.477035476340765,7.478236198425293,44.6261474792807,9211.890092849731,39.37795940297604,3.4322943687438965,49120000,27.025113582611084,450.40064916881306,0.2585855717652935,800,222.1561676703559,0.031468871181277086,0.002988517,7.441462755203247,0.0014792585,1.8144493103027344,800,387.1238191867115,25.37385404225644,31.115885019302368,0.0028011767826933843,306,0.4323096497998402,0.47154844,1.964320182800293,0.47159502,-3.6358827e-10,6.637034177780151,0.20424890518188477,12.983079202756569,29.071773052215576,3.9474084758451236,-0.4032356531493978,1.9641132354736328,0.0005,5.626069336757767
14.794944861091349,4.6661184020196185,7.643022298812866,38.9842684024554,9243.76294517517,36.38984109619381,3.3865225315093994,49280000,27.400555849075317,461.4936594118029,0.2529784318843554,800,220.90563546688298,0.031488621360989504,0.0043209507,7.645678758621216,0.0024434666,1.7428088188171387,800,384.8064378696225,24.814966968049085,31.866488933563232,0.0028365402501175836,307,0.40991838474829584,0.47079843,2.416322708129883,0.47080782,2.3245812e-09,6.74189829826355,0.18238234519958496,11.550833469547307,29.353739261627197,3.925897392376243,36.36238311527391,2.4162020683288574,0.0005,5.6981398804201895
14.510910781883153,4.62740323741798,7.646759033203125,43.819250759380296,9275.136229991913,33.66399216008463,3.724740982055664,49440000,27.47211217880249,450.95946422382434,0.24816762100960887,800,221.49403735603588,0.031137640512947297,0.0028015475,7.172388076782227,0.0023818302,1.612180471420288,800,385.98670956692297,24.336626418569914,31.366105794906616,0.0028059691001411304,308,0.40414547571160014,0.4701156,1.9461095333099365,0.47010872,1.1425466e-09,6.917703628540039,0.173248291015625,11.82365411533504,29.311018466949463,3.936960219354833,97.6300503181086,1.945995807647705,0.0005,5.717181193317697
14.502988242794647,4.6393657768529915,7.85960578918457,39.354332535974166,9306.58189201355,29.944681192148177,3.3877432346343994,49600000,27.13722801208496,448.50063989712106,0.24680101359784545,800,222.8558095431979,0.030983609849238213,0.0021302388,7.564290523529053,-0.0039287503,1.7692606449127197,800,388.9041259150818,24.201692635374865,31.43517780303955,0.002782415897161094,309,0.40052860066970697,0.46961397,2.1129019260406494,0.46942183,1.0728836e-09,6.372214317321777,0.2967522144317627,8.727493541431105,29.239986181259155,3.9646119577654972,173.8921836129021,2.112760543823242,0.0005,5.749990416098736
14.409796865347335,4.709321495405798,7.743352651596069,38.09326190583062,9337.59393787384,36.44383593218715,3.1595051288604736,49760000,27.22385859489441,456.8312347990508,0.24770272755591005,800,218.97758402521785,0.031207663112099188,0.0020989648,7.699507236480713,-0.0047400645,1.4713976383209229,800,381.92477579732827,24.2841336860063,31.005497694015503,0.002900695243969039,310,0.40911728820909343,0.46900037,2.0190224647521973,0.4689514,6.3478955e-10,6.65560507774353,0.1866762638092041,11.142721501420018,28.9043972492218,3.8972723470422004,-2.791243622695544,2.018921136856079,0.0005,5.75704228482264
14.071846149790268,4.674286984432501,7.366327524185181,41.243835265382,9368.891711950302,29.685427389853704,3.3075263500213623,49920000,27.036796808242798,452.1475734476138,0.24212439405123687,800,221.6522870707273,0.0316227272371459,0.0043047615,6.992710828781128,-8.9543566e-05,1.5822370052337646,800,386.37788304712456,23.733283287610007,31.289955854415894,0.0028466973577688944,311,0.4081201380581448,0.4683163,2.368328332901001,0.4682478,2.622605e-10,6.590006589889526,0.16777491569519043,11.614378826396319,28.8247332572937,3.9427108444607075,80.06559638041655,2.3682138919830322,0.0005,5.751211612976338
13.831843091417632,3.9710974883199315,7.77129340171814,37.59711209149878,9400.48519873619,29.750893615118795,3.140105962753296,50080000,27.139452934265137,454.61983425766766,0.2367656437946244,800,222.25763119226664,0.03174305661193059,0.0020333324,7.706070423126221,-0.0019287454,1.9548208713531494,800,387.27012865159355,23.206229553827026,31.586329698562622,0.002771660679265723,312,0.38986954885810315,0.46774694,2.1712887287139893,0.46778643,1.2874602e-09,6.632947683334351,0.18744993209838867,12.301973020552989,29.351433038711548,3.9506806514994315,121.91069854782106,2.1709694862365723,0.0005,5.682691026328265
13.61330124623465,4.156930596453086,8.226189374923706,34.90567427855903,9431.542861938477,33.26892681186347,2.9919981956481934,50240000,27.559033155441284,456.2733281499973,0.23233967207116243,800,222.32246106941705,0.031519208332265,0.0028752831,7.621542692184448,-0.0010832986,1.0806632041931152,800,387.87750309959387,22.768216250113657,31.05121612548828,0.0027462342795813604,313,0.3727479605685646,0.46748352,2.0580899715423584,0.4674765,2.0802022e-09,6.666049242019653,0.23432707786560059,9.761818414693664,28.90205144882202,3.956856260510409,66.15271212416388,2.057861089706421,0.0005,5.7488459625329105
13.33028784455682,4.047457409250058,8.489429473876953,35.660592315813794,9464.052482843399,31.51797573357815,3.3181214332580566,50400000,28.36215376853943,442.56848637778927,0.2274230940617903,800,222.24930562347478,0.03161548724192439,0.0013286679,7.761689186096191,0.00093235786,1.7400245666503906,800,387.50084123515876,22.2837948758295,32.49975919723511,0.002696895579372664,314,0.36619434006700674,0.46709475,2.0249838829040527,0.46700236,2.4437902e-10,6.5829689502716064,0.22115397453308105,9.853103684245403,30.361572265625,3.952154028608816,-15.107634048834214,2.0247645378112793,0.0005,5.714079588494787
13.147940859025937,4.178971189358738,7.460528135299683,35.4713364854327,9495.44741821289,30.326267613615833,2.8959012031555176,50560000,27.393840312957764,444.11049015525185,0.22565272000824238,800,219.78183058609346,0.0316785781411684,0.0018669518,7.671260833740234,-0.0034984825,1.333693504333496,800,383.2625991422017,22.103713172116812,31.386147022247314,0.002776755250052955,315,0.3465742240833633,0.46659303,2.299617052078247,0.4663776,-7.852912e-10,7.183086156845093,0.19397306442260742,10.190312095632612,28.986821174621582,3.9123914021871418,11.917008201430377,2.2994778156280518,0.0005,5.77982059306247
12.995430923359027,3.9954748043168826,7.744464635848999,33.17919967570121,9527.265805482864,30.682735612537503,3.307027578353882,50720000,27.420563459396362,452.8231743682681,0.2219444247285322,800,221.77081954272128,0.03103275318855613,0.001377892,7.581109046936035,-0.0038839558,1.6941962242126465,800,386.88349165891555,21.742666811226208,31.807026147842407,0.0026629530424940365,316,0.3579171132893259,0.4656694,2.3323986530303955,0.46556693,-9.35793e-10,6.84970498085022,0.20277833938598633,9.985544827949933,29.345606327056885,3.9458265962949373,152.1452749381293,2.3321609497070312,0.0005,5.763870791018264
12.911804742880022,3.89934369792773,7.804807186126709,33.97148430556195,9558.917354106903,30.16707320336965,3.2626898288726807,50880000,27.518055200576782,450.40762726194,0.22086522687682367,800,222.21883809690473,0.03148536694644179,0.0023134458,7.528077840805054,0.0018276675,1.481457233428955,800,387.67369044543756,21.63348124540997,31.64350962638855,0.0027001430459755076,317,0.33190025826587627,0.46465647,2.3118507862091064,0.46458632,2.9802716e-12,6.701732635498047,0.1610729694366455,7.877121081445411,29.205819368362427,3.9554724245895168,105.40722790291562,2.3117127418518066,0.0005,5.780955472797096
12.44692987782075,3.975367216564326,7.745058298110962,32.19188653416251,9590.213238477707,30.69761880694607,3.14282488822937,51040000,27.350041151046753,451.85066711819377,0.21274727052750944,800,221.40803195972694,0.03134352236625836,0.0045517394,7.690378189086914,0.010386533,1.3188996315002441,800,386.34634949544414,20.829689621971294,31.283520936965942,0.002634550214369381,318,0.32749060371003536,0.46375537,2.2733230590820312,0.4637311,-1.5377999e-09,6.817374229431152,0.19610357284545898,9.611605524027906,28.894620895385742,3.9413215340489676,42.91466559166752,2.2732036113739014,0.0005,5.792917031420067
12.903081516318835,4.121657768061363,7.6891045570373535,34.9465189152906,9622.764531850815,28.67456166209767,3.1544370651245117,51200000,27.8380286693573,455.6014819114442,0.218521399791151,800,225.19387514147473,0.031260326277442706,0.005476197,7.5461106300354,0.0065439856,2.078975200653076,800,393.4400038893046,21.408907265190848,32.544461488723755,0.0025745412174085726,319,0.3468198809415324,0.46305484,2.311903476715088,0.4629639,-1.4841557e-09,6.880018472671509,0.18888211250305176,8.91128599627163,30.133854627609253,4.011004362081796,175.02591238671883,2.311582326889038,0.0005,5.7957635808208705
13.059520972964926,3.8240056612172144,7.392311334609985,34.79484105969904,9652.941127061844,29.640782146952404,3.223884105682373,51360000,26.393301010131836,450.6697461070527,0.22353337744074026,800,221.4711150104258,0.0316429983601276,0.003344984,7.491594552993774,0.0048422203,1.349820613861084,800,386.3260765696463,21.8976588187725,30.165016412734985,0.0026962155019843964,320,0.34485644012872696,0.46213505,2.0220119953155518,0.46217254,3.6358827e-10,6.162569999694824,0.22591924667358398,8.437793955725722,28.036303281784058,3.941038030154134,62.43301172300736,2.021796464920044,0.0005,5.755966512193237
12.695995335116883,3.828441830770257,7.531122446060181,35.516193931772754,9684.326557159424,28.6954984542018,3.3102059364318848,51520000,26.375875234603882,450.6719473448493,0.2157983314308757,800,221.72272064380653,0.031122220209371023,0.013890648,7.092527866363525,0.029846324,1.6774044036865234,800,387.0184527240809,21.134358162197923,31.37912344932556,0.002612029358566445,321,0.3381767807467172,0.46101686,2.600611925125122,0.46102387,-1.3768673e-09,6.520392417907715,0.24621009826660156,8.625613050058702,28.700137853622437,3.94669649367886,176.26001719867557,2.600459575653076,0.0005,5.792468390105614
11.202157931613725,4.081760327091859,7.5390465259552,31.71307535099904,9714.855699300766,31.350829675037303,3.1648244857788086,51680000,26.047434091567993,450.8973671141483,0.1902503754231361,800,220.9402825264498,0.030901318252251897,0.005857949,6.714869737625122,0.008450484,1.3271100521087646,800,385.3542715696374,18.60899210095332,30.515779733657837,0.002423029807694174,322,0.29964322194572623,0.46008828,2.8439855575561523,0.46007183,5.8412547e-10,6.674349784851074,0.17016863822937012,7.923338976314481,27.5780930519104,3.9306231198106647,60.22142880378215,2.84385347366333,0.0005,5.753889206015912
10.827692771442251,3.7589034724838575,8.020203828811646,28.18479538898095,9745.187404870987,28.744635676768528,3.0927555561065674,51840000,26.48537588119507,444.29219329326946,0.18396526288952594,800,219.88823232648127,0.030745927703161632,0.015624543,6.853614330291748,0.036831032,1.0212934017181396,800,383.7617290093915,17.990140750828385,30.324437856674194,0.0023864067100264545,323,0.2658125636636004,0.45940784,2.508898973464966,0.45954403,1.835823e-09,6.369851350784302,0.17623186111450195,5.942955727995135,27.71146273612976,3.9140854121323043,157.47602043040285,2.508683919906616,0.0005,5.76660008794315
11.528661575740097,4.51700009961213,7.72082257270813,33.11301940778473,9776.586457490921,32.753361526397974,3.4075212478637695,52000000,27.267239809036255,445.40940224198084,0.19577189067570663,800,222.62611478151564,0.03141251004516783,0.016541341,7.078569650650024,0.04853405,1.3080739974975586,800,388.5355039654052,19.15665017659296,31.388429164886475,0.0024835036846354956,324,0.32278319498558283,0.45852038,2.541487693786621,0.4582843,-1.8894675e-09,7.167612791061401,0.16394734382629395,6.486563842312752,28.78948473930359,3.960582562365663,-13.120833335173373,2.5413756370544434,0.0005,5.706789426392408
12.550022154324171,4.571016417341132,7.904790163040161,36.412692117043996,9808.626682043076,34.65708581318261,3.1750831604003906,52160000,27.86054229736328,444.63265416960905,0.21263072054916898,800,224.03666310261727,0.031409690344888205,0.0065317377,7.423641920089722,0.017668037,1.6494028568267822,800,391.0007624163087,20.828125888249193,32.03377056121826,0.002520228853421214,325,0.3354809875734541,0.45762387,2.2765793800354004,0.45759827,1.4901161e-09,7.323523759841919,0.1707296371459961,8.77120675340299,29.708256006240845,3.985938926614746,60.30923828615466,2.2760114669799805,0.0005,5.72035180690705
12.955378066940575,5.214558262091702,7.647794723510742,39.21955301666617,9839.699902772903,35.69068159620561,3.300386905670166,52320000,27.259069204330444,444.8121776753369,0.2188480126297111,800,225.09457423949434,0.03127771042285203,0.019486113,7.201504945755005,0.04980662,1.3864221572875977,800,392.93568832088124,21.44445361829599,31.064210653305054,0.0025730673168065992,326,0.36145774174820305,0.4569244,2.107998847961426,0.45705304,-9.298325e-10,7.0756165981292725,0.18961668014526367,8.945491628792158,28.859392642974854,4.005175350076831,25.45290836897896,2.107865333557129,0.0005,5.699697459507881
13.325290866989242,3.6747881947467693,7.041051864624023,32.321898138166496,9870.743941307068,32.17575585203678,3.6434030532836914,52480000,27.090351104736328,455.80496289293376,0.22602427808930525,800,224.59221326222865,0.031406772315456404,0.017838908,7.056205987930298,0.054260887,1.3699753284454346,800,392.18580970267385,22.156798788118778,31.033856630325317,0.002559600645460834,327,0.3549418527417972,0.4561864,2.3202545642852783,0.4562095,-1.907349e-10,7.313051223754883,0.13843154907226562,8.83372059700236,28.62187385559082,3.998805593293718,103.36258282489456,2.3200364112854004,0.0005,5.7575284099927515
13.624501963176526,4.365195337221301,7.248598337173462,33.54190236005307,9901.473644256592,32.29190945781229,3.6529932022094727,52640000,26.85678005218506,448.2851606533294,0.23311883522611848,800,221.69193641378405,0.0316628025548807,0.011601383,7.3101232051849365,0.03478064,1.337256669998169,800,386.64771471290334,22.857646655620037,30.719356060028076,0.0026763182443874526,328,0.3201239526514605,0.45495808,2.2176403999328613,0.45504114,-1.13248785e-10,6.380478858947754,0.18410968780517578,10.021471252230699,28.405272483825684,3.9477203399415783,59.73108218338684,2.217414617538452,0.0005,5.78790504946372
14.2486515326053,4.842341761560357,7.138847827911377,36.242326743132864,9932.796857595444,29.901556553047513,3.259788751602173,52800000,26.4975483417511,444.15741598385443,0.24214196325246934,800,225.55532856671488,0.031005450091302497,0.0071902648,7.237958192825317,0.015996724,1.8231360912322998,800,393.83160589577034,23.764660634886724,31.311907529830933,0.0025106007415952587,329,0.35833224777986883,0.45438638,2.6742732524871826,0.45415565,-5.185604e-10,6.625868797302246,0.1826305389404297,9.845478405251644,28.531218767166138,4.015437356254103,182.61575982677599,2.674151659011841,0.0005,5.773129256972001
13.446710512819378,5.431262804813504,7.322021007537842,37.18855082078555,9963.94254207611,32.984298217394205,3.6086137294769287,52960000,26.570395708084106,457.88130935723524,0.22944329471945288,800,222.2514829928606,0.03126908743356438,0.0048718546,7.034758567810059,0.0060534184,1.703028678894043,800,387.64898342351194,22.504977332778285,31.138410568237305,0.002504052240615391,330,0.30628785092489647,0.45410353,2.5158276557922363,0.45405248,1.3172626e-09,6.706221342086792,0.20345306396484375,8.903592719184866,28.499403953552246,3.955336937270286,127.05003441192757,2.5157253742218018,0.0005,5.750806661944632
13.901712126012725,5.436852635935855,7.392366647720337,35.76776228610452,9994.694944381714,30.130114467474584,3.36993670463562,53120000,26.02127480506897,453.13920711180526,0.23703325932305916,800,222.08940965069564,0.03125998996894203,0.001487115,6.9048473834991455,-0.0028019748,1.4359979629516602,800,387.4726266571753,23.255308362112682,30.732497215270996,0.0025429973029198476,331,0.31398148958848987,0.4535432,2.953031539916992,0.45344862,5.960452e-11,6.369947195053101,0.20996499061584473,8.39602778563492,27.69317388534546,3.9533334979919013,84.63681576729272,2.9528145790100098,0.0005,5.753308193045018
14.276610847732343,5.231905354725558,7.685860633850098,40.731626311622286,10026.293113231659,29.684354187049824,3.457608699798584,53280000,27.527315139770508,452.43969547795035,0.24251091656799967,800,224.53650981530816,0.031185718190509252,0.0021217843,7.379107236862183,-0.0031568895,1.2790319919586182,800,392.09087314131875,23.80313650747858,31.585313081741333,0.0024828759248549425,332,0.3406761660156322,0.45286992,2.414384126663208,0.45287228,-3.576277e-11,6.894087553024292,0.19159197807312012,9.489789411775739,29.024392127990723,3.997698727445091,156.5086873714268,2.4142580032348633,0.0005,5.739633529503281
13.683187956959774,4.886600144373628,7.129774570465088,35.87883225271219,10057.090539693832,30.588882416757706,3.305429697036743,53440000,26.72889256477356,452.31911067852053,0.23317982695943315,800,223.43397767985877,0.03145303472941254,0.001821618,7.478877782821655,-0.0038273875,1.354383945465088,800,389.9642699517983,22.873778208679422,30.78815460205078,0.0025214470565522815,333,0.31697560096241484,0.45213452,2.3073272705078125,0.45223886,-7.1525674e-11,6.828137159347534,0.23033523559570312,7.830003102781737,28.342077016830444,3.9781017917357415,199.34425622335053,2.3071978092193604,0.0005,5.773467017286239
13.80198565399709,5.241435122162656,7.3497231006622314,38.510572350398206,10089.318748235703,37.59752139950522,3.3202080726623535,53600000,27.416380882263184,453.1728328896945,0.23566372163196442,800,223.3578706809452,0.03182289704075553,0.0020515216,7.877437114715576,-0.00520518,1.7256708145141602,800,389.73995010165874,23.121396312380448,32.22094011306763,0.0025140232044153863,334,0.32672834505105164,0.45132124,2.443326473236084,0.45128816,-9.775161e-10,6.9034388065338135,0.1876354217529297,9.22209218375496,29.386677503585815,3.976639035094669,12.499922380170345,2.443192958831787,0.0005,5.7421227803214085
13.95276615667615,5.190764356084966,7.071643829345703,39.61037099866346,10120.112278461456,35.46546281456599,3.418994188308716,53760000,25.989375352859497,456.8445943178739,0.23744893561320213,800,222.3728048933391,0.0315118496529552,0.010988678,7.228780031204224,0.025346732,2.1993284225463867,800,387.9747670547554,23.29654148353585,30.78426170349121,0.00253872124710735,335,0.329192652359027,0.4506033,2.2005441188812256,0.4505305,1.8477449e-10,6.372304916381836,0.2690246105194092,11.595781681082723,28.50896644592285,3.9582254174999196,101.39802785394235,2.200084924697876,0.0005,5.735605873819573
13.255958255324385,3.697190935915579,7.407111167907715,35.19253483696551,10151.364246368408,34.838171029482915,3.873366117477417,53920000,26.928170680999756,442.88050441754945,0.22921148232122132,800,217.2804408974549,0.031438363841569505,0.04889354,7.382884502410889,0.08423281,1.413731336593628,800,378.38748565781776,22.470860820308662,31.24455428123474,0.0026897350391428083,336,0.3003450980214889,0.44997445,2.555013656616211,0.44981334,1.5497208e-10,6.2338032722473145,0.20075154304504395,11.216783507121876,28.58091640472412,3.8658937539873843,45.53601494947607,2.5549004077911377,0.0005,5.676206289094029
11.930917337503645,5.6308860282886295,7.385069847106934,33.962917288591534,10183.770862817764,31.061379606429306,4.283034801483154,54080000,27.68655014038086,459.6493850203157,0.2034739602626512,800,220.26767502346402,0.030818582621368794,0.032722868,7.776289939880371,0.0512534,2.082803726196289,800,385.00588379378723,19.93323163826826,32.39219617843628,0.0023947089347254,337,0.2978529265345858,0.44921803,2.2796523571014404,0.4492195,-9.1791164e-10,6.16822075843811,0.19344592094421387,6.195333050292985,30.001660585403442,3.9276336071273974,207.21088419020703,2.279343843460083,0.0005,5.789754885617563
10.677361015758411,8.693443592771649,7.2754967212677,38.440873857636376,10215.59638786316,31.890738597484724,3.434178113937378,54240000,27.14540123939514,445.08864336105853,0.1822748186160655,800,218.65772776170178,0.030687631768551146,0.0074726627,7.646919250488281,0.024075951,1.6297492980957031,800,381.55343654539274,17.841981015456444,31.81261920928955,0.0022977786047139372,338,0.2304922797397152,0.44835722,2.6868932247161865,0.4484206,-1.1265278e-09,6.779985666275024,0.20316696166992188,3.700763083140296,29.000869512557983,3.8938749214466326,52.23505213554959,2.686779022216797,0.0005,5.72492067098508
11.737010526296567,8.79290240278953,6.886908292770386,38.27628312342465,10247.001387119293,33.77257955691748,3.5589256286621094,54400000,27.054614067077637,446.52815677784747,0.19840762991991862,800,221.79576671518146,0.030473949537979526,0.010781894,7.752641677856445,0.03026434,1.4728515148162842,800,387.5144966892313,19.450181524975104,31.3966703414917,0.0022290395235429502,339,0.2645639155333644,0.44786474,2.566347360610962,0.44780615,-1.8328427e-09,6.8323915004730225,0.1538701057434082,3.637672637157265,28.709010124206543,3.950500034027283,128.01641145092935,2.566241502761841,0.0005,5.729432233933073
10.069679240567277,10.148768724132035,7.3306663036346436,42.72942690335782,10279.023707151413,31.714429951107224,4.080105304718018,54560000,27.46479558944702,453.4467297551784,0.17176779840144746,800,217.74100660638578,0.030261846738509308,0.0043106913,7.695236444473267,0.016805034,1.5448894500732422,800,380.0430292102126,16.80690090693047,32.01482534408569,0.0022442204985106467,340,0.2386170278558033,0.44748238,2.6743123531341553,0.44751927,-6.6459177e-10,6.435073614120483,0.19447946548461914,2.807511238311312,29.22890591621399,3.877360376107208,126.69961586527774,2.6741721630096436,0.0005,5.766415540750092
11.510126515513457,9.554765010475434,6.890717029571533,37.176715053253226,10310.647493839264,34.665072736881044,3.719104051589966,54720000,27.053785800933838,449.27934222744364,0.19515153897971876,800,221.35506170675194,0.030998505148228484,0.008805783,7.656119108200073,0.012987403,1.6297352313995361,800,386.5697658317094,19.123640838588173,31.615158796310425,0.0022721623157496607,341,0.28479778663445826,0.44703832,2.5737807750701904,0.44706145,2.592802e-10,6.6250035762786865,0.17972683906555176,3.0909902569869385,28.901684045791626,3.942719147563534,61.66061605658498,2.5736303329467773,0.0005,5.802780592385201
11.4022715373505,11.355763996256917,7.176786422729492,41.44533863800256,10341.629935264587,32.922823710208135,3.4061429500579834,54880000,27.230921983718872,454.934944933687,0.19396750010168015,800,218.84105188635266,0.030549008544178254,0.004866423,7.809451103210449,0.005229558,1.2931220531463623,800,382.36329990524723,19.008178920210348,30.97523021697998,0.0023049551261765206,342,0.27317866709202165,0.4466801,2.0268776416778564,0.4465452,-1.3053418e-09,6.294469356536865,0.2609446048736572,2.1969330583861044,28.83932900428772,3.8995467576771254,237.84683193643224,2.026740789413452,0.0005,5.753626048397202
12.139834396877756,10.744860601079642,7.265001535415649,39.603872410699694,10372.956858873367,33.932990840352566,3.4978017807006836,55040000,27.025923490524292,451.75407035286776,0.20637940235721308,800,220.9131279008954,0.031115117409951182,0.012083079,7.693018436431885,0.022560732,1.482468605041504,800,385.9951479978056,20.239631211293798,31.319090843200684,0.002315642921681658,343,0.29792160785314564,0.44604033,2.165832042694092,0.44599235,7.1525574e-10,6.204726696014404,0.19190144538879395,1.6508863740223798,28.76611018180847,3.9361216491180917,78.15644298262232,2.165720224380493,0.0005,5.755842459513397
10.511733982627275,11.028656573961957,7.075923442840576,39.33978652321976,10404.64975643158,32.10328609806049,3.6273412704467773,55200000,27.19281268119812,454.12567309529527,0.17989483026407985,800,217.40780158200934,0.030184987934163174,0.05856601,7.249462604522705,0.080135785,1.8400602340698242,800,379.5712866542353,17.612920456864057,31.68622064590454,0.002292768077620212,344,0.24027906399716933,0.44506773,2.2508528232574463,0.4451789,-1.4007098e-10,6.455002546310425,0.24976611137390137,2.371600802199913,29.32361912727356,3.8727720836419,233.3485822013355,2.2506234645843506,0.0005,5.792561276485678
10.857097359299184,11.424826742558713,7.348245620727539,39.46010274055563,10435.71094751358,32.35947817464287,3.7521402835845947,55360000,26.722479581832886,451.55642060455773,0.18468808686055585,800,219.29551587633787,0.030736640319675018,0.013486065,7.238200902938843,0.013510449,1.641333818435669,800,383.238833505851,18.090655918354745,31.053848028182983,0.0022974758121892752,345,0.247038028540494,0.44437715,2.436333417892456,0.44433972,7.867813e-10,6.404281854629517,0.13502073287963867,2.2103206051977335,28.55681037902832,3.908986471488618,220.78543741692621,2.4358136653900146,0.0005,5.769283812943562
11.691838494919994,11.427967605325069,7.123223304748535,40.9918289298614,10467.331069946289,34.915732317541426,3.8861606121063232,55520000,27.410970449447632,455.6238053493834,0.1983173578818102,800,220.71016708063777,0.03140955657477658,0.002664193,7.5239646434783936,-0.000501321,1.0512135028839111,800,385.00969155753194,19.439194315767505,31.6100652217865,0.002355842857053013,346,0.2625529654184574,0.443967,2.7964746952056885,0.44407445,3.2186503e-10,6.911007881164551,0.2363271713256836,2.588272705349403,28.72595238685608,3.92788991438491,12.387048669592467,2.796322822570801,0.0005,5.759211067932198
10.791220404971687,11.018619310711449,7.0463175773620605,40.27754875623536,10498.260556936264,34.79166038411502,3.777416229248047,55680000,27.100349187850952,452.27729361304534,0.1838290737672721,800,218.9886034213964,0.03102613893050749,0.0045716204,7.666002988815308,0.002606261,1.1698570251464844,800,382.0906839837303,18.00288846953768,30.916621923446655,0.0023207802707011114,347,0.24524654445981628,0.4435978,2.3568413257598877,0.44355056,1.817941e-10,6.663156509399414,0.18513989448547363,3.4983559901720285,28.483965396881104,3.8987267210373147,113.40624633466706,2.356367826461792,0.0005,5.767138362158501
14.758319392618414,11.17110551531741,7.409822225570679,41.04703428794607,10529.026668787003,29.75642431997649,3.369828939437866,55840000,26.912426233291626,454.14510153377245,0.2493933468497473,800,226.8622367532671,0.031981127890000544,0.0024924385,7.740787029266357,0.0007931254,1.2907123565673828,800,396.9322773540958,24.51241113516934,30.67583990097046,0.0023722325346360166,348,0.348204816061875,0.4430828,2.151393413543701,0.44310987,1.3589858e-09,6.062214136123657,0.197312593460083,3.1429333877437404,28.44184708595276,4.044909217326414,178.1011102535516,2.1512606143951416,0.0005,5.795687495181537
11.688400215793717,11.33177682787944,7.300874710083008,39.12067309344496,10560.12434387207,34.17239899616452,3.611609935760498,56000000,27.114283323287964,451.75831444560447,0.19907649139797123,800,220.4580940114008,0.031554054132480816,0.0023590506,7.562060832977295,0.0020473897,1.4201176166534424,800,385.04464292773713,19.5162506588669,31.084773302078247,0.002350460934146244,349,0.27774104376300285,0.4423562,2.2040255069732666,0.44234398,6.8545347e-10,6.71938681602478,0.21545863151550293,1.245921358143002,28.778438568115234,3.9274482052593696,2.277153867437813,2.2038991451263428,0.0005,5.7610061635925085
13.098249479969077,11.685347747397865,7.10945463180542,40.73730334096674,10591.277237653732,36.50258125959736,3.549008369445801,56160000,27.14759349822998,455.534564880395,0.22282331324976362,800,224.7900225687628,0.03207336705092899,0.0027095443,8.183165073394775,-0.0003978234,1.3267197608947754,800,392.33916482989844,21.873313588105965,31.14630436897278,0.002393757897199309,350,0.2965095290340799,0.44170576,2.381377935409546,0.44169408,-4.7683707e-10,6.388668060302734,0.17287325859069824,0.9050820122370137,28.67444634437561,4.000398673186136,143.20665761123166,2.381134271621704,0.0005,5.743908723044167
12.969981613030955,11.80906336266576,7.663559913635254,40.06336893526104,10622.694858312607,40.28394792633421,3.4014487266540527,56320000,27.24472713470459,454.7590430789293,0.21938467461908867,800,222.0683735226126,0.03172992539715186,0.0051556104,7.414844274520874,0.011603765,1.6314148902893066,800,387.7887063780301,21.535292059184584,31.393526077270508,0.0023719996082848787,351,0.290298781516265,0.44107613,2.166482925415039,0.44104964,1.192102e-11,6.483693599700928,0.21618032455444336,0.8934791723664834,29.121379613876343,3.9535650330736347,23.00051654790256,2.1662559509277344,0.0005,5.727641909296099
11.418002073776774,13.16683713846351,7.444835662841797,44.81235621495927,10653.354927301407,35.76785841087971,3.6655521392822266,56480000,26.572978258132935,457.2266031244962,0.19382082700639167,800,220.3406749028583,0.03146320168592634,0.01247382,7.040135622024536,0.030477611,1.4756615161895752,800,384.59010480510835,18.999093869514198,30.6479070186615,0.002405850662281383,352,0.24041705375019964,0.4403873,2.0831081867218018,0.4405277,-8.940697e-11,6.53542160987854,0.4342837333679199,1.84544992521576,28.511409282684326,3.9235447068686247,140.7605272596196,2.082894802093506,0.0005,5.7428460680280695
7.859488524085316,9.194764927643137,7.508846998214722,39.748721669537716,10685.170279502869,31.313767446741338,3.572061777114868,56640000,27.520110845565796,450.66734746980353,0.13561603285814788,800,212.89853369941636,0.03006126667568256,0.04040586,7.448375701904297,0.07582986,1.785611629486084,800,371.0187191499764,13.218032009629034,31.80679678916931,0.0022381097697236427,353,0.15410504505776157,0.43962806,2.160576820373535,0.43948686,-3.0398367e-10,6.305592775344849,0.21443414688110352,0.7690683780593197,29.572400093078613,3.787420313468975,98.15595435787347,2.1603548526763916,0.0005,5.66793230584857
11.998446526930952,13.056776414054536,8.016547441482544,42.23272540520123,10716.861717939377,35.77871039902391,3.5758891105651855,56800000,27.56247067451477,470.18932654648336,0.2048863037981927,800,222.06893707465213,0.03221115633683378,0.018940307,7.433220624923706,0.029558577,1.636641502380371,800,387.8641742206339,20.093701676389745,31.684261560440063,0.002413742280262233,354,0.272449924763731,0.43905768,2.1672096252441406,0.43908343,-1.335144e-09,6.35001277923584,0.18125224113464355,0.410957446588064,29.41900897026062,3.956328117160683,10.20682295654383,2.1670892238616943,0.0005,5.795621668753752
10.9032114325685,12.981140556578788,7.734166383743286,43.936239579978356,10747.800394058228,33.385238344394985,3.396090030670166,56960000,26.818019151687622,460.26267254817253,0.18675991135177492,800,219.10833825386587,0.03168531384956953,0.020817902,7.370297431945801,0.048402052,1.3295128345489502,800,382.27927328353724,18.288051364795965,30.932151794433594,0.0024324438912602707,355,0.25694067763344464,0.43832394,2.516199827194214,0.43833476,-5.185604e-10,6.439406633377075,0.14956164360046387,2.42035158675507,28.3247013092041,3.9015554188766908,136.3031218158902,2.515967845916748,0.0005,5.7300729176909275
12.782845592553775,10.030953484374374,7.9502363204956055,38.98835232180677,10779.533403396606,29.334106502944813,3.1820247173309326,57120000,27.083019495010376,454.8989049979255,0.21755056498385597,800,226.42975672101346,0.03279904485434136,0.0076266765,7.242989778518677,0.018685315,1.888051986694336,800,395.39722258127324,21.34144893122806,31.723620414733887,0.002367384077794016,356,0.3273864877479623,0.438014,2.453287124633789,0.4379646,2.115965e-09,6.833859443664551,0.1616663932800293,4.224382011237191,29.178592681884766,4.032561521116531,258.83355119867633,2.453143358230591,0.0005,5.785089195407152
13.852987473488446,10.172424632394554,7.47376275062561,41.615662594210406,10810.0920419693,28.470683336785008,3.115717649459839,57280000,26.471439123153687,449.4305956648636,0.234877119736321,800,226.67996031303355,0.033126612272145084,0.016362038,6.955628871917725,0.023847235,1.496596097946167,800,396.25590984688387,23.063488501159735,30.547243356704712,0.002364189901344923,357,0.344875576869142,0.437644,2.3400540351867676,0.43745905,3.5762747e-11,6.949289321899414,0.14104437828063965,4.640967617790272,28.142420768737793,4.040986802325221,201.13643034051077,2.339745044708252,0.0005,5.818559596039818
12.30554482161629,8.156059327041177,8.02111268043518,38.22501247648778,10841.18200969696,36.48373652642285,3.5108795166015625,57440000,27.07584047317505,452.86069515408036,0.21029824119949317,800,222.97560223301653,0.03285452977505812,0.0030813944,7.375714540481567,0.0026044564,1.371429443359375,800,388.66625345870807,20.612676979110393,31.083288431167603,0.0024350620787962473,358,0.2956560874435043,0.43686768,2.3236935138702393,0.43689775,5.662441e-10,6.306669235229492,0.2146434783935547,6.2011011700700704,28.688276052474976,3.966861649029194,32.76837873000505,2.3235607147216797,0.0005,5.694799729819107
11.813276712306937,8.786559771729507,7.565627574920654,40.3696543375383,10871.941451787949,45.62434466817044,3.1718313694000244,57600000,26.944275856018066,449.74391568366246,0.20209797182870304,800,222.10342299634465,0.032899812086306095,0.004613609,7.105755090713501,0.007882613,1.3045642375946045,800,386.9305217695539,19.800152754443616,30.74822449684143,0.0024290581257601154,359,0.2830445548533141,0.43609655,2.2141239643096924,0.436104,-4.2319295e-10,6.426986217498779,0.1735093593597412,5.478840401731096,28.462831735610962,3.9500133983685446,-14.373256375804717,2.2139055728912354,0.0005,5.669941119654161
11.995980879159315,7.684457230689276,7.4841578006744385,39.09358049521933,10903.606266498566,39.559693753990324,3.420045852661133,57760000,27.35891580581665,456.5782299960146,0.2053290524721875,800,222.83988175357626,0.03271219273083715,0.0019426945,7.211953639984131,0.0047859047,1.778111219406128,800,388.15756717091773,20.1192691259718,31.658206939697266,0.002454705985047019,360,0.271851080008491,0.4353007,2.1731197834014893,0.43529212,1.1920929e-09,6.759885549545288,0.209000825881958,7.47544741390608,29.37374997138977,3.9629524498955186,16.50409497746238,2.172919988632202,0.0005,5.672969613617232
13.947621896555239,7.454897002128391,6.890638828277588,38.54517135905922,10934.184418439865,34.72905226899126,3.3643264770507812,57920000,26.519773244857788,459.9998728158836,0.23656146901206818,800,227.7482484528533,0.03359750274913361,0.0021643592,7.324031591415405,0.0032913473,1.613049030303955,800,397.6055589051783,23.223412194906413,30.56890892982483,0.0023765290130665184,361,0.3381056676682067,0.43480447,2.051576852798462,0.43486798,5.438929e-11,6.765936851501465,0.23607325553894043,7.878541837455222,28.449494123458862,4.055783424549868,94.74154738910347,2.051436424255371,0.0005,5.795367318978472
12.107054333400184,7.932257493317259,7.24259352684021,41.88859435663305,10964.706363201141,31.958603331429547,3.2247395515441895,58080000,26.164714336395264,453.9095482479755,0.20687268958271415,800,223.46062464114013,0.0329726146795195,0.0027214333,6.880632162094116,-0.0006076719,1.4973065853118896,800,389.81508697596814,20.272540939755263,30.514615297317505,0.0024480121966075235,362,0.2597642889529617,0.43434477,2.493246555328369,0.43431473,2.9802324e-10,6.740050315856934,0.21649551391601562,5.154290165334459,27.908056020736694,3.979596172457046,122.71998993456383,2.4931435585021973,0.0005,5.798459578146285
13.59844046552992,8.298682455058637,8.096416711807251,41.93086544958359,10996.685207128525,31.463448124152865,3.4130327701568604,58240000,27.35482931137085,457.2121757049652,0.23138576185589255,800,227.9697704110783,0.03389854283895009,0.002752317,6.824021577835083,-0.002344854,1.8278517723083496,800,398.56044286612837,22.708155202848147,31.972285509109497,0.0024306806534849083,363,0.3479726534840975,0.43364173,2.496026039123535,0.43361497,1.6212465e-09,6.374504327774048,0.1757338047027588,7.611756357751054,29.395830154418945,4.0663605909267,22.683764728429882,2.49587345123291,0.0005,5.886326382700252
12.534610656777595,8.07144470047548,7.572018146514893,39.08133652885368,11027.163605451584,43.16557590384699,3.228065013885498,58400000,26.125104427337646,459.7435417496052,0.2129506506635972,800,223.49531659933075,0.033047094619634954,0.0027778111,7.150319814682007,-0.0030849217,1.273040533065796,800,389.82103448314854,20.87855702340655,30.45637273788452,0.002408747196888382,364,0.3061736976229722,0.43281093,2.719163417816162,0.43281397,1.0222198e-09,6.319767713546753,0.17023444175720215,6.852185050357864,27.59590172767639,3.9783806804847934,18.572877151593097,2.7189533710479736,0.0005,5.709397321722508
13.06402475472547,8.212474999854392,7.399403810501099,37.75615156103981,11058.451092243195,32.95460852063643,3.0543301105499268,58560000,26.59230089187622,462.92308453272585,0.2224764856089847,800,226.7784810561178,0.03344149328004782,0.0026278396,7.445485353469849,-0.002994039,1.7406067848205566,800,396.03285634354273,21.826785241098275,31.27903699874878,0.002381503299638113,365,0.32261576614783677,0.43191049,2.631180763244629,0.43201467,-1.9788744e-09,6.604203224182129,0.1817307472229004,7.302697010448072,28.56940269470215,4.039903228511117,55.84017744874535,2.631070613861084,0.0005,5.831830757657667
12.023396679036477,8.240066884903685,7.409522294998169,38.067699374712404,11090.075506448746,41.76660198853897,3.512026071548462,58720000,26.581089973449707,457.1556509702613,0.20483452806012034,800,221.77374396216237,0.03321423723463259,0.0029041376,7.108717679977417,-0.00148491,2.0541739463806152,800,386.17862902690763,20.07187724094639,31.617627382278442,0.002455524490874559,366,0.27176191241463427,0.43102166,2.6916167736053467,0.43097544,-3.2484532e-10,6.6516501903533936,0.18055486679077148,7.435388734245773,28.839412927627563,3.943540439237936,24.26060650858273,2.6914799213409424,0.0005,5.686724905741969
12.052687673306412,8.949939091381692,7.314631223678589,41.314462802271564,11121.050763368607,32.1636779885756,3.311901092529297,58880000,25.96729612350464,454.6682031067319,0.20661765292561546,800,224.59394768172703,0.03330011448656727,0.0012740132,7.059993505477905,-0.0040670596,2.034425735473633,800,391.5711907593939,20.249439156238044,30.955878496170044,0.0024610932998756735,367,0.30185448918472807,0.43017977,2.6907241344451904,0.4299508,-1.883507e-09,6.282811164855957,0.16456961631774902,6.238782110572861,28.19352126121521,3.997417839463479,175.60401545291438,2.6905877590179443,0.0005,5.748388658411302
12.019323823277992,8.835067774168468,7.060229539871216,38.81742818272232,11152.394961833954,36.63523542599653,3.1728572845458984,59040000,26.5218563079834,460.40973030567443,0.20513416756481143,800,223.9242106238489,0.033326323301317295,0.0022949104,7.31126856803894,-0.0024116475,2.047942638397217,800,390.5840028078045,20.1011258686505,31.32833242416382,0.00247859636608098,368,0.28540969268507865,0.4294732,2.445211887359619,0.42936772,-1.4245509e-09,6.885061025619507,0.17606067657470703,5.518087912805719,28.77434277534485,3.987686258607228,24.237970811658776,2.444831371307373,0.0005,5.7854879177913965
12.823044544918668,9.373316958470374,7.443249225616455,40.89914597596458,11183.589458942413,29.00196244632012,3.4592037200927734,59200000,26.965762853622437,458.8228010627465,0.2183497552379011,800,226.8117603983171,0.033551359949149526,0.0011740592,7.468645811080933,-0.0035155283,1.7737276554107666,800,396.1881360193487,21.41525598198583,31.188026189804077,0.0024255063900093634,369,0.3353852250792569,0.42880777,2.1645421981811523,0.42869866,-8.702277e-10,6.6395039558410645,0.17946386337280273,4.573348568445068,28.947112321853638,4.042729980004055,214.92548618190827,2.1643099784851074,0.0005,5.8415744623453625
13.18270380630384,9.787215714188262,6.710142374038696,41.74961322250609,11214.04858136177,35.832832129584524,3.2646617889404297,59360000,26.408608198165894,463.9809109093331,0.22497996857437175,800,226.6524353420244,0.033534792447166555,0.0014467917,7.166193008422852,-0.0033573487,1.4514358043670654,800,395.6351013755599,22.07446579595726,30.45052671432495,0.0024205900359703728,370,0.33894178022942045,0.42815712,2.2847483158111572,0.4282057,-0.0013773766,7.3779847621917725,0.16941165924072266,6.274155407954579,28.052419900894165,4.0372801003942875,8.844766872801097,2.2846364974975586,0.0005,5.801153769682994
12.905585315906514,9.884517206854158,7.898169755935669,40.30047420996844,11246.29862165451,36.50510952467676,3.2610886096954346,59520000,27.623753309249878,468.5817563623015,0.21951739747895335,800,226.26960910212364,0.03394409119166364,0.0025424103,7.83862042427063,-0.0033417316,2.1097943782806396,800,395.090184944925,21.534383071004896,32.236579179763794,0.0024057213088379604,371,0.3273862192472921,0.42757052,2.1570777893066406,0.42750195,-1.8060208e-09,6.732140302658081,0.20907878875732422,5.171250825426226,29.976102113723755,4.031683319899942,29.063603674017862,2.156738758087158,0.0005,5.796604749980243
13.123355107315975,10.235378058392367,7.535044193267822,40.15224701314865,11277.584429264069,37.56364329750799,3.3370511531829834,59680000,26.907047271728516,466.54315653156107,0.2228510405602436,800,225.75932404979926,0.03347697363478232,0.030082637,7.319035768508911,0.06455528,1.5045058727264404,800,394.22560075715575,21.867104572757107,31.269313097000122,0.0023978609502188597,372,0.34489668058254597,0.42687646,2.498671770095825,0.42683315,2.0980835e-09,6.7520060539245605,0.22423434257507324,5.6827442903348135,28.677101850509644,4.022729872652122,73.5898229056539,2.498443603515625,0.0005,5.796704899086946
12.92728080073409,14.004363548440589,7.481184959411621,45.64207849908468,11309.078606128693,39.94763924312792,3.4712412357330322,59840000,26.78085684776306,456.46866101985734,0.22116104433892161,800,222.7378694990102,0.03307087407872124,0.009216787,7.215122222900391,0.029610012,2.0637261867523193,800,388.6383854367773,21.703646048145202,31.486586093902588,0.002520097108864651,373,0.343601152967438,0.42633477,2.293492078781128,0.4262085,1.4960767e-09,6.5013909339904785,0.2163982391357422,2.9805945498518414,29.0859317779541,3.9673253910271655,45.10772270978433,2.293172597885132,0.0005,5.782611235154539
14.624060964407864,15.261765994618981,7.599280834197998,51.376963364293196,11339.608271360397,34.204275718315785,3.485100269317627,60000000,26.822245121002197,459.6746827450249,0.2500726139648516,800,226.54805793266226,0.033507545802839885,0.011562022,7.14014196395874,0.021066329,1.2735350131988525,800,395.479435914208,24.57089768017686,30.518994569778442,0.0026435814590971486,374,0.3782531956672557,0.42562026,2.138298511505127,0.42547113,-1.1444092e-09,6.708149433135986,0.18322396278381348,3.2062659293379387,28.307448387145996,4.03702216353291,89.51478435787978,2.1380879878997803,0.0005,5.835949869936664
13.552712647052397,13.182604025098719,7.168830156326294,46.23632706243173,11370.714015245438,32.441450861743895,3.369818687438965,60160000,26.885284662246704,465.75496856686505,0.23161840684669396,800,227.00045687719566,0.033540791001113714,0.019046178,7.4899561405181885,0.039435383,1.7579338550567627,800,395.8326292781825,22.73616947251173,31.0919508934021,0.002568680654171955,375,0.3511679856862432,0.42494294,2.1638920307159424,0.42481744,-3.218651e-10,6.955280542373657,0.15692853927612305,3.6718876840883694,28.831433534622192,4.041264466937873,227.00984873500448,2.1636922359466553,0.0005,5.813338046570914
12.622320931899335,15.768283132738954,7.5882813930511475,49.218407050815316,11402.478393554688,35.91150144623559,3.6160519123077393,60320000,26.644693613052368,460.5497457912609,0.21652248690329243,800,224.19475847466936,0.03269608370977469,0.009666206,7.309410572052002,0.0274748,2.272064208984375,800,391.37773959961356,21.24446646447606,31.757933378219604,0.002587804057092014,376,0.3359169084622691,0.4242279,2.5245628356933594,0.42427155,-1.8313525e-09,6.2691614627838135,0.19812536239624023,0.04395149147550764,29.157552242279053,3.996571055069847,41.37785809286837,2.5244200229644775,0.0005,5.868147253054704
13.280855379460018,16.146788909236452,7.676608562469482,53.20378735804609,11434.196002960205,32.97462560099639,3.381746530532837,60480000,27.154505014419556,461.00752463276035,0.22667144799258845,800,225.40295579347443,0.03304897952371331,0.015881265,7.338181018829346,0.034533694,1.7990777492523193,800,393.7700253926344,22.259286997917393,31.70443868637085,0.002553624467718484,377,0.3397894435575324,0.42344046,2.393094778060913,0.42339632,1.1920931e-10,6.512789011001587,0.2008373737335205,0.3713553017084276,29.180666208267212,4.020118331394359,88.49976830550551,2.392951726913452,0.0005,5.877612089304728
11.72395336208266,17.62358468020475,7.247829437255859,52.41707954158376,11466.170094490051,45.761910643131706,3.591327667236328,60640000,27.383152961730957,466.8265431091932,0.20211541205493852,800,219.02188976020477,0.03275965985346699,0.01648383,7.210726499557495,0.0302476,1.9102783203125,800,381.74108071974524,19.820709517167888,31.96086049079895,0.002612648047768366,378,0.29935109758580425,0.42304745,2.3754122257232666,0.42316198,-1.4305115e-10,7.115366697311401,0.15878748893737793,1.1019259282843623,29.482364892959595,3.9005282838205377,68.92723002092345,2.3752901554107666,0.0005,5.720478698078463
13.574089916569516,18.43825507638265,7.164783477783203,56.51765471400583,11497.06324672699,42.25666923648753,3.621788740158081,60800000,26.814727067947388,467.97055763695374,0.23183916940158,800,223.2318266105769,0.03307290248934594,0.020114407,7.208845853805542,0.018749723,1.5055742263793945,800,389.27017905555675,22.77368142843415,30.885810136795044,0.0026551347983067033,379,0.32411223360631936,0.42257312,2.2336225509643555,0.42242157,8.940697e-10,6.788271427154541,0.1810152530670166,0.9936548801498428,28.5267972946167,3.9760569354617417,111.28551927865779,2.233515501022339,0.0005,5.7590995347355465
16.577924621797077,17.464472944491696,7.8444483280181885,52.92941957566623,11528.5327937603,42.32652988318214,3.3944287300109863,60960000,27.20154094696045,464.70635610021435,0.28317029061013066,800,225.02394769415812,0.03427170853820123,0.040574074,7.341378211975098,0.07084042,1.6084964275360107,800,392.7413542952491,27.866253039575682,31.450583934783936,0.00266826894164684,380,0.4323910571098055,0.4219074,2.34857439994812,0.4218091,-7.5101864e-10,6.594325065612793,0.17123985290527344,2.1680669860065156,29.0154972076416,4.010929878827394,70.04928439066191,2.348355770111084,0.0005,5.712667515265375
11.78731006843434,12.451643397694601,7.044577121734619,44.88722568864864,11559.402225971222,36.593161772967996,3.709172248840332,61120000,26.829333782196045,469.0827136198853,0.20189655525197522,800,223.5173076668386,0.033159344192507496,0.023888053,7.264396667480469,0.03558333,1.4887051582336426,800,389.71989626854366,19.791431810499077,30.862878799438477,0.0024599195563915948,381,0.2935413879636661,0.42108664,2.167102098464966,0.4211535,-1.41263e-09,6.809851169586182,0.17640161514282227,3.394681262128662,28.56863570213318,3.980774219911635,7.621484491535322,2.166971445083618,0.0005,5.757456075951909
11.706072845175655,9.830343131724675,7.470535039901733,41.48180807461351,11590.865274190903,38.839732397334586,3.5465898513793945,61280000,27.24784803390503,464.4162755351206,0.19967479218896636,800,225.01634288081476,0.03321951888379662,0.010354133,7.054698944091797,0.026374081,1.3985815048217773,800,392.37320802109133,19.57023030367227,31.450974702835083,0.002380358590548637,382,0.2702424829168927,0.42023477,2.468319892883301,0.42009518,3.188849e-10,7.123476505279541,0.16095638275146484,4.7387472430476585,28.836142778396606,4.006565539668743,-4.211872798580735,2.4677696228027344,0.0005,5.846055594431427
12.015640144811055,8.960872473249179,7.39531397819519,37.61248071414219,11622.301326751709,43.06855770469995,3.537874460220337,61440000,27.62644672393799,462.4041809395102,0.2035666939319136,800,226.60804571692742,0.03357162124256252,0.008568893,7.44340181350708,0.010078926,1.3082008361816406,800,395.19315585478324,19.962616371277054,31.424951553344727,0.0022523553564856814,383,0.29508903917797946,0.4194902,2.179215669631958,0.41938597,5.4240235e-10,6.6459736824035645,0.18370842933654785,4.514745067269679,29.167836904525757,4.033409200412414,9.209713954295028,2.179011583328247,0.0005,5.754944790815748
13.507428107728465,10.096338531309472,7.180272579193115,38.55246378578751,11652.963893175125,32.631851208781846,3.034738779067993,61600000,26.095686674118042,458.0021585539803,0.2283049573112591,800,229.60508428092223,0.03411988755425536,0.013307042,7.158005237579346,0.043020353,1.7322099208831787,800,401.18689182825534,22.423548775820546,30.654812574386597,0.0022650967379131406,384,0.3473892171304063,0.41877016,2.481314182281494,0.41877747,-3.2186515e-10,6.493918418884277,0.20023107528686523,4.954225942094117,28.06471014022827,4.091915984312851,110.41555492009957,2.4810943603515625,0.0005,5.835627878367427
10.274555529756054,8.350576022863839,7.244144916534424,37.71013667897568,11684.750576734543,41.600833371166026,3.4285027980804443,61760000,27.630065202713013,466.53538501770015,0.17485202148126666,800,223.90078350035165,0.03321853545757506,0.009453485,7.634579658508301,0.037520558,1.3015899658203125,800,390.04345400808927,17.116727004727284,31.77702307701111,0.0021894559326041357,385,0.24416601167395274,0.4181251,2.5339856147766113,0.41825253,8.5830687e-10,6.837613105773926,0.18496108055114746,3.832716194704552,29.14394235610962,3.9821727354838474,9.62376205753698,2.5337796211242676,0.0005,5.71825943833318
10.86857578167786,8.737256802715661,7.388222694396973,35.42577476021991,11715.676043748856,44.73136237249124,3.3769078254699707,61920000,27.020146369934082,460.6179624866577,0.18370282669660243,800,225.10907751599086,0.03335118983328031,0.010673128,7.1108198165893555,0.01772484,0.8804585933685303,800,392.2413508931801,17.999922990972138,30.906340837478638,0.0021484217529420843,386,0.2502486246998452,0.41779503,2.6232540607452393,0.41775924,1.3887882e-09,6.718972682952881,0.2599046230316162,4.049596134466703,28.190650939941406,4.0025578652298845,32.22787183793067,2.6231329441070557,0.0005,5.702420067818185
9.802612130626745,10.084553960820024,7.269923210144043,37.48651341877217,11746.627197265625,38.472125119656155,3.217649459838867,62080000,26.646076679229736,468.04708585638525,0.16698668370939612,800,222.7220561675995,0.032146633444634296,0.0027646776,7.334213972091675,-0.0015504218,1.6076300144195557,800,388.14075839252905,16.346635423499823,30.9445743560791,0.0021292993580337757,387,0.19108772347529068,0.41752815,2.3337857723236084,0.41759974,1.6480683e-09,6.262491226196289,0.2539379596710205,2.704646168058125,28.543213844299316,3.961132565633789,85.87524012190826,2.3336589336395264,0.0005,5.770210388578818
11.729172251622579,9.21168723031169,7.733675241470337,37.860641518582185,11777.709288835526,38.71818167116392,3.19576096534729,62240000,27.113624572753906,467.8631773809373,0.19809542011592743,800,227.44059472196955,0.033168587789101284,0.012373225,7.174395561218262,0.016676886,1.2785935401916504,800,397.01676525158865,19.435649729604794,31.07000708580017,0.0021101503524231704,388,0.26033100178842977,0.4170494,2.343306064605713,0.4170609,-8.821487e-10,6.602364540100098,0.22366595268249512,3.077963199219776,28.64358878135681,4.048574460549881,42.80845319697947,2.3333139419555664,0.0005,5.79924233549905
10.975150601262762,11.570223936763684,7.328835487365723,39.9085279350368,11809.434598207474,39.3818280625238,4.100787401199341,62400000,28.01619005203247,460.5676663252083,0.18566752658183883,800,224.06677747549838,0.03256640604816778,0.010126066,7.463980436325073,0.016253611,0.995619535446167,800,390.5539581383622,18.205298372845135,31.700711965560913,0.002167296066545421,389,0.24163772261326844,0.41650626,2.379974126815796,0.41657418,3.4272665e-10,6.839503049850464,0.19685769081115723,1.863994721118197,29.237724781036377,3.9848882583262246,4.210427867747477,2.379730463027954,0.0005,5.726449496922166
11.19417286655456,9.745944380557354,6.966923475265503,37.057178843721246,11840.514704942703,36.46011876238378,3.3963589668273926,62560000,26.46130657196045,458.84820045340524,0.189192310564178,800,226.54407859484024,0.03288249821262508,0.009480476,7.440757989883423,0.01001399,1.5933520793914795,800,394.97568230375225,18.5515123214399,31.070436239242554,0.0021067461661703436,390,0.2704391596817383,0.41592836,2.650874614715576,0.41579083,6.9737444e-10,6.3506104946136475,0.16057944297790527,3.9527702886326654,28.2868549823761,4.02925745705878,65.03959974262564,2.6503477096557617,0.0005,5.7258530799713085
11.995869049071143,7.948087712535389,7.471879482269287,34.09394237198543,11872.250404834747,37.27794293540774,3.6403493881225586,62720000,27.55039143562317,464.4257914868415,0.20279211748771941,800,229.12331008204373,0.03367995767278617,0.0035154168,7.2713258266448975,0.00073282246,1.1892156600952148,800,399.8850273008327,19.897597694288176,31.728933572769165,0.0021017167240641723,391,0.2957271087725012,0.41539165,2.719717025756836,0.41533622,2.9027463e-09,6.969313144683838,0.17352628707885742,4.566876338352524,28.94211459159851,4.078146049890479,38.63995365019498,2.719496250152588,0.0005,5.801090327222097
11.115855244971717,7.561614761635173,7.097330570220947,33.87298385460224,11903.191252708435,36.00955237572871,3.3943493366241455,62880000,26.200655937194824,469.55546141277324,0.18792842397755913,800,227.39766029957863,0.03339941049545904,0.0048001977,7.082669258117676,0.00014749348,1.8392181396484375,800,396.6595212533059,18.41957262379698,30.92318820953369,0.002138272855898483,392,0.2551633714350482,0.41496557,2.5782434940338135,0.41491383,1.9073485e-09,6.76288628578186,0.15071582794189453,4.582073857525191,28.21929407119751,4.04715070212428,106.98128246430635,2.57810115814209,0.0005,5.783109343946068
10.451122081714516,8.291879008611348,7.202984809875488,37.03982439395412,11934.701827764511,39.92482628573302,3.417344808578491,63040000,27.02654266357422,459.74754201652786,0.17836152505445257,800,224.67507281241,0.03338179909196493,0.003742095,7.119394779205322,0.00064563163,1.56549072265625,800,391.2596470637436,17.465221957439443,31.50065779685974,0.002207462759643512,393,0.2533825413773909,0.41450414,2.5906405448913574,0.4144442,-1.7583353e-10,6.632079601287842,0.17834901809692383,3.5394677780448998,28.809525728225708,3.9948906532598207,37.94863032601744,2.5904858112335205,0.0005,5.648412015470492
11.742103092021475,7.869367792671157,7.227750301361084,37.06956419874272,11965.12364602089,39.57198396369025,3.1762561798095703,63200000,25.54626989364624,457.34314944253606,0.19928192808257,800,227.88195187323592,0.033984458506671464,0.003912659,6.70649790763855,-0.0013046326,2.28244686126709,800,397.01233840584325,19.541786789254193,30.41316246986389,0.0021989239900419774,394,0.29437899293944353,0.41401145,2.2230615615844727,0.41397193,9.298325e-10,6.182257652282715,0.2023313045501709,5.528911606999578,28.105159282684326,4.051458531842305,56.25155342261722,2.222506284713745,0.0005,5.692833713233085
10.296756794968646,8.503303433238493,7.235613107681274,35.23798610643449,11995.262424468994,40.89167774444925,3.1398825645446777,63360000,25.978235006332397,461.8595717956314,0.1755573299057786,800,224.25469553331342,0.033415008777328024,0.0021763407,6.950608253479004,0.0017806304,1.1646919250488281,800,390.30668356505674,17.185240670760844,30.130142211914062,0.002230732411825677,395,0.2407408117493848,0.41356704,2.686530113220215,0.4135192,1.4483927e-09,6.615527868270874,0.19317007064819336,4.281771479348053,27.36534833908081,3.985973166642467,48.03996586658021,2.6863324642181396,0.0005,5.681759686229718
12.203292494390569,9.00620609107959,6.942958831787109,37.33271822834149,12025.188468694687,38.38046327335818,2.9609920978546143,63520000,25.508585214614868,459.19723943770856,0.20635167481198863,800,228.77833992126762,0.03432076831180847,0.0022789878,6.971615552902222,-0.00030592398,1.707521677017212,800,399.54344583381703,20.246781545732787,29.915199756622314,0.0021860628055167006,396,0.29763725198054397,0.4131333,2.420703649520874,0.41309944,-1.4066697e-09,6.745682716369629,0.17963337898254395,4.687602369114999,27.423760175704956,4.077151992505062,56.36745482577127,2.420574903488159,0.0005,5.842583888071746
11.99607052620886,8.945649805663653,7.6723315715789795,37.52154918012585,12056.225531101227,36.20389975324444,3.524859666824341,63680000,26.133520126342773,457.8021370856948,0.2033478532691524,800,228.01574447175014,0.03406512750718048,0.0018827848,6.821164846420288,0.0017040673,2.0871942043304443,800,398.2185589467492,19.945352346442235,31.026321411132812,0.0022081285227191438,397,0.2997429874135476,0.41273248,2.4684762954711914,0.41277066,-1.6212465e-09,6.14376163482666,0.2191944122314453,4.526594180355107,28.48611855506897,4.063895197002786,60.29040124872844,2.4681684970855713,0.0005,5.832093961101302
11.302417775493089,9.508286317118882,7.3205366134643555,38.28499007347759,12086.533084630966,39.3112271018869,3.3253555297851562,63840000,26.11748456954956,458.88691221907413,0.1932540245068191,800,226.29686015105122,0.03395225713134608,0.003378877,6.820842742919922,-0.0010043455,1.0192160606384277,800,394.28429716641926,18.94049437905497,30.297388792037964,0.0022588896773532595,398,0.2629428410705497,0.41227794,2.8115570545196533,0.41225818,9.000301e-10,6.734816551208496,0.18355774879455566,4.659150199046619,27.368901252746582,4.025826690144572,79.16412872530273,2.811323881149292,0.0005,5.754263593031651
11.201623861025755,9.823057111205793,7.2830424308776855,39.5613226793579,12117.952773094177,45.13556080202865,3.2533118724823,64000000,26.912335872650146,465.3855682280049,0.19195744765803413,800,224.3768641781253,0.03412328378237459,0.0010541241,7.629572868347168,-0.004098492,1.8647420406341553,800,390.90171329602,18.809908432087546,31.4098060131073,0.002296308893172727,399,0.2642945349192436,0.41169453,2.367853879928589,0.41166696,-1.871586e-09,6.632968425750732,0.17256617546081543,4.398974377657582,28.986370086669922,3.993528954761885,27.669814152826383,2.367722988128662,0.0005,5.774621528645947
13.88861139007263,9.758137434348695,7.060403823852539,41.865604113326754,12148.266743898392,39.888311146972356,3.407322645187378,64160000,26.627928256988525,461.94474328125125,0.23548010998092556,800,229.8458992546182,0.03436692095704193,0.0014790876,7.577564001083374,-0.0038498715,1.215951681137085,800,401.0190414440855,23.137104863169313,30.30441975593567,0.002244924763876947,400,0.34646263756716694,0.41104487,2.166273355484009,0.41104534,-1.0669231e-09,6.70437479019165,0.19385266304016113,4.834113680226648,28.069920301437378,4.091667472744472,8.309637635140538,2.1661455631256104,0.0005,5.7790055186245946
11.164946766088939,9.485722636560178,7.309200286865234,38.6318698142563,12179.232157945633,38.28658547969111,3.314213275909424,64320000,25.804575204849243,460.0914238043182,0.19039321393012948,800,226.51846406502344,0.034235742740726355,0.00099042,6.963019371032715,-0.003811744,2.1372313499450684,800,394.64902991684835,18.6556568362882,30.955864667892456,0.002266558380803209,401,0.26619346137040795,0.41038683,2.5043277740478516,0.41045564,-1.0967255e-09,6.25419545173645,0.17773127555847168,5.355960913839914,28.144248247146606,4.0311627939453185,22.800031755920113,2.50419545173645,0.0005,5.7744548140168765
12.61436482187943,9.856495015287614,7.695210695266724,39.57464141615785,12211.56673669815,40.84291334557661,3.2966670989990234,64480000,27.51867413520813,462.54256951043993,0.21388270452306188,800,227.73960143014133,0.03413214093874099,0.0015596307,7.846906423568726,-0.0048174155,2.2600464820861816,800,397.2109436698713,20.99152044187001,32.323455810546875,0.002244600526457908,402,0.303816705877584,0.4097561,2.147102117538452,0.4097208,7.3909756e-10,6.603312015533447,0.19489717483520508,3.97826623091841,30.02711033821106,4.054504012641762,71.97732126616826,2.1469907760620117,0.0005,5.787708115164369
11.916333524927927,9.745723821730119,7.540044069290161,37.618967875590855,12242.35340499878,33.78103642578247,3.383854627609253,64640000,26.534826517105103,465.87408116189687,0.2029612374510156,800,228.7595730754161,0.03415154283028936,0.0023262843,7.461209774017334,-6.3706946e-05,1.179966926574707,800,399.1287983005302,19.906662863265463,30.770440340042114,0.0022451319813289266,403,0.2755834380858353,0.40900144,2.464728832244873,0.4090671,1.2546778e-09,6.272622108459473,0.20140719413757324,5.021194137325086,27.967077016830444,4.074975565042653,76.39936475950198,2.4645307064056396,0.0005,5.846216891519462
11.06096429117168,10.035255169609455,7.312899827957153,43.373079182651516,12273.306230783463,36.441921523645355,3.4061834812164307,64800000,26.70035672187805,465.6558858860383,0.18885334507909238,800,227.04306412509138,0.034337747698712645,0.0042909835,7.755609512329102,0.0016685566,1.5073785781860352,800,396.08835666753583,18.50642278445469,30.94197154045105,0.002230031443677423,404,0.25424153276596756,0.40829667,2.396820068359375,0.40817547,-1.078844e-09,6.249128580093384,0.16634106636047363,4.060038313282732,28.41844153404236,4.045632453382383,7.409161729553402,2.3966898918151855,0.0005,5.866234089274653
12.772987505488386,11.362442890454808,7.164999008178711,41.035659980739176,12304.399278640747,36.874476676340784,3.4011285305023193,64960000,26.703076124191284,469.6493518936317,0.21775971407309916,800,230.16912982438,0.03424020289997531,0.0017461037,7.493877410888672,-0.00065886334,1.7183635234832764,800,401.7985350092264,21.38013226397993,31.084816694259644,0.0022475536023970036,405,0.32437959762716134,0.40774637,2.354539632797241,0.40779907,9.685756e-10,6.7533063888549805,0.16018342971801758,4.041342194818168,28.61952233314514,4.101132837577811,65.4724024129881,2.35422682762146,0.0005,5.8951144502938995
12.744266435232612,10.986184663518708,7.176140069961548,40.51174478969465,12334.75073170662,36.303755987235284,3.3834547996520996,65120000,26.286328554153442,462.1608901394267,0.2164060144042521,800,229.92078532470757,0.034201846546707264,0.0055384105,7.276830196380615,0.0052375984,1.6583330631256104,800,401.1666290481702,21.247107409951344,30.338821411132812,0.0022296104013137096,406,0.3211954829480891,0.40731117,2.105067729949951,0.40731582,4.440892e-17,6.492965936660767,0.17702388763427734,4.528033889258553,28.151480674743652,4.094565591614545,42.3033811684525,2.104924440383911,0.0005,5.887641768435528
12.120883470382411,12.105875428337614,7.09770655632019,43.394377725704885,12366.524779319763,33.78222592370714,3.358595848083496,65280000,26.958058834075928,466.33869786155384,0.20653986225510307,800,227.8688024078899,0.03412458093537197,0.0036092482,7.427278995513916,0.0055336026,1.8046329021453857,800,397.4409831379053,20.26943134250152,31.7637882232666,0.00224330927731387,407,0.27464868519762886,0.40702444,2.576957941055298,0.40701783,-1.3083219e-09,6.891034841537476,0.2281186580657959,2.667964205549743,29.075247764587402,4.057369840903289,134.1566285741651,2.576833486557007,0.0005,5.821515629229846
11.29780705535419,11.524601997118603,7.440448045730591,41.398177605966474,12398.973227500916,41.191144710264915,3.531257390975952,65440000,27.576529026031494,463.0604566214248,0.19293665622190478,800,226.73736598412216,0.03381951450500099,0.01166306,7.373350381851196,0.017305179,2.0106258392333984,800,395.2063926795176,18.912938106046443,32.43016958236694,0.002278981800644029,408,0.2633529332878904,0.40664968,2.4606587886810303,0.40658912,2.8610242e-10,6.989264249801636,0.2566568851470947,2.9971346485233874,29.875611543655396,4.036616235806435,36.8636975145523,2.4604296684265137,0.0005,5.799577273246234
10.887530262447772,12.844676706641295,7.513647079467773,45.601113878627125,12430.386772871017,37.57046313671095,3.625903606414795,65600000,27.167229413986206,462.1435025653483,0.18595222491953878,800,226.29263153943873,0.03385614406445429,0.007017949,7.259100437164307,0.012077613,1.3630614280700684,800,394.4059288315382,18.224822869685617,31.40136957168579,0.002282131913516418,409,0.24703063659022453,0.40615544,2.4638864994049072,0.40605736,2.5957823e-09,6.501346588134766,0.23767971992492676,3.2330042778428094,28.79508900642395,4.028615766924956,48.75772074002785,2.4636635780334473,0.0005,5.8356588744844835
12.957187167909131,12.665706949373561,7.432731628417969,42.963154128451635,12462.189155578613,36.77793151026495,3.55531907081604,65760000,27.52170467376709,462.7044921037015,0.22082116742221514,800,229.76755794743613,0.03467677885188783,0.005964588,7.39180850982666,0.0067442213,1.7291367053985596,800,400.9856649537211,21.684894535781776,31.794409036636353,0.0023129872241506905,410,0.3080872399312844,0.40544763,2.201913356781006,0.40534055,3.5762787e-10,7.131185531616211,0.15917587280273438,2.5861030426011196,29.441020965576172,4.093953543756657,57.24266752067357,2.2017762660980225,0.0005,5.852895944790748
12.253859416702321,13.952832555468282,7.3960161209106445,45.058864821122796,12492.922561883926,39.332097231146285,3.724644899368286,65920000,27.112239599227905,466.15133823698403,0.20997198075063092,800,228.3291760001504,0.03434189939418528,0.004149437,6.998023748397827,0.0075809155,1.1354210376739502,800,397.68255569351516,20.608571111393694,30.716177225112915,0.00235999236827936,411,0.2861815484777774,0.4046332,2.1216070652008057,0.4046572,1.0818244e-09,7.159633159637451,0.19133520126342773,2.6406017809857043,28.466740369796753,4.06202823681944,109.03785971893882,2.1213765144348145,0.0005,5.76714439976862
13.760113542544437,13.485684480611905,7.517734050750732,45.287585493336906,12523.03613781929,41.19661095391599,3.2584095001220703,66080000,26.188896894454956,467.1591170763664,0.23471708158505689,800,229.5715498724238,0.03464333794481025,0.0021262753,7.058872222900391,-0.0026800933,1.459960699081421,800,400.0210209308271,23.06542560283885,30.10555148124695,0.002353808510774037,412,0.34353875688086044,0.4041161,2.1477108001708984,0.40404084,5.6624405e-10,6.302507162094116,0.165679931640625,0.6348963557991714,27.85616183280945,4.0842541347163355,50.216217620778146,2.1475727558135986,0.0005,5.735914848588046
12.615261324192161,14.25606635184502,7.668157577514648,45.49922896472594,12554.989547014236,49.59854205984039,3.5012850761413574,66240000,27.02881097793579,470.04308006214643,0.21449389867649687,800,226.89095218783194,0.034297838375186254,0.0031093284,7.135566473007202,-0.0032227563,2.0318443775177,800,395.41813782275875,21.0575700394144,31.9434494972229,0.002376717471798251,413,0.29829107282962364,0.40354794,2.466024398803711,0.4036072,-5.304813e-10,6.799927711486816,0.22238826751708984,2.258103020731405,29.403708934783936,4.039479697010986,-10.588752655936066,2.465924024581909,0.0005,5.787940163460625
12.671602632379589,14.55509335230722,6.806997537612915,47.02784539131852,12585.429651021957,47.73956481936109,3.363595962524414,66400000,25.575140237808228,466.89746549034453,0.21592510958474145,800,226.43040274234656,0.03437990077608181,0.010538334,7.248148441314697,0.019135598,1.2105886936187744,800,394.34803152438826,21.20154741751003,30.433066368103027,0.0023742448731451917,414,0.29769187124568086,0.40286994,3.3153483867645264,0.4030291,-1.680851e-09,6.304685354232788,0.1671743392944336,3.2898249118454324,27.004826545715332,4.028218713289389,8.46949983762836,3.3150007724761963,0.0005,5.734211425578469
15.136458607687809,12.49924252490401,7.3775811195373535,47.97483997156244,12618.050047636032,49.43552199210494,3.3930962085723877,66560000,27.740593671798706,472.83205355410075,0.25663146783726853,800,230.73150855554732,0.03490703730434823,0.0066269813,7.089874267578125,0.01184272,2.0274417400360107,800,401.81117931983977,25.240926059361946,32.6127724647522,0.002343838427270718,415,0.3670694237567666,0.40247363,2.4699814319610596,0.40241796,2.6762486e-09,6.6754913330078125,0.1749258041381836,4.373799505870979,29.986762285232544,4.101518999181958,38.82324742918192,2.46667218208313,0.0005,5.707302376540622
13.143782035980903,13.11853745785191,7.466850757598877,44.11060946398885,12649.185049295425,45.08713719783219,3.529568910598755,66720000,26.90677237510681,464.1916514903378,0.22338004491818927,800,229.36199764966815,0.03486592082935781,0.0029971374,7.242489576339722,0.0030401007,1.4278175830841064,800,399.8620278897759,21.93823897858483,31.125845670700073,0.002369495539247007,416,0.3103774213879757,0.40236458,2.475217819213867,0.40220347,8.8810914e-10,6.475579023361206,0.1822342872619629,2.6549925395712055,28.555073499679565,4.084028391643286,35.62249212367684,2.4750146865844727,0.0005,5.824318840010944
13.425003912836068,12.499590157262,7.452926874160767,44.69389031588436,12680.499895811081,36.085360384917685,3.204514980316162,66880000,26.473724365234375,471.66726943244896,0.22764809387125284,800,230.7145772016998,0.03505103072504347,0.009219429,7.100003242492676,0.031168818,1.7141108512878418,800,402.2094470979841,22.3611076608052,31.307467699050903,0.0023326419705434814,417,0.3252427203046922,0.40216956,2.788729190826416,0.40225127,1.9013882e-09,6.724561929702759,0.17404580116271973,4.340269224170908,28.38622736930847,4.107105408239867,84.95124567706927,2.7885935306549072,0.0005,5.782930821933051
13.85593332423873,14.093785938436977,7.362669944763184,47.19863128621373,12711.569647312164,35.26531329587773,3.2785518169403076,67040000,26.491059064865112,473.9280571041167,0.23558268089007742,800,230.48445902665676,0.034562585814759385,0.011354623,7.0417139530181885,0.016569503,1.6026568412780762,800,402.2273785544853,23.15101331767767,31.06145191192627,0.002409827374760264,418,0.3462406038271128,0.40188304,2.6458089351654053,0.40176827,4.887582e-10,6.8639819622039795,0.1938033103942871,1.82735741751003,28.326205015182495,4.10674145809223,168.59103012968555,2.6456024646759033,0.0005,5.853968847731587
14.202220999887336,13.030573761075827,6.957401752471924,44.077752865658304,12742.241430282593,41.94578731213641,3.2436108589172363,67200000,26.155459880828857,477.2503796524204,0.24139498877637416,800,230.83554614909,0.03455856195131103,0.008021881,7.159013032913208,0.024164023,1.6201112270355225,800,402.70681383428354,23.7267020566342,30.664966344833374,0.0023603339917296264,419,0.34290994511813055,0.4014248,2.541759967803955,0.40136552,1.0639428e-09,6.585904836654663,0.17223668098449707,3.6361344710683436,27.975947618484497,4.1112310265900005,-14.815413564508296,2.5416195392608643,0.0005,5.827191475026641
12.298906718701465,14.23858207927983,6.886585235595703,46.440177752653106,12773.17011642456,42.04370982741835,3.46450138092041,67360000,27.100942611694336,464.67039119201627,0.21034642840477855,800,227.72738913252542,0.034071144889661904,0.007992063,7.861792325973511,0.016297957,1.3294060230255127,800,396.801569184819,20.647841384016075,30.921977281570435,0.0023664794570396903,420,0.2787571978605144,0.40082523,2.1771020889282227,0.40067637,-1.4424325e-09,6.623103380203247,0.1852259635925293,3.8360328297973023,28.66533875465393,4.053874664074459,-5.959719955506378,2.176889419555664,0.0005,5.816073528335587
14.955056271105537,15.315468954300961,7.03032922744751,47.91474654868882,12804.664141654968,38.25535730547401,3.343931198120117,67520000,26.846208333969116,471.8363122610282,0.2543386629902061,800,230.7921736197306,0.03499250529881501,0.0044580675,7.736625909805298,0.0036199442,2.0350372791290283,800,403.22971462057683,25.012852562056697,31.487462282180786,0.0024935851926402007,421,0.3492554581968817,0.400313,2.2450199127197266,0.40011993,3.3468008e-09,6.730797052383423,0.1848740577697754,3.026164104475689,29.10972547531128,4.117833378257688,35.03890477010596,2.2447259426116943,0.0005,5.912351274714495
14.511149947214651,14.97723082604868,7.282424211502075,46.37312637584068,12834.990270376205,38.64144861453196,3.5282697677612305,67680000,26.4812273979187,467.8761609882226,0.2469594642386316,800,231.67501955881818,0.034937098470891964,0.0019787017,7.468664169311523,0.002201499,1.2724151611328125,800,404.5732560694273,24.280645252607766,30.30508828163147,0.0024511511157499608,422,0.33409047877060344,0.39976224,2.2381458282470703,0.3997821,-1.5616418e-09,6.375415325164795,0.18332457542419434,2.471277761898946,27.96507978439331,4.131358134334576,1.9879728678129125,2.2379326820373535,0.0005,5.872932606222447
13.671749367253769,15.40106430461531,7.301821947097778,50.466828206234965,12866.715756893158,37.23291389813881,3.832651138305664,67840000,27.452760696411133,468.4088122576187,0.23309196674302815,800,229.66827287617866,0.034736073178155955,0.0015783459,7.62980055809021,-0.002993014,1.4804210662841797,800,400.3809777401322,22.904746478674966,31.684401988983154,0.002447190315360119,423,0.32923265204813645,0.39915335,2.4582579135894775,0.39904976,-1.3530255e-09,6.81355357170105,0.19333672523498535,2.088100079428868,29.158516883850098,4.089626828641204,73.0790712192152,2.4581477642059326,0.0005,5.828374778932312
13.657604380801724,14.937846201969878,7.132602691650391,45.84072988819524,12898.104446172714,42.662773423065076,3.941232204437256,68000000,27.127875566482544,468.8274018238928,0.23201837530453712,800,230.27038898752915,0.03491398271417713,0.004214267,7.672584056854248,0.0006236653,1.478653907775879,800,401.43314806748776,22.79876560073977,31.376529932022095,0.002423939510004149,424,0.32261887410984386,0.39849722,2.479367733001709,0.39846274,-1.4811755e-09,6.524747848510742,0.16524529457092285,2.796997861148879,28.799017667770386,4.100104748337527,55.11831248806055,2.479233980178833,0.0005,5.85544437567321
14.328721582497629,15.848285652671999,7.2880237102508545,50.5803729703221,12929.073543787003,36.26420420038834,3.7893292903900146,68160000,27.032355308532715,468.92988843566974,0.24353466533148,800,230.55285197600801,0.034992332629776,0.006990614,7.769216537475586,0.0068517365,1.2724788188934326,800,402.4311016595608,23.94140429863767,30.957931518554688,0.0024979489899232335,425,0.33514485435891034,0.39786202,2.30277943611145,0.39790368,-2.3245814e-10,6.245957851409912,0.1890871524810791,2.1826238342583113,28.5200355052948,4.109357471539547,124.28843177446596,2.30254864692688,0.0005,5.884522369464646
15.396845079731115,14.381744178964569,6.8641111850738525,46.25732601036484,12960.442136764526,38.35612476641719,3.5567102432250977,68320000,27.01342535018921,464.2232319642591,0.2612280074355446,800,231.8510638394001,0.03548951046887744,0.0033066268,7.767954111099243,0.0054590506,1.5336337089538574,800,404.79905534199554,25.69546099285073,31.358853101730347,0.0024783151874624657,426,0.35806538653665504,0.3972897,2.4822380542755127,0.3973174,-1.9222497e-09,6.301928281784058,0.17072749137878418,2.1965390741863398,28.74117350578308,4.133156818905672,105.28114183232137,2.4820966720581055,0.0005,5.897282744366875
15.923657728688813,13.974838917006053,6.8115456104278564,46.294033253100544,12992.058338165283,36.30583301280993,3.736973524093628,68480000,27.215062618255615,468.3047451107955,0.27051286495068627,800,234.15335318603445,0.0352925398775997,0.0044814637,7.815233945846558,0.009064769,1.3554484844207764,800,408.98532641119454,26.617521155404393,31.60721468925476,0.002468552676123886,427,0.38306871512565105,0.39685312,2.7045369148254395,0.3969596,6.914139e-10,6.100492477416992,0.19115066528320312,2.366018589655388,28.78964352607727,4.173728993869985,-3.737669569930759,2.7043845653533936,0.0005,5.920226114317051
12.539982027675551,14.82342723097859,6.919147491455078,48.45884463997642,13023.95822429657,32.20577639616506,3.4536938667297363,68640000,26.97831130027771,473.6836610708062,0.21426021347765445,800,230.11024233431664,0.03447466429110482,0.0030430479,7.701369524002075,-0.002632241,2.184691905975342,800,401.79833514638597,21.037364654050144,31.886122465133667,0.0024023885247359414,428,0.27100868687895585,0.39643988,2.4596853256225586,0.39636457,-1.2814999e-09,6.3179285526275635,0.13843202590942383,3.1521151353026173,29.328114986419678,4.104315479415737,65.51115162839983,2.4591429233551025,0.0005,5.991832552197634
12.906913193918644,14.859859089686834,6.776489496231079,45.993010968048154,13054.041084766388,42.16440397418971,3.328756093978882,68800000,26.247066974639893,473.9548724000133,0.21987446783124615,800,229.09036741741468,0.03470927291604983,0.00257979,7.72495436668396,-0.002412518,1.1511421203613281,800,399.5709862749185,21.595055334655502,30.0706729888916,0.0024338122923207293,429,0.28234654607007065,0.3960087,2.2340691089630127,0.39591077,1.0848046e-09,6.197223424911499,0.2303781509399414,2.302127023846824,27.683170557022095,4.082082261865888,41.10193576911746,2.233518362045288,0.0005,5.916709680332047
14.90123757103689,14.49478409081337,7.096957683563232,46.916323701831935,13084.491444826126,37.818527303782496,3.695319175720215,68960000,26.195769548416138,471.10415171429963,0.2523669084396897,800,232.05148018248954,0.035041115049150216,0.0059938086,7.653985023498535,0.002099763,1.5264756679534912,800,405.1763821456218,24.818501578284323,30.33867383003235,0.0024769652532425674,430,0.32383264081442303,0.3953879,2.2305495738983154,0.39536887,1.1920939e-10,5.8721232414245605,0.171461820602417,3.159962673513678,27.94577980041504,4.136474828013517,38.219903419270544,2.229090452194214,0.0005,5.91424350608044
15.250284264452835,15.498126720630552,7.139340162277222,48.59399709408099,13116.003733634949,35.30601807152539,3.6584925651550293,69120000,27.45946455001831,472.9646415596245,0.2583444854025001,800,232.43516770341844,0.03507029414728511,0.021616207,7.643049001693726,0.049461212,1.436676263809204,800,406.3061176339946,25.416399141487453,31.502259969711304,0.002511205433412869,431,0.30818099713800373,0.3950713,2.3099091053009033,0.39500728,-9.387732e-10,6.260704040527344,0.21347427368164062,2.7981928944902292,29.129903078079224,4.148161331963514,47.71385627635114,2.3097660541534424,0.0005,5.993786124126091
10.283887442224657,12.258859272132343,7.0661609172821045,43.06261109579269,13146.99646806717,37.29188528834698,3.4360287189483643,69280000,27.117382526397705,464.9268015355739,0.17575000898602508,800,227.88660950181256,0.034188489867352824,0.014186783,7.55051064491272,0.02143348,0.9891784191131592,800,397.3511679868615,17.219683255492786,30.98379373550415,0.00222578461006482,432,0.22127447015019314,0.39501452,2.5087852478027344,0.3951093,-8.94067e-12,6.149071931838989,0.23926448822021484,3.163638485742181,28.384068489074707,4.060510162058119,69.74535143618608,2.5086803436279297,0.0005,5.878618246073756
9.910674067694021,12.379151179981188,7.3700010776519775,42.862239895004095,13178.84838294983,41.996461074505824,3.420651912689209,69440000,27.20116353034973,465.9190401243579,0.16941539239135794,800,226.27956788458988,0.03401183019979427,0.0075111897,7.143594026565552,0.0070450236,1.5456297397613525,800,394.29968576718557,16.59326563792644,31.844260215759277,0.0021957144742170407,433,0.20293970944136938,0.39511696,2.5582027435302734,0.3949448,1.7762183e-09,6.875751733779907,0.30305981636047363,1.9677960634460658,29.19077157974243,4.030232223010116,26.667940648110786,2.5579633712768555,0.0005,5.852931860937876
11.859322898114664,13.134075597473394,7.085342168807983,42.841764902015186,13210.32711982727,33.86780590410608,3.611423969268799,69600000,27.770456314086914,461.6452869659692,0.20142309181180754,800,229.9246765907674,0.034562260772593154,0.0028600644,7.654346704483032,-0.0013924465,1.0346274375915527,800,401.5607322588714,19.768936773413177,31.46764850616455,0.0022967931010066437,434,0.2514729212180112,0.3951836,2.3244540691375732,0.39529532,-9.0599067e-10,6.535726547241211,0.19392919540405273,2.562151996688355,29.038480520248413,4.101573852398159,45.745524528542006,2.3242738246917725,0.0005,5.981380437394482
10.547145001031684,13.028807934213829,7.5516321659088135,44.09295329536854,13241.766271829605,37.091644125002745,3.788940191268921,69760000,27.350382566452026,465.6351677356534,0.1802047672700938,800,227.4621410446885,0.034052199717161356,0.0042450456,7.170170068740845,0.0072424933,1.5013315677642822,800,396.57309907511313,17.665049302878643,31.432725429534912,0.0022388938672805066,435,0.22943542209917056,0.3949698,2.2862648963928223,0.39486715,1.3321639e-09,6.415962219238281,0.16945481300354004,2.4650424636322197,29.068989753723145,4.052464625474332,51.988011031633945,2.285670757293701,0.0005,5.930493551893351
10.548172483075682,12.696360316302107,6.933451414108276,40.386126471423815,13271.459616422653,35.76345492045934,3.372715711593628,69920000,25.323402881622314,475.63502925841055,0.18026310877941554,800,228.08641583354,0.03445784745501939,0.009719589,7.037130117416382,0.016611524,1.4749624729156494,800,397.9985383181016,17.670169803869285,29.684812307357788,0.0022094242259233176,436,0.22853158013161373,0.39469868,2.323573589324951,0.3947144,2.5033944e-10,6.1151697635650635,0.4272313117980957,1.2447806322003618,27.28809094429016,4.067537765553811,91.17397948588857,2.323373794555664,0.0005,5.873502754547746
13.685967256073303,14.067531527958874,7.238244295120239,46.58201055821922,13301.978354930878,35.81118290024337,3.1590492725372314,70080000,26.07133650779724,470.4680372671976,0.2327440710747442,800,231.4163699643272,0.0346291937239141,0.0023438116,7.301182508468628,-0.0013325257,1.4546668529510498,800,404.13164480748225,22.87577102144742,30.512123584747314,0.0023559106339480595,437,0.33162733693922647,0.39454523,2.7098886966705322,0.39455727,-8.910894e-10,6.392255544662476,0.18796277046203613,0.8180109553048155,27.73725914955139,4.126504436569732,101.03902330299853,2.709749698638916,0.0005,5.952239636544693
13.831980578932594,13.397888829531173,7.375760793685913,44.672879725032566,13332.469668865204,34.77220645400751,3.3407604694366455,70240000,26.318992137908936,470.155736558307,0.23499346506711763,800,233.80933881575362,0.03550918553518033,0.0028650363,7.219006299972534,0.00020977105,1.561295986175537,800,408.34560159582026,23.097204410098744,30.482348680496216,0.002341008918003488,438,0.3316499650908402,0.39444566,2.311361312866211,0.39448166,-9.894372e-10,6.518358945846558,0.15834546089172363,1.700486795912245,28.082701444625854,4.169306596540297,17.48233174738229,2.3112173080444336,0.0005,5.944601100472272
15.100069081658917,13.88824402434721,7.250675678253174,46.63186271846047,13363.714656829834,36.253036089927114,3.1428353786468506,70400000,26.74787473678589,467.88575073431144,0.25622809106471117,800,232.84487937237319,0.03539653000862295,0.0013789963,7.573641061782837,0.00058560533,1.4011061191558838,800,406.6524924942163,25.204812798890107,31.233455419540405,0.002416647608113587,439,0.3751231259377314,0.39429587,2.4937148094177246,0.39422923,7.629394e-10,6.782486915588379,0.1716451644897461,1.4348311387589523,28.367237329483032,4.151438890216617,33.15832954366592,2.490283727645874,0.0005,5.92252057207455
12.843439684184442,14.201932137924036,7.629046201705933,44.99972445955418,13394.341822624207,35.209314801429265,3.415531873703003,70560000,26.519364833831787,465.1540414237303,0.21807659969617288,800,231.58565261405016,0.03518057030707955,0.0017294737,7.334462642669678,-0.0013103512,1.743600845336914,800,404.62973939562175,21.421102148339525,30.61988854408264,0.002339364062148116,440,0.3130412722452343,0.394007,1.9996297359466553,0.39400426,-7.390976e-10,6.3041112422943115,0.2381293773651123,2.0301170134022373,28.529531478881836,4.132105832147809,68.91489323484217,1.9994134902954102,0.0005,5.956642730998952
14.764004197184567,13.21803385098628,7.714275598526001,46.71866538614134,13426.185634374619,32.2482209709626,4.11850643157959,70720000,27.701906442642212,472.17455523237504,0.2505342966123502,800,234.34402990836423,0.035573142002210005,0.004533771,7.3522772789001465,0.010223887,1.2109661102294922,800,410.02990058893147,24.638191531019856,31.836004972457886,0.0023693641966294667,441,0.3829674261389176,0.39353827,2.3021152019500732,0.39352262,6.0796723e-10,6.492443323135376,0.20325493812561035,2.7053720938560653,29.14578866958618,4.18454454987831,-6.279692545336899,2.3019979000091553,0.0005,6.040026121784313
12.781776070370052,12.538895610772988,7.629790782928467,45.195887379511134,13457.442391872406,29.337523233938594,3.3807590007781982,70880000,27.804409980773926,466.39880507627026,0.21634810062163387,800,233.44381715636183,0.03528396161173262,0.003017743,8.01043963432312,0.00035414306,1.2358224391937256,800,407.83382540501935,21.24792772440638,31.250032663345337,0.0022685030686464104,442,0.33117555092869766,0.39287615,1.918302297592163,0.392822,-1.3709067e-09,6.872148036956787,0.19178509712219238,2.4068974391216726,29.259981632232666,4.163413660434536,212.63845255359806,1.9180951118469238,0.0005,5.977240026773885
14.289100660806216,12.451281487957372,6.894653558731079,44.638632955158215,13488.453747034073,30.77708717125487,3.68563175201416,71040000,26.92171812057495,468.16330842881797,0.2419190668238155,800,233.92681016961774,0.035781261241897164,0.0026884365,7.4223692417144775,0.0085224295,1.6840722560882568,800,408.83744383587543,23.783303061860053,31.00403070449829,0.002312713366953774,443,0.3845976956357296,0.3923656,2.089995861053467,0.39236683,1.9669529e-10,6.948842763900757,0.16602706909179688,2.9855462886013746,28.79572057723999,4.172502953885109,167.90227006356432,2.0898563861846924,0.0005,6.010178265554296
9.670421048109159,12.077092718977175,7.260362386703491,40.94757789410939,13518.759490728378,35.207963828271225,3.69167423248291,71200000,26.87110471725464,462.9736054299845,0.16586537755383296,800,229.65418643504273,0.03500512781863872,0.0060695624,7.375176191329956,0.004981605,0.9708456993103027,800,400.2000315188434,16.241041081422914,30.289127111434937,0.002129685441158668,444,0.24855422276045103,0.3918182,2.0581350326538086,0.39184642,-6.437301e-10,6.545340538024902,0.2408733367919922,1.8019839806095885,28.13289213180542,4.089618824348423,33.27717175805068,2.0580201148986816,0.0005,5.936091875349271
11.221646103356484,12.73437144987314,7.33182430267334,41.91990354421569,13550.208513736725,32.803670041848704,3.1923723220825195,71360000,27.13288712501526,469.5906801380578,0.1903453222451241,800,230.64341683258624,0.035040090006957646,0.00274937,7.684820890426636,0.0008885749,1.8311374187469482,800,402.568227517879,18.67025859616726,31.409769773483276,0.0021988408361710066,445,0.287196809598973,0.3911319,2.1778764724731445,0.39107585,3.6835672e-09,7.019892454147339,0.1724870204925537,1.4499458229804463,29.164766311645508,4.111424056480111,57.69162616600806,2.177638530731201,0.0005,5.997629270307864
11.851600077160406,12.36223938307039,7.913376569747925,39.84289791775838,13581.202493667603,42.428684376396305,3.153120756149292,71520000,27.313477516174316,463.9312464071482,0.20079472627889794,800,231.01046508966644,0.035303134813867966,0.0015441624,7.724635362625122,-0.0040318705,1.2777087688446045,800,403.2411131833767,19.7054648232859,30.98408603668213,0.0022025720030597576,446,0.3146643024812071,0.39052284,2.073828935623169,0.3905111,-1.3649464e-09,6.519809722900391,0.19298648834228516,2.3209613960851856,28.808234214782715,4.117569789167541,-4.605387650979525,2.073589324951172,0.0005,5.957920382639142
10.399721516499135,12.58418693049041,7.590801954269409,43.33381738514258,13612.861847877502,25.571005105531263,3.130017042160034,71680000,27.53170108795166,462.3629388877447,0.1772193534278438,800,231.4320713810074,0.035498904076427286,0.0023791934,7.935716390609741,-0.0030969454,1.6356229782104492,800,404.5219837515881,17.367391941343417,31.640096187591553,0.0021764650574865956,447,0.2716905275521386,0.38995445,2.1456305980682373,0.38993832,-1.6093253e-09,6.861270189285278,0.21819400787353516,2.276862844508793,29.40788507461548,4.132635479568552,234.869148743073,2.1455092430114746,0.0005,6.082675940306807
10.763153918567168,12.273195860689592,7.665388345718384,42.52147134955468,13644.335705518723,30.08109158198204,3.2730510234832764,71840000,27.47571635246277,471.8803410097529,0.1833199396934496,800,231.14480471305615,0.0353671191184115,0.002222051,7.64534592628479,-0.0018909605,1.6525161266326904,800,403.3273770537661,17.97203303122027,31.466554880142212,0.0021688445439646173,448,0.2793893423391091,0.38936043,2.0016157627105713,0.3893682,2.9206274e-10,6.991806268692017,0.18763995170593262,1.7834324619555342,29.344377756118774,4.11994502142379,196.9696513944737,2.001492977142334,0.0005,6.005837581824034
9.750765451776722,12.412530268078466,8.097073793411255,40.58921625476766,13676.385320663452,34.90581194085636,3.8331751823425293,72000000,27.555970668792725,468.30764707556614,0.1671070092435454,800,229.10079244652198,0.035248210332091655,0.0069629056,7.0376904010772705,0.004869229,1.8423891067504883,800,399.4866319616171,16.363610492152688,32.04291129112244,0.0021444646152965425,449,0.24240317851640314,0.3886594,2.046786308288574,0.38873297,3.248453e-10,6.671348333358765,0.4662501811981201,1.0856314371122386,29.898770570755005,4.082668651117854,-2.976817096274205,2.046651840209961,0.0005,5.937617765097639
12.633347880259432,14.43459999289832,7.366593360900879,44.39579474402009,13706.968137979507,39.03583895594103,3.2673556804656982,72160000,26.704412698745728,469.6363157495824,0.2155962702037819,800,231.2513448174046,0.0357491198276445,0.01127922,7.298641681671143,0.02733482,1.499936580657959,800,403.6300889483437,21.176575296917694,30.570208072662354,0.0023079437846758853,450,0.33028064482113806,0.38785556,2.063580274581909,0.38788822,5.3644184e-10,6.835025072097778,0.1719343662261963,1.730838653311959,28.404300928115845,4.122338986654824,28.495308898139154,2.06337571144104,0.0005,5.974850309355627
12.920959146126565,13.944340772143601,7.890639543533325,42.94695963957805,13738.681290149689,33.932857127399934,3.12797212600708,72320000,27.591354846954346,467.0637095530376,0.21977081770222284,800,233.01878912403424,0.0359279996412447,0.020858914,7.806329965591431,0.031856466,1.587402105331421,800,406.95798134157167,21.595231640814077,31.691632986068726,0.002288455745670153,451,0.32710506752114554,0.38693887,2.2203481197357178,0.38688788,-1.5497209e-09,6.926061153411865,0.1759779453277588,0.8898530494285577,29.38315725326538,4.153995226965398,15.76010031156512,2.2201478481292725,0.0005,5.997561718145059
12.18449786135461,12.73662211426526,8.007885456085205,42.23952140257282,13770.09220123291,29.395862628570224,3.1327178478240967,72480000,27.02015972137451,465.74787500998895,0.20732654007058668,800,232.38729356941104,0.03586785494377293,0.014654386,7.361643552780151,0.015481009,1.7815072536468506,800,405.96106589911824,20.35725656396764,31.400604248046875,0.002230403143115172,452,0.299323408501572,0.38607132,2.068082571029663,0.38601878,2.217293e-09,6.57343864440918,0.414780855178833,2.3095333587908597,29.248011112213135,4.145517831707307,63.703952788168486,2.067850112915039,0.0005,5.99609432925299
10.537701900240222,10.743363022720672,7.984166860580444,40.41466058386106,13801.23130440712,26.86642351496135,3.1778059005737305,72640000,27.220309019088745,469.0296268025439,0.17892702499603053,800,231.9881475757028,0.03576618240607697,0.0035256674,7.260085105895996,0.008587367,1.4286394119262695,800,405.2597304138104,17.537777881429715,31.128471851348877,0.00212065430391755,453,0.24653942918113853,0.38553047,2.1123721599578857,0.3854725,3.5762726e-11,6.7151780128479,0.22122669219970703,3.535872727963686,28.92068910598755,4.139316153619068,207.73972357193952,2.1122705936431885,0.0005,6.050535886187597
10.193629575126286,11.2051415016034,7.743335247039795,38.73709553602878,13832.733638048172,28.93540682827636,3.2449657917022705,72800000,26.860003232955933,463.00871217394155,0.17390928840366554,800,230.51030354127738,0.035215145289256365,0.0028762072,7.198700666427612,0.007648,2.0261566638946533,800,402.42412839262846,17.04008763524006,31.493120908737183,0.002124558021488963,454,0.23222856694057967,0.38518143,2.3349759578704834,0.3851857,1.2218953e-09,6.7403724193573,0.15188050270080566,2.5987052339600027,29.071900844573975,4.111148254783125,191.69596921516072,2.334817409515381,0.0005,6.033789949393913
11.644683078162474,11.777026713657117,7.655623912811279,41.240853118051945,13864.316231489182,32.695369825401166,3.376394510269165,72960000,27.372721433639526,473.6780729925485,0.1975739385133018,800,233.04107414261605,0.03629908220981826,0.0064503876,7.175497055053711,0.0035120999,1.476395845413208,800,407.15436737933703,19.387666877675446,31.57460117340088,0.0022022266428216603,455,0.28518518892460515,0.38489994,2.41753888130188,0.3847944,-2.9057273e-10,7.147165060043335,0.1657109260559082,-0.3922026179639036,29.04041576385498,4.158059617060968,58.23835871759997,2.4173879623413086,0.0005,6.045147290081002
10.345387674404654,11.004536301449004,7.899621963500977,40.74094801088474,13895.454462051392,29.58609974993396,3.1494123935699463,73120000,26.92928647994995,462.32739119987644,0.17570066147093388,800,231.7324496434092,0.03552784231476755,0.0035130735,6.945651531219482,-0.0023353454,1.5892250537872314,800,404.71483602083333,17.218860130865117,31.13019633293152,0.0021287565804607245,456,0.25708771132072283,0.38457763,2.3010921478271484,0.3844278,7.5697904e-10,6.8528196811676025,0.17218470573425293,2.9740751099466043,28.715598821640015,4.133919548483557,23.60647951409306,2.3008599281311035,0.0005,6.0390064169153534
10.140502629057913,11.433154833209924,7.167583703994751,40.3851886812671,13927.241943359375,26.820998568007195,3.5335681438446045,73280000,27.18762731552124,462.23257998930615,0.1722228140392911,800,231.9205945100786,0.03547044071867803,0.0015037163,7.040978908538818,-0.002673851,2.1429502964019775,800,404.93565987183007,16.876237744214652,31.778507232666016,0.002131906706277142,457,0.24280857166124978,0.38391665,2.128176212310791,0.38399482,-1.1563301e-09,6.8443357944488525,0.21261072158813477,2.119807620483698,29.57327151298523,4.136685205041626,183.80068859395587,2.1278610229492188,0.0005,6.090524673435459
10.366406491823415,11.220054681496983,7.4654810428619385,39.79326496743196,13959.008569955826,31.89478706513627,3.485517740249634,73440000,27.382501125335693,468.9273812597767,0.1763314647158205,800,231.5433815003714,0.035374544290631825,0.0021406754,6.98857855796814,-0.003508094,1.9079124927520752,800,404.3355187715479,17.28333945955464,31.7592875957489,0.002144078319121962,458,0.231366636175843,0.3832675,2.076540946960449,0.383369,-7.3015693e-10,6.826409101486206,0.2677299976348877,2.0625929161531085,29.601401805877686,4.130521694153917,16.869776553863968,2.0762009620666504,0.0005,6.056877651528279
8.985762017904564,10.964612035937703,7.412567853927612,39.922905401238594,13989.387798786163,29.322422583707187,3.1235015392303467,73600000,26.19888734817505,469.0937067382715,0.1533917421695997,800,229.96642556539345,0.03465842746320548,0.0019086068,6.640723466873169,-0.0010649669,1.5698673725128174,800,401.2701941512186,15.01088732594581,30.368865251541138,0.0020714685379893153,459,0.18993955553797315,0.38278553,2.1537973880767822,0.3826955,-7.510185e-10,6.653916597366333,0.318622350692749,1.9927674149173669,28.114754915237427,4.100612017018791,54.91687852066341,2.1535980701446533,0.0005,6.015131193715977
12.40420734189102,11.120749252764373,7.439082860946655,38.571041576106545,14020.88571691513,26.45034744420095,3.3170416355133057,73760000,27.108602046966553,466.70119283005624,0.2092475721013172,800,234.72216527704214,0.036028176053929536,0.0030304058,7.0596840381622314,0.002033828,1.6487090587615967,800,410.5286712019967,20.545936996356193,31.491755723953247,0.0022335157441747463,460,0.2943424968474495,0.38217595,2.273440361022949,0.38210347,1.0251998e-09,7.040809154510498,0.3730325698852539,2.7043474609860665,29.16577959060669,4.1905289272449,241.74758040893337,2.2732083797454834,0.0005,6.075457845379381
11.020539196031983,11.319772032119177,7.365254878997803,39.427974149430256,14051.086545228958,38.01989514562909,2.8760504722595215,73920000,25.79038977622986,478.4322015673753,0.18781799778779829,800,232.24433641464034,0.03536483226493177,0.0023960967,7.108842134475708,-0.003907583,1.7948060035705566,800,405.53040650428665,18.421359132569922,30.19170880317688,0.0021868005197853736,461,0.2403418092092064,0.38146877,2.2736268043518066,0.38145754,1.0430825e-10,6.505851984024048,0.1633591651916504,2.869890529818175,27.780421257019043,4.142121108681627,39.16465606469428,2.2735023498535156,0.0005,6.002914186452903
11.133053291647421,11.663142357495678,7.508207082748413,41.1911213074645,14081.126335382462,27.201518979069405,2.806551933288574,74080000,25.9952654838562,473.5731954346283,0.18982929974627707,800,233.591667635479,0.03491726995968347,0.003986174,6.784054517745972,-0.0009642025,1.4096417427062988,800,407.9507654239895,18.620496868764935,30.031253337860107,0.00220068220097073,462,0.249562985646268,0.38091072,2.290781259536743,0.38104796,9.74536e-10,6.735065937042236,0.17435383796691895,2.2949304234889207,27.607462644577026,4.166474240710713,226.86191480980858,2.290663003921509,0.0005,6.061025792721877
12.16417580067041,11.005248071293549,7.577346086502075,38.86883422275568,14111.18647480011,28.990053494441028,3.3056955337524414,74240000,26.404305934906006,471.4030465688422,0.2064976225104192,800,234.05062330352564,0.03574598474218372,0.00930282,6.6570446491241455,0.015125841,1.0730586051940918,800,408.7894266788351,20.270791969878893,30.04582190513611,0.0022307626641570335,463,0.3043435657057487,0.3805315,2.315424919128418,0.38049847,-2.7865172e-09,6.953330755233765,0.17084670066833496,2.8246160078014264,27.676296710968018,4.174198767890522,147.65333257103083,2.3152801990509033,0.0005,6.0019699165439055
11.095109608012551,11.920158423223535,7.162116527557373,40.19896442388493,14141.43103837967,27.377996092709193,3.4127304553985596,74400000,26.713366985321045,470.15565367035214,0.1885184197382556,800,232.7900899936959,0.035576481110076504,0.0043769996,7.2761054039001465,0.0050520864,1.2089290618896484,800,406.6578960635639,18.493515586502273,30.234272718429565,0.0022034188915462495,464,0.2384997337947591,0.3803898,2.0101253986358643,0.38047862,1.4543534e-09,6.961190700531006,0.18259954452514648,3.4696405528281624,28.132867574691772,4.1537420504846585,165.08529304279855,2.009895086288452,0.0005,6.0347059452133385
15.246861828633008,11.179934222131452,7.817239761352539,39.936761677041396,14172.195964336395,26.22906472258258,3.2534568309783936,74560000,26.739340782165527,478.409669548869,0.257975788410844,800,238.30975633921256,0.036552759506593,0.008344109,6.650714159011841,0.04041937,1.2392618656158447,800,416.85959846754827,25.378582451557193,30.753899574279785,0.0023711338863170776,465,0.34677985257786076,0.3803512,2.4756267070770264,0.38034427,-8.523463e-10,7.141597509384155,0.15155720710754395,2.331027226045504,28.21462392807007,4.252830968996011,266.95436371494173,2.475175142288208,0.0005,6.076370049048847
9.384427840568405,11.43636543052612,7.618905544281006,42.00231612739966,14203.81428360939,33.60205357652142,3.4157538414001465,74720000,26.806435585021973,459.24959274800585,0.1597992342794912,800,230.16766905899792,0.034606092895610854,0.016529044,7.433864116668701,0.020119142,1.4938640594482422,800,401.69218484360107,15.651417668652343,31.607431173324585,0.002057808949992553,466,0.17010909040086403,0.38020006,2.7519829273223877,0.38029724,1.7017125e-09,6.378628492355347,0.3868865966796875,1.9086012584475673,28.717827081680298,4.103896402837712,47.31215771495643,2.751736879348755,0.0005,6.020765627047617
13.2108233618553,12.08992963428637,7.113000392913818,40.44234553665071,14235.696506977081,26.757116471733017,3.5112013816833496,74880000,27.61239004135132,471.6793652639893,0.22324350516617442,800,236.28333803971157,0.03648302624399222,0.009683134,6.926193714141846,0.02238946,1.0187819004058838,800,412.7022534870056,21.93491203743936,31.873729944229126,0.00234348460485004,467,0.2699388655677594,0.3799494,2.8853020668029785,0.37993595,-5.960465e-10,7.162866115570068,0.17917585372924805,0.5235531149810007,28.837947607040405,4.212051271853057,252.54228161230395,2.885114908218384,0.0005,6.02357710820532
10.720385056208865,11.103388668134366,7.6931774616241455,38.04533483321113,14268.035561561584,31.66732104578574,2.9177041053771973,75040000,26.903883934020996,468.6971931402168,0.18229676261035324,800,232.91610361671698,0.03540525522399609,0.0071204267,7.516949892044067,0.03038732,2.268685817718506,800,407.12403347125553,17.87275983757349,32.33179450035095,0.002201800291165197,468,0.218439745846363,0.37949413,2.83754825592041,0.3794578,-2.2053719e-10,6.719965696334839,0.16685986518859863,0.9461423594219391,29.36480402946472,4.157137593786522,-7.472900248142683,2.837432384490967,0.0005,6.047425177045343
10.22331631171757,12.218097066879945,7.328498125076294,38.45147899050337,14299.01564836502,36.457366866160335,3.3069591522216797,75200000,26.50523281097412,463.8595510791653,0.17411221835475826,800,231.30864126356067,0.035080259103829586,0.01115759,7.177171945571899,0.015341769,1.5584242343902588,800,403.46364198675195,17.065798814222074,30.972766876220703,0.00221946757415439,469,0.19215369366056634,0.379201,2.585735559463501,0.37919587,-6.5565114e-10,6.422302961349487,0.17913317680358887,1.444427445728489,28.276211977005005,4.120644008330252,39.4475021164137,2.585519552230835,0.0005,5.9760144902116386
10.808107294603623,10.24687581450939,7.680501461029053,36.949769840389514,14330.325074911118,28.974822263805915,3.5165154933929443,75360000,26.465824127197266,471.85062674594565,0.18237163474693216,800,234.17396759248243,0.035432817569390436,0.008405321,7.039518117904663,0.025519442,1.8504064083099365,800,409.3784362194631,17.87828627198709,31.300610065460205,0.002188192386396334,470,0.22551921098580216,0.37901998,2.6530206203460693,0.3790406,1.3768673e-09,6.314271688461304,0.18345093727111816,2.0542319317956492,28.53054451942444,4.178609135649213,96.01556594735138,2.6523473262786865,0.0005,6.070443891282146
9.301441662351037,10.893226955247158,7.190072298049927,39.1696352921877,14361.462554216385,25.33937568607444,3.3418681621551514,75520000,26.284769535064697,458.2910491571874,0.15758477393878012,800,232.2690581477201,0.034602923099093214,0.009170522,7.112977504730225,0.020655803,1.511930227279663,800,405.9879995090824,15.427406421761354,31.129188776016235,0.002108253522327661,471,0.18581077894264253,0.3788446,3.0481650829315186,0.37899354,1.15335e-09,6.762752294540405,0.18303823471069336,1.0023450927783832,28.00375199317932,4.145988595105817,253.43126489091858,3.0480520725250244,0.0005,6.11273722837816
11.092188343763343,10.035328836907016,7.031501293182373,37.09018803757191,14392.95102930069,27.26981453923996,3.277287006378174,75680000,26.545879364013672,470.91701342728334,0.18729640708086473,800,234.74976856007322,0.03515292707635877,0.027991477,7.465238809585571,0.062583886,1.8720667362213135,800,410.4242704187181,18.367198251578287,31.48036241531372,0.0021855463697732884,472,0.2089396694858457,0.37868908,2.782853364944458,0.37866402,-3.2782546e-10,6.606524467468262,0.16561627388000488,1.566767926681662,28.617611408233643,4.1883986631292816,142.20681767799576,2.7826929092407227,0.0005,6.069069312667152
11.116114905282764,8.979244241500268,7.227267503738403,36.5082649817086,14424.59857416153,29.62033077525148,3.3712964057922363,75840000,26.8840913772583,462.6579032677145,0.1875576916141572,800,233.87135812118126,0.03527063737667707,0.016254675,8.170307636260986,0.03428697,1.5822701454162598,800,408.45316373546024,18.388903199910796,31.61739706993103,0.0021568005495103872,473,0.23229007589225176,0.37842703,2.8095104694366455,0.37846214,8.136034e-10,6.255936622619629,0.1907968521118164,4.122127991502013,28.72377038002014,4.170632521846185,92.50603295497133,2.809354782104492,0.0005,6.002580477205911
10.353657682483764,7.9074065095797685,7.53947639465332,36.1067173654712,14455.284901380539,31.601756114400853,3.3816959857940674,76000000,26.26801562309265,467.06643763425154,0.17589036310503844,800,231.4664313496149,0.03505990797985708,0.021240627,7.086344480514526,0.042995345,1.6435794830322266,800,404.0122080626417,17.228655778648182,30.67529296875,0.002091480926463439,474,0.1941828819905715,0.37820104,2.450650453567505,0.37827006,1.2278558e-09,6.171860933303833,0.21197080612182617,4.832612210435012,28.153185606002808,4.127463946452592,35.81272285725648,2.420314073562622,0.0005,6.00457358522734
11.07252533507729,6.164499556423456,6.912632703781128,32.60875273764142,14485.71737575531,35.26482380048342,3.472593069076538,76160000,26.679792165756226,465.0258376230651,0.18759111096632092,800,233.67593997247366,0.03554006400440798,0.004212033,7.683399677276611,0.0075290366,1.1248199939727783,800,407.68872913900924,18.3810812007898,30.424996852874756,0.0021265660290065167,475,0.24086406287077594,0.37821794,2.281503915786743,0.37817654,-2.2292137e-09,6.3932318687438965,0.26302218437194824,6.919366844019211,28.095513820648193,4.164036561811028,57.234858841562634,2.2813775539398193,0.0005,5.970575379086527
12.013058658010655,6.213184763780461,7.377104997634888,34.042170862357,14517.538292169571,29.631948581233324,3.3140156269073486,76320000,26.42526412010193,470.3504302890913,0.20296636095993648,800,235.75271861301138,0.036055086802024544,0.007131075,7.653440952301025,0.011075453,1.9596753120422363,800,411.8779534746938,19.906094272608133,31.81428551673889,0.00215013333025868,476,0.28435585895254095,0.3781782,2.8446836471557617,0.37829158,9.834766e-10,6.138144016265869,0.45414042472839355,6.91918409046495,28.886751174926758,4.20539966788349,182.5431124333339,2.8445656299591064,0.0005,6.007309243938635
10.815924911310226,5.137238800206205,7.0409722328186035,32.066710446789386,14548.35385632515,32.082184871909845,3.402158498764038,76480000,26.11311912536621,470.8027267842114,0.1833522246581866,800,233.53829367237242,0.03549253981174223,0.007607809,7.113126277923584,0.0142404195,1.9338278770446777,800,407.40574825644234,17.961678793971988,30.807543992996216,0.002078134841134796,477,0.22778695236013177,0.3780339,2.4434714317321777,0.37806845,1.1920929e-09,6.542832374572754,0.1682267189025879,8.074209738705843,28.254963636398315,4.161296005091613,73.87596993535271,2.4432454109191895,0.0005,5.951396951913382
9.82790816383456,6.143089773396959,7.4114460945129395,33.089873269294685,14579.362301588058,30.301698544500525,3.468027353286743,76640000,26.825366020202637,474.13015574854836,0.16770502644686908,800,230.34459203816527,0.034708776960639,0.004406971,7.066683769226074,0.006532142,1.6841542720794678,800,402.407372784318,16.414368214416623,31.00200319290161,0.002041450177342147,478,0.17667062388741187,0.37786132,2.1457738876342773,0.3779469,1.3217328e-09,6.8112781047821045,0.21439266204833984,6.226812046344605,28.76213026046753,4.112093117739154,152.70465853374972,2.145648717880249,0.0005,6.065111588613213
11.025813007763173,6.0454244976430545,7.310387849807739,33.76640063307204,14610.548491239548,35.654928078729334,3.7841196060180664,76800000,26.803032636642456,464.478703791587,0.18738949119791612,800,232.21510475129574,0.03550279883318956,0.0034084574,7.556914567947388,0.000967658,1.9642665386199951,800,405.2951476693348,18.362049782677012,31.175582885742188,0.002107055920379299,479,0.2265412592964801,0.37755036,2.1100287437438965,0.3775733,1.2636183e-09,6.310649871826172,0.17855334281921387,7.246156596264877,28.97598433494568,4.14042763680227,69.11093201146075,2.1099257469177246,0.0005,5.996854962543551
11.076613099365659,5.43336590877257,7.004943132400513,33.83180146650529,14641.607922554016,30.283136620685852,3.5530948638916016,76960000,26.624478101730347,467.81961089056483,0.18763231948165499,800,232.59857544990425,0.03555025020945307,0.0032013883,7.610096216201782,0.002463808,1.6477346420288086,800,406.24164692917094,18.386635158451647,31.038312911987305,0.002085479500224548,480,0.228010705891272,0.37713495,2.483245849609375,0.3771092,-8.463859e-10,6.500790357589722,0.19478487968444824,7.222175694701279,28.49219274520874,4.150170980802029,151.7062224998477,2.483135461807251,0.0005,5.978975178685452
10.93434395310381,5.689672218663143,7.289044141769409,34.62684569808966,14672.063644886017,34.083555414101724,3.719372510910034,77120000,26.421547412872314,467.4009680603222,0.18571883433286449,800,232.4549146206648,0.03525078241679905,0.0018572405,6.9807658195495605,-0.0035641105,1.5000312328338623,800,405.456013872211,18.19838906231204,30.43534231185913,0.002088971278905081,481,0.21137427821639362,0.3766821,2.137986421585083,0.37670514,-6.1988836e-10,6.445192098617554,0.2185831069946289,7.324514588944365,28.192853450775146,4.142774713139947,41.43193862612364,2.137855291366577,0.0005,6.035105809828021
11.382386192470408,5.161414862621928,7.232670783996582,31.256134354491433,14702.676841020584,37.61504963326964,3.5873305797576904,77280000,26.53481435775757,465.4487622763119,0.19219629617136913,800,233.58503072751998,0.035604486371196654,0.0024136961,7.210479259490967,-0.0024487486,1.6042747497558594,800,408.0897174088801,18.838977594247332,30.601536989212036,0.002092347297247064,482,0.2358532193117367,0.3763371,2.1541588306427,0.37641063,7.092955e-10,6.509980201721191,0.20523285865783691,8.287022061569516,28.374715566635132,4.167726141210543,55.93116480745581,2.1539385318756104,0.0005,5.974428049918077
11.078578418872123,5.449383630388577,7.543937683105469,32.42720193507543,14733.760265827179,40.570730719321105,3.333747148513794,77440000,26.714771509170532,473.16047665488,0.18789414180907765,800,233.10785407074675,0.03580461161777591,0.0021397646,7.381072759628296,-0.002192204,1.4263176918029785,800,406.7685505771704,18.412996043004554,31.07555627822876,0.0020809870870261756,483,0.2133957604867986,0.37593368,2.584348440170288,0.375989,1.3530255e-09,6.319383382797241,0.18229413032531738,7.812461537678677,28.353569269180298,4.155737498315672,40.7766784597074,2.5841801166534424,0.0005,5.970332582222457
10.565189370450994,5.279903039639914,7.017801523208618,31.20870854822712,14764.204847574234,39.91203727356103,3.635793447494507,77600000,26.447354078292847,466.33486900042755,0.17898835554402584,800,231.50091165441592,0.035420950496745436,0.007686693,7.156191825866699,0.010776492,1.0115790367126465,800,403.93230869199374,17.534591348675328,30.43665885925293,0.0020203799941830233,484,0.17423382905785964,0.37545648,2.420945644378662,0.3754942,-8.866191e-10,6.746704339981079,0.4182565212249756,6.9543494148725795,27.904309034347534,4.128510968825663,34.47419183259188,2.4208436012268066,0.0005,5.987638786528014
11.327015485345735,6.6601135596727525,7.342223882675171,35.14255136107841,14795.043884038925,40.30617283713606,3.3474581241607666,77760000,26.939505338668823,470.7198432124008,0.1920405139337998,800,234.10499124212737,0.03613694592331822,0.0050167264,7.4839301109313965,0.003927242,1.2667937278747559,800,408.77318429145606,18.828080983871608,30.832622289657593,0.002106761668422724,485,0.20536390853950443,0.37514514,2.341803789138794,0.37510762,3.0398368e-09,6.592311382293701,0.16799187660217285,7.170042667165021,28.403022289276123,4.175704840043948,2.934994577896263,2.3416101932525635,0.0005,6.008968160680918
10.822048174735238,5.300069190001083,7.290886640548706,31.630480239534137,14825.206442594528,39.06965608852219,3.3143086433410645,77920000,26.2670578956604,463.38628394698117,0.18373513277703746,800,232.64548645288403,0.03539268010025735,0.0018220268,7.308522462844849,-0.0022659327,1.0364842414855957,800,405.95386274953023,18.002438681178752,30.142369508743286,0.0020615000649708043,486,0.17559098946111257,0.37471262,2.5447566509246826,0.37475672,-5.424024e-10,6.428461790084839,0.1575789451599121,7.268172442093429,27.49621081352234,4.147404605284489,46.05366194139971,2.544487714767456,0.0005,5.981510994083648
10.963310371422349,5.3964604884777625,7.437577486038208,32.26752367318371,14855.662118673325,35.15284493240012,3.166200876235962,78080000,26.43982243537903,477.8052339036804,0.18534375072850814,800,233.71530284405054,0.03557933780500777,0.0012553165,6.718091011047363,-0.00092297903,1.2343614101409912,800,407.5313134792354,18.162235001156905,30.428709268569946,0.0020718192593245197,487,0.2070804600570011,0.37417576,2.4245893955230713,0.37410638,2.9742717e-09,6.795382738113403,0.15594124794006348,7.304904768939984,27.8661367893219,4.163810535341349,32.54948988772639,2.4197793006896973,0.0005,5.96493685080368
10.813853672209461,5.533074778420665,7.468560218811035,33.78007991263363,14886.925535917282,29.727543999588903,3.5124340057373047,78240000,26.943076133728027,466.3324244078817,0.18291239982577642,800,233.96103232772876,0.03551446473485617,0.0021614213,7.013049840927124,-0.0004194593,1.629807949066162,800,408.5601057953104,17.922884670858597,31.256768703460693,0.0020550360468362754,488,0.19353790189721465,0.3738177,2.3572323322296143,0.37387195,9.119511e-10,6.703917980194092,0.15414118766784668,7.8462840856696605,28.755913019180298,4.175218650210505,47.62222462177426,2.3570048809051514,0.0005,6.060753365665615
11.93289707586394,5.8456644873299295,7.391993999481201,33.20949423386044,14918.039640903473,27.95336824583475,3.402592420578003,78400000,26.22124671936035,470.04746992589037,0.20127496557627472,800,236.75968652155544,0.03607107606527425,0.005382323,6.9169981479644775,0.007524854,1.894366979598999,800,414.34356388698245,19.739386451427105,31.103782653808594,0.002163280229899458,489,0.24571330040543327,0.37345716,2.612809181213379,0.37339267,2.503393e-10,6.265633821487427,0.26703453063964844,8.045745162038006,28.413334608078003,4.230151300302498,67.38862332935751,2.6124699115753174,0.0005,6.123783041481874
10.881351858207472,4.953625684033065,6.816704034805298,31.68363553574252,14948.559240341187,32.93244521691882,3.2860639095306396,78560000,26.031697273254395,470.39735027034214,0.18454038272004053,800,234.24903361955788,0.036056520384436845,0.00905133,7.116262674331665,0.009859533,1.7909753322601318,800,409.3426259185203,18.080901982100226,30.502107620239258,0.0020751768891714684,490,0.22217253507588186,0.37319633,2.3727493286132812,0.37314343,9.328127e-10,6.301706552505493,0.1440753936767578,6.000725403860475,28.0156831741333,4.182069988965631,50.221335293995175,2.372617721557617,0.0005,6.122650360580103
11.725285956232803,6.865824210952478,6.6564414501190186,33.87759954617494,14979.975103139877,32.826642426677395,3.5528790950775146,78720000,26.815681219100952,471.81470357967976,0.19880456205976552,800,235.57232171281467,0.03649630806584499,0.006749194,7.152934551239014,0.020673145,1.6572599411010742,800,411.8286395719586,19.494771183513446,31.40944266319275,0.0021771576017026845,491,0.251853085755093,0.37276652,2.5736894607543945,0.37273592,1.3500452e-09,6.84408712387085,0.21124625205993652,6.666287012899417,28.71378183364868,4.205604399501251,39.836878616114404,2.573566198348999,0.0005,6.048164210743291
11.639170860617881,5.36428803492762,7.371721982955933,32.7418026591826,15010.604937791824,23.588115744040493,3.1696889400482178,78880000,26.05820369720459,472.4729117588157,0.19639363712994415,800,238.93780816449325,0.03672494381032838,0.004444799,7.178957223892212,0.0066699847,1.6169168949127197,800,418.26033556022537,19.25289866498644,30.623342275619507,0.002163847979593961,492,0.2687160551082909,0.37228876,2.6382360458374023,0.3722212,-9.53674e-11,6.38372278213501,0.15541386604309082,6.151534912669881,27.858928203582764,4.268574055595151,252.28540732852863,2.6379826068878174,0.0005,6.15962511694841
9.506088348893563,5.975338674874343,7.5263683795928955,32.515804357962004,15041.54965376854,30.144587693024548,4.037534713745117,79040000,26.34202480316162,464.41017556149365,0.1620113926219882,800,233.29108319262116,0.03545544666630288,0.007266636,6.726712942123413,0.014129839,1.6864147186279297,800,407.2255353981724,15.853721687163748,30.93446159362793,0.0019941670767442445,493,0.15197808311936611,0.37191775,2.6031477451324463,0.37189436,-2.8967857e-09,6.130598545074463,0.14640283584594727,5.759130729766582,28.202802896499634,4.161013826867805,23.43866065098469,2.6026530265808105,0.0005,6.060328588997378
10.632897383467599,5.3747026519284855,7.348443508148193,33.61165652201176,15072.617661714554,27.2536261869138,3.194938898086548,79200000,26.339627742767334,464.33045239759093,0.17965576197106906,800,235.06139515280904,0.03618508416387684,0.002752255,7.017531633377075,0.009046547,1.73988938331604,800,410.4922326939203,17.59820017102189,31.05639362335205,0.00207254893497125,494,0.20340349478282221,0.37156233,2.4424326419830322,0.37143117,-1.2278556e-09,6.6588780879974365,0.3962233066558838,6.32745895401056,28.54061198234558,4.1919584399366,241.62024485593275,2.4422240257263184,0.0005,6.048993427300225
10.54604550692124,6.028949622527808,7.158644914627075,32.0672906451682,15103.07942867279,25.379270047535076,3.0140902996063232,79360000,26.332468509674072,460.3355084937164,0.1780959765486519,800,235.7449215835511,0.03635510904716015,0.008206772,6.819060325622559,0.013547319,1.4277522563934326,800,411.88112267870133,17.447045419702544,30.455065965652466,0.0020578666274468057,495,0.1770548592332698,0.3712063,2.3729426860809326,0.37133914,-2.9683114e-09,6.8614182472229,0.2006838321685791,5.213125868912747,28.01062536239624,4.20764236943563,237.11405388421966,2.3727188110351562,0.0005,6.1148061986116105
10.737713627877138,4.853408249464981,7.1830713748931885,30.079533492742936,15133.452985286713,30.610412090955602,3.0333480834960938,79520000,26.125802755355835,464.5175058732974,0.18140585970725828,800,236.779059046525,0.0365057506567331,0.0013294095,7.12872576713562,0.00097323605,1.1277270317077637,800,413.8561368187665,17.769571491393048,30.364901781082153,0.0020762083735085235,496,0.22108137494782418,0.37076464,2.858919858932495,0.3707218,7.4505807e-10,6.5785746574401855,0.1323223114013672,6.950965145594591,27.413591384887695,4.226117976737274,-3.1007881982875563,2.858689785003662,0.0005,6.095874856517105
10.35556492739442,4.868379900169037,7.4449303150177,29.46510765597309,15165.150565862656,26.386418999706756,3.302563190460205,79680000,26.71086096763611,462.01331502101095,0.1759079487236045,800,234.6061884246665,0.036135146281884384,0.0030601996,6.890515327453613,0.00087244494,1.8210933208465576,800,409.77686378170637,17.22849463916768,31.686155557632446,0.0020253578388504108,497,0.17180753321527362,0.37040642,2.781780481338501,0.3703016,2.8282403e-09,6.973136901855469,0.21640777587890625,5.591958947289108,28.79356551170349,4.186981455603306,196.76167564194665,2.781632900238037,0.0005,6.103707571053016
11.533565551084314,5.210997326438624,7.197348117828369,33.73343556595459,15196.133296251297,29.11342122526944,3.198166847229004,79840000,26.23869776725769,467.45148550463887,0.19502562841522766,800,237.6262816380831,0.03673142886702105,0.0032218522,7.026777505874634,0.004361509,1.593247413635254,800,415.3522978257136,19.119110861424744,30.973311185836792,0.002112205849924131,498,0.23847815841704917,0.3699621,2.614284038543701,0.36993372,-3.278249e-11,6.846501350402832,0.42859578132629395,8.310206809987983,28.289424419403076,4.240957845635489,60.52973430102186,2.614168167114258,0.0005,6.054095038133548
10.549723275170345,5.021410525620588,6.992527961730957,32.0297374018598,15227.808595895767,37.37384549205997,3.2634568214416504,80000000,26.43187141418457,468.3645594972971,0.1785470373222912,800,233.53713673644745,0.036233508176138095,0.002425254,7.387220144271851,0.0018578272,2.0005123615264893,800,407.76696708121193,17.490161007770062,31.664896249771118,0.0020451966910422863,499,0.1832738540148123,0.36954236,2.7043089866638184,0.36955613,9.551644e-10,6.816528797149658,0.38610029220581055,7.419657645552067,28.846914529800415,4.166905915369905,23.440714916422102,2.704179286956787,0.0005,6.087481848980839
10.785906373801796,5.184741166589144,7.603825092315674,32.3610081860673,15259.449091672897,36.57890323029216,3.404326915740967,80160000,26.63296937942505,476.3930626492386,0.1824030741336879,800,235.04673483344035,0.03650716355574439,0.0031314858,7.2156829833984375,-0.0020863856,2.0908875465393066,800,410.1610508494407,17.87194264294866,31.63086485862732,0.0020767467612618244,500,0.18920215460023915,0.36908093,2.629404306411743,0.3691598,1.0311604e-09,6.579385280609131,0.1851511001586914,7.7472509393000655,28.936808586120605,4.190441732572151,79.51015375084566,2.629282236099243,0.0005,6.012120229308127
11.056354202316959,5.176059035605217,6.922259330749512,30.79636808773298,15290.422720432281,27.122039189589643,3.426694869995117,80320000,26.09110116958618,468.25501370257126,0.1865754278209597,800,236.95911172483193,0.03669091477058904,0.0018828462,7.044969081878662,-0.0035008756,2.1671385765075684,800,413.7333817913115,18.28218280970187,30.967137336730957,0.0021342441316568694,501,0.21483569578132514,0.3685843,2.4727909564971924,0.36846796,-3.4570694e-10,6.76024055480957,0.16298866271972656,6.446114448090617,28.451059341430664,4.225617488030411,232.38301394331805,2.47247576713562,0.0005,6.088653110510136
11.315797250508323,5.481530929345199,7.559072971343994,34.24746482419302,15321.580018043518,24.685964260123548,3.3276164531707764,80480000,26.455438375473022,467.3107273027973,0.19147952874025007,800,237.27659878924624,0.03648319893821619,0.0021628146,7.181283950805664,-0.0054023406,1.852269172668457,800,414.9438023557738,18.767486728844368,31.14285445213318,0.0021564946066941195,502,0.23348457493209515,0.36814383,2.4606175422668457,0.36807373,3.2484535e-10,6.449847459793091,0.2191312313079834,7.385088533184652,28.550963163375854,4.236693310490867,262.9905026396508,2.460512638092041,0.0005,6.163257000978972
11.468037907816608,5.116451279951963,7.047244548797607,31.75141273876193,15352.36943769455,29.243073173936022,3.5114614963531494,80640000,26.412537574768066,470.51287324060286,0.1944223546847725,800,236.81689429955352,0.03653700683456284,0.02180071,7.1651129722595215,0.06552738,1.8096113204956055,800,413.8916105730527,19.057206783175804,30.781745672225952,0.0021712559682693484,503,0.2481606009728295,0.36772656,2.232008457183838,0.36782464,-3.337861e-10,6.59403920173645,0.17388439178466797,8.942666479382861,28.425917625427246,4.226227678092307,54.57164137758404,2.231858968734741,0.0005,6.078880465836502
10.549926424768035,3.144193041881751,7.397268772125244,26.43869703112803,15383.220291376114,28.336680228355377,3.5617904663085938,80800000,26.443696975708008,471.8562830382045,0.1784137228757197,800,236.05043212952535,0.03661472668313495,0.033807784,7.331110000610352,0.061039466,1.904505968093872,800,412.69902220727704,17.468206659631324,30.8271586894989,0.0020674140313041763,504,0.23768818303613906,0.36739415,2.1768815517425537,0.36752522,-2.9802272e-11,6.286764621734619,0.1974630355834961,9.591749480507145,28.572465658187866,4.214100278231,101.97670912072469,2.1766750812530518,0.0005,6.104204664543806
10.443492124520079,2.855852752164598,7.0703208446502686,25.72700660205455,15413.927387714386,34.07513248208449,3.5918993949890137,80960000,26.49752378463745,461.93887990229473,0.17681868097629203,800,235.32066000908335,0.036754095865168895,0.022205,7.265977621078491,0.038005915,1.6571464538574219,800,410.78360306374526,17.313195162151587,30.699451684951782,0.00204767991475314,505,0.23062615424806843,0.3668155,2.210740089416504,0.36675018,9.924175e-10,6.569611310958862,0.16724705696105957,9.37962695326749,28.344974756240845,4.195564632811515,71.85480420810433,2.2106130123138428,0.0005,6.017269992584241
10.32102593220292,2.9277482941608914,7.266222953796387,26.584093003876287,15445.59523487091,36.01975953896838,3.5173897743225098,81120000,27.073583602905273,466.4476501745683,0.17424728888192104,800,235.32353865272617,0.03679322574259305,0.0185407,7.534470081329346,0.032503862,1.825803279876709,800,410.91581067596184,17.053007034102478,31.661253452301025,0.0020806630194005558,506,0.24726581284450788,0.36625862,2.4224112033843994,0.36632958,-1.9073487e-10,6.840933084487915,0.1714937686920166,9.605999066344376,29.125770568847656,4.197449735929649,38.198571386425684,2.422152042388916,0.0005,6.03040807635574
10.687839520411258,4.078864460837398,7.112690210342407,29.188264460849624,15477.149969816208,34.06502842088383,3.196514129638672,81280000,26.73900055885315,463.70304271635206,0.18065454638931047,800,235.99157325937006,0.03701782491776336,0.006743502,7.891194105148315,0.009995258,1.9773306846618652,800,411.9371152870358,17.68393227720937,31.539231300354004,0.0021885489291911904,507,0.2637822680225548,0.36600453,2.445073366165161,0.36602134,1.8149617e-09,6.552562952041626,0.21575164794921875,8.404074897799905,28.97006583213806,4.206842934005187,63.74550544476597,2.4449234008789062,0.0005,5.97257275242596
10.056220600435461,3.987578737642609,6.641759157180786,29.307634484374567,15508.962053775787,43.2791922772216,3.686605930328369,81440000,27.309879779815674,473.0443028732632,0.17006722097674531,800,234.29921739927252,0.036839134630222245,0.0044578435,7.777186632156372,0.0006243476,1.954179048538208,800,408.668810307485,16.641950733740636,31.769288301467896,0.0020833587293411283,508,0.22042091444830927,0.365688,2.195586919784546,0.36563385,-5.00679e-10,7.2589194774627686,0.19545698165893555,7.781757051794007,29.487354278564453,4.176102912748423,12.956750963742207,2.1954896450042725,0.0005,6.030286273094366
9.593660328923244,4.13696948926587,7.091485500335693,28.629138028201716,15540.968372821808,42.56791448797507,3.370973587036133,81600000,27.12759518623352,460.09088009245517,0.16257734661044845,800,233.25861791226896,0.03670016619032304,0.007481915,7.991497755050659,0.01800875,2.0914783477783203,800,406.5387858211776,15.902683652575407,31.999598741531372,0.0020420704749251803,509,0.1942447852785465,0.3654175,2.4969029426574707,0.3654985,-1.9818542e-09,6.618953227996826,0.15770411491394043,7.447018011552278,29.41080069541931,4.154756619431461,18.818674352941898,2.496555805206299,0.0005,5.892126852810931
10.322210896554934,3.4793559228030944,7.5810956954956055,27.416630325401837,15571.658967971802,35.50435609677454,3.239637851715088,81760000,26.483529567718506,461.32989749546704,0.17467802576182123,800,236.34782761602773,0.037037639534682344,0.0014045455,7.738592863082886,-0.0016474662,1.6364517211914062,800,412.58304354195354,17.09450103278505,30.677561283111572,0.0021223933131547827,510,0.24138834476039542,0.36525092,2.235597610473633,0.36526555,-5.751849e-10,6.024900436401367,0.1788313388824463,7.964514603621248,28.346993684768677,4.213981297046799,23.812216126286394,2.2352490425109863,0.0005,6.053354160430688
9.860015668119718,3.111509109988972,7.837882995605469,26.230533399526713,15602.934159994125,61.04284742342842,3.421189069747925,81920000,27.011292934417725,460.6529642950499,0.16733263000172052,800,229.11079258156042,0.03663579157834757,0.0079512,7.476645469665527,0.012170609,1.6973979473114014,800,398.47673985313406,16.37604743024502,31.263386011123657,0.002002270231953481,511,0.18457624655764973,0.3651551,2.2102599143981934,0.3652268,1.3947489e-09,6.333628177642822,0.18659019470214844,9.497850892601825,28.960145711898804,4.075879784593545,-1.5492896417410145,2.210127592086792,0.0005,5.733276177293249
10.391955959531384,2.7274844218238257,7.668535470962524,25.28430935634102,15634.812126874924,49.205861155323994,3.4849743843078613,82080000,27.80987548828125,466.16868818924013,0.1755080743065936,800,234.74315131009817,0.03723843482622942,0.0018760478,7.781787395477295,-0.0034474537,1.6146633625030518,800,409.0153160108569,17.17547085336413,31.83426594734192,0.0021024478580928202,512,0.25610028672242485,0.36500427,2.0496435165405273,0.36502466,1.2755395e-09,6.639892101287842,0.21682047843933105,10.096749141658236,29.66980814933777,4.178865228577497,24.331826846257957,2.0493972301483154,0.0005,5.881802131396431
10.216488870888005,2.670933578081371,7.55514931678772,25.19785270393603,15666.56456065178,56.94025711423097,3.6070899963378906,82240000,26.88314414024353,464.6417145823846,0.1733239191591096,800,232.15635176082506,0.03722029059533749,0.0020307912,7.121216058731079,-0.0025425495,1.795919418334961,800,404.1104628422714,16.962171399749685,31.73994278907776,0.0020623663487559308,513,0.2335556547640446,0.36477247,2.703158140182495,0.36469448,-3.531575e-09,6.604142665863037,0.2594776153564453,9.506653040157161,28.965646743774414,4.130789959200943,-8.587021797620906,2.703049898147583,0.0005,5.79097908121041
10.202575752415136,2.5234182331068884,7.411099433898926,24.29696363456133,15697.440256595612,41.47706533981921,3.5632498264312744,82400000,27.010260581970215,463.71467427366184,0.1723418094576307,800,236.6114761118888,0.03785454447536158,0.0046395585,7.406885385513306,0.003201779,1.2176165580749512,800,412.8668471607857,16.858572656607336,30.86451816558838,0.002109086442704512,514,0.2674796929809937,0.36438704,2.3149731159210205,0.36447406,-9.53674e-11,6.6228697299957275,0.17068123817443848,10.014062032603798,28.427712440490723,4.217033428416082,10.43463670861308,2.314709424972534,0.0005,5.963341095953822
10.010864625852296,2.405212524278926,7.767337322235107,24.088799838003375,15727.981159687042,54.9661881418446,2.970071792602539,82560000,26.65914797782898,464.43987573441575,0.1702814763638981,800,231.0249496376817,0.03697881327748899,0.015383178,7.333308219909668,0.024808409,1.2887649536132812,800,401.95592549689286,16.66485336039095,30.52888250350952,0.0019831444146781456,515,0.2146699645242352,0.36409128,2.2810771465301514,0.36414745,1.397729e-09,6.416651010513306,0.16686058044433594,9.580970450524518,28.146597862243652,4.110437474989424,6.11815491960212,2.280954360961914,0.0005,5.757402129029722
10.100121767193635,2.8878902067864805,7.304266691207886,25.142428344903234,15759.226185798645,40.84037716004054,3.4212493896484375,82720000,27.188665866851807,465.0014857992088,0.17147975024590464,800,234.92068625928158,0.03713001681635903,0.005690375,7.702253818511963,0.0115248505,1.3137595653533936,800,409.5217701090813,16.779634876130668,31.217937469482422,0.002059683441705446,516,0.23279986558906837,0.36380023,2.1914050579071045,0.36375147,1.1205675e-09,6.694028377532959,0.35714268684387207,9.205976921725327,28.913329362869263,4.184030900504702,21.69070125586647,2.191147565841675,0.0005,5.92041819005185
10.327496878310969,2.620576188638119,7.010208606719971,25.077081314805117,15789.797687292099,42.33905452861698,3.332176923751831,82880000,26.345192909240723,470.4667307682775,0.17540753973848408,800,235.91259276384662,0.03743547262738059,0.008694137,7.417901039123535,0.013381704,1.3016877174377441,800,411.2499966506312,17.165327907950577,30.56218957901001,0.002089042818430527,517,0.25352904204116256,0.3633044,2.4335546493530273,0.3632809,-2.3841867e-10,6.277524471282959,0.2633373737335205,10.538510977476285,27.937097311019897,4.201085269976866,54.32871903897768,2.4333927631378174,0.0005,5.897323097937415
10.447407042460489,3.4861872709328168,7.345504283905029,28.306759031850873,15820.662727594376,40.671028400045266,3.3407881259918213,83040000,26.378015518188477,462.79096863304335,0.1771227418832299,800,234.49327668955956,0.037193855704502496,0.0016285185,6.936359643936157,-0.0030757408,1.6715598106384277,800,408.66076114232635,17.341605215233475,30.81837010383606,0.0020702240484299387,518,0.224489942147036,0.3628618,2.387725353240967,0.36281627,-1.6242264e-09,6.575007915496826,0.28558850288391113,9.15446790496873,28.36350703239441,4.176644395043815,48.74140058313931,2.387590169906616,0.0005,5.8660675536759355
10.507833682597044,3.3835107625946224,7.8067708015441895,27.94434208964159,15852.521466493607,49.0057596929236,3.239192247390747,83200000,27.597689151763916,461.9127405012731,0.17801497597111285,800,233.18645303083264,0.03761647825253106,0.0025684629,7.354900598526001,-0.0032155665,1.4621379375457764,800,406.03589697346234,17.430134456546522,31.850210428237915,0.0020659585184221287,519,0.22952249529197688,0.36251053,2.5213305950164795,0.36260918,-6.7353256e-10,6.497159957885742,0.15726661682128906,9.595626227899217,29.24708342552185,4.150949082470792,56.20105567382176,2.5212182998657227,0.0005,5.873222110111801
10.891774794364252,4.177772974070381,6.806479454040527,29.028806282380256,15882.827184915543,36.644598877182965,3.3152339458465576,83360000,25.755735874176025,463.9698086729944,0.18484794217926043,800,236.8966737608849,0.037689131247528984,0.0017019467,6.938097953796387,-0.000963134,1.871840000152588,800,413.7858217561021,18.101152788110863,30.298734188079834,0.0021668628693068933,520,0.27645328703275174,0.3620127,2.3530983924865723,0.36202973,-4.6491627e-10,6.388058423995972,0.24051165580749512,7.927357088483087,27.893662452697754,4.226088829348799,18.87921434438685,2.3529930114746094,0.0005,6.036015454083189
10.57803799563791,3.921399497312691,7.183187961578369,28.302279510386658,15913.415701150894,42.228530112948015,2.9601378440856934,83520000,26.858267784118652,466.9001220787384,0.17952773007324066,800,235.82129157124047,0.03756211523164313,0.0016822498,6.998246192932129,-0.0017782619,1.2873361110687256,800,410.94658747049266,17.579275213543134,30.581780672073364,0.002093469665898753,521,0.23114452935204347,0.36149955,2.141808271408081,0.36154923,-3.695487e-10,7.238384008407593,0.20718646049499512,8.275352179610524,28.387993097305298,4.199598836143405,54.21143291149228,2.141566038131714,0.0005,5.937067949212094
11.188248294514192,3.8002833392483124,6.986639738082886,27.333456434269845,15944.272438287735,41.981615107134786,3.1304078102111816,83680000,26.601763248443604,469.2072654526544,0.18897966704721383,800,237.43210173932619,0.03822350920506408,0.001724187,7.139073133468628,-0.0022904845,1.6641862392425537,800,414.5932912984847,18.508061901527295,30.850071668624878,0.002183834261155754,522,0.2878550129272184,0.3610109,2.300539970397949,0.36095804,2.8610217e-10,7.14035964012146,0.18906378746032715,9.04268431948311,28.507833242416382,4.233931021422849,46.00785072061153,2.3004326820373535,0.0005,5.981642938552231
10.68522117435734,3.8908501115612633,7.316264629364014,28.865398325816653,15975.17528128624,39.76142143890127,3.115060329437256,83840000,26.40336537361145,466.110258087606,0.18106223023454623,800,236.21733401960321,0.03756968276918728,0.0026962918,7.224494218826294,-0.0016449104,1.4168126583099365,800,412.30339250630334,17.72953540412634,30.88638710975647,0.0021147866443681877,523,0.24011887275866045,0.36042586,2.8269619941711426,0.36049244,1.0073185e-09,6.734928131103516,0.1407911777496338,8.187506267067906,27.995508670806885,4.213514382748531,61.211196197675285,2.826545000076294,0.0005,6.0414266770007155
10.063873483815678,3.6144368882841245,7.1375086307525635,29.786073329457817,16005.497840881348,45.386613478460184,3.234250545501709,84000000,26.0820951461792,460.5070830073039,0.1718303635809087,800,231.16117282639806,0.03647746771991286,0.0061693736,7.088765859603882,0.020056436,1.315708875656128,800,402.0836590838876,16.824588828396095,30.31196904182434,0.001994889257641933,524,0.16246295380848189,0.35982364,2.5297765731811523,0.35998824,-5.2452087e-10,6.761236190795898,0.19829988479614258,9.312217580024022,27.62780475616455,4.114406877378464,-6.235166106100185,2.529546022415161,0.0005,5.8040347816265445
11.2237695722985,3.716335824341102,7.44169020652771,28.70419444704271,16036.661697626114,51.7805366513476,3.1171441078186035,84160000,26.738471031188965,463.1794686867106,0.19023934623168023,800,235.88725471582867,0.03804874683172154,0.020097286,7.307415008544922,0.04838332,1.709221601486206,800,411.1846863048865,18.63318147122443,31.152928590774536,0.0021702865684173887,525,0.2707922320953618,0.35929802,2.414930582046509,0.3595427,2.8908262e-10,6.973069906234741,0.15403318405151367,9.966329369584354,28.6338369846344,4.199732112455137,26.299226934817746,2.4145209789276123,0.0005,5.92164159096876
11.028862785611913,5.284918779217306,6.99758768081665,34.43269841812474,16067.131979703903,40.27957306063159,3.4366376399993896,84320000,26.101072788238525,469.3415359237419,0.18761785592265595,800,235.78144473940583,0.03738119356264789,0.023824444,6.91799259185791,0.053061746,1.4283790588378906,800,410.1691296098502,18.382971779706054,30.300184726715088,0.0021639314108785977,526,0.23524730945397926,0.35887307,2.386812686920166,0.35881835,-2.014637e-09,6.804231643676758,0.1717061996459961,9.385281102127806,27.722779989242554,4.193830543187548,31.129189532893037,2.3866875171661377,0.0005,5.85044000500292
11.694432495580894,6.1912984805136695,7.106653451919556,35.490738243280965,16098.634581327438,52.82781620246226,3.34104585647583,84480000,26.26656985282898,477.2080230078457,0.19953566349883745,800,233.8817573704975,0.03783777171853738,0.015023368,7.299011707305908,0.069338106,2.3006768226623535,800,407.4866777239488,19.559890241115962,31.491941928863525,0.002262735808947058,527,0.26626670082910825,0.3583537,2.5853917598724365,0.3582283,-5.7816507e-10,6.578157663345337,0.18392205238342285,8.583338445566486,28.786100387573242,4.167137901030922,3.1291673777314837,2.584986925125122,0.0005,5.8993741079188995
12.509631978131793,6.7045145439097125,7.235360860824585,36.99204785163415,16129.963842630386,46.13515213845764,2.777217388153076,84640000,26.800793647766113,461.1141228804494,0.21322675645654973,800,233.8232020304985,0.03791774046350709,0.007707751,7.373925447463989,0.042613816,1.9725902080535889,800,407.16675377481425,20.91538747003554,31.253620862960815,0.0023278701211764817,528,0.280502760526011,0.3581757,2.175213098526001,0.35810196,3.352762e-10,7.117970943450928,0.1876978874206543,8.85017573370069,28.986913681030273,4.163064574159299,32.869176796371754,2.1749908924102783,0.0005,5.8363905650498396
12.998173781074085,6.5347267414416494,7.090454816818237,37.122155944952965,16160.554674625397,53.73457995835612,3.624873161315918,84800000,26.84606385231018,469.43383179023186,0.22110602988034506,800,232.45434978844216,0.038418163149273814,0.017228147,7.401276588439941,0.03469304,1.0325722694396973,800,404.16839365781846,21.69309183527731,30.58202600479126,0.0023777261574536987,529,0.2968173296782519,0.35797626,2.100857973098755,0.35797796,9.417533e-10,6.700639724731445,0.4861025810241699,9.178903876893886,28.39407968521118,4.132924325228459,14.183367596536772,2.100571632385254,0.0005,5.672824273285988
12.68738559837168,7.380623040296754,7.444773197174072,38.40754090811692,16191.83464884758,65.20452381164576,3.451296329498291,84960000,27.183447122573853,474.9597972538895,0.21598294150454184,800,230.5310406208876,0.03786848077633507,0.018010791,7.566720008850098,0.034002,1.616706132888794,800,400.329161703257,21.18885817235485,31.272834300994873,0.0023411920643507324,530,0.26991512894462955,0.35772154,2.115724802017212,0.35782087,-3.054738e-09,6.63116192817688,0.1797029972076416,10.289930564611197,29.015108346939087,4.0954771639703935,-10.565549168913046,2.115468978881836,0.0005,5.626653007124258
13.652020143556236,7.098796679139614,7.3578691482543945,38.093137683602336,16223.290779590607,53.84041788656404,3.6961498260498047,85120000,27.573166608810425,466.80717617552426,0.23209238599418783,800,235.35342804328243,0.039018499071907575,0.012884229,7.459800481796265,0.025573218,1.4977624416351318,800,409.2748822721612,22.778541884174228,31.4465069770813,0.002436538867055798,531,0.3399380639520115,0.35739702,2.052180528640747,0.35744584,-1.0371207e-09,7.104684829711914,0.1817488670349121,9.141108415607194,29.279395818710327,4.183499908463272,37.47748855704475,2.0518295764923096,0.0005,5.74206241863249
13.071673688872075,6.566534631877702,7.35916805267334,36.08100207744925,16255.14326286316,75.7584223349772,3.4210703372955322,85280000,26.760555505752563,477.6005684205716,0.22264177433507748,800,228.15986551907446,0.0383819411267519,0.010953234,7.135503768920898,0.011832701,2.2161521911621094,800,395.51338738263206,21.849005593972446,31.845995903015137,0.0023389241272386055,532,0.28326240372988737,0.35693586,2.5214998722076416,0.3570164,3.5405159e-09,6.478127956390381,0.1912553310394287,9.873216546145978,29.202759742736816,4.0480836352330165,8.327561289949685,2.5213518142700195,0.0005,5.4302861262172435
12.883512304180467,8.053319150704246,6.718045473098755,40.94426768849304,16285.208122968674,70.00943600018326,2.8997809886932373,85440000,26.186663389205933,465.15936202650994,0.21970748702828147,800,228.97617020284292,0.038141433867824426,0.0022727754,7.237827777862549,-0.00066469953,1.2064213752746582,800,396.5719409797872,21.561979200413543,30.057201147079468,0.002353979108064077,533,0.27645733625511704,0.35659885,2.3301169872283936,0.35663125,8.8214874e-10,7.0253660678863525,0.19985723495483398,7.976473755698032,27.62082552909851,4.059944901624949,5.929927247894683,2.330008029937744,0.0005,5.4100501562926855
14.669611304722482,8.128152990936623,6.87408709526062,38.910131202432325,16316.664471626282,62.913387462880905,3.3301076889038086,85600000,26.709869146347046,466.52109222503736,0.2495595128626992,800,233.23344567733184,0.03926193585575677,0.006320679,7.602969646453857,0.005967719,1.8317053318023682,800,405.2206001715461,24.512160677302628,31.442506313323975,0.002506830892661394,534,0.3758055247091402,0.3560784,2.596672773361206,0.35597792,8.9406836e-11,6.981064796447754,0.1648857593536377,10.077352666700902,28.769237995147705,4.142747644474955,40.399250614489645,2.59655499458313,0.0005,5.558117867106703
12.600321894427832,8.207414617674008,6.819386720657349,38.43246698788883,16347.198334693909,64.09810194147525,3.3869776725769043,85760000,26.26639699935913,471.41577620219243,0.21518077528293866,800,229.22710287839283,0.03757171519971909,0.0094333375,7.077996730804443,0.019621525,1.5490243434906006,800,397.0699428620943,21.115254488172386,30.52427625656128,0.0023226400466674975,535,0.2570287760040693,0.35574237,2.458942174911499,0.3557052,7.7337026e-10,6.6719653606414795,0.1499636173248291,7.644905906607645,27.988585948944092,4.065386326675658,6.944278385190559,2.4587254524230957,0.0005,5.476355963615346
12.731392065302453,8.6428306006041,7.63327956199646,40.842851444344745,16377.684227705002,60.57261392961714,3.512356758117676,85920000,25.965083122253418,468.84468220981023,0.21720316634785805,800,230.68208861333562,0.03771883342660343,0.005195084,6.958034038543701,0.013895772,1.5721971988677979,800,399.80510368046265,21.31495343938068,30.47465682029724,0.0023588050568153665,536,0.28391160848518043,0.35531124,2.617534875869751,0.35537735,-6.6757205e-10,6.001999378204346,0.18810677528381348,8.865759185327097,27.78847026824951,4.0930762961050275,7.589025936301711,2.6173276901245117,0.0005,5.5061498246287295
12.818985030471303,9.98532928850403,7.079575061798096,43.9665630725757,16408.636490345,54.98562063023157,3.6192703247070312,86080000,26.741645336151123,464.7447160598194,0.21918403992155114,800,232.64296854598345,0.03772907020372668,0.028089738,7.349729299545288,0.049430832,1.2969441413879395,800,404.0700105948223,21.510805860569075,30.937652349472046,0.0024184760568365907,537,0.2999938942521685,0.35494047,2.5456631183624268,0.35506564,1.3113022e-09,6.7305076122283936,0.21099615097045898,6.806292383526429,28.284036874771118,4.135149219709332,9.371754168322731,2.5455269813537598,0.0005,5.67616224425144
12.932889683494782,7.04917114073026,7.450211048126221,41.42555961967213,16440.845345258713,45.47147766083457,3.557499408721924,86240000,27.554481029510498,464.86214068822164,0.22090549509687743,800,234.0841589463614,0.03770192401435843,0.023263488,8.197561502456665,0.06548177,1.6679930686950684,800,406.6683878809688,21.678363058884987,32.16489315032959,0.0023159460273016147,538,0.260002986293943,0.3547377,2.5827934741973877,0.35476762,1.5139581e-09,6.391891956329346,0.21982836723327637,9.04001618528389,29.472851514816284,4.160698998338123,50.82241190783485,2.5826733112335205,0.0005,5.680339472770458
13.024697141999086,8.034606763424723,6.961036682128906,39.00348065437656,16470.573922872543,35.60974615280353,3.6654744148254395,86400000,25.408838987350464,465.84585622022615,0.22270348825483005,800,237.4989453726905,0.03799006883448218,0.025101025,6.693518400192261,0.03931421,1.6905827522277832,800,414.4154806028931,21.850757286362477,29.702569723129272,0.0024024593992266847,539,0.33056647551048424,0.35457823,2.2822861671447754,0.3545914,-3.1262637e-09,6.211244106292725,0.14998579025268555,8.051816959128857,27.278522491455078,4.2357742675088685,84.19749020316563,2.282135486602783,0.0005,6.020309768348749
13.295832389439703,10.296977123021907,7.13324761390686,40.577027788448135,16502.128754138947,43.9178348755514,3.3393819332122803,86560000,27.002605438232422,470.1694122604741,0.2269293620519935,800,235.11220278207816,0.03818276645537597,0.005636677,7.717344522476196,0.008421,1.7888681888580322,800,409.19320871884383,22.27827568505837,31.532740116119385,0.0024155429657610372,540,0.33245769598857267,0.35435182,2.451305627822876,0.35436764,9.298324e-10,6.509268760681152,0.1836850643157959,7.462060414454065,29.004525423049927,4.184920592812783,34.0879736525153,2.4511265754699707,0.0005,5.818280100736929
12.749278320483823,10.607195480706974,7.147662878036499,41.47379899352026,16532.57628107071,38.00461938622525,3.6813230514526367,86720000,26.67386531829834,477.7079776912851,0.218333857425394,800,235.71544852821955,0.03775422784963419,0.0029733002,7.5542051792144775,0.00024085339,1.125720739364624,800,410.65775690682625,21.427108613236168,30.439575910568237,0.002407380226020605,541,0.33626417105713236,0.35396853,2.3304455280303955,0.35392532,6.258488e-10,6.139725208282471,0.20287156105041504,6.353057806320183,28.041388988494873,4.200366815008505,90.88031625109025,2.3302271366119385,0.0005,5.914390314695274
14.438253007398075,9.992523993210819,7.528960704803467,41.56012585696912,16563.91068458557,32.4929558000185,3.2860498428344727,86880000,26.724610090255737,478.1486101183982,0.24647246319062402,800,238.27648266255554,0.0387640636853766,0.004704052,7.683930397033691,0.0032019652,1.8649122714996338,800,415.7081940061382,24.209303476797388,31.326605558395386,0.002512529836162922,542,0.40330506924048587,0.3537668,2.4568488597869873,0.35382423,5.483628e-10,6.303375482559204,0.16169190406799316,7.615364759066634,28.783968210220337,4.248446756542956,181.27266912536246,2.4566233158111572,0.0005,5.969153372813353
13.59496030236538,10.103367220025492,6.905216455459595,42.62340848980967,16594.50190472603,36.15691725636484,3.238255739212036,87040000,26.2225923538208,466.6142240687576,0.23207658975499607,800,236.04361949748275,0.0383975630710077,0.0049963007,7.250137090682983,0.0074894647,1.68269681930542,800,411.47947319500366,22.785067833465963,30.583698272705078,0.002447798252000495,543,0.3684509672695127,0.35363358,2.3461153507232666,0.3537141,2.7954576e-09,6.645193815231323,0.22243165969848633,6.804480731933229,28.16284990310669,4.2069465013907035,163.5607719658065,2.3459012508392334,0.0005,5.929770142093961
13.156846932782985,10.90600809699221,6.876821517944336,42.5848098326312,16624.94159936905,38.97181129409424,3.339630603790283,87200000,26.06798553466797,476.3964832705399,0.2257673394000829,800,235.68759780930478,0.03815046339595025,0.0027964967,7.199770927429199,-0.00031853173,1.8081889152526855,800,410.6200914385244,22.162040439716655,30.423874378204346,0.0024378972576020153,544,0.3593092469852519,0.3536556,2.150097370147705,0.35359716,-2.8789044e-09,6.525857448577881,0.16198468208312988,7.328120954542342,28.097662448883057,4.200314300611103,54.20824643917595,2.1498968601226807,0.0005,5.887435968351281
13.313947950956376,10.499362460120125,7.036919355392456,42.7071741422532,16657.37515115738,33.82762435564966,4.19657039642334,87360000,27.48628330230713,478.54329569343025,0.22786033803608166,800,237.2542383477104,0.038240370326119814,0.0048709163,7.9744713306427,0.003998367,2.0113525390625,800,413.426968024252,22.367635449655516,32.41597628593445,0.0024491154781645565,545,0.35146359590386356,0.35351226,2.5009052753448486,0.35348248,-1.1920929e-09,6.142475843429565,0.19237184524536133,6.459160334096437,29.720948934555054,4.22759333346575,219.2341416143566,2.50065541267395,0.0005,5.943779435048955
14.024806334516953,11.445805706161803,7.171210765838623,45.02432804494964,16687.4087433815,38.36296801463801,3.490271806716919,87520000,26.204607725143433,475.9420110122423,0.2403172350521,800,237.47936769364074,0.03851156344720268,0.011278799,7.307310581207275,0.013208774,1.1179194450378418,800,414.15113112399837,23.604129057259,30.02365279197693,0.002495509747973408,546,0.38129602120383327,0.35331255,2.0768027305603027,0.3533053,3.5762816e-11,6.2290873527526855,0.20112323760986328,7.213935422436237,27.570277214050293,4.235277866725844,71.90632174634462,2.076505184173584,0.0005,5.961720170785468
12.811019984853417,10.209854333543689,7.026788234710693,41.89008018913681,16718.355715990067,38.794966717784874,3.438521385192871,87680000,26.824384927749634,480.13108417173964,0.2193522426764414,800,235.55445585381088,0.037645265277943214,0.0064131855,7.6617591381073,0.0047278833,1.4064085483551025,800,410.3531156810147,21.5281114908925,30.889137744903564,0.002372850713502478,547,0.31665896242540365,0.3530098,2.3169145584106445,0.35299316,-8.612872e-10,6.260052919387817,0.1862175464630127,7.465403461059459,28.44637155532837,4.197575216674567,56.06395629164445,2.3167617321014404,0.0005,5.909741061037262
12.535221840596504,9.977952671727751,7.1346845626831055,41.64116569039953,16749.277498483658,42.81780169474695,3.778944253921509,87840000,26.674110651016235,464.82209766442156,0.2144146108834745,800,233.8641626592512,0.03744288699503462,0.022894714,7.739713191986084,0.041937344,1.6660857200622559,800,407.1675366073079,21.03944197835861,30.91064167022705,0.0023486055859350896,548,0.3005308646919084,0.35250866,2.0106945037841797,0.35260114,3.576278e-10,5.878784656524658,0.43065905570983887,7.495088049161068,28.81941866874695,4.16600874048839,63.990357522942794,2.01057505607605,0.0005,5.795743985840311
14.56083398042069,12.57185823104824,7.057081699371338,45.90407686492957,16779.104463100433,31.25930226805021,3.2719082832336426,88000000,25.729254245758057,464.5457373158789,0.24873294240182509,800,238.81605593383912,0.03896718191318457,0.012011403,7.2756383419036865,0.03569523,1.628326416015625,800,416.1963376555845,24.440112943542143,29.81802487373352,0.0025720139565918974,549,0.3768213569723146,0.35200414,2.216026782989502,0.35205084,1.8775452e-10,6.279078722000122,0.14365243911743164,6.536515651184057,27.52578830718994,4.255081787430581,216.2085868391197,2.2158217430114746,0.0005,5.922747981297915
12.118167407114042,11.378460248304881,7.6957690715789795,42.66673804733089,16809.995884895325,35.410952093831305,3.470346450805664,88160000,26.86189913749695,466.48278251130836,0.20668322606824194,800,235.44414546131054,0.03734716292516208,0.010775643,7.196561813354492,0.016114045,1.5626707077026367,800,410.62771012033,20.27776822924086,30.87987518310547,0.002354492719094335,550,0.2669639606080898,0.35149157,2.1461679935455322,0.35135767,-9.298325e-10,6.373116731643677,0.2062993049621582,5.444266628908831,28.656952381134033,4.199618158625584,165.48063810025727,2.146034002304077,0.0005,5.980630877601867
11.020850182125928,11.8928383654992,6.992043733596802,41.96585140709641,16840.72564101219,38.81628668724174,2.971409320831299,88320000,26.56172227859497,466.7762955730932,0.18862784095237445,800,232.80099270021717,0.03654947177109883,0.012514994,7.8271849155426025,0.025100468,1.8405683040618896,800,405.53334605286955,18.49284873184769,30.72271490097046,0.0023037157476384967,551,0.24039905812291806,0.35109815,2.049125909805298,0.35109589,-1.817941e-10,6.821082353591919,0.1670393943786621,4.334430096626625,28.59537959098816,4.148817335449172,63.58155376170287,2.049011707305908,0.0005,5.895348530754043
13.623185290302244,10.94565439753698,7.486109018325806,40.785815847485665,16872.67946743965,30.121565629189888,3.238809585571289,88480000,27.462950706481934,466.4285212178945,0.23212943040050954,800,239.0793793453974,0.03847974791989184,0.006584792,7.661386013031006,0.013337094,2.1044442653656006,800,417.5056812965273,22.79232622889752,31.947484731674194,0.0024815225493321743,552,0.34142711404539183,0.35077587,2.015617609024048,0.3507394,-1.5795229e-10,7.1274566650390625,0.23808574676513672,4.4288294883210995,29.8311026096344,4.266579105271366,75.99264490412791,2.0154783725738525,0.0005,6.04844408705903
15.14575382334296,11.842115846219267,7.753665924072266,43.86027002790821,16903.275327682495,29.315806741720028,2.970782995223999,88640000,26.802953958511353,472.1127667955689,0.25786973013644343,800,239.50604113115116,0.03886652540309532,0.007742846,7.274225234985352,0.012483703,1.365598201751709,800,418.6494950305013,25.34284821521065,30.58939790725708,0.0026095237850846022,553,0.38801786914830155,0.35036403,2.0433051586151123,0.3503634,1.335144e-09,6.602653503417969,0.20621037483215332,3.5612952049822626,28.4411141872406,4.27603423934469,184.54824489259826,2.042811393737793,0.0005,6.082005855264123
12.59129400900587,12.6150674992284,7.583365440368652,43.97827784734608,16934.592905282974,37.527912208982364,3.0717813968658447,88800000,26.797897338867188,470.8400479007722,0.21561076378022417,800,235.78009346768835,0.03772576774188277,0.012610981,7.4642651081085205,0.018714823,2.1745455265045166,800,411.051300234107,21.161529461005365,31.30760407447815,0.002497918560687445,554,0.30942164255356785,0.35007423,2.014441967010498,0.3500317,-1.4603139e-09,6.638742923736572,0.18909859657287598,4.491631181694796,29.183984518051147,4.203158045914789,100.77796585265462,2.0143184661865234,0.0005,5.942949225057251
13.7040691058368,14.05516632136227,7.548621654510498,44.89695704564226,16966.124084949493,39.809235741390005,3.361499786376953,88960000,27.401760578155518,469.83057850864924,0.23443766099870308,800,235.9285041034296,0.038374000895364496,0.014563659,7.6530561447143555,0.034785483,1.7358067035675049,800,411.582824850373,23.02934691924905,31.524515390396118,0.002604942707906249,555,0.35493393552697255,0.3497617,2.0860023498535156,0.3496351,2.604723e-09,6.865781784057617,0.16765594482421875,3.0516970298448145,29.33360743522644,4.207395138151007,18.88597117704281,2.08590030670166,0.0005,5.923528522421362
11.778459614333155,12.475718592815024,7.182213544845581,42.169865445693276,16996.092421770096,37.27865398996114,3.1171607971191406,89120000,26.095332145690918,464.34345227088164,0.20211859349333253,800,235.6628881444611,0.03793247982836125,0.018662643,7.301431655883789,0.03923609,1.6008415222167969,800,410.4665863207991,19.826117823405944,29.962183237075806,0.0024335039103278483,556,0.30508667749387663,0.3493608,2.0141420364379883,0.349329,2.2351743e-09,6.536189794540405,0.16197776794433594,3.4136546982916682,27.880905866622925,4.198510975280947,103.5376102452508,2.0140364170074463,0.0005,5.884881875954921
13.217812378518543,14.098390404404435,7.290417432785034,46.60570118968893,17026.70322418213,35.76237148058999,3.061305522918701,89280000,26.179561138153076,473.8858051608305,0.22607632310073028,800,237.00357530000292,0.03841525989496288,0.024863172,6.685628175735474,0.025778884,1.770127534866333,800,413.4934629396347,22.199316422251158,30.60433053970337,0.0025997369902660264,557,0.38227749954752693,0.34887108,2.3399930000305176,0.3488193,-3.4868713e-10,6.884172439575195,0.23499035835266113,3.1846545946543707,28.214291095733643,4.226830266177159,76.77720953360196,2.339848279953003,0.0005,5.952349369151848
15.799561477906842,15.654409338945275,7.123259544372559,47.440368503786246,17057.4973423481,35.625568255170535,3.2480080127716064,89440000,26.483652114868164,470.7477163554217,0.2696882857122823,800,238.7964558592707,0.03881562016442786,0.005803776,7.100250959396362,0.011904199,1.4258642196655273,800,417.13189601706137,26.524535348020652,30.78472399711609,0.002766740707360325,558,0.3922483766521254,0.34857538,2.5338685512542725,0.34852087,6.496906e-10,6.879031419754028,0.1643540859222412,2.0791627850509924,28.156875133514404,4.261565008861179,42.830539033073876,2.533663511276245,0.0005,6.007905796854399
11.037448982014041,15.214670171421252,7.840327024459839,47.24777960601567,17087.857639074326,33.82324895218769,3.1159157752990723,89600000,26.396755695343018,482.65670423525626,0.18966335866299952,800,234.57559721235702,0.036715217941414656,0.0068928925,6.55952525138855,0.027613703,0.971017599105835,800,409.4534068418874,18.603164959634704,30.35395121574402,0.0024855688978132943,559,0.2618930353101661,0.34833032,2.6654694080352783,0.34838668,-1.5497208e-10,7.013895511627197,0.17033815383911133,1.6349547016078005,27.58056354522705,4.187046957980886,54.57008246480613,2.6653575897216797,0.0005,6.011620731616875
10.094109367237508,13.829120659683385,7.170067310333252,43.41017276401693,17117.747552394867,30.46068482304169,2.9372024536132812,89760000,26.001163482666016,471.352044613618,0.17325123356333183,800,232.97428521816684,0.03582044894093189,0.06131019,6.585283517837524,0.08843979,1.4023511409759521,800,406.921330801252,16.979299704868488,29.88148283958435,0.0023549621780635656,560,0.22722097190707571,0.34818462,2.2149808406829834,0.3481439,-2.8014185e-10,6.944122314453125,0.16858530044555664,2.036824415091383,27.596508026123047,4.16141982879391,176.0615569906182,2.21488356590271,0.0005,6.10243438407896
10.491314055060531,10.783171868393115,6.87334132194519,38.30972608430564,17149.29298567772,31.155526424316438,3.3192903995513916,89920000,26.9210422039032,474.56776188298016,0.17905610369311895,800,234.89860831375398,0.03662622401964149,0.044024963,7.145484924316406,0.0924612,1.792729139328003,800,410.2944877333598,17.545434895696154,31.53915572166443,0.0022757831438646376,561,0.23027329727862952,0.3477514,2.50523042678833,0.34779075,2.443791e-10,6.933883428573608,0.2348477840423584,3.712566451004876,28.984006881713867,4.194879433877318,168.6455776854924,2.505096673965454,0.0005,6.046012916502275
11.99618444669401,7.436969258305534,7.068063020706177,37.38957823586698,17179.58229637146,29.31618860057946,3.2235753536224365,90080000,25.829084157943726,469.44599551226787,0.20324674764447162,800,240.14363175124998,0.03939068883294704,0.024908572,6.570436000823975,0.0488795,1.4435443878173828,800,419.74577242027567,19.920050853654743,30.270018815994263,0.0023415948907643588,562,0.29713980569430437,0.34710336,2.7078495025634766,0.34715652,1.1324882e-09,6.794811964035034,0.2005629539489746,4.705239699540858,27.503780126571655,4.285002286107114,196.92592231234266,2.70759916305542,0.0005,6.067644136524613
8.94557464112834,6.922747671977833,7.330050945281982,31.37566510099,17209.081946849823,36.33600390639424,3.2072441577911377,90240000,25.36286425590515,470.9513581285566,0.15171165759232713,800,236.3788165240919,0.03743761054338164,0.025153125,6.712348461151123,0.056074418,1.330491304397583,800,411.595366123969,14.829794736765189,29.490246295928955,0.002039356058167496,563,0.16485210022580155,0.34656313,2.486523389816284,0.3466115,-8.940704e-11,6.213823318481445,0.14864110946655273,4.702936991214535,26.87940502166748,4.2091157184664,6.02234830933828,2.4863879680633545,0.0005,5.907211400581783
10.58710656203258,7.959774028061081,6.814736366271973,34.856169656883594,17240.11121058464,36.274846631911394,3.3817667961120605,90400000,26.516656637191772,472.1207696815263,0.1792732543568653,800,238.10137143853888,0.03859971334701731,0.009702664,7.4133031368255615,0.015278094,1.4149515628814697,800,415.9284785142751,17.550727073909716,31.01455545425415,0.00224117538978072,564,0.2720810384353191,0.34624413,2.772350549697876,0.34628624,-2.068281e-09,6.9806132316589355,0.14808249473571777,4.883722518648748,28.14488434791565,4.248618820113303,28.498532934689425,2.7722041606903076,0.0005,6.030997572480852
9.747243766524985,7.7944452551507695,7.285456657409668,31.102348332418515,17270.76539683342,35.76137582230288,3.4025299549102783,90560000,26.30958366394043,467.8723558086926,0.16527871191645435,800,237.45238225552706,0.03815143498972944,0.0071698064,7.184448003768921,0.015515025,1.9190995693206787,800,414.1169881962672,16.171872727092556,30.645551204681396,0.002105374077543178,565,0.2306445909537418,0.34578517,2.1285459995269775,0.34586796,2.2083522e-09,6.468559265136719,0.16559910774230957,3.523938573038372,28.431379795074463,4.2320804803251875,105.35343645986477,2.1283023357391357,0.0005,5.998019264677151
9.792575354885141,8.889483463799369,6.873297929763794,33.654723587535536,17302.05991435051,43.28618769901017,3.627103328704834,90720000,27.078784942626953,467.6281234933895,0.1656118352416412,800,234.15662871062713,0.037593878923681746,0.005300913,7.471024751663208,0.0047112536,1.5341160297393799,800,407.73618184421485,16.209189681950885,31.285664081573486,0.0021365891182150956,566,0.22055260512805275,0.34550977,2.336531639099121,0.34559554,7.9572204e-10,7.143516778945923,0.168914794921875,3.9769812002224465,28.804184913635254,4.168379534394363,31.57132101693399,2.336393117904663,0.0005,5.860732200543071
9.653999547587942,8.29094212914381,6.992242813110352,35.56151647018808,17332.5721514225,44.66011894475814,3.4966440200805664,90880000,26.421704292297363,478.85125190380637,0.16388430067423934,800,235.79641117430154,0.037966918043780384,0.003998978,7.5948779582977295,0.0029349804,1.4408810138702393,800,411.15764041995857,16.03604203038209,30.47647476196289,0.00212004910159289,567,0.21707622049938102,0.3452539,2.3125834465026855,0.34527412,1.8477442e-10,6.460068941116333,0.1640164852142334,2.952861815046652,28.063807725906372,4.203575426196139,26.68886296041028,2.31243634223938,0.0005,5.933579858758734
10.906321013032548,8.89218918444856,7.1829657554626465,33.07329216694949,17363.06475496292,31.56073505202434,3.8465774059295654,91040000,26.467381715774536,471.74129009702716,0.18517982823284482,800,238.60940912814033,0.03848349204446328,0.009950431,7.343135595321655,0.023792626,1.4482007026672363,800,416.4966259966487,18.14271600633272,30.47998595237732,0.0022474651751389426,568,0.25938151277618404,0.34488538,2.23142671585083,0.3449265,-3.9935114e-10,5.931857347488403,0.1792919635772705,4.028071284344809,28.12330389022827,4.255090267173837,181.2224195691055,2.2312934398651123,0.0005,6.050013345307299
9.838549602698514,7.853896350906092,6.905831575393677,32.87070464126129,17395.08186531067,37.322784912070155,3.4832136631011963,91200000,27.10105061531067,474.8835556363532,0.16705573250591388,800,237.58852944403108,0.03801255405417136,0.0034758109,7.891025543212891,0.02022325,2.017984628677368,800,414.2989879236855,16.34796486243191,32.00697422027588,0.002116148778772235,569,0.22749159813875255,0.34447572,2.535048484802246,0.34448874,-2.706051e-09,6.594427824020386,0.20585203170776367,5.044089029333548,29.348780155181885,4.234478254676489,40.43855971687966,2.5348849296569824,0.0005,6.033157456415211
10.968458087469505,7.766122814539345,7.212530612945557,31.239503757516637,17426.57333779335,33.82626268655731,3.651218891143799,91360000,26.961323499679565,479.8066456469874,0.18549700521819784,800,239.57137603475033,0.038739854367203105,0.006242971,7.789321422576904,0.03310618,2.053427219390869,800,418.1906538862459,18.170873577702544,31.470690727233887,0.0021774589619098033,570,0.29055709711256744,0.34409964,2.1008214950561523,0.34409156,-6.556511e-11,6.360529184341431,0.18322443962097168,5.325681528612277,29.227615118026733,4.272216222012312,32.75449230442959,2.100679874420166,0.0005,6.01132431386013
9.403483510850258,6.8624346954969875,7.0115110874176025,29.884394440351556,17458.5808532238,44.588853473848545,4.068305015563965,91520000,27.621522426605225,469.6513296202651,0.15954310369198713,800,235.79305627015725,0.03823753481697457,0.0035902713,7.284313201904297,0.017421447,1.750915288925171,800,410.1861914851012,15.604781855052781,31.99813985824585,0.0020133090067661623,571,0.21263160867475064,0.3438085,2.218146800994873,0.34378275,-1.6272068e-09,6.306946516036987,0.1996164321899414,4.142623704208431,29.599818468093872,4.194590870120562,21.607413013507816,2.2178475856781006,0.0005,5.834185570068143
9.538374437934358,7.0051618760268335,6.872081279754639,33.1491545930824,17489.136247634888,40.09153092628654,3.547405958175659,91680000,26.166279792785645,468.1413389649347,0.16243129566923006,800,236.86569480130572,0.03858735992049488,0.0032693304,7.340931415557861,0.0037656545,1.7570257186889648,800,412.77750466888256,15.888297997468662,30.53600549697876,0.0020490226624576527,572,0.22960621359402297,0.34357616,2.281127452850342,0.3434931,-1.1920939e-10,6.535274982452393,0.19067025184631348,4.404116086423911,28.140639543533325,4.219773366421906,53.530363682727696,2.2809829711914062,0.0005,5.934309887664116
9.652403258617312,6.8140465721170855,6.634181976318359,28.782612944931614,17519.74000763893,36.02089960644427,3.8402926921844482,91840000,25.86637258529663,470.1883213015982,0.16347348378676302,800,237.45695556910871,0.03855055645701213,0.0035639745,7.3896870613098145,0.009579968,1.6701436042785645,800,414.34871108797597,15.991558387498362,30.592803716659546,0.002061751281988956,573,0.23847005165017932,0.3433799,2.7089860439300537,0.34340703,2.1427868e-09,6.123866081237793,0.17433905601501465,2.2125718625082618,27.743732452392578,4.233439767036833,20.520294101248435,2.708634614944458,0.0005,6.028087187233108
8.957754525693812,6.901668722287284,7.215312242507935,30.51919095873589,17550.790855884552,43.08579564122278,3.9260573387145996,92000000,27.001988649368286,473.64968326445137,0.1520333808551287,800,234.91740212798416,0.03807134852983657,0.0042363717,7.6801207065582275,0.0036418368,1.1655323505401611,800,409.1284974641187,14.863135589094078,31.038352966308594,0.0019723113622603064,574,0.19511017757979965,0.34305,2.502274990081787,0.34323007,1.8209219e-09,6.300206661224365,0.214552640914917,3.7465949319035916,28.406983613967896,4.183233670996012,20.94567938022176,2.502068281173706,0.0005,5.894696369641269
9.009286500056703,7.431322747632197,6.675261497497559,29.453140448569965,17580.62059855461,48.674443694201926,3.3418350219726562,92160000,25.77127981185913,470.1743580260794,0.15256876777207612,800,235.9192181666127,0.03816031704554796,0.004660008,7.691967964172363,0.014745929,1.3094205856323242,800,411.09730942473584,14.918137658453935,29.820370197296143,0.0019756645022341135,575,0.21562509205485522,0.34261787,2.440932273864746,0.34260523,6.6161154e-10,5.782461881637573,0.1634225845336914,2.676050348250892,27.281421184539795,4.202986462049239,52.683853693532846,2.440683603286743,0.0005,5.8826348539961195
9.71554612938427,6.3021407968948795,6.768896818161011,28.608740106855084,17610.502109527588,35.24691505812241,3.781073570251465,92320000,26.13907551765442,477.3266423678017,0.16423034331542527,800,238.52775442555685,0.03917333661789652,0.0064441995,7.283672332763672,0.018560272,1.141831636428833,800,416.5682306411124,16.066621629526402,29.864973545074463,0.002006599779099466,576,0.24900688004252702,0.34222946,2.053927183151245,0.3422921,1.2814998e-09,5.895181179046631,0.428164005279541,3.094434203081415,27.74253749847412,4.255381219389873,68.68448675748007,2.053800582885742,0.0005,6.045180393517572
9.419896889304333,7.267852424825689,6.891528129577637,30.64477661974407,17640.23661851883,42.86223456961487,3.7698912620544434,92480000,26.040233850479126,477.4103840335839,0.16028688448818043,800,236.61830991914732,0.03866141172815162,0.002830247,7.116336822509766,0.0034935346,0.9552538394927979,800,412.250088144929,15.682311575873722,29.726094484329224,0.001971647792435614,577,0.22158007408802505,0.34189615,2.2366809844970703,0.3419102,1.6510487e-09,5.819539308547974,0.3921036720275879,3.190056993619354,27.41476345062256,4.214220245865049,5.581138824041373,2.2365715503692627,0.0005,5.9780342135154
10.095562669049771,7.665385961100059,6.895389080047607,30.91835523178774,17670.8826315403,43.44731747805649,3.2981905937194824,92640000,25.807788610458374,477.50630853429277,0.1714296534108237,800,236.98374541381688,0.03902104242602025,0.0014197638,7.240471363067627,0.0036144191,2.3647282123565674,800,412.8110074046574,16.783067126291193,30.636948585510254,0.0020426143376061083,578,0.24973915848645006,0.34171304,2.2398929595947266,0.34174818,8.5830687e-10,6.385197162628174,0.14572739601135254,4.356935523043289,28.34050679206848,4.218805150782939,41.34881594959856,2.2397382259368896,0.0005,5.930575015740137
9.176838370394176,7.595978924242875,7.005888938903809,31.40200438547124,17701.782378911972,59.25686459180496,3.3408350944519043,92800000,25.682170152664185,469.2527605362835,0.15668059431825462,800,232.65012006013157,0.03864817343889269,0.001063674,7.3497631549835205,-0.003051359,2.2766895294189453,800,404.2170547693705,15.325153524961506,30.8897807598114,0.0019573861025872193,579,0.20615425578460334,0.34148562,2.6899940967559814,0.34152693,3.8146988e-10,6.127292633056641,0.1498246192932129,4.1001854835683424,28.13773274421692,4.135054940063891,-16.92612267097157,2.689772844314575,0.0005,5.769882529113936
9.701419433233045,7.679764868419646,7.066969394683838,30.69234550767781,17732.41048192978,49.82337489993121,3.2442586421966553,92960000,26.3412766456604,475.81801226847375,0.1653711852021913,800,235.57128376119644,0.038873371994214576,0.0021939639,7.796215295791626,-0.004693013,1.5521495342254639,800,409.99360157405494,16.183754668087552,30.617825269699097,0.002002447814019049,580,0.22476463790472234,0.34125257,2.4615514278411865,0.3412803,-2.1457676e-10,6.38893985748291,0.16735386848449707,4.395844232686559,28.088425636291504,4.191771481085424,32.300963911198274,2.4613969326019287,0.0005,5.90535955135488
10.707971071472134,7.7426577755495956,7.372421026229858,31.91845617286927,17764.366700410843,48.45270358595601,3.428450584411621,93120000,26.597159385681152,480.2475289673477,0.18097767080095498,800,237.02166813107536,0.03930701574041955,0.0017246265,7.217462778091431,-0.0051822877,2.1934409141540527,800,412.8477771701284,17.72940336239117,31.94706702232361,0.002076919577852808,581,0.27514819829230225,0.3409026,2.8825464248657227,0.34097195,-2.0861601e-10,6.627622842788696,0.1715564727783203,3.5475679336439767,28.99844527244568,4.218978182164953,-1.4447292142687291,2.8824076652526855,0.0005,5.876040294950271
9.574477692960466,7.627263303644263,7.057921648025513,30.818880037679463,17795.72076177597,54.03214390292612,3.1792666912078857,93280000,26.63917088508606,484.55526474115516,0.1627801313287233,800,234.26665437264654,0.03907267739036949,0.001184271,7.395527601242065,-0.0050161057,1.9064600467681885,800,407.70485568973425,15.92872961151789,31.345170736312866,0.001993971931977268,582,0.23362064685816888,0.34035537,2.534435749053955,0.34031054,7.8082085e-10,7.062984466552734,0.16652631759643555,3.9271677317253024,28.751178979873657,4.169340472974039,-4.451460571773653,2.534317970275879,0.0005,5.74197777402384
9.571462544553203,7.505426033974279,7.685962915420532,30.375947192985915,17826.492387771606,43.564234632105865,3.298762321472168,93440000,26.168702363967896,481.99582151190594,0.16228168740933044,800,236.75509890832743,0.03911948676084073,0.0018162017,7.0316383838653564,-0.004563311,1.8667409420013428,800,412.2461936465326,15.879757254321367,30.762362003326416,0.002002090747451278,583,0.2257990172841061,0.33978117,2.2735307216644287,0.3398013,-3.7550926e-10,6.235820055007935,0.15660405158996582,3.783534789953871,28.236345052719116,4.214919579061621,7.189228874226814,2.27331280708313,0.0005,5.927581886077951
9.155917004030949,7.760656543762574,7.573175430297852,33.5104574225797,17857.871223688126,43.48174621036966,3.208364725112915,93600000,26.827442169189453,474.29398010252396,0.15563262643353384,800,235.06485503778637,0.038705919617073925,0.0017044574,7.598067283630371,-0.0049909614,2.143024444580078,800,408.88945955378483,15.22366811921976,31.37052345275879,0.0019736304122471245,584,0.2035069403642926,0.33929595,2.084080934524536,0.33939222,2.9444696e-09,6.374649286270142,0.23493099212646484,3.678347125105325,29.232974529266357,4.182121126744455,18.841550805746163,2.083958625793457,0.0005,5.825375429952044
9.615772871374528,8.157018883033537,7.806849002838135,31.89080645170751,17889.546270132065,41.90893648488662,3.2593579292297363,93760000,27.338984727859497,479.3526872367567,0.16346179455361887,800,236.7674671344531,0.03892114059617562,0.0016958313,7.650561809539795,-0.0046960753,1.8291568756103516,800,412.4353608098508,15.996992643498238,31.660046815872192,0.002029643809705348,585,0.21193071258417842,0.33885518,2.0300843715667725,0.3388929,1.3172625e-09,6.543516397476196,0.16603803634643555,4.0320093852370755,29.362834453582764,4.216738687232088,41.842316317994374,2.029886484146118,0.0005,5.919442977809626
9.91529827410256,8.076180363605392,7.25093412399292,32.87980699381809,17920.668085098267,40.077584801052694,3.2114763259887695,93920000,27.2939875125885,477.0008934196626,0.16829140237841816,800,236.72896781653398,0.03923551245417459,0.0010878269,8.034659385681152,-0.004266805,1.44028639793396,800,412.69225608836337,16.47530684800763,31.111889839172363,0.002047906590978527,586,0.2290164520044136,0.33846736,2.041851043701172,0.3384926,-6.02007e-10,6.832262992858887,0.17447376251220703,3.108158428363636,28.93307137489319,4.218892105148195,51.20651094972408,2.04172945022583,0.0005,5.934839913407593
10.696509276862109,7.5740804806424755,7.317225933074951,31.038384206117044,17952.319812059402,36.34979360439563,3.5474281311035156,94080000,28.08240580558777,488.0802560943015,0.1809798491778116,800,239.1923724904458,0.03945135037480856,0.0016971517,7.519103050231934,-0.0031551917,1.0966713428497314,800,417.14232769800424,17.728682409200477,31.638359546661377,0.0020919898378013355,587,0.24902981170486094,0.33827284,2.129136085510254,0.33831686,1.1503696e-09,7.6139044761657715,0.2231757640838623,3.799347453193233,29.429887294769287,4.260683179950838,72.9041778571598,2.1289288997650146,0.0005,6.003196133616349
10.316313715929143,7.964476542841477,7.4402711391448975,32.153949202728825,17983.062364816666,40.43717868910852,3.0412864685058594,94240000,26.425788402557373,469.271357120459,0.17478323494684184,800,237.598850240155,0.03931166676503638,0.0014947781,7.3189332485198975,-0.004732887,1.8308110237121582,800,414.5110937916597,17.117016635526532,30.73051691055298,0.00206996826400656,588,0.24651179673296805,0.3380736,2.2054154872894287,0.33810377,1.13248744e-10,6.669578790664673,0.1795961856842041,4.253869962204668,28.473499298095703,4.23570861275546,56.21602898259809,2.205212116241455,0.0005,5.966799350391637
9.792643843895213,7.826446848930994,7.539034128189087,30.33207522985865,18014.359650611877,45.602610866863266,3.326359510421753,94400000,27.507495164871216,474.2099674874772,0.1658813078537368,800,236.84483842449714,0.03949788848810807,0.0012047511,7.999929189682007,-0.004452999,1.5014245510101318,800,412.14944821171224,16.237121521531705,31.27868413925171,0.002030714299197935,589,0.2076644086130723,0.33761343,1.9760816097259521,0.3376787,-2.05636e-09,6.606666564941406,0.18715119361877441,3.8439458137049844,29.2378933429718,4.2132304996457695,51.3705080033647,1.9759700298309326,0.0005,5.838716055914542
9.306932361885579,7.904570443746,7.566879749298096,32.102405823767555,18045.42208790779,41.4371293807092,3.343648910522461,94560000,26.797727584838867,481.66841215882806,0.15803895389582082,800,236.08637946541873,0.03901317401440602,0.00092133845,7.160595655441284,-0.0046219653,1.9318206310272217,800,411.4076954488477,15.461353923179509,31.05280828475952,0.0020066913052025873,590,0.18716271040509588,0.3371337,2.0508646965026855,0.33711827,1.1712313e-09,6.8378777503967285,0.1727747917175293,3.217041307200189,28.92599868774414,4.207257264702266,67.28637665543717,2.050705671310425,0.0005,5.884572856306729
9.642480175218726,7.964162824580781,7.2281575202941895,30.799498041229327,18075.774790763855,41.97335590600115,3.317201852798462,94720000,26.59057116508484,474.5739452744025,0.16315203092074607,800,237.30934802570587,0.03895947849404603,0.0015969453,7.20333456993103,-0.0044381986,1.2440133094787598,800,413.4185274267613,15.968773613046132,30.34397029876709,0.002031244115825292,591,0.19947934201299508,0.33681238,2.183847665786743,0.33678275,1.7166137e-09,6.821476936340332,0.21317505836486816,2.697719698462812,28.079111099243164,4.226633361213678,68.82293688635032,2.183607339859009,0.0005,5.9356508286378675
10.06794541253186,8.201049245465732,7.53014874458313,33.025573657516595,18106.75381588936,40.859929347744455,2.8628733158111572,94880000,26.893887519836426,471.1184152541402,0.17018179529022365,800,237.17075427919698,0.039428139356009854,0.0012867937,7.647521495819092,-0.0039834674,1.691011905670166,800,412.8851407285375,16.663358729386836,30.96797251701355,0.0020748150717743224,592,0.22775866378016676,0.33635828,2.068230628967285,0.3364441,7.5101847e-10,6.992745876312256,0.1843886375427246,3.061833792203607,28.79910111427307,4.221200071724688,35.28708785844081,2.067981481552124,0.0005,5.900317574953928
9.81644083455141,7.943804276015756,8.310084819793701,34.81408999846242,18137.655791044235,46.33152041711144,3.0023958683013916,95040000,27.0945827960968,484.78499482255984,0.1667237634161899,800,237.51239237835128,0.03941990831567457,0.0016361773,6.990501165390015,-0.0042577256,1.3072025775909424,800,414.2078885140228,16.31947230825198,30.894298553466797,0.002059524838121154,593,0.21288475012130195,0.33594412,2.183805227279663,0.33594108,-3.337862e-10,6.678752183914185,0.16579508781433105,2.071603285188086,28.612483739852905,4.2340129379524525,-10.627492001624315,2.1835882663726807,0.0005,6.003804180959778
9.400404668237195,7.963929529615969,7.831114292144775,33.60746877023824,18168.33423447609,45.04992766467897,3.184396266937256,95200000,26.920602560043335,470.7672814422973,0.1588555015884636,800,236.73967557823565,0.03928981828802214,0.0012869065,6.960052013397217,-0.004079079,1.1609406471252441,800,412.21485121071163,15.543201995212637,30.671696424484253,0.0020173016627662494,594,0.19806349660155192,0.33556303,2.284539222717285,0.33563727,-2.2292137e-09,6.736507892608643,0.18412375450134277,3.5398152399471767,28.29546570777893,4.215944006176107,49.20133552573413,2.284421443939209,0.0005,5.9090859934479125
10.538315177962959,7.8843951527388105,7.447267770767212,31.183796277306648,18198.649884462357,42.275762356956534,3.241931438446045,95360000,27.031602382659912,473.6679331371508,0.17816452096866417,800,238.3610613419323,0.03998966104823111,0.0012056439,7.032974481582642,-0.004664614,0.9681742191314697,800,415.4804777362599,17.450249896953615,30.30857825279236,0.002121984961610929,595,0.24071588147270126,0.3351663,1.9706637859344482,0.3353347,-2.0265575e-10,6.951482534408569,0.18059229850769043,2.522311848609276,28.21812891960144,4.2457536634249395,64.6003418756704,1.9704601764678955,0.0005,6.0033886881391165
8.694299711225275,7.997356938817947,7.7665276527404785,32.56268912272682,18230.230620861053,35.105655562131645,3.1632843017578125,95520000,27.319448947906494,471.67623734321376,0.1487396075255859,800,236.6654427682521,0.03881277992640473,0.008265456,7.0791144371032715,0.014618463,1.725799322128296,800,412.47122254997083,14.542020022823486,31.55496096611023,0.001985035085401264,596,0.15779712730987336,0.33472753,2.2549922466278076,0.33471727,-7.748603e-10,7.2598490715026855,0.15482091903686523,2.6080169641660627,29.23958969116211,4.218306496484928,110.46494390110122,2.249520778656006,0.0005,5.962469460131303
8.939487109295607,8.191284542083077,7.857245922088623,31.6892472557758,18261.996043920517,37.69793414437898,3.8683834075927734,95680000,27.787994146347046,474.1074757997808,0.15150075323073037,800,237.11189288400033,0.03909942428103382,0.01344425,7.1327550411224365,0.022055993,1.6284606456756592,800,413.1097138067175,14.81474535772044,31.75542664527893,0.002027841713007614,597,0.1919854117661494,0.33421215,1.978447437286377,0.33421367,-1.1563301e-09,6.635982990264893,0.21592307090759277,3.094412118189521,29.690362453460693,4.22414786711078,47.75491711413793,1.978306770324707,0.0005,5.919865374510921
9.09274720034574,8.324656314701873,6.909791707992554,30.519351241756915,18291.798593521118,43.101046617612894,2.9028584957122803,95840000,25.15902090072632,474.71658830192024,0.15490602638366555,800,236.54193482894053,0.03913299247435922,0.00642394,6.571892261505127,0.011320056,1.4587123394012451,800,412.0502637094456,15.151085458009597,29.791077136993408,0.002055581458199994,598,0.21263886341770863,0.33356133,2.8430559635162354,0.33359978,1.2516975e-09,6.144679069519043,0.1679391860961914,2.60406087632971,26.846781253814697,4.2128741943113095,-19.661428334505214,2.8428239822387695,0.0005,5.9468719466085895
9.565646185562725,9.133943431511963,6.974423885345459,34.3123542682658,18322.46714401245,29.085088050064396,3.0247015953063965,96000000,25.507854223251343,477.32016973483394,0.1626008142935555,800,239.59752075966307,0.039470297788483516,0.008128121,6.730423927307129,0.0126194665,1.760676622390747,800,418.2276608139057,15.914600815616632,30.661389350891113,0.002083310332572996,599,0.23353364645735986,0.33296192,3.0772664546966553,0.33282408,-1.2516974e-10,6.862100124359131,0.16252970695495605,2.475150063278741,27.461284399032593,4.275047419412145,250.48152439185472,3.0771517753601074,0.0005,6.1014912196385644
9.545693504806975,9.835893052642762,7.415942430496216,34.86727983436423,18353.27556490898,47.76182503222519,2.791959047317505,96160000,25.271899223327637,473.5639665979856,0.1615215946284005,800,235.93495500327452,0.03906468834242674,0.0035205078,6.563087701797485,0.0013538074,1.7756562232971191,800,410.98353510218533,15.813904091854424,30.7994601726532,0.0020781657347844237,600,0.23594559098442972,0.33259585,3.1890170574188232,0.33272275,-5.811452e-10,6.602151870727539,0.1802666187286377,1.8013652915744658,27.257850170135498,4.202139884580747,48.04827453316271,3.188643217086792,0.0005,5.908158544858586
10.231325469805626,9.663749876800981,7.679948329925537,32.40577603639602,18383.375834465027,37.23808748498674,3.0603575706481934,96320000,26.082499265670776,471.5742993563462,0.1732157000817362,800,238.9038138086492,0.03925622592592356,0.0054840175,6.548660516738892,0.009383527,0.9799728393554688,800,416.8868066335848,16.969864831014178,30.087756395339966,0.0021091100598363134,601,0.252385609427675,0.33246076,2.728971004486084,0.33243987,-1.3768673e-09,6.847019672393799,0.16550207138061523,1.2475190638812856,27.26187491416931,4.25931437812993,104.77059904313742,2.728853464126587,0.0005,6.048869148907074
8.37372492128141,9.09710564270506,6.792579174041748,32.302688078600056,18413.65915775299,31.032086886083157,3.2238247394561768,96480000,25.76256799697876,475.54010364184165,0.14322324946553147,800,236.59628220629108,0.03833183879486736,0.0045358553,7.208869695663452,0.003705062,1.9749939441680908,800,412.6126273809121,14.001863162469348,30.274402856826782,0.0019516433624405475,602,0.17870844117024887,0.3323996,2.2516250610351562,0.332313,-2.1755695e-09,6.549408435821533,0.18984651565551758,2.018362705529205,27.95581865310669,4.219268827401529,195.36122652441753,2.2514257431030273,0.0005,6.051572887629245
8.538672352312409,8.610070112105713,7.579437255859375,30.94361953373994,18445.078260183334,39.40556126983786,3.234287977218628,96640000,26.588414430618286,475.57814880796127,0.14561907857140985,800,236.5969675317623,0.038592358012023084,0.0051105944,6.875436544418335,0.0018630633,1.9964346885681152,800,412.0008323890164,14.236480159784719,31.407845735549927,0.0019543799661583187,603,0.18627948990028492,0.3323549,2.32700514793396,0.33245853,-1.4722348e-09,6.656891345977783,0.19052934646606445,2.8451069596605354,28.82535743713379,4.213359531239125,64.48326360270603,2.326900005340576,0.0005,5.939735060202795
7.300806968363079,7.800658565643734,6.8770997524261475,29.89891061865369,18476.4336540699,33.07786600195387,3.528015375137329,96800000,26.539209365844727,469.6607635507556,0.1246333443692409,800,235.45642246206447,0.0379707957277652,0.0069762515,7.178918838500977,0.023675792,1.8815569877624512,800,410.3710365849877,12.161527455453136,31.34247922897339,0.0018150595767119871,604,0.13880027886372104,0.33207017,2.6004295349121094,0.33216283,3.3378602e-09,6.955117702484131,0.16651010513305664,2.4751561869114895,28.61560559272766,4.198831585042093,52.24928220950234,2.600217819213867,0.0005,5.979662237489154
9.594533371174968,8.802253527783753,6.912485837936401,31.031620451929264,18507.127401590347,32.24910509044526,3.5336132049560547,96960000,25.9778254032135,468.44233934956685,0.16224406403924727,800,239.15436911015902,0.0392453862038904,0.01096128,7.1573944091796875,0.02163177,1.9853711128234863,800,417.3359464682199,15.881794660186788,30.660510540008545,0.0020253093143395608,605,0.2585104258799582,0.33169532,2.386173963546753,0.331713,9.596347e-10,6.322576522827148,0.14962458610534668,2.3148942314694305,28.156681060791016,4.263663789952646,112.93050540854553,2.3860325813293457,0.0005,6.029198542026479
9.12382075122215,9.486266556445454,6.900567531585693,32.017807969595545,18537.637800216675,29.740142033619676,3.760477304458618,97120000,26.115247011184692,473.7647752677242,0.1541663025988514,800,237.70093755403823,0.038426954206595455,0.0064534866,7.190257787704468,0.013646251,1.6124038696289062,800,415.55083397052834,15.088400806120196,30.499771118164062,0.0020336063945406223,606,0.1839888933656313,0.33136237,2.388336181640625,0.33155075,5.0067905e-10,6.364443302154541,0.18747258186340332,1.807295607615188,27.965457439422607,4.2461166648242274,160.93601837893323,2.38818359375,0.0005,6.131803224936479
9.339530007032199,8.676160490463177,7.440939903259277,31.782853353205,18569.294261932373,32.33781698745793,3.778878927230835,97280000,27.060832977294922,474.151518653017,0.15776047456915687,800,238.40755888275868,0.03899534689090569,0.0023580224,7.738332033157349,0.005625683,1.610288143157959,800,416.8650451643809,15.439670678271892,31.646589756011963,0.0020243639915252924,607,0.22649524308497887,0.33117613,2.6459121704101562,0.33113804,-8.8810925e-10,6.233063220977783,0.14679360389709473,1.6094619422588914,28.85111355781555,4.258284057052705,71.42281321034316,2.645559310913086,0.0005,6.168985863700822
9.139784116798198,8.941393205699118,7.446151494979858,30.857376754821466,18600.94275712967,30.28650917335681,3.4490387439727783,97440000,26.866541624069214,473.715372883252,0.15462827040623778,800,237.70516895831827,0.038932554120587534,0.0037947358,7.7896575927734375,0.009217666,1.7877085208892822,800,415.2839703007277,15.130951708355946,31.62221336364746,0.002005562287121125,608,0.20998307799986016,0.33093706,2.6044504642486572,0.3309435,-7.45058e-10,6.197985410690308,0.16198372840881348,1.5086120587084675,28.85770559310913,4.243234246201103,209.1973584732675,2.60422682762146,0.0005,6.081220215843697
8.091234033933976,9.365862800805195,6.9217729568481445,32.18938460272784,18631.625704288483,27.313479536446614,3.666891098022461,97600000,26.307353973388672,473.64232011775164,0.13786606794463047,800,236.75167783008274,0.038129245860987655,0.004633473,7.412601709365845,0.011909489,1.8103160858154297,800,413.74803369074397,13.474556108120264,30.673682689666748,0.0019446307043614595,609,0.17565141049367217,0.33061883,2.201512336730957,0.3305069,-3.3378605e-10,6.247634410858154,0.1655111312866211,0.9301234822035246,28.306241989135742,4.229917546677947,228.14409712218608,2.2014055252075195,0.0005,6.153645026285613
8.307112730785096,9.152387923187998,6.558748006820679,29.881206200234207,18662.369759082794,34.889936567295656,3.7382354736328125,97760000,26.40324115753174,475.54417670282885,0.1412768572888463,800,235.4407014777603,0.03851430830800003,0.03597361,7.342216491699219,0.056771345,1.6760926246643066,800,411.1982726560597,13.810521445282948,30.734246969223022,0.001944264455981153,610,0.16989130623078233,0.33021536,2.2251901626586914,0.33023775,-9.894372e-10,6.554668188095093,0.1918492317199707,1.769239295482736,28.320162296295166,4.203958263838164,123.94200349843793,2.2250683307647705,0.0005,6.048738107588411
7.601009492206309,7.013683752153942,7.14270544052124,27.875325148703734,18693.728131055832,30.12222974329707,3.7433199882507324,97920000,26.87153673171997,479.44208802994035,0.12876163267346216,800,236.80422405148929,0.03819861180555546,0.005268854,7.692378759384155,0.00981035,1.8757429122924805,800,413.2109956245424,12.571067067086727,31.349357843399048,0.0018084476375746002,611,0.1508455551173189,0.3299064,2.289992332458496,0.3297969,-1.1324882e-09,6.277180910110474,0.19538021087646484,3.391556143268552,28.969724655151367,4.225424112560165,216.5129627128888,2.289862871170044,0.0005,6.052064675452435
8.388026865076883,7.153244221153158,7.008783578872681,28.029813539078642,18725.462156534195,36.838408308940984,3.6548800468444824,98080000,26.769585609436035,476.1108375603669,0.14215356629651466,800,238.49242575687524,0.03918579893212019,0.0055116825,8.015822410583496,0.018566374,1.9681406021118164,800,416.2866921372957,13.891779071913112,31.7271089553833,0.0019060941548058388,612,0.1941577504895531,0.32966366,2.583484649658203,0.32965446,2.0265563e-10,6.098894357681274,0.22037410736083984,3.021794103731679,28.983319997787476,4.254926211085252,83.6683072582412,2.583378314971924,0.0005,6.065870782337678
8.581145100337784,7.912300272186262,7.071052312850952,27.81147915730404,18756.389356851578,39.68097565697261,3.4783616065979004,98240000,27.038588762283325,474.5400662002204,0.14570269241043818,800,237.7504609333552,0.03940405052776861,0.0057906774,7.962402582168579,0.019719101,1.1627569198608398,800,415.01196523964404,14.244482773823416,30.92013192176819,0.001924038041072191,613,0.20164276749637594,0.32936794,2.3064730167388916,0.3294894,2.9802324e-10,6.195779085159302,0.21093988418579102,2.3531687098910776,28.472971200942993,4.242540611262149,-2.7258113908472086,2.3062856197357178,0.0005,5.982701792852327
8.802760362513089,8.455073647602994,6.667651414871216,32.32861323688598,18786.118411540985,32.366583790801855,3.4944608211517334,98400000,25.426421403884888,472.84957252226394,0.1492705796638344,800,237.8775771316008,0.039065476207382106,0.006255475,6.98084831237793,0.008030218,1.7959086894989014,800,415.2196659448569,14.599362592920066,29.721356868743896,0.0019288814014240148,614,0.21094958636836325,0.32911244,2.1605703830718994,0.32922927,-1.07288275e-10,6.221014738082886,0.1815319061279297,1.9053889687964067,27.444068908691406,4.245229696520324,98.68955422353972,2.1604301929473877,0.0005,6.033956742669432
9.567560804295594,9.352571594989023,6.80511999130249,33.25860637871717,18816.22753930092,30.652858578319965,3.8344993591308594,98560000,26.348021030426025,474.0267918946123,0.1623871538969082,800,238.60670714753175,0.03923714810286612,0.001700731,7.476469278335571,-0.00078949967,1.3011071681976318,800,416.6062221916954,15.899721223011838,30.10203719139099,0.001988920395121736,615,0.24178656987790537,0.32889575,2.1949315071105957,0.3290382,2.9206265e-10,5.716081857681274,0.14511728286743164,2.064848677385012,27.821698904037476,4.2588188859534855,159.44033767743664,2.1947274208068848,0.0005,6.0169698055063705
9.665888574086944,9.051848113150077,6.8302178382873535,33.54093736756638,18846.817308187485,34.21952382480194,3.563619375228882,98720000,26.194698810577393,478.4771810314998,0.16373888347797474,800,238.399079031183,0.03952506488218599,0.002311987,7.3454203605651855,-1.9202116e-06,1.85377836227417,800,416.1535307974625,16.032276606090758,30.58089828491211,0.0019781637771747163,616,0.2433609468840042,0.32856366,2.265610933303833,0.3286182,1.7911198e-09,6.420502662658691,0.15082001686096191,2.185106973232012,28.227847814559937,4.253540528887148,76.31059837134717,2.265375852584839,0.0005,5.990931991141067
10.538461456657664,9.130642978305483,7.066991567611694,31.24149527131329,18877.26307272911,38.919655656507196,3.3184945583343506,98880000,25.94882845878601,478.03715411747135,0.1784805093187203,800,238.13746024378494,0.03992038534987837,0.004096852,7.095492124557495,0.0042631347,1.526820421218872,800,416.0774209896896,17.491146912375534,30.436076164245605,0.00203963769206436,617,0.2800262449876453,0.32820418,2.720500946044922,0.32825032,6.0796734e-10,6.5829808712005615,0.14952731132507324,1.1770538442860752,27.649049520492554,4.251616518168657,20.308050579441844,2.7202508449554443,0.0005,6.0295720416284055
7.948809189538126,8.422517632945308,7.280991315841675,30.914509285097065,18908.050943613052,37.02473010467395,3.2005715370178223,99040000,26.02556085586548,473.30246045291443,0.13591011261746988,800,236.94978074580249,0.03838519039493434,0.0030297744,7.156147718429565,0.0052445056,1.742652177810669,800,412.96422235892135,13.278687650434836,30.775719165802002,0.001862287696810865,618,0.17125133698707706,0.32790753,2.62715482711792,0.32798725,1.7881386e-11,6.450717449188232,0.2479231357574463,2.201371065186711,28.050491094589233,4.223367007260386,56.98406476143243,2.6270477771759033,0.0005,5.974028806170457
9.258113566557547,9.003605381092589,7.378175973892212,33.08550517723203,18939.172634363174,28.333770000247803,3.1437647342681885,99200000,26.80499267578125,470.61163594989324,0.1563792362466057,800,238.42785224215774,0.03873905800289767,0.0022594589,7.715827941894531,-0.002521899,1.769381046295166,800,416.33472130864425,15.304642259324519,31.114983797073364,0.001956914584373282,619,0.21865944276585303,0.32771292,2.2967734336853027,0.3277892,1.487136e-09,6.640379428863525,0.16466951370239258,2.36138793662447,28.762221336364746,4.2554503490786235,248.1337677073053,2.296644449234009,0.0005,6.0509100886826
8.367749465459697,8.474736827714704,7.345979452133179,31.15016887506687,18969.869926452637,36.25123883677715,3.4441983699798584,99360000,26.26785635948181,475.432434464837,0.14224847157800463,800,236.34727046573454,0.03850352729079906,0.003960082,7.241687536239624,0.004196231,1.8051824569702148,800,412.190574454729,13.90553633570612,30.68797469139099,0.0018783340799635193,620,0.169352681418954,0.3274838,2.329472064971924,0.3275144,7.9274187e-10,6.195770740509033,0.16740059852600098,1.704521370640201,28.276147842407227,4.215174142951826,38.082072507315836,2.32916259765625,0.0005,5.922892902338979
8.029652527500634,8.648654204857541,7.205574035644531,32.552746783408715,19000.974455833435,35.39737203532419,3.456928014755249,99520000,26.692343711853027,476.9756165694118,0.13647996399972964,800,237.04140567882803,0.03846428501033701,0.0018916646,7.395477056503296,-0.0046166587,1.7589952945709229,800,413.54073778912925,13.335346324835859,31.097832202911377,0.0018641145255675615,621,0.1587653453382527,0.3271453,2.334712028503418,0.32720044,6.54161e-10,6.645150661468506,0.20635342597961426,2.0122995700570323,28.703030347824097,4.228949740039503,49.733092173526714,2.334563970565796,0.0005,6.017414733762453
9.73720683672871,8.529310832782324,7.511178255081177,31.23781468423942,19031.62371635437,35.18695033322761,3.4829211235046387,99680000,26.294830083847046,473.9081556421627,0.16485045394421222,800,238.63827510027542,0.03958911797764193,0.0011147105,7.2109150886535645,-0.005503761,1.8990933895111084,800,416.9409110096144,16.140110577440943,30.633596897125244,0.001986056156957602,622,0.21448695116971572,0.32679573,2.0819592475891113,0.326766,-6.824733e-10,6.082988739013672,0.23492860794067383,2.7695308620639594,28.467204809188843,4.259901799550354,47.92619120769127,2.081827163696289,0.0005,6.063093436310481
7.418250510190291,8.49958543167834,7.302944898605347,33.01734521817838,19062.346963882446,32.875116769076165,3.121356964111328,99840000,26.934094429016113,481.43653559839515,0.12692113729055676,800,236.28813335405889,0.03784616649779242,0.0016626038,7.431598663330078,-0.004949725,1.292574167251587,800,412.0117519379372,12.390459378996365,30.70988965034485,0.0018200056854169935,623,0.13425270044410012,0.32642877,2.1202337741851807,0.3263686,2.9802322e-10,6.452794075012207,0.20995473861694336,2.178701800891591,28.487707376480103,4.2150312339836935,73.56511887800454,2.120032548904419,0.0005,6.050667468747167
8.95190829151316,8.976891465602852,7.964272499084473,30.97864681901218,19094.047660827637,35.33942607956075,3.2186343669891357,100000000,27.35843825340271,470.74794565943074,0.15172496521242707,800,237.84556143430223,0.03852638691050809,0.010934695,7.453261137008667,0.021176063,1.9717321395874023,800,415.3543116444385,14.845185286557317,31.694266080856323,0.0019329596920186433,624,0.1996501903106784,0.32604155,2.0682389736175537,0.32616478,-1.168251e-09,6.750265836715698,0.21258831024169922,1.165238110461461,29.580885410308838,4.245874956576087,19.4461257697445,2.0680458545684814,0.0005,6.12237536531839


==> archive/rl/cheetah/pro-mp-seed=1.csv <==
Step_1-AverageReturn,Time-MAMLSteps,Step_0-MaxReturn,Step_0-StdReturn,Step_1-AveragePolicyStd,Time,Step_0-EnvExecTime,Step_0-PolicyExecTime,KLCoeffInner,ItrTime,Step_1-AvgFinalForwardVel,Step_0-AvgFinalForwardVel,LossBefore,Step_1-AvgCtrlCost,Step_0-AveragePolicyStd,Time-TotalInner,Time-Sampling,Step_1-AverageDiscountedReturn,Itr,Step_0-AvgCtrlCost,Step_0-NumTrajs,Step_1-MaxReturn,Step_0-AverageDiscountedReturn,Step_0-AverageReturn,Time-OuterStep,Step_1-MinReturn,LossAfter,Step_0-MinReturn,Time-SampleProc,Time-InnerStep,Step_1-AvgForwardVel,Step_1-EnvExecTime,Step_1-PolicyExecTime,KLInner,Step_1-StdReturn,n_timesteps,Step_0-AvgForwardVel,Step_1-NumTrajs
-0.2375707411174075,46.31171703338623,3.5310127855507494,1.6841111650877412,0.9997616,65.90481448173523,2.019174814224243,2.715620994567871,0.0005,65.90480899810791,0.00103071905335413,-0.007987991010184173,8.9406815e-12,0.0022110610166502782,1.0,19.007052183151245,14.01304841041565,-0.181377134618048,0,0.0022058711456715385,800,4.36322945075428,-0.3614861391714757,-0.5367691696480708,46.3113853931427,-5.179022807226165,-0.0023233192,-6.063133215933754,0.4354362487792969,4.535439968109131,0.0013922893442906254,2.1512258052825928,5.38683819770813,0.0053485325,1.594274921037244,160000,-0.0016102667726038088,800
-0.11083994504171407,2.5973877906799316,4.529260712362668,1.5585043372943244,0.9986465,80.31191921234131,2.09959077835083,0.9432353973388672,0.0005,14.396860122680664,0.008623455899362307,-0.0018258445982074073,2.1755695e-09,0.002210571682162641,0.9988992,11.736467361450195,11.184118270874023,-0.07092593483817958,1,0.002209535854867045,800,5.3059597475256455,-0.25125340216683995,-0.3969436015153039,2.597175359725952,-4.720333744869978,-0.002643117,-5.130604009503754,0.3975255489349365,0.1298964023590088,0.002675077970872649,2.227454423904419,4.144244909286499,0.0074209645,1.6155039795280763,320000,-0.0001839970077384331,800
-0.030640128707601324,2.8326778411865234,4.68280372077653,1.6998700003428844,0.99547285,95.00224661827087,2.0600383281707764,1.0124619007110596,0.0005,14.680627346038818,0.010301171516266411,-0.0013660990332124356,4.5299534e-10,0.002210561790782551,0.9959124,11.76660442352295,11.19355821609497,-0.02834783476695122,2,0.002198623095123149,800,5.108420291079712,-0.18646570289422698,-0.3311716414474675,2.832435131072998,-4.7752678271017475,-0.0017753484,-5.843941385170059,0.42058682441711426,0.12935924530029297,0.00346671554545973,2.1998326778411865,4.251644849777222,0.009198452,1.6412513667025619,480000,0.00046166371389235047,800
0.19272277569024912,2.444211721420288,5.1285193371176145,1.7740951951988084,0.9928262,109.19945549964905,2.0505921840667725,0.9939186573028564,0.0005,14.186976194381714,0.00810041741053487,-0.0002756269386908999,1.3351441e-09,0.0022335873890217367,0.99270874,11.680986166000366,11.118239879608154,0.13764469396897105,3,0.0022194000292659263,800,6.184258377591126,-0.056847940853250026,-0.1737829667148953,2.4440484046936035,-5.097290438553043,-0.0036468299,-5.946961882756891,0.4036288261413574,0.13745665550231934,0.005745485541472723,2.159700632095337,4.27765965461731,0.007889097,1.8580181702566079,640000,0.0020522665178409356,800
0.6701296814665864,2.7986032962799072,5.348925408180104,1.9823040104567535,0.99006754,123.63382411003113,1.9717051982879639,0.8968276977539062,0.0005,14.425238370895386,0.009539914056295255,0.0038798304196664035,1.5139581e-09,0.0023190805105266638,0.99003536,11.571811199188232,10.982766151428223,0.474022881143907,4,0.002263721007153618,800,6.000931400216797,0.18977684664284544,0.1541445335517527,2.79841947555542,-6.391957498098838,-0.004196106,-5.710037407018941,0.4294929504394531,0.13312315940856934,0.010637423211186057,2.172779083251953,4.224482297897339,0.012942473,2.1177936838270663,800000,0.005394531404432417,800
0.8170549992442426,2.5614147186279297,6.81522329520092,2.817446261914222,0.98786026,137.84338760375977,2.090559482574463,1.0327622890472412,0.0005,14.201770782470703,0.009991383841257837,0.0005296546658111803,-1.1324883e-09,0.0024373688055906143,0.98776,11.570248365402222,10.991883754730225,0.5124774098882393,5,0.0023571534036525726,800,8.050191900073191,0.03347366898429895,-0.008343832189171002,2.5612633228302,-6.760166556958122,-0.0045817085,-8.443006655867544,0.42350244522094727,0.13306546211242676,0.012266341035900146,2.167177438735962,4.091381311416626,0.008769078,2.9336427965373546,960000,0.00394166353099681,800
0.5239955147792725,2.6111855506896973,6.711965484365235,3.3916652947290076,0.98498935,151.8870038986206,2.043696165084839,0.9336605072021484,0.0005,14.034029483795166,0.011773747119615404,-0.006149065864746881,-5.453826e-10,0.002520323962085923,0.98528475,11.364040613174438,10.837831020355225,0.2508190805439387,6,0.002468420894978985,800,11.199613793089226,-0.643415678465015,-0.9737957115861472,2.6110143661499023,-6.459447226804448,-0.002793251,-8.280955425987512,0.3830428123474121,0.12239456176757812,0.00944438428784787,2.163231372833252,3.993596315383911,0.00849234,3.7471517626449806,1120000,-0.00557233245430908,800
0.5078761417428361,2.680271863937378,6.895626705131957,3.489901678579404,0.98205215,166.31695795059204,2.016822099685669,0.9847078323364258,0.0005,14.412657737731934,0.010342020096032285,-0.00031829322597839315,4.1723255e-10,0.002519162678742193,0.9823558,11.678295135498047,11.08838701248169,0.23219410392096826,7,0.0024698453842251673,800,10.656455979920098,-0.5860034006116356,-0.8717969288726244,2.6800944805145264,-6.96066932327254,-0.004255854,-8.190025674225451,0.41704440116882324,0.15172791481018066,0.009286605417056094,2.257927656173706,4.242332458496094,0.010409761,3.5896514395442662,1280000,-0.0045347819073286244,800
1.4336616411727028,2.679581880569458,8.516732026474509,3.8851079024173947,0.978343,180.55963158607483,2.0325071811676025,0.9366533756256104,0.0005,14.234148979187012,0.019417324083790446,-0.0021038548272132138,-7.9870216e-10,0.00273553093694327,0.97837067,11.499701499938965,10.98698878288269,0.796070896502859,8,0.002581877923007783,800,12.639226060455123,-0.5405151797485667,-0.8042120520015332,2.6794142723083496,-7.169414425659096,-0.003819782,-9.66560308601848,0.37265706062316895,0.12010526657104492,0.01880669167137063,2.1834521293640137,4.204010963439941,0.016368171,4.383243843868288,1440000,-0.0036776631238947723,800
3.950978041545668,2.653437852859497,9.160198102980747,4.74108968483512,0.9737405,194.8266327381134,2.0241899490356445,0.9767358303070068,0.0005,14.260140180587769,0.03252541714091662,0.004434187484227848,1.0728837e-09,0.0031773444026074863,0.9736328,11.545592069625854,10.986943006515503,2.356597679654948,9,0.002765480408731146,800,17.44177674721928,0.04651538990838034,0.043968179421176784,2.6532657146453857,-6.6238332069697,-0.007307492,-9.813683372794792,0.4000566005706787,0.13728904724121094,0.04457368967596527,2.116670846939087,4.201882839202881,0.009646232,5.712701753411559,1600000,0.005108380645638802,800
4.386295716618201,2.5051205158233643,10.971369845147533,4.785732259443161,0.96908194,209.14870429039001,2.0785372257232666,1.0251414775848389,0.0005,14.314680099487305,0.03897562447932867,-0.006811081209523876,-4.4107437e-10,0.003323408116986015,0.9691835,11.748552083969116,11.178176164627075,2.5216592984483466,10,0.0028158577153541008,800,20.140660156879125,-0.47482558318625534,-0.6912998773352181,2.5049571990966797,-6.3559050720241315,-0.008073502,-11.711476441629713,0.4144611358642578,0.13367938995361328,0.0489893374798227,2.1718032360076904,4.268675327301025,0.013568473,6.395349250183992,1760000,-0.0021692890620562196,800
4.526142363980551,2.425153970718384,11.40655539569358,5.531615322090606,0.9651883,223.26437187194824,2.0230371952056885,1.0125136375427246,0.0005,14.106881380081177,0.03715273098307505,-0.009211785182763908,-4.798174e-10,0.0034666747842059505,0.9651641,11.620845079421997,11.069339275360107,2.586711855251902,11,0.0029512829918774096,800,22.970524942670448,-1.177392229623196,-1.7993052262087554,2.4249861240386963,-6.292385922267575,-0.008640061,-13.034642995893893,0.4032590389251709,0.126068115234375,0.05049210754703199,2.137833833694458,4.204035758972168,0.015280919,7.769692664452938,1920000,-0.012979597366911228,800
9.882273477599625,2.500149726867676,11.41354984519559,5.324052585240078,0.96098685,237.27362990379333,1.9624192714691162,0.9004967212677002,0.0005,14.001949787139893,0.07942385730429541,0.010192882955277644,1.4603139e-09,0.004034621088741988,0.9608363,11.446946859359741,10.895479679107666,5.831706462176003,12,0.0030417349567894094,800,27.386722516310755,0.28924445172715674,0.47847637928513587,2.499983787536621,-6.619659054543674,-0.009600389,-14.378107009858663,0.3954620361328125,0.13365793228149414,0.10501655559221999,2.1213512420654297,4.277662515640259,0.016576359,8.38997324008464,2080000,0.009943576121693649,800
11.4746684067663,2.6403462886810303,14.717797993702952,6.057566960670916,0.9560057,251.54731917381287,2.0309224128723145,1.0252227783203125,0.0005,14.26507019996643,0.12856619838131153,0.012947874273556441,1.3113013e-10,0.004334214030928412,0.95616245,11.564087629318237,10.983872890472412,6.656382936456253,13,0.0031870757735971422,800,35.69666494276061,-0.05568483820749043,-0.09999098343028878,2.6401586532592773,-4.842179501952841,-0.009378191,-13.150697946306662,0.42348718643188477,0.13422846794128418,0.12123590162621584,2.1369969844818115,4.1522674560546875,0.01983646,9.682439939597048,2240000,0.004458360567584425,800
18.900621819003756,2.566742181777954,15.630642182702983,7.1503581888644705,0.95132935,266.3640305995941,2.0245933532714844,1.4315624237060547,0.0005,14.807238340377808,0.26821052778839516,0.00256264159691433,-1.0877848e-09,0.005194647293958217,0.9516787,12.187376499176025,11.604559659957886,11.06523876195664,14,0.0034358851668094053,800,44.991179359418325,0.5742656521384568,0.8586522580430466,2.566566228866577,-2.842730106974698,-0.008963822,-17.228805882546038,0.41674160957336426,0.14469552040100098,0.19688865568727748,2.1475765705108643,4.271120309829712,0.022613764,12.199412330594324,2400000,0.014467381812452806,800
19.140893211713163,2.7663183212280273,21.781727904435208,6.095320849631669,0.9475433,280.60019993782043,2.0531997680664062,0.9470820426940918,0.0005,14.228641510009766,0.2893587917378541,-0.0007252471229948243,2.0712616e-09,0.004954689521184213,0.94757473,11.403348684310913,10.866352796554565,11.078710797111292,15,0.003466755092706115,800,48.52039053345375,-0.41694028911170994,-0.6586771119903062,2.766146183013916,-1.2621174602555891,-0.010459272,-16.949371411675717,0.38163065910339355,0.1314542293548584,0.19914871835060705,2.1602797508239746,4.000999450683594,0.022826781,12.212615326290342,2560000,-0.0005908235400758006,800
24.581542208040425,2.4332082271575928,21.184379694053735,7.239238711007856,0.94388,294.71028208732605,2.0219852924346924,0.9998767375946045,0.0005,14.100697755813599,0.34798454944511437,-0.0037571035722881153,1.5497209e-09,0.0054526012404653035,0.9438648,11.602259397506714,11.035700559616089,14.197913335117073,16,0.0037592986329240247,800,56.90915221117183,-0.5793617701189744,-0.8768388543312833,2.433049201965332,3.1113655962853013,-0.009588518,-19.64268594308086,0.41030025482177734,0.13455939292907715,0.2545543590415074,2.106079578399658,4.263283729553223,0.023150973,14.354721307516508,2720000,-0.002177023237252073,800
28.644728738678115,2.6028521060943604,21.72766939421328,6.997605473660231,0.93904376,308.59173464775085,1.9814176559448242,0.9858884811401367,0.0005,13.871857166290283,0.3446257704076274,7.81140761600535e-05,9.536738e-11,0.005593396202742579,0.93905073,11.216243743896484,10.673519611358643,16.489433307484365,17,0.0038852507382207808,800,61.903966267838236,-0.5844914670311975,-0.7992155458092515,2.6026852130889893,7.530391421000937,-0.010871168,-23.65361583861496,0.391603946685791,0.1296217441558838,0.2958859183718119,2.1080925464630127,3.917576313018799,0.021536082,14.836389374725947,2880000,-0.0009864245893022449,800
35.9053685895392,2.6340227127075195,26.81178474748795,8.36961737395812,0.93368334,322.9348692893982,2.0297470092773438,0.9911115169525146,0.0005,14.333847045898438,0.40015884614899133,-0.0020775814225938026,1.5497207e-09,0.006139871903721632,0.9337024,11.643892049789429,11.092170476913452,20.615921782109552,18,0.004083966572214978,800,77.49479929208427,-0.5197322688841814,-0.9450354088891393,2.6338469982147217,8.700080938399928,-0.010227339,-27.7997518128655,0.39104390144348145,0.13690710067749023,0.3695901651827152,2.1139841079711914,4.288261651992798,0.023442086,16.395799825097832,3040000,-0.00192354028205772,800
38.41002560460196,2.382869005203247,25.02522167900465,10.580906874998975,0.9280804,337.0375008583069,2.0302648544311523,0.9855053424835205,0.0005,14.095252513885498,0.4405871380370099,0.02139505243499465,-1.1026855e-10,0.006097252237261664,0.92782533,11.654727458953857,11.083199977874756,22.061050833530643,19,0.004233857865659854,800,75.61946126859928,-0.438210294192384,-0.5264144119613019,2.38270902633667,7.21729866299437,-0.00953046,-30.82041601726704,0.40949034690856934,0.1395111083984375,0.3950015968179697,2.109764337539673,4.288071632385254,0.025316179,16.92693118177797,3200000,0.0027749597361325412,800
48.220400444968234,2.5808866024017334,33.52075725584573,13.62014446811822,0.9217253,351.35862135887146,2.0366482734680176,0.9753026962280273,0.0005,14.312232494354248,0.5812866294844514,0.0007982511452525781,-1.1742115e-09,0.006963946062199595,0.9218002,11.669713020324707,11.13066053390503,27.632505555467933,20,0.004459061470898688,800,95.69790319331656,-0.9182893725603871,-1.5562316593833623,2.5807368755340576,15.293985265373802,-0.00931144,-32.8002703525088,0.38490772247314453,0.13361120223999023,0.49448701978304643,2.132509469985962,4.345153093338013,0.021108322,21.10480033327779,3360000,-0.006874057960446605,800
51.625310594845985,2.5348074436187744,45.964904164702965,16.6933495218685,0.91665995,365.49992060661316,1.966864824295044,0.9917237758636475,0.0005,14.132615327835083,0.6718133902697145,0.0026437550281825893,3.5762784e-10,0.006875051200561286,0.91638607,11.539867401123047,10.964713096618652,29.51317310082568,21,0.004626300167267239,800,101.49077243489195,-0.8291167014361674,-1.2707943615868154,2.534654378890991,17.14759954275244,-0.008829106,-38.44904312078243,0.4139406681060791,0.13653945922851562,0.5288975775674735,2.1086325645446777,4.248022079467773,0.02494268,21.661848875894044,3520000,-0.0034913144304634784,800
61.809191132852746,2.7043113708496094,48.71989799417722,20.419047108845767,0.91112566,379.61858320236206,2.0507278442382812,0.9686610698699951,0.0005,14.109317779541016,0.8606811056060838,-0.04339418661241016,1.3113018e-10,0.007630330274220808,0.91102296,11.346031665802002,10.79027271270752,35.24171879467806,22,0.0048197554197350395,800,111.49132539588187,-1.6943977250899862,-2.9763176651983434,2.704145669937134,12.621921725496202,-0.008867826,-44.60583162658303,0.4032886028289795,0.1306166648864746,0.6317800367283684,2.1188745498657227,4.042385578155518,0.020447455,23.738458449532565,3680000,-0.01999388648596759,800
66.62883050903481,2.6109566688537598,42.52453253856199,24.312030349361656,0.9058289,393.99432730674744,2.02388072013855,1.0087969303131104,0.0005,14.36639404296875,0.9144129022725312,-0.015210100671609866,7.9870216e-10,0.007760128824139886,0.9058992,11.705862522125244,11.115468740463257,37.886042871208225,23,0.005034982290684787,800,118.73801946579714,-1.3382759089362293,-2.444727137703726,2.610790967941284,2.4603985736528653,-0.008247889,-59.51869609080456,0.42380452156066895,0.14509320259094238,0.6807241782165356,2.16074538230896,4.298983573913574,0.023086097,25.644082413124075,3840000,-0.013994418099893387,800
65.04002294570161,2.470452070236206,67.7926460622025,28.964373625087013,0.90059125,407.2389693260193,1.9476759433746338,1.0136194229125977,0.0005,13.236391305923462,0.8551106838751366,0.024186328851765998,-7.6591966e-10,0.0076590969662362045,0.90059835,10.705673933029175,10.124379396438599,37.10759320464874,24,0.005359198773880814,800,129.45217524671338,0.20796769050265523,0.568029533485624,2.470268487930298,25.868901489326976,-0.008722026,-68.45503702481604,0.4239804744720459,0.1336367130279541,0.6651517458156401,2.005566120147705,3.5281848907470703,0.019331053,29.436416666516546,4000000,0.016753468243202157,800
79.72970898214808,2.5186843872070312,76.87053954704417,34.74486455794822,0.89546454,421.0722372531891,2.02131724357605,1.023650884628296,0.0005,13.82510495185852,1.0381290250442614,-0.046377684813666574,1.3530256e-09,0.008557790161627462,0.89550304,11.232168912887573,10.677091598510742,45.30656672982462,25,0.005585873188407144,800,135.86655020626552,-1.2480149360852006,-2.491821327299977,2.5185294151306152,27.736405763126704,-0.008853546,-80.31046232026257,0.4083702564239502,0.12540626525878906,0.8131899881234536,2.1032309532165527,3.878363609313965,0.020217884,29.289796431190595,4160000,-0.013344450011923243,800
79.33698072125216,2.6899397373199463,81.61063769588489,41.0295343970993,0.89023453,435.53898906707764,2.013434410095215,0.9857888221740723,0.0005,14.457597017288208,0.9969711346762966,0.0347922346847746,-9.1791164e-10,0.008546780405727063,0.890091,11.708724021911621,11.152715682983398,45.10882038290541,26,0.005969306569793215,800,141.41539044415248,-0.26396236361705566,0.01720832994171019,2.689763069152832,7.753689662183041,-0.008585506,-87.12453876839939,0.3955707550048828,0.1387789249420166,0.809657449407694,2.176517963409424,4.336958169937134,0.015822547,32.04339119924786,4320000,0.012495944933020907,800
84.18877328834114,2.53829288482666,89.48925104799336,45.03962952524185,0.8841792,449.17739272117615,1.9430804252624512,1.0130274295806885,0.0005,13.628771543502808,1.1085288496368855,-0.0177509653639907,2.1040443e-09,0.008742791004944784,0.8842068,11.029696464538574,10.46325159072876,47.58973724862695,27,0.006032290339410565,800,150.5117319674728,0.09507622594937885,0.011947187810383468,2.538140058517456,10.879330260434195,-0.008813606,-97.7084133268201,0.40758180618286133,0.13873553276062012,0.8588796541214384,2.0459485054016113,3.866549253463745,0.016389543,30.665241291025925,4480000,0.0131684088448279,800
81.45508952113138,2.6950175762176514,97.57505236495345,50.544534496125515,0.87864363,463.08634209632874,1.9809534549713135,0.9042050838470459,0.0005,13.902282476425171,1.0569557608764457,0.06495534292067165,-4.5597562e-10,0.008414493202621748,0.87858546,11.148321866989136,10.585259675979614,46.25460209751199,28,0.006390671464437381,800,150.41818145793562,-0.22247989234513285,0.06773388940271459,2.694852828979492,-3.2243834674987726,-0.007364504,-109.76405532203931,0.41475844383239746,0.12554478645324707,0.8316929778356931,2.0304200649261475,3.9495973587036133,0.020201284,31.53765615516491,4640000,0.014246923214535948,800
92.45996737141104,2.718029737472534,100.28032285880502,54.436578939207514,0.8734349,477.47108030319214,1.9670188426971436,1.4736237525939941,0.0005,14.376718997955322,1.2104136389590858,-0.007442613582463468,-8.8810914e-10,0.009152575155958648,0.8734755,11.596938610076904,11.007580518722534,52.21457886586004,29,0.006494582881102211,800,161.48774861910388,-0.6358972950272066,-0.9111027621859205,2.717855453491211,-50.85538012606421,-0.0072788713,-103.10333549221163,0.42437028884887695,0.14067482948303223,0.9429294483338848,2.057812213897705,3.9034640789031982,0.015844274,32.68528448829224,4800000,0.005051286743730644,800
94.6574366853993,2.5607662200927734,103.72587898318392,57.41666941231269,0.86851877,491.63015842437744,1.890739917755127,0.9756097793579102,0.0005,14.151594161987305,1.2652611739745045,-0.05122902471614554,-5.0663918e-11,0.009456314268816431,0.86863065,11.525440216064453,10.977474689483643,53.24911199571908,30,0.006734238431428583,800,166.8437177658818,-2.849728282955366,-5.17027891773277,2.560508966445923,-63.95876513040089,-0.006888991,-115.62499612255377,0.39307570457458496,0.1344738006591797,0.9652068754288293,2.0948286056518555,4.327932119369507,0.014967221,39.39134551669203,4960000,-0.03691951438373674,800
93.29309606100091,2.762930393218994,117.19671892295929,64.23176447138106,0.8639201,506.23094844818115,2.022090435028076,1.0518755912780762,0.0005,14.592012882232666,1.2398148994309557,0.005916608036121729,1.1086463e-09,0.009047497212480379,0.863895,11.771740436553955,11.178579568862915,52.67477882432645,31,0.006953956181259042,800,161.96482098063177,1.074798575207839,1.9704257857871026,2.7627718448638916,-55.7232918758421,-0.0069901883,-110.92978364675523,0.43045926094055176,0.13971352577209473,0.9517627069025942,2.1673014163970947,4.271183013916016,0.016510392,33.39513794041727,5120000,0.034980474542053025,800
100.44724622820642,2.6176483631134033,110.78498608768406,69.12231336982677,0.85958964,520.5611486434937,2.0565543174743652,0.9797022342681885,0.0005,14.320635080337524,1.3782875522651912,0.0025734552558101774,7.3909756e-10,0.009577467343694676,0.8593637,11.646602869033813,11.088220119476318,56.575321465967306,32,0.007288254099782664,800,173.21247381484656,-0.8965628063239179,-1.210733004098274,2.617469072341919,-70.74963008356528,-0.005529977,-121.41625507611168,0.41083216667175293,0.12545490264892578,1.0240547342856194,2.093583345413208,4.321169137954712,0.018143002,34.81235539634102,5280000,0.0036570587903626914,800
103.43073490250394,2.659095525741577,123.22146425963763,69.10058691127333,0.85537374,534.9079165458679,2.0016093254089355,1.001967191696167,0.0005,14.338274717330933,1.3877433659780831,0.02793267504193784,-3.6954884e-10,0.009707664369518358,0.85538876,11.61318302154541,11.059944152832031,58.265966461307286,33,0.0072318610796835315,800,174.67925063555964,-1.568822330000815,-2.285557001090738,2.658940315246582,-75.26593205090698,-0.007063123,-116.78473682516294,0.401153564453125,0.13070893287658691,1.0547051658107094,2.1296470165252686,4.276743650436401,0.012532863,37.01092529696771,5440000,-0.006550491209093863,800
111.6337317934696,2.516448497772217,120.85345232373778,73.16654571409153,0.8510694,549.1390717029572,1.9772067070007324,0.9968667030334473,0.0005,14.221951246261597,1.5315339972184028,-0.12241827095531209,-3.0994415e-10,0.010392134159775291,0.851053,11.644609451293945,11.080808162689209,62.67026761716852,34,0.007538485185436018,800,183.96074206713743,-3.925737334045404,-7.2622230643834325,2.516273260116577,-87.09158219007824,-0.00611153,-126.26967625341665,0.40600013732910156,0.13637471199035645,1.1375949669844203,2.129206895828247,4.34483528137207,0.0118761305,39.10511723361811,5600000,-0.0557840527611706,800
110.31634083445635,2.5554616451263428,131.6246684976412,75.14198612119863,0.84627473,563.2645406723022,1.9648218154907227,1.003080129623413,0.0005,14.115722417831421,1.5136725451281778,-0.0040772751863199464,5.364419e-10,0.010387000660518383,0.8463419,11.496520757675171,10.935651302337646,61.97437830553301,35,0.007693751033303101,800,188.81294662889553,-0.18534371053312448,-0.41784202053017483,2.5552937984466553,-71.9682107967127,-0.006147322,-127.10053715695835,0.409008264541626,0.1284773349761963,1.124679380244684,2.0555622577667236,4.309453010559082,0.012614304,40.86909019859582,5760000,0.012995218553125068,800
105.8892889706239,2.621953248977661,121.5088064676263,74.69033282250525,0.8420378,577.4471046924591,1.949699878692627,0.9986741542816162,0.0005,14.175901651382446,1.432585373604933,0.03096113915970847,1.1503696e-09,0.00943400571507413,0.84210193,11.498817443847656,10.943873882293701,59.90967061795143,36,0.007831013777361253,800,187.01304022816842,-0.7121783302804136,-0.768478571553011,2.6217715740203857,-49.41432180874749,-0.00557983,-136.3466285264185,0.4049043655395508,0.1269850730895996,1.0805416189550534,2.07545804977417,4.265732288360596,0.013568995,31.924949313834706,5920000,0.009750784455155433,800
110.41882985607093,2.4937963485717773,132.0212536597447,78.56180157015956,0.83826333,591.4755129814148,1.974971055984497,0.9955794811248779,0.0005,14.019068241119385,1.4514246356350122,0.1293431156672652,2.861023e-10,0.009759557761331125,0.83813614,11.461962699890137,10.910341739654541,62.629347923083095,37,0.007993178454087948,800,195.49185757059578,2.445179329088213,4.850296994240112,2.4936234951019287,-115.28440686876601,-0.0066212495,-141.87018572184158,0.4003174304962158,0.131364107131958,1.126863201288302,2.142385959625244,4.124172925949097,0.0146372095,33.120342146555615,6080000,0.0665113565920052,800
121.25781592227159,2.6399037837982178,132.98422398079975,81.61286903951934,0.833696,605.6172859668732,1.9213159084320068,0.8608040809631348,0.0005,14.132624387741089,1.6646640182271903,-0.07756239480736704,-8.9406996e-11,0.011006829805216386,0.8338708,11.430735349655151,10.884711980819702,67.94727557867354,38,0.008144090868563233,800,191.71432519537285,-4.927372584579729,-8.647593081965624,2.6397359371185303,-98.77949427862569,-0.0057441643,-130.69073617246775,0.39815330505371094,0.1263895034790039,1.235675891834291,2.12857723236084,4.2876598834991455,0.009654695,39.352660895464005,6240000,-0.06785068359279398,800
123.60000769986789,2.611152172088623,143.67773977709692,84.25798461920166,0.82988715,620.011029958725,2.019474983215332,1.0107855796813965,0.0005,14.387081384658813,1.7324235040356495,0.0469383374589028,9.8347684e-11,0.01116058764535676,0.8297274,11.714450359344482,11.15017032623291,69.08599321775773,39,0.008450241099687363,800,200.8795669741344,1.1070477628057245,1.946676514440013,2.610985517501831,-80.40946300754185,-0.004724288,-139.90013037899638,0.40796613693237305,0.13376474380493164,1.259577067793677,2.1500813961029053,4.2821364402771,0.009109703,40.22745902612925,6400000,0.03841237222284996,800
126.37665531196963,2.5906617641448975,135.03298169629866,84.5790483922154,0.8258121,634.1470501422882,1.9649736881256104,0.9720289707183838,0.0005,14.123725891113281,1.681420509750829,-0.05689826887261207,3.3378605e-10,0.011135769277043244,0.8259394,11.481252193450928,10.900866508483887,71.21452464152937,40,0.008518834391130705,800,200.5588889790829,-2.495503370710134,-4.38105464168847,2.590459108352661,-92.71046243696078,-0.0056296205,-140.04171920091773,0.4245591163635254,0.13253164291381836,1.2879104744438101,2.022038459777832,4.258837461471558,0.014006707,38.39494797265501,6560000,-0.024782724677414172,800
132.02706640486227,2.5702574253082275,140.99102897232345,85.74427924150086,0.8216392,647.8787801265717,1.9930353164672852,1.0082066059112549,0.0005,13.722127914428711,1.750663221116727,-0.05048433970369043,-4.172329e-11,0.011405397752499337,0.821848,11.092800378799438,10.522644281387329,74.56700595271218,41,0.008800251196572755,800,197.7650486310722,-2.67169231460395,-4.439776573142769,2.5700950622558594,-95.50767917521418,-0.0066465805,-147.29645148717483,0.41849637031555176,0.12873387336730957,1.3452270051229902,2.042997360229492,3.849724292755127,0.008881633,34.6493534364533,6720000,-0.025182656262032803,800
130.30244938191524,2.6475346088409424,139.5506397997293,85.89774166669808,0.8179183,662.2234795093536,1.9861655235290527,0.93837571144104,0.0005,14.335259914398193,1.7306006149992776,-0.016433907021417567,4.5299528e-10,0.011330220571370179,0.8178974,11.62666392326355,11.054277896881104,73.88380804361299,42,0.008944610107031105,800,214.67429422980607,-2.467738557982204,-3.8649711541777716,2.6473612785339355,-91.45908779845945,-0.005329525,-152.26558185083834,0.39950037002563477,0.15050339698791504,1.3283747058497084,2.086690902709961,4.327225685119629,0.009969818,37.13793278933706,6880000,-0.018993545604598837,800
139.5957817244034,2.41702938079834,134.7339548935365,83.2150825903866,0.8146225,676.9032709598541,2.003693103790283,0.9933242797851562,0.0005,14.660785436630249,1.8008574150811791,-0.019318754335050904,8.463859e-10,0.01196487284338146,0.81426,12.183385848999023,11.641096115112305,79.02267973933607,43,0.00896278857264081,800,211.69378532921442,-3.0114971985605647,-4.431347091099167,2.4168694019317627,53.73457162562276,-0.00609683,-147.80704753284934,0.38734936714172363,0.13335418701171875,1.4220002536289824,2.134470224380493,4.806520462036133,0.01177881,32.02249115444665,7040000,-0.024687892293584958,800
143.5906872326606,2.742424249649048,135.5872057787044,86.96533074116662,0.81075495,691.3647201061249,1.9803345203399658,0.9714069366455078,0.0005,14.45195198059082,1.8882464473496299,-0.07858118248167285,-8.1062324e-10,0.012366526691989212,0.8105759,11.659039735794067,11.112528800964355,81.03186588205789,44,0.009136787086563408,800,221.065016297391,-3.6564148286433658,-6.184888288403399,2.7422680854797363,-137.32388435385295,-0.0053251097,-140.38186429681085,0.38781237602233887,0.13709044456481934,1.4624050875190229,2.08182954788208,4.349280118942261,0.010602044,33.319867105270475,7200000,-0.04177286511262271,800
140.2959848877665,2.60941743850708,135.95475966672436,86.24007392793932,0.80643255,705.7751417160034,2.011823892593384,1.0152082443237305,0.0005,14.403404474258423,1.798797306878904,0.06885819920851885,1.8507242e-09,0.011624814714741631,0.806666,11.734050035476685,11.143018245697021,79.76334423596698,45,0.009296517366419392,800,225.65790981459696,0.9678241287396014,1.919404763249027,2.609245538711548,-132.93442321736902,-0.004971071,-142.13190481049028,0.43334150314331055,0.13647103309631348,1.4299722826150751,2.127070426940918,4.336713790893555,0.013286066,31.712843696725134,7360000,0.039665720815486735,800
154.10735365902536,2.5827322006225586,140.70008625767747,89.41525328757234,0.80299354,719.9602065086365,2.0413217544555664,0.9090111255645752,0.0005,14.17647647857666,1.9929261218407364,-0.06299862520186958,-1.2516979e-10,0.012897927508632596,0.80287504,11.534425497055054,10.965285062789917,87.27861454072928,46,0.009548693793313414,800,224.8753989987929,-4.047711169676798,-6.867314485124929,2.582549571990967,30.552032682771326,-0.004484061,-148.86582683427403,0.4019026756286621,0.14395856857299805,1.5691477215804752,2.083782196044922,4.149755477905273,0.010956727,32.44051894123095,7520000,-0.0476900384395033,800
152.6165436472203,2.4432101249694824,147.89315655307638,84.40681304527381,0.79906505,734.0595853328705,2.028700351715088,1.0023193359375,0.0005,14.090305805206299,1.9924019165233133,0.06514479989129426,-1.347065e-09,0.012734207871502859,0.7989607,11.588000059127808,11.014143466949463,86.7379450596584,47,0.009638538000626296,800,219.84925309330436,0.038784919466313565,0.5662722608759156,2.4430832862854004,59.71123749285068,-0.0051053404,-138.9146623292387,0.4118797779083252,0.14111828804016113,1.555293805511122,2.0330045223236084,4.296703338623047,0.0079481555,32.620043860123296,7680000,0.02672179758512483,800
148.86909124435113,2.549771547317505,156.2455026484301,84.50927528007965,0.79515594,748.1444425582886,1.9248175621032715,0.9859445095062256,0.0005,14.075683355331421,1.9545124826382578,0.026310172159749037,8.3446514e-11,0.012480179723046181,0.795083,11.469800233840942,10.920109033584595,84.52857043862234,48,0.009817238641042437,800,228.63528688892248,-0.8871002179345723,-1.5940389007883737,2.549598455429077,29.55586799282492,-0.005870689,-143.72951313030748,0.39174652099609375,0.1383056640625,1.5176200468118923,2.0774178504943848,4.276534557342529,0.008715387,29.691546668096233,7840000,0.005440318911202971,800
156.64386843351002,2.645991802215576,144.31589329559,79.62612833140582,0.7913402,762.3445408344269,1.9389090538024902,1.0297720432281494,0.0005,14.190690040588379,2.0515800320093938,-0.02202044340744476,-2.3841863e-11,0.012990897816900517,0.7913588,11.489668369293213,10.914518594741821,89.0798644784169,49,0.009960542467240886,800,229.75088783408756,0.32591359132721964,0.058220256800385645,2.6456634998321533,83.76649160245935,-0.0048375092,-153.10957850015168,0.4155709743499756,0.13837695121765137,1.596449751434876,2.096888542175293,4.197831153869629,0.00875615,32.506882965952606,8000000,0.021812837134277212,800
156.87129361806296,2.7751920223236084,139.87758686765258,80.05605993510511,0.7878904,776.6836326122284,2.0008485317230225,0.9721574783325195,0.0005,14.32990837097168,2.020748275334067,0.06883666062039523,1.3947488e-09,0.013006553227600302,0.7876851,11.496841192245483,10.923369884490967,89.03728028724967,50,0.010058814046705361,800,233.4204571292008,0.2779667229020968,0.6962590504296046,2.7750296592712402,-29.966923342955617,-0.0054336307,-144.31963449054265,0.42152953147888184,0.130096435546875,1.5988509501876043,2.0664517879486084,4.200417757034302,0.011075376,31.3176727862609,8160000,0.028398177201489693,800
165.55217014737573,2.4418110847473145,139.89203650257363,76.99728348811279,0.78382045,790.851556301117,1.9890599250793457,0.9998254776000977,0.0005,14.157520294189453,2.175097795613968,0.02775776068069997,-3.695487e-10,0.013699416942893936,0.7837961,11.661251783370972,11.092771768569946,94.01845033513615,51,0.010191454709677856,800,240.0735814342056,-2.5715086555499935,-4.2439589150774335,2.441640853881836,73.82493849469371,-0.005045279,-152.1736472234765,0.4113030433654785,0.13600707054138184,1.6873215978072924,2.117619276046753,4.297183513641357,0.008944623,33.3047875499249,8320000,-0.02098433336257325,800
163.1801925137491,2.4872868061065674,145.2877304307492,72.10826409454745,0.7806148,804.670339345932,1.9578897953033447,0.990001916885376,0.0005,13.809645175933838,2.126299897671295,-0.007793339414119877,6.198883e-10,0.013609891661898393,0.78047377,11.264144659042358,10.692468643188477,92.81124346602564,52,0.010254911962857454,800,244.73891506360923,-2.608898743852283,-4.2285850409707715,2.4871044158935547,71.16639053815571,-0.0048512933,-150.87371971883096,0.42246460914611816,0.12723135948181152,1.6633982368795117,2.048393487930298,4.038316488265991,0.0057456335,31.04375856919894,8480000,-0.020683939290962367,800
169.54979506238698,2.4712462425231934,146.61275190067863,73.24274746787293,0.7777783,818.9110152721405,1.9382734298706055,0.99373459815979,0.0005,14.232367753982544,2.1708766373651507,0.05984219325182723,-3.3378605e-10,0.013935269835027375,0.77779883,11.699455976486206,11.137446165084839,96.31594163666672,53,0.010411075257501802,800,243.73803203891242,-1.0062688847744408,-1.3596413066131665,2.471078634262085,96.7387072913853,-0.0043228543,-145.28362260196604,0.4120919704437256,0.12783193588256836,1.7278981558538298,2.1327219009399414,4.350460767745972,0.0069107586,33.596662677748505,8640000,0.008044563256692462,800
169.85991226865787,2.4797160625457764,150.85152110219994,75.02711060247884,0.77543783,832.9170796871185,1.939816951751709,0.9409105777740479,0.0005,13.998209476470947,2.176019065938742,-0.006844388437229618,7.9274187e-10,0.014019491960957529,0.77537143,11.460569858551025,10.913186073303223,96.65055939860014,54,0.010516639484295588,800,246.11769288446754,0.22310460455905073,0.5011458054882587,2.4795515537261963,87.28641649049295,-0.005313113,-149.60931366352756,0.3983743190765381,0.1274569034576416,1.7312212851242001,2.085780143737793,4.275918006896973,0.008626668,32.49579431409041,8800000,0.026815051526276192,800
179.93453028871892,2.743924617767334,152.92591779338824,78.44687220187551,0.77234685,847.8328850269318,1.9501447677612305,1.4570488929748535,0.0005,14.906896591186523,2.338879408609045,0.11601252753272119,-1.788152e-11,0.014829531792407098,0.7726351,12.105948448181152,11.529147148132324,102.15289572984628,55,0.010647724432873932,800,249.49832677444215,0.3416195086872142,1.7912650754943649,2.74375581741333,58.951919068023095,-0.0041762153,-149.3963108947318,0.41241025924682617,0.1437687873840332,1.8329908259642478,2.072248697280884,4.367122650146484,0.0055545513,34.987947394415855,8960000,0.03973426120999474,800
183.85576689444142,2.594768762588501,160.85859969201732,80.3984744211315,0.7694329,861.7755200862885,1.9594395160675049,0.9913780689239502,0.0005,13.933636665344238,2.390400065705166,0.16894579851278377,1.2099741e-09,0.015375310052812861,0.76975757,11.276789426803589,10.714550018310547,104.16429154259144,56,0.010787259293425402,800,260.89978145936556,1.9960479677880218,5.014116017046018,2.5945732593536377,76.62267571137258,-0.005038447,-151.49408767625786,0.4078538417816162,0.13368606567382812,1.872527212285559,2.0532515048980713,4.0216734409332275,0.006889695,35.318749163092804,9120000,0.07212559106677127,800
180.78386733616313,2.7590625286102295,163.60771407916255,82.99462289250931,0.7672244,876.3055987358093,2.000765800476074,0.9989230632781982,0.0005,14.520724534988403,2.330148471861088,-0.04105718805204137,1.0728851e-10,0.014748606971008988,0.7671704,11.705777883529663,11.131920337677002,102.85821446325686,57,0.010949549609391115,800,263.5980947316043,-3.475876867738881,-5.945786701671639,2.758896589279175,100.51687626828328,-0.0042149425,-159.03496959724023,0.41403627395629883,0.140275239944458,1.8424456085836072,2.097565174102783,4.340434789657593,0.0071020597,35.212058390714546,9280000,-0.037177509552324225,800
184.0842299479974,2.5655527114868164,157.1358282442659,84.36349782054357,0.76464504,890.015219449997,2.0196871757507324,0.9616880416870117,0.0005,13.701166152954102,2.397767239579444,0.05791112086277232,6.824733e-10,0.015278280908891767,0.7645807,11.071084260940552,10.506359577178955,104.51824859085504,58,0.010948455622316602,800,274.17592213680905,0.27752311786529843,1.1673251502501194,2.5653879642486572,96.20521363317904,-0.004738128,-157.1737583174856,0.41418957710266113,0.12919020652770996,1.8759308295479604,2.0473341941833496,3.809328079223633,0.0051314384,36.35973718017521,9440000,0.03397812781084777,800
186.76497023910375,2.535102128982544,157.01480575628148,88.93965705622382,0.7616333,904.2219896316528,1.9994466304779053,0.9391920566558838,0.0005,14.197092771530151,2.408470232600605,0.19449168931591287,-7.152557e-10,0.015631074499240713,0.7615461,11.60404658317566,11.075474500656128,106.02096040304222,59,0.011165253357498064,800,269.52884679741624,4.827630743726842,9.698308287675797,2.534900426864624,87.85881619345149,-0.0046158545,-160.55686306229416,0.38371777534484863,0.1223287582397461,1.9033562273807019,2.1409459114074707,4.318748235702515,0.0061778915,36.60114757031858,9600000,0.11950073684946849,800
191.59528334255924,2.6523046493530273,159.81255818671838,89.52885663266233,0.7591437,918.5489263534546,2.0041701793670654,0.994483232498169,0.0005,14.301851749420166,2.495738410723948,0.26284489538367334,1.6033651e-09,0.015676657634373085,0.75883573,11.591379404067993,11.032580375671387,108.4482929012738,60,0.011169050466125544,800,266.6540907147761,4.847416572768712,10.345710262133961,2.652151584625244,87.10137918533471,-0.003671038,-163.24095647978166,0.4086637496948242,0.1284499168395996,1.9520155918005975,2.0925509929656982,4.271405220031738,0.0077776676,34.386571614868956,9760000,0.12599561811740667,800
179.89565226351667,2.5747246742248535,150.28986778985418,81.51499583556232,0.756617,932.7091088294983,1.9217908382415771,0.989192008972168,0.0005,14.151376962661743,2.219365613240127,-0.298332136740469,-4.7683635e-11,0.01496690584492915,0.7564723,11.515115976333618,10.934234619140625,102.76410124907028,61,0.011066233028514403,800,262.8257424058359,-9.27605834345469,-18.090938877480617,2.574538230895996,101.41961303915367,-0.004137204,-162.615909255674,0.4207305908203125,0.13796448707580566,1.834418816584526,2.0849032402038574,4.32978630065918,0.010561591,32.96021712314967,9920000,-0.1584745446269862,800
190.35682856119828,2.729613780975342,145.3565211380593,77.55897496337256,0.75407,947.1052041053772,2.0020716190338135,1.0016722679138184,0.0005,14.387551069259644,2.4468390509102282,-0.00021282333891917027,-1.5139581e-09,0.015612809316378462,0.7538172,11.60314393043518,11.046228170394897,108.29546625996564,62,0.010997129762913876,800,273.9516593473126,-0.5102999114299552,-0.7562509607634794,2.7294576168060303,112.60521390055143,-0.004437862,-148.15380447013098,0.39061903953552246,0.14614653587341309,1.9402078120405262,2.0825858116149902,4.297958612442017,0.008639109,35.76880411484161,10080000,0.014815164511719627,800
187.15492572262582,2.754338026046753,142.12175974201455,74.7833186289279,0.7510633,961.5211877822876,1.9935760498046875,0.9965939521789551,0.0005,14.407304525375366,2.321439920215413,-0.09917779914017638,1.6033649e-09,0.015125194020348676,0.75117075,11.592166900634766,11.03059434890747,106.3855152031533,63,0.011038162746046663,800,259.6537288806305,-4.745739706629732,-8.926615436279773,2.7541449069976807,109.36842336100734,-0.0054113357,-154.47705447097505,0.41675257682800293,0.12337994575500488,1.907352805200301,2.0807526111602783,4.329560995101929,0.004798631,32.189135634945096,10240000,-0.0667835951255987,800
196.11759765972616,2.627915382385254,151.50544502749034,73.21140397014564,0.7484534,975.8013999462128,1.9608304500579834,0.9677274227142334,0.0005,14.271675109863281,2.5086355265865254,-0.06020997448126135,1.6838312e-09,0.015615532985852802,0.748507,11.583631753921509,11.055073738098145,111.64504559408198,64,0.011100066703753724,800,271.4636050656309,-4.2270325799344555,-7.74429565390043,2.6277594566345215,40.02385788355385,-0.004627566,-178.2855499542852,0.382199764251709,0.12607336044311523,1.998314007369753,2.1256871223449707,4.298712730407715,0.0068171783,34.94791608449859,10400000,-0.054922972565923475,800
200.4684920056181,2.6949238777160645,137.97943605362107,72.71919752690644,0.74582464,990.2339146137238,1.9848237037658691,1.0336291790008545,0.0005,14.426340341567993,2.5592412042584907,0.03423198642852434,1.5497208e-10,0.01603365779026342,0.7456245,11.666718482971191,11.112761974334717,114.01653327767158,65,0.011176518697402766,800,280.2296630440122,-0.1205537804546762,0.3137995522939923,2.694744110107422,97.04110130766217,-0.0052759415,-146.1465206693326,0.40105652809143066,0.13336968421936035,2.042479502460283,2.13985276222229,4.299069166183472,0.0061639114,33.227897677092564,10560000,0.025726343060127412,800
195.8579185692822,2.587275743484497,152.7402052002682,73.17847535329697,0.7429497,1004.5802345275879,1.9386579990386963,0.9207944869995117,0.0005,14.336645126342773,2.5103137559939994,-0.11481717388697894,-9.030104e-10,0.015934068286222878,0.74289656,11.69168996810913,11.173171281814575,111.78374897823585,66,0.011225262891298602,800,277.002425905637,-5.510550068022065,-9.89086300100286,2.5871145725250244,67.7062376861564,-0.0047464934,-148.04416517491933,0.3732185363769531,0.12542057037353516,1.9966738633605423,2.093510866165161,4.488929033279419,0.004522021,33.90237074446046,10720000,-0.07620639357537688,800
201.76580650877273,2.7619478702545166,147.4420554166156,73.55101492015046,0.7400979,1019.0298528671265,1.9907569885253906,1.019486665725708,0.0005,14.441099166870117,2.6592347757580073,-0.03314360450475699,1.7881388e-10,0.01658216470686832,0.73998785,11.627891540527344,11.098496437072754,114.56118189073895,67,0.011306675220745943,800,278.3229846067751,-2.1670140123425377,-3.914057433068633,2.7617716789245605,82.08416873227058,-0.004253931,-146.0132502687545,0.3810555934906006,0.12856650352478027,2.0573376244315025,2.077169895172119,4.342807292938232,0.0046562543,33.509801338218274,10880000,-0.01638003653640578,800
196.57254512647026,2.5403265953063965,152.76988943682744,70.85394314555934,0.7372892,1033.3120522499084,2.087561845779419,0.9738717079162598,0.0005,14.273923873901367,2.643308448527165,-0.2714149648414414,1.13248744e-10,0.016043190589330996,0.73745275,11.676093578338623,11.128928184509277,112.1947019466579,68,0.011246630146590986,800,281.528760752589,-7.115107968904595,-14.382818812807281,2.540132761001587,103.5232321791384,-0.0050235386,-145.15488480684604,0.39022231101989746,0.13544082641601562,2.0041403595984635,2.160799741744995,4.29810357093811,0.0037285879,31.688350483488477,11040000,-0.12122364366629106,800
204.6365557335505,2.5796501636505127,142.25228243191518,72.14301264578187,0.73523,1047.4415211677551,1.9863917827606201,0.943570613861084,0.0005,14.120849609375,2.7465972435115042,0.02428536677008901,1.0609627e-09,0.016679592401961173,0.73518413,11.481992721557617,10.940619230270386,116.09568447262173,69,0.011283057986233995,800,283.45193945911564,0.29253942254038834,0.7718141412061318,2.579477071762085,93.85006487953765,-0.004459253,-139.16941573626417,0.3712959289550781,0.14873957633972168,2.0860733386759924,2.028317451477051,4.299143075942993,0.004458892,32.92428304215018,11200000,0.030382861618334082,800
203.89680298728865,2.490234136581421,150.21417949430767,74.19289741772543,0.73267716,1061.2079660892487,1.919792890548706,0.9282455444335938,0.0005,13.757206916809082,2.7965599370312333,-0.24879532895874074,1.7821791e-09,0.016474019071730458,0.732577,11.202698469161987,10.663186073303223,116.04656046472311,70,0.011387464230167784,800,277.77391772147985,-7.390305933757928,-14.349246929151256,2.4900569915771484,77.1656891435991,-0.0050939107,-156.76523865838197,0.3889894485473633,0.13016319274902344,2.078325211309868,2.0223309993743896,4.141521215438843,0.004869094,30.41500009716804,11360000,-0.12064163107914842,800
207.63012459222605,2.487431049346924,145.44779348832662,74.8853156123662,0.72987896,1075.407130241394,2.005577325820923,1.004901647567749,0.0005,14.192434787750244,2.8320728375746866,-0.11804651931184651,-1.9788744e-09,0.017155281380952143,0.7299236,11.646411180496216,11.062848567962646,118.17036927161837,71,0.011381108784895783,800,295.83864549523315,-3.0834586191176094,-6.071805402505394,2.4872708320617676,55.51965707605326,-0.00509935,-147.75021497761276,0.4140350818634033,0.1456775665283203,2.1171068779554094,2.055302858352661,4.3285346031188965,0.0054752813,34.95234636125211,11520000,-0.03799875962965138,800
220.01968228157807,2.6225178241729736,138.95829388413202,67.28535243687662,0.72665805,1089.652723312378,2.009235143661499,1.0498054027557373,0.0005,14.237271308898926,2.975827503139192,0.20367647508294834,-7.7486034e-10,0.01757637478900619,0.7268707,11.565952062606812,11.008516788482666,124.49307176095485,72,0.011352435755844393,800,291.9594256589899,2.9121797815407153,6.9951445220221515,2.6221914291381836,100.26389551011017,-0.0038629002,-144.54193998889673,0.4014608860015869,0.13481402397155762,2.242314120809057,2.0512855052948,4.24067234992981,0.0043485016,34.733046000323476,11680000,0.09280642295774061,800
213.53051081790588,2.635223388671875,141.52658949913132,66.52357212805947,0.7235888,1103.7655696868896,1.9880588054656982,0.9111330509185791,0.0005,14.103909730911255,2.9311688281289263,-0.01338919613448012,8.165836e-10,0.01735549789623468,0.72365105,11.408731698989868,10.833660125732422,121.35297870759119,73,0.011419051621596824,800,289.68242249881973,-1.386129624992721,-2.344544870766345,2.635014295578003,96.06399142435878,-0.0050489064,-142.15605185685345,0.40244412422180176,0.14988017082214355,2.1766167578845748,2.017676591873169,4.250452280044556,0.00493443,31.53096084483897,11840000,-0.0005427360266685597,800
214.24545928741543,2.7636260986328125,147.10460573266562,71.04330531213513,0.72028553,1117.9801650047302,1.9858663082122803,1.0144968032836914,0.0005,14.203639507293701,2.9631688816364266,-0.004475284524164049,1.8000602e-09,0.01732013156093455,0.7203001,11.378396272659302,10.828308582305908,121.74443821531277,74,0.011582081693727283,800,291.07978459358793,-3.86792336880948,-6.096855040691578,2.7634694576263428,55.121254903307836,0.0023379659,-146.24062661123668,0.3931601047515869,0.13597559928894043,2.1837867731670046,2.045226812362671,4.099195957183838,0.00852886,32.89131576446357,12000000,-0.03775189145313799,800
217.48048800550347,2.5863451957702637,140.12347790887372,60.83407108437955,0.71740305,1132.233288526535,1.9528262615203857,0.9721741676330566,0.0005,14.244295120239258,2.975595749562391,-0.01094526567479356,1.2069941e-09,0.017605238625206753,0.71733993,11.598544120788574,11.037803649902344,123.5191062222128,75,0.01159819177475015,800,297.02582289815444,-0.5079646707131676,-0.8886984063429111,2.5861804485321045,111.55555480742096,-0.0050143055,-138.44240793712797,0.41138792037963867,0.12962555885314941,2.216906864379533,2.1054623126983643,4.339966535568237,0.0055531627,30.433332049986454,12160000,0.014355665885429489,800
219.38051193526178,2.7428672313690186,144.36177160518085,61.467254008723586,0.71494764,1146.4973545074463,1.9367444515228271,1.0198631286621094,0.0005,14.254541397094727,2.986946840762374,-0.03504567438692632,-9.894371e-10,0.017682831444999183,0.7147924,11.452530145645142,10.895869493484497,124.50037573700847,76,0.011713148158355544,800,301.57002314403934,-0.6900154671478396,-1.577214403977213,2.7426962852478027,72.47370475004867,-0.0030457324,-126.95265046540193,0.40019965171813965,0.13533639907836914,2.2365657114518025,2.0309224128723145,4.280572175979614,0.005532775,31.38509317288702,12320000,0.007695480977676459,800
215.77141967509996,2.3637378215789795,137.697319776133,65.0073556797005,0.71273357,1160.462334394455,1.941025733947754,1.0202345848083496,0.0005,13.953962326049805,3.0049608591674404,-0.1085110964676203,-1.2516976e-09,0.017692172832011435,0.7127532,11.53450608253479,10.967618942260742,122.5288391599211,77,0.011653004549131558,800,297.8834288769861,-3.917781942800567,-7.576218630982613,2.363550901412964,41.101142380990844,-0.0045302087,-148.43320242812428,0.4188570976257324,0.12550830841064453,2.199829898122596,2.10481333732605,4.234336614608765,0.0052068494,33.06458148590934,12480000,-0.05238372119181065,800
222.53122881815875,2.7347347736358643,130.84510851021778,62.50034185414048,0.7107175,1174.6928987503052,1.9524457454681396,0.9226021766662598,0.0005,14.223488569259644,3.1253068982453884,-0.03594006856599086,-1.2665984e-10,0.01804754263963948,0.7106811,11.426642894744873,10.870335578918457,126.4144007411725,78,0.011635398056976108,800,293.5400445794015,-0.98691616668981,-2.0462701034362256,2.7345774173736572,87.70369833551327,-0.004584235,-143.02336113262086,0.4030418395996094,0.13304924964904785,2.2688580328599324,2.011530637741089,4.308912754058838,0.0052108606,32.118408448862574,12640000,0.0027783809984862403,800
223.08521302708309,2.8106677532196045,134.23222964018765,62.05606653602132,0.70861137,1189.1131267547607,1.963329553604126,1.006211280822754,0.0005,14.411246538162231,3.154907960454139,-0.045775353169219886,3.9041045e-10,0.01823526749084589,0.70866275,11.531503200531006,10.952576637268066,126.64824154490466,79,0.01187330956231833,800,302.29564424721883,-1.687682802951723,-3.1103290161472286,2.8104422092437744,107.69731478134727,-0.0035753231,-136.41038483405012,0.422283411026001,0.13586926460266113,2.274539553118007,2.018505096435547,4.266599178314209,0.004209797,31.224456422438735,12800000,-0.007382048844319845,800
223.70280581836698,2.583716630935669,148.9488167572133,66.34671869960309,0.70626014,1203.6307213306427,1.9848275184631348,1.0382204055786133,0.0005,14.50894570350647,3.1696633270747423,-0.02058040658226723,-2.3841906e-11,0.0182376923872179,0.7059463,11.87075686454773,11.294408798217773,126.95014174014628,80,0.011743793035995265,800,306.6928897124421,-2.144106466813343,-3.809398716615652,2.5835390090942383,81.5291555157833,-0.0032063643,-142.53309633621998,0.42151951789855957,0.13300204277038574,2.280710070348519,2.0503599643707275,4.587406873703003,0.0052286084,32.0255176546322,12960000,-0.014571221861058074,800
225.30130485462686,2.8178293704986572,150.03216462498406,72.11935548506409,0.7037145,1218.2993326187134,2.0335845947265625,1.0219926834106445,0.0005,14.658900499343872,3.20418922260852,-0.0664578089289696,5.424024e-10,0.01845547427372251,0.7036888,11.786323547363281,11.204245328903198,128.00903493375586,81,0.01186813757173829,800,298.3158370235702,-5.254183447772858,-8.889327539212346,2.8176465034484863,7.591118629475671,-0.0022879448,-153.07292117545276,0.4104158878326416,0.1501483917236328,2.2974822207675456,2.082958698272705,4.32872462272644,0.0052092983,31.50957121581493,13120000,-0.06519478980409446,800
225.1879591645698,2.5133261680603027,141.80383401163812,71.75872454593474,0.7016985,1232.551884174347,2.0282485485076904,1.0262374877929688,0.0005,14.242926836013794,3.209073547734373,-0.1334197816356999,-1.4781951e-09,0.01876044531079303,0.7015224,11.67123818397522,11.087808609008789,127.94649764726029,82,0.011958842035553556,800,303.30494390698414,-4.393415696821251,-8.531287163627296,2.5131614208221436,106.81561586720636,0.00021879758,-150.21088179054138,0.41059064865112305,0.15064120292663574,2.2963136971803326,2.0650205612182617,4.29828953742981,0.007239549,31.603008813105287,13280000,-0.06144047889026952,800
225.23140271955563,2.5497071743011475,130.19277459255346,64.96225322594577,0.69921535,1246.5658967494965,2.0296125411987305,1.0021216869354248,0.0005,14.006775379180908,3.0914464286850927,-0.06366573582279328,-8.702278e-10,0.018790594210121567,0.6990739,11.396827220916748,10.828126907348633,128.05970804194146,83,0.012106277980985828,800,299.2274211380785,-3.1018749436314073,-5.897669326806933,2.549539804458618,40.642305193683995,-0.0012556597,-148.669107472805,0.4142153263092041,0.13165712356567383,2.2966434040710357,2.059738874435425,4.085224866867065,0.0047105635,34.00736230670437,13440000,-0.03493724105132595,800
229.5471606269701,2.634465456008911,144.37124366390634,70.32536572661539,0.69695634,1260.9231193065643,1.9889731407165527,0.9697070121765137,0.0005,14.348514556884766,3.240788176506693,0.07198568757045089,-9.179115e-10,0.01887286706491909,0.696963,11.655560970306396,11.094812393188477,130.00374162822044,84,0.012053935962827804,800,309.69865019370275,-0.5807944838384617,-0.15386810340843993,2.63429856300354,97.99149128978172,-0.0014077891,-151.40729316596617,0.41200804710388184,0.12824749946594238,2.340155414770649,2.105634927749634,4.323866367340088,0.0051285094,30.60990575880995,13600000,0.02242407549998218,800
224.71271186599427,2.329901933670044,148.498217737002,78.06349212446978,0.69496703,1274.690940618515,1.9163806438446045,0.9814376831054688,0.0005,13.76134467124939,3.20122584958208,-0.2591267343768495,1.7642975e-09,0.01891160974504874,0.69490254,11.373876571655273,10.816052198410034,127.81532978189458,85,0.012121183929239616,800,300.2348943944149,-7.460366367089576,-14.818362190375503,2.3297338485717773,54.4840020479269,-0.004582513,-156.3322353140281,0.4115560054779053,0.12535691261291504,2.290798555782359,2.0659403800964355,4.239559650421143,0.0048890114,24.889298410384725,13760000,-0.12397078703594559,800
227.26375334940738,2.7201340198516846,140.03707005533164,72.29770684823767,0.6932804,1288.852128982544,1.9986748695373535,0.9881100654602051,0.0005,14.151937007904053,3.205507427719318,-0.04874234185424596,2.3186206e-09,0.019104159368146613,0.6931747,11.381814002990723,10.80999755859375,128.7005463885933,86,0.012042642093662691,800,307.8570540436188,-2.5197874721452194,-4.592589242994261,2.7199583053588867,50.24722782653456,-0.0034130218,-148.32935608742594,0.41722536087036133,0.13376355171203613,2.317324039955139,2.031625986099243,4.187726259231567,0.005284665,33.366888445623026,13920000,-0.021816949588719724,800
237.4239902583587,2.408844232559204,150.35172781730486,70.44085320001344,0.6913604,1302.8528082370758,1.93678617477417,0.9909884929656982,0.0005,13.991416215896606,3.2981875815630413,0.18439193741769352,8.881784e-17,0.019215886190621104,0.6915527,11.522316455841064,10.94314980506897,134.07586504118953,87,0.01219578901358525,800,319.4070358018531,1.7534210820129092,4.755739433408789,2.4086577892303467,125.57974200616378,-0.0039596683,-140.34345155700242,0.4264707565307617,0.12962627410888672,2.420228070033383,2.057368755340576,4.301687717437744,0.0054513467,30.484364395383416,14080000,0.07169484464986324,800
228.7294092913593,2.526284694671631,128.48044425361854,66.24255806385281,0.69008,1316.9333248138428,2.0082125663757324,1.0281682014465332,0.0005,14.073010206222534,3.276592882497778,-0.18014027503150426,-3.4570702e-10,0.019427105663477027,0.68986744,11.492426872253418,10.925225496292114,129.7115319997234,88,0.01215503666162255,800,298.77610572371896,-6.6089865641171714,-12.232759006633817,2.5261151790618896,13.55664968170426,-0.0033694755,-143.32534616862543,0.4153876304626465,0.12983417510986328,2.332178630827434,2.05606746673584,4.205189228057861,0.004713414,31.006500366492418,14240000,-0.09820922797149173,800
240.58974102153553,2.6437811851501465,132.69707182906666,70.03933157919877,0.68856734,1331.3732874393463,1.9795646667480469,0.9707200527191162,0.0005,14.43129587173462,3.3925377515213206,0.12280461945504687,-9.596347e-10,0.019558591367398525,0.68845606,11.721926212310791,11.11207365989685,136.18242810190074,89,0.012174384936062755,800,313.80064997650135,0.14707309260296073,1.3938409830719403,2.643612861633301,26.833704031323848,-0.0040284516,-150.04434396900803,0.4155588150024414,0.17153644561767578,2.4535581487235776,2.104018211364746,4.3701465129852295,0.006937464,32.85925786828067,14400000,0.038035200298939836,800
236.7897837178261,2.741224765777588,145.08170682952644,77.70428545958302,0.6872461,1345.8117938041687,1.9942855834960938,0.9869060516357422,0.0005,14.429205179214478,3.3744422369099754,0.03516140734535374,4.887581e-10,0.01960720516624448,0.6872147,11.629461765289307,11.090710401535034,134.1696137096809,90,0.01225710111865236,800,314.40732696193345,-0.905872914726514,-0.8569472539825043,2.741037607192993,40.48868020598127,-0.0024901102,-163.01597027003217,0.3910644054412842,0.12803387641906738,2.413631562175559,2.123565673828125,4.324270963668823,0.005366584,30.064472207401977,14560000,0.015701743048360403,800
238.17575951767975,2.363529920578003,141.8008521956743,74.83024307647374,0.6856795,1359.6549968719482,1.9796113967895508,0.973926305770874,0.0005,13.833956718444824,3.405770923715843,-0.1244736332351512,3.0398373e-10,0.02002863133639471,0.68572533,11.414878368377686,10.902884483337402,135.32280252774345,91,0.01227437022384215,800,308.8714282448688,-4.178777898134523,-8.088182756338831,2.3633577823638916,21.952116774711378,-0.00356279,-147.41644295673697,0.3755490779876709,0.1171107292175293,2.428618050727077,2.061164617538452,4.293286085128784,0.006298238,27.700784205837532,14720000,-0.0567316739001819,800
245.07006698451664,2.4770171642303467,150.79221776765803,73.58262158680014,0.6842295,1374.2682185173035,1.9969749450683594,0.9588463306427002,0.0005,14.605854749679565,3.4406976247202383,0.13900379174829963,1.640618e-09,0.01989183174384931,0.68407583,12.064957618713379,11.542038679122925,138.3323884822522,92,0.01233795294232694,800,321.76632617916914,2.8528413261154566,6.040486873933317,2.476861000061035,22.791319523420007,-0.0036031117,-145.23339579945852,0.3761932849884033,0.1271533966064453,2.499084968104033,2.1446945667266846,4.386105537414551,0.0047924677,33.63150787397653,14880000,0.08473091438046566,800
240.5116872018629,2.751683235168457,144.26725815781361,75.75221428285442,0.6824954,1388.5530483722687,1.9900705814361572,1.0252258777618408,0.0005,14.272339105606079,3.425108320972015,-0.12941676773162863,6.0796734e-10,0.020464833203903774,0.6822356,11.460549592971802,10.886411428451538,136.54805576566338,93,0.012205127736907597,800,320.0526382275785,-4.711481827324676,-8.789862650495847,2.7515299320220947,46.368090194862,-0.0029045877,-144.94437171052095,0.4219837188720703,0.1298828125,2.4534720872212907,2.047471523284912,4.201038599014282,0.003681137,33.78172431733669,15040000,-0.06357437789683341,800
244.5842309261576,2.7990479469299316,148.04363763421534,74.85997403009114,0.6801638,1402.9558758735657,1.9125306606292725,0.9691262245178223,0.0005,14.394876480102539,3.4741716904157487,0.004513826536145764,8.8214874e-10,0.02024463158319725,0.68009764,11.535271883010864,10.933525800704956,138.52236664666688,94,0.012274198952141008,800,315.0337872244496,-0.745066965351877,-0.7685676040261694,2.798841953277588,112.36947724290528,-0.0040266374,-155.52884897110192,0.42757654190063477,0.149993896484375,2.49405504887823,2.054006338119507,4.3224852085113525,0.004997289,29.961374106051593,15200000,0.016645465645226135,800
243.39543346774343,2.555760622024536,142.01520973343216,72.16620165422937,0.678316,1417.079681634903,1.9777178764343262,0.9725162982940674,0.0005,14.114622116088867,3.4322722602133164,-0.03153020412187994,1.3142825e-09,0.020498711498538463,0.6784176,11.497682094573975,10.960492134094238,137.92548564462814,95,0.012237383661430895,800,328.7984499243088,-1.9554149285378002,-3.7062357050952808,2.555600881576538,53.21440163222746,-0.0035899747,-145.51005228220828,0.389937162399292,0.12784671783447266,2.482862553445443,2.1035022735595703,4.3015077114105225,0.0055535375,34.121510958603714,15360000,-0.012720341709337769,800
240.63125159689423,2.6224451065063477,136.25062477985128,72.63866770460417,0.6770984,1431.3215730190277,1.9723830223083496,0.9782516956329346,0.0005,14.233125925064087,3.4344668561304172,-0.19727700454726432,1.7285344e-10,0.020532142138284117,0.67701435,11.558287143707275,10.995811223983765,136.59068819462698,96,0.012144172913791062,800,325.38413624133534,-6.714746534728618,-12.561992413397565,2.6221227645874023,28.02166837118584,-0.0035560918,-150.78400552491289,0.4080314636230469,0.1324901580810547,2.455058139334594,2.0382227897644043,4.323739051818848,0.0057485257,33.208665338684966,15520000,-0.10147634556134352,800
244.5600132182035,2.700929880142212,141.38679780893133,71.14445041015354,0.67541957,1445.8067638874054,2.043916940689087,1.042680263519287,0.0005,14.478139162063599,3.4997078638844776,0.03193429100161656,8.0466284e-10,0.02010711426629291,0.67554486,11.724618911743164,11.159945487976074,138.37286935615847,97,0.01202624851296798,800,326.5857150167422,0.35899366627934937,1.1555143049178065,2.700778007507324,12.5207913255933,-0.004229683,-140.24908503957585,0.41414332389831543,0.12935256958007812,2.4939040580089564,2.102586030960083,4.328088045120239,0.004491434,36.40787789826435,15680000,0.03567849252518257,800
247.48273341614077,2.6829891204833984,129.6272831382774,69.87078193312962,0.67368114,1460.014539718628,1.9539399147033691,0.9111752510070801,0.0005,14.198417901992798,3.4742779380409625,-0.0837762105484914,-2.8014185e-10,0.020522017501412842,0.6737794,11.457018375396729,10.898571252822876,140.2863233835678,98,0.012228198091811054,800,319.3568956633813,-4.033529433695273,-7.154429640216982,2.6828181743621826,54.27542765474939,-0.004284069,-149.01491447724493,0.41748976707458496,0.11847400665283203,2.5239319587260916,2.044485092163086,4.198187589645386,0.0040434795,34.228124728885625,15840000,-0.047103252424867785,800
247.29685391528312,2.7017273902893066,126.08718313343729,68.92015337039932,0.6720621,1474.502088546753,2.004727840423584,1.0292038917541504,0.0005,14.478946924209595,3.4571907887530937,0.017457001781866897,-1.2576582e-09,0.02040654236273029,0.6722244,11.718483448028564,11.143707513809204,139.8790087748079,99,0.01232244509776333,800,332.2267427101353,0.26839801404152897,0.8731511468640838,2.701565742492676,100.00800687978344,0.0037126087,-141.71873886833814,0.40526843070983887,0.1497211456298828,2.5218747499255714,2.090571880340576,4.336294412612915,0.0063241525,31.43891068075115,16000000,0.03329036316327129,800
243.0152747417661,2.548374652862549,140.65637010073013,65.04326922184917,0.671109,1488.6442766189575,1.9950578212738037,1.013744592666626,0.0005,14.132752656936646,3.4551109697627447,-0.2590371555205172,1.8924475e-09,0.021105017209538064,0.6710248,11.523552179336548,10.955654621124268,138.3643121871909,100,0.012421196106301876,800,316.4507841424552,-7.563581241615492,-14.856600019629767,2.5482070446014404,51.13811409008606,0.0022588735,-151.45862066706223,0.4223289489746094,0.12354111671447754,2.4795397559804053,2.059476613998413,4.285374164581299,0.008113929,32.756084394105876,16160000,-0.12388407169394411,800
247.4342029137535,2.6135172843933105,130.64385644641422,61.75469121202962,0.66919637,1502.6954760551453,1.972825288772583,0.9921510219573975,0.0005,14.043592691421509,3.5307795863164557,0.0875442065746822,1.192093e-09,0.020526599006943827,0.669312,11.37061095237732,10.816068410873413,139.8130885452594,101,0.012494117121537047,800,321.05785562459903,0.17324088606280583,1.2509745585310652,2.6133599281311035,76.27571916598787,-0.0029616721,-123.54402564947442,0.40541839599609375,0.12686419486999512,2.522709603497704,2.017470598220825,4.181158542633057,0.0058436403,33.66378138084812,16320000,0.037066666551560545,800
250.90726246173566,2.6217732429504395,136.6692689319874,63.237666361868285,0.6674721,1516.8059327602386,1.9057281017303467,0.9974937438964844,0.0005,14.103556156158447,3.519895137271733,0.021633215985040373,1.1533499e-09,0.020953581853418186,0.6675139,11.425137519836426,10.869986772537231,142.25428550514977,102,0.012331565667996628,800,328.6881355354066,-1.094134452427328,-1.5279658145535393,2.621593713760376,44.99177821705056,-0.003634602,-130.54139914121436,0.40143609046936035,0.13221168518066406,2.559707435437402,2.057166337966919,4.171826362609863,0.0054645007,35.40792966964939,16480000,0.009160726771227323,800
259.36202182502535,2.5637600421905518,116.13965949439233,57.8463558637975,0.6658301,1531.354308128357,1.9661223888397217,0.9794044494628906,0.0005,14.540072441101074,3.6249579628434025,0.28446576198132484,8.344652e-10,0.020326419307730353,0.6658275,11.914254426956177,11.34525990486145,146.20453725610577,103,0.01234316529055311,800,321.4663306854633,6.429152319410178,13.39342445373715,2.563584566116333,88.45873056277048,0.003936373,-121.83908243382936,0.41419315338134766,0.13370323181152344,2.6449307172340775,2.065662384033203,4.693943977355957,0.0069179633,33.504305283881756,16640000,0.15820601529055997,800
252.37517412582656,2.6722867488861084,112.13330046168639,51.0832004520673,0.6643321,1545.6631710529327,1.9882795810699463,0.990520715713501,0.0005,14.300135850906372,3.559750530070472,0.07595818914294128,5.9604634e-11,0.021199595557144145,0.6643231,11.56813907623291,11.038225412368774,143.01601411082098,104,0.01246673374026861,800,325.2698790796458,0.2812488166958292,0.9997189416406402,2.6721177101135254,2.2592267085758917,-0.0031231183,-124.27847932630479,0.3794844150543213,0.13034939765930176,2.5740855688714177,2.0801303386688232,4.322312116622925,0.0040343343,33.45386688251339,16800000,0.034231633347238014,800
250.9801560128791,2.759779453277588,125.09855475291043,50.425553958153394,0.66284513,1560.0016605854034,1.9333386421203613,1.0004010200500488,0.0005,14.330767154693604,3.5346213770999793,-0.058889817580919,1.3113023e-09,0.02132334354296497,0.66281503,11.514044523239136,10.927205562591553,142.50005762864623,105,0.012677848422871401,800,321.8717242355789,-2.889844066226989,-5.406908018820165,2.759624481201172,63.119651574513746,-0.0041523245,-133.7691309675164,0.4265403747558594,0.1372222900390625,2.560170652765622,2.0629208087921143,4.286221981048584,0.003717288,30.417819547535583,16960000,-0.02958537807986245,800
249.22148034058648,2.5230748653411865,114.82285455450238,51.77201274387487,0.6610797,1574.2162096500397,1.9818058013916016,1.015380859375,0.0005,14.205025434494019,3.4847571375209325,-0.10975483609682762,-3.814697e-10,0.022142112506549405,0.66108286,11.626655101776123,11.058565139770508,142.11118734646942,106,0.012741341791365749,800,332.5823811265336,-2.0038328459891823,-4.712753755199348,2.5229053497314453,3.6465855704233845,-0.002819066,-109.50850854836834,0.40447258949279785,0.14234519004821777,2.543309967463621,2.061066150665283,4.3588855266571045,0.0038180896,37.681920189297735,17120000,-0.02263957068495456,800
254.7772059551255,2.617732048034668,112.11638007399019,50.20008158851727,0.65966934,1588.5371208190918,1.9384534358978271,0.9626059532165527,0.0005,14.314093351364136,3.5665922374797456,0.1492966514815569,3.0100358e-10,0.021089529443264875,0.6596417,11.63724660873413,11.088034391403198,144.0701571201002,107,0.012842834175020381,800,325.23876834073565,0.3528491671754205,2.2874054922777005,2.6175410747528076,7.254931450919815,-0.0044720722,-133.79535810308883,0.39749646186828613,0.13148117065429688,2.5974684583526106,2.1639370918273926,4.3350300788879395,0.003992266,31.22207206248613,17280000,0.04754382420887328,800
255.51709433137023,2.6866562366485596,107.65414633459056,52.86375317379005,0.6582177,1602.832326412201,1.9763894081115723,1.0239453315734863,0.0005,14.286395072937012,3.5679394540072895,-0.004378055395829012,8.3446505e-10,0.021797939042471317,0.6581454,11.531346082687378,10.981918573379517,145.05775834101445,108,0.01270842346974217,800,333.85006506186545,-2.463346202113302,-3.735815622309756,2.6864938735961914,58.16268019269158,-0.0034736192,-118.15262410582386,0.39748644828796387,0.13200902938842773,2.606661616573373,2.0359036922454834,4.320372819900513,0.0040725437,34.749613527696695,17440000,-0.0129639234625309,800
264.2314511944413,2.7793092727661133,118.43645373545334,53.09256381361619,0.6566745,1617.4156067371368,1.981069564819336,1.017662763595581,0.0005,14.574173927307129,3.661746332029805,0.17455011066228615,-1.4305127e-10,0.021295203294961016,0.6566235,11.738539218902588,11.17161774635315,149.34500099349845,109,0.012522370464851707,800,327.30214600026943,2.402535751807961,5.735506815668782,2.779149055480957,60.24453820357919,0.01664203,-118.16805967131465,0.411146879196167,0.13384389877319336,2.694455389562386,2.12384295463562,4.346537828445435,0.011845896,33.6883773376847,17600000,0.08147853860526699,800
253.7961872869632,2.7485175132751465,128.6746515841408,67.58995021762784,0.6553058,1631.906031370163,2.0191938877105713,0.9886796474456787,0.0005,14.481198787689209,3.617909880109695,-0.16769926014218087,1.1622905e-09,0.022564754148311973,0.65542716,11.674736022949219,11.10672402381897,144.28629009813437,110,0.012231894443100242,800,341.66433710756735,-5.8033429748150756,-11.187103122150756,2.748361349105835,65.97315597564194,0.005453392,-139.34707293574027,0.4082465171813965,0.1385023593902588,2.5910171668534594,2.0774173736572266,4.324716806411743,0.010694057,36.319215937631675,17760000,-0.08774727274588542,800
262.91931898276,2.815542697906494,138.74366704565767,78.93307916812432,0.6546993,1646.366577386856,2.0078125,1.00467848777771,0.0005,14.450732231140137,3.713505569019378,0.3456474093039232,-7.0929534e-10,0.02162821363648914,0.65459234,11.576844453811646,11.01218295097351,148.21835547053652,111,0.012189606187694659,800,340.94570697889674,9.09279110681965,18.12046862134773,2.8153791427612305,46.02263448079469,-0.0032355338,-142.3929383452979,0.38969993591308594,0.15375328063964844,2.682602084400952,2.028286933898926,4.284384727478027,0.0036208674,34.64323768865062,17920000,0.20557048064785213,800
255.08328948694734,2.737793207168579,140.44299441139566,82.60623259893198,0.65381587,1660.8338770866394,1.9948623180389404,0.9719362258911133,0.0005,14.458830118179321,3.694416892406954,-0.0985924110311028,1.4305115e-10,0.022267762650448757,0.6536836,11.661654472351074,11.093491315841675,144.57029757085309,112,0.012286431095705137,800,345.40565381414007,-5.062881214492362,-9.434792058851015,2.7376325130462646,45.476696839706236,-0.0034533706,-160.09545580227922,0.4142343997955322,0.1319730281829834,2.604385680236302,2.089092969894409,4.350521087646484,0.0037376545,38.3822673882007,18080000,-0.06987057709410147,800
255.31572621748867,2.6670079231262207,151.19757952107105,80.09136435250666,0.6525046,1675.196961402893,2.021434783935547,1.0039551258087158,0.0005,14.356678009033203,3.640898762776428,-0.17021204510555624,1.7523766e-09,0.022457540952688607,0.65238607,11.630290746688843,11.0708749294281,144.68832077718852,113,0.012274356916265846,800,342.95865820363105,-5.252913536029251,-10.32981750442244,2.6668336391448975,54.677833921097765,-0.002787123,-151.61850878087733,0.4085671901702881,0.12481546401977539,2.6073804480721057,2.076662063598633,4.27227258682251,0.003897018,37.05427964313687,18240000,-0.07877762860129608,800
265.9710007409734,2.755129098892212,147.39342827651555,76.14176525853213,0.65067226,1689.6544806957245,2.0640950202941895,0.9593820571899414,0.0005,14.448635816574097,3.764557614924389,0.2905618881589821,-6.3776967e-10,0.021647923662638853,0.650858,11.635674953460693,11.11194133758545,149.94165291972678,114,0.01233976403395754,800,340.38314939412385,7.005139799084157,13.707994630144016,2.754976272583008,39.94812805594214,-0.0031558785,-145.88781617735162,0.38242554664611816,0.12073397636413574,2.7136080018530357,2.110252618789673,4.317913293838501,0.003184938,37.09010810582651,18400000,0.16157067822336144,800
252.68751391133722,2.5237505435943604,138.99042362934003,71.61680107923803,0.64935946,1703.815550327301,1.9394402503967285,0.9847114086151123,0.0005,14.152046203613281,3.585829008429596,-0.2328074308941774,1.3649462e-09,0.02267871943681738,0.64924616,11.566346645355225,10.97698974609375,143.8250190004978,115,0.012571450237367585,800,331.7622769707183,-10.534781703073145,-19.333648379387807,2.5235679149627686,5.891188982132988,-0.0018713152,-141.0628604930135,0.42304110527038574,0.1448841094970703,2.579064688206322,2.0658187866210938,4.320387363433838,0.00467325,39.66460807792577,18560000,-0.16868614812314678,800
259.7871630538791,2.6227259635925293,138.71315464656516,69.60987979727214,0.647663,1718.0600564479828,2.0452260971069336,1.0018928050994873,0.0005,14.235007762908936,3.692743294565836,-0.05159007375376348,1.3709053e-10,0.022364546355615005,0.6476097,11.554371356964111,10.998466491699219,147.02259546274175,116,0.012647926681047998,800,336.79562999447586,-1.645148466941855,-3.2489101107187177,2.622540235519409,37.30845321868346,-0.0030459003,-137.25480960523402,0.3938636779785156,0.1410524845123291,2.6512480907219915,2.0477211475372314,4.21898627281189,0.0051073544,38.184547142122,18720000,-0.007853705250455574,800
256.5950910346517,2.512221574783325,165.33481550002077,67.71877120889249,0.64611095,1732.2843005657196,1.9822962284088135,1.0409910678863525,0.0005,14.215259075164795,3.663902537650668,-0.18634531240947919,-3.5762726e-11,0.023222471774101867,0.64610827,11.637879371643066,11.042579412460327,145.7995255719482,117,0.012753975624506229,800,332.8551452683527,-6.121780759312569,-12.004149169845336,2.5120506286621094,17.807916348288607,-0.0034347298,-132.51415028899314,0.4342207908630371,0.13834071159362793,2.6191879952402526,2.050238609313965,4.314692258834839,0.004462369,34.71619839336742,18880000,-0.09530256115880625,800
264.96009877907136,2.4671106338500977,131.43742089215672,66.06855691021849,0.64448977,1746.6567871570587,1.8513333797454834,1.4386379718780518,0.0005,14.36323595046997,3.78048569473842,0.01217690244021283,-5.066394e-10,0.022490559477034048,0.64475846,11.842475414276123,11.259199619293213,149.98552113190306,118,0.012636424228576663,800,338.55178819344366,-0.37369554486837153,-0.5120757069856201,2.466928243637085,73.01054976701718,-0.0031744381,-134.64725632658804,0.4222588539123535,0.13862061500549316,2.7034292660142745,2.04970645904541,4.295625448226929,0.0031221746,35.395842092547895,19040000,0.019477963872990355,800
258.3556953906978,2.7345242500305176,124.50240780891983,67.22981073740321,0.64337134,1760.746197462082,1.891866683959961,0.9639806747436523,0.0005,14.08036494255066,3.6987658387521765,-0.08213363330237683,3.0398373e-10,0.023082796921607994,0.64351773,11.284582376480103,10.741037130355835,146.39429886115926,119,0.01257528538202077,800,346.00368743329363,-4.946415381919984,-8.78746842716684,2.734362840652466,34.4890178771274,-0.0032803144,-140.07547609896127,0.39234185218811035,0.13043737411499023,2.6366900778353903,2.042224645614624,4.213100910186768,0.0024761143,36.25560424169286,19200000,-0.0633154178271226,800
265.1477011334251,2.8235275745391846,125.5090539353327,67.44239588718857,0.64226735,1775.1712005138397,2.0062074661254883,0.9977133274078369,0.0005,14.416074514389038,3.728139380336897,-0.024681456280273704,-1.102685e-10,0.022670166918291358,0.6419348,11.533313035964966,10.945856809616089,150.4271032964203,120,0.012636966640219424,800,334.29851540215907,-3.2173899332966234,-5.119190947680634,2.8233299255371094,90.28687767879914,-0.0031464545,-130.8635904979189,0.43932652473449707,0.1261274814605713,2.7057662643498572,2.056828260421753,4.257343530654907,0.003865119,35.226665155779585,19360000,-0.026515587699146876,800
261.6298780827602,2.4493892192840576,129.11430122994042,66.24161406062568,0.6405519,1789.0210266113281,1.9909586906433105,1.0109877586364746,0.0005,13.84184718132019,3.7519608280606955,-0.0694008239079553,1.5676023e-09,0.023428213682685686,0.64032745,11.335692405700684,10.803027868270874,148.11384438613862,121,0.012650784824880018,800,332.79445966616424,-3.650736991071926,-6.440218148553351,2.4492390155792236,11.594765821398786,-0.0037861664,-140.61068446661625,0.38997912406921387,0.12315940856933594,2.670164832439109,2.055929183959961,4.145236253738403,0.0026329972,36.233027251907245,19520000,-0.039727675205344426,800
265.5122532926272,2.364424467086792,119.94972997903939,64.76218921857875,0.6390464,1802.8852224349976,1.9459936618804932,0.9927718639373779,0.0005,13.857315063476562,3.7253944676309856,0.0278105462622778,-1.3709068e-09,0.023017428998972668,0.63896096,11.438579082489014,10.891604661941528,150.37756414244262,122,0.012814590632808293,800,334.50742332751076,-1.6767981712616222,-2.463723406566221,2.364255428314209,26.2101876866227,-0.001617874,-133.6186735346599,0.3999795913696289,0.12632012367248535,2.7094624919316623,2.0310630798339844,4.312459707260132,0.004652188,36.6581341062911,19680000,0.0001235187060010503,800
271.75752130184185,2.7148096561431885,127.02548295530131,66.34958849129194,0.6372938,1817.1156644821167,1.9860084056854248,0.9197752475738525,0.0005,14.221873998641968,3.884782110908735,0.3758577946618617,-1.4305117e-10,0.02219232952320031,0.63757986,11.445810794830322,10.924678087234497,152.63724613643922,123,0.012573670652282567,800,346.54011401594266,7.412522072159327,15.732454473502896,2.7146456241607666,53.96551712451916,0.0093455445,-137.50319914069073,0.37346458435058594,0.1278235912322998,2.773306605512618,2.1090240478515625,4.251338481903076,0.010097726,34.84214688449211,19840000,0.18197852462687897,800
267.1031779017215,2.807954788208008,148.1264978943396,78.72593490911763,0.6364844,1831.60386967659,1.9855780601501465,0.9461936950683594,0.0005,14.479097127914429,3.8228148909104713,-0.11524864647026717,9.834766e-10,0.023516164119301713,0.6365181,11.612831830978394,11.065063714981079,151.43215871771005,124,0.012586546407509733,800,343.89086867602913,-5.7891056714685085,-10.210594106509866,2.807777166366577,86.60704145990451,-0.001987988,-141.26793288451773,0.40673136711120605,0.11915779113769531,2.7269535202495105,2.1297624111175537,4.344594717025757,0.0068994365,32.07838776249221,20000000,-0.07719268166979301,800
264.18560593730416,2.657898187637329,151.24431266357138,85.46488773091102,0.6356237,1845.8761456012726,1.9741740226745605,0.9356520175933838,0.0005,14.263453006744385,3.7311425039793455,-0.110425673830584,-5.7965516e-10,0.02366407527254396,0.63551307,11.542567729949951,10.980879783630371,149.79162371999286,125,0.012555444267254178,800,348.10393662785344,-5.563085918192234,-9.702411235274173,2.6577277183532715,15.675442053256875,0.013126193,-152.01912518333364,0.404005765914917,0.1356801986694336,2.6969217641901646,2.047459363937378,4.329270362854004,0.0089778025,35.0789031171652,20160000,-0.07195679734962403,800
263.55285958387304,2.741856575012207,146.61895148214626,90.83438855681318,0.63440406,1860.1600303649902,1.9790866374969482,0.9589338302612305,0.0005,14.274725437164307,3.783213736363732,-0.19392519432690997,8.8810914e-10,0.02375352514878665,0.6343859,11.478452920913696,10.943357229232788,149.3952059875542,126,0.012311217829761651,800,343.1286850655856,-7.050560675099368,-13.414616478499603,2.7416703701019287,3.1207689657318562,0.0005588197,-151.23840050709546,0.40169382095336914,0.11173152923583984,2.691270199334027,2.033320903778076,4.321753978729248,0.0048527885,38.49620084360643,20320000,-0.10917880790980268,800
272.24948421378815,2.554999351501465,166.598518130551,93.82271362169323,0.63353854,1873.9999516010284,2.0105998516082764,1.0156505107879639,0.0005,13.832592248916626,3.874502640879962,0.20507574299629686,1.2874604e-09,0.02275683362577786,0.63373196,11.217069149017334,10.675362348556519,153.58308835301304,127,0.01256056825497825,800,348.8982752409067,4.2792462689838375,9.237058165849044,2.554837703704834,67.08776731418764,-0.0029524334,-155.9729790732869,0.3878324031829834,0.1329784393310547,2.7791688365144016,2.026013135910034,3.9847216606140137,0.004664403,36.538001276649176,20480000,0.11768412940426998,800
269.54116744930536,2.5222253799438477,144.94118011236006,94.34374922187233,0.63264006,1888.2158098220825,1.979623556137085,0.9414956569671631,0.0005,14.193087577819824,3.885585764211021,0.10270890372600022,-1.8894672e-09,0.023363202382623863,0.63268614,11.609922885894775,11.057904720306396,152.25337310884427,128,0.012424956612315382,800,343.25148746878904,-0.02020560175055948,0.8400264691648534,2.5220577716827393,81.2288487401332,-0.004073436,-154.63088572618167,0.41369080543518066,0.11536574363708496,2.7514991431298674,2.063565969467163,4.323063611984253,0.0046555856,32.171805627216685,20640000,0.033486336772589775,800
265.09903821997983,2.742215633392334,149.28873335278502,92.88955689641423,0.6318157,1902.666443347931,2.0213348865509033,1.0110273361206055,0.0005,14.441632270812988,3.7341491101525186,0.08503632885364068,3.3974645e-10,0.023653021292753852,0.6316129,11.635666370391846,11.069323778152466,150.00701397659276,129,0.012613645564095608,800,346.12301319713856,1.1784718689225457,2.9952885144990824,2.7420496940612793,10.854118126028228,-0.0020636125,-164.23203623071575,0.40868425369262695,0.13737106323242188,2.7068685066672704,2.102015495300293,4.313802242279053,0.0031456624,49.81106814601569,20800000,0.05521579479591101,800
274.9626374921779,2.831110715866089,153.48518775489592,94.78346494658635,0.6304426,1917.2754180431366,1.9999382495880127,1.015263557434082,0.0005,14.600579023361206,3.994855996576754,0.2953510552908651,2.2947781e-10,0.02304367568475689,0.6305967,11.709524393081665,11.135177373886108,154.9923713529218,130,0.012499027749406536,800,349.361226884288,7.717982392088104,15.159111682921697,2.8309273719787598,24.61158673473472,0.00010447866,-155.9352273233385,0.4136512279510498,0.1394357681274414,2.807431446820964,2.1427817344665527,4.309970855712891,0.0048793545,35.83981179281242,20960000,0.17686752949130574,800
275.15508383362635,2.3791067600250244,155.94430141581077,102.8834639076181,0.6292831,1931.2793028354645,1.9627788066864014,0.9917697906494141,0.0005,13.994323492050171,3.8933305851790125,0.2982880231235411,2.3067e-09,0.023230650557736335,0.62921864,11.550856113433838,10.978681325912476,155.41295999834608,131,0.012615191237681098,800,348.78588071216467,8.350093996526205,16.183637445417027,2.3789477348327637,66.2716870732487,-0.0017977857,-163.06028189487736,0.41345691680908203,0.136918306350708,2.808885877280608,2.0591816902160645,4.351740121841431,0.003138968,37.193880876898284,21120000,0.18750116880267798,800
275.5498376317631,2.637918710708618,149.33587542735123,98.7299632533007,0.6274604,1945.6423428058624,1.9795904159545898,0.9797754287719727,0.0005,14.353446960449219,3.914626570543375,0.13144492424054863,-3.8743025e-10,0.023272859780654694,0.6274507,11.663833141326904,11.107057571411133,155.78774104670995,132,0.012544080362230616,800,347.1828617070621,2.148778833539697,4.958438920809415,2.6377363204956055,70.84948775677675,0.0128754815,-157.37220467196462,0.40935373306274414,0.12626361846923828,2.812451104116054,2.107398509979248,4.34818696975708,0.011000209,34.471739484521194,21280000,0.0749390723226626,800
272.04800974158223,2.559316873550415,161.48071659012336,110.40198857207876,0.6254709,1960.3398926258087,1.9972350597381592,1.508484125137329,0.0005,14.6908700466156,3.8737740050780882,0.25066213383998376,-3.6656864e-10,0.023358759203484365,0.62578315,12.07614517211914,11.517800331115723,153.75474784036513,133,0.012887857127261197,800,356.17571960290223,7.073143761360456,13.53115629804117,2.559147596359253,18.377113135440528,-0.001540274,-161.2038571042222,0.41377830505371094,0.12291240692138672,2.7780684310052264,2.111480236053467,4.288192272186279,0.0040475936,42.207966934400545,21440000,0.1614068913392559,800
271.3039725866265,2.512044906616211,162.72304191941566,110.64227649705279,0.6244857,1974.4930620193481,2.0164883136749268,0.9882791042327881,0.0005,14.144049167633057,3.841263778062396,-0.3526180766862646,7.867812e-10,0.024298078003089633,0.62437737,11.575765609741211,11.00553035736084,153.9016492788173,134,0.012796795447395795,800,346.4245497364324,-12.839819171273202,-23.990877972881535,2.5118768215179443,70.60005397716763,-0.003283932,-166.6952630524298,0.4236910343170166,0.12398147583007812,2.770744177319387,2.1006243228912354,4.285094738006592,0.005813051,34.739710592637124,21600000,-0.213947921901273,800
271.5408341551665,2.7443454265594482,159.9247872190033,111.60527852997197,0.6235408,1988.8443710803986,1.943655252456665,0.9781739711761475,0.0005,14.342828512191772,3.8879349668542575,0.10316381486576269,-3.635883e-10,0.023464125185840054,0.6233724,11.541468620300293,10.968503713607788,153.23843197610208,135,0.012750636934356602,800,346.45099677217377,-0.46079223427567684,0.46267791555314486,2.744206428527832,40.77029539550068,0.0130598135,-163.7819162194276,0.4119071960449219,0.14009690284729004,2.771176075182325,2.0631186962127686,4.309357643127441,0.010622865,40.674420532016974,21760000,0.0304255680967299,800
268.13981597652923,2.7984297275543213,156.71111123983073,98.65423506514387,0.62260437,2003.3302743434906,1.984745740890503,0.9946479797363281,0.0005,14.477910041809082,3.8618941015549773,-0.23350285805073626,8.642673e-10,0.024086081149663707,0.6224833,11.621821641921997,11.069332122802734,152.08472238804035,136,0.012640064180062704,800,353.5253014796262,-9.966642678017688,-18.257031864684237,2.7982749938964844,-2.6026311782687137,0.0062530413,-157.67952606967492,0.40189504623413086,0.12836289405822754,2.7377400838486077,2.104705810546875,4.29407811164856,0.011267981,34.90228432385828,21920000,-0.15730648261650335,800
275.5960191172789,2.703809976577759,165.3702386377436,91.92408646359496,0.62150586,2017.5249600410461,1.972325325012207,0.995267391204834,0.0005,14.186331748962402,3.912073362797079,0.06154321120532817,-1.2218951e-09,0.023714549976119284,0.6215262,11.421846389770508,10.895647525787354,156.02965999781043,137,0.012561922609544062,800,346.39427851166187,1.301661892044371,2.83535736962248,2.703644037246704,14.517205694806227,-0.0025246346,-162.38718500194284,0.3741121292114258,0.1316664218902588,2.8131815022057483,2.0354039669036865,4.310911655426025,0.00317535,35.7936335137191,22080000,0.0532874808778962,800
271.8947397615855,2.428408145904541,149.2748052130142,89.12473166567773,0.6209377,2031.3424763679504,1.9264287948608398,0.962146520614624,0.0005,13.808422565460205,3.8901521541739674,-0.1412941572577432,-7.2717665e-10,0.02418058237404115,0.62059915,11.311166763305664,10.772632122039795,154.35553088417345,138,0.012601092802672938,800,354.2308794601975,-6.003099624360995,-10.849737068480094,2.4282498359680176,56.56458827532411,-0.0030440784,-155.37556116008324,0.3872342109680176,0.13098764419555664,2.776484414126335,2.0088253021240234,4.27458381652832,0.0030926578,37.90051486784375,22240000,-0.08358521290724086,800
274.7654984688904,2.623715877532959,158.7927908933999,89.460727570904,0.6197202,2045.1487164497375,1.9732756614685059,0.9958827495574951,0.0005,13.798641920089722,3.890315874283563,0.29340898190157094,2.0518898e-09,0.023335191227630704,0.61958563,11.122299432754517,10.566195964813232,155.32299848897762,139,0.012681925809209712,800,349.81840616015745,6.794623659430309,13.769566085289789,2.6235592365264893,70.02010146824645,-0.0029798276,-148.28745799457437,0.40543293952941895,0.13039731979370117,2.804140479962305,2.0440776348114014,3.8924801349639893,0.0041087186,39.85555209447493,22400000,0.16271358415190978,800
273.07731456750366,2.7265360355377197,157.3316500182116,86.11834375096568,0.6185945,2058.958099126816,1.9806995391845703,0.9491732120513916,0.0005,13.800402641296387,3.816973359018783,0.0008057925164819046,-8.0019225e-10,0.024244830683935816,0.6186023,11.014241218566895,10.482128858566284,154.6213294687022,140,0.012728889900005248,800,349.83486484138183,-0.44909453350723255,-0.9567848987639911,2.7263543605804443,19.393275414835028,-0.0034533937,-151.40131409150987,0.38771700859069824,0.12413573265075684,2.7878269414167027,2.036208152770996,3.813051462173462,0.0035704218,39.99047763636098,22560000,0.015474998762236751,800
281.5948863715258,2.578169584274292,151.54756513776385,91.44723511629394,0.6173411,2073.3228662014008,2.052856922149658,1.0711793899536133,0.0005,14.355785608291626,3.9650594368774805,0.3596718569027928,1.3649464e-09,0.02299385032233158,0.61760217,11.713045120239258,11.155914306640625,159.16740611565965,141,0.012672925382728273,800,350.5796405789862,9.313466700699694,18.32301311973247,2.5778419971466064,19.431472446154924,-0.002491186,-155.5402965979382,0.40267419815063477,0.13215231895446777,2.8735694848838484,2.045459270477295,4.270405530929565,0.0036449514,38.9231635892104,22720000,0.20831432082416704,800
273.6513362474671,2.452455759048462,144.4126474832891,89.13862784021795,0.6164146,2087.4797508716583,1.9670112133026123,1.0084500312805176,0.0005,14.146959066390991,3.868000801238159,-0.08021673142417562,6.914139e-10,0.024278429591368375,0.6164027,11.64539647102356,11.09179949760437,155.13876010352303,142,0.012824208085052089,800,343.98020257998263,-2.7762486839630425,-5.4258234747747895,2.4522907733917236,18.48931536778895,-0.0034636036,-155.30919333721886,0.40331506729125977,0.12818384170532227,2.7936724143893623,2.1220390796661377,4.309463262557983,0.0038754698,38.587331266481684,22880000,-0.02905881800407179,800
274.1801819908114,2.5154664516448975,144.1379051354388,89.70784677536741,0.6155269,2101.7641036510468,2.0032665729522705,1.0148890018463135,0.0005,14.27524709701538,3.8570111791953336,0.041718324470075036,-1.966953e-10,0.02409280279206723,0.61547345,11.7015540599823,11.134565591812134,155.31297555755256,143,0.012894517861787549,800,345.46383890767555,0.34025450694316306,1.3082704101096057,2.5152831077575684,-4.293141820529618,0.0380048,-158.907508856826,0.40302228927612305,0.1417374610900879,2.7995003583324194,2.0776314735412598,4.3490259647369385,0.023712885,43.60245450371265,23040000,0.038260189395431986,800
279.9640945031453,2.625101327896118,133.83047494041855,75.2105340409776,0.61434025,2115.9914557933807,1.9607019424438477,1.0062055587768555,0.0005,14.218167066574097,3.9622541838376275,0.0248583514074401,-4.2915346e-10,0.024246095849470222,0.6141858,11.528478145599365,10.963368892669678,158.6471333512559,144,0.012622785129868874,800,348.38768394845954,-2.7264589540208846,-4.011791275324173,2.624934434890747,59.101114636209786,0.0015773565,-146.1696737188404,0.4155094623565674,0.12749028205871582,2.8589040636796694,2.016878843307495,4.318568468093872,0.0066943727,33.37448355052104,23200000,-0.015684802088987954,800
280.0851124748456,2.6679470539093018,130.1595278001115,70.02603296819429,0.61249846,2130.2215480804443,1.9404621124267578,0.9951775074005127,0.0005,14.220914363861084,3.9881948661242403,-0.01789074298838689,-1.296401e-09,0.024157698675287845,0.6128169,11.496410846710205,10.899193048477173,158.9364459491843,145,0.012887983502955303,800,353.9826023768028,-1.7920504005761058,-2.531752900666285,2.667780876159668,25.69451194378813,-0.00262604,-131.31266385329613,0.4295358657836914,0.14469480514526367,2.858571787483992,2.0176098346710205,4.291740894317627,0.0034834389,36.49043588934255,23360000,-0.0009369273850527292,800
272.8132949926916,2.831841468811035,133.40899878186343,68.14854127175317,0.6113971,2144.5825250148773,1.9477343559265137,0.9730422496795654,0.0005,14.351470947265625,3.817494466508849,-0.21011724588568004,-6.645918e-10,0.025114254856377544,0.6114233,11.458177089691162,10.901811122894287,155.21331522174077,146,0.012919836157404692,800,347.638039901994,-9.112553605175664,-16.561666920289426,2.8316640853881836,30.030883625523234,-0.0034319956,-128.20440864769236,0.41193342208862305,0.12117743492126465,2.7859175608948266,2.071882486343384,4.2570695877075195,0.0030969784,37.84402188525862,23520000,-0.14109050168676737,800
276.3882979211911,2.6533119678497314,124.96816429465633,70.28281647637031,0.6101892,2159.19113445282,1.9583005905151367,0.9833297729492188,0.0005,14.599758863449097,3.910703532636246,-0.12809168796242545,5.6624405e-10,0.024764926453651175,0.61013806,11.8864426612854,11.325448751449585,157.21029047187443,147,0.013091822566875567,800,349.9977357234652,-5.980288591529473,-10.707919885915315,2.6531333923339844,29.671180828247532,-0.0038156982,-142.32962229480154,0.4050769805908203,0.1354820728302002,2.821851635619221,2.055159330368042,4.715301990509033,0.004080395,35.63609887845412,23680000,-0.08243974959246657,800
273.79098203363003,2.7488787174224854,129.8928848022809,71.55604357943425,0.60931516,2173.7220265865326,2.001579999923706,1.007328987121582,0.0005,14.521912574768066,3.852044898486365,-0.142082030979744,1.5795223e-10,0.02476407593820519,0.6091712,11.717381477355957,11.168424844741821,155.64287855528306,148,0.012989539361230162,800,348.0830735544501,-6.615286980185702,-11.488542911738191,2.7487223148345947,39.86714486479581,-0.00348653,-140.86207110689696,0.3982851505279541,0.12953567504882812,2.795090781642886,2.1450865268707275,4.333198070526123,0.0034417168,39.43308043516711,23840000,-0.09033166816441958,800
275.9973634197636,2.4014503955841064,125.69712808591332,69.08292308060375,0.6082489,2187.6883714199066,1.987450122833252,0.9783813953399658,0.0005,13.958143949508667,3.916956171754458,-0.14748427629794206,-4.5299534e-10,0.024929934579645575,0.6081334,11.497657299041748,10.919347047805786,156.78509859100686,149,0.01294475950493527,800,352.3925303998813,-6.364181030356636,-11.771465137584594,2.401273488998413,59.63184845508795,-0.0034494053,-140.4609602614364,0.41732168197631836,0.13718557357788086,2.8181007029709333,2.0063316822052,4.295159339904785,0.0026908873,36.38697909747339,24000000,-0.09326443080808439,800
273.18121460948447,2.5852973461151123,126.14969144186243,66.77953952411782,0.60700333,2201.6557178497314,1.9152719974517822,0.9322221279144287,0.0005,13.958037376403809,3.851898961608803,-0.36497658982631664,1.9073485e-09,0.025667158741227592,0.60690594,11.322202920913696,10.754801511764526,155.5296837916382,150,0.013044050502899899,800,348.1344363092089,-12.628078676498163,-24.000391139797486,2.5851035118103027,2.6928090446415456,-0.0029531056,-134.07278359090085,0.40479612350463867,0.14082598686218262,2.790425071626256,1.9887707233428955,4.202225685119629,0.0045262263,37.4645961670478,24160000,-0.21538429026708178,800
281.2003989626069,2.7611477375030518,128.59985792071083,71.56220359748029,0.6055204,2215.9206867218018,1.9565536975860596,0.9801642894744873,0.0005,14.25842022895813,3.958861968540086,-0.10912081121077552,1.8745663e-09,0.02501763192550387,0.6056366,11.441207647323608,10.817893028259277,159.4843221051561,151,0.013101148049822459,800,352.4752531011965,-6.32630006123517,-11.277662050058789,2.7609739303588867,64.7686943492701,-0.0009857636,-139.10170732924442,0.4726138114929199,0.12548255920410156,2.8706174518090797,2.0393683910369873,4.237900018692017,0.0036954978,32.684853230489345,24320000,-0.08809095481727054,800
285.76385739572544,2.6767539978027344,133.6487779511463,66.04729203481645,0.6044658,2230.231257200241,1.9976377487182617,0.9480409622192383,0.0005,14.301921367645264,3.9767995966944194,0.12092610728865436,-7.1525584e-11,0.02437477758500713,0.604443,11.573104858398438,10.991690874099731,161.81138965370573,152,0.012913617061517819,800,359.11575706325283,2.9924708671330094,5.904914269027615,2.6765763759613037,70.704398486637,0.009569664,-122.76256522296177,0.4085652828216553,0.14887237548828125,2.917045661202709,2.093761682510376,4.31090784072876,0.0092289345,34.84932260868074,24480000,0.08359547985570938,800
286.4959317226855,2.7216830253601074,136.75218315192396,75.67933947656492,0.6027883,2244.4843270778656,1.9493238925933838,0.9959356784820557,0.0005,14.243990182876587,4.046610557617706,0.1433902486949794,1.6450883e-09,0.024451747261748192,0.6027764,11.464423418045044,10.892770528793335,161.94580078052178,153,0.012950097749778868,800,361.27129352510485,2.15001022768411,5.183590636705271,2.7215306758880615,14.137923471152568,0.0048693786,-141.74439049246686,0.4142916202545166,0.13652586936950684,2.925699970554133,2.009437322616577,4.2925426959991455,0.005144297,39.55754977872218,24640000,0.07641164151096706,800
282.539838128423,2.720275402069092,125.12301995720873,68.62528480451212,0.6010829,2258.8094186782837,1.954275131225586,1.001758098602295,0.0005,14.317939758300781,3.9194176785848627,0.04945592104150642,-1.0728837e-09,0.024365531118557895,0.6011967,11.540721893310547,10.981201410293579,160.2702079380773,154,0.012899046087100578,800,353.309422807866,-1.0737082464244758,-1.1797676595759254,2.7201197147369385,24.09278610701038,-0.00044503584,-130.4044563663966,0.4014778137207031,0.13817334175109863,2.8839744590853575,2.046243190765381,4.314667224884033,0.0028917599,42.47588656996235,24800000,0.012657459765619284,800
282.0810058305493,2.4024951457977295,119.30031994993206,69.16508990803139,0.6001558,2272.7931373119354,1.927844524383545,0.9882020950317383,0.0005,13.976836681365967,3.9552876286941774,-0.0301802023422734,1.6987325e-09,0.02518652551402567,0.59999293,11.511507749557495,10.983339071273804,160.11096429296285,155,0.012888318112322446,800,360.1638262360052,-2.1384617647745836,-3.654184847693519,2.402355909347534,57.4433491254196,0.0065773567,-138.47181244771716,0.3872082233428955,0.12092924118041992,2.8801520316368587,2.0554637908935547,4.314612627029419,0.00870987,36.32780413988287,24960000,-0.012093907039213947,800
282.00771703227264,2.648247241973877,137.05528345482813,78.22635455399774,0.5988481,2286.8238632678986,1.941657304763794,0.9845325946807861,0.0005,14.022523403167725,3.9739276221189495,0.007709374772986042,-8.761883e-10,0.024568783079896492,0.5986298,11.319071531295776,10.777440786361694,159.9222164220695,156,0.012692335314505365,800,356.46243131310786,-1.3302279175119225,-2.0382348698307258,2.6480906009674072,26.476369228392922,0.0014363726,-146.39026960368355,0.4025747776031494,0.11883759498596191,2.880427255430094,2.0691182613372803,4.1375532150268555,0.004426646,44.60978917490478,25120000,0.003964181018444606,800
287.5650542619762,2.7809348106384277,147.3939476427334,75.6046465500422,0.5976818,2301.212238073349,1.960397720336914,0.9899628162384033,0.0005,14.37909197807312,4.011703143020286,-0.014172677866217015,-1.677871e-09,0.02485513026250492,0.5977316,11.538792133331299,10.99530029296875,163.31369420937548,157,0.01275729022818805,800,358.2206361353618,-1.402091363301372,-2.0242804966250545,2.7807819843292236,64.36079232188155,0.010606057,-138.7254807405017,0.3985776901245117,0.12410330772399902,2.93658935194758,2.072299003601074,4.306612730026245,0.014770471,38.471272349294274,25280000,0.0041482379607204675,800
285.2845190428005,2.5652241706848145,131.65426759547333,62.04451235605311,0.59673566,2315.5370948314667,1.9849834442138672,0.9987814426422119,0.0005,14.315979957580566,3.966240268452002,0.15466292162082457,-2.4199487e-09,0.024596113167645997,0.5967585,11.691993951797485,11.123409509658813,161.7041077807248,158,0.013157768570855233,800,353.73276677726955,3.3318476115777367,6.7444871607636445,2.5650553703308105,10.333884831996363,-0.0015882669,-140.06751103839136,0.41410040855407715,0.13292646408081055,2.9118811945981657,2.1041018962860107,4.32727575302124,0.0046382393,40.677840181047856,25440000,0.09206259460110652,800
289.07430056390183,2.645846128463745,112.71862991582802,57.54311238795891,0.59552115,2330.427782535553,2.039945602416992,1.488276481628418,0.0005,14.880713939666748,4.038776817897671,0.11212725770405962,6.9141387e-10,0.024360870988734854,0.5956104,12.177552461624146,11.594292163848877,163.70043086080216,159,0.013013765746296415,800,363.68892843391416,4.504417148666035,8.497832394078408,2.6456899642944336,59.849594419255546,0.005271695,-119.7430552464398,0.4108257293701172,0.15043902397155762,2.950185321431778,2.068662643432617,4.323622465133667,0.0050872983,35.88224359975067,25600000,0.10943433277380482,800
285.1964000666731,2.5219855308532715,119.69395569180712,52.07489804116423,0.594483,2344.4930465221405,1.9502198696136475,0.9840667247772217,0.0005,14.056034088134766,3.971460652928188,-0.005004756951647922,-1.6450883e-09,0.024938078263879497,0.59438944,11.480202436447144,10.9227135181427,161.80673934663403,160,0.012898571485882861,800,365.42957370939575,-0.8195129286730802,-1.4704962046124694,2.5218558311462402,50.961504949138174,-0.00072557863,-129.26214792286257,0.41355133056640625,0.12168216705322266,2.9117764560920185,2.0334126949310303,4.313549041748047,0.004900003,38.32685399208866,25760000,0.00964888586542236,800
283.00332324137617,2.585272789001465,107.17336353024247,52.68342533487072,0.59341806,2358.640520095825,1.9467582702636719,0.9971001148223877,0.0005,14.137941598892212,4.026018020892619,0.040305234376463425,-1.6927719e-09,0.024713716234004007,0.59359837,11.49854850769043,10.949559926986694,160.30672291731457,161,0.012803425577428099,800,359.0930032790309,-2.1430514175074973,-3.2357139139088393,2.5851175785064697,14.174238023738008,-0.002770624,-124.19706285443188,0.3896293640136719,0.13753867149353027,2.8887116575785994,2.038886547088623,4.3007118701934814,0.0037888095,37.774401875036496,25920000,-0.008068612558572781,800
277.389202087403,2.636042356491089,101.97263272429174,54.73652477958498,0.5931418,2372.845405817032,1.9049313068389893,0.9627289772033691,0.0005,14.195903539657593,3.9352288087564604,-0.16772342883510696,-8.5979696e-10,0.02579857041724247,0.5930508,11.502075672149658,10.907326698303223,157.59574464182464,162,0.012853081002452818,800,350.43473860087016,-7.822539421272959,-14.05824566228845,2.6358747482299805,9.445392754554854,-0.0030279567,-123.35650393049673,0.4295670986175537,0.14220476150512695,2.832633984670511,2.045931339263916,4.351430654525757,0.0029755258,39.92280936401516,26080000,-0.11629701579022517,800
289.7415961672605,2.676868438720703,108.14057341063815,57.32501700542994,0.5923667,2387.0254170894623,1.97463059425354,0.9871530532836914,0.0005,14.17017936706543,4.090058935847974,-0.0257908611494584,1.5020369e-09,0.025647861679580875,0.59243244,11.43482780456543,10.882792472839355,164.40102245228212,163,0.012788579915682422,800,355.2660074733418,-3.102115909255994,-5.102397498377611,2.6767122745513916,-0.7225322790407027,-0.0034383582,-125.31119098312178,0.3981797695159912,0.13402104377746582,2.9583007448158236,2.0206139087677,4.28512978553772,0.0031261735,31.54215914072951,26240000,-0.02681571628696502,800
289.9883060726576,2.7088963985443115,117.63795287945345,57.08123610335381,0.59189725,2401.3624618053436,1.9583537578582764,0.988325834274292,0.0005,14.328997611999512,4.040504704845668,0.05298951324628724,-1.4305115e-10,0.0252281183554379,0.5918114,11.559017419815063,11.000151872634888,164.3486421482001,164,0.01269890384651056,800,362.8455149832114,0.792528989145211,1.9345928099543286,2.7087244987487793,49.79991944221281,0.00065861846,-115.15794704002623,0.40288281440734863,0.13516521453857422,2.9612751525304666,2.085716962814331,4.3072662353515625,0.0038879588,37.64454403594994,26400000,0.04343346452378191,800
291.1478869322464,2.596911907196045,120.54855990531863,54.76952754939366,0.5911896,2415.266911506653,1.9426794052124023,0.9026346206665039,0.0005,13.89512038230896,4.0576947184036785,0.03644526757922489,4.5895582e-10,0.0252913987320299,0.5912108,11.240143060684204,10.705983877182007,165.26838113044775,165,0.012785942874397636,800,361.9408645686002,-0.16494768794066203,0.2996039152252632,2.59675669670105,30.212433457672052,-0.00014708,-115.07993907249707,0.3938632011413574,0.12002801895141602,2.973258839498585,2.053417921066284,4.144429445266724,0.004134749,41.38760652146445,26560000,0.027132788802462893,800
291.2454951192406,2.4919700622558594,115.05376776548366,60.13543288813276,0.59034467,2429.2303144931793,1.9999213218688965,1.0537455081939697,0.0005,13.95578932762146,4.04846686433671,0.1472856577331304,2.077222e-09,0.02467227259197712,0.59035814,11.40519905090332,10.851746320724487,164.88483962067684,166,0.012710006479635475,800,361.1052486734315,3.130784989989087,6.756973181242253,2.491800308227539,15.375557305561262,0.0059042405,-131.80024132506472,0.40723514556884766,0.12497496604919434,2.9731771287634112,2.0887064933776855,4.080361604690552,0.0056901677,38.58996774942734,26720000,0.09165527257316466,800
288.67116883424285,2.4907045364379883,98.58197090064805,53.03029032458684,0.5891073,2443.3121309280396,2.0157763957977295,0.9865024089813232,0.0005,14.073680639266968,4.009978691948264,-0.00994329728030956,3.9935114e-10,0.025593454464571435,0.58914053,11.519059419631958,10.985700845718384,163.98161215287996,167,0.012866252006687387,800,351.56470676193743,-2.057433973748087,-3.160416345166739,2.490520715713501,35.10361665686044,0.005748429,-112.171316693965,0.38688111305236816,0.125624418258667,2.9468146811852773,2.037365436553955,4.3220133781433105,0.005508024,35.911358401778294,26880000,-0.007429364532499752,800
289.60442210404653,2.6952435970306396,114.67269534433728,58.78608460059145,0.5880013,2456.9843418598175,1.9801673889160156,1.023582935333252,0.0005,13.663246631622314,4.055674141027927,0.11646977420442309,-1.0728836e-10,0.02505057023518931,0.5880233,10.907398223876953,10.32924485206604,164.36724910697882,168,0.012772168318672266,800,360.1501107141948,0.7988993492452188,2.519693705792629,2.6950747966766357,9.95064214451668,0.01626096,-116.94048346798542,0.4289510250091553,0.1276998519897461,2.956132265335645,2.0189967155456543,3.686617374420166,0.00941326,38.287159959262254,27040000,0.049289539656218594,800
288.70292169489346,2.8112170696258545,102.68506832719488,47.55656480491809,0.5865481,2471.356388568878,1.9124197959899902,0.9619321823120117,0.0005,14.363039016723633,3.9959641965850325,0.041965741448586585,6.9737427e-10,0.025458984206224618,0.5864195,11.497806549072266,10.937264442443848,163.8991900530991,169,0.012999157879353788,800,361.26725822887596,0.4476368458746305,1.0042697551517494,2.8110616207122803,8.78415507190656,0.026508465,-97.69858263738756,0.40692877769470215,0.13320612907409668,2.947228748885359,2.065049171447754,4.331355094909668,0.013004072,38.27488283475005,27200000,0.034324156920931846,800
286.9211708073241,2.4915378093719482,108.73406972643825,59.20485680250931,0.5846928,2486.2046670913696,2.007478713989258,1.0455622673034668,0.0005,14.839939832687378,4.0153669350069245,-0.07408042139157772,5.722046e-10,0.025966660777586793,0.5848495,12.29300332069397,11.71382451057434,163.0850363057229,170,0.012715464216600093,800,365.0186871254828,-5.573236555081143,-9.689271204621148,2.4913711547851562,14.543998463732727,0.01297931,-118.83646127083699,0.4191017150878906,0.13635873794555664,2.93029812138512,2.1278607845306396,4.818315505981445,0.012766239,37.71869467384171,27360000,-0.07292883156183286,800
295.346976283757,2.4892542362213135,125.63882555060657,69.3616969391553,0.5831285,2500.4058022499084,1.9923930168151855,0.9828450679779053,0.0005,14.192681789398193,4.085643754829771,0.13682809249068284,-2.467632e-09,0.02526788671497701,0.58318055,11.646148920059204,11.084346771240234,167.52214033374327,171,0.01257945607987284,800,358.1990380265533,2.714342416732239,5.940112077180869,2.489093542098999,50.05110637365033,0.01800856,-127.58750304951826,0.4090080261230469,0.1303272247314453,3.0149922573238204,2.058371067047119,4.319273471832275,0.013005692,37.20073475232534,27520000,0.08338554104103814,800
297.59078132453686,2.4875175952911377,123.67839014241156,65.2342802117035,0.58192706,2514.4837007522583,1.9377548694610596,0.9864921569824219,0.0005,14.06868052482605,4.09165119493846,0.1485838700891239,-1.2636184e-09,0.024846552153494593,0.5819294,11.523451805114746,10.957706212997437,168.5038055092144,172,0.012561356215598394,800,371.3702108969876,4.665809923730824,9.299877593081185,2.4873499870300293,57.409494609164426,0.007894209,-131.58514345313216,0.41257381439208984,0.1310887336730957,3.038040984788521,2.056145429611206,4.3106772899627686,0.008423191,34.733687086452036,27680000,0.11673990396884737,800
286.92586629218175,2.3551063537597656,131.19293200454806,73.28537197071417,0.5804883,2528.371650457382,1.9313349723815918,0.9796934127807617,0.0005,13.878650426864624,4.074072342759413,-0.08220501836871424,-3.0994424e-10,0.025760599026598472,0.58050656,11.469940423965454,10.902949571609497,162.85136360031,173,0.012492442130918465,800,358.71679289755025,-5.510128537287795,-9.394084217275736,2.3549346923828125,40.330592123616974,-0.0008272967,-122.8258397929804,0.41557788848876953,0.1302938461303711,2.9306683718944466,2.036924362182617,4.316720485687256,0.0038167841,38.357755321259646,27840000,-0.07012550161229981,800
291.0607913587093,2.509185552597046,130.06781188572933,74.05986637836634,0.57974184,2542.0275373458862,2.0148744583129883,0.9881234169006348,0.0005,13.647110223770142,4.045197988549103,-0.06484731116365897,9.536753e-11,0.02598304751186614,0.5796339,11.076624870300293,10.517808437347412,165.24465153404265,174,0.012507962026675453,800,366.58994696140763,-2.7447111376180517,-5.141648204482623,2.5090231895446777,-0.5321953337466778,-0.0012141475,-130.7407316743349,0.40828895568847656,0.13013601303100586,2.9728149236549766,1.9710171222686768,3.942596435546875,0.003166917,39.597248651564016,28000000,-0.027572052502857387,800
287.25423255988164,2.5637307167053223,124.98075938787842,75.92391860457361,0.57913256,2555.7827365398407,1.9155948162078857,0.9826929569244385,0.0005,13.746330738067627,4.050930935605376,-0.11393596932022607,-7.152557e-10,0.026182568034289633,0.5790654,11.128085136413574,10.593313932418823,163.0083086662572,175,0.0124253401642748,800,367.29790881350107,-4.076132806081616,-7.783742016994893,2.5635643005371094,15.68888236207726,-0.0026517687,-137.08842015746146,0.3844022750854492,0.12963438034057617,2.934935730439745,2.0206000804901123,3.9740705490112305,0.0031310334,40.94422848957754,28160000,-0.05402367849100879,800
293.89441560857415,2.5178730487823486,127.371855181105,74.67313270621725,0.5786562,2569.8926861286163,1.9774134159088135,0.976301908493042,0.0005,14.101058006286621,4.128233889940187,0.08076753016553674,3.0279161e-09,0.025254358695782974,0.57864785,11.526224374771118,10.957006931304932,166.5285395990208,176,0.012510106452605746,800,372.66515412169616,2.0287690184512126,4.046363718314324,2.5177273750305176,54.752792299734544,-0.0035421033,-136.58865592483605,0.4149813652038574,0.13360309600830078,3.0011612898246414,2.041675329208374,4.3223326206207275,0.0024755984,38.21481018776896,28320000,0.06443388937593315,800
290.8063279699173,2.4777495861053467,126.56024198111932,77.12367150914905,0.5775991,2583.9703838825226,1.9430360794067383,0.9755182266235352,0.0005,14.070224285125732,4.036346603508285,-0.027886224770100068,2.2649763e-10,0.026391636865089593,0.5778578,11.531941413879395,10.982250452041626,164.86427546383865,177,0.012388484989390313,800,370.76601354338146,-2.6418077387315333,-4.623625053811488,2.4775938987731934,38.39777754114769,-0.0029505815,-138.94977418017228,0.3946211338043213,0.13527727127075195,2.9714294662015677,2.071173906326294,4.289050817489624,0.0033328868,40.36951494430096,28480000,-0.022292844455341902,800
295.18180558509596,2.650700569152832,137.0598875517462,77.5567067858378,0.5769688,2598.2011098861694,1.9785120487213135,0.9286198616027832,0.0005,14.223772764205933,4.103732220719582,0.2363998580076028,-3.412366e-09,0.025568302276604525,0.57698244,11.514720439910889,10.962519645690918,166.86979601822466,178,0.012437814317616577,800,369.3225471751489,7.142101463140855,13.664790906102471,2.6505415439605713,58.15431692597172,0.0068692304,-138.52710854728534,0.3869483470916748,0.1441638469696045,3.0143116364759655,2.051398277282715,4.336092233657837,0.0046291426,37.226405789999255,28640000,0.1606804906965328,800
294.99995341018393,2.388622999191284,142.35688495768085,87.4341896587166,0.57596594,2611.9192621707916,1.9989609718322754,0.9777331352233887,0.0005,13.710363149642944,4.05907510617162,0.007143441532414574,1.1563301e-09,0.026340235787737122,0.5760909,11.264674425125122,10.733883142471313,167.51461514681577,179,0.012186884903121663,800,370.0727647351183,-1.4514640483302657,-2.1508987975792864,2.388465166091919,67.67455664138903,0.00081207516,-148.3369494608626,0.3896055221557617,0.12040138244628906,3.0130421259977647,2.089780807495117,4.040549993515015,0.0043505924,34.524840039278665,28800000,0.0024608487508609926,800
290.91845189796123,2.7220442295074463,148.26288883146873,92.71928637686219,0.5752123,2626.2249689102173,1.968369960784912,1.0002174377441406,0.0005,14.29857063293457,4.0534686748870135,-0.04120076111934508,-2.0921227e-09,0.026615659443337047,0.57515097,11.512198448181152,10.952316045761108,165.1015195914638,180,0.012245804780340588,800,367.05581625930273,-3.4085658789766216,-5.990353781256664,2.7218902111053467,2.343662531772543,-0.0027905998,-146.6336356096487,0.3930244445800781,0.14549541473388672,2.9728630640041747,2.0503649711608887,4.316303491592407,0.0026702723,38.83774349146179,28960000,-0.03569987846303134,800
287.26546658381324,2.6003847122192383,138.81464245781527,88.80220808256227,0.5744612,2640.1101319789886,1.933480978012085,0.9506843090057373,0.0005,13.87562608718872,4.036056338079563,-0.317054027865137,-7.8082085e-10,0.027295353462643095,0.5742949,11.224502563476562,10.680565357208252,163.38727017977834,181,0.012392516559111956,800,366.77672096500265,-13.730222093570974,-24.903688668923294,2.600203514099121,9.264647334535098,-0.0038073838,-153.7016551927023,0.39479875564575195,0.12784433364868164,2.9356533727964313,2.010915994644165,4.068089962005615,0.0027068334,39.08961291577356,29120000,-0.2247965345764878,800
294.01310908796995,2.683943271636963,154.6575918536626,90.36248264989047,0.5731553,2654.2420399188995,1.972076416015625,0.9814035892486572,0.0005,14.12329888343811,4.1256384512881485,0.1971183560377418,-6.8545336e-10,0.025521474935017316,0.57329947,11.378283977508545,10.817627668380737,166.45673603176652,182,0.012401348918889415,800,367.87387734382094,6.172706246516898,11.858418447082116,2.6837856769561768,22.964295694578,-0.002784154,-135.48881311819986,0.40331506729125977,0.13724970817565918,3.0030647821586824,2.0232930183410645,4.248466491699219,0.0031534217,43.00732706355664,29280000,0.1428094706575189,800
296.2657863769863,2.636749505996704,141.22093212790568,91.69781937804393,0.5720284,2668.317106485367,1.9172227382659912,0.9716248512268066,0.0005,14.066309928894043,4.146818306966137,0.052666975845195134,9.894371e-10,0.026204386718988528,0.5722402,11.365418910980225,10.783299684524536,167.9599057348027,183,0.012227235793113508,800,369.8302574506291,-0.4047618749478812,0.26540275399753144,2.636582612991333,13.740806562304742,-0.0028147888,-146.54458348012804,0.416151762008667,0.14470338821411133,3.0266843394000693,1.975858211517334,4.26417088508606,0.0022614338,36.26518642560236,29440000,0.02671859490798523,800
290.14024071642694,2.605262517929077,137.52171402260586,92.51516535924881,0.57122374,2682.8206629753113,1.952775478363037,0.9759805202484131,0.0005,14.494884490966797,4.075723056805674,-0.28635295887650936,7.7486034e-10,0.02751945524375168,0.57119566,11.829086780548096,11.280591249465942,164.91063547837322,184,0.012267142770925553,800,369.66116465278475,-11.002117482912936,-19.94121629314191,2.605118751525879,8.554567393765197,-0.0034286121,-152.07937752687732,0.3935420513153076,0.13440561294555664,2.965672926564277,1.9897589683532715,4.640012979507446,0.00284805,41.727643667574874,29600000,-0.17530891342025448,800
295.9989177338479,2.6675426959991455,145.91083594160807,93.93764901202563,0.5702179,2697.108566761017,2.0061731338500977,1.0091040134429932,0.0005,14.280945301055908,4.052818357766271,0.005800764037257799,-3.9339065e-10,0.02631884217278568,0.5702363,11.55390214920044,10.960339307785034,167.9343136062957,185,0.012292330518796132,800,373.3655091850415,-0.895003390141419,-1.5757902307847211,2.667330741882324,39.161019634703685,-0.0028025247,-149.4816574087207,0.4263584613800049,0.14074325561523438,3.0242344128971217,2.0400431156158447,4.298161745071411,0.0023844007,43.65737765622322,29760000,0.008477957204423342,800
296.92246084465745,2.637866735458374,142.23552921199197,93.99762894366116,0.56939876,2711.2512798309326,1.9543352127075195,0.9843599796295166,0.0005,14.133474349975586,4.137820551361223,-0.012545136427642812,4.947186e-10,0.026490665290473434,0.56952095,11.44532299041748,10.869817733764648,168.42291127520141,186,0.012291380466077579,800,367.9652840758798,-2.912543340075132,-4.687848145692081,2.637701988220215,54.184974448536494,-0.0032519507,-149.61978937629087,0.4257948398590088,0.12843942642211914,3.033110278790983,2.029927968978882,4.2663373947143555,0.002659832,36.87483990747608,29920000,-0.022574125557485912,800
292.08113391632236,2.514084815979004,142.89940308845306,91.254742964671,0.56892854,2725.2792382240295,1.9618680477142334,1.0013813972473145,0.0005,14.018964290618896,4.087051552340403,-0.317592345163934,-1.1265279e-09,0.027510556201809814,0.5688873,11.441354036331177,10.878945589065552,165.90376368383565,187,0.012243062203318977,800,367.2493130798653,-13.308047325810394,-23.974532629848092,2.513902425765991,-8.88683010784776,-0.0029264763,-147.60397396279373,0.42148852348327637,0.12003231048583984,2.9855658758564037,2.0464906692504883,4.271249532699585,0.0028039801,40.23844055713913,30080000,-0.21546142233508822,800
302.8489710923067,2.66491961479187,146.37218115614453,92.41203469521128,0.56799257,2739.5453090667725,1.9601764678955078,1.0022644996643066,0.0005,14.25595736503601,4.1789486460456295,0.2795379408861535,1.0728834e-09,0.025765476762709776,0.56797546,11.526090860366821,10.954373836517334,171.6075906718765,188,0.01222137550804648,800,370.6033755879664,7.308284688864088,14.388775596346047,2.6647536754608154,11.415478192413042,-0.0029790155,-145.15077725833513,0.413654088973999,0.1341865062713623,3.0925455431829496,2.0445685386657715,4.328774929046631,0.0025163612,37.05953464175718,30240000,0.16820709835078343,800
300.75709274118964,2.7789242267608643,151.30037805771556,92.521521268087,0.56734765,2753.813737154007,1.9560728073120117,0.9560818672180176,0.0005,14.259154081344604,4.159752870424063,0.27919070575905347,1.1265278e-09,0.02556208286287177,0.5671152,11.422595262527466,10.9050772190094,170.3790655994518,189,0.012400153448680798,800,364.2733327992375,7.836238195157948,15.115737935140762,2.778738021850586,20.542635758529368,0.0013379016,-145.49226619718655,0.3840444087982178,0.11343789100646973,3.0704224620754625,2.042816162109375,4.27729606628418,0.002961289,37.45729963492106,30400000,0.1756696177709574,800
299.59785271925745,2.4642083644866943,144.32069341169023,95.1866810976487,0.5662751,2767.928150177002,2.0014162063598633,1.0344557762145996,0.0005,14.104990005493164,4.07921840616545,0.07599286867301712,-2.6822055e-11,0.026157851541100816,0.56630623,11.575684547424316,11.002094030380249,170.101093747062,190,0.012438988478319361,800,368.8128141567152,0.07969445447743169,0.7105200739265775,2.4640448093414307,36.23052967196755,0.023295643,-164.50496290252713,0.41828227043151855,0.13311409950256348,3.059634698388878,2.0879316329956055,4.241527318954468,0.012272846,38.07914878068876,30560000,0.03165036952692409,800
296.25689385845186,2.6297709941864014,144.1359462627649,91.60574651495367,0.5655637,2782.3417115211487,2.0348763465881348,0.9394142627716064,0.0005,14.40379524230957,4.06119958797938,0.08063190697578847,-1.4841557e-09,0.026497341667488596,0.5653702,11.72066354751587,11.099250555038452,168.05406875277038,191,0.012420879616695283,800,373.44769797645387,0.32385068403017214,1.2080006596529465,2.6295835971832275,-15.635394739375519,0.0149856815,-142.3847200251125,0.4350876808166504,0.16305851936340332,3.0251191057753766,2.0699992179870605,4.3665876388549805,0.012781061,43.47415841364127,30720000,0.03643895426730121,800
301.1416708923449,2.7090513706207275,165.40847555916872,100.38768994030097,0.56429297,2796.8490087985992,2.0051705837249756,0.9984242916107178,0.0005,14.497960567474365,4.132455921041323,0.27332288845026964,3.9041045e-10,0.025804500907223863,0.5643755,11.738881826400757,11.18573260307312,170.6101720855772,192,0.012514729998087412,800,370.78217218663457,9.567326740924548,17.745220574587034,2.7088654041290283,7.214728811760876,0.027420538,-162.9656258071147,0.39202237129211426,0.14131903648376465,3.076096949668326,2.115182399749756,4.332737445831299,0.021122385,41.54286778534428,30880000,0.20228278409257533,800
302.9522746200743,2.4048304557800293,174.25217055020184,110.74067721237454,0.56321084,2810.7713389396667,1.9681873321533203,0.9686744213104248,0.0005,13.912883281707764,4.233402300955198,0.49343219194773796,-9.834767e-10,0.025197541578835376,0.5633049,11.448405504226685,10.887978076934814,171.21940018653177,193,0.012836476276011461,800,369.2876766985395,17.690707296067966,32.400899323884154,2.404641628265381,5.390138914012023,0.012316483,-168.40455061585268,0.41408205032348633,0.12403416633605957,3.094154139477485,2.065838575363159,4.238276958465576,0.007859396,40.459419140925704,31040000,0.349939850689477,800
301.4089641463175,2.6563639640808105,157.9052607191751,110.35268111087395,0.56221503,2824.5482881069183,1.9189069271087646,0.8300511837005615,0.0005,13.767913103103638,4.140208048892555,0.22068716275961,-6.556511e-10,0.0258467495967909,0.56238383,11.058792114257812,10.507739305496216,170.7083024561985,194,0.012703568654911821,800,367.88619791317234,7.065762671219154,13.157998225703126,2.6561858654022217,123.41223471801781,0.0035307875,-162.5036075229826,0.39994049072265625,0.1307687759399414,3.0784647308304196,2.0049450397491455,4.159940958023071,0.0049488954,37.2721213417955,31200000,0.1569937361879244,800
300.78116516456225,2.444608449935913,163.32984877844115,116.01970991911715,0.56177264,2838.6681509017944,2.0276482105255127,1.0137519836425781,0.0005,14.111583471298218,4.1604186293234235,0.15185800981695188,1.3947488e-09,0.026435309104178337,0.56150055,11.608076333999634,11.06461238861084,170.7358076663998,195,0.012775308866896016,800,365.92722351589157,4.394607562599355,8.27813309090517,2.4442410469055176,32.550145827069834,0.004112091,-169.55685794592006,0.38745975494384766,0.1348583698272705,3.0723837485010437,2.059684991836548,4.290356397628784,0.005073423,40.50309088646612,31360000,0.10850603873520645,800
298.19969677417293,2.8722758293151855,167.68676670703334,123.94772140327915,0.56085366,2853.5195202827454,2.0049684047698975,0.9530153274536133,0.0005,14.844508647918701,4.0956875094833425,0.17535319188063403,8.1062324e-10,0.026234037433980565,0.5606841,11.909581184387207,11.286820411682129,169.2028457775349,196,0.012944524834448183,800,379.7926299414446,5.314874583929549,9.93376174739652,2.872067928314209,35.041723772050126,-0.0017134335,-171.14418867661806,0.4595921039581299,0.13635921478271484,3.0463834419880333,2.046956777572632,4.152926921844482,0.0029131663,43.370592159992,31520000,0.1256255849941706,800
297.20054457312267,2.417731285095215,160.3514940960216,119.48883031025882,0.56043744,2867.332458257675,1.9630320072174072,0.9851396083831787,0.0005,13.804307222366333,4.125906393802274,0.2761080618918416,-2.5033953e-10,0.026446059318611798,0.5603562,11.32644248008728,10.736944913864136,168.3403392106267,197,0.01286280094897503,800,367.53844653700145,8.177096880308067,15.486775846916208,2.4175477027893066,39.75359601748617,-0.0019902445,-165.95376635375547,0.41505885124206543,0.15128803253173828,3.0358688920101273,2.025002956390381,4.060090780258179,0.0025829664,48.47586137598573,31680000,0.18078495847051368,800
295.48300284381133,2.7907326221466064,171.86986984098212,119.670899202958,0.5601848,2881.4235665798187,1.9741981029510498,0.9677534103393555,0.0005,14.082165002822876,4.06531311564759,-0.14929413288840288,2.8491018e-09,0.027546747184926758,0.560002,11.239740371704102,10.712283849716187,167.63528570845838,198,0.012899963690224238,800,368.1384671732743,-7.176306094020467,-12.923558222950305,2.790566921234131,15.418269925973071,-0.00012407282,-168.10887092125174,0.3907036781311035,0.11648082733154297,3.0200537914600836,2.01208758354187,4.07483983039856,0.0035096668,38.813222300210676,31840000,-0.10336801974372227,800
289.2743711166256,2.626762866973877,157.72085229146973,116.34519519003231,0.5592307,2895.4461324214935,1.9809088706970215,0.9827373027801514,0.0005,14.013700008392334,4.00377788021991,-0.24915773327626708,-3.2186503e-10,0.02785694424350954,0.55931115,11.327856540679932,10.780340194702148,164.21041063693764,199,0.012875281603624836,800,375.35146768724053,-10.850610478428944,-19.581164312442347,2.626594305038452,16.65230144567668,-0.0035323394,-172.5112885161342,0.3972914218902588,0.12946653366088867,2.9575226395845,2.0766472816467285,4.090856552124023,0.0022538016,51.45981345428772,32000000,-0.17012256325709302,800
294.5945599532335,2.583610773086548,162.55358080131307,117.61496418228538,0.55830985,2909.696453809738,1.9952971935272217,0.9910249710083008,0.0005,14.24103593826294,4.059578899442957,-0.1613519317927805,-4.1127196e-10,0.027454547547802063,0.5584615,11.599448680877686,11.050004482269287,167.0901704701454,200,0.012874932879569772,800,371.71494196826785,-7.906353734995271,-13.985740384934115,2.5834310054779053,7.066623010223469,-0.0027298965,-172.9823023925524,0.4087686538696289,0.1199178695678711,3.0108415006361153,2.0709986686706543,4.34365701675415,0.0033473566,45.43848763942593,32160000,-0.11421602290573628,800
294.4960500259011,2.7187085151672363,164.21688394440346,118.1856191875329,0.55783945,2924.069138765335,1.990015983581543,0.9982242584228516,0.0005,14.36384391784668,4.070357968338291,0.02108796330720136,1.4126302e-09,0.027249682938139813,0.5577277,11.585094451904297,11.02591609954834,167.06686136424796,201,0.012858238110612447,800,366.96472996929526,-1.251406352163124,-1.9705453027238025,2.7183899879455566,14.154982197493895,-0.0039361874,-162.29931944523284,0.4154198169708252,0.12406730651855469,3.0094950782881007,2.0959181785583496,4.292124271392822,0.0022642766,50.29086200533789,32320000,0.005977626245850627,800
290.43933465420764,2.521901845932007,162.11967111804952,117.24525318197482,0.55687624,2938.2301449775696,2.0763049125671387,1.0185847282409668,0.0005,14.152032375335693,3.9684144019167626,-0.08317289990394493,-2.4676325e-09,0.028108032179961363,0.55708,11.566910743713379,11.013364553451538,165.14417990728145,202,0.013041853707628604,800,366.0607906956101,-4.274523641299261,-7.483928584628318,2.521712303161621,-2.3075214267951445,-0.0008538472,-164.55819602034762,0.40001344680786133,0.1333625316619873,2.968180924416828,2.0481748580932617,4.244975328445435,0.0023383684,59.341097982640136,32480000,-0.04895651908124355,800
298.54530851062106,2.6104512214660645,175.43605937553355,116.2831879468634,0.5559126,2952.4041497707367,1.980391025543213,1.0050995349884033,0.0005,14.16542387008667,4.096561998148714,0.07021340635880335,1.1444092e-09,0.026970543524530103,0.55617577,11.495620965957642,10.913788557052612,169.03749058741712,203,0.01309991763246812,800,375.8830080705383,1.764056334208683,3.375302404214958,2.610257148742676,37.893158444100266,-0.0009630152,-169.2069671524468,0.4190952777862549,0.1372840404510498,3.0503736972452535,2.058265209197998,4.27863335609436,0.0028110938,46.022635778521376,32640000,0.059714545853001504,800
300.52584235228613,2.6786680221557617,158.5357556444151,115.34788605383257,0.55532193,2966.7453689575195,1.9882903099060059,1.0149726867675781,0.0005,14.331524133682251,4.233495486117765,-0.08136232008441338,-1.2964011e-09,0.02735045030205364,0.55534893,11.58999514579773,11.054741382598877,170.39330548383572,204,0.0128800134355859,800,369.74502176695194,-5.346744512430181,-9.382014354007792,2.6785218715667725,79.62267375037536,-0.002097937,-178.09720512420378,0.39284253120422363,0.12268185615539551,3.070231307921527,2.054856300354004,4.392265558242798,0.002296239,33.80761992250676,32800000,-0.06822341142964383,800
295.4601865214986,2.4912264347076416,156.00170855663347,114.33559563721836,0.5546456,2980.713966846466,1.9731557369232178,0.9105410575866699,0.0005,13.960129976272583,4.0762640030147335,-0.003356812960406188,1.4424325e-09,0.027273903216149458,0.5547052,11.40777039527893,10.879691362380981,167.67877526966856,205,0.012991800339721511,800,382.5449069217683,-0.562257241248426,-1.1236594445373158,2.491058111190796,8.2396352891455,-0.002607712,-171.00091931216232,0.3807680606842041,0.1276702880859375,3.01966987353369,2.1095986366271973,4.214334011077881,0.0033478686,48.19224456576737,32960000,0.014487620519762552,800
299.4881052722931,2.4382548332214355,160.1130552228878,114.25781164497906,0.55400175,2994.950527191162,2.0008487701416016,0.9956238269805908,0.0005,14.228490114212036,4.086232790710456,-0.1619136244041124,-1.2338163e-09,0.02780691477683923,0.5539574,11.723930835723877,11.157135009765625,170.14956587794273,206,0.012986235237293964,800,381.80452694116264,-7.682899130869841,-13.437986651924508,2.438037395477295,31.693536678234366,-0.0029601108,-163.13783709157946,0.41222429275512695,0.1340324878692627,3.0609774415916458,2.1210896968841553,4.34235143661499,0.0018407103,40.49653070057754,33120000,-0.10876571653624571,800
299.09941470741745,2.6349356174468994,162.82111729743605,112.7062244437526,0.5533661,3009.503010034561,1.99607253074646,1.002485752105713,0.0005,14.544637441635132,4.165822628479212,0.08932547516955859,-1.9580126e-09,0.02700994743179395,0.5533051,11.852986574172974,11.31303095817566,169.54705809285835,207,0.013005455306548636,800,369.93780274005564,0.43611209176504134,1.3754729646891064,2.634768486022949,-11.192260041000479,-0.0028971962,-164.54296559238995,0.38968920707702637,0.1304914951324463,3.0551018573653312,2.045335531234741,4.662932634353638,0.0019953577,41.61662887236397,33280000,0.03936136152296475,800
304.26967198347796,2.576045036315918,163.411906902952,113.02260172846593,0.5525861,3023.7438385486603,2.027663469314575,0.993311882019043,0.0005,14.233294486999512,4.200449185972197,0.23869195804736162,-5.8412564e-10,0.02649927691370589,0.5527508,11.602457284927368,11.045039892196655,172.43167264239077,208,0.01302594096365541,800,365.0091588583232,6.176186048321636,12.423526326228078,2.575887680053711,31.485627770098013,-0.0031988958,-163.78205638444862,0.4059171676635742,0.12958884239196777,3.1080509910607352,2.0103375911712646,4.3312904834747314,0.0019462552,39.744143427388124,33440000,0.1498410356027007,800
297.6687306883053,2.6724743843078613,162.7195916987092,112.16594607103,0.55227095,3038.1546709537506,2.035947561264038,0.9693641662597656,0.0005,14.403180360794067,4.144117499560051,0.0031499669926993022,1.4901161e-09,0.027450568983943567,0.5522174,11.671148777008057,11.089877128601074,168.63480258738963,209,0.013034167398489867,800,366.5870483602205,-1.0354347489609195,-1.8110986893088141,2.672311305999756,36.9461941760789,-0.0037149687,-160.2612837122719,0.4182727336883545,0.14221763610839844,3.041072554263016,2.064096450805664,4.361208438873291,0.0028429213,47.994836140618965,33600000,0.007453142316832492,800
304.39210418551846,2.5816650390625,158.21411707059528,113.52594188361279,0.5516044,3052.317123413086,1.9444351196289062,0.9949307441711426,0.0005,14.15424108505249,4.162320154124506,0.15260793772049402,-1.8239021e-09,0.026701284388840278,0.5516811,11.51594853401184,10.947338342666626,172.81935652964646,210,0.012891647879955972,800,369.2915129717981,4.186845967469386,8.372058174161458,2.5814712047576904,12.708985285356341,-0.0028726677,-164.21841124229195,0.4137897491455078,0.13440823554992676,3.1091127592001726,2.0708656311035156,4.3051581382751465,0.0024524226,41.77671121395111,33760000,0.10924742056017549,800
298.14788982333505,2.469808340072632,161.2247953303793,114.17288781772147,0.55092,3066.3399589061737,2.0036253929138184,1.0114953517913818,0.0005,14.013624429702759,4.200951302542326,-0.08523390444261196,2.18153e-09,0.02746985243835805,0.55102307,11.482358932495117,10.909504175186157,169.03766079168474,211,0.012998949663901542,800,369.45842390175625,-4.399625934345226,-7.770093386786352,2.4696414470672607,4.07686486398916,-0.003936639,-163.7509611029629,0.4253108501434326,0.12468624114990234,3.046282647903189,2.0110788345336914,4.245176076889038,0.0020204443,45.59607815097563,33920000,-0.05215402588926845,800
305.2954816390686,2.610460042953491,159.77318743749464,112.04945465274788,0.5498884,3080.5539174079895,1.966123342514038,0.9855008125305176,0.0005,14.204491376876831,4.174860087282084,0.3916438109835354,-2.6226035e-10,0.026237095138016194,0.54994065,11.53369688987732,10.969017505645752,173.1049527188066,212,0.013042787533524933,800,373.66460388282917,14.032679975741644,25.91832105756112,2.610243320465088,30.981956624580288,0.0005228527,-164.44960484963198,0.4078497886657715,0.13613414764404297,3.117826465332421,2.0554678440093994,4.286962985992432,0.0039025147,46.65294715678818,34080000,0.284898762543416,800
298.74112385592326,2.5902247428894043,160.9068977982472,112.22312399880857,0.5490476,3094.648854494095,1.9743025302886963,1.0310142040252686,0.0005,14.08514666557312,4.074601875308491,-0.0004896018535919211,1.0728838e-09,0.02784456102952027,0.5488931,11.42515230178833,10.87804365158081,169.83535475384758,213,0.013036041271422898,800,378.2278694273596,-2.235679508941539,-3.282949511857312,2.5900719165802,33.02250985032066,0.00030514738,-170.2178177638006,0.3953433036804199,0.1301741600036621,3.0516136814077823,2.0083200931549072,4.261570692062378,0.003176388,41.09056549935332,34240000,-0.007304422053220557,800
304.35864137487386,2.7442407608032227,156.88460326358557,110.0548926714244,0.5480468,3109.065218925476,2.0307788848876953,0.9978890419006348,0.0005,14.407714605331421,4.157794376397538,-0.011826739565720744,-1.7523766e-09,0.02739396916908013,0.5480356,11.603651762008667,11.065417051315308,172.83925998036977,214,0.012933992477472154,800,369.94338126501657,-2.322796241660094,-3.7986326024404296,2.744067430496216,-34.22692204412767,0.0015299496,-171.2641092315329,0.39288902282714844,0.1256554126739502,3.1095387411316837,2.0898666381835938,4.304535388946533,0.0029061656,39.81601130051008,34400000,-0.012644019018920392,800
307.9547949891485,2.5656046867370605,175.80231992357514,108.40745104534393,0.54701805,3123.3478786945343,2.048729419708252,1.0181488990783691,0.0005,14.274654626846313,4.177062808883789,0.23752022575159798,-1.5735626e-09,0.02692831527697382,0.5470863,11.637851238250732,11.071900844573975,174.6007815748317,215,0.012942391149492194,800,374.9472235977929,6.182923092327842,12.233169017564297,2.5654385089874268,29.938645610491893,0.0008655681,-158.8475883176792,0.4118766784667969,0.13174176216125488,3.145652183758377,2.068568706512451,4.308504343032837,0.0054669343,42.1765792019873,34560000,0.14753292048421568,800
313.97149476273347,2.6307101249694824,153.1172754516423,102.50049423176495,0.54635876,3137.6223237514496,1.9819114208221436,0.945885181427002,0.0005,14.265344619750977,4.310789597051728,0.4530080881313704,-1.1742116e-09,0.025920331209729194,0.54634243,11.576526641845703,11.023969411849976,177.95842401728777,216,0.012818936765169719,800,375.3179128402482,13.664113733866326,25.986483602548798,2.6305477619171143,-2.653861104315741,-0.0025116852,-152.84242779968022,0.4080386161804199,0.12440800666809082,3.2050642371873157,2.0728442668914795,4.349692106246948,0.002231882,39.03182578200178,34720000,0.28472104194478737,800
301.29225404162344,2.6393916606903076,156.95294366468895,103.70152526241999,0.5458804,3151.9520020484924,2.035120964050293,0.9930946826934814,0.0005,14.322944641113281,4.147082846831353,-0.22275758693480285,-9.447335e-10,0.028660026761046394,0.54586065,11.622504472732544,11.071593761444092,171.1183757881419,217,0.012925965210487857,800,368.29078012751296,-9.473927323559021,-17.121345492246352,2.639194965362549,14.207844463505106,-0.003571938,-160.3309841341249,0.4093008041381836,0.12169122695922852,3.078846232080387,2.0567588806152344,4.335975408554077,0.002161183,36.493600336011596,34880000,-0.1462272140064567,800
305.1484155285447,2.6069822311401367,155.20269699243028,103.59506715692609,0.54526573,3165.704963207245,2.009244680404663,1.035179615020752,0.0005,13.743488073348999,4.257186270643238,0.09357579529716432,2.1219253e-09,0.02776932330164612,0.5453098,11.071297883987427,10.482887506484985,173.0335590933689,218,0.012804915153974384,800,380.77746950459345,0.7611918551202925,2.0589932683485745,2.6068150997161865,24.750470152312158,-0.0029924067,-156.36889475653066,0.42925429344177246,0.13528800010681152,3.1161805103419438,2.0260422229766846,3.7634527683258057,0.003109459,39.04779372977703,35040000,0.04534741970977085,800
301.8331858593428,2.8040573596954346,153.03724653173248,106.35551793006749,0.5447473,3179.9886214733124,2.037214994430542,1.0446994304656982,0.0005,14.274766206741333,4.174716413327533,-0.15297375320236614,-6.318092e-10,0.02814718856432211,0.54474765,11.410446405410767,10.853211641311646,171.3957795157407,219,0.01294449064282056,800,372.7746852349056,-8.329178655161506,-14.774002389413893,2.8038783073425293,-16.093687175781984,-0.0029618675,-160.9703434838045,0.4024648666381836,0.1335153579711914,3.0842895207281424,2.018850088119507,4.09380030632019,0.0020237162,41.042128126218415,35200000,-0.12268861750644577,800
307.3474510393439,2.642460823059082,157.7994962649103,101.6865216579616,0.54408985,3194.1463384628296,1.9395246505737305,0.9468827247619629,0.0005,14.148932933807373,4.160413936600304,0.31201487441192105,-6.6757194e-10,0.026922315759148743,0.5441187,11.44785737991333,10.892898321151733,174.37023378764496,220,0.012976857341212704,800,370.6904123622778,8.492355627614538,16.85385762348452,2.642279863357544,1.8659092430516913,-0.003802668,-156.89209007258012,0.3989522457122803,0.13603734970092773,3.1387059630896417,2.028488874435425,4.269493341445923,0.0018208136,40.996836409604256,35360000,0.19365296626540499,800
298.48424733445177,2.445160388946533,150.90808869284382,103.3481876237368,0.5434844,3208.305210351944,1.9863557815551758,1.027198076248169,0.0005,14.149898052215576,4.150201876954391,0.0799736025940248,-2.923608e-09,0.028212397679797514,0.5435401,11.640653133392334,11.08974838256836,168.96505378912573,221,0.012938403552030856,800,379.79306817945087,1.69195092222065,3.498321727430523,2.4449949264526367,17.15138811947511,0.014569598,-157.12591486471365,0.4033229351043701,0.12689614295959473,3.0496663833266617,2.089419364929199,4.3159120082855225,0.009006441,48.81344970464524,35520000,0.059914320527988084,800
297.4049732605852,2.606027126312256,156.32573248695928,95.29032100505738,0.54292154,3222.820501804352,1.9745633602142334,1.4207475185394287,0.0005,14.50713038444519,4.046509720381338,-0.07933789108389198,-1.2159348e-09,0.02825164070205891,0.542893,11.83649230003357,11.242743730545044,168.90400424271525,222,0.012977563710990993,800,370.45480950673,-4.06343469362189,-7.12411058788563,2.6058478355407715,-114.762999313315,0.015369686,-152.10816966921325,0.44081544876098633,0.12875008583068848,3.039410496060311,2.0830256938934326,4.077302932739258,0.008380875,57.712618373035454,35680000,-0.04654396180362384,800
297.52149996637434,2.5746703147888184,137.64254362983365,86.39418506697842,0.5417094,3236.8079097270966,2.0044960975646973,0.9562404155731201,0.0005,13.978482246398926,4.100174055292496,0.13325255670002484,-1.1891127e-09,0.027946902748897547,0.5418332,11.351541757583618,10.75287127494812,168.74675756742218,223,0.013182955516205477,800,370.0576727446416,2.018496340383537,4.471209706863369,2.5744941234588623,-79.79108976066476,0.016118618,-150.4425662928726,0.4209177494049072,0.14934825897216797,3.039087654185125,2.0285918712615967,4.053093671798706,0.00953089,66.8191828739442,35840000,0.06921637914112774,800
307.87696742855763,2.618360996246338,143.61960651475167,87.76534112181544,0.5407576,3251.038625717163,2.008500337600708,0.9686975479125977,0.0005,14.222315073013306,4.245459522247287,0.11783904511393224,-2.014637e-09,0.027674837922567745,0.5406411,11.544602155685425,10.997617721557617,174.65437374558584,224,0.012931576524125904,800,372.9701068804599,2.9563585559054943,5.96488270785687,2.61820650100708,31.762557014052465,0.018727055,-146.75739965397585,0.39078354835510254,0.1338653564453125,3.1437999684746716,2.0394179821014404,4.245762586593628,0.011683999,39.8845647762387,36000000,0.0840761395656176,800
306.809781233348,2.7183854579925537,156.0354267444176,96.01780685810331,0.5392844,3265.4187173843384,1.9922339916229248,0.9958343505859375,0.0005,14.37188172340393,4.196746102393679,0.11725529400785216,1.1980534e-09,0.02773225957396016,0.53953093,11.592742919921875,11.03238320350647,173.97330752166724,225,0.012847820381347796,800,384.11160650602886,3.181514478237469,6.3498767069708375,2.718231201171875,38.59609401315051,0.012090389,-151.80356084779294,0.4053628444671631,0.1324903964996338,3.1342004448685294,2.063887119293213,4.303335666656494,0.007475832,41.88031780263556,36160000,0.08812451946259606,800
310.51224226514205,2.5438215732574463,151.45745981675583,88.51927250041764,0.53816015,3279.481292486191,1.9121983051300049,1.0083565711975098,0.0005,14.054996013641357,4.220510350210709,0.24045370361044363,1.5616415e-09,0.026875069959076427,0.53831804,11.449542045593262,10.869616508483887,176.02509159799075,226,0.012921556380411408,800,370.54829753455715,7.000834923004708,13.54683591656925,2.5436437129974365,18.009894342719114,0.023656823,-145.91316583519728,0.4289424419403076,0.13065862655639648,3.169690532025327,2.0303304195404053,4.298750877380371,0.008956301,36.28937811369583,36320000,0.16004469252030745,800
299.2013636451166,2.6514883041381836,138.496146394163,81.13084470368607,0.53723776,3293.7830481529236,2.0267038345336914,1.0216805934906006,0.0005,14.292056322097778,4.134936950435151,-0.1748833009230445,-1.4007102e-10,0.029070112718123573,0.53731334,11.585225343704224,11.000916004180908,169.8332608272058,227,0.013099819974669177,800,366.60161925587283,-7.89139661701487,-14.110973068303556,2.6512153148651123,-12.142832998361847,0.0065276744,-147.62226851742543,0.42223381996154785,0.1402144432067871,3.0578624067040354,2.023869752883911,4.301789283752441,0.006103585,43.13497671586615,36480000,-0.11659573111257436,800
296.9870235269841,2.5554301738739014,139.87172589102443,89.3180669893942,0.53623253,3307.568137407303,1.9811782836914062,0.9533085823059082,0.0005,13.775382995605469,4.038347450630939,-0.16402997045362902,-2.3841853e-10,0.029054710115036072,0.53616965,11.161561727523804,10.600988388061523,168.6971014090869,228,0.013042917249117941,800,372.9803579169328,-7.718496192183052,-13.749267137665697,2.555258274078369,16.54573200067634,0.008307401,-149.9957279855533,0.41339564323425293,0.1259019374847412,3.0346787597290756,1.977144479751587,4.058324337005615,0.003709882,49.02067796586036,36640000,-0.11278224506433662,800
298.2096924456141,2.838787078857422,140.2921036138379,84.31148270405687,0.53536916,3321.960428953171,1.9339869022369385,0.9712908267974854,0.0005,14.38347864151001,4.062526242078914,-0.35876809261879283,-2.0116561e-10,0.029539914984898368,0.53524685,11.483440399169922,10.926739692687988,169.56385134114515,229,0.012999736564487944,800,370.5570970777276,-13.193575136624396,-24.66020735028753,2.8386287689208984,21.89242896610671,-0.00036865496,-147.5929324838596,0.4037597179412842,0.13271427154541016,3.0492069691684685,2.0461206436157227,4.331864595413208,0.004648884,41.955350218296076,36800000,-0.22199660795687,800
303.64384606939643,2.5479860305786133,138.14585167205848,87.21240007896586,0.5340617,3335.8410699367523,1.9488329887390137,1.0085880756378174,0.0005,13.87149953842163,4.228397688955148,-0.030229223131182675,-8.344643e-11,0.02818205904248862,0.53429294,11.261329174041748,10.716554403305054,172.068338134189,230,0.013021349683196848,800,370.98441286692713,-2.4243320607600727,-4.04647480340609,2.5478169918060303,5.805647555248812,-0.0011996516,-146.53954075184413,0.3932006359100342,0.13179612159729004,3.102489023916119,1.9944300651550293,4.067102432250977,0.0024540909,40.9229919795663,36960000,-0.015796521550698845,800
308.49264640842995,2.5471482276916504,139.49402039373413,89.44962425616218,0.53312063,3350.1716043949127,2.005504846572876,1.0404562950134277,0.0005,14.32194471359253,4.23778606221638,0.20398518005212607,-2.0056965e-09,0.027545460317760662,0.53312474,11.715038776397705,11.138912439346313,174.8217016978973,231,0.012926492453973901,800,384.2173806528134,6.84863376028124,12.388212929642405,2.5469937324523926,-24.173018554791266,-0.0024346963,-145.7635838433766,0.4186739921569824,0.13602781295776367,3.1509226333587206,2.0595765113830566,4.318018674850464,0.0018448815,43.40789561430592,37120000,0.14846227787569596,800
307.3291022940216,2.8097763061523438,145.9242319423025,87.40705641233151,0.5322148,3364.6099288463593,1.9951493740081787,0.992671012878418,0.0005,14.428756713867188,4.183124637501493,-0.07431088225187538,3.5762784e-10,0.028455204563045445,0.53223294,11.557842016220093,10.994225025177002,174.53247507151653,232,0.013085134322981857,800,382.60924441157033,-4.3335497077474585,-7.5517330584075015,2.809608221054077,-1.573929088707656,-0.0012366858,-146.57384424115472,0.40554356575012207,0.13776421546936035,3.1401756920573356,2.040858268737793,4.294587135314941,0.0026122178,39.549314837059796,37280000,-0.05075548620751453,800
303.77584231144016,2.7488038539886475,141.97208892285542,88.11900784685446,0.5317754,3379.050961971283,1.9379582405090332,1.0020651817321777,0.0005,14.432121276855469,4.172520966673343,0.061970963219856685,-7.987023e-10,0.028125958775914384,0.53165674,11.625337600708008,11.054445266723633,172.24378643026384,233,0.013139307512370373,800,374.35653111442224,0.6290579320424353,1.695132718123566,2.7486112117767334,1.0750354222799658,-0.00088445796,-157.4868542633966,0.41202473640441895,0.13783907890319824,3.102298871179189,2.117401123046875,4.331867456436157,0.002060071,41.01654967101068,37440000,0.04176844243065228,800
315.58035430843336,2.5732247829437256,146.9085322624917,76.82773765400927,0.53101873,3393.3974554538727,1.9815256595611572,0.9936099052429199,0.0005,14.33713436126709,4.252885481860733,0.5031994778985885,-4.872679e-10,0.026035347727232143,0.5310834,11.711662530899048,11.12791895866394,179.0407549362602,234,0.013306992661392009,800,377.7185602024379,15.066937000433809,28.970555179458156,2.5730602741241455,8.807286524160652,0.005275478,-146.8373110214764,0.4213724136352539,0.13771414756774902,3.220068992379407,2.070355176925659,4.362361669540405,0.0059879282,42.855361517713604,37600000,0.31455265581261527,800
306.0124348873041,2.4185402393341064,152.98579038144004,81.99427053468774,0.53054434,3407.16548871994,1.9867000579833984,0.9885845184326172,0.0005,13.759973526000977,4.196531490908933,-0.10094141880499125,2.2053723e-10,0.028564690457783072,0.53055567,11.288447141647339,10.735833883285522,174.0536328579684,235,0.013312095056026641,800,379.1551918481019,-4.163816110262989,-7.622232632593905,2.4183688163757324,39.82593358513892,0.008813927,-136.31302958081434,0.4022979736328125,0.1296849250793457,3.1263441482025383,2.0794594287872314,4.046639442443848,0.0047241137,39.06020897538781,37760000,-0.05135357253790406,800
301.14837302901356,2.6099116802215576,150.05346509025748,85.00958209306927,0.5299737,3421.2232735157013,1.9595181941986084,0.9508843421936035,0.0005,14.048314571380615,4.17351171005732,-0.09172003445795478,-8.34464e-11,0.028749353375128187,0.53007966,11.377076625823975,10.834560871124268,170.62167543107972,236,0.013435648914860389,800,387.37146498367997,-5.211578529771696,-9.08900465354187,2.6097562313079834,19.01603070829583,0.0059605488,-148.30056645879947,0.3969724178314209,0.12555170059204102,3.0771279828198503,2.0274994373321533,4.218410968780518,0.0056803804,42.261373434463806,37920000,-0.06578462254337915,800
303.37024658201835,2.7707631587982178,146.13284748472154,88.86615195383641,0.5292607,3436.1357295513153,2.0049448013305664,1.4441044330596924,0.0005,14.90566372871399,4.12769551579961,-0.051787989909415154,3.0696395e-10,0.02844274098269303,0.5292285,12.079980850219727,11.53902816772461,172.34191720265645,237,0.013178804264014852,800,389.5110859844352,-3.569887556855633,-6.216491394223446,2.7705767154693604,-8.709694390301774,0.00034409456,-152.65617091188534,0.4048476219177246,0.11316466331481934,3.0997745895438835,2.0756211280822754,4.31427526473999,0.0034152449,43.68594010260276,38080000,-0.037197049497557796,800
298.26600825978494,2.643080949783325,148.2119622011403,85.68076434477196,0.5280721,3450.5125465393066,2.0228054523468018,1.0499868392944336,0.0005,14.367396593093872,4.086718604156046,0.04220900876476737,-3.9935105e-10,0.028251681186871883,0.52812463,11.666927576065063,11.09272050857544,169.42270603647742,238,0.013398288056524052,800,376.74017976589465,0.36157877253167386,0.905633300108359,2.642721176147461,17.026029195413763,0.013179323,-142.1533969797337,0.4209403991699219,0.1334371566772461,3.046311562004542,2.045342206954956,4.306945562362671,0.004894788,49.838367478730085,38240000,0.034018642964981756,800
300.9232639360565,2.7899057865142822,139.905913242648,79.45772185234524,0.5273551,3464.89613032341,1.9859492778778076,0.9787533283233643,0.0005,14.374539613723755,4.1189336196712505,-0.26057613135002416,-1.6689301e-09,0.030085166202313055,0.52721024,11.519091367721558,10.956649541854858,170.79831279539508,239,0.013287462782773908,800,379.609628898082,-10.940079108034974,-19.55781065311396,2.7897396087646484,-13.839943182511739,-0.0019609344,-149.70116667207034,0.41156697273254395,0.12874841690063477,3.0754726012314184,2.017869472503662,4.293579578399658,0.0023568156,41.01597691344596,38400000,-0.1708383587857877,800
307.50643283371716,2.7855262756347656,139.48403331179225,83.97654953527288,0.5264941,3479.4100058078766,1.9647252559661865,0.9834892749786377,0.0005,14.505308866500854,4.207494503083848,0.003184216604434678,1.2278558e-09,0.0282763341355218,0.5266229,11.664067268371582,11.1051607131958,174.70780683909908,240,0.013351406118669563,800,374.09077081609144,0.505845655697439,1.1159951213904917,2.7853405475616455,9.505668196332332,-0.001824803,-147.28489499193967,0.4078948497772217,0.12879586219787598,3.1417807410647915,2.1387362480163574,4.330713272094727,0.0018969972,46.51319417784,38560000,0.035912062173094804,800
300.67190521815155,2.6768672466278076,142.15028646376845,80.626608737206,0.5259483,3493.791766166687,2.036919116973877,0.9899983406066895,0.0005,14.372619152069092,4.104335477012541,-0.1790442724355314,5.364407e-11,0.02972928295974858,0.52597094,11.64082646369934,11.121219635009766,171.04646776826405,241,0.013507291625885764,800,368.29091352534874,-7.347838276366287,-13.368363199506634,2.6766815185546875,10.990872613792003,-0.0023653226,-147.1109545798016,0.38823533058166504,0.11041498184204102,3.073234798834525,2.0614233016967773,4.315788745880127,0.0019368051,44.06679050856292,38720000,-0.10889277474631158,800
309.9017355911973,2.6104273796081543,147.82249212552688,82.39076726276228,0.5253708,3507.9904181957245,1.978553295135498,1.0150001049041748,0.0005,14.19223952293396,4.180881132924835,0.2336825825321964,2.8610234e-10,0.027584335380526768,0.5253438,11.52947998046875,10.970500707626343,175.54479529518713,242,0.013331687363227438,800,375.7744861634862,6.55895279473486,12.89151103401461,2.6102330684661865,-0.6994847563187829,0.00024749542,-152.43606228761686,0.4112367630004883,0.1267247200012207,3.1637824594574946,2.017101764678955,4.311751365661621,0.0022258377,38.13518204934925,38880000,0.15374372254256743,800
301.0128947494362,2.5897254943847656,140.27336034130371,78.17037254901113,0.5244362,3522.217187166214,1.9870216846466064,1.004540205001831,0.0005,14.217269897460938,4.113502618855805,-0.028302116026177125,8.404255e-10,0.028714608698882368,0.52454823,11.570378303527832,11.005486726760864,170.74700491532516,243,0.013464658181865607,800,371.8831382579407,-3.9472513702455365,-6.521683796679289,2.5894088745117188,12.977663786543008,0.00027004545,-143.0779052984631,0.40787839889526367,0.13461923599243164,3.07517217273942,2.0413050651550293,4.283368110656738,0.0038007498,46.7722822714814,39040000,-0.04037274387318796,800
310.9369374005402,2.712951421737671,138.7292011312683,75.59000158691192,0.52389365,3536.642770051956,1.997877836227417,1.0115125179290771,0.0005,14.416598796844482,4.242856007637367,0.20625032403140087,2.1457673e-09,0.02701248134296242,0.5236694,11.63914680480957,11.053829431533813,176.06443648013246,244,0.013316089763641627,800,371.6372618488887,6.428056172694553,12.139187245508374,2.7127842903137207,23.110042370090945,0.0030987249,-146.07350487992278,0.433718204498291,0.12885808944702148,3.174088701762589,2.0595498085021973,4.3247551918029785,0.0029280838,39.31261329926719,39200000,0.1460000494368876,800
308.1425546204367,2.823979616165161,139.12380166128966,73.99765834073159,0.52314305,3551.1535630226135,2.0268173217773438,1.0025367736816406,0.0005,14.50283169746399,4.166578450890253,0.06170044714845147,-1.6033651e-09,0.02789907677972973,0.5230626,11.619877815246582,11.095796823501587,174.9519165198548,245,0.013298255091894313,800,375.4093315892597,0.9330856905527151,2.0641714443240162,2.823734760284424,12.10736493441994,0.0213478,-138.45466129698116,0.3805372714996338,0.12315654754638672,3.1478439544069654,2.0340471267700195,4.3023681640625,0.00787294,47.812965542083205,39360000,0.04527507684351524,800
306.4079480637534,2.675649642944336,136.51868936465746,80.19162929871564,0.5225552,3565.3818261623383,1.9815866947174072,1.0052130222320557,0.0005,14.219111442565918,4.240120561421694,-0.3097326167824413,-3.2782557e-10,0.029953273762406248,0.5225559,11.487454414367676,10.925881385803223,174.02580748507236,246,0.013011687995806558,800,372.95369389320933,-13.135968903624212,-24.12689180225988,2.675480365753174,9.529608147808126,0.020394115,-138.71150489937287,0.4132206439971924,0.12726974487304688,3.1324338842976585,2.01576566696167,4.242765665054321,0.011746311,35.443393976195715,39520000,-0.21673529323695767,800
305.83338356315267,2.6399054527282715,145.82258445049715,93.19319388923653,0.52222604,3579.645747900009,1.963815450668335,0.9972357749938965,0.0005,14.25757884979248,4.264515379675462,-0.055543710975949345,4.112719e-10,0.028746497583848393,0.52211285,11.556671619415283,10.993230819702148,173.30715437183792,247,0.013002936854431095,800,375.4774776377368,-2.057335363669243,-3.8901881806377547,2.6397364139556885,-8.709923996261107,0.0009830788,-151.1261341704272,0.4138152599334717,0.12859177589416504,3.1249390996338398,2.070570468902588,4.3282084465026855,0.0030075847,43.09468159157952,39680000,-0.013970997472807122,800
303.34413012398363,2.739783763885498,148.05713254836635,97.05954893593456,0.52170944,3594.1307377815247,2.0315074920654297,1.028965950012207,0.0005,14.476709365844727,4.146854581325132,-0.009784225323119138,-9.775161e-10,0.02853493386691098,0.5217292,11.669397592544556,11.086581230163574,172.03377403502378,248,0.012881991207771802,800,379.47063272303575,-2.2749521733841243,-3.5563014872647103,2.7396180629730225,32.44774434586943,0.0005485617,-157.11435375791942,0.42038798332214355,0.1398763656616211,3.098987103771454,2.061147689819336,4.345903158187866,0.002359068,53.30957725046233,39840000,-0.010695365160355826,800
307.9531580703322,2.5675463676452637,141.9291804200687,98.4368545682857,0.52117825,3607.8113446235657,1.985703706741333,0.9662716388702393,0.0005,13.673681497573853,4.228888515689608,-0.07553130184373585,-8.7916857e-10,0.028765090451408216,0.52119935,11.045839786529541,10.495245456695557,174.80092134450513,249,0.013021379926520636,800,382.0808630882588,-3.8325519981272462,-6.929141656951999,2.5673720836639404,-0.9903386724033979,-0.00251491,-153.04438708455643,0.4021871089935303,0.1274569034576416,3.1466296260702795,2.028945207595825,3.880197763442993,0.0026199347,42.10137165167968,40000000,-0.04423211555787847,800
314.5041574812406,2.7075510025024414,155.48316257767596,97.50085184149981,0.52053976,3622.144395828247,2.00542950630188,1.003366231918335,0.0005,14.323744535446167,4.258702189945174,0.19614551158983828,-9.596348e-10,0.027991685066867996,0.5204871,11.549200534820557,10.970130681991577,178.16989338482605,250,0.013020341005189557,800,380.34954119353307,5.575314590997915,10.823562196650181,2.707397222518921,30.645626939885666,-0.0034822875,-158.65407353258664,0.41861391067504883,0.13938283920288086,3.2123307683646773,2.035632371902466,4.2590460777282715,0.0015391328,37.07006394163117,40160000,0.1334248777119113,800
304.35705065176785,2.5170109272003174,155.9995899454865,96.79726360504823,0.5199687,3636.6214299201965,1.9568331241607666,0.9985027313232422,0.0005,14.467804431915283,4.199296994606816,-0.18891392752530742,-9.030104e-10,0.02907999653531804,0.51970434,11.893826484680176,11.337827205657959,172.62196419818022,251,0.012811027775860788,800,377.5935367654588,-8.157848580617394,-14.937985510197768,2.5168471336364746,40.634015090805185,-0.0033199256,-150.504805058808,0.4177112579345703,0.11736369132995605,3.1111810004720577,2.070958137512207,4.684549808502197,0.0016495794,39.825716339371965,40320000,-0.12445317092694731,800
309.38056842197585,2.694793701171875,150.72380406529007,99.29004347950313,0.5186186,3651.1060605049133,2.0094974040985107,0.9356756210327148,0.0005,14.47594141960144,4.280899281634675,-0.13810982040053432,2.1904709e-10,0.029168945131561402,0.5186877,11.724302530288696,11.163541078567505,175.39063865840063,252,0.012959777020907693,800,382.40823822362984,-6.263902217407646,-11.30543673583172,2.694619655609131,46.142294410550896,-0.0028961296,-156.65809388848015,0.3887958526611328,0.14938116073608398,3.161236496370059,2.136845588684082,4.339907169342041,0.0018114869,37.174609436536,40480000,-0.0879372637472924,800
312.14573001039724,2.799802780151367,154.49183648352258,101.20811052173148,0.51743656,3665.4639160633087,2.06917667388916,0.9769623279571533,0.0005,14.348830461502075,4.3651550564057535,0.14836628593061238,-1.6987324e-09,0.028504889397288458,0.51765513,11.490102529525757,10.96189260482788,176.58277846588797,253,0.01292692440101568,800,378.9636745900564,3.787872490801866,7.2917330522571095,2.7995922565460205,7.02664527983129,-0.002027132,-165.5731602060865,0.384751558303833,0.12234663963317871,3.1887666203614713,2.032090902328491,4.210293531417847,0.002380745,38.89230238933327,40640000,0.09810334831389199,800
313.86314834237373,2.6361632347106934,150.88705046193104,99.00048193774958,0.5167426,3679.783174753189,1.907447099685669,0.9777863025665283,0.0005,14.30981993675232,4.297528751845273,0.287544793631551,-4.5299534e-10,0.02768508758267606,0.5168921,11.611689805984497,11.06067967414856,177.8500656949354,254,0.012876787456717154,800,380.5788126972499,8.572258070846287,16.69249873386493,2.635824203491211,2.7830798094307627,0.0053353542,-155.86684379046474,0.4030935764312744,0.12665653228759766,3.2055424974057596,2.130618095397949,4.363535165786743,0.003850198,41.624101057173036,40800000,0.19210406224621673,800
301.8264811000992,2.757845878601074,149.8543602058882,95.03527963140336,0.51575214,3694.184431552887,1.9843111038208008,0.9996979236602783,0.0005,14.39150595664978,4.148501943204808,0.0260014132950159,-2.2500755e-09,0.02889855340528711,0.5158984,11.571865558624268,10.969179153442383,171.00692204778477,255,0.012969195136760158,800,379.17814268979555,-0.14575035148473658,-0.1799080253354913,2.757689952850342,-32.83270224588619,-0.00034225185,-151.18610484546565,0.43495655059814453,0.14615678787231445,3.0851586635326567,2.0215227603912354,4.325058698654175,0.0017368015,65.91458821498928,40960000,0.023217589156998154,800
309.2363754942739,2.6651296615600586,150.28999310117376,96.61360284126225,0.51530683,3708.5306673049927,2.018122911453247,0.9980833530426025,0.0005,14.33719277381897,4.2578038538082374,-0.00024575818238686153,-2.7418143e-10,0.028652443038731767,0.5153676,11.615076780319214,11.06729793548584,175.23151165422104,256,0.013007691915687937,800,385.85123115380065,-1.7043793659991746,-2.7047755281595824,2.664973735809326,-11.455477447108343,0.012145063,-152.526785979506,0.3887157440185547,0.13771677017211914,3.159735501898533,2.023240804672241,4.276232481002808,0.006325086,46.30278324443564,41120000,-0.0019954184194174614,800
308.49255785320884,2.624937057495117,158.16448779473845,89.64188894249014,0.5150441,3722.786128282547,1.9810538291931152,0.9418768882751465,0.0005,14.247251749038696,4.227703563734069,0.21187869280050364,-6.3776967e-10,0.028005937480835488,0.5151146,11.560730218887329,11.0191650390625,174.6823478581768,257,0.012864545119442091,800,388.8113539834018,5.20650074191803,10.184040984013327,2.624769687652588,31.00397703483824,0.0032636842,-147.2630371527863,0.3928093910217285,0.12588763236999512,3.1510974271605026,2.106071949005127,4.296402454376221,0.002918741,43.23865243470006,41280000,0.1265880967565094,800
305.8193969056229,2.706529140472412,135.5808076322824,87.59043620889265,0.51476264,3737.193576812744,2.0367801189422607,0.9802119731903076,0.0005,14.400593996047974,4.208656248937786,-0.17638082512418599,1.7166137e-09,0.029443759670953175,0.5146124,11.638492107391357,11.090654373168945,173.5539824100859,258,0.012728095447214212,800,376.2690883042448,-7.2281403732665055,-13.636417442744287,2.706362009048462,3.6998524527705388,0.024646053,-147.7576437458301,0.3941805362701416,0.13332748413085938,3.1256518456904376,2.069016218185425,4.325592517852783,0.009162225,44.553035411994486,41440000,-0.11175302622159952,800
309.26452381053406,2.45505690574646,129.72966502489686,78.66241474305833,0.51380265,3750.738735437393,1.9542725086212158,0.9826531410217285,0.0005,13.53812050819397,4.200104633165479,0.012136031948065203,1.2516975e-09,0.028908681300131193,0.51391554,11.027284145355225,10.495512008666992,175.76620828638755,259,0.012854128387556061,800,379.5225184616549,-1.7234736581733006,-2.4380881353232517,2.45489501953125,23.796951667786708,0.020950185,-138.1482590064863,0.38302063941955566,0.1291675567626953,3.159979081859502,1.992297649383545,3.9384820461273193,0.014795145,44.739989056093194,41600000,-2.7170365108162286e-05,800
309.62413864687323,2.7298574447631836,146.39533255192492,68.9955450792392,0.5130432,3764.937741756439,1.9688467979431152,1.036674976348877,0.0005,14.189907312393188,4.202531464460816,0.072410502045294,-2.8610234e-10,0.028533407929708994,0.51325375,11.396540880203247,10.81763219833374,175.74707102812033,260,0.012744835660386285,800,382.3673669432308,2.708039372223274,5.373116861233439,2.7296507358551025,9.320222800190672,0.052009754,-131.93618717021624,0.4294166564941406,0.12648797035217285,3.1628379868267436,2.048372268676758,4.113691091537476,0.023091884,45.32236209120198,41760000,0.07765977455935334,800
309.51311606468266,2.3234684467315674,123.37668783026747,61.85808358354087,0.51220375,3778.985514163971,2.046221971511841,0.9820129871368408,0.0005,14.039198160171509,4.256762981476842,0.05849772045923825,-1.1563303e-09,0.028808284971142194,0.5123948,11.660264253616333,11.091657161712646,175.36369455053398,261,0.01274619878615407,800,371.999904023995,0.6715103097564815,1.6147679265168084,2.3233020305633545,12.505044253437958,0.023312068,-125.38180086203998,0.41651058197021484,0.13186430931091309,3.161053198144438,2.045409917831421,4.321715831756592,0.008822429,39.31289351824821,41920000,0.039890180203568125,800
301.5151439934755,2.441190004348755,108.54248246338705,54.53152375618994,0.5114828,3792.5767452716827,1.9800541400909424,0.8642234802246094,0.0005,13.582372188568115,4.160305853221499,-0.05882230876747894,-4.768367e-11,0.02988795992232031,0.51126814,11.0890371799469,10.528372526168823,171.243064172811,262,0.012999104982164602,800,380.99103898707085,-3.6261083084988788,-6.634596773253249,2.441026449203491,4.191053801297825,0.015531255,-124.65366652133406,0.41051673889160156,0.12910723686218262,3.081141263410461,2.036876678466797,4.00644326210022,0.0070141777,53.40741821896346,42080000,-0.04240793232700601,800
309.98173560302195,2.732203483581543,112.14012368080539,62.11069283897066,0.51038384,3807.230595588684,1.9273641109466553,1.428025722503662,0.0005,14.644798040390015,4.251849509606448,0.033177483098498696,-1.2665986e-09,0.029188441203367596,0.51043206,11.857060194015503,11.300991535186768,175.70678627510043,263,0.012900795924656386,800,374.03330994675457,0.03104601770371943,-0.05208653264552879,2.732032537460327,13.721648865848351,0.008988474,-117.89392325689917,0.4076557159423828,0.12639880180358887,3.1659417075418657,2.040149450302124,4.284783840179443,0.00588376,33.85977372332218,42240000,0.02336490830191624,800
309.86739013107376,2.799412965774536,113.0626281739573,58.17770381285176,0.5096839,3821.516485929489,1.970057725906372,0.9844989776611328,0.0005,14.276373386383057,4.219231829608299,0.1275587891504773,-3.1590464e-10,0.027991788230917233,0.5096824,11.424144983291626,10.863819360733032,175.77964636336526,264,0.012909381976551027,800,376.3845345210192,2.115336458917315,4.859940841952086,2.7992489337921143,13.16057136641189,0.014987554,-115.59401324215537,0.4105076789855957,0.12714815139770508,3.1648476606676366,2.049854040145874,4.233352422714233,0.006215823,46.92906539010957,42400000,0.07266825561365615,800
299.8392094707365,2.6561269760131836,120.81566780570931,62.71479462284787,0.5090067,3835.7813313007355,1.964663028717041,1.0149242877960205,0.0005,14.255655288696289,4.305944233177784,-0.134042871329054,1.15633e-09,0.029900230645782573,0.5088831,11.542587280273438,10.97144627571106,169.62287599139748,265,0.01302565517085701,800,371.2850151893356,-6.666417787999894,-11.652298529918847,2.655942440032959,4.497481894383923,0.02693799,-124.31988094940283,0.4209456443786621,0.1282637119293213,3.063998606779424,2.1086978912353516,4.232687950134277,0.009694032,39.97122169039834,42560000,-0.09228892414420105,800
306.35035892950646,2.5526363849639893,122.0991837812226,57.244417029304195,0.50816244,3849.979378223419,1.9141640663146973,0.9964029788970947,0.0005,14.18838095664978,4.12022010734722,-0.07964557808511946,6.67572e-10,0.03010033853285317,0.508107,11.57936406135559,10.9929940700531,174.3221429378347,266,0.012840776894110274,800,382.8070777454259,-3.1345099433456376,-6.035816366670563,2.5524699687957764,11.083502763888955,0.043621037,-122.9396931170454,0.41721415519714355,0.14755558967590332,3.1311251526302546,2.1082301139831543,4.33183741569519,0.010901483,49.20760430976328,42720000,-0.0363873181066391,800
309.34804790396834,2.574540138244629,120.1994634178397,66.62359771697093,0.5075012,3864.2512352466583,2.042633056640625,1.0126550197601318,0.0005,14.262378692626953,4.163224617048853,0.16405264550325455,-8.165836e-10,0.028130022332030633,0.507627,11.625984191894531,11.075635433197021,175.43851256675026,267,0.012452634215118089,800,378.1471678975986,4.782551902845772,9.027294197927079,2.5743701457977295,-2.963385290593521,0.013738136,-125.90681561294335,0.4031069278717041,0.1253049373626709,3.1605221140613304,2.056626081466675,4.3038105964660645,0.0076248334,48.52175048721327,42880000,0.11387904189888118,800
306.1477794468054,2.5807156562805176,123.68787969513185,68.56618785696621,0.5066555,3877.9450743198395,1.9684522151947021,0.9741268157958984,0.0005,13.684406518936157,4.2739010392500765,-0.23515604680857513,1.2993813e-09,0.030356336899445936,0.50676614,11.046618223190308,10.488982200622559,173.82781866754482,268,0.0124085420597642,800,381.36915357077623,-8.674612216548008,-16.096129772126886,2.5805468559265137,9.263966600447473,-0.0006106112,-127.88641649224041,0.4031026363372803,0.1323394775390625,3.130541837584144,2.039945602416992,3.9047679901123047,0.0032016367,40.19928059256362,43040000,-0.1373417369072635,800
316.8389785465136,2.6333224773406982,119.87273532006664,69.94321465288907,0.506107,3892.182760477066,1.9969611167907715,0.9841158390045166,0.0005,14.229142665863037,4.2804101257112315,0.2502190934156593,9.477138e-10,0.027864033924944184,0.5062276,11.528130769729614,10.959633588790894,179.49531474715928,269,0.012354520026269248,800,377.79272614359843,6.371043041176306,12.839244421242903,2.6331112384796143,21.59352305628524,0.005942425,-138.70449305761738,0.407534122467041,0.13806486129760742,3.235647531266764,2.0029428005218506,4.301490306854248,0.0036048149,37.8434580448717,43200000,0.15196929276081922,800
315.7001394909375,2.766519546508789,132.88793426383077,70.62470739202189,0.5055152,3906.1148550510406,1.9616377353668213,0.9448606967926025,0.0005,13.922481298446655,4.279207885919788,0.16292544670750408,-7.18236e-10,0.027749760517966952,0.50564593,11.099249601364136,10.539316177368164,179.29140035641095,270,0.012212765976335813,800,380.9166784031937,4.53369971362819,8.793962889607464,2.7663116455078125,3.0258554670961537,0.04199081,-124.57590588661775,0.3968067169189453,0.14119648933410645,3.223551295510168,2.0012412071228027,3.9762487411499023,0.0131738605,38.96613284885271,43360000,0.1113466239069352,800
317.68439795246036,2.754024028778076,105.44373625294847,59.41935686880007,0.5052081,3919.9002010822296,1.9729838371276855,0.9828958511352539,0.0005,13.778481006622314,4.302779691795051,0.18364771914717493,1.168251e-09,0.02798573100382829,0.50512564,10.95716118812561,10.413326263427734,179.8982831263885,271,0.012633812571065271,800,381.0665904140474,5.842881782241277,11.196964523978076,2.753849744796753,3.2852913110333435,0.07844433,-138.71397369738403,0.3908815383911133,0.13274240493774414,3.2433049684641766,1.9952678680419922,3.827326774597168,0.03662297,38.733647615251165,43520000,0.13564427073368407,800
309.717896076204,2.4689412117004395,103.3866617827403,42.3236491106049,0.5045663,3934.022390127182,1.9775068759918213,1.0180284976959229,0.0005,14.11571741104126,4.270008163878288,-0.009245437425196668,8.761882e-10,0.03017244833422016,0.5044905,11.586893081665039,11.002548694610596,175.7664827738421,272,0.01354459255017612,800,380.811333813193,-3.022250974409538,-4.959060362441801,2.468783378601074,46.68012905174191,0.03672233,-124.82552960007887,0.42496418952941895,0.13796329498291016,3.1643842518067284,2.0494115352630615,4.332290887832642,0.012260291,34.02530923646655,43680000,-0.025034182946440574,800
307.1950122440651,2.7285358905792236,94.63602660445902,39.451449340235285,0.50412554,3948.128698825836,1.9060029983520508,0.9156272411346436,0.0005,14.097264289855957,4.216371330972012,-0.09291344388255186,-8.3446494e-10,0.031149079731797827,0.5041608,11.316914081573486,10.737234592437744,174.7243496431986,273,0.013984177864415614,800,370.35255625899003,-3.4359547517086497,-6.440015790364032,2.7283542156219482,18.16307200939033,0.025071058,-107.98168617877647,0.4278600215911865,0.12630176544189453,3.140881099468283,1.9974920749664307,4.270352840423584,0.012702784,36.32547485967945,43840000,-0.03959030081517642,800
309.72609729309954,2.4257729053497314,100.48581348794706,38.083112662988114,0.503781,3962.714359521866,1.965775489807129,1.017322063446045,0.0005,14.576318502426147,4.250068756265897,-0.02922817661791829,-2.1457666e-10,0.029931689981286487,0.503802,12.091632604598999,11.540289640426636,175.85609175895297,274,0.014045226364768222,800,375.32859631645084,-1.4145563316891385,-2.180653629658903,2.4256179332733154,-21.66597124829586,0.011707293,-96.49079277243207,0.39593982696533203,0.13423943519592285,3.16423632303116,2.0850558280944824,4.819089889526367,0.0042319223,47.62364351144352,44000000,0.003165938826826175,800
311.36411507721647,2.7613954544067383,100.29194907394019,38.855147656859074,0.50355446,3977.0369203090668,2.002965211868286,0.909102201461792,0.0005,14.31358528137207,4.318059149246127,-0.01768288324152459,-9.298324e-10,0.030481457838809758,0.5033946,11.498772621154785,10.94875693321228,176.83787850963233,275,0.013660719177866244,800,368.73484860805434,-0.35951363665358066,-0.6518885052233477,2.7612247467041016,31.10193253709304,0.028988404,-91.94865448869282,0.3988783359527588,0.12980437278747559,3.1819440953504023,2.0472240447998047,4.295242071151733,0.013901889,34.85484686256255,44160000,0.01802742683259426,800
310.8177782795572,2.4943196773529053,87.0576027556831,41.08901015229551,0.50285524,3991.3541057109833,1.9856700897216797,0.962228536605835,0.0005,14.307470083236694,4.30305104305042,-0.04627309665376024,3.814697e-10,0.030232738397999448,0.5029253,11.76124358177185,11.137392282485962,176.49896489762523,276,0.012968654584492357,800,382.050860171254,-3.6305237221061875,-6.441121135850417,2.494150161743164,49.930890589026795,0.012872428,-109.75572786765983,0.4463965892791748,0.15340185165405273,3.1757897887434914,2.127556324005127,4.34256649017334,0.0057042474,39.70043953620031,44320000,-0.04064195774486618,800
313.4860449302747,2.494363307952881,86.54038258753253,38.905453544193485,0.50253874,4005.466374397278,1.9781687259674072,1.02571439743042,0.0005,14.102775812149048,4.355030544029213,-0.001758704279261951,-9.23872e-10,0.02893241188241949,0.5025301,11.55381441116333,11.011759757995605,177.75832459178062,277,0.012795227419200056,800,379.52862394322716,-1.3676431543803511,-1.8758894533394999,2.494192361831665,61.35900535103002,0.010945862,-103.6880672218576,0.38895726203918457,0.13332772254943848,3.201686570102697,2.109947919845581,4.261502742767334,0.005297624,32.24555232087499,44480000,0.004836117727796153,800
310.70852652386304,2.4210846424102783,90.14907121553132,40.31261881093757,0.5019572,4019.2927210330963,2.0070319175720215,0.9738867282867432,0.0005,13.818296432495117,4.267427899901527,0.11266732461652491,3.421307e-09,0.028513785872593345,0.50167626,11.335206747055054,10.765706300735474,175.82791624252863,278,0.012763777423221772,800,387.37547789516105,1.5274012853090497,3.3387015241740325,2.4209201335906982,16.09759615142935,0.0012757849,-104.05311164167638,0.410205602645874,0.13658928871154785,3.1722738796778933,1.9804019927978516,4.174077272415161,0.0024475732,49.849720394695666,44640000,0.05683250880359283,800
307.5236939586677,2.504673719406128,107.52268627128606,38.2768718111057,0.50058717,4033.395310640335,1.977635145187378,0.9826691150665283,0.0005,14.093990087509155,4.315069033646761,-0.07629887005127105,3.2186512e-10,0.03069676447556379,0.50073344,11.527402877807617,10.955575704574585,174.55353973013973,279,0.01277931530242569,800,386.3561640430065,-4.522590907302009,-8.235114056907682,2.504521369934082,22.353319904763854,-0.0018118038,-95.93391780480549,0.42916393280029297,0.1224062442779541,3.143684333516443,2.0672435760498047,4.2868006229400635,0.0025552795,36.416407940079836,44800000,-0.05887893316871543,800
312.45326511167286,2.6323580741882324,86.41050657501424,37.31826870297554,0.50029093,4047.6022469997406,2.024501085281372,0.9290313720703125,0.0005,14.199795246124268,4.277527670440841,0.016640707164471844,4.005432e-09,0.028693344070475843,0.50027424,11.51637315750122,10.942596435546875,177.23237557580703,280,0.012655231927569266,800,381.08601377479715,-1.1577008312179462,-1.5813372807102752,2.6320621967315674,-4.646990872646382,0.00013471,-94.32727353559531,0.38465285301208496,0.16684436798095703,3.190661442458902,2.0900940895080566,4.0488808155059814,0.0020652136,46.59989901549451,44960000,0.007652212389385207,800
323.03780985227985,2.604323387145996,85.0484185262057,35.628696169937285,0.4996074,4061.620907306671,2.0495564937591553,1.0050623416900635,0.0005,14.008487701416016,4.395143029078071,0.11378920478072051,2.0623208e-09,0.027142128613010998,0.49965858,11.34788203239441,10.812015056610107,182.9010953811135,281,0.012892699228301802,800,375.0332020825883,1.7815645613320106,4.190439192216931,2.604182481765747,55.45023589597141,0.007980238,-105.86476992568153,0.3864259719848633,0.1292893886566162,3.296136328384943,2.045551061630249,4.00143027305603,0.0036229498,31.98366719207058,45120000,0.06561181766436566,800
313.90570958948456,2.601667642593384,80.48938343056426,34.40612489684247,0.49932432,4074.911102294922,1.9176583290100098,0.8715696334838867,0.0005,13.282621622085571,4.3674698772264735,-0.029791670076445394,4.1723247e-10,0.02977575691160945,0.49923292,10.618973970413208,10.083170890808105,178.21937164048913,282,0.013006204866956092,800,378.184604739045,-2.482937575276225,-4.237344972215753,2.6014962196350098,14.261453462770623,0.008659352,-88.93195012355767,0.38616442680358887,0.1285700798034668,3.207287192379365,2.01120662689209,3.6317288875579834,0.00429955,34.754175970876645,45280000,-0.018562907104789472,800
311.7340611051795,2.77640962600708,100.1947583955994,35.36365049498812,0.49923292,4089.221510410309,1.95076322555542,0.9697818756103516,0.0005,14.303288221359253,4.268932769017329,0.013644307730493091,6.6613384e-17,0.030157390558853973,0.49915045,11.467337369918823,10.907353401184082,176.99677368512505,283,0.013505590802856973,800,375.30911521566514,-0.5358141759283748,-1.0656761826120114,2.7762393951416016,-9.348182916848732,-0.00026720634,-94.46931544239001,0.40737056732177734,0.13088417053222656,3.1850899165234976,2.013127326965332,4.255631685256958,0.0019597323,45.558307080159274,45440000,0.013666954144357668,800
314.20353909244943,2.615248441696167,85.90262939612592,33.98499506566164,0.49892583,4103.474371433258,1.9599008560180664,1.0002732276916504,0.0005,14.243280410766602,4.329379828698742,-0.016063705563741135,-4.649161e-10,0.02976301477087027,0.499124,11.570868015289307,11.024006605148315,178.19633233008818,284,0.013433255364085496,800,377.15382288323053,-1.1282034451699723,-1.9721691761418443,2.6150660514831543,23.93221858238376,-0.00019493068,-89.40972453069678,0.39137887954711914,0.13584136962890625,3.2103691217322803,2.113407611846924,4.332468271255493,0.002325936,43.284708892647956,45600000,0.004522517942883457,800
303.71459344652277,2.5812196731567383,101.47570217754244,34.23607024583515,0.49900907,4117.624198436737,1.9909498691558838,0.9551198482513428,0.0005,14.140638589859009,4.197652485184295,-0.05138513331192382,1.7851594e-09,0.030986764134265526,0.4989782,11.499170064926147,10.913326025009155,172.54609652169486,285,0.013235193615325259,800,379.234255501023,-2.9124833290667844,-5.156311649712419,2.5810444355010986,5.191446268926083,-0.001781287,-85.13077757470892,0.4198899269104004,0.14198541641235352,3.1050409675705084,1.9906561374664307,4.314722776412964,0.0020159832,46.99759402850272,45760000,-0.0274584410829994,800
313.9456231308334,2.4993836879730225,87.43513242826181,34.80887802996158,0.4988412,4131.720817089081,2.014683723449707,1.0106501579284668,0.0005,14.087288856506348,4.340131936732524,-0.016792284364678292,9.0599067e-10,0.029049490389045203,0.4988713,11.535041570663452,11.00124454498291,177.85284033072546,286,0.013153174626118928,800,380.9521919170309,-1.31804905021019,-2.1316624859671274,2.4992287158966064,45.714662014859485,-0.0027344471,-88.55042718615763,0.38286471366882324,0.13091564178466797,3.2066171972413393,2.056950569152832,4.263786792755127,0.0015071881,41.516282027731826,45920000,0.002644697786143244,800
319.94999904251375,2.611389636993408,80.22478349396413,34.08167962911476,0.49845427,4146.004960536957,1.9576847553253174,0.9981763362884521,0.0005,14.275675296783447,4.3696859749259644,0.0507550039214908,2.8312205e-10,0.028296737733101193,0.49846962,11.603017091751099,11.04186463356018,181.36852341559964,287,0.013092264701814448,800,386.00391902891033,0.5177068634397552,1.783223701813941,2.611236333847046,-9.195958282191974,-0.0016868153,-96.28365465784562,0.3961780071258545,0.1446700096130371,3.2661153783265093,2.066521167755127,4.322620391845703,0.0014913895,36.146365270842736,46080000,0.04176992935927569,800
308.36386289747725,2.4317610263824463,79.79806776059202,34.198124727398664,0.49796045,4160.329900026321,1.9669158458709717,1.0001659393310547,0.0005,14.313386678695679,4.223979388416868,-0.07456610058070393,8.106231e-10,0.030781817707999676,0.49786142,11.822096586227417,11.245732545852661,174.9846073929662,288,0.012858937950401671,800,381.4994016598718,-3.098635300077494,-5.334310270730487,2.4316039085388184,1.7528445456224118,-0.0006818143,-85.06286147988143,0.41929197311401367,0.13534283638000488,3.1522473796841926,2.02116322517395,4.627566814422607,0.0018874168,43.75176211805048,46240000,-0.02962586972369895,800
319.3082642908939,2.6190037727355957,87.62078064813997,34.0123575912798,0.4972073,4174.45457816124,2.0463879108428955,1.0219182968139648,0.0005,14.115574598312378,4.39490025558091,0.03599830405328545,-1.6570091e-09,0.02966204372519386,0.4972593,11.44057583808899,10.864589214324951,181.01944629948892,289,0.012981345871592147,800,381.39509706747083,0.4110972769969635,1.0321853164648613,2.6188461780548096,18.122488697366208,-0.0026528724,-89.17424662659887,0.41796350479125977,0.13782095909118652,3.261265843675583,1.999997615814209,4.160741806030273,0.0013624695,39.475030806936765,46400000,0.034168474394934,800
312.1786888475063,2.5334134101867676,93.70118124209401,34.281156194031546,0.49655467,4188.453472137451,1.9513070583343506,1.0044662952423096,0.0005,13.990001916885376,4.2971061338945375,0.003909222178440168,7.063152e-10,0.029967807485452736,0.4966331,11.393532276153564,10.835893630981445,177.030992286572,290,0.012958206376952271,800,389.98607327183504,-1.6338615744813814,-2.4597553068700724,2.533247232437134,-1.7198169356645479,-0.00063011603,-91.71048404752412,0.40668606758117676,0.13002324104309082,3.1904583503263617,2.037790298461914,4.225555658340454,0.0016348755,40.624307833111644,46560000,-0.0008544826153296804,800
314.07829590296956,2.5290703773498535,88.68786839961932,33.001554817894736,0.4963223,4202.6039073467255,1.9499788284301758,0.9852259159088135,0.0005,14.142384052276611,4.302475205498455,0.0018738934738425916,3.4570685e-10,0.03037222405791743,0.49634278,11.551018238067627,11.01596212387085,178.29320138423708,291,0.012984476751754735,800,383.62548373083325,-0.3440797488964249,-0.5308123981231854,2.528895616531372,21.403374421411375,-0.0012751736,-102.7283837272235,0.3855123519897461,0.13013219833374023,3.2094225340128157,2.1103172302246094,4.335375547409058,0.0021808962,42.24120208154268,46720000,0.018469731340652426,800
319.5206499763192,2.453524589538574,85.19617671914563,31.98761079347701,0.4960955,4216.802745580673,1.993912696838379,1.017599105834961,0.0005,14.189544916152954,4.346858682381075,0.0481320259565025,-6.6161165e-10,0.028852387446563054,0.49617994,11.677862405776978,11.084439039230347,180.7725277289519,292,0.01325754426532511,800,387.4537163797983,-0.6850286470978082,-0.5028126404087166,2.453352451324463,-10.51819681496409,-0.0028178545,-96.77727973260271,0.4342491626739502,0.1359083652496338,3.2614684194804777,2.091064214706421,4.32378077507019,0.0013496141,38.16685090107557,46880000,0.018951235315875746,800
310.1570431219125,2.575601816177368,70.8854553666241,31.24986225136872,0.4958311,4230.955523967743,1.948105812072754,0.9754359722137451,0.0005,14.142863988876343,4.281738425926508,-0.050904737671956794,-1.6033651e-09,0.031307700555500376,0.49599835,11.514075517654419,10.933025360107422,176.2241732031885,293,0.013123162056147547,800,382.61136895973095,-2.473053685021033,-4.350399883195833,2.5754177570343018,-2.2148984534461507,0.0011805469,-86.06629038390531,0.396085262298584,0.16055607795715332,3.1702967281082755,2.050349712371826,4.3329081535339355,0.0022471298,39.383178124522935,47040000,-0.019655814322745307,800
315.1964238181393,2.519624710083008,85.58648420082206,32.17467576674637,0.4957887,4244.909382820129,1.9884138107299805,0.9946384429931641,0.0005,13.944648265838623,4.307409157193052,0.012702594226494945,7.033347e-10,0.030288641523280743,0.49573523,11.368337154388428,10.80717158317566,178.65464308073217,294,0.012798723673875122,800,395.4521944323207,-0.47042594845811087,-0.8741521741486875,2.5194573402404785,19.851160267302326,0.0039059937,-92.39587631397377,0.4108591079711914,0.12839984893798828,3.22101336632796,2.0268445014953613,4.164209365844727,0.0030316487,38.281855585712286,47200000,0.01480004893393743,800
320.06809078667436,2.4757461547851562,79.35962053230608,34.16813880444081,0.495278,4258.927587747574,1.938499927520752,1.0136117935180664,0.0005,14.008472681045532,4.416360269522098,0.021927376139557368,7.629396e-10,0.030321473562907784,0.49533907,11.475651264190674,10.924137830734253,181.54103516980365,295,0.012763114477295265,800,384.18185258071003,-1.93204680604734,-3.2845458657182838,2.4755752086639404,26.146570666426577,0.0024528028,-83.50600644975654,0.40086841583251953,0.1302964687347412,3.2704511692875737,2.035005807876587,4.317286014556885,0.002570852,40.04280686762158,47360000,-0.009412635047601148,800
319.2947404641658,2.728616237640381,73.71966232699774,31.393247723673205,0.4951087,4273.255659341812,1.9512007236480713,0.9737884998321533,0.0005,14.318835973739624,4.384607227620794,0.03870005289300662,7.3909756e-10,0.02972452859262083,0.49510708,11.534995317459106,10.976018905639648,181.06705437714555,296,0.013131518195148397,800,398.1246481537494,-0.7608788513662844,-1.0330417715161186,2.728452444076538,62.106428719541874,0.0035124123,-84.50414642941462,0.4109504222869873,0.12639856338500977,3.2616264317504147,2.057427167892456,4.319653511047363,0.004219696,33.410844785678975,47520000,0.013458112220073797,800
313.7855156782153,2.525024890899658,86.41645871755725,28.58133195255482,0.49475396,4287.394127607346,1.955996036529541,0.9930436611175537,0.0005,14.12907886505127,4.396352615830343,-0.018086420473054768,-1.7881388e-10,0.030604369436405925,0.49471635,11.546160221099854,10.975671768188477,178.1037100761829,297,0.01328094028305034,800,381.97731172572,-1.6362678170281806,-2.807582054372131,2.5246920585632324,19.741566869074397,-0.0015874543,-82.70442231052745,0.4230670928955078,0.12674999237060547,3.2066528540919292,2.0592527389526367,4.278351306915283,0.0027438926,47.0400397905146,47680000,-0.004074127083466557,800
314.71647424562093,2.5951409339904785,85.17167388225253,30.88429146827991,0.4942407,4300.998777389526,1.9710547924041748,0.975278377532959,0.0005,13.59611463546753,4.365528952634233,0.015091633442201118,1.0251999e-09,0.030392727589911805,0.49436647,10.944012641906738,10.382436037063599,178.5468677549126,298,0.01322335346583314,800,386.09378758616515,-1.6204660896736096,-2.670642441715974,2.5949368476867676,40.65053959445599,-0.0018077056,-88.0431161443024,0.4093515872955322,0.1310892105102539,3.215470213059326,1.9718363285064697,3.825739860534668,0.0018580109,40.02914739046118,47840000,-0.0027548562924568495,800
315.49653624124034,2.588759660720825,72.6993183511002,30.315272162033512,0.49396324,4315.112146139145,2.011025905609131,0.9539086818695068,0.0005,14.103608131408691,4.285075577522469,-0.05594126288259895,1.3113022e-09,0.031085051204084554,0.4939348,11.46293044090271,10.902389287948608,179.30129215132467,299,0.013586278081604787,800,385.716573548842,-1.2747069928539014,-2.3809626194019593,2.588585376739502,-7.79683992771062,-0.0010578727,-81.73415093263698,0.41220903396606445,0.1261613368988037,3.22434241326508,2.0608932971954346,4.210360050201416,0.0019859502,45.01906744531539,48000000,0.00054106628222615,800
309.28789637791414,2.496210813522339,82.52466664413993,29.049799278313042,0.4935546,4329.404446363449,1.9826714992523193,0.9326872825622559,0.0005,14.283294200897217,4.258993446717562,-0.04615156782415092,-2.3156406e-09,0.03216216889137018,0.49348578,11.730501174926758,11.165035963058472,175.84021115051345,300,0.013371421127322545,800,387.5884371914272,-2.539703939191686,-4.93471446729347,2.4960436820983887,-14.22916185688865,0.015009715,-102.8735673159132,0.4241182804107666,0.11948108673095703,3.1624858271518437,2.0111255645751953,4.170015335083008,0.0045099393,50.18288863590089,48160000,-0.02525099975427733,800
318.35402811520146,2.5614922046661377,89.15140505628706,29.25013665640542,0.4929018,4343.283828258514,1.9928700923919678,0.9126205444335938,0.0005,13.870285749435425,4.3241351496966045,-0.008936212024973572,-9.119511e-10,0.02938293498234936,0.49291354,11.245607852935791,10.703108072280884,180.5137006395706,301,0.013778147461243302,800,383.93276198810867,-2.6576691772027834,-4.030774960205845,2.561309814453125,26.68656917904291,0.00921835,-96.36900609918058,0.38640737533569336,0.13525724411010742,3.2506282529378243,2.0016446113586426,4.052887916564941,0.003907963,43.872141957719386,48320000,-0.015780322431519,800
313.4105226287933,2.618699073791504,79.9140667233969,29.144737323146092,0.49227732,4357.374707698822,1.9190294742584229,0.9710972309112549,0.0005,14.081852674484253,4.319094266209214,0.006573031758661416,7.0929534e-10,0.031346819372447106,0.49232766,11.400293827056885,10.853670358657837,177.8371869061666,302,0.014179043725037012,800,383.20318582023924,-1.8497771660851392,-3.1104379915750853,2.6185221672058105,-16.803505968528487,0.008983473,-86.10143345400192,0.397676944732666,0.12849807739257812,3.202936675490211,2.012657880783081,4.319803476333618,0.0038585984,47.76323872145728,48480000,-0.00616573694860223,800
315.673011770957,2.4165875911712646,86.09318295854087,28.768754247606903,0.49186978,4371.141690254211,1.8788774013519287,0.9587404727935791,0.0005,13.759808778762817,4.333165746175056,0.03080606954313887,1.5079976e-09,0.03056876396230536,0.4919015,11.280330181121826,10.709721326828003,179.15921958254083,303,0.013778840516580775,800,384.56842570336073,-0.7810112147366945,-1.326989103228696,2.416391372680664,-1.070598402328491,0.02340751,-83.84295298821795,0.41830015182495117,0.13162922859191895,3.225355604576841,2.0672202110290527,4.175779104232788,0.008048353,49.27922936423835,48640000,0.011228473706123055,800
315.2647026456899,2.7348525524139404,88.65604526765958,30.87383596117772,0.49144888,4385.541359901428,1.9883787631988525,1.047121286392212,0.0005,14.390069246292114,4.266403509678009,0.02532765387272985,1.5437603e-09,0.03060004613372244,0.4914525,11.592316389083862,11.030444622039795,178.81724776936773,304,0.014331005559797216,800,381.17154007849433,-1.0269582256177892,-1.4980711180978912,2.734684467315674,23.240852393246016,0.006184534,-95.69174558790483,0.41543126106262207,0.12335634231567383,3.2202971657216004,2.047518253326416,4.297455549240112,0.0047532283,46.595113908359984,48800000,0.010071014802177737,800
300.49044749990696,2.63066029548645,87.81042622369533,33.24397480962148,0.4913154,4399.654281616211,1.979102373123169,0.9603393077850342,0.0005,14.103124618530273,4.187642929778231,0.035902426274461156,1.1920953e-11,0.03243004304462362,0.49121508,11.418932914733887,10.86601996421814,170.67218894019481,305,0.014597063157808919,800,381.1997903488926,1.0471586089235323,1.8799484453184023,2.6305043697357178,-13.806179446589384,0.23877342,-104.99449008693645,0.4065093994140625,0.12470793724060059,3.0735064694663996,2.0235788822174072,4.2212629318237305,0.18634328,60.339564745063115,48960000,0.04426682924599116,800
309.9277743354364,2.5123655796051025,94.66572821491451,34.55920513308632,0.49110502,4413.374572753906,1.9897842407226562,0.9252009391784668,0.0005,13.713941097259521,4.161807727883247,-0.044903792226149805,-1.8656254e-09,0.0314700212835183,0.49093777,11.140989542007446,10.584844589233398,176.13836118797215,306,0.014251991193136769,800,379.1584115460543,-2.578826650916168,-4.106694490234878,2.512195348739624,14.94880125123162,0.2826302,-97.83150040375429,0.4048597812652588,0.13112807273864746,3.168648489223605,2.000155448913574,4.045020341873169,1.327266,49.82660484156573,49120000,-0.016293067281032005,800
295.3139837408191,2.474001407623291,121.44399648561593,48.29658171410321,0.48968592,4427.565788984299,1.9701225757598877,0.9720010757446289,0.0005,14.183025360107422,3.865263645618652,0.05400282088088245,-1.7017125e-09,0.02840470544608511,0.4896195,11.647958993911743,11.090684413909912,167.68206217669757,307,0.013473854771354783,800,380.3024217261342,-1.4618133009210432,-1.9050982619039194,2.473832368850708,25.26253092725578,0.07675489,-108.50101162826441,0.40885138511657715,0.12815499305725098,3.0167924140219964,2.1125752925872803,4.335530757904053,0.04010225,59.91647241537758,49280000,0.0051165923044661195,800
303.77451736501365,2.579212188720703,121.82716001183279,44.87451228830669,0.48896274,4441.505311250687,1.9734580516815186,0.950261116027832,0.0005,13.930313110351562,4.00991492531046,0.07155786730083155,7.152563e-11,0.027052476891040542,0.48879877,11.29361867904663,10.756799221038818,172.141499905513,308,0.014023972190663706,800,387.698275693063,1.3193559554988101,2.2042700211849904,2.5790445804595947,15.734457773817933,0.031488646,-118.63622515582753,0.38762784004211426,0.12887167930603027,3.1013936441514174,2.042098045349121,4.121888637542725,0.010361158,53.326145135318875,49440000,0.04700919831305628,800
297.98529883473554,2.61746883392334,109.30662623113402,39.820620419517034,0.4888351,4455.38617348671,1.950364112854004,1.0230016708374023,0.0005,13.871743440628052,3.883998929882731,-0.005170079537577803,-2.18153e-09,0.026552093954327147,0.48890784,11.192097425460815,10.646955251693726,168.8002798275234,309,0.014128828463688656,800,381.6952462463628,-1.0949132226194593,-2.1862895051480207,2.6172983646392822,29.015257220206138,0.024508176,-105.13001504495418,0.3981456756591797,0.12640714645385742,3.041919678304481,1.9703855514526367,4.033830642700195,0.008499863,55.51907886665892,49600000,0.0032023668946668743,800
285.31038653664336,2.5975382328033447,96.03157037854571,37.51760099886078,0.4889698,4469.469837427139,1.978914499282837,0.9851484298706055,0.0005,14.07536244392395,3.6733304828141113,0.058463039606241086,9.50694e-10,0.028988719888722175,0.488991,11.41901183128357,10.84896993637085,162.13959806951,310,0.014239255389350003,800,385.8166170898362,-1.6378251319802064,-2.2978748998643495,2.5973567962646484,3.1242356189132177,0.00985937,-108.8940313507922,0.4047250747680664,0.1436936855316162,2.9154983361489215,1.994250774383545,4.255449295043945,0.0044345143,58.79109662377185,49760000,0.002100085616791257,800
293.267412811147,2.7365634441375732,106.54511833331142,38.607121540486396,0.48892993,4484.273557662964,1.9493649005889893,0.9984636306762695,0.0005,14.797130584716797,3.8824077906326635,0.003908756888694376,-1.883507e-09,0.027918514964723366,0.48887938,12.004212141036987,11.440973281860352,166.32814528035735,311,0.014405932984242883,800,378.38684954078883,-0.5243850559176947,-1.138210859029659,2.7363967895507812,-154.372867258221,0.003235756,-104.4759919008828,0.4147319793701172,0.12590789794921875,2.9938462167792195,2.0328147411346436,4.7902092933654785,0.0031772205,85.08754971186512,49920000,0.013858418768122752,800
301.2490795107621,2.488158702850342,101.55644748314288,40.29658504839212,0.4885495,4498.311470508575,1.996147632598877,0.964047908782959,0.0005,14.028827667236328,3.9729668491274683,-0.03294940147868641,1.502037e-09,0.027676816191281546,0.4885438,11.479363679885864,10.942367553710938,170.82567203200261,312,0.014318262943757609,800,380.5129115013187,-1.6770214454098962,-2.8307835252369675,2.4879868030548096,23.353503858067214,-0.0023808237,-102.96002253958072,0.4078178405761719,0.10883474349975586,3.077005351622002,1.9897968769073486,4.305346488952637,0.0017073912,55.41141898324622,50080000,-0.003107050184156957,800
284.73268159028953,2.4636573791503906,110.12743948751988,38.29655673791506,0.48826918,4512.192641735077,1.9000372886657715,0.9832406044006348,0.0005,13.87234616279602,3.787173347430817,-0.029734469060030726,3.278255e-10,0.028041539852111337,0.48823878,11.343967914581299,10.796664237976074,160.93719573881899,313,0.014186444371349034,800,376.1956654260921,-3.4529670087065982,-5.442383379772782,2.463480234146118,23.210801137410908,-0.0017464536,-106.64130641956962,0.3896479606628418,0.1380295753479004,2.9085348906570028,2.053039312362671,4.24785590171814,0.0012815798,56.5699594129623,50240000,-0.029338884924246633,800
304.2360449294705,2.6485562324523926,106.09333036677698,41.27664139356086,0.48782343,4526.359384536743,1.9696197509765625,0.9428644180297852,0.0005,14.157082557678223,4.135801280117048,0.021879139188083832,-1.0475517e-09,0.027516042632877317,0.4878971,11.463853359222412,10.920631408691406,172.23128580431737,314,0.014152409365720368,800,385.9305653027166,-0.20284041230376545,-0.7239802139730653,2.648401975631714,30.631947251433402,-0.001304722,-104.45643119488606,0.38938093185424805,0.13433122634887695,3.1052446971424295,2.0811076164245605,4.274653196334839,0.0015903113,52.11087364505531,50400000,0.017796569723714434,800
290.7119313509466,2.615283966064453,104.03453923148184,42.599026000465145,0.48776042,4540.850222587585,2.009904146194458,1.0013501644134521,0.0005,14.481869220733643,3.7819236100808644,0.023100247370296752,-1.8790365e-09,0.028466415213603654,0.48762283,11.80800485610962,11.22946810722351,165.16052712423243,315,0.014242586253249239,800,377.88176326046346,-1.6387876645647415,-2.8836242217181236,2.615126371383667,3.24651713888865,-0.0028233754,-111.35653404447973,0.41294240951538086,0.14290499687194824,2.97027154014736,2.1763837337493896,4.338146448135376,0.0013033506,64.81287748468297,50560000,-0.00365455104915376,800
284.41834943634217,2.6702380180358887,100.40100150255422,42.156512808796414,0.4873724,4554.955406427383,1.9611179828643799,0.9042096138000488,0.0005,14.09824013710022,3.8797096580946984,0.004487084840290709,1.0937452e-09,0.02785013851283826,0.4872923,11.371037483215332,10.82133960723877,161.05464208408353,316,0.014070142769258786,800,373.6912463136961,-1.300348698451896,-2.2902706268852797,2.6700680255889893,-273.83626065910903,0.007578709,-104.84293727816774,0.40007996559143066,0.12781596183776855,2.9054781913005003,2.047609806060791,4.187821865081787,0.0030935965,93.98510750458537,50720000,0.0020760369721763623,800
279.4810646803333,2.5830318927764893,108.08902831672125,43.46193283319655,0.48689964,4569.13961315155,1.9841368198394775,1.0099055767059326,0.0005,14.174928665161133,3.7784782391777845,-0.059574998962864785,-2.6226052e-10,0.02984096176405073,0.48686647,11.531428098678589,10.979315280914307,158.57511286046474,317,0.014143858137287201,800,384.65420953374064,-5.345795488158895,-8.658852156389365,2.5828518867492676,23.94941367856656,0.014098547,-112.80406558889204,0.40756845474243164,0.1239016056060791,2.857213163084603,2.08168363571167,4.251795530319214,0.0029846318,69.55219166838484,50880000,-0.06159633475728105,800
298.1354021641192,2.627800703048706,108.0049090818494,41.580082439954346,0.48657963,4583.22430062294,1.8752357959747314,0.9895353317260742,0.0005,14.075446605682373,4.006856654820365,-0.013058064709267658,-1.9252302e-09,0.02950364059071857,0.48643205,11.388726711273193,10.823776483535767,168.8330785694898,318,0.014305060965458832,800,376.47038672486764,-2.306542811687083,-3.8667161244945545,2.627626895904541,22.175863885348587,0.003904514,-101.40764022936847,0.40878939628601074,0.1346752643585205,3.044612430027748,2.032778739929199,4.258964776992798,0.0033552938,50.23500523671295,51040000,-0.013554617731016993,800
295.3819660419815,2.577660083770752,103.45416026127134,40.371041694480645,0.48595777,4597.321022033691,1.9706275463104248,1.0134150981903076,0.0005,14.08752965927124,3.9738741353801776,-0.011993751314440214,4.2915344e-10,0.028590992179775905,0.4860692,11.452418565750122,10.904489755630493,167.23463890611282,319,0.014335751974102076,800,370.2393297240134,-1.9050733565124063,-3.3006985690079933,2.577497959136963,30.353894143749223,0.007769953,-108.4478263511661,0.40320324897766113,0.12457466125488281,3.01583203925613,2.03064227104187,4.239301443099976,0.0033621243,59.303861968197,51200000,-0.007797644202535639,800
291.5336706796495,2.7609848976135254,106.71703893834098,42.146443328156224,0.48567393,4611.819797992706,1.973665714263916,1.02170991897583,0.0005,14.490124702453613,3.8820601870537486,0.04228357161339421,4.7683822e-11,0.02839287534932437,0.48570487,11.669238328933716,11.123358964920044,164.87101577646274,320,0.014279528228064334,800,379.4766119834234,-0.6050333410681022,-0.5701571109060584,2.7608203887939453,19.628557649800733,0.0015300841,-109.10087167405634,0.40002965927124023,0.12431669235229492,2.9777725337102083,2.1030497550964355,4.371932506561279,0.0019993365,55.31036925355911,51360000,0.019490286008867277,800
306.08827323587417,2.5957529544830322,102.90988769210344,42.853023356894845,0.4854274,4626.087790489197,1.9971909523010254,0.9505300521850586,0.0005,14.260510206222534,4.054718926362151,0.07257456753171365,3.457071e-10,0.02710942495871296,0.48564816,11.603497982025146,11.090728998184204,173.22710984815222,321,0.014285390405534316,800,383.27225552818686,1.5940189723949802,3.119775367255155,2.5955810546875,4.689682337803799,0.017842727,-110.1591671238308,0.373826265335083,0.11848282814025879,3.1234647647717733,2.0942318439483643,4.328876972198486,0.0035038688,52.67674722927194,51520000,0.056411504344136415,800
295.7549421314044,2.520463705062866,104.15184473574814,40.18083950951922,0.48565817,4640.077372074127,1.9939310550689697,0.9788408279418945,0.0005,13.980716466903687,3.949028386201659,-0.0546497324810876,7.152563e-11,0.029624670760756186,0.48554567,11.40526795387268,10.85184359550476,167.7402201802778,322,0.01433578859478496,800,381.86963343767974,-2.3644728081995097,-4.070940773371975,2.520292043685913,9.140129803986145,0.0070123365,-111.03899338603786,0.4001193046569824,0.1312878131866455,3.021044806205085,2.067927360534668,4.087018013000488,0.0030831054,57.16935599385934,51680000,-0.015599285884608292,800
303.96884355872794,2.6576180458068848,96.39161033854002,41.677648121555215,0.48551,4654.111206293106,1.8905959129333496,0.9603326320648193,0.0005,14.027626514434814,4.046724199895542,0.04898513447165028,-4.768371e-10,0.028349536972869464,0.48542503,11.30043911933899,10.72588062286377,171.94124051778775,323,0.014137675306974452,800,376.1127720860798,-0.7306957306151682,-1.0501262447526807,2.6574368476867676,26.10354222717271,0.019181365,-107.4612405389019,0.41715002059936523,0.1371781826019287,3.103291186863198,2.044484853744507,4.1776816844940186,0.0053987927,51.094705648310104,51840000,0.014460424364444205,800
298.3909029933704,2.704195261001587,99.46166858224272,39.90381977723312,0.48502684,4668.341357469559,2.0003762245178223,0.9382567405700684,0.0005,14.220958948135376,4.013707137551364,0.00036511203156582185,-1.2516976e-09,0.0287650008844078,0.48508558,11.459305763244629,10.88435411453247,168.96950835957068,324,0.014064566005943845,800,383.5294810200824,-2.2623111610452873,-3.56654437020499,2.7040250301361084,51.21572216684339,-0.00090614444,-100.38159411667465,0.4166908264160156,0.13576817512512207,3.0478145384694084,1.9946355819702148,4.2940993309021,0.0020489052,52.88119549054693,52000000,-0.010874935474323664,800
298.9630687463124,2.8947227001190186,104.8262875947449,43.040754440923784,0.48500186,4682.93399810791,2.033055543899536,0.9426224231719971,0.0005,14.584110260009766,4.0722208137655524,-0.03949974005410836,-1.037121e-09,0.02880076483065366,0.48497796,11.62804651260376,11.066729068756104,169.23929818439504,325,0.013888788831463841,800,387.3822890881452,-2.233577913320646,-3.7941520440193903,2.8945424556732178,-3.9108586574265454,0.004321622,-102.45607665268243,0.4126279354095459,0.12651658058166504,3.053176230859261,2.0925188064575195,4.273756980895996,0.0022229124,53.652259293176634,52160000,-0.013327639547266207,800
298.1623487717177,2.5857596397399902,105.66078334611211,41.58617687528168,0.48476553,4697.503212213516,1.984689712524414,1.435133457183838,0.0005,14.560331344604492,3.8754438015120782,0.039791565332992246,-2.145768e-10,0.028206603103752743,0.48475406,11.91532015800476,11.372817754745483,169.00475105022088,326,0.013999055532027519,800,373.0589709786643,0.043150287092461784,0.05342220487978594,2.585587978363037,5.320668434862757,0.0031434833,-104.95466262128168,0.3908562660217285,0.130995512008667,3.0441440174436027,2.085782766342163,4.2475807666778564,0.0019532684,61.2342998273032,52320000,0.025312832790093567,800
290.4938161515283,2.648947238922119,94.22869902414556,40.21657930528046,0.4842972,4711.51295876503,2.0132315158843994,0.9282436370849609,0.0005,14.001280069351196,3.9782091360437666,-0.036185255021119696,7.9870216e-10,0.029444290792018515,0.48440886,11.289324522018433,10.738011837005615,164.31041730105983,327,0.014274705766185829,800,373.5908311505892,-1.9466162212819575,-3.5007777507862063,2.648784875869751,17.77196629525025,-0.0011960878,-106.77683557786196,0.40442442893981934,0.12613964080810547,2.9677208859152566,2.0069944858551025,4.097597360610962,0.0017034952,56.21043190703278,52480000,-0.009931479516117708,800
299.27997016753034,2.482569456100464,113.60612554905808,40.88669174676551,0.48445752,4725.735589265823,2.0372135639190674,1.012075424194336,0.0005,14.214037418365479,4.0548245564880165,0.03555188152106749,1.2785197e-09,0.029326153951708456,0.48428473,11.674208164215088,11.123749256134033,169.6631502461998,328,0.014365588151105373,800,384.56913112118383,-1.997860934816895,-2.8374220415885576,2.4824109077453613,11.22491899778916,-0.002796029,-110.36827730653695,0.39321279525756836,0.13571882247924805,3.0575723467558564,2.0667335987091064,4.322325229644775,0.0014686303,51.77865546870855,52640000,-0.0032615337321419075,800
299.80881708580455,2.7406387329101562,100.22935940798683,41.77304646362828,0.4843412,4739.969564199448,1.9373161792755127,0.9814114570617676,0.0005,14.226281881332397,4.025128988772231,-0.02122286304064645,1.0281802e-09,0.028707305392227326,0.48423913,11.427490711212158,10.879200458526611,169.67389591811983,329,0.014260133062927208,800,381.56254577086145,-1.0700017173555856,-1.929916180118006,2.7404823303222656,54.366718320568495,-0.0012378866,-100.21213725899823,0.39482545852661133,0.13102245330810547,3.0612849279476477,2.0126163959503174,4.277576208114624,0.0015452564,51.48773386363661,52800000,0.005842763705843646,800
304.8125727153961,2.7232306003570557,108.95420193435686,40.77073417192358,0.48403493,4754.374481916428,2.0482633113861084,0.9704303741455078,0.0005,14.396746635437012,4.1358669091452285,0.0006684131433753171,-1.2755395e-09,0.028236025261646307,0.4840376,11.615578889846802,11.009308576583862,172.26532275743787,330,0.014472890336079642,800,382.0448787581852,-1.780423556185637,-2.735359369802603,2.7230677604675293,16.301581579877926,-0.0018785155,-109.13195332482563,0.45182132720947266,0.13161635398864746,3.1116503842160617,2.059896945953369,4.271685361862183,0.001345955,45.13768116507576,52960000,-0.0020374657667829297,800
307.83967805625116,2.6312527656555176,105.51941707902037,42.26897277960026,0.4837388,4768.063902854919,1.9453544616699219,0.9081099033355713,0.0005,13.68036699295044,4.140825195021194,-0.015361773786461206,1.5020369e-09,0.027755413289290105,0.48362383,10.987544059753418,10.436973810195923,174.2045877243097,331,0.01439321169507788,800,380.7840110079439,-2.638191855663953,-4.490947809613051,2.631075143814087,14.316190504539776,-0.0016769309,-104.6573160864348,0.40378713607788086,0.1256566047668457,3.1422864693761388,1.9768402576446533,3.9775545597076416,0.0011499515,50.73023567227386,53120000,-0.019639185726573662,800
288.9767807027082,2.554128646850586,102.25899449587347,40.18540532830306,0.48313388,4782.22845864296,1.946986198425293,1.001622200012207,0.0005,14.157006978988647,3.795948575018086,0.029824054512281428,-2.2351747e-10,0.029864386490973744,0.48302937,11.537945032119751,10.981341123580933,163.6207288911518,332,0.014512959873957704,800,378.2767402397272,-1.664111042616942,-2.814612610422635,2.553966760635376,-29.070975717855887,-0.0018584392,-107.29760568196458,0.40276241302490234,0.13333654403686523,2.9521607861039416,2.057783603668213,4.3114402294158936,0.0012895744,72.11083543531018,53280000,-0.0027097402323131197,800
307.4783916596379,2.4503800868988037,106.00250600114757,40.72986422596366,0.48257083,4795.822964429855,1.947129487991333,0.9448270797729492,0.0005,13.58582854270935,4.042037013504218,-0.0020903552300720386,1.1384487e-09,0.028257497609790443,0.4825993,11.076652526855469,10.514750480651855,174.48171834826047,333,0.014515877975068167,800,393.2034882615949,0.3916868387146684,0.6365478795371412,2.450223445892334,29.78951364867862,-0.0005786809,-107.67051992211887,0.4138779640197754,0.12647128105163574,3.139006921875139,1.9612913131713867,4.022308588027954,0.0012404073,52.189561747873874,53440000,0.031803309822576224,800
304.27355551941434,2.8520145416259766,101.7231241921397,41.20681609197314,0.48246285,4810.291637659073,1.9636316299438477,0.9815857410430908,0.0005,14.459510087966919,4.083246956639124,0.043506762646029845,-3.8743017e-10,0.02832698722318531,0.48232248,11.55461049079895,11.00214958190918,172.3261503235388,334,0.014602723208412513,800,383.2133338348876,-0.8589208760082251,-1.3267843091116567,2.851835012435913,21.497080996992842,-0.002094628,-106.88169900016078,0.39641475677490234,0.13391637802124023,3.10639755172063,2.090848684310913,4.303253173828125,0.0015672324,49.59644302265251,53600000,0.012242606598394585,800
301.4136917028126,2.626365900039673,106.05239073475737,41.52285939473344,0.4820582,4824.305869340897,1.9801948070526123,0.9551763534545898,0.0005,14.005700826644897,4.132334480591127,-0.013969285509215404,3.8743025e-10,0.028489942851435232,0.48209766,11.317909479141235,10.76459550857544,170.45474977864055,335,0.014374537609672576,800,391.68328910041004,-1.8784214298702187,-3.131280723589865,2.626209259033203,9.124044732811875,-0.0019324579,-97.93047443170181,0.40647435188293457,0.12555670738220215,3.078138746907466,2.0784692764282227,4.00857138633728,0.0011546009,53.53193737059379,53760000,-0.006061144008880801,800
299.3468775070362,2.6918039321899414,106.07929197105076,40.854978951857696,0.48178786,4838.197023630142,1.9588463306427002,0.9980275630950928,0.0005,13.881603717803955,3.926493192944389,-0.03991069555155498,-6.556511e-10,0.029338143962545707,0.48177463,11.1270592212677,10.560733795166016,169.71376506838146,336,0.014693267316471718,800,392.9525661056119,-1.3440691135974419,-2.2069945449816895,2.6916403770446777,1.6317778421202347,-0.00096917595,-109.04759056433792,0.4160454273223877,0.12904787063598633,3.0574077866970875,1.9987266063690186,3.9457781314849854,0.0013922462,52.1109246047471,53920000,0.003540721348573548,800
276.0521363085389,2.59475040435791,102.31245054924463,39.50202402024768,0.48175335,4852.478351593018,1.925851583480835,0.9832684993743896,0.0005,14.27242636680603,3.7683268465065685,0.0026386979043271654,-1.4543534e-09,0.030482199989099477,0.4816024,11.619578123092651,11.079190015792847,155.82805497808113,337,0.014475356470456766,800,378.6751162887584,-2.6314715995723117,-4.205335448407639,2.5945634841918945,-169.07449618817242,0.003957938,-100.6192564980794,0.39830946922302246,0.1218714714050293,2.822019788476632,2.1212453842163086,4.360302448272705,0.0021008498,79.90443806870441,54080000,-0.016666670541479668,800
292.01003310407197,2.5669548511505127,103.68873601317047,39.772558669591696,0.48157635,4866.516644477844,1.9210538864135742,0.9610390663146973,0.0005,14.030219793319702,3.9768634398625653,-0.0217056325300374,-2.1159645e-10,0.030044680888942184,0.4814585,11.404474973678589,10.861764192581177,164.9559291491979,338,0.01442678605546028,800,378.6076876866744,-2.3887905871129593,-4.078396293934741,2.5667853355407715,2.6320336270182327,0.005497985,-113.27274551935716,0.39178991317749023,0.12993955612182617,2.983181688434183,2.0197463035583496,4.305484056472778,0.0021114824,53.420969897603655,54240000,-0.015458176851715112,800
301.3451542011384,2.515934705734253,111.6062107599841,40.38966398804503,0.4810981,4880.222417593002,1.9716498851776123,0.9735360145568848,0.0005,13.69709849357605,3.9800094153367036,0.02604221048689471,-9.894371e-10,0.029032309157426033,0.48117653,11.118102312088013,10.543707609176636,170.62830937120825,339,0.014294443797582886,800,383.266077934703,-1.708955820842588,-2.8457783930961553,2.5157644748687744,16.115992752192415,0.014769176,-109.74813193696339,0.4174051284790039,0.13584566116333008,3.0779153058266777,2.025451421737671,3.8953652381896973,0.0054219053,48.97325569543517,54400000,-0.003266952368340378,800
290.1407302010663,2.7880992889404297,99.19645944814876,40.4388836555281,0.48077855,4894.511303424835,1.999091625213623,0.957068681716919,0.0005,14.28170657157898,3.8205419064213175,0.028857008512457885,8.2850454e-10,0.02939353213005641,0.4807874,11.431907415390015,10.878357172012329,164.2533713558744,340,0.01436852212329579,800,393.073167509459,-0.9842843908262026,-1.564836939488072,2.7879297733306885,5.064390863523361,0.024493057,-103.83656107561194,0.40056538581848145,0.13162922859191895,2.963158297170113,2.055142641067505,4.208500862121582,0.0051270584,70.4933553833857,54560000,0.009587463379187975,800
307.61763636217825,2.8433008193969727,94.51115256266895,41.00490376517667,0.48046565,4909.334892034531,1.9794480800628662,1.4625482559204102,0.0005,14.814080476760864,4.157249478150301,0.016585284128932457,-1.3798473e-09,0.029041605824455054,0.48048443,11.915886640548706,11.383503675460815,173.90281161792635,341,0.014290545678145208,800,387.7585236626459,-2.5665408163179677,-3.8341960233111756,2.8431289196014404,30.69711973008145,0.0016751735,-111.64443374362443,0.39524388313293457,0.11652612686157227,3.1405746419070075,2.025815963745117,4.307196140289307,0.002172721,45.21789702622439,54720000,-0.013171781430807607,800
293.92249819021026,2.7955522537231445,97.43446909290707,38.22339946443055,0.48028558,4923.691202163696,1.979552984237671,1.0016968250274658,0.0005,14.348700761795044,3.9390106045556843,0.02130180408933423,1.3470648e-09,0.029075192084731843,0.4803777,11.495164155960083,10.938817739486694,166.33796807693855,342,0.014245106709126407,800,392.42098727992425,-2.8374236527925105,-4.284558801218305,2.795381546020508,30.641017398510424,0.028556304,-110.0763132993411,0.40277957916259766,0.1299571990966797,3.0014334070620787,2.0291810035705566,4.313497543334961,0.0062820734,58.03631797940454,54880000,-0.01767043646103693,800
290.0803810212081,2.74204683303833,98.04823387117679,40.46838838902716,0.48033726,4938.082813024521,2.005546808242798,1.0177226066589355,0.0005,14.383880138397217,3.9079272017144593,-0.0215675013508835,3.3378597e-10,0.028839679719012086,0.48040357,11.58200216293335,11.036376714706421,163.66330313504005,343,0.014119123533154474,800,379.6702965515877,-3.389899227985974,-5.654127065572819,2.741870403289795,19.117666324295755,0.02140472,-104.02598210457914,0.4010031223297119,0.1244657039642334,2.9620495409706824,2.058461904525757,4.316383361816406,0.0049879043,55.39374341944298,55040000,-0.031682497073134044,800
298.898739267632,2.755540370941162,92.38593940086147,38.5380336672827,0.48041612,4952.493705749512,1.987450361251831,0.9931292533874512,0.0005,14.403791189193726,4.103580967306662,-0.02042437958451994,1.847744e-09,0.029336787001995886,0.48040518,11.588111639022827,11.023437976837158,168.95420475304832,344,0.014208133058403894,800,380.63631709256657,-1.1257401125777025,-2.086977633343127,2.7553727626800537,27.05096993354499,0.014665337,-111.11528874636412,0.40818262100219727,0.13497018814086914,3.052386575187927,2.0709333419799805,4.374290466308594,0.003203056,45.59100986164615,55200000,0.003991812484658531,800
298.2115804139505,2.5933618545532227,102.12057656191107,39.95293807507278,0.4801679,4966.704209327698,1.971095085144043,0.9749181270599365,0.0005,14.201131582260132,4.0625920502215465,0.016260891911547323,1.0728838e-09,0.02932863321544205,0.48025137,11.544535636901855,11.02716875076294,168.69263330776073,345,0.013832059856128578,800,381.77205408240775,-1.5735962583012455,-2.297799201353653,2.593194007873535,36.093829852806756,0.008993251,-110.42517628087796,0.37120723724365234,0.12664413452148438,3.0459442378802493,2.0963470935821533,4.330203056335449,0.003251927,54.274557340284964,55360000,0.0016416016745850121,800
308.4528073399088,2.5557265281677246,87.58647204831347,38.097068471810935,0.47992387,4980.842290401459,1.9888813495635986,0.9801692962646484,0.0005,14.130943298339844,4.121048296011463,0.015253787273715659,1.3709082e-10,0.02801828292371467,0.4798223,11.523587465286255,10.973705768585205,174.6053296290884,346,0.013960575839776205,800,392.1189512401412,-0.8950545045387127,-1.0825204378640756,2.55556321144104,12.162861897848124,0.028120715,-109.57680380376777,0.3971896171569824,0.13147616386413574,3.1473665224545595,2.1172878742218018,4.1071717739105225,0.0047774133,47.01437893411949,55520000,0.013862521875579705,800
293.93137917229546,2.7292895317077637,104.86385660744517,40.92268391755417,0.4796196,4995.1232213974,1.9811227321624756,0.9867448806762695,0.0005,14.27219557762146,3.916023549654934,-0.04641391414187731,-1.5139581e-09,0.02845802114744793,0.47943398,11.487709999084473,10.932928323745728,166.2720666082519,347,0.013665590700282617,800,381.35091711739994,-2.8703110802890355,-4.774690643532729,2.729132890701294,39.12812027887183,0.017234119,-107.96466014466452,0.40403294563293457,0.13038301467895508,3.001136431966066,2.006290912628174,4.2868218421936035,0.0055098734,52.31543333695051,55680000,-0.023264335446319933,800
314.5951902776991,2.474113702774048,105.54905610433998,44.43247503970997,0.4790653,5009.166688203812,1.9548301696777344,0.9867188930511475,0.0005,14.035407066345215,4.149470120116118,0.17197921403638192,6.8545347e-10,0.027609782966206437,0.4791209,11.503150939941406,10.969594478607178,178.07088458576473,348,0.013397446565624463,800,388.4789802886463,4.800720537132845,8.478518028387164,2.4739558696746826,70.57894982844569,0.0015161446,-110.49592994311742,0.3896033763885498,0.12384724617004395,3.210899831202753,2.033254384994507,4.287865877151489,0.001965362,43.15535050737857,55840000,0.10902312954818426,800
309.46435191241557,2.6903553009033203,101.20331256342973,44.22575546318524,0.47865146,5023.31462097168,1.9683022499084473,0.9963178634643555,0.0005,14.138492345809937,4.154766421665696,0.09968124170711855,9.536731e-11,0.027689224378695605,0.47867414,11.390076637268066,10.823026180267334,175.07739174028507,349,0.01336296887802829,800,390.18719800157265,1.4956453916801098,3.0187289533074186,2.6901707649230957,21.860239809631967,-0.0026431156,-106.1944318833282,0.40732359886169434,0.13902807235717773,3.160022834309365,1.997267723083496,4.247665643692017,0.0013909303,50.107576973760054,56000000,0.05436531610952933,800
305.546648427131,2.683137893676758,122.16097874222216,44.55267173707064,0.4782924,5037.568205833435,1.9074554443359375,0.9857480525970459,0.0005,14.24532175064087,4.12583313943023,0.0817676848506053,1.4364718e-09,0.027669832578155796,0.47813815,11.50361967086792,10.935548067092896,172.54478041220594,350,0.013478922586004648,800,390.56786701940166,0.9213156576713325,2.1146248251244115,2.6829605102539062,31.843714098327535,0.011200408,-113.22655858883738,0.42128944396972656,0.12662911415100098,3.1185692611630413,2.0646417140960693,4.298418283462524,0.0032162815,51.43525015334326,56160000,0.045445479969470334,800
304.9967371785367,2.6517467498779297,113.077300202788,47.87651415566046,0.47757575,5051.787199258804,1.9952991008758545,1.037168025970459,0.0005,14.209840059280396,4.126137661452326,-0.08657294724309535,-1.3232232e-09,0.029854974601331675,0.47759664,11.501959800720215,10.944404602050781,172.737571991809,351,0.013382803451504397,800,387.50655877395576,-4.063783877309394,-6.729020831999688,2.6515865325927734,8.664170004881951,0.0054444023,-116.16757449071879,0.4077928066253662,0.12853121757507324,3.116154363424062,2.0156707763671875,4.225785255432129,0.0022622761,55.57185818747369,56320000,-0.042963054364465916,800
305.2061829078555,2.5010197162628174,116.30941994948748,49.562583069782164,0.4773429,5065.848653078079,1.9406933784484863,0.9619309902191162,0.0005,14.054961204528809,4.046422819739757,0.058629635157980114,-5.602837e-10,0.02885118405035471,0.47728175,11.493849277496338,10.909093141555786,172.94542586209207,352,0.013278291927388497,800,381.7280760331611,0.6734937938154124,1.3225790103058972,2.5008461475372314,5.565734554602174,0.028853504,-111.00694816705645,0.41647815704345703,0.1463165283203125,3.116289765414312,2.0261287689208984,4.30039119720459,0.0082213,57.57492667670903,56480000,0.03730515084649901,800
308.28043625753963,2.6209006309509277,115.20296693466835,50.88340180582338,0.47691905,5079.9615206718445,1.9611330032348633,0.9958088397979736,0.0005,14.103881597518921,4.090984929743421,-0.06389701142455524,8.881784e-17,0.029912261809765136,0.47699922,11.417155504226685,10.882736921310425,174.91979366812356,353,0.013216044212130882,800,385.42189328653325,-5.307956150454743,-9.073883853740995,2.6207454204559326,34.06709277607477,0.026327303,-112.39703125617186,0.3899860382080078,0.12443900108337402,3.1498854119623627,2.0078318119049072,4.25178074836731,0.00857652,42.337585285114116,56640000,-0.06670074346280136,800
305.8479554304187,2.800567865371704,116.75397847410346,61.79029003807823,0.4764584,5094.42969584465,1.9801442623138428,0.9801449775695801,0.0005,14.458566665649414,4.104605824957248,0.042004372076180886,4.3869024e-09,0.028718545496634273,0.47661638,11.597555875778198,11.043874263763428,173.2642036894316,354,0.013116826773902229,800,386.77737576903195,0.8791127204405262,1.8972723143121255,2.800386428833008,0.321810572021199,0.020592365,-141.15825247063972,0.3877084255218506,0.14618253707885742,3.1233896394807887,2.1142866611480713,4.324699401855469,0.0052162115,53.80746385974545,56800000,0.04306508357587923,800
298.6184906917541,2.4968111515045166,129.7610102489435,59.9147998329505,0.47633275,5108.599499940872,1.987297534942627,0.9554970264434814,0.0005,14.160436630249023,4.081617558407399,-0.10280177885252213,2.384184e-11,0.029115369148979692,0.476305,11.604974508285522,11.037802457809448,168.74797277726728,355,0.013234409560655778,800,395.3294380085454,-5.690156112313633,-9.831633460729861,2.4966328144073486,38.408554785289255,0.009273281,-124.43933387425929,0.39577817916870117,0.14809274673461914,3.050293042302663,2.0270869731903076,4.329396486282349,0.0032004653,49.316287544285515,56960000,-0.07413591671492975,800
308.0567753003918,2.60477876663208,122.40472669423478,63.275091006119546,0.4759215,5122.757660865784,1.9260311126708984,0.9715976715087891,0.0005,14.149168491363525,4.0827909412543,0.125129497749519,2.4259093e-09,0.028435646919890624,0.47571763,11.486601114273071,10.92011547088623,174.51821792159998,356,0.013084682776509244,800,386.13341562408283,2.6905820664176954,5.846389962342271,2.6046254634857178,16.483956962649117,0.008659352,-131.92222907790674,0.40058159828186035,0.14491868019104004,3.1449518637503053,2.056314706802368,4.280648231506348,0.0028087818,59.21840024643962,57120000,0.08260364547164492,800
307.1252810010258,2.6987202167510986,127.08649518938883,62.97397452546781,0.4751568,5136.985025405884,1.9301915168762207,0.946840763092041,0.0005,14.218822956085205,4.1041711727385755,0.04513138101399423,-5.0961974e-10,0.02858727241039908,0.4752488,11.462538719177246,10.892956495285034,173.81436378932142,357,0.013061880302665118,800,392.335469777146,0.2717688552955036,0.9078966685183286,2.698540449142456,39.71864166037278,0.0015266127,-131.11815582445416,0.4166452884674072,0.12723255157470703,3.137246012938404,2.086822748184204,4.28459358215332,0.0026659137,48.95047114869316,57280000,0.03317750483622647,800
306.9130944877937,2.5900847911834717,128.571635904532,58.45889429214913,0.47455117,5150.877178192139,1.9272894859313965,0.9137194156646729,0.0005,13.88344931602478,4.167146697390487,0.08394087410808238,-1.5377996e-09,0.028727737972883746,0.47472125,11.237556219100952,10.69119906425476,173.55539110855236,358,0.013096273008718459,800,378.8184870757041,3.570101834710252,6.45610933394857,2.589926242828369,42.31904251918284,0.008110776,-128.8383228936081,0.39894652366638184,0.12609434127807617,3.1333305119006267,2.015967607498169,4.159437656402588,0.002236924,46.8535830601705,57440000,0.08872706996754093,800
304.91848115771177,2.547255754470825,120.48158627563491,60.52770694300095,0.4740658,5165.125501394272,2.010850429534912,0.9371075630187988,0.0005,14.23843264579773,4.171854833007546,0.08456101727355488,4.2915344e-10,0.02851138629964913,0.4741084,11.628866910934448,11.067328691482544,172.28357970944023,359,0.013073138885588594,800,392.9352906029572,2.7985459147954663,5.2573651498877005,2.5470855236053467,26.11315309944996,0.009534146,-120.50527651969155,0.41028380393981934,0.12966346740722656,3.1142190981441606,2.0296664237976074,4.323586463928223,0.003049877,56.90797548679595,57600000,0.07667730771503249,800
301.65145076762497,2.5263679027557373,120.96081221817015,59.524119265516774,0.473688,5179.414421081543,1.993690013885498,1.0311148166656494,0.0005,14.282039165496826,3.997502865072961,-0.07587008266349562,-1.8477439e-10,0.029563444738897778,0.47370696,11.694356679916382,11.141637563705444,171.22731707842706,360,0.013115019720189395,800,405.2560168598755,-5.12631605812159,-8.90652232614032,2.5261995792388916,2.2372364619720555,0.0023774612,-127.29394245818166,0.4054853916168213,0.12630152702331543,3.083273341691532,2.104771375656128,4.313990116119385,0.0019240584,56.05466240734199,57760000,-0.06493745079241084,800
300.8972595033134,2.5777106285095215,112.92669585692384,58.764062778549295,0.47338298,5193.380342245102,2.009169101715088,0.9516031742095947,0.0005,13.95772409439087,4.058042543106193,0.021374803225420035,-1.6689301e-09,0.028864139564440595,0.47344652,11.319291591644287,10.783016443252563,170.3105172427102,361,0.013209007324744573,800,385.5204374387143,-1.222930378074464,-1.783292639639767,2.5775442123413086,-12.956577070051699,-0.0011731142,-129.60322862180354,0.38899731636047363,0.12585949897766113,3.0728543433026565,2.07003116607666,4.095691919326782,0.0017101994,65.80636260048334,57920000,0.0064464449669169085,800
304.604556730465,2.786986827850342,127.73640691090326,58.14189139040726,0.47328797,5207.624698877335,2.007601022720337,1.0166442394256592,0.0005,14.235641717910767,4.088436163564726,0.13118239231322418,1.2874604e-09,0.02854780147770081,0.4731393,11.390899419784546,10.832846879959106,172.11737673799064,362,0.013103744414555352,800,385.61231137198797,3.09614867181773,5.745255639053175,2.78676176071167,7.919489347065635,0.037840948,-127.99951928286701,0.40635132789611816,0.1280205249786377,3.1098664459139376,2.0504398345947266,4.132026433944702,0.007824071,58.677240209695235,58080000,0.08162426334391544,800
310.5015202632708,2.5305263996124268,125.9049160860915,66.30439953925213,0.4725743,5221.92884516716,2.0035200119018555,0.9811441898345947,0.0005,14.295888423919678,4.147696690586806,-0.019007990053208947,-1.7419459e-09,0.02903665944959179,0.47262478,11.70804500579834,11.136811017990112,175.89914906677936,363,0.01303252426989103,800,387.4537460558216,-1.1906017219400928,-1.7820439681287,2.5303585529327393,20.446997484237354,0.02301179,-131.24512608938053,0.40912842750549316,0.14092278480529785,3.1719291497245825,2.062833547592163,4.358525276184082,0.0079517625,49.33538565062096,58240000,0.0064007669003241984,800
309.13385289293115,2.684372663497925,133.0517331382214,61.71349029163951,0.472272,5236.279645204544,2.0033342838287354,0.9889528751373291,0.0005,14.341312408447266,4.164277454974526,-0.15337525450328157,-6.2286853e-10,0.029833104197073076,0.4723524,11.596120357513428,11.04258131980896,174.9644496627339,364,0.013302977261374173,800,395.4481788388348,-6.368442404143723,-11.129591590367253,2.684206962585449,39.52048782012579,0.029484157,-129.5521823817057,0.4028909206390381,0.12915611267089844,3.1579276899239286,2.066587209701538,4.327772855758667,0.010906304,40.50225494242076,58400000,-0.08679558270033971,800
306.92483031102495,2.6066575050354004,133.63459745733803,68.93780522434542,0.47232568,5250.232861042023,1.964656114578247,0.9866857528686523,0.0005,13.946567296981812,4.171819780927051,0.05944166287520426,-1.0728838e-09,0.028002902147825085,0.4722552,11.283929824829102,10.734311819076538,173.5459286257702,365,0.01336147075366667,800,387.6710330079632,-0.9025255936257963,-0.9490273961560853,2.6065056324005127,-13.558845767544831,0.042680882,-142.7395520694327,0.39806437492370605,0.12988853454589844,3.133815926918263,2.0206429958343506,4.072139263153076,0.01357167,55.65628763514444,58560000,0.015427963293113765,800
296.6026969722069,2.6622867584228516,138.17156530945067,77.26469133100736,0.47250652,5264.445172786713,1.9800705909729004,0.9727377891540527,0.0005,14.203090190887451,4.004565336198568,-0.26589287387010724,-1.4662743e-09,0.03048345585209596,0.4724319,11.476868152618408,10.936794757843018,167.67409356700594,366,0.013235826661224819,800,392.44437476484694,-10.901480701662594,-19.482761983362114,2.662102460861206,14.913831595053253,0.00072286924,-153.21701276968184,0.39063286781311035,0.12963032722473145,3.032138287906301,2.0257904529571533,4.304258346557617,0.0024118163,59.07366588005458,58720000,-0.16985416414696514,800
309.25675481171146,2.6852264404296875,145.50437955901114,82.56060438500042,0.4725357,5278.484708547592,1.9748938083648682,1.389958381652832,0.0005,14.03106689453125,4.1580384226812726,-0.08673310898324031,-1.8537045e-09,0.02970893794177662,0.47254062,11.28276538848877,10.744422197341919,175.12893027920455,367,0.013250629790497815,800,394.8201204337277,-6.069347100697233,-10.502921737161904,2.6850576400756836,2.613275788350274,-0.0024183819,-156.8678837912864,0.39097023010253906,0.12787604331970215,3.160267425170156,1.9654576778411865,3.7962357997894287,0.001160762,44.23513132669204,58880000,-0.07993291097658073,800
297.0453753023834,2.6230857372283936,143.0070484987238,86.4561715404687,0.47226998,5292.695960998535,2.009401559829712,1.0111415386199951,0.0005,14.202331066131592,3.9507405562495546,-0.08775184777295962,9.179115e-10,0.02920328053981841,0.47234318,11.5107102394104,10.971399068832397,168.00645220592375,368,0.01332906944937878,800,387.1203566884955,-6.345682019625054,-10.805624023362268,2.6229190826416016,16.479626724277697,0.0015800964,-150.78398844675164,0.39174795150756836,0.12740516662597656,3.0357075271596816,2.0597052574157715,4.201256036758423,0.0020829528,65.93990292624359,59040000,-0.08288078507144708,800
288.20500267260695,2.606203556060791,136.40113095252428,78.81404516856793,0.4720348,5306.835529565811,1.9960622787475586,0.9139728546142578,0.0005,14.132737636566162,3.834904034753852,-0.3860379909923348,1.3113023e-09,0.03064682706734063,0.4720548,11.47055196762085,10.901058197021484,163.03055630198116,369,0.013352823283663688,800,389.1827117560852,-16.670723992334935,-29.02512648467223,2.606025457382202,6.757349207857789,0.0006080064,-153.0398113203066,0.41078901290893555,0.13176345825195312,2.947255809607968,2.0229392051696777,4.304771184921265,0.0023368292,64.7660160111833,59200000,-0.2651633978866673,800
302.0660054745759,2.5472495555877686,136.8333356638641,78.84190092150493,0.47138128,5320.877719640732,1.971203327178955,0.9326121807098389,0.0005,14.03462815284729,4.049258006076385,0.06231466028906224,8.9406954e-10,0.029363098024012282,0.4715856,11.42574429512024,10.892651557922363,170.776590293373,370,0.013344129477524528,800,382.20395702879097,0.46085676910574364,1.3951214347347638,2.5470428466796875,3.2734171698642958,0.009232153,-143.13404859999528,0.39311933517456055,0.11900472640991211,3.0849586861290095,2.076232433319092,4.2519614696502686,0.002582427,54.86040375170007,59360000,0.03889544694350749,800
301.6035633018206,2.699340343475342,140.29048296325448,80.236215563477,0.47109535,5335.2630977630615,1.9693965911865234,1.0099525451660156,0.0005,14.375919818878174,3.9713074970638242,-0.056554269251014234,-3.540516e-09,0.029493892348425463,0.47124177,11.606306076049805,11.047470569610596,170.99613474401275,371,0.013303965428509125,800,380.0729033521991,-3.164221398123654,-5.711000927054821,2.699169158935547,18.036140410718478,0.0017105488,-156.599809445458,0.4061152935028076,0.13196635246276855,3.081369376618764,2.0780770778656006,4.356215715408325,0.0016387341,59.33768082435558,59520000,-0.032124677131026715,800
304.53916424259455,2.577599048614502,131.16881586649524,75.52600024604956,0.47097296,5349.567543029785,2.0171899795532227,1.0015041828155518,0.0005,14.296024799346924,4.157481347555989,-0.20868800835759568,-7.748611e-11,0.030550550744977648,0.47096953,11.666020154953003,11.106752634048462,171.9997269874494,372,0.013449983758775881,800,390.26413959128683,-11.104764102278622,-19.244205662210188,2.5774145126342773,34.61718532560683,-0.00023142646,-147.6105445191599,0.39038777351379395,0.1463305950164795,3.11323316414633,2.0431532859802246,4.325343370437622,0.002250682,44.03934823984271,59680000,-0.16731908914336682,800
305.73115144733293,2.7772133350372314,133.30557633955215,78.1465837109126,0.47063464,5363.9046359062195,2.0041403770446777,0.9305381774902344,0.0005,14.32769775390625,4.1378082075376446,-0.03759618461522348,8.94067e-12,0.02901926096485162,0.4706189,11.494595766067505,10.914864540100098,173.06392365501262,373,0.013415623936424455,800,390.92352713056874,-4.125481992503512,-6.740360839744048,2.777057409286499,22.757295586629596,0.002354906,-143.7541169866112,0.4263463020324707,0.1311328411102295,3.1230999424166894,1.9946448802947998,4.296335697174072,0.0015582137,51.90314794602605,59840000,-0.0423131304413727,800
311.0577774725171,2.761169910430908,141.0211864337714,79.67528586840996,0.47018743,5378.40488243103,2.0258734226226807,0.9915821552276611,0.0005,14.49168086051941,4.183469800264712,0.12392859683348144,-1.2159347e-09,0.028435949139114305,0.47035125,11.675816297531128,11.11082410812378,175.75521675952535,374,0.013293207305378765,800,380.4585754327129,3.61579580126043,6.676755322716413,2.7609989643096924,38.6026995740975,0.0027995475,-158.30888061669322,0.4088592529296875,0.13566374778747559,3.175890889562669,2.0966949462890625,4.284639596939087,0.0021298092,46.28215755429697,60000000,0.09179143757271327,800
313.157588589053,2.6451616287231445,145.5148109614684,82.49315968247518,0.47001,5392.387131929398,1.9600932598114014,0.9641120433807373,0.0005,13.973627805709839,4.198190157170018,0.1604599617957781,1.0311603e-09,0.028732531657334373,0.46992534,11.269378423690796,10.719546556472778,177.1627117857228,375,0.01320832166773458,800,395.0872114156159,5.4676791193945675,9.64698620124172,2.644979476928711,38.97974793762002,0.019412545,-144.81365885972787,0.406552791595459,0.12089848518371582,3.197911004194315,2.020657777786255,4.029856443405151,0.0042575337,47.900860624736616,60160000,0.12146703474623402,800
307.7037070283212,2.6313843727111816,149.36599813658395,88.09212116055646,0.46914724,5406.746099948883,2.035447597503662,1.0417242050170898,0.0005,14.352072477340698,4.151142649865604,0.029162948848747216,5.5432325e-10,0.02940516825314454,0.46928757,11.66104769706726,11.098550796508789,174.4220360965802,376,0.01328638037113071,800,395.2401575216221,-1.9909505708882602,-2.8646487276564234,2.631226062774658,15.501287865973282,0.009161845,-148.949040301658,0.4176349639892578,0.12340283393859863,3.1433342571880565,2.021124839782715,4.309184551239014,0.0035114666,61.34755189991053,60320000,-0.0034547690781540183,800
306.7248291910093,2.603247880935669,150.96221585089506,85.6514613216359,0.46873012,5420.96403169632,1.98488450050354,0.9852292537689209,0.0005,14.20843768119812,4.102576821070097,-0.14759608261220852,-4.887582e-10,0.03029530553322956,0.4687281,11.551758050918579,10.985904455184937,173.7411988984947,377,0.01335335584120483,800,382.33576329291685,-8.417763469782,-14.62330154819925,2.6030666828155518,24.261214755473848,0.009803588,-146.95783386738364,0.41342806816101074,0.1305251121520996,3.134235115677301,2.050527334213257,4.263835906982422,0.003425865,57.78462135710142,60480000,-0.1210027662516623,800
310.48713157608813,2.771561861038208,151.02038369410843,90.79304263861391,0.46836686,5435.587840557098,1.986032247543335,0.9827573299407959,0.0005,14.614813089370728,4.186629817604267,0.03662945417960252,1.0758637e-09,0.02884435513581236,0.46838096,11.784933090209961,11.229893684387207,175.44821975844482,378,0.013287961401992565,800,389.02142977403315,0.19642739140732032,0.37695360117814064,2.7713921070098877,27.687039927638995,0.007954397,-150.0469161100066,0.3987746238708496,0.1352682113647461,3.171792508094624,2.0172042846679688,4.570650339126587,0.0029468192,49.65319045814481,60640000,0.02913370373439793,800
316.98981001559093,2.48335599899292,143.53217111889109,88.50012442799063,0.46788275,5449.739724159241,2.029010534286499,0.996767520904541,0.0005,14.142923831939697,4.258423481582222,0.132459280140531,-1.4156104e-09,0.028621353683713633,0.4679377,11.601834058761597,11.06269383430481,179.230986187212,379,0.013279774251483563,800,396.58774428955786,2.7538717210674837,5.201229820314362,2.4831790924072266,63.85334828163886,0.010069169,-161.03135969269795,0.3851752281188965,0.1343388557434082,3.2378154802164123,2.108755111694336,4.256212949752808,0.004311227,40.28932890001129,60800000,0.07731943430961317,800
306.0854648162974,2.7460508346557617,143.3759722564837,81.94227082398695,0.46755555,5464.082303762436,1.9865424633026123,0.9757423400878906,0.0005,14.333248138427734,4.171667241206999,-0.16239241658820083,-1.0490419e-09,0.029788537804728694,0.46750465,11.527517318725586,10.9521803855896,173.08317095823637,380,0.013364391607344773,800,381.129358926082,-6.827042683238773,-11.890850473648193,2.7458577156066895,27.159681567745228,0.0005601206,-155.26380054357745,0.41391992568969727,0.13799571990966797,3.1278262347363883,2.0581576824188232,4.303483724594116,0.0021467886,48.995271636950065,60960000,-0.09367309337399751,800
306.43390707115736,2.595381259918213,139.96714157603043,80.44721733512061,0.46698013,5478.122473716736,1.983335018157959,1.0042283535003662,0.0005,14.033714294433594,4.202112396805797,0.12187799277756675,1.6212465e-09,0.029011886280288977,0.4670933,11.381457328796387,10.813444375991821,173.3888983225196,381,0.013355195316995068,800,384.235127843166,4.604708834241242,8.062872743995708,2.595191240310669,-13.66967994096776,0.010785844,-151.46555305139648,0.4108409881591797,0.13587594032287598,3.1296058814611465,2.0715301036834717,4.123592376708984,0.004304769,63.020919043702385,61120000,0.1057884796034221,800
307.7784976830297,2.6072206497192383,142.68369625499622,76.55259329483991,0.46699902,5492.394872426987,1.997140645980835,0.9497346878051758,0.0005,14.263126611709595,4.18007580055383,-0.0036288268232921015,2.3096805e-10,0.029220285503039827,0.4668084,11.603091955184937,11.076529026031494,174.16011204354126,382,0.01338585162350191,800,390.8528806068376,-0.7297654459992186,-1.4685111115450067,2.6070659160614014,28.881007243838184,0.009850156,-152.7110942349133,0.37853479385375977,0.12852168083190918,3.143629357334949,2.157280921936035,4.343513488769531,0.0031775564,51.779719171054865,61280000,0.010445814506686201,800
310.2446683396634,2.7532389163970947,148.86827051376127,74.50433361968832,0.466491,5506.346255540848,2.0331528186798096,0.924062967300415,0.0005,13.943752527236938,4.311714469819398,0.03630053140496812,1.871586e-09,0.029341873510324037,0.46658343,11.128978490829468,10.606153011322021,175.21820916628474,383,0.013327239055768698,800,386.18499191720935,-0.6111827294826445,-0.5922663146096596,2.7530734539031982,5.297024161281552,0.004171354,-143.50599602544642,0.3746640682220459,0.12737393379211426,3.16841698132073,2.029109239578247,3.9059410095214844,0.001977334,44.179538119322615,61440000,0.019121633906813373,800
308.46979608278974,2.6385462284088135,130.70633963097748,74.11505437419264,0.46626827,5520.629717350006,1.9213676452636719,0.9872159957885742,0.0005,14.275479555130005,4.145303720578448,-0.10356906419327666,4.410743e-10,0.03002133060819835,0.46633074,11.57943606376648,11.020020723342896,174.3265193697646,384,0.013409496332038277,800,385.6689428538292,-3.8369188902834708,-6.716700048651708,2.6383490562438965,13.974428321240653,0.0052802004,-136.93997212525235,0.4107968807220459,0.12738990783691406,3.151094275271568,2.074359893798828,4.342333078384399,0.0031610138,47.110256807431035,61600000,-0.0420900551350195,800
317.1099280830151,2.745297431945801,138.395906240344,74.47478019697529,0.46585372,5535.037588596344,1.9333000183105469,0.998236894607544,0.0005,14.398344278335571,4.284782649339281,0.18964274743461387,-4.649162e-10,0.02828231871310722,0.465914,11.590599060058594,11.030909299850464,179.80733148781417,385,0.0134309977423266,800,388.82765114972585,5.616060303954323,10.795150429324217,2.7451183795928955,17.473559140587994,-3.9486324e-05,-143.19395739994883,0.4103376865386963,0.12854719161987305,3.2383392191254967,2.117722272872925,4.32542872428894,0.0024829637,47.188816490231616,61760000,0.13318763500481348,800
311.9266772904137,2.298651695251465,138.44258063703342,80.6855625000567,0.4658075,5548.931612968445,1.959923267364502,0.9836893081665039,0.0005,13.886008262634277,4.2715858237382225,0.0011614499336488925,2.68221e-11,0.02874074611111579,0.4657256,11.531085968017578,10.993175506591797,176.1988344136785,386,0.013324986180076362,800,386.2612827001827,-0.41628291938779793,-0.8439528624375293,2.298469305038452,29.14081296969463,-7.5366785e-05,-156.15073408238163,0.3878350257873535,0.13044977188110352,3.1848042659696727,2.1170732975006104,4.282836198806763,0.0016221385,48.838944135644304,61920000,0.016804759492365373,800
307.5183664941355,2.415411949157715,128.84865761183246,77.2371156725644,0.46561718,5562.8166847229,1.971745491027832,0.9983706474304199,0.0005,13.877114295959473,4.254098243123354,0.08535725507703043,7.2717665e-10,0.028857751635977247,0.46562648,11.394211530685425,10.821407794952393,173.530249945365,387,0.013483338820520694,800,385.59241095343253,2.268482278188856,4.311024537777417,2.4152398109436035,44.54666285175684,0.026533704,-145.11267403164584,0.42359137535095215,0.1273365020751953,3.139957414258128,2.031822681427002,4.173848390579224,0.0049194703,47.02322466224455,62080000,0.0685125564914538,800
309.6719605782857,2.4514427185058594,136.32627628927574,71.77231584293041,0.4653398,5576.456400871277,2.0134313106536865,1.002074956893921,0.0005,13.633098363876343,4.172099009969901,-0.03694661597876121,8.940697e-10,0.029552140942868472,0.46524492,11.124236583709717,10.588687419891357,175.08203770827612,388,0.013419919029599553,800,396.69558600017064,-4.098230320861089,-7.109647816984363,2.4512712955474854,30.060878698049635,0.027801309,-135.56970103410677,0.39191675186157227,0.12319588661193848,3.1641945288844413,2.0010809898376465,3.919546127319336,0.008978558,47.91541588511019,62240000,-0.04584330086618196,800
314.50354243435146,2.610692024230957,129.558597103559,65.34149673505155,0.46444818,5590.762718200684,1.9555821418762207,1.0233769416809082,0.0005,14.298834800720215,4.235327718446755,0.0205436495295048,-4.2915338e-10,0.02984772273740953,0.46460164,11.628169775009155,11.062577486038208,177.65021623941698,389,0.013511960508269319,800,390.16657708390676,-1.5517962312952245,-2.439904830555538,2.610412359237671,28.78875033067103,0.040530868,-138.3316563717125,0.40621161460876465,0.13735604286193848,3.2119759543636857,2.0524373054504395,4.3463616371154785,0.015112425,45.93869829543967,62400000,0.0008396594658093363,800
324.1020436502726,2.729055404663086,124.94143966292039,55.39692015468284,0.46397376,5605.148977518082,1.944152593612671,1.020160436630249,0.0005,14.3761625289917,4.333064170727891,0.17500260752347568,-1.847744e-09,0.027239820847207656,0.46402532,11.589605569839478,11.04198694229126,183.1051304257194,390,0.013602620549565023,800,389.35790527883324,7.18749153074005,12.444357927226092,2.728891372680664,17.34197218584304,0.021690615,-127.65061158994374,0.39311647415161133,0.1318521499633789,3.3072607601480386,2.0340237617492676,4.291903018951416,0.004009355,36.11936222847766,62560000,0.14954759978200174,800
299.5235237749036,2.5759849548339844,125.42408008769553,61.21852504558006,0.46366367,5619.301419258118,1.945852518081665,0.9828312397003174,0.0005,14.143680095672607,4.039497243371789,-0.1446346019063567,-8.106234e-10,0.030739198414382406,0.46365342,11.509221076965332,10.954647064208984,169.02167196977317,391,0.013580788856089756,800,383.09662263565485,-7.001735354378265,-12.095014575725617,2.575826644897461,-3.1588670801538132,0.019776495,-133.36741596656626,0.39634037017822266,0.13638615608215332,3.060210871982968,2.0198259353637695,4.3248350620269775,0.0051008645,49.37963960057941,62720000,-0.09578648914369657,800
313.2365711832351,2.636507987976074,129.55431007847665,67.54023068970125,0.46329573,5633.829215526581,1.9454174041748047,0.9236416816711426,0.0005,14.519454002380371,4.212096988370658,0.09676372326075457,-2.2649775e-10,0.028208244586994988,0.46333352,11.822481870651245,11.289916038513184,177.2244465017817,392,0.013375247736512514,800,391.5352460026592,3.7245265909719363,6.450482463704643,2.636326789855957,14.625972402832733,0.0347471,-134.31901112983368,0.3873307704925537,0.1244957447052002,3.19784069311119,2.05619215965271,4.634555101394653,0.006178721,51.58898395206834,62880000,0.08955711963268365,800
311.17566217342426,2.734957456588745,141.15575537895242,75.14243135626451,0.46310887,5648.081420660019,1.9917576313018799,1.0216789245605469,0.0005,14.243373394012451,4.204793027415627,0.17494921094852034,5.304813e-10,0.029245142333988887,0.46302778,11.451784372329712,10.872281789779663,175.75216126223302,393,0.013305782520859887,800,385.29532549530757,6.018889872647975,10.697162208859142,2.7348053455352783,25.91022104618773,0.013053129,-134.29846751038087,0.4250202178955078,0.13190984725952148,3.177304614739393,2.054205894470215,4.097070217132568,0.0041028056,57.399921493664294,63040000,0.13213092927167977,800
303.3779530857683,2.5717580318450928,147.5603173107601,76.17470759155636,0.4626241,5662.106240034103,2.024705648422241,0.9034202098846436,0.0005,14.015482902526855,4.089998264138993,0.20661781686611227,1.7881394e-09,0.028527241418573702,0.46266586,11.38115119934082,10.850596189498901,171.01375700142387,394,0.013395154909126553,800,392.05474371189683,6.049518509760223,11.50634575925784,2.5716118812561035,32.47838264334692,0.012353505,-144.3284131398852,0.37798166275024414,0.13255834579467773,3.098387187680856,2.0224826335906982,4.206060886383057,0.0034120022,55.18414178289392,63200000,0.1404773415211011,800
308.3771482501667,2.4577808380126953,138.36066276734607,78.18192082700715,0.46221524,5676.164488077164,1.9999611377716064,0.9700107574462891,0.0005,14.049947738647461,4.13068940753471,0.0663155573088643,-1.1205674e-09,0.030043518711109947,0.4622008,11.531584739685059,10.982911109924316,174.32087998824355,395,0.013446519003647439,800,392.27935327007225,0.8823717811640208,2.0106192996930536,2.457628011703491,18.429141194229917,0.01844867,-151.5295730405611,0.3919332027435303,0.13527202606201172,3.149681153623352,2.091264247894287,4.2851152420043945,0.004807881,55.07415153830796,63360000,0.045496396513022674,800
301.18613562956926,2.6732287406921387,138.21543783859224,78.57731595325072,0.4616162,5690.4960153102875,2.022887706756592,0.9740221500396729,0.0005,14.32261323928833,4.115491245487928,0.04152995934128424,3.0666591e-09,0.028698131483094563,0.4617375,11.593039512634277,11.031404733657837,169.90411777578458,396,0.013509749648673167,800,384.5322935018482,0.6266958814517366,1.1109178700428393,2.6730315685272217,18.11866341231138,0.028693432,-145.57370090979546,0.4084129333496094,0.13190007209777832,3.0760752762779355,2.033958673477173,4.306092262268066,0.0048781754,62.524532748176114,63520000,0.03642596130919872,800
302.40937510769925,2.483447790145874,132.3868116912248,71.29613582420303,0.46148682,5704.638396501541,1.997178316116333,1.0074470043182373,0.0005,14.133460283279419,4.138811774494257,-0.378774840151701,1.2516975e-09,0.031593427348338955,0.46138278,11.586629629135132,11.045821189880371,171.20060169581564,397,0.013417076140485703,800,387.23569174335154,-15.42250512432507,-27.516859592978825,2.4832892417907715,24.665322619322726,0.013685659,-139.04152002766148,0.40041065216064453,0.12072300910949707,3.0915077487580978,2.090489149093628,4.3027567863464355,0.004480968,49.52642293562585,63680000,-0.24988760380122244,800
308.5596688116164,2.766742706298828,131.49898959077643,74.80562540948532,0.46098313,5718.9046087265015,1.966860294342041,0.928342342376709,0.0005,14.256945133209229,4.240416764067742,0.040217292951941354,1.6927721e-09,0.030003823727385772,0.46112463,11.430325508117676,10.897801876068115,174.28457997283212,398,0.01337458460241729,800,391.54434187006893,-0.963059761397185,-1.3078343031308828,2.7665860652923584,22.937183538196372,-0.00013159621,-142.29850600637624,0.3820323944091797,0.1292436122894287,3.1524175601133355,2.0706045627593994,4.257758855819702,0.0012460508,51.06030070902458,63840000,0.012060014156883188,800
304.14997704529554,2.426708459854126,133.07974513181762,73.56921427351665,0.46058378,5732.528815507889,1.968027114868164,0.9698450565338135,0.0005,13.615809202194214,4.214116761077745,-0.20696344917493725,-8.940697e-10,0.031140819387836857,0.46067634,11.135246753692627,10.621210098266602,171.52826769068415,399,0.013508863457820616,800,388.71669805281056,-10.410959295099685,-18.27733634012998,2.426535129547119,0.18297087027415748,0.0128033655,-153.93797905688757,0.3704800605773926,0.12313222885131836,3.107367570177286,2.0785906314849854,3.9491703510284424,0.0028589047,55.63085602264985,64000000,-0.15746811816731113,800
308.8357250380494,2.8726580142974854,127.91771998956446,70.90886715851963,0.46005163,5747.010588884354,2.0014681816101074,0.949688196182251,0.0005,14.473506450653076,4.168419113256518,0.16571671001919974,2.9802333e-10,0.029770702714809888,0.46015224,11.540574073791504,10.901026964187622,174.55522374578766,400,0.013476234927229205,800,381.93953606557824,4.536526567002222,8.054674293283492,2.8724844455718994,1.2971953324481293,0.0068955314,-143.1426827587299,0.43900108337402344,0.1743772029876709,3.1541732751096943,2.024474859237671,4.289725065231323,0.002109224,59.27600470299014,64160000,0.10573014469342076,800
303.7208419321672,2.7715957164764404,140.36321817036787,73.52902924561663,0.45967084,5761.453821659088,2.0126845836639404,0.9872500896453857,0.0005,14.435954332351685,4.075096649392659,-0.14785862464140137,2.8431415e-09,0.0304145890245447,0.45959237,11.60888385772705,11.043923377990723,171.94048444444437,401,0.013350363406807847,800,395.43742255981874,-7.255841370234926,-12.772932393599442,2.7714099884033203,11.744940780959285,0.061367247,-142.34320864351818,0.4145236015319824,0.12768006324768066,3.1036426715317798,2.064849376678467,4.278386116027832,0.01568312,52.36749957158405,64320000,-0.10266202611962674,800
314.8199103695986,2.737342357635498,129.33346559325688,59.341963076056274,0.4591523,5775.665273427963,1.9925975799560547,0.9485342502593994,0.0005,14.189707517623901,4.284908415349613,0.08533874997460161,6.5565114e-10,0.028936624110789472,0.45924583,11.397836923599243,10.869691610336304,177.93704912514272,402,0.013541662511328925,800,389.5202320490474,-0.4869150966969562,-0.11060595588266892,2.7371315956115723,51.77659591088642,0.023776192,-137.7422669196289,0.38655543327331543,0.1209111213684082,3.213406857228747,2.0750892162323,4.233194828033447,0.00855926,44.01836892847109,64480000,0.02388008700341289,800
315.40734547438876,2.5157909393310547,121.75422870138141,55.590489678522076,0.4587991,5789.682853460312,1.998727560043335,1.0103991031646729,0.0005,14.01137113571167,4.246641095266665,0.000580017134531694,7.942317e-10,0.029579012180139346,0.4588752,11.430170059204102,10.864005088806152,178.1558269188502,403,0.013621079798845696,800,391.2121703706797,-1.2464694838730477,-1.959344322533886,2.5154716968536377,31.839986676014327,0.021938749,-121.42987405042169,0.4088423252105713,0.13497376441955566,3.221064023608013,1.9806883335113525,4.155405282974243,0.00606137,41.622448982961714,64640000,0.005440267638467617,800
301.5007294868029,2.589308023452759,114.52390250583727,49.1724237133253,0.45864835,5803.953881025314,1.9030539989471436,0.9256138801574707,0.0005,14.261422157287598,4.118690901202769,-0.04552751877867886,-5.364418e-11,0.03072615739042408,0.4587008,11.61801528930664,11.08424973487854,170.0619687690945,404,0.01375283579127513,800,382.16236988261755,-4.613028890326758,-7.50418242996043,2.5891504287719727,42.613628704799375,0.029021345,-131.95614762250753,0.37859511375427246,0.13313627243041992,3.080153674561229,2.0178163051605225,4.171724081039429,0.0075937896,51.22497595573022,64800000,-0.04988538073187021,800
316.1355018394803,2.581207752227783,104.12341060464863,47.24511130249049,0.4584281,5818.2891061306,1.9661688804626465,1.010467529296875,0.0005,14.32617974281311,4.309795009831471,0.10440384055900528,-1.9371518e-10,0.02840300591177759,0.45836842,11.687495231628418,11.120389938354492,178.69711048522106,405,0.01369450542985697,800,381.1966380253208,2.4186563782518378,4.406160463439355,2.5810492038726807,8.657764144580975,0.026305452,-108.766087848973,0.4009215831756592,0.1459193229675293,3.2260200300388724,2.0870909690856934,4.346744060516357,0.0063950047,47.09892873954215,64960000,0.06912045773981951,800
307.4981185372475,2.4302005767822266,120.42199000760304,56.86127710023873,0.45815003,5832.404522895813,1.9905953407287598,1.003021478652954,0.0005,14.10529088973999,4.207283331148284,0.10756689776851454,-1.7642975e-09,0.029302803543133554,0.4581568,11.615710020065308,11.046443700790405,173.83513853449907,406,0.013476617697340454,800,386.2808631035426,0.6616703394547987,1.451084167158694,2.4300434589385986,37.35225665468385,0.011999149,-124.73547897977886,0.40500330924987793,0.14394450187683105,3.1397261628824906,2.0651237964630127,4.302522420883179,0.0027100702,54.320136888529554,65120000,0.039459400127627275,800
297.8350609123163,2.533169984817505,112.99497104484342,53.185469824861,0.4578607,5846.546982288361,2.0123095512390137,1.002507209777832,0.0005,14.13345193862915,4.147237429197387,-0.02695905823758376,6.79493e-10,0.029669540897459292,0.458007,11.544874906539917,10.977458238601685,167.73464537107168,407,0.01377201315289974,800,382.6299147290516,-3.4204296481050154,-5.515410876716164,2.5330145359039307,41.706654029538534,0.006560195,-129.20782101849676,0.40747618675231934,0.13872480392456055,3.0415482821825734,2.0626800060272217,4.262084245681763,0.002342805,53.96381118686113,65280000,-0.029999333780273127,800
310.10748299551017,2.7242331504821777,116.55803089855746,54.107927940828404,0.45817786,5860.821717500687,1.9523327350616455,0.972724437713623,0.0005,14.266954183578491,4.252635500637897,-0.03608870002167473,9.1791164e-10,0.030138309394650446,0.45811635,11.489890575408936,10.936365127563477,175.0658388318408,408,0.01380051225326845,800,382.49568638536215,-3.8399772795674947,-6.249843777069453,2.7240540981292725,11.243378675012787,0.024632081,-126.14867164722487,0.4110894203186035,0.12167477607727051,3.1679867261484222,2.0853333473205566,4.311399936676025,0.0037980478,49.1324735994834,65440000,-0.03729767464334591,800
310.37270726690616,2.406949281692505,102.15303474878912,48.63348606706659,0.4579231,5874.973804950714,2.002540111541748,1.0496413707733154,0.0005,14.142808437347412,4.186716416177173,0.027797973913336726,-4.8279764e-10,0.029940694320037903,0.4580622,11.667438268661499,11.127116918563843,175.13015050866073,409,0.013826784998284365,800,379.4798347974058,-1.646721268270491,-2.379240308183702,2.4068024158477783,35.87891968009078,0.0061128726,-121.14457137246232,0.3935410976409912,0.12552905082702637,3.169610826789225,2.0786702632904053,4.342155694961548,0.002302336,43.59177221904064,65600000,0.0013843820676353942,800
308.6471237143305,2.5825252532958984,117.10193310289763,49.86812891666571,0.45749804,5889.134615659714,1.9511516094207764,0.95949387550354,0.0005,14.152324199676514,4.203601181239957,-0.04917273163230169,6.526708e-10,0.03044691531850891,0.45771465,11.5192129611969,10.949448585510254,174.33037779789342,410,0.013914872344723299,800,380.13162762395234,-5.065360313041767,-8.101056403348611,2.5823285579681396,2.6684351752641446,-0.0011206123,-113.07636492334628,0.4218254089355469,0.1253373622894287,3.152673805212433,2.0287961959838867,4.291046857833862,0.0020387638,45.47356570388249,65760000,-0.05581318935743906,800
311.6226976336756,2.3452463150024414,127.58622931727592,51.96492444838248,0.45771047,5903.142954587936,2.0035762786865234,0.9561028480529785,0.0005,14.001825332641602,4.2274053888357646,0.14823748778747,-2.9802322e-10,0.028312692142959624,0.45756003,11.600106000900269,11.006725788116455,175.91428463334108,411,0.013771324865974604,800,383.7038211476435,5.08747804288974,8.838716492500922,2.3450770378112793,-6.969245371691588,0.015121125,-116.70560568809967,0.41388916969299316,0.15607166290283203,3.179702570086624,2.0488624572753906,4.28261661529541,0.0029611762,56.12268499217633,65920000,0.11350887998458413,800
302.16627220779145,2.7957565784454346,119.02267948352288,54.309971503813784,0.45719808,5917.525907993317,1.9517321586608887,1.0011093616485596,0.0005,14.376533269882202,4.146622498688827,0.002161898483291038,1.809001e-09,0.030361063073041664,0.4571742,11.52437973022461,10.993538618087769,170.56145172384367,412,0.013712245741796051,800,387.62319092321985,-2.9317694453836007,-4.856437698439978,2.7956008911132812,20.088186674434276,0.0041914657,-117.72586656753681,0.3845202922821045,0.1260695457458496,3.0867585261296147,2.0499022006988525,4.30142879486084,0.0031664472,57.30825456881918,66080000,-0.02349908761123799,800
314.39811889815036,2.7838032245635986,125.18132137962354,56.273717082944195,0.45704526,5931.907950162888,1.9588029384613037,1.0092973709106445,0.0005,14.372960567474365,4.315387716020558,0.017425283288757937,-1.3470649e-09,0.029084696081436535,0.45679903,11.529151678085327,10.981720209121704,177.44571935825223,413,0.013674213471498284,800,398.1036182315023,0.6208032250665841,1.0892408001132896,2.783632516860962,80.17453755256881,0.00082031154,-125.20537909029389,0.3900258541107178,0.13723969459533691,3.2089583926307843,2.025887966156006,4.312519788742065,0.0022586691,36.447667111518484,66240000,0.03587748100879676,800
312.30685510820234,2.6583762168884277,121.25855859152935,54.21838132953599,0.4564912,5946.356960773468,1.9838857650756836,1.0197954177856445,0.0005,14.439748525619507,4.164053772289906,-0.02155679337587876,8.4638596e-10,0.030711125545919614,0.45643798,11.72320032119751,11.152995347976685,176.84696481310436,414,0.013753157759724527,800,390.80421681082896,-3.83084911402418,-6.26391164580175,2.6582207679748535,-14.382025742060991,-0.00045330432,-123.20034935546414,0.40671324729919434,0.1433877944946289,3.190178785475415,2.077160358428955,4.391556024551392,0.0015837004,52.96552133852028,66400000,-0.037532471743010776,800
307.4591464589211,2.450477361679077,122.22674249579754,56.646175576124556,0.45604396,5960.616168498993,1.9531898498535156,0.9830882549285889,0.0005,14.250266075134277,4.178814848758487,-0.09077777523301866,1.037121e-09,0.030259512080051697,0.45615622,11.744598150253296,11.18294644355774,173.9576654288342,415,0.013564906669735088,800,382.3479723705898,-5.893314238483551,-9.746142026789745,2.450319528579712,-5.959914313736112,-0.002338194,-145.63697934186774,0.40856409072875977,0.13191485404968262,3.140492266372109,2.0256855487823486,4.602461099624634,0.0011979522,55.30776011189122,66560000,-0.07251613501402662,800
312.4469029059197,2.732220411300659,126.29298810178237,60.17387939288713,0.4559646,5974.7693066596985,1.9652843475341797,0.9233384132385254,0.0005,14.144543647766113,4.283390288474585,0.025926416572420282,-5.3644155e-11,0.029528073297641014,0.45598793,11.351272344589233,10.81594467163086,176.51716735738984,416,0.0134487028759979,800,385.5415560520844,0.5944614497685236,1.140343248363964,2.7320504188537598,28.747867436653433,-0.0008757418,-147.08666767800815,0.3827974796295166,0.1313648223876953,3.1900741765567155,2.024433135986328,4.118571758270264,0.0010627635,45.52288847173325,66720000,0.03630708053148089,800
313.2183083004635,2.7400786876678467,120.77210206332072,56.62830242499996,0.45597628,5988.90139746666,1.9983723163604736,0.9996025562286377,0.0005,14.122999668121338,4.226217331796987,-0.07207550449921783,1.0728837e-09,0.030741918491323423,0.45586923,11.329209327697754,10.785022735595703,177.26126199974803,417,0.013590726093823505,800,385.1172042904615,-6.054319253801302,-10.126719952135534,2.7398838996887207,26.455543497675233,-0.0026614238,-128.45213022355603,0.4009370803833008,0.1220090389251709,3.199684569908595,2.0276100635528564,4.122513294219971,0.0013333302,43.11830538587984,66880000,-0.07632597887503985,800
319.0383790196665,2.593538284301758,121.942845836938,55.086424523549184,0.4554556,6003.066512823105,1.9777357578277588,1.0241594314575195,0.0005,14.15130090713501,4.352961901321605,0.046369345193112706,1.3589859e-09,0.029490302567486342,0.4555531,11.496607303619385,10.931803464889526,180.189494975552,418,0.013682179401158264,800,393.3149445726793,-0.591696327621703,-0.5272249819846604,2.5933778285980225,0.8901916677536534,0.0022404988,-132.60553568982016,0.41257572174072266,0.12983465194702148,3.2573600211830445,1.987215280532837,4.316247224807739,0.0012331484,44.57133210385685,67040000,0.01974869864531869,800
315.17155974281224,2.7309787273406982,123.84680097832076,56.2789344698121,0.45504564,6017.450264930725,1.983607292175293,0.9620962142944336,0.0005,14.374239444732666,4.30391673299558,-0.049769960812605235,-9.894372e-10,0.030193787468679567,0.4551132,11.591310262680054,11.059597969055176,178.05658562867683,419,0.013649796707499108,800,384.5991327900925,-2.3085082417754843,-3.8696241123976756,2.730797529220581,49.57368631703496,0.00036630902,-120.5598681618118,0.39363646507263184,0.11768603324890137,3.218338957604543,2.1187584400177,4.322099447250366,0.0014121089,44.51608225116788,67200000,-0.01365000831671768,800
307.87617069609746,2.4738380908966064,130.3638277598119,56.04631953050744,0.45490277,6031.600219011307,2.0248806476593018,1.0222063064575195,0.0005,14.14188814163208,4.2222605220378515,-0.08267449124573677,-2.4914741e-09,0.030097248598027808,0.45489118,11.607032299041748,11.053826808929443,173.7648838171544,420,0.013559177158967373,800,385.96151449850504,-5.03125405079667,-8.403159698477957,2.4736716747283936,29.562494457067444,0.0001404219,-126.18722780664545,0.4062509536743164,0.12651324272155762,3.1451200926276135,2.056993246078491,4.292853832244873,0.0013389285,47.90984783983667,67360000,-0.05915482716082228,800
296.5106983900575,2.781547784805298,117.15961904121983,53.91840317488202,0.4547871,6045.93057847023,1.9851021766662598,0.9639413356781006,0.0005,14.321154594421387,4.0984973352722776,-0.09674078423687366,-1.7583369e-09,0.0313766410064818,0.45464072,11.487673282623291,10.956645727157593,167.23349235380118,421,0.013538943401322964,800,388.8793144840028,-6.31936691358116,-10.937513280767968,2.7813758850097656,14.556428350272046,0.0042617354,-118.38487893634807,0.39708375930786133,0.11359810829162598,3.0300869532488104,2.078723430633545,4.301354169845581,0.0017165479,61.08890025418417,67520000,-0.08460635774778519,800
324.0385531465119,2.805276393890381,122.86841177000947,55.64191174513048,0.45456597,6059.742016792297,1.9073092937469482,0.8760485649108887,0.0005,13.802684783935547,4.329969556171939,0.13567263142550945,-3.182888e-09,0.028252365344696734,0.45453143,10.918043851852417,10.359875917434692,183.29760262429892,422,0.013575307329966863,800,390.7554837873048,4.919062340301082,8.59046015175646,2.8051047325134277,61.7781416828155,0.0020448568,-120.7940677074974,0.40607643127441406,0.13018321990966797,3.306114498308109,1.9924089908599854,3.946568250656128,0.0013052234,39.85413686525732,67680000,0.11081229669737122,800
314.26047050848524,2.550710916519165,123.00910677846703,55.012756869631595,0.45433378,6074.029612779617,2.0065369606018066,1.0248217582702637,0.0005,14.278924703598022,4.274121990722105,0.0377843604510617,-5.066394e-10,0.029114681711102937,0.45431742,11.668673992156982,11.096299171447754,177.7149407527243,423,0.013594591720683788,800,388.1210894971557,0.7881862128155351,1.3156377703207582,2.550553321838379,52.538516284214865,0.010217246,-133.0031165235666,0.4008169174194336,0.15038204193115234,3.2093493555063533,2.078197956085205,4.296279191970825,0.0025367108,43.51882764175104,67840000,0.038129251903010315,800
307.032210216067,2.5713791847229004,114.7840657224662,50.78853351808694,0.45420113,6088.19315123558,1.9786126613616943,1.0204370021820068,0.0005,14.154076099395752,4.181929126103044,-0.06854354588792015,-1.4841557e-09,0.031670433456161155,0.45421824,11.521841526031494,10.960527658462524,173.53333753084888,424,0.013825739650225197,800,384.79501388590097,-4.28141278512845,-7.340134186708683,2.571227788925171,2.3596281106438783,0.0077908067,-123.762926073326,0.40795397758483887,0.13117051124572754,3.1380474971527454,2.031599283218384,4.256207466125488,0.0032295212,48.98043293169497,68000000,-0.048262488970583876,800
307.48133553859014,2.7145159244537354,115.12138795262747,47.480871738730826,0.45411927,6102.542990446091,2.046116352081299,0.9757387638092041,0.0005,14.341156005859375,4.15955933107995,0.04726489666897857,4.5895582e-10,0.028886456468141662,0.45404613,11.57112193107605,11.030989408493042,173.49331890960696,425,0.0138343495546802,800,389.81546848843936,2.108099253753128,3.7907959070852404,2.7143611907958984,-132.7586199247918,0.0074935686,-113.74157304881143,0.3818471431732178,0.1382441520690918,3.1391426218018337,2.049405574798584,4.278454542160034,0.0022665046,71.33469030303846,68160000,0.06296752632273801,800
312.05720976874846,2.5643484592437744,115.78814506353895,47.901197585891914,0.45409912,6116.674540042877,1.9822278022766113,0.9928693771362305,0.0005,14.124583959579468,4.29674490291941,0.08594548799965526,-1.3083219e-09,0.02954590644367606,0.45400876,11.497638702392578,10.942861318588257,176.1850176743957,426,0.013883988139286593,800,387.7977103946954,1.1331285114044995,2.1943597311878493,2.5641844272613525,32.591141183858845,0.03487447,-112.50420696630856,0.40691685676574707,0.12699055671691895,3.185759535031678,2.084162950515747,4.274454832077026,0.0075177327,48.994334222101635,68320000,0.04715568181113639,800
316.42747427301657,2.6868298053741455,113.15192892584086,45.42264569894159,0.45396367,6130.942228078842,1.9369351863861084,0.9607884883880615,0.0005,14.259631872177124,4.29896654169022,0.046779175905096754,8.2552437e-10,0.03053308397113692,0.4539381,11.511736392974854,10.951205015182495,178.9670137784956,427,0.014169787648627094,800,391.15506434397196,0.30407716172191196,0.38555721796349474,2.6866583824157715,27.623793443677087,0.015339248,-116.97862362321742,0.40300917625427246,0.1371326446533203,3.2315107171551967,2.0993854999542236,4.297896862030029,0.0029707372,44.769943203183935,68480000,0.029320184346694624,800
311.6607510480219,2.664468765258789,103.68697827584866,44.41978829216168,0.45352855,6145.119587182999,2.005091428756714,0.9861767292022705,0.0005,14.16828465461731,4.318909007539458,-0.06068753153175923,7.95722e-10,0.031633880789687575,0.45363954,11.445361137390137,10.908634185791016,175.86137113291386,428,0.014293349572588135,800,384.27663360015964,-3.7749094062583843,-6.058818911098363,2.664309501647949,33.88307652645563,0.010465765,-113.55261386662853,0.38304996490478516,0.13243556022644043,3.1833235161510673,2.0484261512756348,4.1932079792022705,0.002580999,36.375220576756796,68640000,-0.03491439536354256,800
305.119496443494,2.4991745948791504,113.30860312043905,46.04097561815234,0.45308492,6159.372294187546,1.9572758674621582,0.9406239986419678,0.0005,14.24586272239685,4.175343897642661,0.009206406141463152,1.2695789e-09,0.030064947563800147,0.45308113,11.689762830734253,11.08161997795105,172.20246913632948,429,0.014109999065035838,800,391.5207681811901,-1.5355208592351866,-2.4512445975053687,2.4990105628967285,-2.923416832731806,0.004967375,-112.76903332699605,0.42288637161254883,0.16037225723266602,3.11624083734888,2.1221632957458496,4.328454494476318,0.001803435,61.447364774452325,68800000,0.0010497699340488338,800
310.5281273614209,2.424037218093872,130.6876174860748,46.56427833409975,0.45251232,6173.3903930187225,2.0276646614074707,1.5016403198242188,0.0005,14.009712219238281,4.266869526698355,-0.003444557671593387,-2.7894973e-09,0.030207881623178647,0.45253462,11.531755924224854,10.972685813903809,175.48988205531415,430,0.014116655343140005,800,388.1567367488492,-2.2153728511503936,-3.219170571782704,2.423877477645874,-1.4015734751974946,0.0065754275,-115.10813655911234,0.3951380252838135,0.14224839210510254,3.172242828543499,1.9896345138549805,3.7441797256469727,0.0026381866,49.44478968205942,68960000,-0.006726926288771998,800
319.85508180540893,2.653362512588501,111.43084268546491,46.497293207180434,0.4519419,6187.078781604767,1.9544563293457031,0.9782824516296387,0.0005,13.679822444915771,4.324790536474659,0.013036552252782076,2.9444696e-09,0.03022616870942282,0.4520635,10.962092638015747,10.39393925666809,181.07306322574175,431,0.014189073346076924,800,383.96949836719494,-1.206958707485926,-2.387012792537606,2.653190851211548,14.471228941290715,0.01175016,-123.2891007465715,0.4124007225036621,0.13289380073547363,3.2657579439927447,2.008246660232544,3.841428279876709,0.0020516445,44.61062568052201,69120000,0.001775629338069359,800
293.3396952854462,2.759490489959717,113.5930286068572,47.81462441702428,0.45180416,6201.467124700546,1.9995756149291992,0.9957494735717773,0.0005,14.379449605941772,4.045419571780108,-0.002498455085577711,1.0430812e-09,0.03143658183330424,0.45161873,11.557759523391724,11.025027990341187,165.48967572451744,432,0.014163829713464807,800,381.70576754159134,-3.2817957915007367,-5.161893184090386,2.759329080581665,35.441295814291465,0.02536956,-123.99204759032837,0.3871724605560303,0.125077486038208,2.99694395660491,2.072340965270996,4.342638254165649,0.0040149204,69.51061079577455,69280000,-0.02612717740117052,800
293.15647939195946,2.454379081726074,112.2476205422241,50.37305257758253,0.45126522,6215.554743766785,1.9877915382385254,0.9450068473815918,0.0005,14.078737497329712,4.01176329912924,0.05166756676583578,9.477139e-10,0.02985666317505841,0.4511805,11.564947843551636,11.018338203430176,165.30753344152276,433,0.014168524540378534,800,382.41584771987385,2.3936862553360587,3.909241469373782,2.454209566116333,-76.17954667357253,0.037602812,-121.85291099584705,0.40242648124694824,0.12343096733093262,2.993669745295156,2.086343288421631,4.304219961166382,0.0065395334,82.39691012021822,69440000,0.06471409165858148,800
310.8972781281503,2.549323558807373,112.59155942294784,50.986503247098916,0.4509303,6229.46795964241,1.9665424823760986,1.0107638835906982,0.0005,13.905569553375244,4.141747469475702,0.018356459256784915,-1.0132797e-10,0.030437221337393544,0.4508599,11.295967102050781,10.734965801239014,175.7337272247843,434,0.013999900073303692,800,389.3461996746407,-0.7515910282351476,-0.8591192664049356,2.5491533279418945,1.703890720346064,0.047362734,-118.22252851051178,0.40612244606018066,0.13306832313537598,3.175531154344318,2.043940544128418,4.09273624420166,0.008936858,46.84620577086464,69600000,0.016896186557251006,800
300.22540774114424,2.6062045097351074,99.36930214067179,44.35096299517795,0.45065454,6243.517096996307,1.9955222606658936,0.971383810043335,0.0005,14.04250693321228,4.137705922589154,-0.04350771060911441,-2.8014183e-10,0.03151292597178087,0.45071733,11.37633991241455,10.808436393737793,169.2812043882576,435,0.014205569873133182,800,388.8156196913755,-3.0680287437075604,-4.994500225263787,2.6060047149658203,20.016804486519806,0.010258718,-130.9471425943247,0.4185791015625,0.12450766563415527,3.067113057248281,2.0364272594451904,4.18305230140686,0.0031458784,62.269202413071504,69760000,-0.02432451187152263,800
304.88435244816975,2.7868809700012207,113.80854658609313,45.050622956389894,0.45075324,6257.767658948898,1.98026442527771,1.025904655456543,0.0005,14.24049973487854,4.1214180090147465,-0.0017609108735745637,-1.7702579e-09,0.0306545109336127,0.45063245,11.392100811004639,10.816010475158691,172.16466165134972,436,0.014458230962030595,800,380.4976380407042,-1.7827387496909883,-2.6886197037842954,2.7867090702056885,19.257216444134414,0.04470417,-114.54612518563921,0.41419529914855957,0.13800311088562012,3.11376288180686,2.0271618366241455,4.150944232940674,0.008837448,58.9971987229409,69920000,-0.0010356024873064726,800
304.7229933138116,2.496670722961426,112.75038442867924,49.63068098682561,0.45054778,6271.845160245895,1.9915661811828613,0.993131160736084,0.0005,14.068126440048218,4.196699082821757,-0.07150835588140456,-2.3007392e-09,0.032034996265148205,0.45052072,11.513986587524414,10.963263988494873,172.46684728664957,437,0.01421576930547621,800,390.8349815491216,-6.892598121927186,-11.174493634697988,2.4965126514434814,17.685518745786823,0.040602803,-123.08557615683291,0.39689135551452637,0.1338329315185547,3.114303553166576,2.038252115249634,4.259507179260254,0.0119811045,57.2000892784685,70080000,-0.08608436264463008,800
302.37834868315707,2.335221290588379,119.22580765148376,57.02945882408766,0.45033965,6285.876267671585,2.0276858806610107,1.0275530815124512,0.0005,14.022684574127197,4.212413645689849,-0.17865174445515744,5.722045e-10,0.031112752486915144,0.45044896,11.617964267730713,11.030184745788574,170.86898626724567,438,0.013625634960725611,800,391.23784399269096,-8.103977947856917,-13.954458758024948,2.335064649581909,-1.5774707019163494,0.008657879,-124.08435636052751,0.42058348655700684,0.14388060569763184,3.0896863373449293,2.040520429611206,4.29069447517395,0.004373879,56.84226359484647,70240000,-0.1143668456312829,800
309.15583122468126,2.532369375228882,130.60389731837552,59.56193347676345,0.4503554,6299.964439153671,1.9681475162506104,0.9741668701171875,0.0005,14.081141710281372,4.229041716523597,-0.09202982707607647,6.4373e-10,0.030835656927108303,0.4502228,11.491538763046265,10.942952394485474,174.74478038500357,439,0.013585516613030413,800,388.3968254414297,-5.7913651640178765,-9.617898692365614,2.5322353839874268,-37.00184483645001,0.015915709,-127.11301362132215,0.40018153190612793,0.12739038467407227,3.1590537361060163,2.0666568279266357,4.2252302169799805,0.0043435004,62.38670337686678,70400000,-0.07098973589647263,800
309.4316597171439,2.61210036277771,133.73909942965815,58.18935377115296,0.44990402,6314.234172344208,2.014878034591675,1.0250475406646729,0.0005,14.263299703598022,4.263065622740575,-0.028432315062413383,1.5854837e-09,0.030130705669330928,0.44995272,11.59055471420288,11.039149045944214,174.51361110409678,440,0.013671125203648684,800,392.76295020288484,-5.305046193613798,-8.617603448428756,2.611928701400757,46.61103077214295,0.0053012683,-126.86818390860653,0.3927779197692871,0.13861441612243652,3.160458165857153,2.0241942405700684,4.272900104522705,0.0021359199,46.9010230869242,70560000,-0.06092967268380503,800
311.86839923574036,2.4550771713256836,121.13485565223353,56.38124992531827,0.44967043,6328.376338720322,2.0302655696868896,0.9848160743713379,0.0005,14.132415056228638,4.295207168807664,0.03497631540055764,1.2099743e-09,0.02950042105367338,0.44964272,11.61890435218811,11.044912338256836,175.76690426113066,441,0.013656683252408503,800,384.82285943919794,0.1456751230069655,0.2566439379420262,2.454920530319214,71.99112195009114,0.051050473,-126.75590204193104,0.41207385063171387,0.14002585411071777,3.1838236456819993,2.0437357425689697,4.298462629318237,0.008873185,38.843668114508134,70720000,0.0277966715727005,800
317.14763850189547,2.8208706378936768,115.47155053110518,45.53770623646911,0.44931743,6342.835619926453,1.989607810974121,0.982884407043457,0.0005,14.4522385597229,4.2441895928048226,0.08840736826845376,4.8279775e-10,0.028894097603563703,0.44939998,11.57392930984497,10.978898286819458,179.27480739072226,442,0.014090187702829274,800,384.9156217640584,0.2606504216029635,0.9859578208622207,2.820688009262085,26.961297188290978,0.045615535,-112.59946593641551,0.43541955947875977,0.1343989372253418,3.2369786705993584,2.0339255332946777,4.299328088760376,0.008950324,42.238480275601255,70880000,0.03545497260455257,800
307.9492897799426,2.7386951446533203,123.90579995920127,53.21481279973087,0.44903025,6357.209713459015,2.0031909942626953,0.9587554931640625,0.0005,14.364779472351074,4.1433595769063105,0.022012586192389934,7.3909756e-10,0.029778263431225565,0.44911298,11.570207357406616,11.035043954849243,174.53322593190208,443,0.013830442784468426,800,383.79318758600357,0.6034856897928672,1.1079174427368828,2.738527297973633,-11.391757831384234,0.019484816,-134.10857691337415,0.3872549533843994,0.1275768280029297,3.14503490194718,2.0848207473754883,4.311626195907593,0.0037159391,59.79973164212881,71040000,0.03635704162739301,800
307.45607968264187,2.7218563556671143,123.48387629500183,49.511893804231036,0.44891706,6371.357620716095,1.9750020503997803,1.03509521484375,0.0005,14.141433477401733,4.247561338081426,-0.031117645938845254,1.578033e-09,0.02956724264074046,0.4488835,11.362528800964355,10.787515640258789,173.408540398668,444,0.014020626682549152,800,390.6732290360443,-2.0188529318690267,-3.4031330109316293,2.7216856479644775,10.936087881815634,0.010108106,-121.05370759714141,0.42379117012023926,0.12918400764465332,3.140102052501764,2.025632381439209,4.119531154632568,0.0030602538,53.972666686514216,71200000,-0.008450176231592436,800
313.67400683083673,2.7060017585754395,129.49056701176093,56.278297401738996,0.44864362,6386.217267513275,2.0141239166259766,1.4791076183319092,0.0005,14.850139379501343,4.344731107154656,-0.0057438056403514536,-3.1173228e-09,0.03037919155016477,0.44868705,12.088940858840942,11.548271656036377,177.1702912996999,445,0.013755932748583504,800,386.5138603213977,-1.0370951925349932,-1.9128621242628838,2.7058358192443848,32.666908982022065,0.014235334,-125.46055103404316,0.38332271575927734,0.1377108097076416,3.2038367488933184,2.124377489089966,4.293790578842163,0.00299608,40.64378650374165,71360000,0.006235699937087964,800
309.87959152023654,2.638888120651245,122.18440029662308,53.890329628505484,0.4484093,6400.530497789383,1.9612598419189453,0.9726178646087646,0.0005,14.304309844970703,4.243286130432457,0.01941886328995182,-4.887582e-10,0.031202090061552404,0.44837886,11.599910020828247,11.017997026443481,175.27565122818115,446,0.013920828891143816,800,392.23818858848523,-2.31247622719696,-3.5471053098551035,2.6387205123901367,24.586139084772608,0.010585267,-124.20796909061104,0.41600918769836426,0.14232683181762695,3.1651330379260014,2.044741630554199,4.331987619400024,0.0026259124,56.365849957262654,71520000,-0.010062386482763943,800
317.184613177872,2.785141706466675,109.7675555359636,49.58518815303714,0.4479122,6414.376295804977,1.9718666076660156,0.9862477779388428,0.0005,13.837751388549805,4.31971958807129,0.08596389094081522,4.35114e-10,0.02999893927354709,0.4480086,10.995673418045044,10.456967115402222,179.2289863625609,447,0.013998650023212902,800,390.2272559485356,1.6507761129944538,3.1562379182497966,2.784919023513794,22.500229924365016,0.031045744,-125.55250496315587,0.39778733253479004,0.12073850631713867,3.2377415885335763,1.9845683574676514,3.8954455852508545,0.0048671053,41.23862721666145,71680000,0.05705092982282454,800
307.4316585698832,2.585555076599121,127.13090805107464,59.496850655789274,0.44781595,6428.594190835953,1.9429607391357422,0.9947268962860107,0.0005,14.208722829818726,4.2657917177949685,-0.0769438910063246,-6.0796745e-10,0.031307553128150485,0.44774756,11.565073013305664,11.016562223434448,173.5788532652269,448,0.013780895313813527,800,387.3586242569505,-5.637117923746928,-9.492089239808509,2.5853891372680664,26.94013856138964,0.01096806,-129.0612744163905,0.40068697929382324,0.1265430450439453,3.140496204849246,2.043423652648926,4.331291437149048,0.003230345,52.1257781537488,71840000,-0.06959258461216593,800
309.07420017024526,2.645103931427002,136.66284589012153,59.62470087151435,0.44738898,6442.825920343399,2.0152833461761475,1.0464327335357666,0.0005,14.222388505935669,4.288580075095109,-0.04996703941607757,1.2874605e-09,0.030905085158110357,0.4473985,11.512054920196533,10.964658498764038,174.50980419047167,449,0.01374960017866767,800,382.1028330326969,-3.4692514865465087,-5.957317960100063,2.6449358463287354,6.92378034908659,0.008150963,-141.84959984252467,0.3996102809906006,0.12570858001708984,3.157365963370411,2.0652170181274414,4.19608473777771,0.0025092415,50.31482796775765,72000000,-0.034182205243231636,800
313.7605333578111,2.596764087677002,125.43610760264153,60.54108233198083,0.4470074,6457.047696828842,1.9624698162078857,0.9533665180206299,0.0005,14.21224069595337,4.266498740864741,-0.008604739163408147,-3.278255e-10,0.030241943684986672,0.44703814,11.559040784835815,10.98619532585144,177.30738267954376,450,0.013678177137023892,800,390.26781145538996,-1.8408742189069083,-3.1480660332969914,2.5965735912323,16.379147122426186,0.008415783,-133.30040946464126,0.4146153926849365,0.13784050941467285,3.2046909575805316,2.034090280532837,4.3405396938323975,0.0034491862,44.889477818143895,72160000,-0.006220888393833934,800
309.800133071642,2.601511001586914,124.91904532446495,62.06112927549072,0.44687635,6471.071917295456,1.9531331062316895,0.9967343807220459,0.0005,14.015206813812256,4.246565515069404,0.08833297500013129,1.2755395e-09,0.029708322572548993,0.4468623,11.355693578720093,10.821794271469116,174.66313225621096,451,0.01359249358884226,800,396.96653190376855,3.938721568592692,6.526243260268899,2.6013386249542236,48.75500809829062,0.06214375,-133.22021422148532,0.38965582847595215,0.1242825984954834,3.162971625688296,2.037416934967041,4.194209337234497,0.008839137,48.61856426257439,72320000,0.09054719593151375,800
301.22179117883525,2.3978238105773926,121.99898459205062,59.30597481283193,0.44636908,6485.140775442123,1.9627931118011475,0.9161245822906494,0.0005,14.061279773712158,4.210637317291327,-0.0466702644637111,6.7353256e-10,0.031964072647842394,0.44644532,11.605708837509155,11.07779335975647,169.9189564924355,452,0.013560511330370605,800,379.44707655944285,-4.667091807535351,-7.599863739488054,2.3976495265960693,-80.57994940329802,0.23331957,-128.2303296523599,0.38081979751586914,0.12703633308410645,3.077584919127673,2.1176204681396484,4.28632664680481,0.1975086,72.57542304173323,72480000,-0.05092207573867858,800
301.0002487844049,2.5952720642089844,100.20946313481377,41.68595121645511,0.44550738,6499.399485826492,1.9793486595153809,1.0112085342407227,0.0005,14.249239683151245,4.140090130660401,-0.004441256015017249,-6.6757205e-10,0.031706599883734345,0.44552764,11.592981100082397,11.0127534866333,170.10099329687117,453,0.014335420387470597,800,386.25712101513693,-2.752743646585911,-4.11852233848415,2.5951032638549805,5.970745582734768,0.08238672,-105.10198996489872,0.426466703414917,0.13218283653259277,3.0752727215634255,2.100250720977783,4.296219348907471,0.029387835,55.41220645668469,72640000,-0.01579220744438961,800
300.82880221903,2.3505239486694336,115.67015133931261,43.71520887387968,0.44435018,6513.325696706772,1.9623913764953613,1.0079765319824219,0.0005,13.916855573654175,4.148581978811057,0.003025543595609829,5.125999e-10,0.031187802249338696,0.44440743,11.512792587280273,10.954626321792603,169.69391244079256,454,0.014715535746727586,800,385.7310219431545,-2.612268040237911,-3.8433274817122047,2.3503634929656982,34.78107874761994,0.13035513,-111.25398086259548,0.40665650367736816,0.13090872764587402,3.07324029975713,2.101270914077759,4.276862621307373,0.06843974,51.51818254417209,72800000,-0.012640197845299473,800
316.84399675323834,2.7090179920196533,110.28935068881893,46.4442643396991,0.4438852,6527.493804216385,1.9758472442626953,0.9396541118621826,0.0005,14.158332586288452,4.340362471852722,-0.015424794579494971,-1.2874605e-09,0.02994689678656948,0.44392145,11.390973567962646,10.828960418701172,179.096464466031,455,0.014413703245251768,800,398.11326285792086,-0.6384180632784564,-1.1153771169188547,2.7088656425476074,17.90460300589754,0.015473813,-115.18802950397016,0.4077332019805908,0.13403964042663574,3.23441883053624,2.0300137996673584,4.294831037521362,0.0064376844,49.03859864167866,72960000,0.014342646596650596,800
303.204662655004,2.614302635192871,109.89746013751481,45.09068938074339,0.44343942,6541.738642215729,1.9408283233642578,0.9676008224487305,0.0005,14.235760927200317,4.120382616774951,0.007494302308059293,-2.9802293e-11,0.029087928044480953,0.44348648,11.558409214019775,11.015669584274292,170.81172216673232,456,0.014332690964008193,800,383.8048566189347,-2.2186471412582076,-3.442825004683778,2.614133834838867,-11.67522058165051,0.013369904,-110.25346506439332,0.4000415802001953,0.12180924415588379,3.0949104062195327,2.114192247390747,4.363030433654785,0.0032606565,45.074554404693345,73120000,-0.009061554195855283,800
295.7464201388439,2.5142016410827637,113.60215753447349,46.576210020180504,0.4428952,6555.630167961121,2.000519275665283,1.0249600410461426,0.0005,13.881463050842285,4.041382005853191,-0.055653435635100355,-6.1988825e-10,0.029499569786841203,0.44282836,11.309130191802979,10.758548259735107,166.65552924899922,457,0.014588283643907234,800,385.5860976670177,-1.6104163621760592,-3.009334257116269,2.513857841491699,3.855423732952607,0.036992032,-111.51059553174207,0.39666104316711426,0.13225460052490234,3.018269054988668,1.9963314533233643,3.9933972358703613,0.0059007825,68.89171914040355,73280000,-0.00444165267859081,800
325.04584688878487,2.607846260070801,114.05594753469401,46.809585783959946,0.44266582,6569.766766786575,1.940094232559204,0.9908554553985596,0.0005,14.127773523330688,4.377194753715403,-0.027034956049127486,-2.7596951e-09,0.028972175615836388,0.44252336,11.467849016189575,10.91150426864624,183.61505165493188,458,0.014744632246755053,800,390.6598900741742,-1.3163400095599593,-2.583159984715826,2.607686758041382,48.655476386275176,0.012931379,-109.28063567784002,0.3936648368835449,0.14251923561096191,3.3175358545874025,2.0189573764801025,4.30125617980957,0.003255907,37.9549011420966,73440000,3.537375456953917e-05,800
303.3705952565157,2.7943642139434814,116.27797941083196,46.494703057730774,0.4421329,6584.667409896851,1.9366512298583984,0.9991416931152344,0.0005,14.891088962554932,4.141864795824047,0.03859116082769351,-5.900859e-10,0.03198234884225935,0.4421961,12.03676462173462,11.459041833877563,171.72441714610545,459,0.015059863899599228,800,383.5018219378664,-2.3675690835018877,-3.1275783405273163,2.7941818237304688,11.569854805923761,0.00407632,-105.83314561949351,0.4222075939178467,0.13468599319458008,3.1008089144216346,2.0884599685668945,4.752285718917847,0.001390324,56.169458449885475,73600000,-0.005075671314983691,800
314.6615154871174,2.8005337715148926,103.87720264222914,47.55260501705876,0.4419262,6599.1471128463745,1.9859185218811035,1.0155301094055176,0.0005,14.470691919326782,4.2686145967583,-0.050963706940475396,1.5497208e-10,0.027739446451453823,0.44196635,11.606632471084595,11.053679466247559,177.375446257398,460,0.014894287691098546,800,383.47856552515515,-1.3762486806546457,-3.0586386419225082,2.800361156463623,143.92639963481898,0.118680105,-113.47992401802385,0.40113019943237305,0.1291968822479248,3.209958996552802,2.063415288925171,4.328991651535034,0.026828438,41.87477209381528,73760000,-0.004629739389205406,800
311.84780089541965,2.3308026790618896,133.64810056785308,54.82221295709536,0.44181275,6612.862863063812,2.0603458881378174,1.033811330795288,0.0005,13.706453084945679,4.243736808971327,0.002862098338368426,1.9073484e-10,0.030756343172468274,0.44175133,11.324926137924194,10.760902404785156,176.33340952436666,461,0.014201681999420604,800,394.53938424148555,-0.3847195848918523,-0.9757416092252271,2.330612897872925,38.35376450842961,0.005648833,-134.75864373231272,0.41594815254211426,0.12570667266845703,3.185127400317567,2.0149970054626465,3.965837240219116,0.0019006152,43.55561448547493,73920000,0.01574554778835151,800
301.60838668390005,2.402549982070923,115.42115401927639,54.25468595093235,0.44155943,6626.918568372726,1.9133219718933105,0.9608824253082275,0.0005,14.045357942581177,4.142763774888943,-0.048862939901910575,9.775161e-10,0.030809589178132986,0.44147125,11.588487148284912,11.025722980499268,170.2832881697138,462,0.014133029909612864,800,386.07625832094976,-3.1096284616816945,-5.302903097182584,2.4023935794830322,32.57830636741814,0.06901605,-116.82678256229178,0.41040802001953125,0.13085341453552246,3.08051503334292,2.0974514484405518,4.37092399597168,0.0117673185,53.02282012641873,74080000,-0.02753329638671173,800
297.5520220087765,2.435515880584717,121.05916186663273,50.03287892614274,0.4411084,6640.728494882584,1.9742698669433594,0.8691232204437256,0.0005,13.801567792892456,3.989713971876914,0.006982182581305742,-1.6689301e-09,0.029424006257543458,0.44118968,11.306790113449097,10.75389313697815,168.10758489887124,463,0.014587126175532386,800,389.31234851401035,-1.036859524409442,-1.7932861602602121,2.4353504180908203,-303.99895659607137,0.07552735,-125.1758526749163,0.39998435974121094,0.13024449348449707,3.040408397542748,2.0210793018341064,4.216630220413208,0.01656042,114.34993960700533,74240000,0.007836286559232906,800
301.8896262616627,2.631173849105835,106.05719871393394,45.346272366834796,0.44111434,6654.5910222530365,1.9684085845947266,0.9731640815734863,0.0005,13.853299856185913,4.143930927103645,0.02759211896650898,5.364411e-11,0.030988345799068846,0.44103566,11.16387414932251,10.627634525299072,170.62341855904276,464,0.0149763962305582,800,389.4321551591168,-0.6375665064567231,-1.0134910611993992,2.6310083866119385,9.153708526753418,0.044797573,-110.39746607510553,0.38835954666137695,0.12665009498596191,3.0835473476113355,1.961580514907837,4.060081481933594,0.00884421,74.20253996582827,74400000,0.0157841013047099,800
317.89709964435247,2.5671586990356445,104.23027671881995,44.40950756486406,0.44080478,6668.828662872314,1.981989860534668,0.9995219707489014,0.0005,14.227936267852783,4.314972983606655,-0.1380708208634416,7.3611744e-10,0.02871655343519292,0.44078708,11.602351665496826,11.014670848846436,179.55552965609627,465,0.015420251978764895,800,387.4385050498357,-3.984821800764595,-8.21971573926823,2.5669026374816895,32.28577555575295,0.047855485,-107.08076119090268,0.431790828704834,0.13357305526733398,3.2424636951042176,2.052689790725708,4.32556939125061,0.0053901067,44.05115690338015,74560000,-0.055826675789319595,800
312.4798030191055,2.608121156692505,102.67491151255233,45.95941934828733,0.4407797,6683.109222173691,2.012148857116699,0.977607011795044,0.0005,14.271442174911499,4.316102495855022,0.03403652798556099,-1.9431112e-09,0.030983852567770365,0.44066545,11.606115102767944,11.03765344619751,176.26370469845534,466,0.015210178853961675,800,385.97695179296636,-1.8143112646569068,-2.5641937011019387,2.6079626083374023,126.54945407015879,0.015672378,-107.17444081475537,0.41025590896606445,0.13672375679016113,3.1904813078976693,2.0245978832244873,4.337877511978149,0.0032847892,32.28321094993352,74720000,0.0005628496174452455,800
310.4118807000015,2.745067596435547,105.89128477152802,46.64293215799711,0.4407477,6697.568511962891,1.9653065204620361,1.0134029388427734,0.0005,14.451056003570557,4.2454098402349425,0.03378204459455765,-2.726913e-09,0.031017150443460217,0.44067731,11.651213645935059,11.091332197189331,175.08746637814772,467,0.015352578125710932,800,384.2259582064412,-0.12556124753672598,0.014309060348431615,2.7448339462280273,-11.560260310034835,0.005367974,-110.5755982824501,0.4141092300415039,0.12579989433288574,3.1706502879084226,2.083894729614258,4.291873216629028,0.0027589852,43.41893939481947,74880000,0.02648259690558889,800
305.0823522178801,2.5264570713043213,108.48788989349526,47.67729059761741,0.44050753,6711.312248706818,1.905609130859375,0.9744927883148193,0.0005,13.733834266662598,4.198284415997591,0.026299641667313196,-5.24521e-10,0.031788493437048676,0.44061872,11.150593042373657,10.601717710494995,172.33289291753488,468,0.015401614469397844,800,377.55488204044144,-1.6440735260749342,-2.087568447559457,2.5262866020202637,4.753354700854762,0.009495717,-110.3819322771047,0.4008815288543701,0.12601041793823242,3.1168519315343715,1.9989731311798096,4.0772318840026855,0.0019305184,53.39622745122409,75040000,0.0054445582476895975,800
308.8575001893804,2.751216411590576,110.59260379891131,47.914368355758754,0.44070438,6725.7483649253845,1.9532968997955322,1.0002374649047852,0.0005,14.42918348312378,4.338149940108428,0.12027578487016431,8.404255e-10,0.031345782228543104,0.4406458,11.619465351104736,11.080732822418213,174.23554916364571,469,0.015600253326819021,800,389.33570361335734,1.2542095164109195,3.1286720432738377,2.750941753387451,42.68057075844629,0.0007176466,-115.79398362953447,0.3846011161804199,0.13056039810180664,3.1554577321235477,2.080584764480591,4.337592840194702,0.0014387425,42.78475590501264,75200000,0.057775443347406995,800
302.1056893930231,2.6346704959869385,104.0865703003279,47.09818172982762,0.44052213,6739.965675830841,2.019026517868042,1.0075883865356445,0.0005,14.209967613220215,4.142849723982952,0.09652228678631719,-6.735326e-10,0.031812769295471006,0.44060943,11.51418948173523,10.962954759597778,170.36464553686764,470,0.015426435709573536,800,385.52485982402493,0.29998147879408266,1.770230242789559,2.6345019340515137,3.5897878440855453,0.048168294,-108.01138615866577,0.3997228145599365,0.1302495002746582,3.086502812089872,2.0351243019104004,4.317178964614868,0.009132789,56.35685336027929,75360000,0.044181922741374106,800
305.2868045892594,2.8499650955200195,109.43346021776547,48.32413027296435,0.4402611,6754.913930177689,1.959099531173706,1.4499754905700684,0.0005,14.939000129699707,4.22659614284758,0.017290172421796025,8.85129e-10,0.030406058731547784,0.44035962,12.024016857147217,11.48168134689331,171.99673560521825,471,0.015114836183954403,800,385.15298473189904,-2.1223393678920464,-3.2357682115256137,2.8497695922851562,23.74714643883159,0.061317217,-111.71548161384734,0.396730899810791,0.12422561645507812,3.1163614806317312,2.096179485321045,4.3422698974609375,0.011488239,56.85965390798501,75520000,-0.006264777347168236,800
293.5524695909679,2.7570130825042725,109.89293958124996,47.497671234421155,0.44000328,6769.437849998474,2.0132076740264893,1.0284111499786377,0.0005,14.514671087265015,3.967968795122376,-0.008418781384831833,-2.0980835e-09,0.03133781391947618,0.4400553,11.692336082458496,11.130708456039429,165.9395376639055,472,0.014784005135740148,800,384.5189881170192,-1.141431157232839,-2.049038246040535,2.7568421363830566,-21.93373083547715,0.045082908,-103.55572309384661,0.4071047306060791,0.13380646705627441,2.997694677032979,2.083423137664795,4.320960283279419,0.0072261454,75.64760946604451,75680000,0.005351801690710883,800
309.7566694753473,2.5977158546447754,122.08746249534443,46.88537350139968,0.439835,6783.613840579987,1.9639599323272705,0.9488973617553711,0.0005,14.166885375976562,4.220001699771236,-0.009554226071033102,1.7523764e-09,0.029884546357528415,0.439874,11.509181022644043,10.898588418960571,174.92015033771312,473,0.014586906084384252,800,387.2574647262378,-2.8940675037006987,-4.712734053860222,2.597550630569458,22.873806313658612,0.01843887,-106.1893909905374,0.43408823013305664,0.1521129608154297,3.163393803417424,2.0530343055725098,4.251725435256958,0.0043909014,43.06086975864338,75840000,-0.021430792528742835,800
304.66030877425504,2.784959554672241,102.85188610981062,47.42584498719324,0.43988723,6797.935158967972,2.0003814697265625,0.9638941287994385,0.0005,14.312479496002197,4.189661374102682,-0.027521590823577444,2.0265575e-10,0.030288451076771927,0.43992278,11.475227117538452,10.884637594223022,171.99252520671158,474,0.014767387808301714,800,389.6761152227407,-2.604755415345613,-4.2399268733996,2.7848007678985596,21.750727408301668,0.049799528,-112.25328842203844,0.3905174732208252,0.17727136611938477,3.110828349001784,2.0685293674468994,4.160952568054199,0.00790458,49.590118306469634,76000000,-0.016446273581239665,800
297.83977498422394,2.588125228881836,111.87092535252815,47.23695273235874,0.43984824,6812.258069992065,2.030438184738159,1.0106396675109863,0.0005,14.315182209014893,4.099131911511793,0.005701724708162912,-5.483628e-10,0.029974559438907606,0.43997744,11.66794228553772,11.142847299575806,167.76583851198626,475,0.014994282771952085,800,391.1254165599356,0.8201037455350633,1.1519231236335485,2.5879669189453125,32.019515843268266,0.031853415,-107.36454577228086,0.38266825675964355,0.1228647232055664,3.0407294955361364,2.116024971008301,4.335914373397827,0.006380476,61.27179436251231,76160000,0.037622694479799546,800
304.7397691735956,2.5563113689422607,106.58786965844463,48.62093457094732,0.4397885,6826.5741810798645,2.053880214691162,1.0254323482513428,0.0005,14.306877136230469,4.227113316543183,-0.03774931721776151,2.2292137e-09,0.02945997102903958,0.4397882,11.681946277618408,11.110280752182007,171.8210704074601,476,0.015104475786749609,800,391.8846466058217,-1.5501028134079042,-2.8952239460568556,2.5561447143554688,36.558115113464446,0.024332516,-120.80877995142222,0.4194467067718506,0.12964272499084473,3.1096057651218993,2.055922508239746,4.281893491744995,0.0034320015,54.00771267174535,76320000,-0.002734124515504481,800
304.2356594281072,2.5837514400482178,109.00341043497714,46.2190619466092,0.43936604,6840.093565225601,1.9591891765594482,0.9506814479827881,0.0005,13.509737014770508,4.1933485482201585,-0.024474740632219206,1.6093255e-09,0.030272418671745984,0.4393575,10.862651586532593,10.311139822006226,171.5336856375829,477,0.014853629547247041,800,392.50004794837884,-1.6344542948617542,-2.66843801746062,2.58357834815979,40.984544598463536,0.015774095,-118.90468534423202,0.398418664932251,0.12880635261535645,3.106682490522965,1.983407974243164,3.7211756706237793,0.0030493885,46.818884964851414,76480000,-0.0006146196710922294,800
301.87198001958734,2.6240696907043457,110.28718788827592,48.529426070582645,0.43921614,6854.2750861644745,1.962615966796875,0.9807500839233398,0.0005,14.175181150436401,4.066836406224931,0.05216036617167688,-8.940697e-10,0.030405140098137558,0.4391484,11.494057893753052,10.943678140640259,170.34643047606093,478,0.015107051909184648,800,389.55349434117,-0.8446972814951753,-1.323117157538863,2.623915195465088,-263.96029611446835,0.03170468,-107.38704245305674,0.3974947929382324,0.1333470344543457,3.082687577436433,2.0795257091522217,4.25397801399231,0.004277386,63.53371820966895,76640000,0.013065741632605148,800
313.84940801155267,2.417630434036255,110.41831671625,47.81315730226741,0.4390731,6868.325897216797,1.9611330032348633,0.9227297306060791,0.0005,14.043266534805298,4.2219381427634195,-0.03972381576935182,4.845858e-09,0.029040487114420695,0.439015,11.565025329589844,11.01520824432373,177.19498726377932,479,0.014764158983852579,800,391.52590610531513,-2.226619304323092,-4.214909075856011,2.4174699783325195,14.836026356928885,0.037869196,-124.6710242633607,0.4055140018463135,0.12146878242492676,3.2031646078330103,2.0573208332061768,4.313141345977783,0.005552505,55.88958517129817,76800000,-0.01608044104852195,800
308.08676883565056,2.6405136585235596,112.83597143572199,50.29606591377458,0.43893337,6882.642662763596,1.9735107421875,1.0035765171051025,0.0005,14.31016206741333,4.250382092492717,-0.045857324783180956,4.2319304e-10,0.029261914498360592,0.4389945,11.610575675964355,11.061783075332642,173.5869474915653,480,0.0148948653342457,800,385.91260627378557,-2.914593224867558,-5.291791440559042,2.6403539180755615,45.654578386876054,0.04094847,-125.96008835096346,0.40010666847229004,0.12850403785705566,3.144469500458489,2.102112054824829,4.282081604003906,0.0054584695,47.42668069108295,76960000,-0.026779016403485883,800
304.0035918129637,2.6323118209838867,110.4687938450315,49.28543463003494,0.4388404,6896.873141050339,1.9878699779510498,0.9898538589477539,0.0005,14.220664262771606,4.179904413996711,0.041835626398949374,-2.861023e-09,0.032343264292538525,0.43893054,11.532031536102295,10.97365140914917,171.6863680264974,481,0.014644455622066377,800,380.20963793673684,-3.3569404392612885,-4.398842283532017,2.6321372985839844,-4.515089251695629,0.020564675,-115.37663965166246,0.4108426570892334,0.12572383880615234,3.1069220683526924,1.9844932556152344,4.3151631355285645,0.005560794,55.1631256974724,77120000,-0.018073299724259927,800
309.32475169637456,2.5564584732055664,117.59432175233562,49.18978774063025,0.43846387,6911.236807346344,1.9883275032043457,0.9996256828308105,0.0005,14.354810237884521,4.183926084412059,-0.015330338539418075,5.573034e-10,0.029502546021855893,0.43851063,11.732763290405273,11.18356466293335,174.86407887731357,482,0.014820174043510369,800,394.7487205753905,-1.716332073740224,-2.9728949775921216,2.556288242340088,13.282410497509563,0.009190203,-113.38551946907523,0.40558433532714844,0.1234743595123291,3.1583377765601464,2.067497491836548,4.469661712646484,0.0030255374,62.63400449059046,77280000,-0.0036765150805587498,800
302.7114219948002,2.619067668914795,110.54929935454982,48.20561595234899,0.43817097,6925.42737531662,1.9641575813293457,0.9966301918029785,0.0005,14.181905269622803,4.073200147093749,0.023882231174568475,-1.9639732e-09,0.0312702881500644,0.43816984,11.500751972198486,10.928618907928467,171.03032643844082,483,0.014932352090075231,800,384.5295882820644,-3.9387046861827604,-5.816714416690267,2.6188948154449463,-264.34134827760033,0.022563603,-117.69553032960364,0.42035365104675293,0.12876510620117188,3.09434617306311,2.0471982955932617,4.294708013534546,0.003968668,87.68109857490202,77440000,-0.03206747853043136,800
306.48292587698944,2.6883888244628906,124.47729182921606,48.49556703380629,0.43810686,6939.701390504837,1.9358069896697998,0.9921576976776123,0.0005,14.266649723052979,4.224730401189783,0.02601134358014992,-3.159046e-09,0.031553756089623505,0.43796122,11.517911911010742,10.955098867416382,173.15407693961154,484,0.014794039429336455,800,387.5855844702519,-2.6872884765067626,-4.338275157167048,2.688236713409424,10.550068383304538,0.027759163,-115.66550986681207,0.4154088497161865,0.12562799453735352,3.1308739586106173,2.0804452896118164,4.291231870651245,0.005300794,53.187147888266374,77600000,-0.0173698734360799,800
319.28170282632146,2.4321510791778564,122.2841734020508,48.47680917995509,0.4376684,6953.689061880112,1.9812474250793457,0.9962146282196045,0.0005,13.97900390625,4.362689643834098,-0.006255912890789404,-1.102686e-09,0.029048294064802697,0.43770674,11.489267110824585,10.911202430725098,180.06718021825253,485,0.015048555561963394,800,381.78274938986306,-0.07035189779540257,-0.8086357855832843,2.431962013244629,32.44256333949332,0.021601886,-104.1376038692343,0.42124509811401367,0.13630270957946777,3.2577712269607053,2.046804189682007,4.240222692489624,0.0037387381,35.65108384322517,77760000,0.01828040464993281,800
320.4005861503254,2.509030342102051,113.43967027786147,49.56372033150327,0.4372774,6967.743017435074,2.003765344619751,1.027726650238037,0.0005,14.04532504081726,4.412411386730376,-0.024942052321694906,-1.0430814e-09,0.02828786254226197,0.43735754,11.478740692138672,10.919996976852417,180.9622887156147,486,0.014746425631536528,800,389.2458243125659,-0.315469502059037,-0.7828561938154641,2.508826971054077,-4.49228002157596,0.15241525,-123.11185758510373,0.4068121910095215,0.1296982765197754,3.268929205963879,2.043898582458496,4.159229040145874,0.02583769,41.640061551145905,77920000,0.018261329338324975,800
304.1812135107209,2.6380302906036377,128.440747036323,59.62434869986353,0.43731683,6981.883425951004,1.9829285144805908,0.9502615928649902,0.0005,14.13109564781189,4.194585080830597,-0.1329509908041756,-2.616644e-09,0.03090210394633702,0.4372395,11.433690547943115,10.859518766403198,171.3525632229413,487,0.014218342372169741,800,384.25841208862147,-5.785389520818285,-10.108887905774134,2.6378703117370605,-8.84628328008128,0.063926265,-136.32168093151992,0.4163212776184082,0.13639283180236816,3.1084535076781585,2.0540952682495117,4.20537257194519,0.011415398,49.02521647053638,78080000,-0.07533175905290196,800
305.88069588017174,2.484785556793213,135.20149173902982,62.40286661578876,0.43689585,6995.926295042038,1.9772253036499023,0.9664764404296875,0.0005,14.035338640213013,4.2879271927920835,0.0004029867688415134,-1.078844e-09,0.030190809340362945,0.43699807,11.490891695022583,10.941196203231812,172.0309068692776,488,0.013851419209762956,800,388.7692102741384,-0.46461104460890496,-0.7605573168764234,2.484614372253418,28.05774980556531,0.061414227,-128.56940952368927,0.39613771438598633,0.13278722763061523,3.1230022838143623,2.035537004470825,4.266618967056274,0.014797824,49.33419727731191,78240000,0.017937955377024487,800
312.9315025080343,2.6959667205810547,139.00055972802983,70.06038064298029,0.43696308,7010.042722702026,1.989119291305542,0.9838416576385498,0.0005,14.10684084892273,4.2483542849678715,-0.017869370908608958,1.2576581e-09,0.029692532511026146,0.43697748,11.350259065628052,10.765912771224976,176.66897193744057,489,0.013888278256654455,800,389.4482862105442,-0.4800744603007092,-1.2403694704861232,2.695633888244629,-0.15864528343372042,0.059792664,-149.66933082316575,0.4244883060455322,0.13531255722045898,3.1956480781320082,2.058549165725708,4.012813091278076,0.011758439,53.73427485619449,78400000,0.013323672442616424,800
319.833873519603,2.4796581268310547,141.752901160005,73.84880791572502,0.43709004,7024.047412157059,1.9865970611572266,0.9337184429168701,0.0005,13.996212720870972,4.3440687080117195,0.022502310676688158,-2.7418134e-10,0.029659455647517215,0.4370772,11.457784652709961,10.902088403701782,180.71986852585766,490,0.013792542340951086,800,396.0231089303599,-0.6622983895146445,-1.2437135074714933,2.4794836044311523,67.59177689286713,0.045533564,-145.3136770244542,0.40122270584106445,0.1318073272705078,3.2670700589934456,2.007488965988159,4.240319728851318,0.013018779,37.86931298657902,78560000,0.013338214623611361,800
294.20326539009955,2.5306241512298584,154.90422290127742,79.62617738890499,0.43720895,7037.983306884766,1.9658629894256592,0.9920864105224609,0.0005,13.9263756275177,4.148843724893833,-0.12770616630628245,1.01327904e-10,0.030199485816478053,0.4370181,11.340883731842041,10.771884202957153,165.76923417640484,491,0.013884521928023802,800,384.3122777982301,-8.323260838765107,-14.325205024898661,2.530456304550171,-337.5082843345143,0.060053445,-173.22792823854718,0.4139425754547119,0.13389873504638672,3.0085739281366974,2.038151264190674,4.109603404998779,0.017646434,104.1839820217214,78720000,-0.11719055527777787,800
312.9205688212795,2.6652960777282715,144.0606474094136,88.1193619817362,0.43711036,7052.316551208496,1.970874547958374,0.9766221046447754,0.0005,14.32628846168518,4.2356962229676665,-0.02893888396462023,1.5258788e-09,0.030555098644441135,0.43699166,11.599967956542969,11.043673753738403,176.8054073739944,492,0.013826733226133012,800,390.4417393750237,-3.853681294866624,-6.327568230148363,2.665114164352417,31.080703767966305,0.02352865,-152.19530131262576,0.40358400344848633,0.131483793258667,3.1967848796694556,2.060238838195801,4.346700429916382,0.0046282513,55.58692997965606,78880000,-0.036935808244660924,800
303.0611911514477,2.6600899696350098,146.93596276933053,82.47044174326962,0.43667102,7066.717248439789,2.0042884349823,0.9742410182952881,0.0005,14.393451690673828,4.149200320172249,-0.0009499873025987515,4.857778e-10,0.030025399722216795,0.43667826,11.675136804580688,11.117258787155151,171.0709050641382,493,0.013820295822915937,800,384.18747419148485,-2.789126794477205,-4.518689330835458,2.65993070602417,23.844802080446343,0.029782677,-156.79340478829022,0.4161059856414795,0.11982989311218262,3.095685974918857,2.0918996334075928,4.329460620880127,0.0041546645,65.2692533401707,79040000,-0.01899048251004781,800
314.50398621807636,2.6398093700408936,160.65322313250374,86.29957084091922,0.43639433,7080.531219244003,1.9578359127044678,0.9759678840637207,0.0005,13.80662488937378,4.2704401017423415,-0.1272261030384015,3.8743023e-10,0.03032693515159928,0.43640852,11.104163646697998,10.546226501464844,178.0814824685931,494,0.013948570398394268,800,392.1609962508626,-6.610605581087281,-11.371510144221597,2.6396493911743164,-5.832794851228564,0.013823723,-155.59945162599192,0.41033124923706055,0.12592029571533203,3.2152163120522634,1.9963085651397705,3.9747636318206787,0.005137273,50.89467049006209,79200000,-0.08727571827612611,800
319.84091946135413,2.591214418411255,153.8147518003813,87.97530519415325,0.43606806,7094.675082921982,1.9196927547454834,0.9883875846862793,0.0005,14.136006355285645,4.282859179123073,0.07843741347990713,-4.3511386e-10,0.02952079485830936,0.43627355,11.48716139793396,10.941978454589844,180.69927121455575,495,0.014063271553948131,800,388.2307202214081,3.7216676939000863,6.615788995521562,2.5910401344299316,9.121960252175246,0.0012788064,-152.29150424178374,0.39393091201782227,0.13064885139465332,3.266727577479449,2.052445888519287,4.32392430305481,0.0012291995,43.900708815634275,79360000,0.09270188352483047,800
305.0253833113369,2.568875551223755,159.84966528247088,88.76990779900618,0.436054,7109.030259609222,2.076995611190796,0.9779033660888672,0.0005,14.34856128692627,4.220617784021409,-0.05167423361092133,1.8775466e-09,0.03006408542816017,0.43606195,11.725322723388672,11.178466796875,171.9449360690209,496,0.014029570933765742,800,386.01305852466555,-4.603649569261737,-7.439611351956278,2.5687053203582764,-10.594500987725196,0.0037904629,-154.69884580330617,0.39165306091308594,0.13492918014526367,3.1174273443388274,2.0133769512176514,4.432117223739624,0.0019095803,53.48191251270731,79520000,-0.04791956023955293,800
319.0476884593139,2.4362387657165527,146.17679243575526,83.83201737106518,0.4355805,7122.986083269119,1.9554877281188965,0.9868559837341309,0.0005,13.948043584823608,4.3558865650024305,0.17639375383987385,-1.9013882e-09,0.029275985011827526,0.43562946,11.450654745101929,10.894164562225342,180.1848571445349,497,0.013996612731538188,800,390.4416365015947,6.426126788353418,11.602751387326308,2.4360668659210205,54.050261942368756,0.042387195,-159.99636296402792,0.410275936126709,0.12374997138977051,3.258778771094704,2.0168988704681396,4.244154930114746,0.0057727117,46.14508295480773,79680000,0.14240621967117967,800
313.2063625865586,2.6865456104278564,156.87647135607307,85.47076078427264,0.43533236,7137.226277589798,1.9546496868133545,0.979193925857544,0.0005,14.23079228401184,4.270718102100098,-0.1860991555523659,-2.0027162e-09,0.030575821690739236,0.43524343,11.483505010604858,10.911351203918457,176.68533579434973,498,0.014038348464476451,800,384.6687825594537,-7.582111309982358,-13.277277552993569,2.686387300491333,37.67804768097257,0.017449822,-158.85811714503052,0.41176533699035645,0.13842248916625977,3.2004167914237684,2.0250484943389893,4.305309772491455,0.004993749,43.84469758253056,79840000,-0.106256120027011,800
309.53517594586816,2.5824880599975586,162.58333393815738,90.91463971905544,0.43498406,7151.2771718502045,1.9765784740447998,0.9417943954467773,0.0005,14.041008472442627,4.166536057916528,-0.13056690473162552,7.152547e-11,0.030853872436937897,0.43495244,11.40153431892395,10.818900346755981,174.54947438798538,499,0.013962088011992758,800,390.6698711453246,-5.950238889744994,-10.448019058598705,2.5823376178741455,17.71132371377289,0.0043428973,-160.99315044127508,0.4268152713775635,0.13253307342529297,3.1625544664061014,2.03078031539917,4.1860973834991455,0.0024800028,55.145692455265525,80000000,-0.07792310847450318,800
314.4389095375438,2.572845458984375,151.2970222303158,85.38329483075393,0.4349977,7164.993093252182,1.880702257156372,0.9006812572479248,0.0005,13.708604335784912,4.252274051834495,0.08362875040926426,2.801419e-10,0.02983494417885962,0.43491262,11.078167915344238,10.559391975402832,177.59300767116707,500,0.013997877503760227,800,394.3905880026667,1.8209441093830323,3.4021017299791807,2.5726795196533203,28.223311865686544,0.010976409,-166.43652201965546,0.378568172454834,0.12003898620605469,3.2124886748439394,2.038590669631958,4.007531642913818,0.002397139,48.28476511510117,80160000,0.06048067432244739,800
317.06720113830227,2.5410549640655518,153.6267941671012,89.52371557423116,0.4346381,7179.160056352615,1.9995782375335693,1.0036063194274902,0.0005,14.160288333892822,4.279634392292413,0.08868132480522645,-1.0728831e-10,0.02975112182044443,0.43475106,11.555747747421265,10.9868323802948,178.91821070559064,501,0.013982523583073538,800,392.42382778631514,0.3360377332335446,1.172458812027212,2.540872812271118,33.61157594595026,0.01735433,-154.7032817268943,0.4123213291168213,0.1345503330230713,3.2394181392305117,2.06994891166687,4.295366048812866,0.003452738,45.28045371244812,80320000,0.038177400408571996,800
310.6575605619748,2.519824981689453,159.74307118301437,87.53259928035864,0.4345579,7193.084243297577,1.9765996932983398,1.0181989669799805,0.0005,13.914790391921997,4.170122242826851,0.005507731317975635,1.7583364e-10,0.029832581289878778,0.43460637,11.334302425384521,10.779438018798828,175.68347626494983,502,0.01390513374913476,800,385.4923905927976,-0.583834669970176,-0.7712835161122257,2.51965069770813,19.225464294300426,0.004399065,-156.92676865429027,0.40274810791015625,0.13022828102111816,3.174027417193712,1.9774231910705566,4.097349166870117,0.0027736016,51.4829536180927,80480000,0.01862572267738717,800
310.42868028577027,2.6794862747192383,161.82258227041544,89.66723054137194,0.43438953,7207.2238602638245,2.007225275039673,1.0016365051269531,0.0005,14.132367134094238,4.148354506221686,-0.061497107689286984,2.4199485e-09,0.030781539892502638,0.43447867,11.397339344024658,10.847124576568604,175.14193344158446,503,0.013970841175266781,800,398.0742181465711,-4.326926864097821,-6.991640582569196,2.6792707443237305,36.649835440363375,0.0104303295,-147.88027531116927,0.40373992919921875,0.12476849555969238,3.172199441357891,1.9860284328460693,4.151415824890137,0.00378839,59.261250793407406,80640000,-0.043471040082588355,800
316.95821662483365,2.4190304279327393,150.20578245683407,91.05569503979386,0.4345835,7221.396820306778,2.028102397918701,1.0409538745880127,0.0005,14.164636135101318,4.254358116050383,0.05972173175350165,3.093481e-09,0.029747820632062324,0.43429333,11.683493375778198,11.124264001846313,179.28079588153054,504,0.013981526788991554,800,402.14109927290014,0.5260365483014493,1.5151024884207505,2.4188616275787354,30.164122306921783,0.015394955,-153.72288422447772,0.4157443046569824,0.12143325805664062,3.2376831537503294,2.0461349487304688,4.3471434116363525,0.00284052,49.14154381219984,80800000,0.04155924079958458,800
317.20705695497827,2.586872100830078,145.5628124616549,87.82885377421194,0.43416464,7235.738007307053,2.0021464824676514,0.9795863628387451,0.0005,14.331931114196777,4.279946423454515,0.0882942249080737,-5.960463e-10,0.029639692754039184,0.43407777,11.69199514389038,11.092399835586548,179.22818885551703,505,0.013975822602332924,800,398.1382879600461,2.172227480444003,4.142973370687368,2.586686611175537,15.262207836659487,0.047596365,-167.21244292440974,0.4406461715698242,0.13560271263122559,3.239800493660251,2.1152913570404053,4.335940599441528,0.006912411,44.89515860249237,80960000,0.06772156942937031,800
311.47700641618076,2.5305681228637695,153.14662824365627,85.61852879563634,0.43382555,7249.962727069855,1.973031759262085,0.975693941116333,0.0005,14.215700387954712,4.249798002804614,0.005711993003012541,1.1563301e-09,0.02948470737218477,0.43390718,11.628836631774902,11.090599775314331,175.56888144049978,506,0.013954160217120046,800,399.63429276217886,0.20272805548680936,0.3291234331707949,2.5303871631622314,17.349922279207306,0.07152675,-159.4442779230305,0.37917518615722656,0.13870787620544434,3.18121550784881,2.1023175716400146,4.410022258758545,0.021281326,54.267171819038055,81120000,0.029606948572547538,800
321.21600945414986,2.358473539352417,164.28085617396798,92.79781864144866,0.43367955,7263.871235609055,2.048408269882202,0.959007740020752,0.0005,13.899928092956543,4.399065089360845,0.30104872189422993,3.099439e-10,0.028451553565222085,0.4337832,11.484924554824829,10.939695835113525,181.40004144612874,507,0.01402500746791123,800,390.6468997278389,9.738056105316648,17.93823472739809,2.3583059310913086,54.86621709177531,0.039948706,-167.11477436249785,0.3992741107940674,0.12195634841918945,3.2800083836558382,1.9951105117797852,4.267805337905884,0.0061314763,42.50698644059602,81280000,0.20610899815716838,800
310.39558086756625,2.5192487239837646,161.01667997157617,100.72862612391994,0.4335152,7278.222442388535,1.9390568733215332,0.966538667678833,0.0005,14.343809366226196,4.26369617950497,0.12534087398315855,1.6272068e-09,0.029338028118891947,0.43345195,11.767858743667603,11.220247983932495,174.9276154237979,508,0.014052927581913155,800,399.119425675475,2.6949568778303012,5.419456033433849,2.5190846920013428,15.128759325405614,0.015068229,-164.09783164437664,0.3967123031616211,0.1304311752319336,3.171152221359112,1.985647439956665,4.230146646499634,0.0059478492,53.38442315192096,81440000,0.08123063565222434,800
301.884059528928,2.5872223377227783,159.27511591878624,96.16368629346962,0.43332362,7292.411957740784,1.9799749851226807,0.9714169502258301,0.0005,14.181522607803345,4.074307341236906,-0.37902265993860196,1.5497207e-09,0.03233255289309561,0.4334277,11.540915250778198,10.996340036392212,170.76012735937707,509,0.014087796589354797,800,389.11170552913063,-17.297237072137822,-30.450885404797162,2.5870425701141357,-61.525855076396155,0.018181754,-168.2576192377708,0.3861258029937744,0.13823199272155762,3.087515852259309,2.0439724922180176,4.299546957015991,0.0061550355,70.29954563310385,81600000,-0.2774523975803984,800
307.72225627885007,2.438490390777588,160.36987781111935,94.31527581975128,0.4334181,7306.41681599617,1.9061400890350342,0.9778225421905518,0.0005,13.995877504348755,4.167602256485485,0.28599430621875854,1.502037e-09,0.030101936991296655,0.43337348,11.49690294265747,10.926046371459961,173.84605306115975,510,0.01403085946866025,800,392.90555431242933,8.791486490982509,16.044787486791606,2.4383108615875244,25.294760492759075,0.07581563,-160.6554826013282,0.4048023223876953,0.14503264427185059,3.1432773333677795,2.022214651107788,4.296257972717285,0.011048761,63.991269473648025,81760000,0.18730520009046359,800
311.0184067368081,2.696908950805664,161.17179566331174,98.13006805673729,0.43327814,7320.394042730331,1.8992304801940918,0.9235398769378662,0.0005,13.968383312225342,4.176781507195821,0.1609396729604767,-5.841256e-10,0.02993031696873645,0.43336082,11.210946321487427,10.644361734390259,175.43006561572486,511,0.014136871267218888,800,396.05377147079986,5.069472031305424,9.4399013038181,2.6967170238494873,17.571812100304456,0.04198709,-172.03968968929763,0.4107985496520996,0.13321375846862793,3.1768364474433444,2.0214085578918457,4.075174808502197,0.010718236,57.87175463609315,81920000,0.12150642310775644,800
311.34294485584866,2.4861090183258057,156.4596329949523,94.40139680867878,0.43349686,7334.536705970764,1.9473693370819092,0.9728434085845947,0.0005,14.134161710739136,4.249159052631772,-0.2500525276189556,2.282858e-09,0.031491426274870296,0.43348354,11.590474128723145,11.026715278625488,175.79242215592566,512,0.01418462744255212,800,399.29289892082625,-12.412259920117911,-21.943123963267727,2.4859538078308105,36.83820804939271,0.015749017,-156.94573333624285,0.4040849208831787,0.13902640342712402,3.182439801607666,2.060102939605713,4.3373353481292725,0.0030807774,43.95126035072608,82080000,-0.1923822097227915,800
315.3535892311834,2.5948591232299805,153.38237148251363,99.27666658374105,0.43342412,7348.605499744415,2.0079050064086914,0.9990971088409424,0.0005,14.060645818710327,4.352929408454511,0.04135270603077213,2.5033955e-10,0.029998787813727845,0.43347484,11.408541202545166,10.853517770767212,177.76791564366366,513,0.014115096133889142,800,387.2684045107929,1.0495128312989936,2.1322382999594947,2.594691753387451,19.783980084319666,0.005165179,-168.47513826455474,0.4059114456176758,0.12691259384155273,3.2219804149449764,2.0445573329925537,4.077500820159912,0.0018733337,49.58961822884041,82240000,0.048324791376510266,800
304.3611083521407,2.718141794204712,163.08669743777523,96.32337305252466,0.43338108,7362.626317501068,1.9468884468078613,0.9832069873809814,0.0005,14.011098146438599,4.097814890797182,-0.1727615087053034,-2.0325182e-09,0.03216610776573427,0.4334028,11.228965282440186,10.681203603744507,171.71727459047975,514,0.014251011405156297,800,385.381721105309,-7.449533870734594,-13.286164036770453,2.717972755432129,-81.46782894467177,-0.0006119844,-158.07641054020033,0.40105700492858887,0.12546515464782715,3.11090613029526,2.0277984142303467,4.038004398345947,0.0010733033,65.15134307325414,82400000,-0.10580278730071252,800
308.88809296277185,2.7238965034484863,157.70139728133236,94.52717059939084,0.43346426,7376.966840267181,1.9816687107086182,0.9808173179626465,0.0005,14.33152961730957,4.263521562512904,0.04291004658887634,1.7166137e-09,0.02990015546286889,0.43342304,11.546234846115112,10.997894048690796,173.71144752362096,515,0.014234652441518348,800,391.3224563795384,-0.3967867969904671,-0.4018195876392065,2.7237296104431152,65.11597884765547,-0.0013709535,-164.04104789460212,0.39543771743774414,0.1293468475341797,3.1571789990056462,2.0119051933288574,4.305199861526489,0.0015458841,43.066805185817536,82560000,0.022980906336757517,800
313.60088505413665,2.5704634189605713,159.275088721967,93.19632124748588,0.4337091,7391.246339559555,2.0263240337371826,0.9781012535095215,0.0005,14.272257089614868,4.201543958048543,-0.03895625359668332,9.775161e-10,0.030904346064781006,0.4334693,11.640791654586792,11.105055093765259,177.19465395607972,516,0.014181965674102633,800,393.64741068429765,-1.8003767964102884,-3.4033091442414833,2.570291757583618,1.6296003417049592,-0.0011218195,-160.36201421324228,0.39628100395202637,0.11822080612182617,3.20460798768,2.095346689224243,4.280021905899048,0.00077024207,44.735272342041526,82720000,-0.0071427346554664385,800
307.5112424051621,2.8121800422668457,162.6772293748068,90.80893766975251,0.43339428,7405.33774805069,1.9392361640930176,0.8984899520874023,0.0005,14.085140943527222,4.187364555955055,0.19544905838496948,-1.6212465e-09,0.029125292188041597,0.4334247,11.21703577041626,10.656615257263184,173.45952290856425,517,0.014203131813017512,800,398.9924801011319,5.008129538453252,9.32577027760911,2.81196928024292,28.576349122501586,0.012855242,-156.45892789215978,0.4082324504852295,0.1299121379852295,3.1415307377397848,2.0131711959838867,4.110682010650635,0.0025572672,60.29876165049641,82880000,0.12009396590502633,800
300.4600110963584,2.7595419883728027,170.92009930120722,88.39602517324994,0.43321365,7419.360455274582,1.919557809829712,0.9972946643829346,0.0005,14.013185977935791,4.004099333286091,0.043933506087293746,-2.324581e-09,0.031230025072748142,0.43329176,11.191665410995483,10.656628608703613,169.5807174978783,518,0.014158026381957203,800,397.28269407406697,0.640020299630013,1.573359704508008,2.759371519088745,8.069533452642311,0.012594889,-163.7345239821956,0.39728379249572754,0.11709022521972656,3.0694778820241337,1.9863386154174805,4.053770303726196,0.002594158,73.60441634036722,83040000,0.04251059073330718,800
313.7159133925665,2.5726351737976074,159.0892430509864,95.46968566762297,0.43337864,7433.677482128143,1.900524377822876,0.9817321300506592,0.0005,14.310456037521362,4.234305962259168,0.002883090740513441,-7.2121614e-10,0.030331017654842637,0.4332646,11.676141023635864,11.126431226730347,177.3582010522275,519,0.014169896439360457,800,391.55816656784356,-0.8543833419454754,-1.2902263343948053,2.57228422164917,73.56100942497632,0.023218358,-161.96338250569315,0.4084014892578125,0.11976933479309082,3.2050409366248096,2.047767162322998,4.528061866760254,0.0034978006,41.837844446079096,83200000,0.013929415579957057,800
313.92466919500157,2.453272819519043,149.84531555247221,85.90721471208792,0.43327418,7447.293823719025,1.9859986305236816,0.8843786716461182,0.0005,13.608136653900146,4.232457773691703,-0.057334100392256705,1.7583371e-09,0.030976042918281075,0.43333516,11.091155290603638,10.505388498306274,176.89645018035466,520,0.014258744296065507,800,388.86343047869735,-2.922453516076563,-5.0350779933975,2.453103542327881,36.1034703529234,0.025173094,-164.0271210303621,0.4350125789642334,0.1284773349761963,3.2081288428633927,2.0464015007019043,3.9342994689941406,0.004521791,44.226491349900385,83360000,-0.023583152101649477,800
310.06078620529684,2.6229703426361084,157.53021684343074,88.4336249093225,0.43326986,7461.695106744766,1.996312141418457,0.9806065559387207,0.0005,14.39381718635559,4.1920497832418535,0.24302597288308994,7.9870227e-10,0.029490593528887887,0.43331584,11.715106964111328,11.154346704483032,175.0988924266709,521,0.014199439264974967,800,390.850122835917,7.3068272494161945,13.501157195370654,2.622800588607788,34.49055375825634,0.032649424,-154.9872726996326,0.41573143005371094,0.1226348876953125,3.1656429730131546,2.1214306354522705,4.300304889678955,0.0053719133,56.887242433818024,83520000,0.1617092427840297,800
313.34456760637727,2.7471909523010254,151.59956017089758,82.74372590331585,0.43289617,7476.0098333358765,2.0012478828430176,1.0305461883544922,0.0005,14.303968906402588,4.177471775143913,0.05633645538127171,5.4836297e-10,0.030187240791420752,0.43301126,11.49500560760498,10.927940130233765,176.9121421830524,522,0.014169398439805357,800,394.3970287328382,0.8271737204864283,1.9868834806729478,2.747018575668335,-11.7032529255446,0.0014071058,-149.4781615681281,0.4179863929748535,0.12646746635437012,3.2016534960836176,2.053762912750244,4.19991660118103,0.0013561395,49.393635660822625,83680000,0.04649921894786171,800
311.7077674736214,2.473702907562256,158.49662505525825,86.60409695688747,0.4327347,7489.762757778168,1.987508773803711,0.9107425212860107,0.0005,13.744584798812866,4.17024279677024,0.18446564149095612,-2.0861646e-11,0.029041966298776555,0.43276727,11.212577104568481,10.668901681900024,175.62306612880533,523,0.014098360926090521,800,385.61644824019567,5.9171490700555776,10.838779406943924,2.4735376834869385,19.830624078578875,0.015101673,-168.856056628788,0.3934595584869385,0.12984657287597656,3.1831394074333588,2.0381433963775635,4.050005674362183,0.0022807245,52.2677146873062,83840000,0.13490203413564,800
307.9791793706785,2.451444387435913,145.19576702473472,86.46506027599347,0.43246815,7503.804282903671,1.9817321300506592,0.9890289306640625,0.0005,14.033680438995361,4.17175678655138,0.05241905883567893,-4.857779e-09,0.0291457270715797,0.43243456,11.519968271255493,10.948612451553345,173.54177682079913,524,0.014166774562274456,800,392.108312166852,-0.3371658208210854,-0.2433237156040974,2.451263666152954,29.220031322205262,0.0089123035,-163.76227172208849,0.4238753318786621,0.12670016288757324,3.1458415597234968,2.030108690261841,4.3106689453125,0.0021960766,57.52515715856999,84000000,0.024204749141762016,800
317.1984737544026,2.754565954208374,159.59754500520415,87.34264479904198,0.4320654,7518.0987865924835,1.8938422203063965,1.0064730644226074,0.0005,14.285423040390015,4.267563432955801,0.1095801392382102,9.417533e-10,0.029335956337147185,0.43216255,11.467098474502563,10.862260341644287,179.05707618884455,525,0.014179796127341918,800,388.9311277427016,3.295353108986094,6.439776855704021,2.7541613578796387,-0.8848479095506858,-0.0017321738,-168.48450911267332,0.43352794647216797,0.148606538772583,3.239646549301482,2.0287270545959473,4.3131208419799805,0.0009644654,45.293095845140854,84160000,0.091052218326971,800
310.2289594435088,2.6332836151123047,159.88465820594826,87.16408683377692,0.43202525,7531.883423566818,2.0048890113830566,0.983210563659668,0.0005,13.776257514953613,4.1298332859202915,0.11071629947792216,-3.4540892e-09,0.030086475948945333,0.4319318,11.088470458984375,10.50113296508789,175.1945486234394,526,0.01415719574345356,800,392.8602711076756,1.614280533204377,3.264452425812317,2.6330726146698,2.688589728877353,0.020071724,-157.5804913087618,0.4285461902618408,0.1344451904296875,3.169651726421835,2.0482969284057617,3.7951486110687256,0.0028708612,56.65006866023905,84320000,0.05931071822812669,800
308.76500307010224,2.793947458267212,155.83380974421618,87.95090552469753,0.43179765,7546.223452091217,1.9367468357086182,1.0119855403900146,0.0005,14.332074880599976,4.099618224060395,-0.012484860951723426,2.4437902e-10,0.02997813308852846,0.4317934,11.478867053985596,10.934207201004028,174.3560968920135,527,0.014099082155912926,800,389.87757069380467,-1.8527679967387463,-3.0102826932640117,2.7937769889831543,8.660826639281314,0.010921906,-154.2249113111078,0.3943192958831787,0.13058757781982422,3.154720485834327,2.052013397216797,4.301339387893677,0.0026834703,66.26733329292993,84480000,-0.0035287725152726127,800
309.79109222391367,2.7795324325561523,155.12390266415903,87.7847863771543,0.4316868,7560.697556018829,2.0314104557037354,0.96364426612854,0.0005,14.466421842575073,4.172605508169821,-0.05439934045048824,-3.337859e-10,0.031139517121195733,0.43156746,11.627569675445557,11.104696273803711,174.91523374798197,528,0.01418314857530496,800,385.1704481931254,-3.5753539307742916,-5.933927354532898,2.7793362140655518,6.1304224889310674,0.017514903,-162.4843374123816,0.3778073787689209,0.12524676322937012,3.1656084128198234,2.121129274368286,4.326009750366211,0.0029482446,62.15428609924686,84640000,-0.03267723395854254,800
310.51656953905103,2.65034818649292,150.84515289463138,85.73311229631068,0.43133062,7575.12535238266,2.032191514968872,1.0155282020568848,0.0005,14.419125080108643,4.162717597432134,-0.13357587898243967,-1.7881394e-10,0.03078498675295818,0.43142596,11.694549798965454,11.120877981185913,175.31175800126775,529,0.014074727481383317,800,392.408613739952,-6.65868082029484,-11.694452098074333,2.650179147720337,26.025052137055006,0.012878577,-161.84439251467006,0.41156625747680664,0.14159560203552246,3.173805180411892,2.052274465560913,4.35332465171814,0.004213,48.665856381715585,84800000,-0.09040577740658853,800
313.5800047738438,2.422612190246582,147.33334780284397,79.08771533337908,0.43128547,7589.278162479401,2.0468878746032715,0.9682989120483398,0.0005,14.143441200256348,4.10019256490795,0.01557792267648611,1.7285349e-09,0.030960499012100413,0.43126678,11.662264347076416,11.118289232254028,177.66442343978514,530,0.014211864691625099,800,398.65174337745333,-0.28952796190346647,-0.1314785889539371,2.4224307537078857,20.59128243566453,0.022493448,-155.6510121466409,0.3957490921020508,0.12713384628295898,3.204250499987943,2.0692131519317627,4.325584411621094,0.0039076526,53.63654937447952,84960000,0.02520883953336771,800
312.24436147505673,2.5951077938079834,151.04926073370495,81.8221944216298,0.43088216,7603.337753534317,1.9114477634429932,0.9685006141662598,0.0005,14.05068063735962,4.149811835314179,0.02554431710526036,-8.881093e-10,0.03025303383967249,0.43084872,11.397544622421265,10.858009815216064,176.63117164329321,531,0.014239191166450017,800,385.6417844178901,-1.635595375908161,-2.5391875362688285,2.5949318408966064,-4.35833974355767,0.019005865,-161.86749297429125,0.39112234115600586,0.1275169849395752,3.1918753780693243,2.083862781524658,4.275295734405518,0.002970277,56.58859303901956,85120000,0.0012696496089834454,800
313.905989855016,2.5121641159057617,141.20223739389903,79.58731464991071,0.43052542,7617.6265687942505,2.026634931564331,0.9870476722717285,0.0005,14.27924370765686,4.21182103178733,-0.14245534993791856,-2.0205975e-09,0.03081525765485859,0.43048412,11.711219310760498,11.16396427154541,177.18786439496375,532,0.01413608878386892,800,394.1190890747463,-6.446696526714338,-11.205961607436986,2.5119941234588623,36.13482872556946,-0.00010634358,-154.50194356517866,0.40386223793029785,0.12268853187561035,3.208893093998878,2.1159567832946777,4.353492021560669,0.0010619408,48.99994619214869,85280000,-0.08554317418807175,800
304.00372817360005,2.3965952396392822,150.21498152421748,80.11938474621412,0.42990798,7631.32571554184,2.0292835235595703,0.929286003112793,0.0005,13.690454006195068,4.063043305012539,-0.11085065414856768,-9.387733e-10,0.03148346036451456,0.43010482,11.240928649902344,10.725974321365356,171.57928457688402,533,0.014182890510132665,800,390.2915792604864,-5.783042815632773,-10.10206194577691,2.396252393722534,22.419910198120842,0.028441528,-157.6970602016864,0.3716013431549072,0.12284183502197266,3.1062873785129588,2.0600011348724365,3.914257764816284,0.003584172,64.36111722875776,85440000,-0.0744619472614919,800
312.26409919463333,2.4233577251434326,139.07454263936995,78.57461429960931,0.42978263,7645.744597673416,2.002689838409424,1.4595084190368652,0.0005,14.410056591033936,4.252570868065417,-0.020815589275301208,-1.3709074e-10,0.030273675291404577,0.42979154,11.927261114120483,11.355477094650269,176.21371806797478,534,0.01416986984578897,800,391.02153942239454,-2.759574951874197,-4.466180224701085,2.4231722354888916,25.225692465046727,0.017557597,-156.08000142660242,0.41739344596862793,0.13231730461120605,3.1914149805350207,2.0610597133636475,4.22721004486084,0.0035091888,44.24799358934866,85600000,-0.018151740870773987,800
301.0133532305529,2.559251070022583,156.27451516698852,79.53292376422918,0.4294763,7659.560219049454,1.9736132621765137,0.9977338314056396,0.0005,13.808032274246216,4.096607342044059,0.1665232216765677,3.5166736e-10,0.030831202465271792,0.42960635,11.1827871799469,10.616751432418823,169.6535365006028,535,0.014336020145933695,800,385.94270527220095,4.90731841224047,8.998586087387928,2.559070110321045,-60.383687313316386,0.043365836,-145.9459683960756,0.4260115623474121,0.1177678108215332,3.0745126057596033,2.0379185676574707,4.027713298797607,0.007189495,74.48701085886172,85760000,0.11676787877207362,800
303.6053635090386,2.6069905757904053,159.29976427209294,87.25000829904361,0.42945343,7673.842723846436,1.9872324466705322,0.9821364879608154,0.0005,14.275198698043823,4.108090450268577,-0.13544411196785283,-7.450581e-10,0.031506700183945975,0.42935914,11.608708381652832,11.05069088935852,171.21856273761608,536,0.014080976993696018,800,402.8147951163297,-6.819040280154434,-11.853124888885764,2.6068246364593506,-130.96945233850101,0.021127565,-158.13307888253786,0.4031801223754883,0.13399219512939453,3.1052806015738303,2.0833160877227783,4.340063810348511,0.0043652183,74.35593756120203,85920000,-0.09198029797717053,800
314.1827504910385,2.504413604736328,155.2649276390529,85.95887180761213,0.42876613,7687.857111215591,1.9510602951049805,0.981168270111084,0.0005,14.006677150726318,4.150645769548776,0.13519042630014588,9.715556e-10,0.030139984205631992,0.42878932,11.43563961982727,10.878123998641968,178.00073276570666,537,0.014027176526036347,800,386.85195191628753,2.2890588699097543,4.593919869127864,2.5042529106140137,16.12858773230406,0.07932107,-160.14151769746906,0.3989689350128174,0.13867855072021484,3.2094470510070288,2.068563461303711,4.2758214473724365,0.01751978,59.34857280575793,86080000,0.07253708959677962,800
317.1731777086206,2.724405527114868,146.9933659936757,83.60774530106036,0.4283534,7702.130455493927,1.985337734222412,1.0212430953979492,0.0005,14.265265226364136,4.264709166456499,0.07905026404050824,-8.285047e-10,0.029901995985094607,0.4283021,11.481664657592773,10.89330792427063,178.91751026981524,538,0.013931255932942276,800,393.8995350874576,2.4334985005843492,4.4634143006940015,2.7242469787597656,69.05815938745653,0.06693314,-154.1363728646569,0.42234182357788086,0.1430199146270752,3.239790525751812,1.9824039936065674,4.288077116012573,0.01339072,43.4594616482644,86240000,0.07096913952054619,800
313.32059349943637,2.5835490226745605,154.6817110547483,83.6063663319753,0.42797717,7716.302926540375,1.9767065048217773,0.921576976776123,0.0005,14.163172245025635,4.255418949235057,0.1120683507311796,1.2516965e-10,0.03012760774967836,0.42802933,11.518692016601562,10.953608512878418,176.5894332632639,539,0.014009747787070424,800,390.991898358383,2.7992397413332326,5.159406428675527,2.5833792686462402,22.450001908197812,0.045326542,-154.7701494650534,0.40331196784973145,0.1409437656402588,3.2006861252477052,2.08705735206604,4.262864351272583,0.007911285,52.61577755828193,86400000,0.07809022825570759,800
317.7009009227606,2.7315335273742676,158.8148754200471,87.38536403214215,0.42787486,7730.607081651688,1.946155071258545,1.0154151916503906,0.0005,14.29494333267212,4.277719666494264,0.008727157598885532,7.867813e-10,0.03008613264288144,0.4278493,11.50238037109375,10.934098720550537,179.38969012199527,540,0.014033405732760905,800,385.7853564362758,-0.3861194526628921,-0.5183416058556509,2.731363296508789,-16.25505806286159,0.27647224,-161.14463073721407,0.4249849319458008,0.1227726936340332,3.2462115256576194,2.068174123764038,4.220190525054932,0.56698465,44.641667103001886,86560000,0.02143818879764611,800
309.55003993468443,2.627328872680664,132.66142391796237,90.65444759410727,0.42782748,7744.743384838104,1.9730513095855713,0.9517500400543213,0.0005,14.128719806671143,4.242974360313792,-0.25690471064173354,-1.8119813e-09,0.03217927066569591,0.42782494,11.444966077804565,10.875231981277466,174.63902970126688,541,0.012718419449256738,800,394.2816041838581,-12.014281367462063,-21.09293460744583,2.627157211303711,5.288652855368785,0.2191576,-144.15625677635754,0.3973407745361328,0.14853239059448242,3.1643148640004304,1.9936389923095703,4.273936986923218,0.21016869,46.96616486494694,86720000,-0.18633515775748466,800
313.618311275012,2.5634214878082275,152.56514830141782,108.26429921696983,0.4277417,7758.928783893585,2.041451930999756,0.967595100402832,0.0005,14.17753005027771,4.344459007175712,-0.07398658481048237,2.0265574e-10,0.030641674272771712,0.4278987,11.553060054779053,10.999585628509521,176.99346491759476,542,0.012107494447882417,800,394.8672344048087,-4.545204227312917,-7.735798940906245,2.563253879547119,62.52977182306602,0.04399013,-147.19172667714216,0.3950207233428955,0.13512802124023438,3.204845097063649,2.0521318912506104,4.2690417766571045,0.011200215,46.159258157091024,86880000,-0.05316555963460248,800
317.7731790196264,2.728900909423828,145.48932933807174,105.31481410556226,0.42746565,7773.255445480347,1.9930293560028076,0.9972512722015381,0.0005,14.318191051483154,4.385677749496153,0.3370844440661836,-1.4126302e-09,0.02934569304705263,0.42767546,11.531004428863525,10.987440586090088,179.4275710216135,543,0.012044610764075776,800,391.86011284734985,13.932289002171721,24.46877174748677,2.7287323474884033,20.432946920887325,0.019162813,-146.64188571634864,0.39957332611083984,0.12281179428100586,3.2444303470182976,2.071605920791626,4.298017740249634,0.0042237816,54.61994944065857,87040000,0.2687001073592167,800
309.8810234161462,2.627316951751709,137.82323143728834,107.28059657259172,0.42723298,7787.510877609253,2.054914712905884,0.9563007354736328,0.0005,14.247904300689697,4.183272996193011,0.07227043276615416,1.0609629e-09,0.031200287852771163,0.4273922,11.564261198043823,11.028270244598389,175.33261211213164,544,0.011960677496488756,800,400.37805677498596,1.7197752629829455,3.209787685716381,2.6271448135375977,-102.36497470767785,0.09122956,-143.04610706570853,0.3733537197113037,0.1421370506286621,3.166572830599219,2.085047960281372,4.215484857559204,0.027520305,73.69872206536752,87200000,0.05590423204824127,800
321.83041457201836,2.683025360107422,130.60268169902642,97.10005608848925,0.4268168,7801.978434562683,2.085225820541382,1.0028507709503174,0.0005,14.461490631103516,4.300031701683102,0.3822709664208101,2.0205975e-09,0.02905629988950296,0.42690217,11.717891454696655,11.178757905960083,182.29946788784898,545,0.011856533046205162,800,397.7936157132267,15.552152239817984,27.493286144964532,2.682844400405884,-2.6494758149485294,0.011482956,-137.39175462361248,0.3815791606903076,0.1359102725982666,3.2870929495492938,2.1116878986358643,4.313380002975464,0.002552624,49.5662519627938,87360000,0.2983144015484642,800
315.5136202692294,2.498732805252075,146.97176586619216,101.17767203550677,0.42664114,7816.189413785934,2.037968635559082,0.9631137847900391,0.0005,14.185681819915771,4.280427956097996,0.20865801711975163,-1.3828275e-09,0.03052388037319138,0.426651,11.630649089813232,11.088141441345215,178.45250073382124,546,0.011906357862832926,800,394.2463507766356,7.8393985087752265,13.830150156347074,2.4985642433166504,21.039036377992502,0.03773261,-141.23465451175548,0.3963038921356201,0.12447023391723633,3.222260215019144,2.0733158588409424,4.330008268356323,0.0059650852,53.3629244076941,87520000,0.16181732218510464,800
304.5382364967119,2.732473850250244,133.59690062794382,97.6815841959697,0.42641255,7830.587032556534,2.035706043243408,0.9488637447357178,0.0005,14.388887166976929,4.232939807398887,-0.017167514126991915,-4.2915352e-10,0.03128526843197231,0.42654237,11.598788499832153,11.067694664001465,171.96433636360607,547,0.011780706859490979,800,386.41685771747416,-2.2024697067052164,-3.6683150404100022,2.732304334640503,36.76343195369743,0.09826518,-131.27020174020913,0.394620418548584,0.11583852767944336,3.1101425164356313,2.124438524246216,4.307745933532715,0.025130222,54.71842147733519,87680000,-0.01356458442143546,800
309.4839373612634,2.39839768409729,128.24315217414386,87.87001928776276,0.42657307,7844.601763248444,2.004209280014038,0.9808902740478516,0.0005,14.006156921386719,4.268024261234779,-0.0015245205428651332,8.583069e-10,0.030625498245297384,0.4266421,11.548051834106445,11.033069372177124,174.6863131812884,548,0.011499947693911446,800,388.14292183706306,-1.2064980162153052,-1.9767816810858632,2.3982317447662354,59.168877021224546,0.07273382,-130.43571710471576,0.3731248378753662,0.12133216857910156,3.160287948338113,2.099752902984619,4.2892985343933105,0.015350116,53.21868668438847,87840000,0.0027134265393875807,800
308.08463392563,2.4720547199249268,127.11893396864753,91.18334814590197,0.4267506,7859.280020952225,2.021026849746704,1.4265313148498535,0.0005,14.670522928237915,4.211572058946835,0.18098494334050763,1.5258792e-09,0.030865903210806126,0.42672855,12.137452840805054,11.546746730804443,174.19824872565138,549,0.011503202950289119,800,386.3972830955238,6.171493097515645,10.998070764881131,2.47184681892395,6.502902149760843,0.054013513,-137.37101368009687,0.42485499382019043,0.1431117057800293,3.146988842424289,2.0859932899475098,4.318625450134277,0.012403363,73.57404119295674,88000000,0.13256819369679357,800
304.8243565026223,2.3984482288360596,129.34759848603255,86.09029013019574,0.42655224,7873.238283395767,1.9842336177825928,0.9761037826538086,0.0005,13.949172258377075,4.259716556982487,-0.39767889055183425,1.8224119e-09,0.03332232049350581,0.42667106,11.500967979431152,10.930907487869263,171.92666712627067,550,0.01144432633009926,800,382.8893134639909,-19.2804957115227,-33.59235158779337,2.3982558250427246,37.746287780055795,0.01234385,-135.50623630987658,0.417158842086792,0.13092422485351562,3.116644692219403,2.045588970184326,4.269743919372559,0.0047866795,51.590968391953695,88160000,-0.31346868350168927,800
307.34052065429853,2.4492411613464355,124.33107787829145,85.86248308968196,0.4264033,7887.2716517448425,1.961902379989624,1.003389596939087,0.0005,14.024430751800537,4.295882293762455,-0.37198407038557973,-4.7087684e-10,0.033016052885170635,0.4263919,11.518376588821411,10.954618453979492,173.5034040656301,551,0.011411167964241428,800,378.7375020338083,-19.440343193064543,-33.6868095614737,2.4490604400634766,3.0485677502304527,0.005182609,-135.87644303307002,0.4052731990814209,0.1380293369293213,3.1413556816438706,2.0890188217163086,4.2940287590026855,0.003221394,50.95916159762398,88320000,-0.31438781879235234,800
318.5267853109914,2.4805233478546143,123.09911844859454,87.33122020795815,0.42626482,7901.36820602417,2.0693936347961426,1.0005204677581787,0.0005,14.0894193649292,4.350455907888733,0.2837509600909858,4.1723253e-10,0.029396842718036928,0.42610082,11.554636478424072,10.985462188720703,179.82548777694842,552,0.01141262478700004,800,388.8819402351751,11.463125283263047,20.155744777887293,2.4803426265716553,28.61515691937281,0.04061191,-129.78147065477128,0.41727566719055176,0.1295933723449707,3.2507362846342214,2.010843515396118,4.249874591827393,0.005344329,45.12974945974606,88480000,0.22400342394485306,800
305.8565114630207,2.6374025344848633,120.63148050053613,87.36593242215025,0.42599884,7915.633519411087,1.994314193725586,0.9670982360839844,0.0005,14.258461236953735,4.179906147753012,0.05695197177640576,-1.4960767e-09,0.030796939435602803,0.42592725,11.561216115951538,10.999116897583008,172.57680199342343,553,0.011336693387699902,800,401.2252182468716,0.6261667192985118,1.433126267297306,2.6370849609375,4.0532539369106875,0.007397056,-128.09497809746983,0.40613460540771484,0.13456177711486816,3.1244364317467213,2.0411574840545654,4.336066007614136,0.0022413023,64.50876407910168,88640000,0.0365363661233094,800
320.1954780199995,2.718034505844116,117.38159350370776,83.6710760481817,0.42574075,7930.010793685913,2.002031087875366,1.0072288513183594,0.0005,14.369937419891357,4.326397736130438,0.20406379990917017,1.3828277e-09,0.02999223882156401,0.42589274,11.594316244125366,11.029932975769043,181.05571070312516,554,0.011264381952106554,800,383.3119063498581,7.577729106334354,13.711263350090343,2.717869758605957,46.056509112669566,0.021497339,-127.54005008610146,0.4049255847930908,0.1362607479095459,3.2693343833423882,2.0301690101623535,4.316038370132446,0.0039578215,45.45169558013565,88800000,0.15918550591326563,800
316.08356860043415,2.6632578372955322,117.92104540847191,83.39582608648455,0.4257357,7944.286337137222,2.012329339981079,0.9634673595428467,0.0005,14.266835689544678,4.292569164521014,0.061972776022414085,4.768371e-10,0.031231976681383458,0.4258643,11.548185348510742,10.987762451171875,178.8263293093987,555,0.011274221717684817,800,394.0549280395701,1.649263464560075,3.0612488013718577,2.663088083267212,11.142716494239771,0.01920165,-118.92239447550165,0.3931467533111572,0.14497923851013184,3.2279678989363094,2.0506958961486816,4.2979512214660645,0.0033428005,52.39315223091746,88960000,0.052638885560086474,800
313.023655522391,2.7201356887817383,116.3089324017931,83.08914109066839,0.42594633,7958.671762943268,2.0039613246917725,0.9997158050537109,0.0005,14.376673698425293,4.217374178041661,0.09075885601491245,-1.7881412e-10,0.031249731408348806,0.42585012,11.59357500076294,11.053637266159058,176.9352668520106,556,0.011338009883312532,800,394.9632852760242,3.701071977451527,6.513452716759714,2.719951868057251,-10.318189084423365,0.012861785,-120.13645259320222,0.4030787944793701,0.11653757095336914,3.1978016570171577,2.058058023452759,4.328234672546387,0.0024119853,49.62822544306722,89120000,0.08726541963083742,800
294.1504739736114,2.608870506286621,120.7588739083169,79.83443432686182,0.42575678,7972.693350076675,2.01322340965271,0.9432520866394043,0.0005,14.012388944625854,4.07973590935355,-0.1832372080325968,-5.066395e-10,0.032479205776846175,0.4257821,11.343538761138916,10.789437770843506,165.84576861564642,557,0.011379159600825127,800,393.35849017307294,-10.85807000847572,-18.52456214591618,2.6086971759796143,-317.3309801586913,0.0052789925,-121.62992166497034,0.4129910469055176,0.1198275089263916,3.008745363786909,2.0386202335357666,4.170246601104736,0.0015329969,107.4268197377148,89280000,-0.16310087550524463,800
313.0271745218663,2.5440337657928467,120.64038648801684,81.83682397086623,0.42563406,7986.811121702194,1.9684736728668213,0.9569096565246582,0.0005,14.111198663711548,4.322842875599569,0.046276403405435554,-3.3855438e-09,0.03053269059318935,0.4256146,11.505440950393677,10.896936655044556,176.61431338399012,558,0.01137807333126992,800,392.46365381915416,1.3841484650121607,2.531519218523591,2.543872117996216,15.445856135238767,0.05221962,-124.0994167043381,0.44960927963256836,0.1356654167175293,3.1969658370608887,2.0245025157928467,4.2765679359436035,0.009118089,54.28954626458435,89440000,0.04744737317573584,800
291.4281810422826,2.3673081398010254,124.83434635323427,85.95320090659908,0.42554095,8000.810362100601,1.9931113719940186,0.9366176128387451,0.0005,13.99276328086853,3.9818460334911947,-0.11240608732637844,1.2636187e-09,0.0316728149210682,0.42545116,11.566313743591309,11.037489414215088,164.83377790442484,559,0.011477558179318847,800,403.81189868404437,-5.791114764352355,-10.17725558592525,2.3671317100524902,-352.6527799656794,0.019521175,-128.0271320674973,0.39429426193237305,0.11351251602172852,2.980940525430466,2.129732370376587,4.317157506942749,0.0033869508,119.23161507738335,89600000,-0.07930177227515908,800
319.71578095146884,2.7345430850982666,122.28422556554709,87.93619163404664,0.42532352,8015.306770086288,2.084761619567871,0.9708492755889893,0.0005,14.487629652023315,4.2613049879952225,0.10672791975455226,9.596348e-10,0.030903413048112005,0.42536473,11.688672542572021,11.107168436050415,180.93849331100063,560,0.011508375775825334,800,387.7284221779309,3.7665256619763072,6.889661757899947,2.7343719005584717,22.964597882436554,0.01258515,-127.6101273042767,0.4286320209503174,0.12977147102355957,3.265395598327943,2.078890323638916,4.325892925262451,0.0025276646,47.316718456981654,89760000,0.09135052474134576,800
308.6834255714116,2.6759161949157715,121.47446559214802,84.40607845688142,0.42551792,8029.609717607498,1.983278751373291,0.9524641036987305,0.0005,14.293771266937256,4.254200149397319,-0.261124274176675,-1.7464161e-09,0.03275731242072702,0.4253671,11.55793571472168,11.018482685089111,174.14683801649505,561,0.011387599661692394,800,376.92476071169494,-13.539432299368348,-23.32147952413914,2.675748348236084,32.449696452000595,0.018516399,-120.7539435829886,0.39507579803466797,0.12359309196472168,3.1547480100133685,2.0777432918548584,4.317185878753662,0.0028384638,43.794941255102486,89920000,-0.2109626499826607,800
309.5235154520135,2.7026169300079346,124.87097235334511,86.68970637866157,0.42540348,8044.011412382126,2.0333971977233887,1.019538402557373,0.0005,14.39261269569397,4.2448553783636935,-0.2155927289707532,-7.8678114e-10,0.03251327727416594,0.42528263,11.628917217254639,11.055996179580688,174.88461230139083,562,0.011420168536556,800,394.1945292420405,-11.63807444547355,-20.004125261178192,2.7024593353271484,39.06957874087383,0.017762076,-132.3965698843243,0.41638803482055664,0.13587045669555664,3.1634453267485747,2.010972738265991,4.326023101806641,0.0031748768,50.21457556549474,90080000,-0.1776847423662258,800
318.76131315478295,2.5092263221740723,120.20043993039343,85.5247414134757,0.4248761,8058.7682049274445,2.0274226665496826,1.000805139541626,0.0005,14.748372793197632,4.318926162967156,0.2120089418207561,-1.5139581e-09,0.03082549771228268,0.42485538,12.180787086486816,11.604877710342407,180.20217133346844,563,0.011469966171473207,800,405.78788995900686,7.77566447466392,13.933241179576408,2.5090301036834717,-48.10218053664573,0.027116612,-128.6934889734023,0.4117746353149414,0.14261817932128906,3.2558642727340197,2.0825250148773193,4.798310995101929,0.004995062,67.62847371413719,90240000,0.16169189120290017,800
310.5237188213866,2.3263943195343018,125.15231361383393,90.50690438469313,0.42453572,8072.821741104126,2.0512537956237793,1.0409715175628662,0.0005,14.04466199874878,4.257286959748478,0.1190629903126352,3.042817e-09,0.030506752447856854,0.42446712,11.660138368606567,11.106560230255127,175.1636900878732,564,0.011488714050283767,800,382.03365520174447,4.001058116888598,7.239497535519622,2.3260550498962402,-112.32873258732545,0.026276672,-124.32386867038592,0.40814733505249023,0.12444925308227539,3.1708415796900167,2.095940589904785,4.272113800048828,0.0042267377,72.10791243834541,90400000,0.09488626396368224,800
318.09227672307935,2.6275734901428223,123.50141990936419,91.91324559315716,0.42419308,8086.881178379059,2.0165722370147705,0.9332702159881592,0.0005,14.05101466178894,4.345536393556389,-0.005511449075955106,1.0550021e-09,0.0316909701630287,0.42414987,11.363956928253174,10.8031005859375,180.04017549145428,565,0.011514495156711498,800,385.8309410587689,-2.098413367805043,-3.411443069377384,2.6274025440216064,30.710607889425525,0.22702116,-128.26507503851155,0.40981006622314453,0.1294116973876953,3.2493952079803585,2.0393826961517334,4.210360765457153,0.22320905,45.723169835155936,90560000,-0.01157164584431734,800
300.5045481128711,2.7399091720581055,127.42830970147224,92.32632414823021,0.42407665,8101.4060978889465,2.0101237297058105,1.0068414211273193,0.0005,14.518698453903198,4.175595344350844,-0.09889115309842735,1.9311903e-09,0.032267382856997616,0.4241135,11.71890664100647,11.145450353622437,169.16106471054417,566,0.011733996901897543,800,385.46270706541753,-6.386962457109605,-10.910852538416908,2.7397375106811523,35.005786110481836,0.0766997,-132.45444368158513,0.421053409576416,0.1318056583404541,3.07033241345379,2.1484148502349854,4.306097745895386,0.020361105,54.344934891005,90720000,-0.08621517932615612,800
306.13250557080465,2.511019706726074,125.76353493165017,92.87243782957117,0.42374092,8115.55583357811,2.0513758659362793,0.9474835395812988,0.0005,14.140767335891724,4.203211973203739,-0.07254926545104866,-9.1791164e-10,0.0317705345598187,0.42363745,11.574116706848145,10.966533422470093,172.85161715087673,567,0.011598821634094788,800,390.6733124289544,-3.545388707414692,-6.317469601101022,2.510854482650757,-167.08388226914437,0.009691031,-137.9060993865823,0.4420909881591797,0.14230895042419434,3.129130282660324,2.0525896549224854,4.230409622192383,0.002932846,82.51181755758235,90880000,-0.04061983669444582,800
309.1268836151071,2.5942704677581787,123.88987941017929,91.4755425709318,0.42326203,8129.789149522781,2.0558104515075684,0.9415652751922607,0.0005,14.226947546005249,4.330887750545101,-0.1720198888183819,-2.9444693e-09,0.03197306568800205,0.4231787,11.570619821548462,11.041314601898193,174.20752488986952,568,0.011580022535210673,800,382.301467577828,-8.716581760675885,-15.314520572748537,2.5940985679626465,29.24593990368443,0.00672465,-132.7867953243893,0.3725712299346924,0.13582825660705566,3.1578513219679145,2.0892364978790283,4.250964403152466,0.002095158,54.5040939749858,91040000,-0.130613183477925,800
311.12223897732065,2.5260517597198486,128.51349889749764,95.55885226478658,0.42283687,8143.936447620392,1.9676387310028076,0.9774253368377686,0.0005,14.139015913009644,4.284573560195779,-0.17320798232051382,-4.4703463e-11,0.03186612016178979,0.42280716,11.558502197265625,10.986314535140991,175.27249249378838,569,0.011606282008041027,800,389.0136602373947,-8.881724212693095,-15.369828342437968,2.525883197784424,11.684793273237956,0.023518702,-136.10949997214988,0.41361403465270996,0.136749267578125,3.1789784418219975,2.0643699169158936,4.3542869091033936,0.0042919065,51.19784463111916,91200000,-0.13102851792454262,800
309.6510914247034,2.746009111404419,130.63004914274924,92.21839641858445,0.42230055,8158.352588653564,1.974524974822998,0.9836158752441406,0.0005,14.40911054611206,4.3566678726254375,-0.1660264350252546,-3.6954884e-10,0.03154844120489187,0.42232165,11.602912902832031,11.016836643218994,174.2795665268405,570,0.011480511306452152,800,399.7657669628423,-8.966190033029523,-15.666789924266114,2.745840072631836,17.137318958779534,0.017407618,-134.12491700215958,0.4157872200012207,0.14814448356628418,3.1635994428560976,2.0798377990722656,4.346942663192749,0.0030418686,48.0606672793665,91360000,-0.13422713482205353,800
307.95399396996226,2.503540277481079,125.81885259506609,92.64721962520159,0.42199212,8172.397031068802,1.9882347583770752,0.9980254173278809,0.0005,14.035187244415283,4.2677575862399735,0.1935240952067423,9.477137e-10,0.0304273702510102,0.42191,11.470561981201172,10.884235858917236,173.7624623482646,571,0.011485609602186149,800,389.4857053110667,8.82058302778838,15.693096527372518,2.5033745765686035,-184.2217875899302,0.09143326,-133.42707603098182,0.42420148849487305,0.14000272750854492,3.1450702966060238,2.0401384830474854,4.274925708770752,0.016107103,88.89876763262507,91520000,0.179395524767488,800
324.4510832749079,2.7869210243225098,136.51537751606185,99.31604433821732,0.4215985,8186.755529642105,1.960230827331543,0.9768128395080566,0.0005,14.348644018173218,4.3804098399540115,0.24899128675246288,2.3126603e-09,0.030537376903151926,0.42157647,11.502336263656616,10.944835901260376,183.53082226285443,572,0.011673397686516455,800,392.4831726925044,10.010955438479282,17.57121764761458,2.7867462635040283,71.59399936618345,0.020445671,-138.72067969664636,0.40465664863586426,0.13066887855529785,3.312960271812616,2.04248046875,4.304041862487793,0.0039058551,37.63944728738343,91680000,0.19865530891403374,800
315.7809716331053,2.4784319400787354,138.9458985056939,101.50907080097505,0.4212234,8200.71754693985,2.0022356510162354,0.9690864086151123,0.0005,13.954315662384033,4.326047753649084,0.04978147324800542,-1.0132789e-09,0.031451844290434926,0.42140722,11.418287992477417,10.87595534324646,178.49203496282175,573,0.011664894245808749,800,385.18116699409137,1.557957875474989,2.609616190393051,2.478243350982666,31.086615079845746,0.004215348,-142.1869109258047,0.3973112106323242,0.12416338920593262,3.2258858432924957,2.029974937438965,4.25060772895813,0.0013788475,42.50982717042341,91840000,0.04910970853503911,800
321.22455501948775,2.7516098022460938,132.77359740727937,100.20319170293114,0.4211448,8215.139351606369,2.0214884281158447,1.0197060108184814,0.0005,14.412575721740723,4.399587549752424,0.19186386299647318,-8.940697e-10,0.030642402078450624,0.4212569,11.609609127044678,11.031309366226196,181.2444657928667,574,0.011730045383317844,800,397.3700428101596,6.927147723783644,12.345554077253786,2.75140118598938,38.13651636380786,0.006089537,-139.9152804746991,0.414135217666626,0.14165425300598145,3.279700906419021,2.039224624633789,4.3105857372283936,0.0016758218,48.113175193811514,92000000,0.14650601355530019,800
306.5030336673349,2.5140318870544434,132.8291868445905,100.91811839981101,0.42107806,8229.833109378815,2.0277702808380127,1.4383666515350342,0.0005,14.683778762817383,4.151353118574369,-0.1977112997932428,-1.8179411e-10,0.03254234399068843,0.42110255,12.117021560668945,11.517077445983887,172.83295630426397,575,0.011695336009052459,800,387.66709987058414,-10.468745948109033,-17.944620027962877,2.513861894607544,17.85646611184465,0.0054436503,-136.10211881229023,0.4399709701538086,0.13598132133483887,3.1325222748494603,2.0631701946258545,4.334627151489258,0.0015987789,52.69938062442085,92160000,-0.15643590998394571,800
316.97303834271264,2.750955820083618,137.42096329976758,98.60460707335108,0.4209566,8244.322776317596,2.0231873989105225,1.012601375579834,0.0005,14.48330569267273,4.368822595484158,-0.39966994736494355,-4.142521e-10,0.03270591483993176,0.42089066,11.669829845428467,11.098289728164673,179.01670385351602,576,0.011720586765717082,800,396.88561407664747,-18.245299520698882,-31.720457887058714,2.7507898807525635,36.86380286842093,0.015472484,-135.7113292600364,0.41225767135620117,0.13883423805236816,3.239318685559341,2.048063278198242,4.3075270652771,0.003814855,41.35467469861807,92320000,-0.29404216817155115,800
306.90943856886656,2.654762029647827,131.0580274310517,102.89136024346266,0.42069924,8258.762544870377,2.0396456718444824,1.013566255569458,0.0005,14.43033766746521,4.266738671596068,-0.0723833425717685,-8.3446494e-10,0.0323556478713938,0.42070666,11.71095871925354,11.14475393295288,173.10750885644856,577,0.011836757824948857,800,401.9313196529018,-4.411536591639735,-7.406153287213876,2.654550552368164,43.004065511582326,0.011127375,-140.11903771971382,0.40322279930114746,0.14223408699035645,3.136044374880534,2.065500497817993,4.320357799530029,0.0020681336,58.97462371658149,92480000,-0.050773879590894806,800
325.23124600270853,2.472824811935425,137.0367069498069,102.4905968518006,0.42048898,8272.76035952568,1.9650654792785645,1.0332446098327637,0.0005,13.987610101699829,4.418461329181259,0.007745597937207975,-2.6136637e-09,0.0316456788858848,0.42063078,11.461041450500488,10.885460615158081,183.89322471428363,578,0.011738806042893409,800,398.4254611780014,-1.1509384402179645,-1.8908758834394064,2.4726433753967285,44.120204960090746,0.0020416353,-141.51682990450942,0.4176371097564697,0.1347343921661377,3.322103528250229,2.010637044906616,4.222189426422119,0.0017725244,42.11653137482718,92640000,0.00431140514712697,800
306.37789823275926,2.523890733718872,138.27206036913344,101.5822786943295,0.42036092,8287.006600379944,1.9862236976623535,0.9677863121032715,0.0005,14.23727035522461,4.15738983283976,0.24500396152109274,2.2411348e-09,0.030993632545706386,0.42044058,11.651806354522705,11.09126091003418,173.31619202423042,579,0.011731436135159427,800,394.02183082213446,9.829618261073627,17.41721897573547,2.5237090587615967,-125.28277530705367,0.041805208,-137.7152525268931,0.4009823799133301,0.13901543617248535,3.130305431028084,2.0899600982666016,4.3584983348846436,0.008594391,96.57850916301891,92800000,0.19730988432740668,800
311.61473955952084,2.5845398902893066,136.94638797397377,98.72095766343391,0.4204152,8301.210266113281,2.0043785572052,0.9979500770568848,0.0005,14.196570634841919,4.343130674358871,0.24875742761394343,-1.5616417e-09,0.030503481618196663,0.42040274,11.556481838226318,10.984461545944214,175.6991733399055,580,0.011694421600121548,800,395.2119004631409,9.452192744446101,16.970263032810934,2.5843746662139893,15.912861554783312,0.11354256,-140.29423130283243,0.4174370765686035,0.13343477249145508,3.1816169034491515,2.0337839126586914,4.287600517272949,0.027219951,57.77457623969458,92960000,0.1928279839652986,800
288.9771377794254,2.643974542617798,133.75490561857094,103.10077936778923,0.42021856,8315.156387090683,1.9524028301239014,0.8676602840423584,0.0005,13.936465978622437,4.013144161910716,0.050965827693234135,-2.3514033e-09,0.03169237479288621,0.42026433,11.23091197013855,10.6708984375,162.74576502440812,581,0.012068391332535792,800,397.15193984055384,1.1419008037683327,2.3203030709865047,2.6438040733337402,-23.12700967083065,0.03955394,-145.6968216720784,0.40798139572143555,0.13051438331604004,2.953391114101768,2.0390625,4.139038324356079,0.0069405497,90.28285965118981,93120000,0.046880701476848974,800
316.15941767910675,2.643233060836792,134.29119728520365,100.78646156758221,0.4202382,8329.419370412827,2.0244674682617188,0.9994897842407227,0.0005,14.253913402557373,4.298941673027145,-0.11993999905681971,-1.9788744e-09,0.032289358512931146,0.4202034,11.552926540374756,10.987587213516235,178.78360582087436,582,0.012015595526083849,800,394.09682166911756,-7.41527449537092,-12.50657560329936,2.6430559158325195,34.43080123090998,0.023209652,-137.54868634399494,0.41451597213745117,0.13046789169311523,3.2310390335191053,2.0162041187286377,4.336670160293579,0.0048007816,50.19878165943869,93280000,-0.10145262558663842,800
317.07092202710555,2.5933761596679688,140.50133634194003,103.53066179509813,0.42022234,8343.651073932648,2.0506203174591064,0.9940383434295654,0.0005,14.222185611724854,4.351523591932846,0.06969260904072586,2.1129847e-09,0.03129363488710505,0.4201349,11.572969913482666,11.017508745193481,179.01556558360258,583,0.012173165007881646,800,392.0435350268687,1.336872817372481,2.6444232994633627,2.5931973457336426,28.28776058648673,0.01972154,-137.58116813804548,0.4103975296020508,0.12469482421875,3.2394426477728895,2.0434725284576416,4.304337024688721,0.0038092348,49.625143593363234,93440000,0.05017327188723734,800
312.910915614536,2.7895078659057617,139.35790352523875,102.56318986952712,0.42015058,8358.221550226212,2.0100154876708984,0.9942946434020996,0.0005,14.563294887542725,4.33086972457458,-0.18954041919347353,2.9563902e-09,0.03269731776721132,0.42018002,11.715847492218018,11.124439716339111,176.8466374477508,584,0.012215375934880889,800,389.06493326967365,-9.80330235178387,-16.952255394463702,2.7893214225769043,-38.44635135634832,0.01284436,-140.46452762059542,0.4241316318511963,0.1454920768737793,3.1981455310067113,2.1240010261535645,4.333807706832886,0.0041524316,68.27022468204734,93600000,-0.14573294911167795,800
322.32866548755896,2.39128041267395,140.01414359077296,105.55987521759322,0.42008317,8372.161620140076,2.0193326473236084,1.0329158306121826,0.0005,13.930678844451904,4.430559618821634,-0.05391788317702848,-1.192093e-09,0.03148495781801662,0.42004168,11.488303184509277,10.944942712783813,182.21034531121413,585,0.012256924466289445,800,393.1475402611908,-4.024355135398769,-6.785706137983438,2.3910932540893555,55.206495095759124,0.02400841,-139.9460482007264,0.396803617477417,0.1246635913848877,3.29358476778361,2.001451015472412,4.218690633773804,0.0049616857,40.90238856511595,93760000,-0.043994825688644934,800
327.0827095381841,2.6557276248931885,138.37684939756573,101.49451402318226,0.41954786,8387.147239923477,2.0276336669921875,0.9647986888885498,0.0005,14.976089477539062,4.4274360835073505,0.39333576742790055,5.900859e-10,0.029958800559866827,0.4197137,12.262542486190796,11.677030324935913,185.18965116144952,586,0.01231936631111675,800,389.76513536955406,16.86461626398058,29.44088276797111,2.6555514335632324,14.812766543420361,0.012684651,-136.56763049242508,0.42287659645080566,0.1382923126220703,3.340145024245634,2.1096768379211426,4.857829809188843,0.0022260905,44.234163364647536,93920000,0.3183773550270838,800
313.3325719844582,2.625868558883667,141.54887055020154,106.71756857113171,0.4193032,8401.520281553268,2.055110454559326,1.0418741703033447,0.0005,14.363705396652222,4.233429614152325,0.08449426003670353,2.0802022e-09,0.032207388983231916,0.41926894,11.6773362159729,11.096436500549316,177.0224788155312,587,0.012307552180938293,800,393.38760162464143,1.724642661844689,3.3290478413652638,2.625696897506714,26.836661444486477,0.016383477,-142.47049759848557,0.4175868034362793,0.14166903495788574,3.1999781526349538,2.07766056060791,4.300403118133545,0.0030098828,52.34559193995987,94080000,0.057243233379928156,800
310.01028248698805,2.598080635070801,137.65407781409976,104.65504541924625,0.4190639,8415.376154661179,1.9847607612609863,0.9591729640960693,0.0005,13.84695553779602,4.242861101455315,0.20117286444166432,-9.834766e-10,0.03236862011629613,0.41900933,11.189825057983398,10.615602970123291,175.33585705462232,588,0.012265866711746778,800,398.3765029981091,6.425337465438488,11.74421628674964,2.5979206562042236,23.329639029039537,0.119804606,-137.47545918058535,0.4230782985687256,0.12799406051635742,3.1672284866973133,2.039616107940674,3.9566574096679688,0.031350285,66.05208125027593,94240000,0.14135347490558992,800
316.5589856390568,2.6535563468933105,138.79409327293908,99.74546587991047,0.41890317,8429.829105615616,2.0318830013275146,1.007077932357788,0.0005,14.444112777709961,4.294503986266234,-0.0605828918370723,2.6226044e-09,0.032213288227620346,0.41873518,11.731719493865967,11.18635106086731,178.86633890311748,589,0.011980607387822504,800,387.5324595553297,-3.9500141080346016,-6.859903316319378,2.653373956680298,26.77803168838031,0.024788111,-130.16792636520594,0.40219926834106445,0.12337517738342285,3.2337212175007792,2.0766122341156006,4.356415748596191,0.004659322,46.50265938682679,94400000,-0.0452961995405143,800
320.40610024977667,2.6209404468536377,129.9231393830744,97.00623210744412,0.4184469,8444.206753015518,2.1020519733428955,0.9897699356079102,0.0005,14.36824893951416,4.431301892631248,0.13154496652779504,-2.3603441e-09,0.03146511953008753,0.41847903,11.693654775619507,11.148921489715576,181.07054477886985,590,0.011936801800922527,800,391.56627300167537,3.5357574511353516,6.381332715214359,2.6207690238952637,47.785929598927964,0.028021384,-133.68320605390906,0.3816957473754883,0.14109134674072266,3.272458447544374,2.022399663925171,4.337234973907471,0.004051787,45.142012084329686,94560000,0.08693480899278842,800
316.4582446251322,2.5970475673675537,130.39996256028593,93.82407733257939,0.41814026,8458.275620698929,1.9874467849731445,0.9573633670806885,0.0005,14.060036659240723,4.392363986832481,-0.11925592615772718,8.8512897e-10,0.03220246926816425,0.41805342,11.405465602874756,10.856866598129272,178.35314543463912,591,0.01190251863068897,800,387.048006789683,-6.6270865127041665,-11.442284044111405,2.59686541557312,-0.5128040665902638,0.016394788,-140.08142929685056,0.39598631858825684,0.13030743598937988,3.232664764277182,2.026618480682373,4.2144455909729,0.003685528,44.98474026862417,94720000,-0.09140064417405253,800
307.0711083982404,2.7017619609832764,126.52492149874945,91.85825570128938,0.41766584,8472.629530906677,2.059786319732666,0.9540715217590332,0.0005,14.344801664352417,4.119728025972235,0.06258128511686524,2.8491018e-09,0.032701023104066036,0.41773662,11.586359024047852,11.070738792419434,173.36673944568028,592,0.011814671591068325,800,391.4307715010447,1.8234466995988543,3.2902726570436744,2.701605796813965,-53.436015172937275,0.009722894,-128.70185144843313,0.3632514476776123,0.1324145793914795,3.1383158044129673,2.0974740982055664,4.309202432632446,0.002529983,75.339412651226,94880000,0.05580480998774985,800
319.2866461487796,2.67773699760437,125.76317170399459,91.24937846015291,0.41728243,8487.087855577469,2.0297300815582275,0.9269044399261475,0.0005,14.450221061706543,4.3448071847294205,0.15996152606319464,7.987023e-10,0.03167227240195407,0.41737333,11.704674482345581,11.134279489517212,180.5432796937105,593,0.01188451255150268,800,390.75158291691383,6.805019527782361,11.699363642022012,2.67757248878479,-8.200209866716685,0.004516313,-128.49143776221376,0.412064790725708,0.13499665260314941,3.26178142302541,2.055764675140381,4.379666090011597,0.0010818214,59.67775115779817,95040000,0.1399218310042657,800
321.0332626422761,2.6454997062683105,124.67728016084821,91.13900259880172,0.41695997,8501.266037940979,2.010586738586426,0.912686824798584,0.0005,14.169061422348022,4.358853567902176,0.17928230143881174,-8.344651e-10,0.03100024452117149,0.41703722,11.461789846420288,10.914591073989868,181.554138296117,594,0.01186712744046257,800,389.4094976416773,6.549321987183141,11.517152407109512,2.6453373432159424,33.990578035614256,0.0011701792,-127.96783669447693,0.4031944274902344,0.12163853645324707,3.2786340736614825,2.1151273250579834,4.243558645248413,0.00092200766,51.2015489563143,95200000,0.13803572533313194,800
299.19446845173616,2.6332733631134033,132.5868259173447,90.9787195369785,0.41690385,8515.475767374039,2.0551233291625977,1.0302350521087646,0.0005,14.200336933135986,4.081045677821447,-0.19066279672579256,-9.238719e-10,0.03294791523651716,0.4168347,11.498664379119873,10.919031381607056,169.01875234802682,595,0.011908593521295696,800,399.2633454866393,-9.59650800256519,-16.308456261856442,2.6331019401550293,-194.85604872366963,0.009670943,-129.90990778624078,0.4334731101989746,0.12164068222045898,3.0586755160944312,2.0833866596221924,4.109491586685181,0.0020137918,87.4662203648859,95360000,-0.14017874471914799,800
303.4787417941874,2.615396022796631,121.99293621679887,90.05480077149194,0.41657248,8529.431328058243,1.978332281112671,1.0214340686798096,0.0005,13.946146011352539,4.145450864377951,-0.12916493195854964,5.960463e-10,0.03233549198894312,0.41662133,11.268238067626953,10.697181701660156,171.54514915690416,596,0.011859643151485959,800,388.6446930147672,-6.738572641040927,-11.565017049372816,2.6152191162109375,-254.36107988272266,0.018301763,-131.9943961314573,0.4191405773162842,0.13003158569335938,3.1027155636034784,1.9790844917297363,4.090446472167969,0.0025260276,97.5156577145149,95520000,-0.09290409962758348,800
294.10947026203416,2.767373561859131,123.97659734593786,91.18391637659825,0.4164428,8543.837565422058,1.991995096206665,0.9859626293182373,0.0005,14.396788597106934,3.998112645520574,-0.18773402182346505,-8.3446494e-10,0.033579452546539414,0.41652048,11.57265019416809,11.00379228591919,166.08036873454031,597,0.011850321773893528,800,392.5791037546973,-9.513913161937054,-16.178034876909734,2.7671923637390137,18.8985854421985,0.060950212,-126.46100038304176,0.40268564224243164,0.14368891716003418,3.0058519173622686,1.9722788333892822,4.369673728942871,0.011284454,79.70293529041129,95680000,-0.13895443057489454,800
316.1721868531459,2.492366313934326,131.38190611690305,97.90464099160303,0.4163697,8558.065202713013,2.046825408935547,0.9894044399261475,0.0005,14.217817306518555,4.284525318600601,-0.1281318311645619,-2.8669835e-09,0.032291841847444554,0.41656178,11.67278528213501,11.103795766830444,178.50728584712658,598,0.012013678922615846,800,392.15779164296197,-6.398692047796044,-11.209772209344369,2.492199659347534,7.049126238186875,0.02886112,-135.99841842500172,0.4001891613006592,0.14537811279296875,3.2303547209829224,2.044379949569702,4.281723737716675,0.004908711,50.269172973300606,95840000,-0.08887821169228693,800
320.28137087615903,2.6873514652252197,129.8291807496204,98.57834083233998,0.4163676,8571.71561717987,2.0123493671417236,0.9385683536529541,0.0005,13.643365383148193,4.353725560645187,-0.17396608561386195,-2.980244e-11,0.03253402388841287,0.4166222,10.892139911651611,10.336714506149292,180.89976145985486,599,0.012072912902174061,800,400.16433992000907,-10.190808789863585,-17.391524687436803,2.6871840953826904,16.15232669824397,0.01595748,-135.41269049820806,0.4023396968841553,0.13097262382507324,3.272248222614366,1.9303069114685059,3.779224395751953,0.0027677645,46.853854525829135,96000000,-0.15065684009648672,800
292.3427817564749,2.6972591876983643,133.12158094489521,99.39823831630798,0.41652444,8586.33977842331,1.9794642925262451,0.9814183712005615,0.0005,14.614688634872437,3.985755787318776,-0.15144691077998687,1.9073476e-10,0.0326821006774624,0.4165326,11.857781887054443,11.299172163009644,165.22144955861665,600,0.011985633753989087,800,397.83440269480036,-7.617619268733032,-12.878994298396579,2.697047233581543,-216.55047937581406,0.05846392,-136.67844507775462,0.4067111015319824,0.13179326057434082,2.9903714965426436,2.0414838790893555,4.638915777206421,0.009178957,110.41294102869612,96160000,-0.10556456826399785,800
321.77809711367104,2.5441181659698486,137.49117221620742,103.37311164507618,0.4164991,8600.611510753632,2.01521372795105,1.000215768814087,0.0005,14.261671304702759,4.395166307247653,0.09088044691753958,2.2649764e-09,0.03154252079908016,0.41640696,11.662368774414062,11.075124502182007,181.67570042234877,601,0.012221732658015618,800,394.8661960717434,1.9604684554037248,3.346726244513761,2.543950319290161,14.159030639535514,0.029611766,-134.3267738189576,0.42197537422180176,0.14207148551940918,3.286208615858714,2.0781455039978027,4.30327033996582,0.0045896987,45.78029686337937,96320000,0.057120845825755995,800
332.8742217484775,2.7844905853271484,133.23238884765811,100.68355670079059,0.41632766,8614.931598424911,2.0077807903289795,0.9761209487915039,0.0005,14.313479900360107,4.528536954293739,0.42572933182861566,-3.2186506e-10,0.030126345554930913,0.41629532,11.469111680984497,10.909112691879272,188.19642831153163,602,0.012263122087320293,800,392.47556676819806,15.930752791728512,28.14148412396439,2.784217596054077,40.71569534534387,0.00816429,-141.45756672331675,0.4024808406829834,0.13582563400268555,3.3990767301659464,2.05908203125,4.176526784896851,0.0018948691,40.838923509376905,96480000,0.3052522815665026,800
324.4118511176102,2.596060037612915,138.39623951583982,103.90123666743278,0.41609922,8629.112231254578,2.022014617919922,0.9645631313323975,0.0005,14.173258781433105,4.354672612460359,-0.28829620188674154,1.8119813e-09,0.032872952045311946,0.4161054,11.51764702796936,10.945696115493774,183.5837233392623,603,0.012281054153514775,800,396.6750407555778,-13.85440839908265,-23.848070836264228,2.595888137817383,18.144854896136085,0.027609156,-141.32678335338318,0.42236971855163574,0.12677836418151855,3.3167375248708284,2.042922019958496,4.264028549194336,0.008707021,44.041549436872565,96640000,-0.21452349112029592,800
314.4726544867049,2.706679344177246,141.07049735498975,109.37277290061998,0.41580877,8643.517357349396,2.037977457046509,0.9976036548614502,0.0005,14.39606785774231,4.352355910338571,-0.1473371488887111,-1.1682509e-09,0.03223174889649817,0.41590315,11.631818056106567,11.080317258834839,177.627081813727,604,0.012567077991888338,800,393.4407328383519,-8.15256091141813,-13.928502927622676,2.706519603729248,18.229222451269685,0.013165132,-141.89084867950376,0.4012901782989502,0.1289970874786377,3.2144437614084005,2.0402345657348633,4.309351205825806,0.0024301857,57.73084255371224,96800000,-0.11493433470959226,800
308.7536597045815,2.552586317062378,136.99985064728526,107.45785168212551,0.41575107,8657.556279420853,2.0140695571899414,0.979729175567627,0.0005,14.030197143554688,4.2107883647750945,-0.07385546779418259,-1.1265278e-09,0.03272084102751235,0.41574,11.419840335845947,10.843505144119263,174.4468580037867,605,0.012484506558054905,800,395.913382581838,-4.027704189075308,-7.112218999661925,2.5524184703826904,17.65547958623097,0.023749495,-149.625487861633,0.4112875461578369,0.14411306381225586,3.1544098887878307,2.0024313926696777,4.180197238922119,0.0037346527,68.6751776754558,96960000,-0.04689672198952655,800
320.173411412955,2.7731943130493164,141.9975493218188,108.56454672058321,0.4153471,8671.812921524048,1.950737476348877,1.0000324249267578,0.0005,14.24742841720581,4.390542022778404,0.1965347446965641,9.76026e-10,0.03109236634945016,0.41556478,11.415021419525146,10.857393741607666,180.66760501747297,606,0.012624483222074205,800,396.2853731823624,7.712468980199381,13.648434625950797,2.7730281352996826,-5.39799652929952,0.01860658,-143.7675167226762,0.4142117500305176,0.1202085018157959,3.2696908086389778,2.0319583415985107,4.2172627449035645,0.0027734707,50.607579163378226,97120000,0.16099423900266416,800
312.68206026386366,2.3714346885681152,137.71497970488815,109.67196059958616,0.41525665,8685.740086317062,2.000624895095825,1.009751558303833,0.0005,13.918437719345093,4.220317103064974,0.06360664655006913,-1.7583365e-10,0.031539432455185805,0.4152985,11.485907793045044,10.9310781955719,176.57719317042574,607,0.012586770203660334,800,404.61651127514733,0.9216759002629954,2.111482306138472,2.371248722076416,20.193509904666474,0.035592824,-143.4858822692041,0.3956475257873535,0.1382160186767578,3.1939234919481767,2.0529184341430664,4.179851055145264,0.004896283,67.1085985377862,97280000,0.045542532575865415,800
321.51858139610874,2.62964129447937,149.6364196386132,112.58897500123972,0.41506582,8699.99223780632,2.029916286468506,0.9976129531860352,0.0005,14.24435544013977,4.430325705325296,0.14817272181274815,-6.556511e-10,0.0312385682969306,0.41511643,11.554243564605713,10.987990140914917,181.4065689963809,608,0.012697821203893829,800,392.9613719495645,5.191368079614908,9.277574723619084,2.6294729709625244,5.5593648503237985,0.021400366,-145.02175328126114,0.40212512016296387,0.14322996139526367,3.2849411970388718,2.0292294025421143,4.272140741348267,0.003646986,44.94418783709203,97440000,0.11752071872267188,800
328.54127514884146,2.4967284202575684,146.0012120983135,110.75364959673733,0.41476846,8713.86416387558,1.9619104862213135,0.9852612018585205,0.0005,13.862789630889893,4.441707939017899,0.21726856369166075,-1.141429e-09,0.030709797913538187,0.41477698,11.303367376327515,10.721535682678223,185.79515769935634,609,0.012597755121070815,800,399.696054101113,8.061577436307978,14.215781329756556,2.4965498447418213,18.59134303210685,0.08241622,-144.53460499361992,0.427825927734375,0.1312260627746582,3.3549953516327884,1.9994940757751465,4.154406785964966,0.018056337,41.78951339788343,97600000,0.16675290924102368,800
312.4686818270265,2.4935548305511475,137.06858022424723,107.4418721957955,0.41437894,8727.81066942215,1.9587328433990479,0.9876470565795898,0.0005,13.937276363372803,4.2581219073803815,-0.12387721797596335,1.6272068e-09,0.032368443598224536,0.41445792,11.385021209716797,10.823122262954712,176.65848627723892,610,0.01238256741160992,800,395.86595859268806,-7.071944789231124,-12.067805428862302,2.493386745452881,-125.67201302989034,0.05166092,-146.0013795172322,0.40978336334228516,0.13085293769836426,3.1949997075814482,2.036987066268921,4.24253249168396,0.013564999,74.00472472988768,97760000,-0.09666271812562238,800
319.3644461245957,2.6062350273132324,138.1557573936061,102.30179125491733,0.41408294,8741.531589269638,2.006970167160034,0.9701483249664307,0.0005,13.712633609771729,4.3409192871932385,0.11186415886762147,2.592802e-09,0.031040186681442664,0.41414848,11.042951583862305,10.455687046051025,180.46304042711526,611,0.012188368833482545,800,396.15941812275054,4.556675675086559,8.059488877129006,2.6060547828674316,34.47808355765532,0.02050431,-139.24925945667366,0.4304332733154297,0.1349198818206787,3.262869313002629,1.985788345336914,3.8119544982910156,0.0040745377,54.77468262890292,97920000,0.10437148863104133,800
318.0800722236388,2.548314094543457,136.16594648523113,102.94300820580237,0.41382727,8755.716329813004,1.9558193683624268,0.9071364402770996,0.0005,14.175420999526978,4.354623777730949,-0.18361032707962577,1.0669231e-09,0.032833982424408194,0.41385886,11.568998575210571,11.019783973693848,179.65680506280907,612,0.012196337257648206,800,396.4673960089659,-10.55649694073339,-18.11397088303878,2.5481581687927246,12.272860043047872,0.02027687,-143.33497236071557,0.40258026123046875,0.12440705299377441,3.2504881706585507,1.9690070152282715,4.003471374511719,0.0034652122,40.41055639070013,98080000,-0.1573751225494955,800
315.4771312047839,2.7952582836151123,126.78873399915447,98.50831044619238,0.4137054,8769.963079929352,1.902649164199829,0.9499967098236084,0.0005,14.238501787185669,4.357786084670076,-0.1845760494345094,-1.4483932e-09,0.03302034725984815,0.41373953,11.384352207183838,10.80107593536377,178.01774781451678,613,0.012275913259955787,800,387.741642059446,-9.444073207482049,-16.403698941669077,2.7950875759124756,18.68131513888544,0.0060413238,-136.54990803106767,0.4262969493865967,0.13390541076660156,3.2236997589593273,2.067750930786133,4.256228685379028,0.0013580108,53.128239784211516,98240000,-0.14026724446161765,800
314.8415448295615,2.548405170440674,126.97674438793442,98.49070200907241,0.41344813,8784.073862314224,2.0186667442321777,1.002450942993164,0.0005,14.10127305984497,4.385658663328708,-0.21006800191160624,1.7404558e-09,0.0322213540883825,0.41348296,11.49274730682373,10.941038846969604,177.30306384526634,614,0.012180259912781969,800,399.2425666520708,-9.572361787379105,-16.61862603782342,2.548245429992676,18.70530446969448,0.023128776,-132.55792277603427,0.3978569507598877,0.1341872215270996,3.2181521274124187,1.9925096035003662,4.2870032787323,0.0034284454,50.56486556216361,98400000,-0.14255455072004555,800
324.84679683345206,2.4097745418548584,133.9323139395496,96.92928654902373,0.413242,8798.282166481018,2.0623292922973633,1.0434134006500244,0.0005,14.199742078781128,4.357153809834479,0.22011487617618974,-2.2351743e-10,0.03096337496517841,0.4131692,11.735383987426758,11.173354625701904,183.88187259055235,615,0.012106525864851513,800,389.23620589967385,10.194329982177258,17.641672986079612,2.409594774246216,33.016349056046145,0.020284459,-133.7213796159385,0.40989065170288086,0.1305067539215088,3.317612303337828,2.0741894245147705,4.290078639984131,0.0040885527,49.76575565789418,98560000,0.19987859048334963,800
322.83828478671126,2.5896148681640625,132.05022932251498,97.55988484746682,0.41273934,8812.463642835617,2.0038866996765137,0.98948073387146,0.0005,14.174546480178833,4.515025404999135,0.04914713769631547,3.0994413e-10,0.0314299323285231,0.4128204,11.53188443183899,10.965973615646362,181.950470041081,616,0.012032405349041582,800,390.08849389518383,1.2553989648561872,2.3038251566185157,2.589445114135742,37.930320108030095,0.0041013854,-129.08343247421257,0.4160163402557373,0.12785887718200684,3.2970886171975353,2.0186779499053955,4.30414080619812,0.0015043358,46.21279463319478,98720000,0.04628565249638249,800
312.46233466756536,2.6491360664367676,129.3121987871337,96.0271087484833,0.41254255,8826.643139839172,1.9699699878692627,0.9813351631164551,0.0005,14.172200918197632,4.2880380096263995,-0.11391173345473163,9.536743e-10,0.032145055858708964,0.41258746,11.46239423751831,10.892074823379517,176.1400276505644,617,0.012051710990227955,800,396.53412499872223,-6.943706368523055,-11.963454055498826,2.6489675045013428,44.291160998915615,0.016614906,-145.83216070459272,0.416109561920166,0.13127946853637695,3.193012309733591,2.040971517562866,4.2432496547698975,0.0017857368,49.743243955924655,98880000,-0.09639459548122169,800
311.9128715954315,2.3624908924102783,130.27534876697422,91.72400326380145,0.4122815,8840.62548828125,2.0176007747650146,0.9931402206420898,0.0005,13.975342988967896,4.255661045311911,-0.29683493780291226,2.7596951e-09,0.03315721749622479,0.41239694,11.55390739440918,10.989157438278198,176.19043288901813,618,0.012091881791226172,800,397.35696593293903,-15.034181510431042,-25.952924766410234,2.362316131591797,16.740084683865422,0.03351257,-135.5484858729144,0.4119546413421631,0.13112258911132812,3.188477503339176,2.042609930038452,4.276615381240845,0.005256419,53.73743830950251,99040000,-0.23633779337277783,800
310.40289445983586,2.58303165435791,130.99482621866866,92.99129579690549,0.41216183,8854.976952075958,2.0567469596862793,0.9815316200256348,0.0005,14.342995405197144,4.2066616531747805,0.014841321758034133,-3.7550923e-10,0.03257965166548969,0.412239,11.702380657196045,11.141150712966919,174.950010649595,619,0.012037718812911755,800,392.5834106308396,-1.1991274314497713,-1.8191823936114884,2.5828492641448975,-10.43713983499883,0.009433184,-131.7737426242848,0.38799285888671875,0.1502530574798584,3.1710094213867333,2.107081174850464,4.32261323928833,0.0017709484,64.6965907490494,99200000,0.004899748495957863,800
317.47144369016803,2.5040037631988525,127.36861994343016,92.37381014348016,0.41222298,8868.97247171402,2.0385820865631104,0.9557633399963379,0.0005,13.986529350280762,4.302051137009251,-0.006263312677366262,-1.3440846e-09,0.032239955987251344,0.41225356,11.421114921569824,10.846053123474121,179.274281238991,620,0.011960728365425435,800,392.1189173585425,-1.6242117294264644,-2.4882388307361927,2.5038511753082275,10.79461874356377,0.055089086,-125.7872225690004,0.4266774654388428,0.12298059463500977,3.243174319534602,2.0397427082061768,4.1439433097839355,0.006394487,55.26995442965384,99360000,-0.0019542801787849214,800
323.4833070862809,2.6508612632751465,132.1237566914248,94.4074948638524,0.4123362,8883.38385605812,2.0249931812286377,0.9708108901977539,0.0005,14.404140949249268,4.376479929725777,0.2814534353533371,1.4662744e-09,0.031027804552441866,0.41230962,11.699390888214111,11.136694431304932,183.07313264100057,621,0.012129390923599678,800,395.8892616190269,12.025556866661518,21.09615759050616,2.6506993770599365,-23.476272586171255,0.08219594,-136.9753204516955,0.4183688163757324,0.12140536308288574,3.3036278938515626,2.1239967346191406,4.316202640533447,0.015538792,61.27325473304964,99520000,0.23425752134870417,800
310.77005156013644,2.4560787677764893,135.2738467990079,101.19306391371562,0.41218892,8897.582432746887,2.0295751094818115,0.9835004806518555,0.0005,14.190080165863037,4.348610413529895,0.12315039660914164,-1.15335e-09,0.03175702097616355,0.41219118,11.677735328674316,11.137229204177856,175.05174623121363,622,0.012180097363630312,800,402.41179692120824,4.614939851912814,8.065294101885762,2.45587158203125,0.6122365696072116,0.042221595,-135.83743203789444,0.39125704765319824,0.12616991996765137,3.175648620012496,2.0952706336975098,4.330474138259888,0.0065113357,70.9263277388948,99680000,0.1043212971269782,800
320.27598613423686,2.8187577724456787,142.53461695165385,101.11537053472507,0.4123164,8912.716828346252,2.063450336456299,1.0255661010742188,0.0005,15.125778675079346,4.351786528887774,0.2632573635198825,-3.5166738e-09,0.03177695378212813,0.41224903,12.243379354476929,11.589865446090698,181.12959202256926,623,0.012334631421846627,800,397.6393866916646,10.54890133429805,18.806159307802155,2.818572521209717,17.927459594620146,0.057659525,-137.1712727949021,0.4503664970397949,0.1774730682373047,3.271923773340419,2.058892011642456,4.829313516616821,0.014982593,58.94817533942209,99840000,0.21198524856075118,800
324.84086966211055,2.6223907470703125,136.8632777258504,105.93441525203154,0.4122239,8927.201625347137,2.0070879459381104,0.9686472415924072,0.0005,14.475926160812378,4.412406557024067,0.3226189429432449,9.417533e-10,0.031467643979905376,0.4122238,11.791100263595581,11.218295574188232,183.5022537555798,624,0.012549788699840223,800,399.11151243180313,13.617952812448975,23.9773112910699,2.6222071647644043,16.927916591252647,0.044307675,-141.41793294780626,0.3854837417602539,0.16492891311645508,3.3170603065561255,2.111088991165161,4.348370790481567,0.0066855676,60.93516031674449,100000000,0.26410065162594837,800


==> archive/rl/cheetah/pro-mp-seed=2.csv <==
KLInner,Time-Sampling,Step_1-NumTrajs,Step_0-MinReturn,Step_0-EnvExecTime,LossAfter,Step_0-AveragePolicyStd,Step_1-MinReturn,ItrTime,Step_1-AverageReturn,Step_0-PolicyExecTime,Step_0-AverageDiscountedReturn,Step_1-MaxReturn,Step_0-AverageReturn,n_timesteps,Time,Step_1-StdReturn,Itr,Step_1-AverageDiscountedReturn,Step_0-AvgForwardVel,Step_1-EnvExecTime,Step_0-StdReturn,KLCoeffInner,Step_0-AvgFinalForwardVel,Time-SampleProc,Step_0-NumTrajs,Step_1-AvgCtrlCost,Time-InnerStep,Step_1-PolicyExecTime,Step_0-AvgCtrlCost,Time-OuterStep,Step_0-MaxReturn,Time-MAMLSteps,Step_1-AvgFinalForwardVel,LossBefore,Time-TotalInner,Step_1-AvgForwardVel,Step_1-AveragePolicyStd
0.005146909,9.536691665649414,800,-4.649547366496093,1.4975275993347168,-0.002863956,1.0,-4.892830715236253,42.644580125808716,-0.32604909066270904,1.5176584720611572,-0.23407398438706095,4.230438107582864,-0.38623210324335183,160000,42.64458680152893,1.6386159938692253,0,-0.21256046329947242,-0.000353563453413061,1.8853638172149658,1.546820278153519,0.0005,-0.004625493543671894,0.31111669540405273,800,0.0020528259326549414,3.5111522674560547,3.5722641944885254,0.002051594672319386,28.53232717514038,4.458743315283987,28.532688856124878,0.005142632873720283,1.1026868e-10,13.374048709869385,0.00025461135130375786,0.999824
0.007900464,8.302736282348633,800,-5.7982283840734565,1.8181936740875244,-0.0021408414,0.99564075,-4.47060007865179,10.056421279907227,-0.33656710027133735,0.5939006805419922,-0.3369910215641515,4.229461201413665,-0.4937214304877685,320000,52.705621004104614,1.4846415382093356,1,-0.21116264814750868,-0.0014566202220858903,2.135031223297119,1.5214328491174074,0.0005,0.0010409315400803402,0.2866034507751465,800,0.002032308725442647,0.08825159072875977,2.6777946949005127,0.0020302061864779226,1.333489179611206,3.9135207602807496,1.3336219787597656,0.0022906152154824684,4.1723247e-10,8.693330764770508,0.00010904530279008799,0.9950718
0.0096505415,8.67490839958191,800,-4.22372186123451,2.0065717697143555,-0.0021432596,0.9919045,-5.029396803087221,10.390621900558472,-0.4776714858835328,0.6159319877624512,-0.32595862669951825,3.686926912243737,-0.4897112977703469,480000,63.101420164108276,1.377854950305682,2,-0.32563829991778115,-0.001466819566856626,2.2412233352661133,1.3945437881801166,0.0005,-0.0026039772167837597,0.2730233669281006,800,0.0019863103101491206,0.08654260635375977,2.7054283618927,0.001994209614357051,1.3136065006256104,4.005426578811719,1.3137433528900146,0.003878186916897298,2.9802322e-10,9.049915790557861,-0.0013624336244341948,0.99099654
0.008506369,8.3970787525177,800,-4.52882603950276,1.8686258792877197,-0.0017196755,0.9887387,-4.013710213886631,10.033385992050171,-0.4658132861869257,0.6139142513275146,-0.4341485760832394,3.9385628452988466,-0.6135935935430917,640000,73.13999462127686,1.3513495550323045,3,-0.32446020246269014,-0.0027077081087493035,2.15020489692688,1.3321201529716808,0.0005,0.004500797047158663,0.26550817489624023,800,0.0019942215048173576,0.08656787872314453,2.637998342514038,0.001995936846282089,1.2394523620605469,4.861925660204316,1.2396249771118164,0.00014020298591460118,5.751848e-10,8.76483678817749,-0.0012421868820339512,0.9881882
0.009152959,8.61379337310791,800,-3.8832660917954045,1.8851189613342285,-0.00230358,0.9865468,-3.8508136910912607,10.352888345718384,-0.3622209641217537,0.6406731605529785,-0.3463039271224311,3.062470237306627,-0.4865431275868315,800000,83.49920272827148,1.2426283888743759,4,-0.25956418406867493,-0.0014865815464213585,2.1234874725341797,1.2124894562994069,0.0005,0.003258080864901327,0.3070383071899414,800,0.0019759814823952326,0.09917950630187988,2.6625752449035645,0.0019570899019447055,1.2864995002746582,2.9545517785850177,1.2866291999816895,-0.0009247945574816835,-6.9737427e-10,9.036454439163208,-0.0002394252810737587,0.9860385
0.008434213,8.919911861419678,800,-4.933713178770573,1.9999313354492188,-0.0009765429,0.9849368,-4.271988374443101,10.661981105804443,-0.3282652564796266,0.7074017524719238,-0.23615295814272777,3.4692316130031817,-0.34078534559978885,960000,94.16552448272705,1.1523149035016378,5,-0.22101811116274497,-2.7720404013076082e-05,2.042135238647461,1.13933817825821,0.0005,0.008709794538660009,0.3359966278076172,800,0.0019701557861773076,0.10619378089904785,2.980069637298584,0.00197343336493485,1.2426786422729492,3.119822858715581,1.2428078651428223,0.0035228710445499582,6.556511e-10,9.381577730178833,9.998473522329374e-05,0.9847714
0.00846267,8.631743907928467,800,-3.8062169320233528,2.006577968597412,-0.0014899888,0.9831124,-3.976275485183432,10.370717525482178,-0.2053514720700773,0.6203317642211914,-0.1602271099047619,2.991771164135064,-0.27727099303107366,1120000,104.54038000106812,1.1208164820012674,6,-0.10868036482088636,0.0005873950565769724,2.202413558959961,1.1020140186117156,0.0005,-0.0029234542916940355,0.29326462745666504,800,0.001946584847978922,0.09222888946533203,2.619664430618286,0.0019496016296516245,1.304584264755249,4.249761540225451,1.304732322692871,0.003186772820022382,2.9206276e-10,9.034146070480347,0.0013052054765939783,0.9828155
0.010670343,8.795836210250854,800,-4.1821847469305835,2.0395073890686035,-0.001264113,0.98082924,-3.49801149873941,10.419998168945312,-0.24071538300947462,0.7328996658325195,-0.2593590234290536,3.5505771186199064,-0.38538452449494653,1280000,114.96457076072693,1.146384920032126,7,-0.14073973435284212,-0.0005400696092999216,2.2000648975372314,1.1359747225574428,0.0005,0.002188295407564251,0.30994415283203125,800,0.0019432364827340828,0.08344578742980957,2.6211044788360596,0.0019180546199940533,1.1788864135742188,2.884400535314867,1.1790194511413574,-0.0037016177646040965,-1.9073494e-10,9.206386804580688,0.000914491604638472,0.98066324
0.009408365,8.821866273880005,800,-3.9042735161737974,1.9149260520935059,-0.0013305737,0.97871786,-4.02773163258057,10.612521409988403,-0.2728735967706764,0.658379316329956,-0.2178280203462205,3.6426376094753365,-0.33686085991399695,1440000,125.58200860023499,1.0997251312386576,8,-0.17694104802241295,-5.720487119391591e-05,2.160000801086426,1.145586101832407,0.0005,0.0038969767874439416,0.3488919734954834,800,0.0019000065500871313,0.07921051979064941,2.859708786010742,0.0019315851059302387,1.3162195682525635,3.360639962907772,1.3163347244262695,-0.001558641743257262,4.5299534e-10,9.266181707382202,0.0005733341235517742,0.97852427
0.011243997,9.624205350875854,800,-4.500889874706319,2.0228428840637207,-0.0009870927,0.97797376,-3.580111013567596,11.415165185928345,-0.1885122648747165,0.8538093566894531,-0.12452608935759034,3.6049069572508468,-0.20785453213567034,1600000,137.0006618499756,1.198340284473725,9,-0.1077536888853166,0.0012171550478185982,2.6449766159057617,1.194897170108913,0.0005,-0.004111729038555884,0.3792543411254883,800,0.0019041155021809536,0.08422517776489258,2.8362348079681396,0.0019148183933934474,1.2703838348388672,3.4221763064054054,1.270524024963379,-0.004022332154669132,1.6689301e-10,10.110389709472656,0.0014138253725624605,0.9779465
0.01034384,9.645105361938477,800,-3.815957132488152,2.3500289916992188,-0.0010265708,0.97656643,-4.004764061370868,11.411240816116333,-0.22017690028160608,0.8255372047424316,-0.172240922026247,3.074829106915559,-0.29457260487492837,1760000,148.41812086105347,1.215545537727974,10,-0.1302644712879813,0.0003533097938911581,2.229403495788574,1.2676595924893168,0.0005,0.004435105386504366,0.3497025966644287,800,0.0019168865688761224,0.09356570243835449,2.912109136581421,0.001913394299669439,1.2561101913452148,3.447386552784305,1.2562448978424072,0.003136361102806922,-8.7320806e-10,10.10819935798645,0.001099665286389584,0.97629416
0.008420504,9.690889358520508,800,-4.049935078181414,2.090123414993286,-0.00126132,0.9741376,-4.735047899824081,11.511606216430664,-0.13404390705103197,0.7565336227416992,-0.20072693456054533,4.528134965813317,-0.31302440252468877,1920000,159.93594765663147,1.3227407239295543,11,-0.06046090377780537,0.00011826934475471375,2.4712064266204834,1.3015927038619812,0.0005,-0.000632211723298835,0.3739607334136963,800,0.0019069907345515057,0.09310626983642578,2.939413547515869,0.0018921342717916183,1.2955574989318848,4.67457017104486,1.2956933975219727,0.00020989422034340177,-5.24521e-10,10.179019212722778,0.0019192319445550403,0.9739987
0.011278739,9.496410608291626,800,-3.6440600194807415,2.2112948894500732,-0.0012630293,0.97110844,-3.830013574287374,11.420459747314453,-0.14804300370061463,0.7810447216033936,-0.07313597756496908,3.790076719803615,-0.15887060344350723,2080000,171.36048793792725,1.2984924047613826,12,-0.08969404045491249,0.0016469488860628371,2.3418474197387695,1.2846603066734121,0.0005,-0.0008800785756596255,0.36900997161865234,800,0.0018705844189318467,0.0819542407989502,2.855203151702881,0.0018728535507728512,1.4249751567840576,3.9619588742914833,1.425097942352295,0.007568846301108462,-8.3446505e-10,9.968004941940308,0.0017407424424521092,0.97059846
0.014338329,9.505962133407593,800,-4.557892432959213,2.145866632461548,-0.0017989214,0.96804905,-4.307823251449925,11.429276704788208,-0.5697353975464361,0.7869405746459961,-0.4848680449045507,3.1767166938564855,-0.661930001872864,2240000,182.7932608127594,1.3396470451388613,13,-0.40825140247289826,-0.0033906037136556856,2.4175355434417725,1.4303356911418492,0.0005,-0.001961055234133055,0.346376895904541,800,0.001850578012253004,0.09696435928344727,2.8759658336639404,0.0018755787160913676,1.4189963340759277,3.519386167399618,1.4191229343414307,0.004265764661396737,8.165837e-10,9.965137958526611,-0.002497168667073787,0.96724975
0.012229168,9.21960711479187,800,-3.943298201219401,2.116359233856201,-0.0021123209,0.96520495,-4.141842372439876,11.11491847038269,0.06868392400154662,0.7447934150695801,0.02072597921124388,3.4548360143812724,-0.06346864574317744,2400000,193.9141628742218,1.2208170830038867,14,0.10934763437873173,0.0025824145758265938,2.26540207862854,1.1895542067542455,0.0005,-0.002494860094124767,0.4327826499938965,800,0.0018522189277648375,0.07908463478088379,2.8111801147460938,0.0018607063664399196,1.3191802501678467,3.0561887768248774,1.3193202018737793,0.005707846543698714,1.3411046e-10,9.750061750411987,0.003884499596014007,0.96449023
0.009587355,9.758946657180786,800,-4.6347957147146985,2.4040920734405518,-0.0010747835,0.9628083,-4.422419269891004,11.69936990737915,-0.28339241732298925,0.779158353805542,-0.2466136466978239,4.46197603334105,-0.36285846463118837,2560000,205.6193299293518,1.4713743552252991,15,-0.18624308509282653,-0.00039396684813184084,2.139899492263794,1.438896524758457,0.0005,0.0013086479298837367,0.34607815742492676,800,0.0018807819465888013,0.07653498649597168,3.117959976196289,0.001875780112129856,1.4372227191925049,3.5801358065025144,1.4375226497650146,-0.000472955365275588,1.0430819e-10,10.207648992538452,0.00040537336791040266,0.9623488
0.010044403,9.419945001602173,800,-4.295265754783376,2.1944332122802734,-0.0012895016,0.9611669,-4.246458822272816,11.305054903030396,-0.38099696376391984,0.6704390048980713,-0.2842188447333293,3.8404290495418563,-0.42628397906500537,2720000,216.9295938014984,1.3202332999327626,16,-0.2700700157968036,-0.0010198852846060107,2.519737720489502,1.4090033030325035,0.0005,0.0028349928650098,0.3573622703552246,800,0.0018780626901668237,0.08383560180664062,2.717395067214966,0.0018751216087645967,1.3896853923797607,4.440341413681667,1.389817476272583,0.0018378089111401258,-1.168251e-09,9.881558656692505,-0.0005824525943617948,0.9611684
0.011558784,9.467231750488281,800,-4.024624748219484,2.2283079624176025,-0.0013885564,0.95905066,-3.739905317696618,11.349493741989136,-0.374264220060447,0.8689401149749756,-0.3518417994281742,3.648944654591746,-0.5102355014773567,2880000,228.28606176376343,1.2269739644366564,17,-0.271729478946828,-0.0018605050559304815,2.281559944152832,1.2556633369791803,0.0005,-0.0027321397551251857,0.3323476314544678,800,0.0018708815926386107,0.08068275451660156,2.851412773132324,0.00187769967692839,1.4060180187225342,4.6374053043409855,1.4062528610229492,0.0003690416036959021,-7.1525574e-10,9.905228614807129,-0.00048675057001927813,0.95808196
0.009624945,9.731514930725098,800,-4.365341861611397,2.3935773372650146,-0.0012759011,0.95663726,-3.3214900525916695,11.750962495803833,-0.26421857498499884,0.7261695861816406,-0.25740795391040633,3.6479195186823894,-0.3812513885572102,3040000,240.0420262813568,1.158648481205464,18,-0.18807143698399234,-0.0005644868105638526,2.399430751800537,1.174828889780299,0.0005,0.002305442639138971,0.35408568382263184,800,0.0018920606160773808,0.14943814277648926,2.8509533405303955,0.0018825787195003126,1.4307949542999268,3.0276967483742503,1.431098222732544,0.0016156658363891004,1.7136335e-09,10.27591586112976,0.000624155956376533,0.9566592
0.011615838,9.423032760620117,800,-3.6329124172934653,2.06740665435791,-0.0015287295,0.95452857,-4.354328318431958,11.213149309158325,-0.13836877480727983,0.8337996006011963,-0.18880241572365286,3.3420096275347486,-0.30734529211448974,3200000,251.25891280174255,1.1343525669617225,19,-0.06672598946635708,0.00016082749617528965,2.467569351196289,1.1156806555229897,0.0005,-0.0014748789790278167,0.33241939544677734,800,0.001875646162796323,0.06481122970581055,2.77763295173645,0.0018746403773742695,1.3449583053588867,3.6167994022586907,1.345106840133667,0.0011638582887650197,-7.405877e-10,9.836797714233398,0.0018536009635926071,0.95413125
0.011738802,9.515796661376953,800,-3.627407281185359,2.3583779335021973,-0.0012896607,0.95233214,-3.0150945114573906,11.52533483505249,-0.21770073818507676,0.7654767036437988,-0.23075509440709308,3.7423770223787294,-0.3532537753632137,3360000,262.7959575653076,1.1309854664218817,20,-0.15261901016295515,-0.00035483310658856315,2.341308116912842,1.1526485894528387,0.0005,0.010945313998665735,0.3525834083557129,800,0.0018526622508002338,0.09486961364746094,2.703265428543091,0.0018347648530146771,1.4992353916168213,3.9623668841040014,1.4994382858276367,-0.0010047789178425214,-1.8805264e-09,9.985053539276123,0.0010084921115806845,0.95219755
0.009622021,9.682049751281738,800,-4.335320943322917,2.2821848392486572,-0.001149817,0.94973505,-3.8873265160962696,11.599896907806396,-0.24010189210751,0.7601804733276367,-0.14951842699635795,3.691911771626434,-0.2587939453293355,3520000,274.39916467666626,1.2046277820493283,21,-0.1674956545240292,0.0005784901190492491,2.373281240463257,1.2047497858078873,0.0005,0.002168201610609329,0.3844783306121826,800,0.0018206260036975892,0.08592653274536133,2.933943748474121,0.0018411966386080486,1.393578290939331,3.2190026743493227,1.3937606811523438,-0.0044442511855161985,6.377697e-10,10.175366401672363,0.0007446148444392943,0.9495762
0.011192704,9.586490392684937,800,-4.266879793238128,2.2607085704803467,-0.0012128137,0.9469798,-4.30697606300557,11.483927965164185,-0.10208479449640771,0.7405974864959717,-0.1359598035902965,3.5061293314586974,-0.23491452539634852,3680000,285.8872079849243,1.1698004519205758,22,-0.04627205742947659,0.0007708521506359675,2.307657241821289,1.2551178199570137,0.0005,-0.0012736208720007264,0.34429168701171875,800,0.001818350887372289,0.1082465648651123,2.934553623199463,0.00180725787663481,1.3871784210205078,3.6911088337696074,1.3873252868652344,-0.005452918383066818,7.5101864e-10,10.05867600440979,0.0021299631117948628,0.94670653
0.010882122,9.821929693222046,800,-4.9460928352856754,2.5059754848480225,-0.0024350146,0.94429165,-3.9814927909656044,11.663488864898682,-0.3110253390107616,0.7525336742401123,-0.3876683760559437,3.958088162046005,-0.5477670670467154,3840000,297.5575342178345,1.3061103687973008,23,-0.24610863440379405,-0.0023426698283115313,2.417487382888794,1.2990159473554852,0.0005,-0.0002736308636076809,0.33747267723083496,800,0.0018232946880968955,0.0809473991394043,2.780195713043213,0.0018151116723374846,1.3615632057189941,3.298129259785042,1.361711025238037,0.01099424532003212,1.6689301e-10,10.262978792190552,3.5364145714004036e-05,0.94383496
0.012462148,9.677990913391113,800,-4.151190749821821,2.2303473949432373,-0.0011526202,0.941953,-4.2295436269529825,11.48982310295105,-0.2204594144387963,0.7638759613037109,-0.26885358356610345,4.505851309881146,-0.3906120220719071,4000000,309.056672334671,1.2124661595882813,24,-0.19224851318763134,-0.0007685749174331923,2.3844499588012695,1.1929127206296037,0.0005,-0.0066095415230284634,0.3803393840789795,800,0.0018056648166926677,0.10321044921875,2.970900774002075,0.0018124341744243792,1.272261381149292,2.9608980270703973,1.2723796367645264,0.00646380331582024,8.463859e-10,10.185338258743286,0.000929832240541157,0.9417016
0.009303887,9.549872398376465,800,-3.9537480408976293,2.3171324729919434,-0.0025800178,0.9392525,-3.8473797453705774,11.420176982879639,-0.03596526479804059,0.7411749362945557,-0.22662230786189375,4.548693204778314,-0.33481188970520903,4160000,320.48098134994507,1.2222772559575599,25,-0.03864227062386741,-0.00015609876841025635,2.401630401611328,1.1687192290418427,0.0005,-0.0014838141627686735,0.3772859573364258,800,0.0018563252333999515,0.09151577949523926,2.8003907203674316,0.0018470004249511488,1.3510618209838867,3.6515514269918805,1.351224422454834,0.0036547431166325623,1.6272068e-09,10.035020112991333,0.0028374582415162833,0.93901986
0.014862242,9.775769710540771,800,-4.2359881802047346,2.4082448482513428,-0.0021534122,0.93648696,-4.196642331281603,11.414676189422607,-0.103598483959031,0.851285457611084,-0.40586317838701147,3.4056702732377913,-0.5455993572683221,4320000,331.90170979499817,1.2250502299888328,26,-0.12222115317595145,-0.0022305372431495035,2.3192176818847656,1.3005420731381256,0.0005,-0.0030328694537063773,0.33173084259033203,800,0.0018928493986123784,0.08681464195251465,2.802093029022217,0.0018712656532536601,1.1452178955078125,4.499910164128114,1.1453545093536377,0.0021466574812789873,9.0599067e-10,10.21834135055542,0.0022220194757085845,0.9361701
0.008928083,9.51234483718872,800,-3.732796166370611,2.2400758266448975,-0.0027921032,0.9347067,-3.5572316265680883,11.341883182525635,0.21297572831017675,0.7531757354736328,-0.17063583179005268,6.271802019791395,-0.37399216132382873,4480000,343.251513004303,1.290359030403133,27,0.19957716774868894,-0.00045980305096195775,2.3693602085113525,1.2029115078764367,0.0005,0.0016433467583844292,0.4022839069366455,800,0.0019005904239307691,0.08260035514831543,2.8482515811920166,0.0019122050454064956,1.2965681552886963,3.0074037424393345,1.2966947555541992,0.0028329594651779573,-1.3709068e-09,10.014261484146118,0.0053865980589065795,0.9343485
0.014170933,9.316219091415405,800,-4.784791410878226,2.167895793914795,-0.0029423558,0.9336118,-3.538332650716712,11.158639192581177,0.3670995702667359,0.7666416168212891,-0.1992407673427499,5.147975428681747,-0.34398586051033236,4640000,354.41486525535583,1.2766186943193978,28,0.2723877946676241,-0.00011074094065722903,2.2945215702056885,1.2954668872079047,0.0005,-0.005862685172111109,0.32353878021240234,800,0.0019448089797247253,0.08273911476135254,2.7469184398651123,0.001928563149196758,1.3760182857513428,3.3369396202745616,1.3761823177337646,0.006116747628504813,4.4107445e-10,9.742034435272217,0.007005563332887512,0.9333091
0.008341467,9.526444435119629,800,-5.647741786174984,2.2546205520629883,-0.004964298,0.93228596,-3.645029120721152,11.182901620864868,1.0030957663985487,0.8079392910003662,-0.22040546299296615,11.64496781771386,-0.409268505045824,4800000,365.60371923446655,1.8563097680200584,29,0.6399074155604437,-0.0006366031982891956,2.426701784133911,1.4829436136130345,0.0005,-0.00858213903136931,0.3372037410736084,800,0.0020995903901528034,0.07645583152770996,2.7255942821502686,0.0020267411693976364,1.1786885261535645,5.375257336356625,1.1788330078125,0.014461243771885563,-1.0550021e-09,9.958822250366211,0.013538917421712347,0.9321178
0.012305441,9.638776779174805,800,-6.453537502012287,2.337519645690918,-0.0063277944,0.93110037,-3.433327492331946,11.424533605575562,1.531007202062906,0.7595911026000977,-0.20197324355921067,16.58183483322399,-0.38981563312157547,4960000,377.03253078460693,2.4845839722442595,30,0.9669343102699065,-0.0003569958246395569,2.4058613777160645,1.5386162065900615,0.0005,-0.004778243574371269,0.3466911315917969,800,0.0021940704612994064,0.07697176933288574,2.861602544784546,0.0020824275860800018,1.3134639263153076,4.860812917205261,1.3135972023010254,0.020358525608937646,1.877547e-10,10.081602096557617,0.018943308433165884,0.931008
0.012338734,9.690213680267334,800,-6.862722485443718,2.359760284423828,-0.0075943214,0.9295398,-3.621335156136975,11.60865831375122,3.5693884191119527,0.743769645690918,-0.247822697217726,20.143876720118328,-0.330629289714187,5120000,388.6448998451233,3.5106863925151623,31,2.1015390536048772,0.00043178523823593127,2.3645975589752197,1.8023288974959144,0.0005,-0.0008532519780014786,0.35361814498901367,800,0.0025561338257987535,0.09355282783508301,2.8404595851898193,0.0022026828508512914,1.4036250114440918,5.324181830780639,1.4037435054779053,0.03642530623635735,-3.7550932e-10,10.156374454498291,0.03977555379120366,0.9293822
0.017414954,9.691522598266602,800,-8.046751674284517,2.19618821144104,-0.008055183,0.9276161,-2.940995418706484,11.356281757354736,5.842164969234725,0.780461311340332,-0.2935277178246122,27.913480221432213,-0.48201694727004346,5280000,400.006400346756,6.107807248053675,32,3.4011261197912916,-0.0009293852570711151,2.372404098510742,2.1193893838249718,0.0005,0.004368541161269142,0.3214452266693115,800,0.0028405364530153265,0.08374786376953125,2.989161968231201,0.0022982234436786215,1.205538034439087,9.156218148257318,1.2056801319122314,0.08033327610948694,3.9637085e-10,10.114115715026855,0.06275720257761638,0.9275571
0.020201752,9.709034442901611,800,-9.373395144874682,2.1768946647644043,-0.010349607,0.92554504,-1.9259567991619513,11.257639646530151,8.78869444938958,0.8244898319244385,-0.31804630886020874,40.29026263411215,-0.6179708278189652,5440000,411.26919054985046,9.721647336121354,33,5.121505907972409,-0.001998510582664464,2.5028605461120605,2.499594223038133,0.0005,-0.009927163782862201,0.37076616287231445,800,0.003246114309659977,0.08752679824829102,2.7696614265441895,0.0024696798379882996,1.0388116836547852,9.53856532114523,1.0389375686645508,0.13264922212301966,-2.1636486e-09,10.18764615058899,0.09248325890661724,0.9254242
0.0141970245,9.680370569229126,800,-11.240348129446426,2.269998073577881,-0.010558461,0.9230258,-0.9209646267827061,11.550806045532227,20.385297773578053,0.8225665092468262,-0.2884825695670987,51.30650306233273,-0.36817820596394357,5600000,422.82392382621765,15.439232117410219,34,11.718726529462558,0.0009423399450844318,2.4012465476989746,3.718067415268423,0.0005,0.014882260848995852,0.3179938793182373,800,0.0045831592424665215,0.08196210861206055,2.7824206352233887,0.002762992498741227,1.409069299697876,12.000358517112913,1.4092090129852295,0.3214132713900906,1.4662744e-09,10.099536418914795,0.21005752503859257,0.9227098
0.01677761,9.336827993392944,800,-13.154893265943803,2.183502197265625,-0.008909566,0.92002285,1.038780810997382,10.683951139450073,23.24009176206966,0.7324168682098389,-0.33457435323752194,58.32448348191905,-0.46826051338955316,5760000,433.5136375427246,17.59081074728996,35,13.400643689999503,0.000196712152880672,2.174926280975342,3.978037001155469,0.0005,0.005881986489003523,0.30261659622192383,800,0.00511305763508342,0.08623909950256348,2.928899049758911,0.0029134192534501237,0.8958494663238525,12.179395954841773,0.8959927558898926,0.35473745261010947,1.1026858e-09,9.745793104171753,0.23907378489715875,0.9195927
0.021842234,9.72399091720581,800,-16.837133621645346,2.151472568511963,-0.005121238,0.91688895,1.89158880201459,11.523745059967041,19.819939983888545,0.8321845531463623,-0.45912351849377503,61.762014945005916,-0.8654832027979796,5920000,445.042822599411,17.362931454785848,36,11.598521010102978,-0.003480243035998069,2.608788251876831,4.265510645334237,0.0005,0.005306426977328345,0.39811062812805176,800,0.0048736334466769286,0.18709301948547363,2.786663055419922,0.003067376309143696,1.1553082466125488,18.97050267969352,1.155461072921753,0.29669970016229613,2.6464462e-09,10.332635164260864,0.20448305631633268,0.917018
0.022743244,9.910868167877197,800,-14.823105084650276,2.1314809322357178,-0.008763105,0.9139639,2.9923249483792853,11.40429949760437,21.068463098058615,1.3403167724609375,-0.04214331826489914,52.387378503657466,-0.11964156504624697,6080000,456.45182394981384,11.715213546347588,37,12.21863937219297,0.004125955751790433,2.2331020832061768,5.924475523381959,0.0005,-0.009370439864117985,0.36847591400146484,800,0.0045338178077289435,0.07367801666259766,2.852642774581909,0.003112555762288063,1.0026469230651855,14.634917472412496,1.0027728080749512,0.30150918638562024,-7.629394e-10,10.371559381484985,0.2174842147468772,0.91396385
0.023457678,9.25668978691101,800,-23.3891948472494,2.1102585792541504,-0.008996772,0.91049474,-4.569178761657909,11.014595985412598,23.314632768124138,0.7365806102752686,-0.05707765222367344,47.54144566923444,-0.13094667012230854,6240000,467.4704759120941,7.883279243379315,38,13.435577157550895,0.0046569872785284456,2.19901967048645,10.240758041643682,0.0005,-0.004352395422211292,0.41265368461608887,800,0.004533181076414573,0.08354544639587402,2.9154551029205322,0.0034222884914854542,1.2134425640106201,21.492595740197164,1.2136008739471436,0.35992571441130317,2.2351745e-10,9.775347709655762,0.24066406272167293,0.9104524
0.018362198,9.586674928665161,800,-32.431780911774815,2.1605653762817383,-0.011189505,0.90556234,-3.8200997192387325,11.182490348815918,28.210639823478754,0.776848554611206,0.7442361566102765,54.037342438285705,1.1691982417757645,6400000,478.6590533256531,7.27457471447068,39,16.355545274675627,0.018469394399558695,2.298025131225586,15.240705010951228,0.0005,0.014124239001528713,0.2849617004394531,800,0.004870461858850444,0.08441400527954102,2.876655101776123,0.0038190103372114136,1.172527551651001,27.712026383323888,1.1726794242858887,0.37899393268729215,2.9504288e-10,9.973432064056396,0.2905921683195358,0.905415
0.021240486,9.689224004745483,800,-37.05921907634841,2.161811590194702,-0.006881553,0.8997237,-17.467938180842122,11.392669439315796,31.575207683459148,0.8090035915374756,-0.781355981452574,53.518582574504144,-1.2485146345219797,6560000,490.05638790130615,10.722683107412848,40,18.03307235699715,-0.004889406943676099,2.274463415145874,20.29741512857598,0.0005,-0.005174640201215037,0.29550623893737793,800,0.0052663050386623535,0.08380436897277832,2.8745672702789307,0.00417487859336891,1.2694454193115234,35.894674560457865,1.269559383392334,0.48100351260546487,1.9669529e-10,10.084959506988525,0.325000935515996,0.8999136
0.014752308,9.47137713432312,800,-43.404929261941284,2.069634199142456,-0.009724714,0.89369935,-22.408229062141693,11.189183473587036,33.39744701614783,0.7595667839050293,-1.3608806509353473,58.94468953376628,-2.274038172679372,6720000,501.25126457214355,15.642289801123587,41,18.981920684667035,-0.014262651369987509,2.426055669784546,27.01219059375504,0.0005,-0.017078095820256708,0.33217668533325195,800,0.005519172427556839,0.08427190780639648,2.76452898979187,0.004596424270143453,1.2570405006408691,42.43279847622017,1.2571690082550049,0.5126225678445359,-5.424023e-10,9.90533971786499,0.3437793443057177,0.8937967
0.021784518,9.487400770187378,800,-47.41948634675114,2.036868095397949,-0.009046691,0.8873999,-9.97788375059544,11.22836422920227,40.99283299172375,0.7609596252441406,1.568357731722318,66.34349022847853,2.574383041146993,6880000,512.4839763641357,13.003308789599688,42,23.411331723641133,0.034678071963757044,2.4776110649108887,30.17088456152491,0.0005,0.050156478444616986,0.41445088386535645,800,0.005888891642971362,0.08049869537353516,2.908884286880493,0.004792501592454826,1.1945664882659912,47.79622846913349,1.1946868896484375,0.5883119118705812,1.5020373e-09,10.000078678131104,0.4206415956983734,0.8873022
0.017806798,9.555886268615723,800,-60.1097828132642,2.234827756881714,-0.0065334514,0.88065183,-30.562517580269393,11.388435363769531,42.064018571775904,0.8065462112426758,-4.754480169891938,74.9231171554314,-8.02495533843947,7040000,523.8775038719177,16.19350272973453,43,23.50817035808392,-0.0706722799397456,2.2801501750946045,34.102759604662076,0.0005,-0.08241882975587526,0.321028470993042,800,0.006387050643429981,0.07837963104248047,2.974104166030884,0.0051334081506142016,1.380516529083252,52.330378334501376,1.3806490898132324,0.6314159061638971,-4.768368e-11,9.97350525856018,0.4317989926814231,0.8809172
0.014630255,9.531483173370361,800,-66.38505999434645,2.230509042739868,-0.007089174,0.8739827,-42.42815314608242,11.616273641586304,49.048273245996235,0.7283244132995605,1.3628408649778354,79.90507330620677,2.3461478866101912,7200000,535.4980354309082,20.288864778444665,44,27.98096642721706,0.03367188553540466,2.2617835998535156,40.36284788693978,0.0005,0.03507952770897156,0.37121129035949707,800,0.006725584509062333,0.08594942092895508,2.957153081893921,0.005539459695539157,1.5531976222991943,63.52893410175474,1.5536386966705322,0.6744311071546878,1.0252e-09,10.03160572052002,0.5025151630766458,0.8735705
0.019445851,9.57645583152771,800,-72.99943935931714,2.246593952178955,-0.00801461,0.86770386,-11.603666012399707,11.484368801116943,55.85693770278011,0.7754199504852295,0.09740101703986284,88.24980589083678,0.4900262935301214,7360000,546.9863324165344,14.437702049961297,45,31.88471920356954,0.015238695829424677,2.4795303344726562,40.52374296206577,0.0005,0.013045122842372789,0.38315391540527344,800,0.007182667700322609,0.08642387390136719,2.82125186920166,0.005805570769959309,1.3816018104553223,72.59127238761819,1.381744384765625,0.711499467751953,1.3053417e-09,10.06657099723816,0.571362238583894,0.8678435
0.019568074,9.923017978668213,800,-82.9312819989418,2.25378155708313,-0.0062063336,0.8621023,-57.18057630250902,11.73757004737854,55.17663138481082,0.7924270629882812,-4.496574511521478,95.8985549246001,-7.65319957501406,7520000,558.7283895015717,22.098237505174907,46,31.05255839066079,-0.06512349532920601,2.210052728652954,49.21130166496148,0.0005,-0.11523684673457481,0.37813735008239746,800,0.007566221715546281,0.09868240356445312,3.251940965652466,0.006490201043123951,1.2881145477294922,76.86860132285173,1.2882320880889893,0.7337754368142347,6.258484e-11,10.418623924255371,0.5649484772022944,0.8620935
0.014015311,9.327427387237549,800,-86.86142702717359,2.177079677581787,-0.010626527,0.8571211,-73.11242935978882,11.370567560195923,66.10899738199615,0.7363216876983643,4.643945342505214,103.67591287660616,7.993073688407414,7680000,570.1280994415283,25.81131938853304,47,37.82251085160347,0.09214411658395569,2.2526614665985107,56.207117597753516,0.0005,0.1398916115500103,0.3939781188964844,800,0.008072061551439814,0.09414863586425781,2.889693260192871,0.007055845203435721,1.4295625686645508,85.86279305877083,1.429692268371582,0.8229389407674925,-1.6331672e-09,9.83245301246643,0.6755153091976668,0.85698795
0.012839516,9.570187330245972,800,-93.78342976084564,2.3242263793945312,-0.008042349,0.85280097,-70.34374885647685,11.299497604370117,59.956304681694384,0.7364711761474609,-4.407421451486813,112.55431418146944,-7.2879882149948685,7840000,581.434389591217,30.944313725291128,48,33.421135012321926,-0.06047774993634156,2.2433955669403076,58.37421703255855,0.0005,-0.07050987943983034,0.3854842185974121,800,0.008435658539330235,0.08808517456054688,2.9887852668762207,0.007375314654697734,1.1973390579223633,92.24477416776541,1.1974818706512451,0.7859420495798092,-1.7285346e-09,10.064337491989136,0.6137883511274718,0.8528326
0.013228047,9.894055843353271,800,-102.99108856309113,2.358541488647461,-0.005183366,0.8480651,-84.3639154451484,11.745588779449463,55.648273781461846,0.6610348224639893,-6.0953954525377005,111.56142722709703,-10.440686401013059,8000000,593.1844873428345,37.84463637800413,49,30.840005522022842,-0.09119994369019682,2.3481783866882324,65.20748879891285,0.0005,-0.09028893071293766,0.396254301071167,800,0.00846351124363271,0.08014249801635742,3.030425786972046,0.00790236694195983,1.3224444389343262,100.32733148990813,1.3225750923156738,0.7368276614053358,-6.556502e-11,10.389468908309937,0.5706618787412577,0.84839135
0.015822995,9.417327165603638,800,-106.99009888632193,2.0855658054351807,-0.0065308237,0.8435854,-92.5510765610583,11.481229543685913,75.20118588823806,0.7229011058807373,6.18804557464451,120.66086107861602,10.422632196454302,8160000,604.6723968982697,37.26426954627644,50,42.61365160027897,0.11743202396223523,2.434027910232544,65.84937478474775,0.0005,0.15680192363152207,0.3493351936340332,800,0.00931066606161653,0.09206056594848633,2.8789117336273193,0.008179405490074329,1.4697909355163574,100.97796196300476,1.469916582107544,1.0048413413012636,1.0550023e-09,9.87598991394043,0.7681910807442213,0.84346783
0.013635494,9.518032550811768,800,-111.63245310289156,2.3393173217773438,-0.006022876,0.83928007,-101.81853668812624,11.455742120742798,65.85553194357091,0.7430613040924072,-3.5958599025284967,126.86404069252126,-5.970159561230455,8320000,616.1333928108215,43.745497530771246,51,36.77473184251875,-0.045840973962659966,2.286048650741577,72.23342021052494,0.0005,-0.03637787751909972,0.35125017166137695,800,0.009458614949673396,0.09189343452453613,2.8572325706481934,0.00879755299210554,1.432286024093628,108.14049433412538,1.432436466217041,0.8988909854572875,-5.6028376e-10,9.98393440246582,0.6740255056730375,0.8393601
0.009423228,9.623006582260132,800,-120.08263003941528,2.2360165119171143,-0.004651224,0.83463943,-114.72516689833674,11.577473640441895,68.23529646182085,0.7273423671722412,3.2255087046994966,146.63751487559975,5.495308712694111,8480000,627.7161266803741,52.59653769432224,52,38.387650220118104,0.06962345124157336,2.1990342140197754,78.77279553838935,0.0005,0.10323849247771802,0.39967918395996094,800,0.009878521404181153,0.0901188850402832,3.0782740116119385,0.009398105028080824,1.411099910736084,117.76184160383772,1.4112422466278076,0.9234727974584692,-6.824733e-10,10.136375427246094,0.6986494453926915,0.8345496
0.008176273,9.846433877944946,800,-128.08858231475128,2.105700731277466,-0.0065410933,0.8305134,-114.4271420833236,11.838990688323975,71.09869203434458,0.7940943241119385,-3.130064093256729,139.79407593577338,-5.377888570713898,8640000,639.5611889362335,51.54737462929588,53,39.9756559084354,-0.03892885797677287,2.1664109230041504,81.14448163742198,0.0005,-0.061713745968523456,0.387479305267334,800,0.010177938307887848,0.08798074722290039,3.374267816543579,0.009720679166878417,1.4589927196502686,115.95024736021028,1.4590997695922852,0.9724499108351082,-2.8610225e-10,10.342628002166748,0.7274802266618714,0.83038974
0.008643585,9.881184101104736,800,-126.76143055241542,2.211987257003784,-0.0053358083,0.826318,-125.72456353690556,11.658881187438965,58.22232872362971,0.8025836944580078,-11.604578078764735,149.17220319676082,-19.678490738862216,8800000,651.2235007286072,61.91990770633658,54,32.25014294063774,-0.18172483779202928,2.307434558868408,81.05227625527054,0.0005,-0.2130269909226221,0.41060829162597656,800,0.010198904071704307,0.10192537307739258,3.112079620361328,0.01005413235212635,1.2056939601898193,123.85846468497837,1.2058041095733643,0.8655496818996672,-5.7816507e-10,10.416802406311035,0.598422845529569,0.826329
0.008552375,10.061002969741821,800,-131.53436893516255,2.243227243423462,-0.008001542,0.8224179,-126.8335056090225,11.811070442199707,82.11539230211154,0.8967738151550293,3.421140548408987,150.63685197772799,5.849016213465043,8960000,663.0386505126953,56.299795365933186,55,46.44228558410454,0.07395918347528942,2.295647382736206,85.80444864303752,0.0005,0.09372176354347066,0.3538479804992676,800,0.010853218734838379,0.11039519309997559,3.1718251705169678,0.010361541183702814,1.2403209209442139,125.72976103109744,1.2404582500457764,1.1144289145234525,-1.0162593e-09,10.545307636260986,0.8391869260794927,0.8224031
0.007151504,9.979719161987305,800,-132.0327072377231,2.066169023513794,-0.005624757,0.8183298,-123.9300001525277,12.016587972640991,76.9429566224242,0.8608906269073486,-0.4626821124913977,158.25381640236546,-0.5240280040026574,9120000,675.0597207546234,51.812281886141896,56,43.158732171264056,0.010743852590071669,2.1880621910095215,89.58630536846428,0.0005,0.013512770492031336,0.3676590919494629,800,0.010795071246208796,0.0915842056274414,3.367427110671997,0.010673519858840201,1.5175654888153076,130.1879929242429,1.5177059173583984,1.0824369213140137,2.0027162e-09,10.460790157318115,0.7868153164990132,0.81810254
0.008092496,9.775571584701538,800,-136.64451591278387,2.047626256942749,-0.0058354856,0.81373805,-119.96174603826552,11.521640539169312,75.55965038901029,0.8448324203491211,-5.1181672748294735,160.17843474328882,-8.38682465315473,9280000,686.5863893032074,55.29758970388407,57,42.302139435317116,-0.06756027989133111,2.553467273712158,92.78838004044124,0.0005,-0.06340392460051472,0.3808295726776123,800,0.011117854115653131,0.08256411552429199,2.920480489730835,0.01089677774662908,1.233997106552124,131.09103649103085,1.234123945236206,1.099255394393653,4.589557e-10,10.257752895355225,0.7730702843463667,0.8137058
0.009854007,9.933588027954102,800,-133.9167963298529,2.329298734664917,-0.0052267225,0.8086128,-105.95134441754996,11.714475393295288,92.32851462338114,0.8546938896179199,4.325576457365312,156.0356722991587,7.480858635012641,9440000,698.3051106929779,48.60992737505299,58,52.19658705515531,0.09126361242622842,2.1857542991638184,93.89580376636047,0.0005,0.08721513088910418,0.37244296073913574,800,0.011537587349245152,0.19673395156860352,3.1347765922546387,0.011141157629790364,1.1642286777496338,135.70892272070225,1.1645495891571045,1.3011543149282634,1.1861324e-09,10.523796558380127,0.9420644499080001,0.80885875
0.00865787,9.658875226974487,800,-142.4675333307813,2.0016372203826904,-0.0048977346,0.80378914,-123.14971438102398,11.697081089019775,95.37287131078952,0.8188650608062744,2.406578985982457,163.5538350579628,4.303179676019024,9600000,710.0068159103394,53.273668692650325,59,53.92719714239138,0.05972083255963537,2.176987886428833,96.30992121095807,0.0005,0.07693137614808974,0.3884775638580322,800,0.011973371549973171,0.11069369316101074,3.194723606109619,0.011480425030149987,1.487492322921753,137.77688224740183,1.4876139163970947,1.3489409785106141,4.6491624e-10,10.177511215209961,0.9733972595182562,0.8042046
0.0083338525,9.60791015625,800,-140.76762416657743,1.9847490787506104,-0.0031729096,0.79949284,-130.4660619266501,11.478010177612305,86.83268243738205,0.8332233428955078,-2.135935750818208,170.1508197587073,-3.8983407006422066,9760000,721.490504026413,64.60735096926605,60,48.76124618910571,-0.02205348343694219,2.189704656600952,97.1888186584945,0.0005,-0.04915239902935834,0.3875420093536377,800,0.012001357795171105,0.08878087997436523,3.2359540462493896,0.011598632909388321,1.3385124206542969,138.42120878169374,1.338641881942749,1.249784082086569,1.9490718e-09,10.107850790023804,0.8876182745127733,0.7995211
0.011675017,9.97972583770752,800,-147.00479867626856,2.143895387649536,-0.0025995788,0.7956449,-144.20505157119592,11.683220148086548,89.16927131453198,1.0003340244293213,2.361731863091805,169.290658526827,3.9426744449157956,9920000,733.178817987442,69.18950807158254,61,50.41690358947375,0.0566187754904151,2.3295340538024902,99.8666694209766,0.0005,0.028766391629839374,0.36342406272888184,800,0.01245234197280356,0.08293914794921875,3.0050508975982666,0.011837738847080326,1.2054293155670166,140.68428760839254,1.2055745124816895,1.2600889781389184,1.5497208e-10,10.44786262512207,0.9116151766183366,0.79536283
0.009678846,9.821590423583984,800,-153.45335585739167,2.073042869567871,-0.0046647326,0.7919489,-136.48370579201443,11.74250316619873,99.04378576253093,0.7786071300506592,4.011111882219804,173.06758654536267,7.146456749525414,10080000,744.9290010929108,58.45411247634538,62,55.970355069558465,0.08894161369227745,2.4235572814941406,101.6910244497529,0.0005,0.09254919965759033,0.3638167381286621,800,0.012545229645152029,0.09922337532043457,3.06683087348938,0.011954186117882142,1.4094038009643555,144.57955125488022,1.410252571105957,1.4041435046517057,4.5895562e-10,10.303932189941406,1.0107058255925265,0.79187703
0.0057941163,9.749648332595825,800,-153.03746780775597,2.1614277362823486,-0.00531534,0.7879299,-143.45809493568873,11.512728691101074,98.74392526506402,0.7674369812011719,2.8417988213790317,186.05023158467688,5.006860813462269,10240000,756.4669816493988,61.16026067117183,63,55.81107867557876,0.06741350072251753,2.3097305297851562,100.72940714610307,0.0005,0.07040139243526981,0.41167473793029785,800,0.012677152194475442,0.0954279899597168,3.1668474674224854,0.01208115224942052,1.1936931610107422,143.61060268961467,1.1938252449035645,1.381118768867985,-5.6922433e-10,10.27763319015503,1.0080176121516642,0.7879446
0.0050340607,10.455408811569214,800,-154.33155277825753,2.1275293827056885,-0.0035449122,0.78362143,-164.2675393894373,12.227489948272705,78.46232910777064,0.9413330554962158,-5.072868923903809,177.39424154997297,-8.55048919328499,10400000,768.6991922855377,76.50119651784931,64,43.838647605972994,-0.06811429879244392,2.252535820007324,101.21998666561436,0.0005,-0.0692681443898675,0.4142906665802002,800,0.012498984665788146,0.09564590454101562,3.779353618621826,0.012151350885951425,1.204106330871582,145.35332598570494,1.204265832901001,1.1971451311520438,-7.420779e-10,10.98514461517334,0.8041154379465497,0.7836315
0.00727837,9.813551187515259,800,-155.18070404199082,2.1173765659332275,0.001702579,0.77951914,-130.9668212148179,11.782646894454956,93.93857757865,0.9155395030975342,-9.34893979815109,189.62863172305424,-15.751590887143767,10560000,780.4863679409027,50.589641919262135,65,52.65091002020803,-0.13966260713405185,2.1571712493896484,104.1466011067581,0.0005,-0.13014505507004948,0.4069390296936035,800,0.012522388849012644,0.11283469200134277,3.2286970615386963,0.012364769305726728,1.357330560684204,149.09527084237908,1.3576819896697998,1.3727692759515449,-2.0861626e-10,10.39674997329712,0.9592610650081338,0.7794466
0.009531381,9.675617933273315,800,-153.3138537015432,2.1524171829223633,0.00018342731,0.77644855,-148.47984563346276,11.506249189376831,99.7148067186681,0.8727517127990723,0.9048096433412758,192.53086564179767,1.5124614541335382,10720000,791.9978682994843,65.29904725567008,66,56.33447151185497,0.031718979065511146,2.2164840698242188,94.84009341385027,0.0005,0.02071318177578953,0.46667003631591797,800,0.013082177640230418,0.12936806678771973,2.9931423664093018,0.011825147465849268,1.174034595489502,152.29256281937026,1.1742608547210693,1.3892427618818544,-1.1265279e-09,10.30415678024292,1.0182686194799448,0.7761606
0.008975515,9.84694790840149,800,-154.3996805767415,2.137742519378662,0.0013288775,0.7735794,-154.75883840615464,11.55341911315918,104.11210702349362,0.9182636737823486,0.3154922324498074,190.23306490153826,0.35721871969115,10880000,803.556300163269,61.00334551180958,67,59.055604850630495,0.02124822561414252,2.176508665084839,102.86010017560123,0.0005,0.047063256028893184,0.4651782512664795,800,0.013313752452854079,0.17850399017333984,3.2554802894592285,0.012441453775376391,1.0065691471099854,154.95950106820504,1.0066869258880615,1.3915486898064717,-3.33786e-10,10.509173154830933,1.062010236756587,0.7736345
0.006751752,9.54524278640747,800,-164.88994110823927,1.9633190631866455,-0.00549013,0.7697684,-126.09098086628151,11.586724042892456,102.12023948830269,0.9279894828796387,-9.322241459210607,190.63441160415678,-16.05536110545522,11040000,815.1480317115784,52.12636134706014,68,57.59368195984107,-0.14266992666892372,2.2530016899108887,104.25895504988074,0.0005,-0.19443612334827157,0.48528599739074707,800,0.013215455439650827,0.08711481094360352,3.0214040279388428,0.012680284999053635,1.4174983501434326,153.80968591092102,1.4176380634307861,1.4238079286503957,-1.1920953e-11,10.136928081512451,1.0422860059800572,0.76963055
0.0070156055,9.658917665481567,800,-160.31871316810194,2.1614670753479004,-0.0047827377,0.76586914,-141.10204549944663,11.501924991607666,109.08788563996157,0.7394685745239258,4.617606443326932,202.12669819079488,8.144054638823114,11200000,826.6552290916443,65.22328712586955,69,61.597311229413556,0.09943016440744662,2.3173952102661133,105.11447670384405,0.0005,0.11772411024863118,0.41585707664489746,800,0.013881621308447419,0.08149242401123047,2.9664969444274902,0.012744847336430156,1.2854008674621582,156.31978348143775,1.2855720520019531,1.4327357188836907,-1.9252302e-09,10.186177968978882,1.112911797557295,0.765797
0.0064076474,10.142585039138794,800,-160.93118588713133,2.3869903087615967,-0.00556935,0.7623863,-142.32685413505328,11.908962965011597,96.66282832833946,0.8720474243164062,0.6678653180966382,200.54720511574982,1.1540933739169328,11360000,838.5748202800751,76.90726579904378,70,54.571654420677675,0.029966879406070426,2.101290464401245,107.71150650303957,0.0005,0.036660168645073876,0.390380859375,800,0.013958240994912729,0.08414506912231445,3.339297294616699,0.012931221432452128,1.2386057376861572,155.9227005229509,1.238722562789917,1.2790192168708794,1.4781953e-09,10.63865876197815,0.9880970867458074,0.7622204
0.00664163,9.902752161026001,800,-161.94244369437342,2.1343698501586914,-0.0025299166,0.7592388,-145.38933599749467,11.773090600967407,124.1570550553139,0.9504790306091309,4.482342898537976,207.75682858202867,7.928131207893847,11520000,850.3521654605865,61.47863080833553,71,70.3555584122489,0.09732223023663915,2.2716927528381348,104.0286199716729,0.0005,0.15954046614736964,0.39983534812927246,800,0.01445926041225891,0.09644222259521484,3.077766180038452,0.012868392338430408,1.3228366374969482,162.28355229633019,1.3247838020324707,1.643091266277063,-1.3530255e-09,10.420937538146973,1.2654497441306287,0.7592395
0.004844163,9.502545833587646,800,-161.4465161200288,1.9797844886779785,-0.004867481,0.75669974,-145.67933736043466,11.426090478897095,104.24617077788797,0.867516279220581,-7.329752654430931,209.1824301970471,-12.293167559083791,11680000,861.7841024398804,61.03325878090969,72,58.88324944597304,-0.10470330624820004,2.260112762451172,104.63925371075037,0.0005,-0.10442371639625574,0.5343377590179443,800,0.013952096498522597,0.09164929389953613,3.037226438522339,0.012945878102377038,1.2382912635803223,157.3445579374734,1.2384157180786133,1.3566309038828839,3.933907e-10,10.147672891616821,1.0645258284304135,0.756714
0.00627504,9.918738842010498,800,-164.6904415234274,2.1485402584075928,-0.0018370585,0.754706,-129.36737760440727,11.786718368530273,108.45321711489996,0.8120887279510498,3.573518587465411,214.30037405907237,6.231927695228762,11840000,873.5750062465668,68.8024351095969,73,61.343568280300815,0.0805553710920071,2.10037899017334,104.54990976160673,0.0005,0.10486331738868167,0.3764474391937256,800,0.014404129035968057,0.0992283821105957,3.289412498474121,0.013037036742957473,1.3323755264282227,158.71819198106417,1.332502841949463,1.4189869914542896,-8.6426744e-10,10.414711713790894,1.1072266162492694,0.7546493
0.0064048455,9.774044275283813,800,-164.37960648627433,2.169309139251709,0.002230753,0.7523799,-144.13672651015693,11.81647253036499,109.36050812384157,0.7840399742126465,1.354434115505011,209.04884278488265,2.6037597377837227,12000000,885.40181183815,64.27856641396056,74,61.99861589669996,0.044272679725680116,2.1632769107818604,104.30507452492391,0.0005,0.07590785168426346,0.4086930751800537,800,0.014622890480146805,0.08917737007141113,3.296555995941162,0.01311873265005388,1.4855804443359375,157.4606422224876,1.4857213497161865,1.371054127753046,-1.4454127e-09,10.2967369556427,1.116384314052617,0.7521563
0.012104599,9.637859344482422,800,-166.15912948125242,2.173210859298706,0.0037839648,0.7489952,-157.4130034704843,11.753098249435425,111.00491997028224,0.7486019134521484,-1.4719886494762395,218.94321780564212,-2.452260287797809,12160000,897.1600580215454,72.22009752489873,75,62.84535702411322,-0.00579416272244971,2.259211540222168,108.80015992784088,0.0005,-0.006186372400982958,0.43793654441833496,800,0.014754456548695128,0.08434104919433594,3.1401424407958984,0.013425106657128448,1.423283576965332,162.06286196168512,1.4234106540679932,1.3864718688222986,1.3113022e-09,10.18032455444336,1.1334146270478458,0.74889636
0.0098805465,9.757182598114014,800,-173.13155338014204,2.130038261413574,0.008133381,0.7460086,-168.89079676530375,11.626827955245972,112.51097499540673,0.8792769908905029,-0.1831706290671684,227.37177098703916,-0.5406287580439675,12320000,908.7913248538971,79.53785572573123,76,63.71540474084398,0.01391274206376957,2.1647086143493652,113.50117377756287,0.0005,0.031391870284709585,0.39221715927124023,800,0.015276337419519266,0.09367704391479492,3.1592371463775635,0.013791058218190134,1.315965175628662,166.1722295094591,1.3161518573760986,1.4855129280910608,5.2452076e-10,10.2682363986969,1.1494488097250544,0.7460414
0.00556619,9.87881588935852,800,-169.15176027755052,2.160186529159546,-0.0022249783,0.7434017,-184.21630207574327,11.913994312286377,100.58480957781492,0.793358564376831,-7.2776659977260625,217.16005539720095,-12.077097732143343,12480000,920.7104005813599,79.5520671132223,77,56.82618686978363,-0.10224071906703056,2.2555794715881348,105.76499470295252,0.0005,-0.11041490067965143,0.4460594654083252,800,0.014893577960746739,0.08959007263183594,3.2910640239715576,0.013263691467822237,1.447295904159546,160.8263232582061,1.4474303722381592,1.2781667239004,-1.1324882e-09,10.435248851776123,1.0286349220982236,0.7437099
0.007604825,9.440274477005005,800,-168.77314795179203,1.9952232837677002,0.0047344803,0.74100506,-186.34854598739358,11.547751903533936,117.39139454654982,0.757317066192627,1.6362810007660633,228.7639705255001,2.931871019257977,12640000,932.2623479366302,69.77967047106036,78,66.61108654109218,0.04760257281439165,2.3395836353302,103.53411004819878,0.0005,0.06305909925421146,0.3966395854949951,800,0.015049563725695351,0.1194925308227539,3.002094030380249,0.013094964626485302,1.497812271118164,168.83285816400817,1.4979524612426758,1.4888527161484615,-5.364419e-10,10.012022018432617,1.1985056604885553,0.740909
0.006247564,9.765522241592407,800,-177.60565217528264,2.0658650398254395,0.0012438732,0.73868996,-189.44848266847384,11.634733438491821,105.05799784757775,0.8658533096313477,-1.5459195798032692,213.97589425438713,-2.302304404687644,12800000,943.9028689861298,85.19460804446898,79,59.42477960580001,-0.0037967611976827925,2.209481954574585,110.42843134059005,0.0005,-0.03841332270055663,0.37251734733581543,800,0.01505656051126742,0.09040427207946777,3.2283248901367188,0.013554131533016404,1.338304042816162,168.42812622342075,1.3384621143341064,1.329681914776308,4.5895585e-10,10.248048543930054,1.0748974411498218,0.7387125
0.0032743663,9.977090120315552,800,-177.42617089852214,2.1580042839050293,-0.0031023,0.7365961,-189.7733222237052,11.964945793151855,106.17336116624107,0.860389232635498,1.9491387123319996,221.63878633940382,3.5476863562310212,12960000,955.8729808330536,82.92138229426331,80,60.07361751672988,0.054777261636859365,2.2909226417541504,110.82720274610544,0.0005,0.09045183852045109,0.38573598861694336,800,0.014988642739580605,0.08562064170837402,3.1754493713378906,0.013592037713064912,1.4584863185882568,171.75575936320203,1.458658218383789,1.3472568365313697,-1.5139581e-09,10.467329263687134,1.085531619885206,0.73688114
0.0035099438,9.459685325622559,800,-177.94508676999388,2.0254504680633545,-0.0039091343,0.73438376,-166.86872123876668,11.597274541854858,101.9028365949773,0.7445352077484131,-2.5814252388158603,226.08892718802502,-4.221346125623769,13120000,967.4751455783844,72.48287419235265,81,57.454609224551085,-0.023343919980442183,2.374385356903076,107.81760662693979,0.0005,-0.07535609666003511,0.4155306816101074,800,0.014849864690088692,0.0810251235961914,2.9809889793395996,0.013471615443443241,1.5875229835510254,175.13613023190385,1.587669849395752,1.2568168086120972,3.933906e-10,9.97802472114563,1.0422316744148703,0.73447424
0.0026041246,9.662940740585327,800,-178.0965596169098,2.1108405590057373,-0.0047615054,0.7312628,-202.06302160367852,11.493433475494385,107.54562451985221,0.8260364532470703,-6.0461710333321745,229.18663777263006,-10.17928746119569,13280000,978.9726576805115,77.39014531075343,82,60.49589741495363,-0.08206712982008141,2.299751043319702,113.99071608685325,0.0005,-0.07155545996893128,0.38764238357543945,800,0.01492897117133095,0.10198664665222168,3.0894999504089355,0.013859167219402838,1.276231288909912,170.4120197615311,1.2764134407043457,1.3879816252100836,5.096198e-10,10.173691034317017,1.099193441911038,0.7314833
0.003175952,9.873738288879395,800,-179.638853671786,2.25828218460083,-0.0042852387,0.72816193,-158.29802922798294,11.94442081451416,106.96126029492807,0.8231635093688965,-2.669939882790649,232.78525373215697,-4.8412064849603595,13440000,990.9223935604095,77.19253487089968,83,60.77697719530384,-0.028895117108109245,2.153137683868408,112.05273075335039,0.0005,-0.039501271007209474,0.46233439445495605,800,0.015349392721670093,0.10794496536254883,3.2817375659942627,0.013729067190069482,1.435222864151001,173.4452631973381,1.4353673458099365,1.3500894735941116,-1.8909572e-09,10.465670108795166,1.0933862511909134,0.728319
0.0031728738,9.73324704170227,800,-181.34415812313293,2.140610694885254,-0.0041840035,0.72524536,-153.51122996308166,11.890925407409668,116.96349661355143,0.7251596450805664,2.520988964900784,217.41428877800615,4.475950518937369,13600000,1002.8183786869049,62.24118309287043,84,66.40880458967067,0.06443494014186721,2.1489994525909424,112.96841013950073,0.0005,0.09086529954701372,0.3997161388397217,800,0.015206287678595753,0.11175775527954102,3.2877519130706787,0.013792331467632554,1.587787389755249,171.15635856227922,1.5879490375518799,1.4308139301404885,-6.9737427e-10,10.268677473068237,1.1935188866929254,0.72526026
0.0041246684,9.849353551864624,800,-182.1783642245271,2.1213841438293457,-0.0029944736,0.7226508,-185.9861166437742,11.65323257446289,93.65247505744806,0.7766470909118652,-10.470554372498466,227.44867302477115,-17.109511948077035,13760000,1014.4769656658173,81.04179538305029,85,52.8012088369327,-0.15159174695158947,2.282147169113159,110.5358230175421,0.0005,-0.18515243140817594,0.3872647285461426,800,0.015267597519111529,0.11358189582824707,3.266235113143921,0.013727671704062883,1.2435665130615234,172.3884647522406,1.2437326908111572,1.2417629680577809,-4.76838e-11,10.370716094970703,0.9599709224614417,0.7228631
0.009631704,9.83215594291687,800,-176.95357127231728,2.051586627960205,0.019606559,0.72075546,-215.31443129169563,11.832377433776855,96.87219498553196,0.8003623485565186,-8.660992458172304,217.266198024185,-14.015089058012286,13920000,1026.3134722709656,84.91544466850571,86,54.39887944746385,-0.1205742454753552,2.140667676925659,111.33139081312261,0.0005,-0.09280381108451768,0.35749244689941406,800,0.014899285335712062,0.10091781616210938,3.2716028690338135,0.013713207205448847,1.494741439819336,166.89618827306637,1.4948925971984863,1.2624214881688849,-1.5050174e-09,10.311558723449707,0.9921206604405266,0.72072953
0.0039780326,9.634637594223022,800,-180.46951951771314,2.059438705444336,-0.0024341769,0.7188057,-189.9637186578326,11.640525817871094,109.85804422894182,0.8238792419433594,-3.6407216447638326,215.66166355332436,-6.263924394375829,14080000,1037.9577009677887,80.01887838299064,87,62.20574153580306,-0.04274967506928976,2.183367967605591,114.84852979240466,0.0005,-0.0925164027746152,0.39608287811279297,800,0.015407812323282971,0.0967411994934082,3.1998748779296875,0.013918214939584067,1.462674856185913,175.70608864174662,1.4628081321716309,1.454518747252891,9.477139e-10,10.148522853851318,1.1230875673572331,0.7187735
0.006260687,9.693291425704956,800,-185.9666199242284,2.0794217586517334,0.007162059,0.717394,-195.73597966869355,11.520075798034668,86.73776973704229,0.7690043449401855,-4.0532690203049055,228.76293614850627,-6.317202386394321,14240000,1049.482319355011,102.34075486300216,88,48.30049514815168,-0.043541984964128234,2.1634068489074707,111.98765322428157,0.0005,-0.03131603303655644,0.38523101806640625,800,0.01529554557793017,0.10274696350097656,3.2850234508514404,0.013772454720703799,1.2791244983673096,171.82875754856497,1.2792515754699707,1.235177534125657,9.0599067e-10,10.203205585479736,0.8913926256714045,0.7174394
0.008983674,9.844148874282837,800,-187.38297032908272,2.131272077560425,0.016324278,0.71611804,-219.65306469311926,11.7408447265625,122.26314596507784,0.7834396362304688,-1.4516486339852201,226.27037003377023,-2.6836178969632702,14400000,1061.2278611660004,86.22111978786096,89,68.96894586629098,-0.006705140719730252,2.1845428943634033,118.24870965726525,0.0005,-0.028200637791589635,0.35590291023254395,800,0.01577906078088419,0.0978231430053711,3.1942691802978516,0.014098041945045521,1.3852825164794922,180.42187858655925,1.3853938579559326,1.6040272073005588,-3.2782554e-10,10.315461158752441,1.2496548704855672,0.7160238
0.01050747,9.473624229431152,800,-183.83111092802852,2.0646753311157227,0.009915199,0.71454114,-223.1885057834771,11.54031777381897,94.5584297368101,0.7919647693634033,-3.767233867435215,235.64703843050665,-6.404865000385992,14560000,1072.7718994617462,95.16968130740027,90,53.503187974445524,-0.04397172795855289,2.2505524158477783,114.87519459603276,0.0005,-0.02038165588716183,0.3889598846435547,800,0.015491584202023444,0.07900071144104004,3.0141618251800537,0.01393745336364467,1.5468106269836426,179.23747107989675,1.5471673011779785,1.2385399853104877,1.2218951e-09,9.965107202529907,0.9693589904273647,0.7143692
0.0047155404,9.71829342842102,800,-188.2650610069386,2.067196846008301,0.0026999826,0.7128194,-192.43058153192288,11.407968521118164,108.91544215997493,0.8241043090820312,-2.3115404127051384,237.96356848762892,-3.879716061575053,14720000,1084.1850249767303,82.84962966801527,91,61.279834867250884,-0.018853972636962778,2.2872259616851807,111.40676025518526,0.0005,-0.05343836423816615,0.402285099029541,800,0.015874371108141556,0.09603452682495117,3.1731162071228027,0.013740070687768734,1.1360125541687012,181.33317848013914,1.1361806392669678,1.459522740857351,-3.218651e-10,10.236069202423096,1.114033918567289,0.71310544
0.004777791,10.277811288833618,800,-190.73357948962695,2.1673636436462402,0.0016525717,0.7106908,-222.14873631063512,12.238055944442749,93.07159009948737,0.7843668460845947,-2.0750301354270158,219.8157552619341,-2.8489071037777878,14880000,1096.4287478923798,82.82601220019986,92,52.599521179549775,-0.008203932988370691,2.216489791870117,114.8542137939672,0.0005,0.02439386349225513,0.39668726921081543,800,0.015350891464453146,0.09195327758789062,3.750206470489502,0.01389805143361867,1.4171206951141357,184.66281956441316,1.4172403812408447,1.2628977340334564,3.5166742e-10,10.788846015930176,0.9547402202022522,0.7105501
0.0026350862,9.644762516021729,800,-191.41134303332976,2.0526812076568604,-0.002278105,0.7088648,-207.34755694139062,11.773348569869995,103.30796709892378,0.8508737087249756,1.2968256978967359,224.16055858060457,1.6214592534988037,15040000,1108.206736087799,93.0298637775529,93,58.6782428817515,0.036074915471615676,2.150064468383789,109.08408860671761,0.0005,0.05004379926803267,0.40413761138916016,800,0.015872391200527265,0.07910323143005371,3.216393232345581,0.013587239817882792,1.5908434391021729,181.91110421059767,1.5909762382507324,1.347778730357091,3.9339057e-10,10.149121046066284,1.05838832980405,0.7088212
0.0031100616,9.352605104446411,800,-192.51361588189238,1.9562103748321533,-0.0036319452,0.70711404,-214.83528540102373,11.066446542739868,93.7175098024611,0.8127903938293457,-3.55006728038838,230.63449060191093,-6.271477132519176,15200000,1119.2785131931305,84.84595383529033,94,53.041555991727435,-0.04265191268045607,2.2949466705322266,111.99599732236229,0.0005,-0.0666170348158911,0.436168909072876,800,0.015758594408153206,0.0876777172088623,2.928666353225708,0.013701595612560923,1.1303107738494873,184.14487916112938,1.1304492950439453,1.2390516885008618,-4.4703485e-10,9.894797563552856,0.9605595642037164,0.7071349
0.0030391,9.86881399154663,800,-188.1209364802262,2.1921939849853516,-0.0032187798,0.705441,-233.41624852715645,11.809258699417114,88.43408976452756,0.7804782390594482,-4.970505152382885,230.96698950858215,-7.958829210814047,15360000,1131.0924434661865,94.6095421252164,95,49.53875158668794,-0.059157043978131194,2.1516153812408447,114.65104597517598,0.0005,-0.040915470969678874,0.409822940826416,800,0.015222444908901688,0.08475351333618164,3.3157236576080322,0.013878584810155333,1.3919217586517334,191.5474680908961,1.3920550346374512,1.2705966504420283,2.9802227e-11,10.385711908340454,0.9088638632802342,0.7055499
0.0051480317,9.531897783279419,800,-189.17130635027974,2.081268787384033,0.007146581,0.7034507,-222.6810738558684,11.58021593093872,111.01723205085517,0.8233602046966553,0.33549166335060987,230.57672524461717,0.041122648805607585,15520000,1142.6804082393646,93.04729028955462,96,62.77903615918951,0.02047085199965606,2.254169225692749,111.7882214090103,0.0005,-0.04051863538378651,0.3971371650695801,800,0.01617481989406667,0.08341789245605469,3.032247543334961,0.013690610422628202,1.5148282051086426,181.23073953099563,1.5149614810943604,1.5387507511655643,-8.642673e-10,10.034273386001587,1.136088861944481,0.7037105
0.0049819825,9.641897439956665,800,-188.91657407423918,2.091531991958618,0.0014611249,0.701196,-179.73633484612404,11.611308336257935,111.90191741578656,0.7954998016357422,-0.3671726210753042,238.03057103402557,-0.8727101151811228,15680000,1154.2975752353668,85.57581809534284,97,63.45259133894919,0.011559397359651755,2.3876256942749023,112.36669084603773,0.0005,-0.0166757350746061,0.4634075164794922,800,0.016284447043453255,0.10284256935119629,2.9854073524475098,0.013769681380530755,1.2120823860168457,181.94476044665063,1.212204933166504,1.5060689095220012,-1.1444092e-09,10.242812395095825,1.1443670557042138,0.7012092
0.0036981858,10.173247337341309,800,-184.71004065107326,2.1143970489501953,-0.0028208375,0.6994744,-178.77466410305368,12.255892992019653,114.44764342651303,0.8153884410858154,0.1272249668817318,236.83516171705503,0.5344532100904774,15840000,1166.5572938919067,82.72010260743643,98,64.76150225931187,0.025399020764169784,2.2419986724853516,109.74855748511693,0.0005,0.032698880706899205,0.4823129177093506,800,0.016118156444053493,0.10336542129516602,3.359971523284912,0.013562673039283773,1.4451706409454346,179.57999422983644,1.4453003406524658,1.58027631635305,4.380941e-10,10.78119444847107,1.170257168321146,0.699402
0.0041965153,9.471941947937012,800,-186.07722844646895,2.1361894607543945,-0.0002572361,0.6978237,-138.01732079790202,11.641983032226562,119.77424089496638,0.7802903652191162,0.22717695873418464,241.20965986678678,0.06560194286934802,16000000,1178.2034103870392,83.29218972088559,99,68.1915088249955,0.020284926399364717,2.096658706665039,106.58773365622915,0.0005,-0.01166985344800715,0.46245479583740234,800,0.016496751356747993,0.08874225616455078,3.136488676071167,0.013400459353612457,1.5649020671844482,180.2675154521507,1.565237045288086,1.5732810810393563,-1.9669533e-09,10.046286344528198,1.2243116958942657,0.69756925
0.0021577158,9.546878814697266,800,-186.08574290545414,2.0764989852905273,-0.0029777752,0.69606256,-220.08520152911024,11.411418199539185,114.86655092125412,0.7329790592193604,-2.6869233729418767,234.11515559329976,-4.2606195399603815,16160000,1189.6183049678802,89.11003859329425,100,64.8220192875094,-0.02234832929307572,2.21520733833313,110.79015442666874,0.0005,-0.01642968551055356,0.33402037620544434,800,0.016471818762669517,0.11669301986694336,3.1046276092529297,0.013697169342392575,1.2576556205749512,181.67324932067478,1.2577931880950928,1.5950585668257427,1.4603139e-09,10.017535924911499,1.175910958350388,0.6961703
0.0044604535,10.03825068473816,800,-189.22911309742975,2.2814459800720215,-0.0017055725,0.6943051,-204.14742219813195,11.82495641708374,116.89420109952614,0.7718837261199951,3.1674270407515905,238.51988488723507,5.214001053312059,16320000,1201.4490118026733,92.14063149693814,101,66.32833285564155,0.07224207527048776,2.083875894546509,108.36634945371154,0.0005,0.04927118391531203,0.38030385971069336,800,0.016479590494705848,0.08253765106201172,3.458369016647339,0.013575974514602919,1.2700464725494385,180.02517374060704,1.2701654434204102,1.6154999787895052,-2.7418134e-10,10.523217916488647,1.1963115761014649,0.6942245
0.00294072,9.858502626419067,800,-189.4750925709347,2.2659618854522705,-0.0022433696,0.69322455,-208.71171067447995,11.966418981552124,117.46930916318895,0.7294766902923584,-0.6783387782302066,239.09018107219254,-0.34551120345257513,16480000,1213.4187977313995,76.74812938355919,102,66.38032163309008,0.01700527116207835,2.1980650424957275,112.4078572220467,0.0005,0.08823393049655628,0.37604379653930664,800,0.016226717506831016,0.10211181640625,3.298546552658081,0.01386058650113867,1.569659948348999,181.28188460403993,1.5697946548461914,1.6347540201391622,7.4505807e-10,10.355657577514648,1.2006808504925612,0.693176
0.0039857393,9.588482856750488,800,-190.7879522691527,2.1512718200683594,-0.0028015291,0.6918531,-184.35013999027984,11.592580556869507,118.20109770000401,0.8176724910736084,0.9022390084998558,240.2011154127003,1.039725455906935,16640000,1225.015632390976,82.72712410936155,103,66.97825699745599,0.031020970591479964,2.1517722606658936,112.75667634913248,0.0005,0.005776513943097119,0.3832128047943115,800,0.01636429033218107,0.17788457870483398,3.1590218544006348,0.013922862271885472,1.3892359733581543,187.12824910622982,1.3893961906433105,1.5936254597642396,-8.344658e-11,10.171558380126953,1.2085277748500378,0.69149524
0.0026111999,10.046601295471191,800,-188.866064588719,2.1849446296691895,-0.0027981047,0.6900581,-179.77464767632128,11.932442426681519,105.347490914132,0.849846363067627,0.04290834992562978,235.9638736492379,0.08612963613896056,16800000,1236.958512544632,98.89704163876995,104,59.5826537594609,0.02193232402947231,2.2960991859436035,116.40704242725715,0.0005,0.038179109531203265,0.40299224853515625,800,0.01673034402889957,0.10854053497314453,3.2790374755859375,0.014102633760343595,1.3197448253631592,188.7326886214646,1.3198766708374023,1.4705974992935986,-8.106231e-10,10.58081841468811,1.0803626636848886,0.6901297
0.0038661505,9.976534843444824,800,-189.90448494999094,2.214404821395874,-0.0026135072,0.6882594,-209.8959152038953,11.948490619659424,113.76063701720334,0.7826063632965088,3.2278268446212706,237.2017159664021,5.250948970800693,16960000,1248.910800933838,102.33154781880955,105,64.47981915778571,0.07396658962431982,2.2194342613220215,119.06832543613574,0.0005,0.09867457783905621,0.3567500114440918,800,0.016940952878098235,0.0853118896484375,3.3199570178985596,0.014305236288335027,1.4761779308319092,179.2291685111545,1.4763100147247314,1.5682504219661806,-2.068281e-09,10.439324378967285,1.1652176899033957,0.68841594
0.0017488338,9.64247989654541,800,-189.03947311143787,2.042555093765259,-0.0031381706,0.68664503,-203.21613604074216,11.709089279174805,122.12944673694234,0.8411059379577637,1.8351233699326688,232.75528094343295,3.207512899217246,17120000,1260.62464761734,86.64244742016615,106,69.15156976831115,0.05361848854344986,2.141249179840088,120.13384092688621,0.0005,0.0846093390475896,0.39693593978881836,800,0.016834413842150408,0.08839297294616699,3.178194284439087,0.014372106186876404,1.5172276496887207,180.88054389182656,1.5173559188842773,1.6674946060168736,1.3500453e-09,10.149491786956787,1.2491722053036212,0.686821
0.0048322678,9.986063718795776,800,-190.74311603294285,2.280428409576416,0.009110293,0.6850902,-237.2975339275554,11.877973556518555,99.17993328218563,0.8073406219482422,-6.8909861591258235,235.11021301720916,-10.641531907530414,17280000,1272.507183790207,93.55354864024493,107,55.39951866569268,-0.0853319127782515,2.2242462635040283,116.52149969421683,0.0005,-0.040232739552796215,0.39080095291137695,800,0.016232861584425003,0.10168290138244629,3.223088026046753,0.014160935977569712,1.333254337310791,185.78610129335186,1.3333635330200195,1.4544129684457459,-5.662442e-10,10.501725435256958,1.017678475417056,0.68497777
0.004298579,9.99808382987976,800,-190.48397123167345,2.291372060775757,0.0052872384,0.6834038,-245.79447494129863,11.954086780548096,104.843048635075,0.804222583770752,-4.794955929971714,252.19237708682988,-7.75129205396999,17440000,1284.4649713039398,108.82969881871051,108,59.01456111293289,-0.056097177674234444,2.093027114868164,119.84114638887586,0.0005,-0.02477676237564154,0.4703857898712158,800,0.01703425820329176,0.10635089874267578,3.4760324954986572,0.014393377593036282,1.3213636875152588,190.9365174311776,1.3215222358703613,1.4159581348882733,-5.3644184e-10,10.59460711479187,1.076317555651743,0.683434
0.0059599923,9.687758684158325,800,-186.2875372881405,2.1505823135375977,0.017062621,0.68177843,-232.59965824755517,11.664840459823608,133.29168549662958,0.8460884094238281,2.6402652906563913,241.83958655834658,4.036753228404819,17600000,1296.1349334716797,84.94917109674898,109,75.72264250617962,0.06147278999099347,2.16552734375,115.72505812920627,0.0005,0.011769095526788216,0.3916351795196533,800,0.017041255864124315,0.08894157409667969,3.1107122898101807,0.014197798107691673,1.430436134338379,182.80668844937674,1.4305651187896729,1.7642629690893512,-1.0788441e-09,10.1880943775177,1.3618456627574234,0.68175536
0.0035700544,9.924579620361328,800,-192.37620309553284,2.259371757507324,0.0047644554,0.68007046,-230.2863108976291,11.85151195526123,107.28190288235872,0.9008276462554932,-0.2839727325679865,242.45127649245782,0.009320683705423107,17760000,1307.9911420345306,97.20700365633695,110,60.843339788374095,0.02107229080773154,2.145486831665039,116.65998974063187,0.0005,0.014692599885910247,0.38896799087524414,800,0.016561053801321755,0.09358453750610352,3.1730222702026367,0.014149350198738954,1.3760240077972412,183.09291426179016,1.3761906623840332,1.4635431703302615,-3.9339065e-10,10.428380489349365,1.1002490841178452,0.679662
0.013596438,10.081308126449585,800,-189.5660148875516,2.4074418544769287,0.025564874,0.67817605,-157.4747612222291,12.027055263519287,122.5508032076887,0.7058835029602051,-0.8359374741926673,248.36600028813507,-1.7546719415057617,17920000,1320.0239689350128,77.81376873911498,111,69.2820765465488,0.0035497801347909117,2.2937891483306885,117.12650477846351,0.0005,-0.01919539841294381,0.40581440925598145,800,0.016741040985738954,0.08286523818969727,3.2637112140655518,0.014224916886739656,1.3986201286315918,184.68224721670143,1.3987553119659424,1.7051743144525002,-1.4543533e-09,10.59166145324707,1.2527384738147453,0.67823064
0.008048467,9.53005075454712,800,-189.94045396069373,2.192795753479004,0.016938586,0.67641443,-226.10393179744278,11.476062297821045,119.91836287826266,0.7895851135253906,-1.0488327963108766,241.42508030547017,-1.847002440092553,18080000,1331.5071091651917,90.76261438025941,112,67.80802258134062,0.0022793196874569786,2.1662232875823975,110.44300412785618,0.0005,0.02369372597994195,0.44806885719299316,800,0.017021217369737916,0.08643198013305664,3.0183768272399902,0.013845958911552754,1.3458316326141357,183.96353532183667,1.3459649085998535,1.6556113306810079,-3.814698e-10,10.090230464935303,1.226807358812297,0.67654145
0.0046690805,9.791072368621826,800,-192.09922583470114,2.222551107406616,0.0058802175,0.6745523,-242.16106192004412,11.736037015914917,94.21792390667424,0.8590810298919678,-3.6774777611434883,237.4429647551508,-5.440581474066002,18240000,1343.248539686203,105.60086173109457,113,52.8690945429243,-0.03313695119732001,2.239028215408325,113.33348476441341,0.0005,-0.005455795975994122,0.4190495014190674,800,0.016603111748257605,0.08858370780944824,3.0368998050689697,0.014075412140127216,1.3880856037139893,180.92819273347448,1.388209342956543,1.3098849041286633,5.602837e-10,10.318527221679688,0.9685264735470384,0.6745234
0.0027489837,10.098630428314209,800,-193.82234039560788,2.269347906112671,-0.0024227228,0.6730673,-219.7114137598691,12.077531099319458,109.0988559802185,0.8185384273529053,-1.8410130892934717,240.1724445937278,-2.9541328600349637,18400000,1355.331722021103,96.95997854604147,114,61.63100550215996,-0.007939104613113139,2.4016220569610596,115.88830805198442,0.0005,-0.04755296746369609,0.3845682144165039,800,0.016835012565161355,0.12375116348266602,3.117642402648926,0.014224056171875,1.4052963256835938,182.57804946309452,1.4054131507873535,1.5125049165100888,2.3841817e-11,10.627689599990845,1.1186416879597056,0.6729604
0.0035780265,9.716617822647095,800,-195.76942827086197,2.2168736457824707,0.004512539,0.67155164,-214.3385100333225,11.567221641540527,99.49179281491942,0.8079299926757812,-1.7871039474367691,246.1019664880319,-3.336881185364066,18560000,1366.9027144908905,99.37254596936079,115,56.49008079924858,-0.0118327866641138,2.3223040103912354,114.15799486708846,0.0005,-0.032963305448131315,0.41933608055114746,800,0.01673117043530215,0.09412741661071777,3.032179355621338,0.014171298112490011,1.279327154159546,187.0927442967317,1.2794642448425293,1.3007487372376536,-1.1175878e-10,10.251010417938232,1.021574195392819,0.6715073
0.0061091804,9.699961423873901,800,-194.33515284867866,2.041065216064453,0.01669831,0.6707038,-219.09092593242823,11.696937322616577,80.66973943679609,0.9168190956115723,-2.3324088146562945,245.84393347592987,-3.4878956161672567,18720000,1378.6047160625458,101.60539927592411,116,45.71699286750268,-0.013318984943561905,2.1315596103668213,115.81256606559641,0.0005,0.010236353205634518,0.4476032257080078,800,0.01643482652302272,0.0907752513885498,3.2461276054382324,0.014196616395478765,1.3990919589996338,181.81924537220104,1.3992304801940918,1.1497552885999403,5.334616e-10,10.259617328643799,0.831612947379579,0.6705863
0.0048041106,9.885712623596191,800,-192.39464779033815,2.1493546962738037,0.006700429,0.66958714,-198.87967677261187,11.961933851242065,117.27630835026153,0.7866661548614502,-1.9885194750228095,237.96999657878627,-3.155508045452127,18880000,1390.5719113349915,82.8554658656539,117,66.52330192014121,-0.01025068338084605,2.2155444622039795,111.14938104592686,0.0005,-0.006617321518879877,0.39478087425231934,800,0.016670102019188664,0.10850858688354492,3.2177810668945312,0.01395206884550902,1.5178399085998535,191.49120250454789,1.517972707748413,1.5748094469885239,9.61125e-10,10.409837245941162,1.1997724479554666,0.6696409
0.002278604,9.614445686340332,800,-187.4473779518096,2.0430736541748047,-0.0009410945,0.66879654,-211.5545563409453,11.363544225692749,110.89466205056583,0.749335527420044,-1.9679827515814226,258.25640013460526,-3.547631922057013,19040000,1401.9451837539673,94.39593636827081,118,62.73740146443755,-0.01425192639860801,2.20324969291687,109.65181611943301,0.0005,-0.04686295589222813,0.3809189796447754,800,0.017243477752420123,0.08403921127319336,3.2652578353881836,0.013902167968334798,1.2336275577545166,182.06833254639568,1.2337744235992432,1.4816819008782733,-1.0490416e-09,10.10130786895752,1.1363255012349494,0.6688114
0.002962071,9.636337280273438,800,-188.3198159729211,2.0804102420806885,0.004631536,0.6677932,-225.44505103576424,11.584173440933228,111.51461819925906,0.8781027793884277,0.2090771647891634,253.9059095876009,0.2791945895651534,19200000,1413.5334215164185,96.09765372009926,119,63.12499548320482,0.023827571799436783,2.2547378540039062,107.96173585120701,0.0005,0.027399665390260574,0.4268357753753662,800,0.01692866852092046,0.08503985404968262,3.0787253379821777,0.013714619283363332,1.383009910583496,183.9286522818548,1.3831548690795898,1.496694038122675,5.9604585e-11,10.172201156616211,1.1418720201889994,0.6674807
0.0057357154,10.352118015289307,800,-191.44359471619603,2.2532060146331787,0.007614478,0.6667266,-205.3710950770793,12.31028962135315,109.8288279613086,1.1479551792144775,-3.462867797982709,236.7804105915617,-5.762582590678265,19360000,1425.8499853610992,88.53915786677841,120,62.38557194298133,-0.03619519061750712,2.09299373626709,110.90510319161898,0.0005,-0.05645669428416476,0.4217076301574707,800,0.017082579114306183,0.07816553115844727,3.4113588333129883,0.013990739649702775,1.4019875526428223,193.20724664106004,1.4021141529083252,1.4167932159809768,1.8388032e-09,10.87122392654419,1.125244916373657,0.6668382
0.0035771723,9.615264415740967,800,-192.48405116008865,1.999131679534912,0.009008036,0.66538745,-193.51398704840668,11.466424703598022,98.43101936654524,0.7409286499023438,-4.866135284573629,245.46129208370252,-8.402657992001933,19520000,1437.3209111690521,100.14457805248189,121,55.614128321216924,-0.06237929572328989,2.1778404712677,113.55285446495759,0.0005,-0.08604793134120502,0.3955233097076416,800,0.01672171201880374,0.09732961654663086,3.2673134803771973,0.014160547884024441,1.2781832218170166,187.82977374453517,1.278315544128418,1.3527788968706869,-5.483628e-10,10.130529165267944,1.010724700764795,0.6653635
0.0024999704,9.658220529556274,800,-194.60749379513751,2.0178186893463135,0.00055720616,0.6640518,-226.6055971378642,11.678184986114502,129.71914879750838,0.866995096206665,-3.0358952466992046,246.52844282325947,-5.566520801131136,19680000,1449.0038166046143,78.87183951957647,122,73.50053805825642,-0.0343958326258627,2.2539520263671875,109.22448633422204,0.0005,-0.04382339603820502,0.40650153160095215,800,0.01722394218510034,0.1130819320678711,3.0199530124664307,0.013920911383734786,1.42509126663208,184.84598005297073,1.4252288341522217,1.6839405800568767,-1.4603139e-09,10.2008535861969,1.3251940202681018,0.6642132
0.0051044123,9.964439153671265,800,-191.08041633862743,2.156552314758301,0.0064315973,0.6627847,-195.75697417502099,12.109772682189941,103.30110323179872,0.752918004989624,-0.2909825015423438,252.8162503077415,-0.43679877150902796,19840000,1461.1193079948425,105.8599214031145,123,58.75750837622951,0.017262491610779463,2.283712387084961,112.76239228268835,0.0005,0.04426069261487462,0.3993821144104004,800,0.017001687326058845,0.09667325019836426,3.2785563468933105,0.014147729587178273,1.494049072265625,184.60438864014955,1.494184970855713,1.3605562431684228,1.9669547e-10,10.482319116592407,1.0606267219588899,0.66290504
0.015601734,9.490772485733032,800,-191.95814226644984,2.067547559738159,0.033562806,0.6621254,-227.17974216971817,11.450485467910767,90.67395605067932,0.7619082927703857,-0.23325315468709334,249.32300819066208,0.05724130544652553,20000000,1472.5748200416565,108.18168163472697,124,51.3740915223612,0.02218213525666722,2.2166717052459717,110.81988863437506,0.0005,0.02239730562920311,0.3806593418121338,800,0.016792247228109534,0.09304022789001465,3.1098735332489014,0.013973432643811836,1.4363539218902588,184.97627871406866,1.436485767364502,1.2142650863503406,-1.4781951e-09,9.983420848846436,0.9335021339238836,0.6621546
0.015653526,9.824341535568237,800,-189.30224467474147,2.1776883602142334,0.019981684,0.66144216,-235.89432338105198,11.863510847091675,134.0828175066743,0.7984917163848877,-9.271405174927514,251.52034569537352,-17.199043651384997,20160000,1484.444897890091,95.84897049537715,125,76.07771445965085,-0.15026001857816984,2.280076742172241,108.49665224402357,0.0005,-0.1767165258961891,0.39355921745300293,800,0.01743783717907256,0.11398768424987793,3.1234450340270996,0.013975313462767506,1.4659788608551025,181.24632313681957,1.4661016464233398,1.7762578680272318,-7.510185e-10,10.352954149246216,1.3707189978085055,0.6614439
0.009050896,9.838025331497192,800,-185.3744903482293,2.3265929222106934,0.0078022596,0.6609752,-213.61209257744753,11.954872608184814,105.17746246210768,0.7811262607574463,-3.8580720155680344,254.8103175862493,-6.996438528342488,20320000,1496.4039125442505,109.42359856230036,126,59.825738733393685,-0.04823513204856423,2.161943197250366,107.22404617243903,0.0005,-0.06381249076995386,0.3971576690673828,800,0.017445782288204564,0.10504269599914551,3.22706937789917,0.013889098900522057,1.5634009838104248,173.06810902979706,1.5635452270507812,1.465449425685861,-2.0265578e-10,10.359601736068726,1.0802549129931835,0.66095734
0.004026496,9.480615377426147,800,-193.1431731973574,2.101824998855591,-0.0015770082,0.6603225,-197.52329984762997,11.367973566055298,120.80444174122749,0.740027904510498,-1.5909580079482892,255.39870261560645,-2.5479781555526206,20480000,1507.7772028446198,92.64361965160988,127,68.28340775423887,-0.0035401482700992575,2.1501128673553467,108.23981981825943,0.0005,-0.00496751472910411,0.40316271781921387,800,0.017521502910673,0.0917959213256836,3.1259119510650635,0.013984908138458612,1.3339571952819824,181.61337823137274,1.334089994430542,1.6142611815255379,-1.5616415e-09,9.994106531143188,1.2369286575765108,0.6605435
0.002551747,9.594898223876953,800,-181.66635250701572,2.1408519744873047,-0.001688008,0.6599839,-204.99991513996986,11.581753492355347,125.35141128686467,0.8534119129180908,0.08188476621729478,244.47308669762248,0.08075235283671646,20640000,1519.3639545440674,85.12507757897875,128,71.22851918084667,0.023113346885659178,1.977661371231079,109.87486668581437,0.0005,0.04516412817208459,0.37508559226989746,800,0.017635991104841108,0.07905435562133789,3.294782876968384,0.014190840587195252,1.480376958847046,179.74213060168532,1.480508804321289,1.7396859353414813,-3.963708e-10,10.069176435470581,1.2826186412990364,0.65983105
0.0044900714,9.941441774368286,800,-196.22688021973462,2.299001932144165,-0.0016516603,0.65946287,-225.8673030345706,12.004610300064087,94.57398651729163,0.8177344799041748,3.192730433529772,234.34332642595754,6.896282954908071,20800000,1531.3724174499512,99.10153963488048,129,53.36494496069989,0.09151457032465135,2.1119043827056885,111.62000147765382,0.0005,0.08816593440541637,0.37685728073120117,800,0.016759460866365188,0.09159517288208008,3.369141101837158,0.0143122754607789,1.5475561618804932,180.39054985369742,1.5476806163787842,1.2452870048474687,-8.866191e-10,10.42751169204712,0.9727058786533674,0.6594553
0.0029157163,9.581544160842896,800,-179.90420409966245,2.0664987564086914,-0.002265382,0.6586418,-204.16224084717305,11.346446990966797,95.53974879696227,0.7653119564056396,-3.9370427500441076,260.4240649729835,-6.657153800022232,20960000,1542.7227489948273,104.56522474007797,130,54.16506395219909,-0.04399344358750635,2.2068700790405273,109.82600587624952,0.0005,-0.056428368848205845,0.38113880157470703,800,0.016863062003505364,0.10303044319152832,3.123394250869751,0.014284506843904901,1.2245028018951416,184.04644053955036,1.2246508598327637,1.2973317160411115,-9.2983254e-10,10.084308862686157,0.9827602567097896,0.6585877
0.004115316,9.833402633666992,800,-183.27741879454123,2.144643545150757,-0.0029730166,0.6575142,-216.8499382867927,11.859647512435913,85.28629325491552,0.85825514793396,2.2260486864765925,243.08712302442785,4.35487598400353,21120000,1554.5870599746704,112.24784659936097,131,48.499417771700735,0.06623128958599943,2.24808931350708,110.27640642151104,0.0005,0.03884962445111048,0.4271054267883301,800,0.01774086385689714,0.1081089973449707,3.1065754890441895,0.01440144591498996,1.4318251609802246,175.89047355359253,1.4319751262664795,1.2372002853388766,5.6922433e-10,10.392045974731445,0.880889498114139,0.6575811
0.0027639964,9.88103985786438,800,-186.91625176110392,2.2003173828125,-0.002828564,0.6565153,-247.14353459397313,11.922776222229004,93.99457068940826,0.8674802780151367,2.249702347114908,262.246902623033,4.992525682984885,21280000,1566.515317440033,116.57536981786616,132,53.219689093374534,0.07290603994423141,2.1176791191101074,111.10704843019694,0.0005,0.10967141728960257,0.3908214569091797,800,0.017594148018906377,0.0964345932006836,3.2985360622406006,0.01455352890623241,1.50166916847229,179.31433003948996,1.5018231868743896,1.3190396488007752,8.10623e-10,10.387724876403809,0.968532675068111,0.6565519
0.0036300295,9.5681734085083,800,-181.49557523698476,2.039872169494629,-0.0029520614,0.65554655,-188.87366201511642,11.48273515701294,75.51494700259701,0.72599196434021,4.21730286632636,250.0786188038639,7.886868215441171,21440000,1578.0034742355347,109.62978297405694,133,42.919540323393534,0.10214359852582397,2.224241018295288,112.92902279240663,0.0005,0.11091808932353883,0.40424013137817383,800,0.01744904629937459,0.08691620826721191,3.258519172668457,0.014757926210766553,1.3642759323120117,176.2646943542538,1.3644115924835205,1.04828896737256,-1.1920953e-11,10.08132553100586,0.7820593660022127,0.65564895
0.0032350973,9.565706968307495,800,-188.44957293753438,2.1423845291137695,-0.0024550767,0.6544464,-237.18952626401145,11.605483293533325,90.17439749148954,0.8713171482086182,4.863016122364247,248.84429458622952,8.713975677563097,21600000,1589.6143169403076,110.55015604575418,134,51.2645282838602,0.1104540188903605,2.1616787910461426,110.97852616069527,0.0005,0.10451950940274454,0.4159665107727051,800,0.01808037520314103,0.09096050262451172,3.013988971710205,0.014700193181856603,1.4715330600738525,178.51325606099724,1.4716718196868896,1.210493159776333,5.751849e-10,10.09719443321228,0.9299951352900838,0.65427846
0.002550689,9.922922849655151,800,-179.97579284041277,2.283998727798462,-0.0036185395,0.6530281,-216.74843335099706,12.058761358261108,107.66177709721835,0.7738621234893799,6.045074548036281,236.16209896509693,11.644205624282192,21760000,1601.67950963974,98.3916323947111,135,60.96096220956552,0.13998500280129364,2.4036195278167725,113.56351957586436,0.0005,0.14142185980254243,0.3963000774383545,800,0.017749151593186074,0.0874629020690918,3.0757529735565186,0.014824008779321819,1.5962049961090088,183.80956571779222,1.5963451862335205,1.3697664567249632,-4.76837e-11,10.43038010597229,1.1053441057611617,0.6530242
0.0025098517,9.556931495666504,800,-186.77342013949584,2.121016263961792,-0.0008206438,0.6516209,-224.89393121087676,11.409421682357788,103.60102281183593,0.6789991855621338,3.5581432283102687,252.8183516789627,6.553658183112917,21920000,1613.0942721366882,102.36844861437646,136,58.3470915031943,0.08907052982995915,2.285414934158325,112.83679189996862,0.0005,0.06525571262111439,0.40752720832824707,800,0.017779553687908563,0.09087967872619629,3.1038970947265625,0.014873623562936238,1.2842707633972168,178.9014962585257,1.284424066543579,1.3591907390393003,-3.397465e-10,10.077621936798096,1.06520533867288,0.651798
0.0037560917,9.537720680236816,800,-179.15293536868666,2.1239614486694336,0.0063363183,0.6507807,-238.46790748037807,11.30239987373352,94.97257777754854,0.8502225875854492,-5.964953219254977,237.72262471471828,-10.227155470005052,22080000,1624.4032998085022,117.66854052342191,137,54.005646341656615,-0.0786515717323519,2.184603691101074,113.01282074413953,0.0005,-0.04486306946297716,0.4040818214416504,800,0.017734416925229424,0.09164738655090332,3.043243646621704,0.014858568694937069,1.2144238948822021,174.97217847668526,1.2145781517028809,1.2603327108853966,-3.015995e-09,10.055349826812744,0.9784011608358564,0.6507098
0.0034472528,9.889986515045166,800,-180.6525620950859,2.2662010192871094,0.0027032536,0.64969647,-234.89236759630143,11.926085948944092,99.69597637635468,0.7961962223052979,4.859036667824618,252.11428057218708,10.03832896918764,22240000,1636.3355724811554,102.96511461734764,138,56.22900399511232,0.12394674753893921,2.2101447582244873,113.63455325230628,0.0005,0.10924112000635124,0.39705562591552734,800,0.017654443762937427,0.08422732353210449,3.2294199466705322,0.014822810327932949,1.503270149230957,176.6548295419814,1.5034375190734863,1.3279772574661979,-2.861023e-10,10.393694400787354,1.0252418194691666,0.6496526
0.0071693836,9.590945482254028,800,-179.59871437777284,2.0517752170562744,0.00551579,0.64853185,-195.85234890979876,11.485450029373169,108.52994444195441,0.7728738784790039,0.9993936513435225,250.99767668098997,2.7985248043169886,22400000,1647.826245546341,101.1822758519657,139,61.56570324291943,0.05178588376656117,2.2866344451904297,115.57900144244992,0.0005,0.050225916778774075,0.3850746154785156,800,0.018670800934003615,0.07498550415039062,3.1185801029205322,0.014986448322982666,1.3658032417297363,181.54170317624033,1.366166591644287,1.4337519848825,1.1563301e-09,10.075493335723877,1.1156884579652147,0.64838237
0.004237893,9.820642709732056,800,-186.59799165659226,2.1667497158050537,0.0118884845,0.64696854,-221.45534228315984,11.843241453170776,85.26639492421414,0.8123142719268799,0.37993492195200945,254.85664508071824,1.0302343835825436,22560000,1659.6762340068817,120.62273349037847,140,48.513311047693584,0.03458501066268638,2.234708070755005,117.69618223475278,0.0005,0.02329708051531781,0.4139530658721924,800,0.017735603013486125,0.08158469200134277,3.2265076637268066,0.015229472132405617,1.4655485153198242,172.54419391293,1.4656851291656494,1.0594689459850262,-4.2915346e-10,10.335819244384766,0.8818699873074729,0.6470099
0.003863288,9.853602409362793,800,-186.53273918810044,2.2018303871154785,0.0064460197,0.645949,-235.50625656853242,11.827991962432861,81.60560306379631,0.7879209518432617,-2.6512967077344585,257.6175535142247,-4.853236313880446,22720000,1671.5103294849396,126.07679592713124,141,46.26853732843814,-0.024231867770592743,2.2666900157928467,118.65365434804559,0.0005,-0.04194312448355484,0.3888530731201172,800,0.01812336549941137,0.10511946678161621,3.2041287422180176,0.01527066162921504,1.428682804107666,178.30611330298106,1.428800344467163,1.0225224574559622,-1.1146067e-09,10.365597248077393,0.8450500080792521,0.6456862
0.0021683124,9.501386404037476,800,-183.90171963931692,1.891345500946045,0.000572131,0.6454763,-220.00936735334713,11.492763996124268,100.96856263672863,0.8139545917510986,4.052391145948692,252.96758600886793,7.7418949775932,22880000,1683.006409406662,101.5551833493153,142,57.19593467128125,0.10159552299459637,2.272451162338257,116.67361263173281,0.0005,0.12068477820883355,0.3855147361755371,800,0.018269450835033677,0.07681584358215332,3.176676034927368,0.01516092370180773,1.46773099899292,183.59586667512863,1.467869758605957,1.3019872741005607,4.5299528e-10,9.987618684768677,1.038775448154722,0.6454478
0.0026566796,9.631489276885986,800,-188.7373727410082,2.1061713695526123,-0.002957997,0.64523363,-236.05061863519487,11.490222215652466,116.39176012352858,0.8723342418670654,12.07642331271971,260.3457472049421,21.693564304871497,23040000,1694.50266122818,95.44361130609032,143,65.9259055945679,0.24124509374397526,2.1111273765563965,116.46148462179461,0.0005,0.27293725963375803,0.4633798599243164,800,0.017897029435058942,0.09413862228393555,3.183629274368286,0.015302237291165702,1.2497074604034424,179.40668935713427,1.2498419284820557,1.444512039899691,-7.0333483e-10,10.210166454315186,1.193622452497565,0.6451677
0.0017585258,10.031365871429443,800,-182.4672141446584,2.297339677810669,-0.000100129284,0.64466166,-214.43073238678784,12.070110559463501,68.35922820791205,0.8282797336578369,-7.172976004551424,260.7363793707378,-13.376021514368121,23200000,1706.5772905349731,126.57779634779793,144,39.23597894635331,-0.10947167958146083,2.3752005100250244,116.90464754553425,0.0005,-0.1746858740634815,0.3820188045501709,800,0.018056162521640245,0.08687090873718262,3.1473541259765625,0.015298629903819473,1.5211901664733887,180.574135087658,1.5213146209716797,0.9200835686337467,-5.9604766e-11,10.518561363220215,0.7119176495600633,0.64430696
0.0026794109,9.40167784690857,800,-183.58814541725812,1.9996588230133057,-0.0004915431,0.6441361,-183.14585319534808,11.436203956604004,102.65994554559427,0.7686588764190674,-4.655671852306221,256.3631766795442,-7.625173539383997,23360000,1718.0177092552185,108.6834878204501,145,58.5391320625841,-0.051909805456175594,2.2594454288482666,118.17491102048088,0.0005,-0.07300642554900057,0.47298383712768555,800,0.017928820289125597,0.17777585983276367,3.0056467056274414,0.015328611658400633,1.3367993831634521,173.9954840173045,1.336940050125122,1.273733885567089,-8.9407017e-11,10.071177959442139,1.0553096028829274,0.6441955
0.002732236,9.691670656204224,800,-180.3766819876013,2.202880382537842,-0.0003422314,0.6434392,-228.6888939608833,11.491198778152466,68.26046505409475,0.8131279945373535,-0.22232257348309503,233.97951616132482,0.2601161456383312,23520000,1729.5142312049866,114.70030483660997,146,38.79268730506321,0.02705342506650348,2.2028210163116455,118.67766063518329,0.0005,0.04034091786552794,0.39129090309143066,800,0.017772080016639477,0.08550000190734863,2.9316654205322266,0.015408898961831468,1.2519335746765137,175.36261613076985,1.252082109451294,0.7889674897078623,1.0430814e-09,10.191309928894043,0.7097897667434502,0.6434959
0.0021527153,10.48670482635498,800,-186.89131849250072,2.2121880054473877,-0.0016777371,0.6427213,-220.00644327405124,12.262480735778809,103.05488721075503,0.8562755584716797,-2.812278856646629,255.326608306434,-5.264179713068269,23680000,1741.7864711284637,123.03778883273947,147,58.49617517526242,-0.028074134746644865,2.208516836166382,119.5967280134574,0.0005,-0.06665130560969686,0.3884408473968506,800,0.018607190229090353,0.09788990020751953,3.662280559539795,0.01549688844948489,1.2367968559265137,180.05624008796227,1.2369577884674072,1.3213999158049003,-1.4007089e-10,10.993541240692139,1.0620000679432617,0.6426813
0.0021989103,9.302557945251465,800,-187.30754151390522,1.9395503997802734,-0.00060919404,0.6422755,-211.72952059926024,11.398477554321289,98.8528953047282,0.8212864398956299,0.6974853492520243,250.00999099387658,1.935491381189409,23840000,1753.1898584365845,100.31120766395244,148,56.0711714263366,0.04390322551070978,2.2426106929779053,119.15888585090127,0.0005,0.07575404318196542,0.5907526016235352,800,0.018011406777696883,0.0928947925567627,2.9482579231262207,0.015526364166136012,1.3479695320129395,176.94359564830975,1.3480918407440186,1.1932848759168837,-1.0251998e-09,10.006340980529785,1.0171392658318403,0.64248455
0.0027892604,9.741676092147827,800,-197.5349584291277,2.274200677871704,-0.0025935755,0.6415859,-258.21714887394126,11.37518858909607,89.7216915890271,0.8062820434570312,-0.6680671136025274,256.9984608992067,-0.7587923734572303,24000000,1764.56884598732,121.10240587971846,149,51.04178654555557,0.017171137844968754,2.2611567974090576,120.7018626498476,0.0005,0.04790950305604058,0.507300853729248,800,0.018740466969592993,0.09185957908630371,3.0187389850616455,0.015641129541599654,0.9745793342590332,185.6458754135949,0.9747152328491211,1.1326287119127054,-3.0398378e-10,10.362661361694336,0.9272625977959722,0.64175546
0.0034885753,9.94171953201294,800,-193.0807391736954,2.0998823642730713,0.0047450713,0.6406713,-213.46520725680656,11.798065185546875,98.65374898537102,0.9128737449645996,-0.42824010881224356,256.99523019420576,-0.8054511449777693,24160000,1776.3710689544678,117.02074977668006,150,56.126219473782896,0.016892819428665457,2.1791415214538574,122.05450394588182,0.0005,0.008023868658948876,0.46906352043151855,800,0.01827308946763444,0.08659982681274414,3.2392284870147705,0.015768638176686778,1.2549066543579102,178.33362231559195,1.2550270557403564,1.261159108118875,8.344647e-11,10.515337467193604,1.0160547830705529,0.6406198
0.0019637777,9.393094062805176,800,-190.30142000165412,2.0394506454467773,-0.0015737051,0.6394761,-215.66690529772077,11.468435287475586,110.86898677412108,0.8124563694000244,-0.2181544303147902,254.8415538779226,-0.7780801389135433,24320000,1787.842931509018,113.1111188214352,151,62.99014479460939,0.017250656561340158,2.085963249206543,123.50659881091583,0.0005,0.03263924491129451,0.5438194274902344,800,0.018954671553110616,0.08969664573669434,3.1413357257843018,0.01586528047401646,1.3586983680725098,187.30217757374996,1.3595707416534424,1.3636232722980184,-2.1040438e-09,10.08339548110962,1.1397514535613504,0.6394619
0.0029924952,9.762484073638916,800,-193.29664788227376,2.111085891723633,0.0060549923,0.63826185,-237.20768913675764,11.518339395523071,93.41417204025805,0.8315174579620361,7.77020809344028,240.37215078396554,14.437545575845709,24480000,1799.3659889698029,110.05138361858492,152,52.83232417727715,0.16955752595297757,2.163501262664795,123.45179462479652,0.0005,0.2655656567054588,0.37796950340270996,800,0.01816536238033601,0.10182309150695801,3.31532621383667,0.01592295390107509,1.2006747722625732,181.41654490772933,1.2008121013641357,1.1918520056206052,-1.907349e-10,10.265761852264404,0.963359003813059,0.6382905
0.0025857487,9.73330020904541,800,-188.7866537090702,2.137091636657715,-0.0007869997,0.63719887,-255.50903305820086,11.891669750213623,82.06811269442913,0.8473107814788818,-6.378627039340948,269.3482191966147,-11.835777471718659,24640000,1811.2629075050354,137.54511995290218,153,46.70101799456581,-0.09323066148465807,2.1723740100860596,123.85068333954871,0.0005,-0.14150243650128777,0.4552478790283203,800,0.018641827269778168,0.19365739822387695,3.186509609222412,0.01589114973341739,1.4450867176055908,183.75695721922907,1.4453644752502441,1.0424498592077045,7.0333483e-10,10.402423858642578,0.8511523585274666,0.63725674
0.0014435874,9.569357633590698,800,-200.59728906104507,1.9514961242675781,-0.001263052,0.6363246,-236.04487996294375,11.561408519744873,83.05000306377478,0.8031389713287354,0.27265139814991474,241.9983050184195,1.1045669546119579,24800000,1822.8280262947083,118.21811259350982,154,46.99353163209369,0.036225047337380065,2.223935604095459,125.79966999541848,0.0005,0.0952801743845503,0.35706639289855957,800,0.018303365094624116,0.1932227611541748,3.0769011974334717,0.01595568585769035,1.394636631011963,189.38406132452585,1.394770622253418,1.015959319084792,-3.4153462e-09,10.138900518417358,0.8594899740623115,0.6363841
0.0013267837,9.637632131576538,800,-191.88937964131196,2.050900936126709,-0.0011865564,0.6356304,-219.09290095068135,11.439771175384521,105.14157527797698,0.8385031223297119,-1.2106527176570818,252.74145342019463,-2.2149218155390678,24960000,1834.2731289863586,114.74808513422133,155,59.55821097783997,0.003268212548882539,2.251171350479126,128.31024054328682,0.0005,-0.038842679099209174,0.4173274040222168,800,0.01857422003890303,0.10098695755004883,3.057112216949463,0.01603251647352874,1.2232980728149414,187.4180873635651,1.2234418392181396,1.3837439020972504,-2.413988e-09,10.178571939468384,1.081340300239245,0.63575447
0.0022534945,9.844834089279175,800,-193.7140975769273,2.1030094623565674,-0.002805642,0.6346494,-229.1741186118137,11.814294576644897,94.87712028677312,0.8625092506408691,2.9274263726184016,232.12986874236145,6.028198168403065,25120000,1846.0917859077454,105.68716680140585,156,53.37365942410404,0.08557904131230422,2.3109865188598633,125.74162122813625,0.0005,0.10603693046841851,0.42219090461730957,800,0.01766749439932242,0.0919346809387207,3.080836057662964,0.01599009029306782,1.4020390510559082,192.1756038660242,1.4021861553192139,1.272812143913066,-2.3841906e-11,10.38320803642273,0.9768412217643748,0.6345576
0.0016665023,9.563321113586426,800,-189.78633976126625,2.0008955001831055,-0.002660468,0.6333074,-232.56827398536765,11.589759588241577,70.92754326722947,0.8572597503662109,-8.24535283463867,247.8760935016922,-14.920679308294186,25280000,1857.6860885620117,132.25963967535156,157,40.60897713255402,-0.12385957843243289,2.2146642208099365,125.90722662184376,0.0005,-0.2022620094383813,0.4322359561920166,800,0.0186071355179988,0.09149909019470215,3.044463634490967,0.015973572533839957,1.4361119270324707,195.33034792658168,1.4362435340881348,0.9067830392843723,1.7763569e-16,10.110097408294678,0.7391644993617082,0.63347006
0.0016120902,9.817187786102295,800,-190.08777271850033,2.0968291759490967,-0.0031123648,0.6319716,-236.03953499004373,11.561963081359863,85.85308078443578,0.7831847667694092,-2.720829190819976,262.342468704886,-4.405222061127746,25440000,1869.2527940273285,124.58560471957759,158,48.520877341274485,-0.01874179896847013,2.3460633754730225,126.13819866606435,0.0005,-0.023314800314050758,0.38695526123046875,800,0.01801946377727977,0.1026155948638916,3.1671721935272217,0.015929737888505612,1.2006900310516357,190.83116530141072,1.2008440494537354,1.1349462645020014,5.51343e-10,10.328998327255249,0.8879812506510132,0.6321368
0.0022790306,9.59348750114441,800,-194.62351889127729,2.0915305614471436,-0.003535292,0.6309316,-240.5274322759272,11.69788146018982,98.92113335144876,0.848660945892334,-0.965556361145748,246.56753984184076,-1.2949916436650784,25600000,1880.956233739853,115.07074065656685,159,56.22820133964355,0.012300225712795963,2.080831527709961,125.19733415799139,0.0005,0.04152486481011773,0.4996163845062256,800,0.01852021850352368,0.08216691017150879,3.1988513469696045,0.015902371545034665,1.4542348384857178,184.86770934061684,1.4543557167053223,1.3453965855326917,5.155802e-10,10.19775676727295,1.0190529356825133,0.6306734
0.0025308956,9.466340065002441,800,-195.91477010357363,2.0419225692749023,0.0057591866,0.62985617,-222.27437383418402,11.25804591178894,73.8654634586653,0.7888133525848389,2.747349234809638,248.21685443406164,5.375470707488512,25760000,1892.217754125595,123.09291136172605,160,41.76173385990988,0.07930180853759872,2.1962764263153076,127.09807794684598,0.0005,0.09825451399736991,0.4047715663909912,800,0.018144629966498085,0.10853075981140137,3.0712549686431885,0.015967190340268594,1.1778974533081055,188.7512251489458,1.1780471801757812,0.950448944183956,8.10623e-10,10.026055097579956,0.7673355880187015,0.6299471
0.0033230647,9.481078386306763,800,-195.2961846661915,1.934340238571167,0.0031022448,0.6286863,-238.90389951152767,11.2107515335083,96.79529870483857,0.9033622741699219,-2.5081051400177077,264.6790200797344,-4.751006929628656,25920000,1903.4338386058807,121.40534811394754,161,55.0137559700959,-0.021764723039686396,2.2898447513580322,131.56089484121398,0.0005,-0.07310669674999509,0.3910226821899414,800,0.01817495950073135,0.19232535362243652,3.0362355709075928,0.016156126296350107,0.9800403118133545,189.8122480453928,0.9801666736602783,1.269422565451359,8.1062324e-10,10.08280062675476,0.9977974470425331,0.6289106
0.0021528485,9.886110305786133,800,-197.76724225091206,2.1103715896606445,0.0003404452,0.62766266,-216.39437057415591,11.830509901046753,110.22770059190447,0.9139139652252197,-9.770085462203092,246.43427602959613,-17.162766029308376,26080000,1915.2687339782715,119.7197172972901,162,62.705242003929236,-0.1458218130242501,2.1670541763305664,131.25230517978014,0.0005,-0.21313411631535395,0.3912220001220703,800,0.019356603846981894,0.0816957950592041,3.1644339561462402,0.016181196179911293,1.4232745170593262,194.21593698789195,1.423410415649414,1.4038252090402312,-1.3947486e-09,10.380241870880127,1.1346417380817895,0.6276229
0.0018756135,9.481480598449707,800,-198.05541478745295,1.9700467586517334,0.0010373928,0.62737066,-241.27601331295966,11.512935876846313,84.47783455042969,0.8323328495025635,2.9795549862064235,242.63704535989245,4.929572844201615,26240000,1926.785938501358,131.986047357444,163,47.859551918981644,0.07498624863665874,2.3012278079986572,128.87072416756925,0.0005,0.09415060957034846,0.46714210510253906,800,0.018467657070481945,0.09308290481567383,2.9370617866516113,0.016074164542689534,1.4160435199737549,190.00992368165927,1.4161851406097412,1.048411164257538,7.4505807e-10,10.060542345046997,0.8753799463434949,0.627171
0.0020052078,9.660041809082031,800,-202.54597079296946,2.123197078704834,-0.0019373947,0.6270687,-229.39337412060226,11.310993671417236,72.79731360748329,0.8199801445007324,-2.20590225421692,247.64767530198867,-4.4156970572286,26400000,1938.1037964820862,137.52309771788975,164,41.565414179302905,-0.018453932673050233,2.1901681423187256,130.97094958179036,0.0005,-0.07064586692174597,0.3702099323272705,800,0.01827635117967669,0.10689616203308105,3.1163721084594727,0.016127158000980118,1.1044058799743652,192.55828769311574,1.1045522689819336,0.9410725171152834,-2.513826e-09,10.158626317977905,0.7577975270200371,0.62685436
0.002327074,9.924998760223389,800,-199.10826246119825,2.2146050930023193,-0.0014808603,0.6264813,-240.23360022894187,11.988250255584717,88.01893376186072,0.8202662467956543,1.4284528018922027,251.3576077801787,2.498428798249205,26560000,1950.0970709323883,133.12327167929791,165,49.6177724433659,0.05075493893583578,2.278045654296875,131.54178512082524,0.0005,0.076920326470897,0.3692626953125,800,0.0179570441137269,0.10214662551879883,3.145848274230957,0.016176793869751033,1.5284545421600342,190.3846225960876,1.5286321640014648,1.234347851287522,7.390975e-10,10.420097351074219,0.9103001531995968,0.6266841
0.0050889538,9.55544400215149,800,-197.69259862597207,2.2405643463134766,0.023827692,0.6259493,-214.8817475972963,11.611974000930786,86.73142662245522,0.7821497917175293,-1.8615311559268581,259.55951105141025,-3.0516643506510297,26720000,1961.7151792049408,127.13088778136435,166,49.33316848814996,-0.004506300129997741,2.214519500732422,132.77946648515294,0.0005,-0.02237491194478428,0.3811917304992676,800,0.018249973939440414,0.09320831298828125,2.9880783557891846,0.01633237037371858,1.5025005340576172,202.28796242785774,1.50266695022583,1.1539244958695212,2.443791e-10,10.049800157546997,0.8965344912078744,0.6259812
0.005831324,9.770238876342773,800,-198.36599614331877,2.097719192504883,0.020407131,0.62497276,-207.70652397218583,11.58034372329712,84.32540223816352,0.9081461429595947,3.782085987277452,253.3414714795039,7.557161266193111,26880000,1973.300096988678,115.73294194886819,167,47.709978426558756,0.10143720557100892,2.238675355911255,130.2463215843551,0.0005,0.19753943860682585,0.36647462844848633,800,0.018287076557603667,0.08585500717163086,3.178575277328491,0.016366770045553015,1.3075997829437256,190.3248761510444,1.307969570159912,1.0838121923292796,-3.6358827e-10,10.246185541152954,0.8722393240362699,0.6249991
0.0025440461,9.81844711303711,800,-193.18622220411143,2.2149033546447754,0.0046469662,0.62439626,-230.22462518902722,12.018631935119629,109.98899219216948,0.9291696548461914,2.5992562904960903,246.73632901953061,5.377035584125525,27040000,1985.32590508461,110.12044356359756,168,62.276606619781724,0.07934403526866252,2.2410190105438232,128.00335959832884,0.0005,0.16136616097610892,0.38062357902526855,800,0.0193585462859844,0.08527183532714844,3.0849242210388184,0.016161130772776713,1.6345455646514893,191.47445410595134,1.6350305080413818,1.4622987631012379,4.172327e-11,10.340115308761597,1.131884803370719,0.6244481
0.0018168302,9.432733297348022,800,-187.51252122664135,2.108248710632324,-0.00044972915,0.623758,-217.74620345771666,11.642043828964233,128.6783006290254,0.846076250076294,0.4696872770921243,246.97799384273233,1.0914478724418757,27200000,1996.9712901115417,93.6105864495611,169,72.87777790557989,0.03643237170672833,2.0898795127868652,126.47511715594443,0.0005,0.06640860669734507,0.3637850284576416,800,0.018615857346332535,0.08025169372558594,3.07700514793396,0.016165391149463946,1.7011535167694092,184.47920116560104,1.7012968063354492,1.6961721267637189,5.364417e-10,9.89620590209961,1.317915036158607,0.62402093
0.0019130375,9.61089038848877,800,-193.15250092170666,2.0901758670806885,-0.0007194919,0.6229361,-195.97941178589252,11.49622392654419,79.69732173092433,0.7824130058288574,-2.7210418401409733,261.24834030406225,-4.647224510073704,27360000,2008.472021818161,117.66100145691458,170,45.61129978828432,-0.02088155497121053,2.2849018573760986,128.07753783212488,0.0005,-0.014387375499803233,0.4220607280731201,800,0.018312497789324922,0.08476829528808594,3.1292014122009277,0.016232299455248983,1.296194076538086,183.55547390980666,1.2963190078735352,0.9827276946513593,2.7954579e-09,10.136796236038208,0.8254848644145207,0.6230108
0.0016266365,9.837290525436401,800,-191.19976864490695,2.1524691581726074,-0.000394215,0.62195575,-238.83429347301117,11.875970602035522,81.50255452770648,0.7762050628662109,-2.129760819560698,245.14588513531308,-3.234315816059498,27520000,2020.3514437675476,129.75770728765522,171,45.999202972416235,-0.006549221667475728,2.1266682147979736,129.09072159874438,0.0005,0.02083912150136622,0.4044370651245117,800,0.01877690898748376,0.10415315628051758,3.2121310234069824,0.01635106497120926,1.4554803371429443,189.70034446369297,1.4556498527526855,1.0757544020473133,1.1354686e-09,10.367563486099243,0.8455204106027271,0.6219722
0.0012780925,9.741409301757812,800,-194.42065305772076,2.0384581089019775,-0.0030683798,0.6211868,-213.00279200626443,11.869319200515747,112.21073838499775,0.899716854095459,-4.507473438344697,256.0894125509379,-7.571427589334246,27680000,2032.227204322815,109.53165504481832,172,63.79004779733646,-0.04994945054565442,2.3157904148101807,127.28388628052727,0.0005,-0.07250703022634122,0.39931583404541016,800,0.01935622591751207,0.0799567699432373,2.9660441875457764,0.01634710661887522,1.5730907917022705,190.35362634186143,1.5733988285064697,1.3702567225229239,-1.1920928e-09,10.24214768409729,1.1532181284256222,0.6211513
0.0015169473,9.553123712539673,800,-192.0025090597384,1.9755003452301025,-0.0023127175,0.6211756,-229.78759895958177,11.540724754333496,88.2492170545925,0.8294975757598877,-5.439165491323081,249.29381953179774,-9.57023283979796,27840000,2043.7724227905273,120.33075281220574,173,50.22945841912246,-0.06958979838340135,2.2008707523345947,131.01679447867755,0.0005,-0.08628268941511873,0.38960742950439453,800,0.018857248211254327,0.09964656829833984,3.111562728881836,0.016521794943427735,1.4305238723754883,183.03184228111888,1.4306433200836182,1.0924763545157974,1.0788441e-09,10.064883470535278,0.9122190971682681,0.6212894
0.0027904608,9.833201169967651,800,-194.4794277039946,2.2146201133728027,0.011577609,0.6209681,-236.0765975723735,11.733198404312134,88.21724333000002,0.8462283611297607,-2.458728142393048,245.88249454131034,-4.694523007081866,28000000,2055.509430885315,124.68793024685044,174,50.27698685005837,-0.020898489008969626,2.122870683670044,129.87493963927542,0.0005,-0.06498846022585268,0.4485635757446289,800,0.01837963830723753,0.09944438934326172,3.2105555534362793,0.016438721314726967,1.2806193828582764,188.43641170363,1.280980110168457,1.131886246598406,-2.7716168e-10,10.402055263519287,0.9116214357025576,0.62101585
0.0019966792,10.307960748672485,800,-197.0208194679587,2.1476922035217285,0.0020278476,0.6205476,-257.17593295666376,12.326979875564575,83.42330080961555,1.2900559902191162,-5.92711740193221,265.0584113790419,-10.339982082926271,28160000,2067.841935634613,127.93321752002952,175,47.328944002087866,-0.07740556007568064,2.3553900718688965,129.56908941855804,0.0005,-0.13278714190915097,0.3814687728881836,800,0.018609238893700086,0.07309317588806152,3.188149929046631,0.016445964010492288,1.4962406158447266,188.8209325985177,1.4963784217834473,1.0630065651764853,-9.715556e-10,10.781373500823975,0.8643340143756706,0.6206141
0.0020431469,9.640960216522217,800,-196.55747045483534,2.096482276916504,0.00028099457,0.6201162,-233.0000017461182,11.753770351409912,97.06950653155411,0.9240403175354004,-6.4090663577834235,256.04534334791435,-11.087050808922838,28320000,2079.6007266044617,117.64401456486335,176,54.94526535717918,-0.08484435663184468,2.165360689163208,131.2311936475145,0.0005,-0.08549344957092533,0.5041506290435791,800,0.018581289200103022,0.10475420951843262,3.0627622604370117,0.016535536725197444,1.434612512588501,184.25456727194097,1.4347655773162842,1.291864919199897,-2.9802322e-10,10.27097201347351,1.00100230639498,0.6199684
0.001471696,9.92308497428894,800,-193.20022144686504,2.108707904815674,-0.0019857702,0.6196959,-223.62045853891254,11.806808710098267,96.48351211173221,0.9054965972900391,-9.318464145117606,251.56432702092235,-16.83546859272483,28480000,2091.412109375,127.93850020674905,177,54.97700003576536,-0.14232498901737148,2.2546348571777344,130.00740117607614,0.0005,-0.23263132441842657,0.41868138313293457,800,0.018911784779057594,0.09219765663146973,3.2714052200317383,0.016468626681771053,1.3211469650268555,191.16736355235167,1.321282148361206,1.3139475605372548,-8.22544e-10,10.455559730529785,0.9956686533538528,0.6196567
0.00164358,9.723022937774658,800,-195.16773282730563,2.0660862922668457,-0.0031901598,0.6196724,-227.33351543734497,11.757059335708618,99.54026157329743,0.8291378021240234,-2.585900676649685,249.31879840238028,-4.293647285559691,28640000,2103.174591064453,115.24455895246285,178,56.38966302937311,-0.01669389880490945,2.2245633602142334,132.48632639931515,0.0005,-0.06800703104488326,0.438861608505249,800,0.018804811008808316,0.0814657211303711,3.222447395324707,0.01659715296015475,1.4626131057739258,188.39843587806502,1.4627342224121094,1.3347255151181334,-5.841255e-10,10.261727094650269,1.0254215292556925,0.6198302
0.0017779202,9.66023588180542,800,-196.47427022587377,2.1600406169891357,-0.0015325078,0.61903995,-213.24314105167468,11.630132913589478,96.94735212442423,0.917243242263794,-0.7277298304039735,248.30610498771648,-1.2530553069145702,28800000,2114.8083600997925,120.90113907073804,179,54.87330957383349,0.013669752818288333,2.31830096244812,132.24662679668748,0.0005,0.02435930898946415,0.3688392639160156,800,0.018890905806616214,0.08104634284973145,2.9306640625,0.016591692414116208,1.460317611694336,190.2115343017933,1.4604709148406982,1.2965655516621744,-2.4437905e-09,10.129707336425781,0.9997524485318061,0.6190426
0.0019122644,10.149497032165527,800,-193.21441080378136,2.2312002182006836,0.00096310175,0.61823714,-251.87637134920604,12.00692629814148,91.34878902331754,0.8562259674072266,-1.9997289610343238,249.68835264968897,-3.6761077084199267,28960000,2126.8230521678925,133.5198304895738,180,52.01411748828143,-0.010658525203515378,2.1770002841949463,129.74690626055437,0.0005,-0.007199698307937013,0.3711857795715332,800,0.018879949400526265,0.10860419273376465,3.5096933841705322,0.01652907516731056,1.3169665336608887,189.79952458376513,1.317091464996338,1.1985444814410842,-1.8507244e-09,10.649817943572998,0.9442977710620493,0.61824185
0.001783669,9.913147449493408,800,-193.99027179177057,2.16264271736145,0.0005972267,0.617378,-241.42575049027872,11.904006481170654,88.54917700755699,0.7766520977020264,0.7228420693484806,245.0049156463406,1.975891062784313,29120000,2138.733054637909,134.84332111855636,181,49.965226780832246,0.04611426533846256,2.2749392986297607,132.87222493595428,0.0005,0.09881160030102962,0.38504958152770996,800,0.01916533834355055,0.08247041702270508,3.3094983100891113,0.016686862584543008,1.459369421005249,188.10526057181917,1.4595146179199219,1.1861510576780274,6.7353245e-10,10.400855779647827,0.9173642527171388,0.6174046
0.0020671666,9.779535055160522,800,-198.9532632959401,2.218576669692993,0.0029264498,0.61661893,-226.5552949978902,11.636980772018433,84.42211725473292,0.8394465446472168,-3.0605642402959403,265.62211014183094,-5.2953052077183225,29280000,2150.374271631241,122.9424306728282,182,47.63704741417277,-0.02657866868723387,2.2083001136779785,131.31090963663465,0.0005,-0.04611801869019013,0.39228153228759766,800,0.018041690053506497,0.07385468482971191,3.0019595623016357,0.01667145213841509,1.3295574188232422,188.82741451739332,1.3297290802001953,1.1600248530467774,-8.344632e-11,10.265100240707397,0.873346650678004,0.6166925
0.00191807,9.898899793624878,800,-203.23990438079565,2.3030107021331787,-0.00028846788,0.61580676,-230.67347093363108,11.847642421722412,119.91528844161283,0.8599662780761719,1.7643809912090296,265.81944616512476,3.6198892313620616,29440000,2162.2266874313354,97.17601633614294,183,67.57557055392222,0.06273978803882538,2.184389352798462,133.4477615723575,0.0005,0.12083520172535162,0.39716410636901855,800,0.01934376110770813,0.09629249572753906,3.1880838871002197,0.01677918018271514,1.3849174976348877,194.80420257929939,1.385054349899292,1.596352574859564,-9.417533e-10,10.41367244720459,1.230784134424036,0.6158398
0.0012826647,9.84000539779663,800,-201.0663545680177,2.1443488597869873,-0.0018276741,0.61542886,-230.45770271570498,11.917548894882202,88.21151898115589,0.8194360733032227,3.849493964587868,238.0848493985213,7.294402760181899,29600000,2174.150240421295,117.2684170614652,184,49.92787743102439,0.09944997478291716,2.230815887451172,133.25147665506842,0.0005,0.1736101595105969,0.4721083641052246,800,0.019370939487273413,0.1688706874847412,3.199842929840088,0.0167741053696041,1.3739464282989502,191.461017200144,1.3740644454956055,1.178155184606865,-1.9550324e-09,10.504091024398804,0.9120875400885472,0.6154474
0.0015218148,9.74821925163269,800,-201.65961890846572,2.0164072513580322,0.002488894,0.6152787,-213.5966079831513,11.466058492660522,96.95906320194196,0.9427876472473145,-4.055641071195103,254.94902527478268,-6.9261326857155066,29760000,2185.6198449134827,119.82233788994631,185,55.064356985521535,-0.042690790669937285,2.3835864067077637,134.07215872823048,0.0005,-0.06181489181325551,0.38744544982910156,800,0.018814969532505468,0.09779191017150879,3.037519931793213,0.01684184221109413,1.1695592403411865,195.50168874253075,1.1696908473968506,1.310576212809633,-9.715557e-10,10.251200675964355,0.9997740774514646,0.6151953
0.0029384606,9.827794313430786,800,-198.97483179131413,2.167649745941162,0.005124238,0.6152251,-243.9725421374161,11.746142864227295,89.3408440009848,0.8042738437652588,-10.711558305162193,251.89779646967793,-19.593578354726265,29920000,2197.3720004558563,136.64507118345819,186,50.732690069106205,-0.16933634773329517,2.2159388065338135,133.76945193296754,0.0005,-0.3145788983675124,0.37430572509765625,800,0.019110939189128,0.10322189331054688,3.076721429824829,0.01685643282683296,1.3775763511657715,191.3971925122943,1.3777375221252441,1.1623723119274552,4.2915344e-10,10.3229238986969,0.9245833362082408,0.61527514
0.0021622968,9.832669019699097,800,-199.6144959788385,2.270155191421509,-0.0009852258,0.61516774,-248.00747181210508,11.825396299362183,98.44167174592037,0.842041015625,-3.004960352832445,249.93834357217818,-5.024446287635577,30080000,2209.2025561332703,129.0766232185248,187,55.52262285777059,-0.02339039612158577,2.2418100833892822,136.93144114998975,0.0005,-0.014588899827122864,0.41655492782592773,800,0.019311891191751984,0.09362173080444336,2.97988224029541,0.017015404435720492,1.4171605110168457,193.61362378167587,1.4174792766571045,1.3471936746205324,3.814697e-10,10.365785121917725,1.0165800062851948,0.61496437
0.0016744782,9.692593336105347,800,-200.82936426202878,2.1471264362335205,-0.0014364376,0.61482567,-227.20204428154594,11.531941890716553,83.17453900456647,0.817908525466919,-2.193892452485816,257.53125544811974,-3.459959561774876,30240000,2220.738296985626,125.16055693077861,188,46.71254741172928,-0.007610218441882665,2.246428966522217,138.5169338797284,0.0005,-0.010275143738857358,0.41190004348754883,800,0.018478894976148866,0.1041116714477539,3.1174724102020264,0.01710052930370734,1.2635397911071777,199.68447182453622,1.2636823654174805,1.0791644637330524,-9.35793e-10,10.229482889175415,0.8609144110955386,0.6145102
0.0016228423,9.877338647842407,800,-204.55377360997076,2.166691541671753,-0.0030595928,0.6145334,-244.22220206271112,11.911956787109375,98.20903181594085,0.8750641345977783,0.1250468556606984,250.24883292480715,0.18595281260048524,30400000,2232.655638217926,137.82969302859283,189,55.4787121077243,0.028765888443100254,2.0740928649902344,137.31246652099017,0.0005,0.035478139943357065,0.3950622081756592,800,0.018763541503112716,0.0922846794128418,3.2019286155700684,0.01707070246156346,1.475050449371338,202.7236462535589,1.475191354751587,1.3674387210189412,1.1265279e-09,10.384424924850464,1.014355354071624,0.61465394
0.0023395536,9.917167901992798,800,-200.39847455182317,2.0977773666381836,-0.0013261448,0.6137136,-261.2167302745684,11.999222993850708,101.23909320887292,0.888700008392334,-2.7243548209408663,263.62714084027755,-4.5582891983966265,30560000,2244.664484977722,129.78024561121867,190,57.38417244552625,-0.018570723135206756,2.2408835887908936,138.06416189399405,0.0005,-0.03247648533179131,0.3965435028076172,800,0.019828741313755137,0.11593246459960938,3.130683660507202,0.01709994235083695,1.4962985515594482,201.2972852776428,1.4964463710784912,1.2804233268751601,1.0371208e-09,10.45395278930664,1.046162984578772,0.6136936
0.0014617251,9.75593614578247,800,-202.1517527186501,2.0334455966949463,-0.0017592472,0.6129382,-226.31208601529755,11.647696018218994,112.07985767422245,0.8807559013366699,-1.8692240525049924,260.0014334478973,-3.152895528512988,30720000,2256.3175823688507,114.44296586673944,191,63.199040522328914,-0.0044751485023479705,2.2889482975006104,137.3663554219602,0.0005,-0.031483846209670215,0.42356443405151367,800,0.019139077219415383,0.10753083229064941,3.172879219055176,0.017106496680197005,1.2992966175079346,195.97548627845322,1.299462080001831,1.5130608001104622,-1.502037e-09,10.3085458278656,1.1526466348502176,0.6129104
0.0018418392,9.794675350189209,800,-200.9515715025637,2.232290267944336,-0.0011601034,0.6124368,-224.98888044007666,11.752808570861816,128.79486416630712,0.8590259552001953,-0.19335231800999764,254.63899156158533,-0.03604519329076851,30880000,2268.0807790756226,102.77484143693214,192,72.85939415427603,0.026793981921547267,2.1191439628601074,138.45966119087768,0.0005,0.06632488092636361,0.3656320571899414,800,0.019591888792924575,0.08470463752746582,3.1946194171905518,0.017173400109224867,1.3515942096710205,194.1622143934126,1.3517301082611084,1.737486134629237,1.502037e-09,10.26438307762146,1.3209272093397353,0.6124676
0.0020614252,9.830987691879272,800,-214.07956897592598,2.1859543323516846,-0.0007034376,0.6119957,-215.83201869424045,11.872089147567749,94.10039275029906,0.7610960006713867,-5.695317648527751,259.90846140027867,-10.107608132237067,31040000,2279.959367752075,130.7718156677646,193,53.34061384747263,-0.07375876972802849,2.1619269847869873,139.40985666508436,0.0005,-0.12737020076335903,0.40180230140686035,800,0.019059482260362484,0.08603477478027344,3.2172038555145264,0.017240851350684393,1.4989211559295654,198.10862037275132,1.4990441799163818,1.3294223205600735,-1.8477446e-10,10.339582920074463,0.9716763230798781,0.61203635
0.0025605806,9.512941598892212,800,-203.51637729591613,2.092977523803711,0.004718553,0.6113605,-231.78680518907404,11.550920486450195,123.00942763118786,0.7632453441619873,4.135414547718143,265.9416855184705,7.484710479437528,31200000,2291.5210959911346,110.10855853411539,194,69.45155145047539,0.10217203192733587,2.2608630657196045,138.94885261500323,0.0005,0.15457570972614407,0.42667198181152344,800,0.01956227633398135,0.10246896743774414,3.038576126098633,0.017230445445121492,1.4528355598449707,195.80672496460272,1.4529666900634766,1.699145197276307,5.424024e-10,10.061879873275757,1.2628885943695969,0.61130726
0.004688897,9.771738290786743,800,-209.41126596848017,2.2417047023773193,0.024150925,0.6108182,-244.15142105579375,11.720248222351074,99.81320831881105,0.9006338119506836,-1.3375935724535828,256.26683082106894,-1.9415685945776286,31360000,2303.2457644939423,128.01050406804703,195,56.52669998128437,0.0077523729911013585,2.1901299953460693,139.22222610130953,0.0005,0.003950033736255296,0.41077303886413574,800,0.019480493853628014,0.08873391151428223,3.0675840377807617,0.017153592521702777,1.3833386898040771,195.47878422218594,1.3834645748138428,1.3295515690235158,-1.7642975e-09,10.292006254196167,1.030211515924109,0.61084294
0.0045085205,10.091081142425537,800,-212.36829985033012,2.289635419845581,0.00941348,0.61037713,-251.53040735607655,12.0318284034729,65.41781543199586,0.8672769069671631,-1.1731571058726393,249.929867596772,-1.7238870025766642,31520000,2315.2822635173798,142.35458698144083,196,37.06589041206911,0.010086376298164269,2.366307258605957,142.5148344621798,0.0005,0.059562803250211266,0.34607791900634766,800,0.019165664968903328,0.08161616325378418,3.0578174591064453,0.017259033497259844,1.448033332824707,201.7911056895567,1.448185920715332,0.8337025588778755,1.4096498e-09,10.538802146911621,0.6844802815963007,0.61036825
0.0033890842,9.647876977920532,800,-212.782608615887,2.0197110176086426,0.004208868,0.6099743,-220.32587971840354,11.720939874649048,75.30102075967613,0.7884836196899414,-1.814723746379124,252.24789537648732,-2.743297875147894,31680000,2327.0108757019043,132.34170317084974,197,42.87720492346298,1.1837861937837602e-05,2.235653877258301,141.3991041158367,0.0005,0.011896546851538774,0.41382741928100586,800,0.019188991482164373,0.08612704277038574,3.248131513595581,0.017235145247123197,1.5132639408111572,198.6275125133322,1.5134553909301758,1.0095174686119217,-6.705522e-10,10.16927719116211,0.7831615195352605,0.6100937
0.0019668546,9.631826639175415,800,-211.54164521893597,2.2457315921783447,0.0020725334,0.60946023,-217.23056135307894,11.636515855789185,79.29925626917388,0.8802957534790039,1.2492095927044278,252.35696419403968,2.578385715368416,31840000,2338.654456615448,136.1275246212656,198,44.76056059321841,0.05357370804723198,2.227125644683838,145.51756469616308,0.0005,0.051779078775602144,0.5068345069885254,800,0.01912154372837326,0.12483954429626465,2.931972026824951,0.017368315787700307,1.283881664276123,207.54413965781433,1.2842068672180176,1.100740184318749,-9.536736e-11,10.315669536590576,0.8243808903149864,0.6093762
0.002337942,10.072985172271729,800,-212.77816650909446,2.3529770374298096,0.0016959249,0.608993,-248.96552075065813,11.997580528259277,87.32558824051297,0.7902796268463135,0.5778893187825521,255.94665065855997,1.217238242509222,32000000,2350.6555182933807,145.43120390687423,199,49.52564754035409,0.03989455964206006,2.373220682144165,144.06646763825827,0.0005,0.06784066847116135,0.3967125415802002,800,0.019666237003438655,0.09240031242370605,3.199950933456421,0.017378784200150384,1.339200735092163,204.27654685970947,1.3398172855377197,1.1483550067346582,1.591444e-09,10.601299047470093,0.9054663226268389,0.6089575
0.0016545061,9.616851091384888,800,-213.20653015132214,2.033479928970337,0.0016085113,0.608821,-245.35687879697312,11.666205167770386,100.54269183651613,0.7945852279663086,-4.272083718810365,261.15873487402683,-7.445007248305301,32160000,2362.3281104564667,120.0782243962135,200,56.92277337093355,-0.04663813611292053,2.294654607772827,145.65758658354747,0.0005,-0.07021111546319131,0.39981770515441895,800,0.0190732009579783,0.17007732391357422,2.969965934753418,0.017429650963815574,1.4117445945739746,208.47589705888137,1.4119420051574707,1.3934982438834576,-4.7683707e-10,10.208320617675781,1.036423060544212,0.6086933
0.002147048,9.863493919372559,800,-212.5998185256074,2.2607264518737793,0.0018854418,0.6086014,-248.00062680184374,11.625656604766846,92.13131181354565,0.9202561378479004,3.306940840725281,250.10934303616676,6.329983836648661,32320000,2373.9594345092773,130.3801335731112,201,51.964182261564474,0.09122789692546235,2.3444108963012695,146.11583183617228,0.0005,0.16059834270012793,0.3719789981842041,800,0.019484825154821892,0.09237933158874512,3.0373973846435547,0.017433188127786485,1.2364528179168701,208.12107652699567,1.2366173267364502,1.2263738610677548,1.5765428e-09,10.345731019973755,0.9525388621472454,0.6085375
0.006164057,10.461272478103638,800,-211.24874297738717,2.2155039310455322,0.028840447,0.6079749,-223.8514057694194,12.429237604141235,90.90604065698477,0.8122379779815674,-1.7394472251294257,262.46530023771777,-2.6302149104256154,32480000,2386.3939142227173,133.06527974196865,202,51.43544306424032,0.0016405620937531894,2.1206798553466797,145.3201241081829,0.0005,0.017933199638456666,0.4666578769683838,800,0.01965853628123054,0.09777665138244629,3.954274892807007,0.017407706413858873,1.3192369937896729,209.0003048093116,1.319368839263916,1.3190563487681592,1.5735626e-09,11.05667233467102,0.9414028513891957,0.6080891
0.001428828,9.73386263847351,800,-215.1902175764717,2.1732587814331055,0.00096379896,0.60730994,-277.1778265436484,11.831336736679077,95.03534842208909,0.8471355438232422,-3.426179703495393,255.5809365779154,-5.641369122175313,32640000,2398.230222940445,137.6441999424191,203,53.918934978176274,-0.02861156676077162,2.259945869445801,144.57034783757905,0.0005,-0.049468337169250295,0.41351938247680664,800,0.019403205326514458,0.07924199104309082,3.127157211303711,0.017342976368075167,1.5330533981323242,208.60532749237697,1.533189058303833,1.2589150790290768,-3.170967e-09,10.250592708587646,0.982313161838815,0.60722923
0.005230693,9.75853943824768,800,-213.06138453522996,2.253812074661255,0.011634365,0.6063847,-238.37877015928788,11.690751552581787,85.13907818676809,0.8390021324157715,-1.167919108473224,255.41749235189232,-2.2660429898937946,32800000,2409.9254171848297,140.48895605009938,204,48.22626979057737,0.005127241309890298,2.1256661415100098,144.7860472334721,0.0005,-0.036781016293469214,0.4142129421234131,800,0.018985231302344592,0.0908043384552002,3.0836734771728516,0.017327025334313285,1.3488571643829346,202.57980869241973,1.3489954471588135,1.2137113985193295,-2.9802333e-10,10.283969163894653,0.8827578414455737,0.6064851
0.0030624713,9.933887481689453,800,-211.52281012884393,2.273549795150757,0.013058827,0.60550857,-233.31702909766312,11.76735782623291,104.34959006826887,0.766329288482666,-4.851380571154137,253.265305854857,-8.33947844037826,32960000,2421.697247028351,123.14472169910385,205,59.095561476843415,-0.05544533047663988,2.3797643184661865,144.1721444165156,0.0005,-0.06026698916703484,0.3865673542022705,800,0.01919964108529029,0.09205198287963867,3.1519765853881836,0.017361916162086363,1.2901344299316406,205.37363972224273,1.2903037071228027,1.4704450232796722,-3.3378594e-10,10.43172574043274,1.0747773587471598,0.60576075
0.006517315,9.83232831954956,800,-215.95954502795198,2.0636496543884277,0.02884393,0.60490996,-233.89482879771353,12.089642763137817,82.31001200038754,0.7254071235656738,-2.021785848843204,258.80509851755795,-3.2789366031896607,33120000,2433.7952251434326,133.1647318332173,206,46.66659457927144,-0.004481904160564125,2.2407472133636475,149.5016259593421,0.0005,0.0017083914440460556,0.410020112991333,800,0.019216254666633636,0.0876913070678711,3.2513256072998047,0.017506088870649517,1.6776344776153564,213.9108759595816,1.677762508392334,1.1558529112879588,-4.768371e-10,10.353322982788086,0.8538220240401195,0.6049043
0.013294627,9.369656324386597,800,-218.034558617662,2.1678245067596436,0.042289667,0.60440916,-240.68721749544062,11.31878113746643,92.53758690548239,0.7805564403533936,-5.386845351926111,263.4857431391868,-9.407513204856164,33280000,2445.1220898628235,129.61962478955536,207,52.29256875046276,-0.06563112104717611,2.0819218158721924,148.14541437222104,0.0005,-0.12264739155337455,0.4122040271759033,800,0.019308474853945788,0.07805490493774414,3.0013041496276855,0.01762199281397598,1.3991870880126953,209.57911352567461,1.3993175029754639,1.180750989345932,-1.3709067e-09,9.883594274520874,0.9566497736365885,0.6045796
0.025937641,9.911030292510986,800,-217.33021417017994,2.1758854389190674,0.06546716,0.6038633,-233.93249696776826,11.735860109329224,75.58757716534751,0.7702672481536865,-4.207037797803021,251.8656638800052,-7.4354678511417465,33440000,2456.862915277481,138.06039318692802,208,42.726235758004734,-0.04570894511553652,2.1867623329162598,146.03451684356122,0.0005,-0.07964992087074917,0.4080166816711426,800,0.01934375807888876,0.08845782279968262,3.4033315181732178,0.017689728968065612,1.2478735446929932,208.31499004563875,1.2480113506317139,1.013145178917172,-1.424551e-09,10.428840160369873,0.7877206505689237,0.603783
0.0062535005,9.91127061843872,800,-217.42619653969504,2.1782684326171875,0.014652704,0.6035175,-227.24463046504005,12.004953622817993,85.21396847181168,0.8224802017211914,-3.9578274661794968,255.09538861081293,-6.890258735082039,33600000,2468.8734312057495,138.6731559468428,209,48.219368833273,-0.03973098476300181,2.244457483291626,147.33536068561105,0.0005,-0.06862462515371019,0.399200439453125,800,0.019459758848483222,0.07727622985839844,3.300084114074707,0.017893831713929668,1.5450692176818848,208.6871280264086,1.5451998710632324,1.1518618895622392,-1.1563301e-09,10.407826900482178,0.8841855602863447,0.6035848
0.014817284,9.427656412124634,800,-221.91896782260486,2.1282646656036377,0.046826202,0.6030344,-236.16161519866247,11.562445402145386,61.88986789349484,0.7514297962188721,-6.494686387248094,246.32591462557647,-11.505424225098471,33760000,2480.4405720233917,147.74576365492103,210,35.08163850443507,-0.08597375180961218,2.2905426025390625,147.45332539537637,0.0005,-0.14260633769978173,0.3852255344390869,800,0.01939189194696866,0.09197306632995605,2.8980138301849365,0.017796297478865516,1.4847753047943115,211.03031382206427,1.484952449798584,0.8109099355809317,-5.0663956e-10,9.92411756515503,0.6509084266915329,0.60309666
0.02003963,9.880831480026245,800,-217.2578001864765,2.1035027503967285,0.03873597,0.60275835,-248.50455156102757,11.73253583908081,85.36938680501139,0.8198685646057129,-3.6312158151932623,268.66202497100574,-6.496350756936474,33920000,2492.1769943237305,143.14529680471983,211,48.413898567028454,-0.03573838141028011,2.283184766769409,146.72632077660109,0.0005,-0.08050789879507425,0.41716694831848145,800,0.01945811110287421,0.09931015968322754,3.2602732181549072,0.017873188540885324,1.2600460052490234,215.9133055979616,1.2601912021636963,1.1311351837436476,1.9758941e-09,10.422248601913452,0.8866121524041031,0.6027429
0.008400275,9.795060396194458,800,-215.4470970836497,2.14791202545166,0.015750421,0.60202634,-208.92697869388454,11.875859022140503,84.66224423805824,0.7453598976135254,-17.15329194871234,264.06712955333614,-30.892126182884905,34080000,2504.057765483856,137.54428037491957,212,48.51777944369012,-0.27926658257506703,2.1171717643737793,144.35432432389138,0.0005,-0.4993366996019589,0.39540529251098633,800,0.01915365600022372,0.0877842903137207,3.34499454498291,0.01804815193537729,1.5327341556549072,216.2631620573476,1.5330898761749268,1.1141674734504101,4.2319295e-10,10.301628112792969,0.8780588516977154,0.6022279
0.003354697,9.53551197052002,800,-216.9870021186168,2.1685659885406494,0.004050875,0.6017596,-244.79552499372966,11.490821599960327,82.63650723593783,0.9191043376922607,-2.311130559895489,245.07203271718333,-3.771047100944829,34240000,2515.558346271515,134.74043212115652,213,46.7945702911618,-0.008114486175753246,2.2299492359161377,146.50259689185498,0.0005,0.005609692909392336,0.44197916984558105,800,0.019440465202436145,0.09029483795166016,2.866194486618042,0.017952241579569247,1.364013910293579,210.20599578599587,1.3641643524169922,1.0573087527807352,-1.567602e-09,10.08532190322876,0.8580219838034006,0.6016218
0.0026732734,9.910349130630493,800,-219.12356596703927,2.1281800270080566,0.00029978604,0.6015066,-257.3768855545831,11.926263570785522,65.33837790048153,0.8992676734924316,-0.8293694158917327,246.2093781099287,-0.46651634171391493,34400000,2527.4912078380585,137.10762143889275,214,36.767595652361244,0.025033610273440452,2.182330846786499,147.4565977378302,0.0005,0.08548387527608632,0.505507230758667,800,0.018932927000647158,0.08831310272216797,3.360255718231201,0.01798496151572423,1.3554661273956299,214.14901077154622,1.3556232452392578,0.8992395248086611,1.0788442e-09,10.52576756477356,0.6849640883072556,0.6012468
0.0014385186,10.020458221435547,800,-218.26315503777133,2.0857253074645996,-0.0019215284,0.6016287,-260.15979632821825,11.92351484298706,81.2976106020319,0.8597555160522461,-7.201758576999898,257.3802254394033,-12.208236796932082,34560000,2539.4182612895966,141.66149385272504,215,46.21121072155278,-0.09228224634223917,2.3517298698425293,147.79895806074185,0.0005,-0.11635642732686546,0.3988163471221924,800,0.01930629551010997,0.0757761001586914,3.123593330383301,0.018032232274610926,1.3675694465637207,207.9032610622131,1.3679373264312744,1.0806250981857501,-1.2516979e-10,10.513564586639404,0.8455026776320302,0.6018419
0.0015451661,9.623257875442505,800,-215.76850051902915,2.2398481369018555,-0.0016078391,0.6014591,-238.37177885783936,11.420194387435913,82.15182926590913,0.7566215991973877,-6.179058835941292,252.0123321695125,-11.16493631944146,34720000,2550.849789619446,141.15832134728396,216,46.85055996906677,-0.08181572957108363,2.363464832305908,148.70026976617004,0.0005,-0.15526334566152256,0.3928861618041992,800,0.019432695686711923,0.10451173782348633,2.9099152088165283,0.017989104529490412,1.2358407974243164,205.80700263576503,1.235964059829712,1.0907159592334295,-7.5697904e-10,10.139458656311035,0.8536946991112596,0.6013669
0.0011467229,9.699646949768066,800,-215.14623369235568,2.2439587116241455,-0.002545847,0.60096115,-235.04702180776965,11.726745128631592,99.82245635868024,0.8730497360229492,2.3818681676532156,267.38530724055653,4.332469288437401,34880000,2562.5812866687775,131.74027715409716,217,56.41461767767825,0.07321750060175566,2.2072255611419678,149.33092030466995,0.0005,0.15314207334484017,0.4074125289916992,800,0.01968415381019392,0.11584258079528809,2.9782917499542236,0.017999039712934855,1.391120195388794,210.035804584474,1.3912639617919922,1.3837853461444565,2.2649775e-10,10.291166067123413,1.031703274867749,0.60073227
0.0015893964,9.708081722259521,800,-222.88316308101693,2.108884334564209,-0.0030699347,0.6007724,-220.9552387609905,11.725274085998535,88.51805562406423,0.8592627048492432,4.636739662531815,255.08419689608274,8.894998750443833,35040000,2574.31148481369,132.59722503395733,218,50.1099222966764,0.11884566643917949,2.155843734741211,148.66255415966603,0.0005,0.2104629032256052,0.5217471122741699,800,0.019945374347759864,0.12313103675842285,3.1395983695983887,0.01800955599227766,1.3057754039764404,215.85709284521215,1.305903434753418,1.188416433320143,2.7716157e-10,10.371399641036987,0.9178041893963513,0.60059303
0.0014301883,9.792139530181885,800,-217.38622144263485,2.2544617652893066,-0.0025472885,0.6003357,-246.62293249074204,11.496412754058838,55.618094771127,0.8797917366027832,-3.400058004725724,256.6126800236253,-6.5975734101537515,35200000,2585.8119592666626,149.87517161051153,219,31.67164791765599,-0.03610276005612658,2.251883029937744,148.5218600660642,0.0005,-0.0945946695618764,0.3938436508178711,800,0.019624818362812286,0.09218573570251465,2.971846580505371,0.01798160541281965,1.151918888092041,216.70841974209537,1.152059555053711,0.7008868026254669,4.5299525e-10,10.29934048652649,0.5887634811354219,0.60042834
0.0012732701,9.763566255569458,800,-217.6349060757423,2.219058036804199,-0.0022184828,0.5997128,-241.1631540268939,11.845057964324951,67.47234436976895,0.8373968601226807,-12.811517468027928,249.07975412598998,-22.919777706387706,35360000,2597.6630821228027,148.28366141077498,220,38.25224621487625,-0.199292280564641,2.133810520172119,146.68254478773085,0.0005,-0.36762656417351935,0.39980483055114746,800,0.019021425134955135,0.08998894691467285,3.229114055633545,0.018049045565451057,1.5195181369781494,208.92980389114425,1.5196607112884521,0.9004768427280443,-1.6212465e-09,10.2737455368042,0.7071510211259272,0.59981966
0.001699575,9.8311448097229,800,-220.13381925731537,2.1798629760742188,-0.0019717962,0.599358,-219.85824721355863,12.06151556968689,69.38571274110673,0.8764574527740479,7.0026474112828785,247.05988051837525,12.647468708414458,35520000,2609.729733943939,135.95549194139872,221,39.28408347457289,0.1564303483355346,2.2538537979125977,148.5778335978567,0.0005,0.20010139707240365,0.4520270824432373,800,0.01911668932319881,0.08597493171691895,3.1875579357147217,0.01807522857942759,1.6249706745147705,215.34288186837347,1.6251335144042969,0.9358541007045611,-9.626151e-10,10.389313220977783,0.7250041413312114,0.5991494
0.0012610109,9.662035465240479,800,-217.76983209571043,2.136272668838501,-0.002074419,0.598871,-243.78655116673428,11.577148199081421,73.19058424535984,0.8018813133239746,-4.212624256924039,255.4984971257905,-6.8910147387770095,35680000,2621.3115537166595,144.94828222911033,222,41.40243224870399,-0.038877218677071196,2.326328992843628,149.1910567676661,0.0005,-0.047839771012240885,0.4457542896270752,800,0.019537047773138055,0.10012650489807129,3.0529894828796387,0.018092791627344684,1.3152976036071777,207.04889449968383,1.3154370784759521,1.003669900856333,-1.9013882e-09,10.229102849960327,0.7648786708401619,0.5990712
0.001261627,9.561177492141724,800,-222.44061653491357,2.1593050956726074,-0.002183489,0.598434,-257.28720017618133,11.578930139541626,65.67812116908539,0.8352227210998535,-1.449175656903899,234.76359186016072,-2.1054588911792873,35840000,2632.894753932953,144.95762857183738,223,37.45088456688048,0.009008489330663394,2.090513229370117,150.17912093109564,0.0005,0.024507405991715983,0.4539628028869629,800,0.019768047204029054,0.09661698341369629,3.106421947479248,0.01814141106325435,1.392066478729248,209.7605505618654,1.3921737670898438,0.875991906610447,-1.2099741e-09,10.132193326950073,0.6896979784370687,0.5986855
0.0014027002,9.929390907287598,800,-218.35096210377628,2.2772879600524902,-0.0026286761,0.59808683,-264.88113319182406,12.129609107971191,58.763405824505256,0.836198091506958,0.14454160900529586,268.7194841058576,0.9536276281206643,36000000,2645.033329486847,142.78523741802485,224,33.26337930055254,0.039545252723507375,2.210503339767456,148.96329438740386,0.0005,0.07121213015536317,0.3845176696777344,800,0.01894238896998437,0.09747552871704102,3.1851301193237305,0.0181229578374366,1.6489770412445068,211.0615164538088,1.64912748336792,0.8282966769364494,-1.6450882e-09,10.43026351928711,0.6191748769250995,0.5983049
0.0016644096,9.54492735862732,800,-217.53244497845816,2.1866652965545654,-0.0018292635,0.59761435,-249.34257817382735,11.615206956863403,92.81075979152689,0.7344369888305664,0.5503605852689271,259.7375190012791,1.7201751477266851,36160000,2656.657779455185,138.05149270196176,225,52.292642995404464,0.047312696712202285,2.274628162384033,149.01046187034132,0.0005,0.12982507165334864,0.4569575786590576,800,0.01983689288752198,0.10558342933654785,2.9894485473632812,0.01810105077716347,1.4329605102539062,212.39945056308144,1.433084487915039,1.260107196530601,2.3126603e-09,10.128512144088745,0.9622407822844898,0.5975639
0.0013471668,9.741739749908447,800,-220.33414687091744,2.057070255279541,-0.0022765277,0.5970818,-242.7396794728686,11.731401681900024,90.52267026916562,0.8990757465362549,9.671891808802803,271.6310264311723,17.814042823901037,36320000,2668.396294593811,132.8214927481083,226,51.01363603847426,0.20828845018244774,2.1524765491485596,147.79984067719172,0.0005,0.3636565914699604,0.38473939895629883,800,0.019665612708892916,0.09402990341186523,3.221402406692505,0.018208895550128456,1.4393386840820312,218.03132251591157,1.4399573802947998,1.3161266449065574,-4.589557e-10,10.253682374954224,0.9382848467264095,0.59721166
0.0017467539,10.043647289276123,800,-217.11919323416677,2.342888593673706,-0.001977876,0.5965168,-215.44040718343075,12.078788995742798,78.12615249914826,0.8296153545379639,-0.49521259614957286,247.5230390899624,-0.40890830898388886,36480000,2680.480029821396,136.59592575946996,227,44.0705795086514,0.026167926213797113,2.1469368934631348,150.4763917440227,0.0005,0.08212577796089393,0.476182222366333,800,0.01965994265100189,0.07508134841918945,3.345634937286377,0.018289845094076877,1.3896150588989258,207.92703450745378,1.3902440071105957,1.1185217950593442,5.125999e-10,10.659147500991821,0.814104961088735,0.5964398
0.0011766137,9.464692115783691,800,-221.07237379333674,1.9817559719085693,-0.0019994604,0.59614116,-229.38446949294806,11.483526945114136,74.41845920593413,0.8239104747772217,-0.5449891940166453,257.5174988325978,-0.6125357010911705,36640000,2691.97185254097,141.00699620312994,228,42.31885669616647,0.02424274647522976,2.1228020191192627,149.78361460768704,0.0005,0.02988728138911937,0.3812255859375,800,0.01951867203857281,0.08439397811889648,3.1264216899871826,0.018319994369524157,1.4932234287261963,217.986161676571,1.493349552154541,0.942216643328881,-2.7775766e-09,9.948265314102173,0.7772243059481586,0.5962126
0.001954121,9.450684785842896,800,-226.99947895319605,2.2245092391967773,-0.0015684679,0.59557104,-240.15469396039117,11.450890302658081,109.16267006404838,0.8276185989379883,-7.2588319129317185,246.81165075501062,-12.688991753168139,36800000,2703.4277708530426,130.8389087593163,229,61.68705542578086,-0.09652605896979073,2.1349120140075684,149.65672420499754,0.0005,-0.1536408587808348,0.34514403343200684,800,0.019417466491248838,0.09352564811706543,2.8835458755493164,0.018353360166993855,1.484687089920044,214.83698032469238,1.4848387241363525,1.519259990485543,3.039836e-10,9.90773344039917,1.1252258745183301,0.595478
0.0014116858,10.548089981079102,800,-220.3419602238871,2.3853302001953125,-0.0020728868,0.594871,-266.0374481447971,12.37141227722168,51.130157590740154,0.8004474639892578,2.304069546629239,245.29819908271867,4.920995772931292,36960000,2715.803562641144,147.8109236863372,230,28.719739893831438,0.0797020248970056,2.1651132106781006,151.51282068847414,0.0005,0.17958674555028487,0.36399340629577637,800,0.019944096517893126,0.08716726303100586,3.822564125061035,0.01849891932947628,1.3134055137634277,210.24217110511097,1.3135225772857666,0.7133304821883627,-1.3634562e-09,11.020293474197388,0.5435038800441027,0.59492755
0.0014833387,9.567320823669434,800,-221.2229737527899,2.0429985523223877,-0.0020350148,0.59436584,-248.82927007947038,11.556021928787231,91.69944731028198,0.8445477485656738,5.492119966142241,275.6404063681864,10.277847055971788,37120000,2727.3634417057037,134.9997268628836,231,52.031496656154665,0.13320713316962118,2.2780416011810303,150.75818747030416,0.0005,0.24680041407446546,0.4044637680053711,800,0.020261050751550845,0.08797192573547363,2.99815034866333,0.018439916969084796,1.4353647232055664,208.09155274932314,1.4354948997497559,1.2114638891890073,4.440892e-17,10.080507040023804,0.9511256476574579,0.5943687
0.0017738311,9.634220600128174,800,-218.29776520120265,2.2478983402252197,-0.0021532634,0.5939404,-234.51491185546547,11.715873956680298,89.50518906510607,0.927574872970581,1.59591069099658,257.84895552750845,3.6206366349765995,37280000,2739.08323097229,131.9441803563248,232,50.551609952930356,0.06643147025434608,2.0998077392578125,148.46152341792148,0.0005,0.12852349517197859,0.4899170398712158,800,0.01979048287827218,0.10508537292480469,2.9940025806427,0.018421513299192678,1.4241044521331787,219.59993374252207,1.4242215156555176,1.2164671381029153,-8.672477e-10,10.249983787536621,0.9279375306370176,0.5939571
0.0010552673,10.234145879745483,800,-224.7855013134238,2.2869930267333984,-0.0016985177,0.59351975,-244.85469689336944,12.110810041427612,100.58608137350599,0.8137154579162598,-1.279693021780655,263.0995794704579,-2.452161460944233,37440000,2751.197673559189,136.30316492035928,233,56.9443413637014,0.005935914227079755,2.2308082580566406,152.17128521156997,0.0005,-0.03750620846523816,0.4151933193206787,800,0.020200533457229875,0.0749824047088623,3.4050304889678955,0.018463053376466,1.32977294921875,214.97365360083165,1.329911470413208,1.3330022259630792,6.556511e-10,10.747547626495361,1.0402641329469298,0.5936482
0.001218259,9.562724828720093,800,-220.770688474091,2.1439874172210693,-0.0024565596,0.5929543,-249.28487963614103,11.648290395736694,79.84987941762475,0.7491347789764404,-8.239066438029248,254.07925719036604,-14.948855188968349,37600000,2762.851469516754,153.1560794468833,234,45.24249610973538,-0.11904487839216836,2.2765755653381348,150.91402356609862,0.0005,-0.27906284628883316,0.41855525970458984,800,0.020346747975973484,0.19463396072387695,3.048126697540283,0.018444979154522544,1.403815746307373,214.29019680512323,1.40394926071167,1.0917739415801375,-8.8214874e-10,10.199364185333252,0.8330224501842413,0.5929695
0.0011554825,9.693990707397461,800,-216.37754813073744,2.3581016063690186,-0.0024328784,0.5924686,-246.88850510791687,11.486670017242432,88.63447090770303,0.8740262985229492,-6.433565096645148,254.51461316384072,-11.749988997151027,37760000,2774.344231367111,142.38260881867873,235,50.21155529034669,-0.0870340858109339,2.1331725120544434,151.6812146230984,0.0005,-0.19246032063235968,0.39846372604370117,800,0.019896558008258135,0.07774066925048828,2.9838650226593018,0.01849049912439326,1.253995418548584,212.06300760607255,1.2541120052337646,1.185234672590003,-7.9274176e-10,10.187997102737427,0.9197514801546421,0.5926596
0.0011558457,10.050199270248413,800,-218.1550828573097,2.30021333694458,-0.0026136322,0.59221196,-216.19238811318763,11.939679861068726,77.78841676380654,0.7571940422058105,-0.9776630646573917,256.66926377334875,-1.7155218669987653,37920000,2786.287910223007,145.09651082928028,236,44.10726907038897,0.013143593970053649,2.2873146533966064,149.26179945860562,0.0005,0.004825697288648146,0.3668496608734131,800,0.020468097322390338,0.07853007316589355,3.2552754878997803,0.018445566779454966,1.3844425678253174,207.99270495949514,1.3846006393432617,1.058189744478746,6.288291e-10,10.515635013580322,0.8118545673034115,0.5922291
0.00167337,9.77724003791809,800,-222.5765902738353,2.097666025161743,-0.0008386401,0.5919395,-199.98542353394424,11.894490242004395,88.36150153912403,0.8941771984100342,-3.8251675664875084,254.36336397168287,-6.390743756713766,38080000,2798.191280603409,133.1271528608919,237,50.00159595602938,-0.03342162728397943,2.323712110519409,151.52004162970678,0.0005,-0.01140984243420915,0.41545629501342773,800,0.019451522646595863,0.0758366584777832,3.102888822555542,0.018478955044282257,1.5708916187286377,216.91204807920812,1.571012258529663,1.2738714999366207,-1.7285331e-10,10.287773609161377,0.9164864789446944,0.5919675
0.0028580609,9.538640022277832,800,-218.7368089417389,2.3545961380004883,0.007886642,0.5916095,-218.5737479928007,11.433560848236084,92.29479075063,0.8211023807525635,-9.702251528005636,257.5470839026125,-17.24399150002081,38240000,2809.628653526306,147.11539759110835,238,52.692497152466075,-0.1419926415830408,2.1774063110351562,150.67260612434504,0.0005,-0.27430948430770763,0.5527491569519043,800,0.02029786257609904,0.0955350399017334,2.85314679145813,0.018405083743977067,1.1628737449645996,213.27563088200745,1.1630537509918213,1.2365289501835843,-5.543232e-10,10.212578058242798,0.9578862183186786,0.5915956
0.0047599855,9.930721521377563,800,-218.65105463742668,2.2029643058776855,0.017007133,0.59109056,-218.075482489425,11.868083953857422,88.6700189972731,0.863999605178833,-2.135594555937588,247.6867931479223,-3.3672450235930445,38400000,2821.5015149116516,135.20977837087807,239,49.75510463340772,-0.0029383591426344383,2.3220767974853516,153.6392862257882,0.0005,0.01675786230242066,0.36671972274780273,800,0.020114157719289674,0.10993599891662598,3.174114465713501,0.018560163128420237,1.4000871181488037,215.26238985342405,1.4002234935760498,1.3115767628247295,6.1690797e-10,10.427072763442993,0.920206696501175,0.5911139
0.007983709,9.740912437438965,800,-222.35993663784333,2.02166485786438,0.022824464,0.59050727,-253.76675558741977,11.856197834014893,104.75345980868438,0.8169617652893066,-5.368420100987955,257.25947263084146,-9.91702288652528,38560000,2833.361907720566,135.35917534861804,240,59.50586358856139,-0.06861213323622312,2.2567849159240723,152.88724024959373,0.0005,-0.17899112296909578,0.3552391529083252,800,0.01981243700533767,0.07700037956237793,3.2033374309539795,0.018516138406865484,1.618204116821289,216.59946459830064,1.6183676719665527,1.399625087550109,-7.2717665e-10,10.191985130310059,1.0804131280081197,0.5904469
0.0068486677,9.758378267288208,800,-223.30941237511917,2.219325542449951,0.013184452,0.5897923,-243.38825220313657,11.445810317993164,94.58673074511465,0.8988156318664551,-9.73338853511346,265.70037906330145,-16.93975236413644,38720000,2844.8134474754333,137.0897035167345,241,53.36698265299352,-0.13912488364618095,2.1427268981933594,149.20967484603142,0.0005,-0.23700610379242007,0.4706001281738281,800,0.01925845498880528,0.09640765190124512,3.119227886199951,0.018318789512989708,1.0433690547943115,215.16125325009273,1.0436549186706543,1.3457589509392125,8.6426744e-10,10.3494873046875,0.9787760514927982,0.5899072
0.004089208,9.727125406265259,800,-218.0108304131751,2.0717060565948486,0.005703765,0.5891988,-246.0323063123624,11.839799404144287,78.49611736267497,0.8728175163269043,-6.467565493918858,259.87977496331234,-11.708643546760285,38880000,2856.6779844760895,144.84580628853595,242,44.51711116652878,-0.08690214634334685,2.1615209579467773,153.64355640731338,0.0005,-0.15430543964455823,0.43027472496032715,800,0.01904788971863693,0.1133108139038086,3.2248218059539795,0.018190593221413788,1.4572389125823975,211.69285146138222,1.4573612213134766,1.1351355825903813,4.7683746e-11,10.29133415222168,0.8172022421852931,0.58911353
0.001953012,9.750129222869873,800,-220.26939088103472,2.1069910526275635,-0.00021740858,0.58810556,-243.1113629385541,11.934775114059448,69.5212165708959,0.8049325942993164,2.3757278791654137,256.17129995897034,4.921144744560651,39040000,2868.61834859848,142.81996421560518,243,39.29860610755351,0.07929810773353285,2.344567060470581,153.78477868564005,0.0005,0.13904430733458756,0.38994932174682617,800,0.01922744249691393,0.08485078811645508,3.035449504852295,0.01814326227003873,1.6530766487121582,215.22371994372858,1.653212547302246,0.9391020571816834,-3.4496184e-10,10.246744871139526,0.7272414726658434,0.58810514
0.0012007946,9.551356077194214,800,-222.5152930269853,2.0531370639801025,-0.0017134219,0.58743936,-231.8639472244112,11.188425064086914,81.83783833108387,0.876333475112915,2.7841338883477476,254.92384457984542,5.172691245483842,39200000,2879.811012506485,144.70032295721396,244,46.153723644078376,0.08180176214498523,2.1577091217041016,153.1359126202895,0.0005,0.1442974375839183,0.3723938465118408,800,0.020298713752362835,0.0941309928894043,3.1126251220703125,0.018119980988827906,1.1098980903625488,215.47874940524244,1.1100318431854248,1.08754960206928,1.7136335e-09,10.039717674255371,0.8522281951658137,0.5873873
0.0015171675,9.832753658294678,800,-223.3814738056367,2.2875430583953857,0.0010635613,0.58716214,-242.59061150291686,11.793127059936523,91.2076337898491,0.7823474407196045,-1.7389307653093384,259.89581978495545,-3.2443466865498687,39360000,2891.6082355976105,139.51145952763832,245,51.60104052234929,-0.002312235478021583,2.1807148456573486,153.95207943802504,0.0005,-0.01726950575236211,0.38196253776550293,800,0.019821072583675478,0.1183004379272461,3.2308032512664795,0.01818949016590766,1.4031338691711426,212.08655165351652,1.4032599925994873,1.2599042421507043,-5.9604322e-12,10.355113744735718,0.94545759080963,0.5873148
0.0012121152,9.763523578643799,800,-223.83726277418418,2.1776585578918457,-0.001578587,0.58709264,-234.13512608159346,11.806126356124878,84.4418501213816,0.852914571762085,-5.576329365076004,251.6648150988434,-10.165103047012503,39520000,2903.4186198711395,138.66077925423338,246,48.04139447232024,-0.07136342412550548,2.230544090270996,156.52048700960992,0.0005,-0.1588528614605088,0.38390135765075684,800,0.02013902892418764,0.07829928398132324,3.1510426998138428,0.018263144648085348,1.5306527614593506,214.65270092339406,1.530792474746704,1.1173481975835606,-2.157688e-09,10.244255542755127,0.8772241743665592,0.587045
0.0034370273,9.636428117752075,800,-221.6587993413657,2.251446485519409,0.017265867,0.5869767,-229.87671870634549,11.648051738739014,117.56264028910923,0.8287982940673828,2.325152954959714,251.07227005830427,4.593074177038028,39680000,2915.072775363922,117.61311290691732,247,66.23953266945668,0.07607083060830153,2.1888937950134277,153.5579496645776,0.0005,0.1083754079317342,0.39246320724487305,800,0.02009766159594708,0.09458470344543457,3.015148162841797,0.01816601795802639,1.441002607345581,212.36498076782848,1.4411678314208984,1.6431966790201418,-7.092952e-10,10.144269943237305,1.2100876827877711,0.5867873
0.0017061572,9.739357471466064,800,-218.2395058799886,2.0508885383605957,-0.0007716597,0.58680093,-231.1034427326201,11.757401466369629,102.8734420710451,0.8952016830444336,-1.4563623707960696,260.6559533508023,-2.284582446271646,39840000,2926.835695743561,137.6269677425671,248,57.843783846963824,0.007385297895757827,2.218951940536499,154.36882983136346,0.0005,0.032501694246795915,0.4032883644104004,800,0.02002345182065203,0.09951233863830566,3.19425106048584,0.018241556896741885,1.4429404735565186,214.81156655529625,1.4430663585662842,1.4901955180601036,-1.7881394e-10,10.265699625015259,1.0631967122032615,0.5869231
0.0013312425,9.803743839263916,800,-222.07444070916526,2.2219414710998535,0.0010672439,0.5864429,-241.34380826959924,12.06014609336853,105.69331259474203,0.8237388134002686,-1.4805074614174367,262.1436705607799,-2.952145775350002,40000000,2938.900233030319,130.06599895688876,249,60.07037369685044,0.0006204770534215925,2.1514134407043457,153.1135028790061,0.0005,-0.032254267309841496,0.3664243221282959,800,0.01964840874742858,0.0726921558380127,3.1985480785369873,0.018131854453715915,1.7502527236938477,214.920456679327,1.7504229545593262,1.4199952105287355,-2.2649757e-10,10.265542984008789,1.0898255677686974,0.5864047
0.0012671945,9.5490562915802,800,-222.55785116819172,2.068230152130127,0.0002554237,0.5859279,-219.39750129294134,11.536821365356445,109.3571516639001,0.8093037605285645,-2.651781790105921,248.03907491914708,-4.4560827143706225,40160000,2950.4426350593567,126.15141156368303,250,61.74411438622153,-0.014342422096183421,2.3322906494140625,154.10050245343655,0.0005,-0.04145623787857351,0.45340919494628906,800,0.020162941699461086,0.09015202522277832,2.915060520172119,0.018168742132686974,1.3760838508605957,211.41021273312825,1.3762249946594238,1.5568233186783826,-8.8810914e-10,10.1112642288208,1.1275179355425846,0.5859886
0.0012771522,9.805537223815918,800,-223.18009685927484,2.0568974018096924,-0.0022530218,0.58537424,-251.90788112894435,11.796512365341187,113.82878638714458,0.881558895111084,-7.946705043369127,260.80398757920415,-13.781681602676423,40320000,2962.243463754654,122.65212928951665,251,64.32208412054445,-0.10775243111418947,2.1550724506378174,151.37201808144917,0.0005,-0.1415418842102335,0.47292518615722656,800,0.020256502772153642,0.09624981880187988,3.2682759761810303,0.01807110073997054,1.3485031127929688,214.8368273030306,1.3486521244049072,1.5738512390123762,-1.4305124e-10,10.395478248596191,1.173197044640167,0.58552897
0.0019698478,9.931201934814453,800,-221.9283627824454,2.2590816020965576,0.0054119513,0.58497995,-251.97244261183266,12.131874561309814,89.04197215191385,0.7836377620697021,1.5755554755046814,258.28807716994214,3.409480832522758,40480000,2974.380368947983,140.8163814325733,252,50.06651780906108,0.0642548144588683,2.039555549621582,153.45959763791245,0.0005,0.10950679778918318,0.4584643840789795,800,0.020271697720429745,0.1054840087890625,3.4335525035858154,0.01811984674335808,1.568368911743164,215.38795633302718,1.568495273590088,1.244608896249264,-1.4305117e-10,10.515659093856812,0.925343520191287,0.58505267
0.0016061704,9.371812343597412,800,-224.64676471436454,1.9906132221221924,0.004058383,0.5848461,-235.24851614046207,11.508853912353516,110.49208832247831,0.8426690101623535,-5.591274656428617,251.67699777561694,-10.385502147184944,40640000,2985.893043279648,138.09944449794742,253,62.676784636628774,-0.07371749916857076,2.335581064224243,153.84549049595353,0.0005,-0.17020642834482888,0.47879767417907715,800,0.018904042588032847,0.0918114185333252,2.8837854862213135,0.018115608622678043,1.5027351379394531,214.66211827380792,1.5028605461120605,1.499902949423474,5.662442e-10,9.96444320678711,1.1380705414377392,0.58492
0.0016916925,9.601785898208618,800,-222.85440367127822,2.04753041267395,-0.0023344785,0.58499074,-224.2243082432857,11.665810823440552,95.44876006974602,0.9322896003723145,2.3619539406400714,253.9470554500333,4.525013549871737,40800000,2997.5629692077637,129.05505486470102,254,54.21289404630164,0.0755214053006171,2.1437506675720215,154.53737319511413,0.0005,0.11292277120033045,0.4260096549987793,800,0.020073417343912194,0.10296154022216797,2.983891248703003,0.01819160921497592,1.4680063724517822,216.42978324907688,1.468195915222168,1.2695720576809482,1.5795232e-09,10.166191101074219,0.9875361618396702,0.5850866
0.0022777095,9.992141008377075,800,-221.49735586123484,2.071392297744751,0.001942237,0.58523685,-219.2122353593378,12.036108493804932,85.30877746914187,0.805901288986206,-3.800862320252129,264.25696520110523,-6.915726113349419,40960000,3009.6025149822235,140.3696860149096,255,48.36686457769964,-0.0388385550137202,2.2743422985076904,155.7706829775577,0.0005,-0.07292417820979784,0.3985581398010254,800,0.01947383440628126,0.08363986015319824,3.285245895385742,0.018298159363992227,1.504901647567749,213.30141566896762,1.505143642425537,1.1237366174603414,-7.033348e-10,10.502995491027832,0.8856708028678809,0.5851421
0.0013146147,9.424099445343018,800,-219.69206063054253,1.9982082843780518,-0.001441442,0.58511275,-241.84110733477522,11.505750894546509,102.87862590457802,0.82041335105896,-3.6595830625593355,259.03336595813545,-6.522784068216381,41120000,3021.116786003113,142.11376613583096,256,58.22944064269236,-0.035075772704671125,2.342853546142578,154.46179631987604,0.0005,-0.0781815570127256,0.40517306327819824,800,0.02033012734753813,0.08992314338684082,2.8870396614074707,0.018187394876542237,1.5215067863464355,209.04850062341063,1.5216355323791504,1.479866058255211,-7.1525494e-11,9.940581321716309,1.064345457288556,0.58507603
0.0014070473,9.705091714859009,800,-217.2964357157087,2.156240463256836,-0.002774827,0.58475333,-236.04075696326066,11.688325643539429,117.09521142656031,0.8525326251983643,2.172499600420106,273.0352581949983,4.062223022789765,41280000,3032.8132042884827,134.99438441654544,257,66.15284220530272,0.07079889647385453,2.192995309829712,154.22020865466308,0.0005,0.08484549777616948,0.3978095054626465,800,0.02038063295458233,0.0780179500579834,2.947131872177124,0.018210196446736368,1.4357595443725586,219.44143157193082,1.4358994960784912,1.5832517992926125,1.3768673e-09,10.20050835609436,1.2066011041479456,0.58469963
0.0020875712,10.500636577606201,800,-220.24079444270967,2.2462618350982666,-0.0028218022,0.58425325,-238.873498140724,12.548701286315918,96.31391324121041,1.2856786251068115,-0.7194192830179279,247.0654135284668,0.07684711926832734,41440000,3045.369132757187,132.75123701966368,258,54.05399031811404,0.030801241211418875,2.32684588432312,153.85815799488034,0.0005,0.1198519976348443,0.4000871181488037,800,0.020103845065153322,0.15601134300231934,3.1624720096588135,0.01814087539863782,1.3033154010772705,212.19409857216203,1.303450345993042,1.3896806101891617,5.9604585e-11,11.091061353683472,0.9971994577547412,0.58417296
0.0018414706,9.611809492111206,800,-223.6611469289029,1.9645624160766602,-0.0029404806,0.5838279,-200.27453004650343,11.555985450744629,116.33000058294928,0.8091216087341309,-10.893765707296232,266.3946101574754,-18.88607043529398,41600000,3056.9296379089355,127.1744188744695,259,66.0325962574595,-0.1587584908042838,2.326568126678467,154.3943487941086,0.0005,-0.2356054971234775,0.3699476718902588,800,0.020299345558770658,0.08144283294677734,3.1065006256103516,0.01819396104882915,1.421985387802124,211.52570079072677,1.4221422672271729,1.5553626238405969,4.5895576e-10,10.082438230514526,1.1986753763300386,0.58372873
0.0014925655,9.876717567443848,800,-216.39119819973425,2.2396678924560547,-0.0017251082,0.5835719,-261.54780793556426,11.996368169784546,78.74915696047123,0.9109382629394531,-2.6478137414373295,266.5153680674264,-4.131000304594036,41760000,3068.929541826248,145.54422579585832,260,44.158981556604886,-0.011368480282578782,2.1850264072418213,153.15461595630882,0.0005,-0.014182789666507727,0.3985013961791992,800,0.019542714989760266,0.08441591262817383,3.021981716156006,0.01802814297253461,1.5585212707519531,213.19889199504775,1.5586624145507812,1.0816585963197811,2.902746e-09,10.37967300415039,0.8204691505992385,0.5838096
0.0007320297,9.942198991775513,800,-221.84355878256008,2.235476493835449,-0.0018884738,0.5834035,-251.01813681960166,11.887795686721802,113.96905528144175,0.835237979888916,2.1795534649685293,263.84557643343874,4.471124131885259,41920000,3080.825777053833,122.0806238944523,261,63.88924612883286,0.07484971967035545,2.2725236415863037,154.38482705828307,0.0005,0.13630418013350223,0.3758211135864258,800,0.019690957586388676,0.10939407348632812,3.199943780899048,0.018130443507364508,1.409747838973999,213.65581693181474,1.4098620414733887,1.7671387055666612,1.2516979e-10,10.445122718811035,1.1732909130706763,0.5833402
0.0022466667,9.584288835525513,800,-215.54517412898326,2.051865577697754,0.0053401804,0.58290046,-248.82006173558884,11.63182783126831,126.51321747726854,0.7891645431518555,-1.9457658807502094,267.9320213642333,-4.293331828692084,42080000,3092.4613914489746,133.1510875652986,262,71.69610322671915,-0.013100339869531666,2.227260112762451,152.09713179221694,0.0005,-0.0688546652821708,0.4131159782409668,800,0.01990881028422293,0.10733938217163086,3.168522596359253,0.018042971983996337,1.4490768909454346,214.26229287096268,1.4491972923278809,1.8216594685132992,1.4305115e-10,10.126368045806885,1.3001613911910173,0.5827815
0.005108719,9.91615080833435,800,-220.05958160110086,2.3188893795013428,0.019097233,0.582313,-237.85909735065718,11.75412654876709,103.93829820115324,0.9626171588897705,2.177093607275498,247.22245563824748,3.948270541262214,42240000,3104.2315578460693,136.3045221770917,263,58.736078042569844,0.06947105751605484,2.1104159355163574,153.81279244799376,0.0005,0.06303467828281145,0.3918955326080322,800,0.019562331547503784,0.09229588508605957,3.0611491203308105,0.018086967971577148,1.2901785373687744,214.39532762366917,1.2903072834014893,1.4387184319793453,-2.8491018e-09,10.418459415435791,1.0730824615705008,0.58237815
0.015580046,9.994579553604126,800,-223.37853614065915,2.2640256881713867,0.0606941,0.5817987,-240.96078359886968,11.941038131713867,83.10403287803103,0.835564374923706,-4.727674610928188,245.786363645036,-7.760356594108052,42400000,3116.178366422653,146.0268996408675,264,46.87473141290292,-0.04750767542529888,2.310345411300659,153.37978129064476,0.0005,-0.0409379729427275,0.4020650386810303,800,0.01992450391778269,0.12088918685913086,3.2289834022521973,0.018113719239961596,1.3628482818603516,213.6291394562969,1.3629851341247559,1.1172938813309399,1.257658e-09,10.538878917694092,0.8646409931397073,0.5817798
0.006957484,9.551116704940796,800,-222.90695636634106,1.9855942726135254,0.02021759,0.58144563,-239.11761274595716,11.578574419021606,67.0825807006758,0.8064010143280029,-3.9026991030067055,256.22722152749054,-6.72310047548211,42560000,3127.7635610103607,148.86541472268487,265,37.942235841993224,-0.036885224005970114,2.3095242977142334,152.36680080966977,0.0005,-0.06832791359883342,0.42746472358703613,800,0.01971523572796991,0.1258249282836914,3.1176536083221436,0.01818393776189521,1.386305570602417,213.32967340671973,1.3864452838897705,0.9321848098018739,-7.6889994e-10,10.14969277381897,0.7040974210208883,0.58157444
0.019780165,9.935239553451538,800,-217.1772495512144,2.2943599224090576,0.065651625,0.5807051,-258.9749845365773,11.628971338272095,54.92851306695935,0.9681277275085449,1.314249814644894,262.9091303556626,2.8674680791601235,42720000,3139.396763086319,159.60085414731532,266,30.797385614911562,0.05926531146320192,2.1609652042388916,152.66662610983659,0.0005,0.08525076118218147,0.372434139251709,800,0.019799955143092598,0.09112763404846191,3.046398162841797,0.018309022771699518,1.1818335056304932,207.6531786271943,1.1819593906402588,0.7317284042519043,-1.8954278e-09,10.417126655578613,0.5834615081131989,0.58082455
0.020071138,10.0846586227417,800,-217.60715183280007,2.29805588722229,0.06187768,0.5797784,-250.6762877126871,11.997896671295166,81.63907659002447,0.8421809673309326,-1.1706058932755006,260.27176110763105,-2.1721157291045885,42880000,3151.40043592453,141.335119984406,267,46.31826670962177,0.009313975019290757,2.273019313812256,151.10465862045308,0.0005,-0.010298565773593981,0.3976612091064453,800,0.01986870899650551,0.1012425422668457,3.266115665435791,0.018404748135620583,1.3642442226409912,209.95016096377168,1.3643779754638672,1.1231875271482366,-6.0796745e-10,10.60529088973999,0.8500508929966462,0.57983947
0.0030357377,9.731810569763184,800,-219.77295260951766,2.026207447052002,0.004639573,0.57922137,-249.7393062312184,11.826282739639282,77.44098602894935,0.7836503982543945,3.544110244418316,262.35924485204947,6.069853656253172,43040000,3163.2314698696136,144.70142091467324,268,43.92209786710185,0.09161479417978353,2.2755088806152344,153.61717635110534,0.0005,0.10331715912656847,0.386246919631958,800,0.020023987543428403,0.08845400810241699,3.020101308822632,0.018359230018614597,1.5639979839324951,215.20106986108001,1.564162015914917,1.0926249695722197,-1.8566846e-09,10.22620415687561,0.80832475288167,0.57920486
0.0016489029,9.483375549316406,800,-217.06963925336132,2.0228137969970703,0.0006078627,0.5787021,-262.4566743022831,11.169558048248291,83.42155362718744,0.9228551387786865,-2.5750047068021713,266.9211982370635,-4.0048263094760435,43200000,3174.405972957611,148.98956747148986,269,47.217825404961424,-0.009079840587701449,2.1391685009002686,153.6546676061959,0.0005,0.018102354440634672,0.4363377094268799,800,0.020243639265468245,0.08933663368225098,3.0564827919006348,0.018374310959934224,1.0881092548370361,210.68452793025637,1.0882656574249268,1.2171175327898873,2.3841862e-10,10.03060269355774,0.8692919087646336,0.57888716
0.0015236093,9.924202919006348,800,-223.55576538916714,2.014244318008423,-0.00031009316,0.5780833,-253.31605815427656,12.072743892669678,83.33411025113975,1.014587163925171,-0.9281443666017924,264.3146906822356,-0.6884894018734917,43360000,3186.485549211502,134.22338123562233,270,46.79547230118349,0.02418320851048908,2.1752817630767822,154.0823791199264,0.0005,0.050199763891190304,0.4258573055267334,800,0.019881041194716297,0.08960437774658203,3.3237709999084473,0.018399815863750984,1.4768242835998535,211.65179561462986,1.4769470691680908,1.1769323031455237,-6.1690814e-10,10.46035623550415,0.8667101350458751,0.57819146
0.0028557233,9.774343490600586,800,-218.87593738880918,2.240168571472168,-0.0023447217,0.5775844,-240.55865919805453,12.128897428512573,89.75947309605549,0.8653275966644287,0.8783622778552416,267.147636364034,2.1550911706786122,43520000,3198.6254999637604,144.42439158579273,271,50.469159921263234,0.05259216898728423,2.130246162414551,153.0591608643782,0.0005,0.1056125090019856,0.3509044647216797,800,0.020193827685452727,0.07846808433532715,3.186784505844116,0.01840091128607435,1.8515896797180176,211.74293956853055,1.8517076969146729,1.239614340606125,-9.298325e-10,10.22646188735962,0.9324095352690103,0.57769406
0.0015536237,9.529754638671875,800,-221.152507066249,2.0441160202026367,0.0005077685,0.57695603,-219.18695808827079,11.594091415405273,108.38848714593982,0.8186454772949219,1.369302005633128,260.60580554889,3.4382326306248125,43680000,3210.2266426086426,123.2444568352749,272,60.79607081409451,0.06553633502191591,2.1599841117858887,155.3658477139914,0.0005,0.10254432817810322,0.3950471878051758,800,0.020398763437798385,0.09705018997192383,3.04573130607605,0.01845238927121335,1.5135324001312256,215.98558541747863,1.5136730670928955,1.6231168044367212,-1.2233853e-09,10.040458679199219,1.11881398236447,0.5768063
0.0023947372,9.803152084350586,800,-220.51648101379857,2.0893964767456055,-0.0016725309,0.5760402,-240.17044531925913,11.62618613243103,79.64684625210045,0.8064985275268555,-5.169324106706716,267.59842804679005,-9.252286414247068,43840000,3221.859315395355,144.71561892334586,273,45.45496451155856,-0.06129972148450581,2.3311610221862793,156.47242071179886,0.0005,-0.04325019543557434,0.39938950538635254,800,0.019909750080628,0.09375667572021484,3.1484458446502686,0.01851540256838881,1.2796556949615479,209.96871214879016,1.2798092365264893,1.1064276830560689,-7.1525574e-10,10.315905570983887,0.830149647186026,0.57620806
0.0058347047,10.31001901626587,800,-228.04340257805706,2.344372272491455,0.027169354,0.5751227,-249.30188720031967,12.296881437301636,79.86019220064676,0.8196547031402588,0.411768299472871,242.66795291807452,1.6206816035910538,44000000,3234.160902261734,139.01484604935413,274,44.88132987594738,0.04739468126583083,2.1907033920288086,155.43647235150215,0.0005,0.1007699303450179,0.46944522857666016,800,0.020202426837550705,0.07543706893920898,3.423912525177002,0.018463224770604,1.3846588134765625,213.83396443772745,1.3848037719726562,1.1305692546866863,1.6808512e-09,10.87450098991394,0.832703744397462,0.5750981
0.0063601034,9.757896900177002,800,-221.23968958019066,2.0452165603637695,0.019136172,0.5744542,-218.30390951108615,11.790469646453857,95.38645641093203,0.7788698673248291,-6.009410940517358,259.53061734945703,-10.628157537911152,44160000,3245.9575295448303,144.13656302310318,275,53.75784676380272,-0.07485613714760568,2.4506564140319824,155.90496015251475,0.0005,-0.11924806734418493,0.4234170913696289,800,0.01971644264932395,0.08955168724060059,3.083627223968506,0.018562062917462315,1.4527254104614258,214.29800768870908,1.4528446197509766,1.3616947293085462,-1.1503696e-09,10.294126749038696,0.9887912913275104,0.57440907
0.0049085976,9.785454988479614,800,-222.93580732101157,2.202040195465088,0.008661407,0.5739963,-247.60088244013446,11.662578821182251,108.31366448942578,0.859365701675415,-1.286811050987803,261.15333019950145,-2.241320472761176,44320000,3257.6265020370483,140.7589985203646,276,61.45093151466088,0.009177983326078677,2.0625081062316895,155.63943434871138,0.0005,-0.006955205995535479,0.36066770553588867,800,0.020481660876617132,0.08704209327697754,3.02490234375,0.018616527589801465,1.3656196594238281,213.64722813945585,1.3657681941986084,1.4606860333004192,-6.7353256e-10,10.251647233963013,1.1195162086347417,0.573941
0.002760296,10.129483699798584,800,-215.44744615357598,2.311485767364502,0.0010783981,0.5736858,-220.55490730465453,12.046332359313965,103.25751673107749,0.8493847846984863,-2.6397405783111436,260.2953531410621,-4.959581205918592,44480000,3269.6770946979523,138.36067987283045,277,58.28880390685357,-0.01822380601090765,2.1233675479888916,154.90141758966124,0.0005,-0.06511588076592392,0.3950521945953369,800,0.019581162983627044,0.08788037300109863,3.3893415927886963,0.018536431148302994,1.2663187980651855,209.60171035821887,1.2664551734924316,1.435349790016947,-5.9604655e-11,10.635405540466309,1.066558647945626,0.5736494
0.0019877127,9.778557300567627,800,-218.13949499059757,2.053557872772217,-3.3542543e-05,0.5735037,-233.61856069709683,11.77154803276062,89.17439949162868,0.8020167350769043,-13.362799195160681,252.83091951747258,-23.532433751099756,44640000,3281.4532194137573,143.40199547094792,278,50.61517489587281,-0.20381788607843437,2.3731157779693604,154.0644989349764,0.0005,-0.28172737039430507,0.43041253089904785,800,0.020543478604263407,0.0822761058807373,3.1608986854553223,0.01863955120981606,1.4133946895599365,214.4819736523825,1.413525104522705,1.2089024776102115,4.7683812e-11,10.31308650970459,0.926789070566715,0.5735027
0.0019661505,9.608785152435303,800,-221.82412796542278,2.158963441848755,-0.001144681,0.5733135,-252.95538475043386,11.620253086090088,77.36232368023103,0.9709765911102295,-0.21808524913512373,260.74487753680245,-0.011017897827771038,44800000,3293.0797362327576,147.263014970411,279,43.980641947110506,0.03155834938055062,2.117368698120117,155.63745129390165,0.0005,0.07103350054055785,0.36446619033813477,800,0.020204272124253384,0.09190964698791504,2.9186666011810303,0.018600900899826463,1.4849393367767334,212.0026420138079,1.4850640296936035,1.063429282262484,-5.9604765e-12,10.087253332138062,0.8073753510441746,0.57328016
0.001666391,9.851484298706055,800,-222.7057076726468,2.3237297534942627,-0.0028347464,0.57275,-228.50011419274253,11.811409711837769,104.70242748215536,0.8107144832611084,4.951733547544523,253.30672082865416,9.777447185049759,44960000,3304.897526025772,129.53765868627852,280,59.02944325149954,0.1293880958501792,2.3558459281921387,154.39029164438094,0.0005,0.19371692451989964,0.46495819091796875,800,0.02012109790024836,0.11035990715026855,2.9649291038513184,0.01865976903679052,1.3219666481018066,218.63706989163936,1.3221042156219482,1.4618017617516592,1.9431114e-09,10.449872255325317,1.0814908807929846,0.572711
0.0010461772,9.493278980255127,800,-216.47674596554162,2.058122396469116,-0.00248484,0.5723041,-254.12775224570086,11.568895816802979,69.7240858355312,0.8097100257873535,-7.192565307436302,267.58297589351565,-12.586540391667256,45120000,3316.4717831611633,148.64530066772238,281,39.69101166629479,-0.09420089660066694,2.3789589405059814,156.27057588642356,0.0005,-0.1419095947162278,0.4765942096710205,800,0.01920783628847918,0.1013801097869873,2.880568504333496,0.018722836709934035,1.4369728565216064,212.85787544471344,1.4371044635772705,0.9841573444396022,7.361173e-10,10.094786643981934,0.7298324632439023,0.57222867
0.0021615988,9.575913667678833,800,-221.65604286786103,2.3833444118499756,0.0037186162,0.57189524,-272.49790693892146,11.585986137390137,84.50864960340847,0.865034818649292,-5.183077655495772,265.1531079272062,-9.04728127906036,45280000,3328.062421798706,146.11184554364266,282,47.7292553786485,-0.05875259650278672,2.166806936264038,155.7076253045934,0.0005,-0.08203813513104474,0.37808966636657715,800,0.02004852538607168,0.08461332321166992,2.783928871154785,0.01872846965607563,1.4791955947875977,213.21686066165114,1.4793381690979004,1.1959772789653593,-9.953974e-10,10.06208848953247,0.8793988740070132,0.57184213
0.0024026313,10.01369857788086,800,-214.0710461605207,2.412954568862915,0.0025567678,0.5714037,-245.39538545676538,11.982405662536621,38.290270142396146,0.7460405826568604,-5.8997313857768106,268.96810970115945,-10.42982443195835,45440000,3340.0498790740967,162.88110870792616,283,21.704649041685187,-0.0725492952359107,2.2262375354766846,156.09563569718924,0.0005,-0.12790072819892806,0.3984658718109131,800,0.019843414954720442,0.10464811325073242,3.228985071182251,0.0187581750125142,1.408693552017212,213.24655796103923,1.4088413715362549,0.5179041302159542,-5.9604322e-12,10.5392484664917,0.41617793138368187,0.5714617
0.0011855604,9.674943208694458,800,-218.8363150044892,2.018310308456421,-0.0002578181,0.5712032,-250.55435490968662,11.809168100357056,97.27335202830781,0.8103575706481934,-4.949005133492093,258.03412655683354,-8.334297309688921,45600000,3351.8643231391907,140.47215077708915,284,54.53772325628133,-0.051692315561780264,2.3209197521209717,156.18966003561633,0.0005,-0.07862318158943246,0.4338414669036865,800,0.020338805060086087,0.07501029968261719,3.132209300994873,0.018658433948736203,1.552450180053711,209.27636972115798,1.5525755882263184,1.4343368399899097,7.8678114e-10,10.20686936378479,1.0085598090713843,0.57118815
0.0018649595,10.247390270233154,800,-216.6138048353832,2.3158981800079346,0.0029770571,0.5707854,-254.657827376057,11.844889163970947,100.22218639871258,0.9082770347595215,3.376628145072629,255.83196855504482,7.202702495432086,45760000,3363.7138521671295,131.7850054158617,285,56.44046317219499,0.1036700521872983,2.1441640853881836,156.94741475070313,0.0005,0.19496904192997846,0.4055368900299072,800,0.02038641231344882,0.1109931468963623,3.5286600589752197,0.018767498153794117,1.0073730945587158,204.93131264237832,1.0075135231018066,1.3866087569699894,2.0623208e-09,10.784382343292236,1.0375912536911645,0.5709891
0.002232836,9.987558841705322,800,-212.17897254811857,2.153921365737915,0.0045258594,0.5702137,-256.8963917395908,11.876250505447388,110.31467159432641,0.9058520793914795,2.8914705180642066,271.9883469832698,6.042402446218636,45920000,3375.596838235855,138.91454765843696,286,62.17938818795474,0.09198369200197688,2.1991307735443115,155.32711567695455,0.0005,0.16322385327048727,0.4059438705444336,800,0.02038664111949769,0.10161471366882324,3.272207498550415,0.01863043345613628,1.3208355903625488,210.79105997888212,1.3209869861602783,1.5486870666319652,-6.556511e-10,10.51560640335083,1.139857828951727,0.5702526
0.0035059191,9.66373896598816,800,-217.18251829195833,2.17472243309021,0.016458202,0.5697424,-243.16487739350504,11.912198305130005,77.78455666088757,0.8197598457336426,-4.101086205341718,253.18777531520607,-7.724630077978016,46080000,3387.5154581069946,157.17259268155823,287,44.48111498370908,-0.0456571200515934,2.131927728652954,155.46870278978685,0.0005,-0.0905798849774709,0.43903183937072754,800,0.020147124748068335,0.09409284591674805,3.011162042617798,0.01868576172286086,1.6440186500549316,207.86271653569534,1.644148588180542,1.0873786965227772,-2.3245814e-10,10.220030069351196,0.8129015790537937,0.56974375
0.0014007317,9.61650824546814,800,-216.06032564327333,2.0681769847869873,-0.00020300623,0.5694389,-232.97787677081573,11.385929346084595,86.06253270076039,0.848407506942749,-7.402302547434385,266.8477698797024,-12.965474989432451,46240000,3398.908039331436,144.53724652519142,288,48.72211011684147,-0.09785634428441074,2.365349054336548,155.99414461174996,0.0005,-0.14047666294856284,0.40201759338378906,800,0.020448202956993292,0.0769195556640625,2.969446897506714,0.018776838205785684,1.231497049331665,208.06409518952657,1.2316319942474365,1.2064384183273242,-1.7762185e-09,10.115716457366943,0.8948504620756543,0.56953126
0.0010875384,9.709359169006348,800,-211.6517879351401,2.1211800575256348,-0.0011805779,0.569124,-238.02311096603057,11.536828756332397,67.81285760226076,0.8442761898040771,-14.162821232525296,263.11035509096445,-25.268339710558685,46400000,3410.459122657776,157.8820415676729,289,38.44427591988804,-0.22077933675647404,2.1927502155303955,154.38809651374027,0.0005,-0.3411928821630372,0.45691752433776855,800,0.020205680515391827,0.10431432723999023,3.2303085327148438,0.018807924878360024,1.206871747970581,210.96894582033923,1.2070035934448242,0.93467750338814,-8.940697e-10,10.290595769882202,0.7128079129038786,0.56915826
0.0010945632,9.796446084976196,800,-225.35891238430892,2.184361457824707,-0.0029011446,0.56859624,-258.3494396381707,12.077211141586304,52.60369485264349,0.8509979248046875,-6.063749399735916,266.98741837919425,-11.213539728461887,46560000,3422.5399346351624,165.86011215561405,290,30.06603543848983,-0.0802832251827984,2.1635334491729736,155.49462375611003,0.0005,-0.18470779990731312,0.3561561107635498,800,0.02006204066764899,0.08365058898925781,3.1721909046173096,0.018770811703680616,1.771461009979248,210.26715425069136,1.7715790271759033,0.7320005773391207,-3.2782575e-11,10.255026817321777,0.5602510112559385,0.5685902
0.0011309078,9.498205661773682,800,-220.54651259235212,2.158322334289551,-0.002645598,0.5681306,-240.82714778389308,11.687056064605713,100.72812812516732,0.7561848163604736,-0.5371894765212099,255.55370163149948,-0.11138213840838716,46720000,3434.230907678604,138.3079354118494,291,56.800478798950664,0.030850952854437185,2.2708916664123535,157.31963032721288,0.0005,0.06999129314491066,0.5053470134735107,800,0.020189907084541752,0.09034919738769531,2.945455551147461,0.018853830488268754,1.499924659729004,207.23074824197775,1.5003952980041504,1.3752209405908866,2.9861926e-09,10.148773670196533,1.0422222105725802,0.56820506
0.0010504492,9.487528800964355,800,-218.31956799437097,2.045146942138672,-0.0026777894,0.56761616,-240.28685199843852,11.533629894256592,94.84213340330345,0.8301992416381836,-4.067165872565315,264.5350247681649,-6.55809941371989,46880000,3445.768161058426,143.4897461848578,292,54.004805710148396,-0.033737590413312465,2.0659425258636475,155.7143676511209,0.0005,-0.051427327421735905,0.5109617710113525,800,0.020375829135365463,0.09768104553222656,3.1121912002563477,0.018796260257908277,1.3654770851135254,213.2056693319265,1.365617036819458,1.301092487570387,1.8596648e-09,10.11594533920288,0.9828176375703497,0.56762254
0.0014245432,10.132502317428589,800,-218.0955927691996,2.3218159675598145,-0.0014739609,0.5671275,-243.17783217142315,12.237170219421387,60.38283426159387,0.789884090423584,-2.558427803858831,261.3503156441811,-4.662090807883017,47040000,3458.009414434433,159.79015491713136,293,34.156906344341685,-0.014662517502698801,2.2775139808654785,157.08030363977153,0.0005,0.012800792979970303,0.4532468318939209,800,0.020444105395914416,0.1941213607788086,3.205770969390869,0.018829110012166472,1.394637107849121,218.4180014526751,1.3947780132293701,0.8270337386803408,-7.3909756e-10,10.802996397018433,0.638596971652846,0.5671324
0.0018589152,9.513222694396973,800,-224.3269040645634,2.0221540927886963,-0.0018100326,0.5665991,-233.21680566416123,11.533136367797852,107.5682852645384,0.8098773956298828,-7.432280915877922,258.4894656403915,-13.66953768734616,47200000,3469.547857284546,137.0464792082258,294,60.91864798293056,-0.10476826057633064,2.254862070083618,154.62694084677818,0.0005,-0.19336778247166417,0.4725377559661865,800,0.02022912191739671,0.09448885917663574,3.1024694442749023,0.01876911773882674,1.371145486831665,214.03172799089896,1.37125825881958,1.5099108890286141,-3.4198167e-09,10.102181911468506,1.1106559229082442,0.56671304
0.001320518,9.500717401504517,800,-217.24073400804195,2.2406258583068848,-0.0027713852,0.5660522,-234.25188138506957,11.610036849975586,101.08179653980694,0.8666260242462158,-1.518493861940528,257.8208759851837,-2.6173087047173853,47360000,3481.162270307541,138.42869861283594,295,56.86970611187766,0.0058652911490774074,2.250922203063965,156.99792627190183,0.0005,0.015609423230919935,0.4346346855163574,800,0.0208492129427382,0.08696770668029785,2.8022620677948,0.018889587418483875,1.4764890670776367,214.49987711681837,1.476837158203125,1.4061457005008475,-2.6226046e-10,10.083076238632202,1.0466091630624963,0.5660828
0.0015969338,10.235998630523682,800,-215.9111473128396,2.4142558574676514,-0.0026457647,0.5658154,-258.8236475581744,12.11733889579773,69.70299183529458,0.8229420185089111,-3.7240043051742235,257.7087199064023,-6.516672808903712,47520000,3493.2848949432373,154.45520728477427,296,39.5474952767625,-0.0331353948851443,2.2943623065948486,157.33153461580793,0.0005,-0.043183903997546465,0.4066023826599121,800,0.0200863055755419,0.0889124870300293,3.2559990882873535,0.01893087596272429,1.2720310688018799,212.8485085080871,1.272167444229126,0.991643470229063,4.053116e-09,10.75158405303955,0.7316235289101167,0.56595564
0.0022983209,9.416292190551758,800,-220.44596458555324,2.0590085983276367,0.0056896894,0.56574297,-259.5417248983207,11.47998857498169,91.51655185109038,0.7582199573516846,1.3566043689118805,257.0289036351522,3.127789815970268,47680000,3504.77033162117,147.77398947888656,297,51.79700150675313,0.06344431444319601,2.3854427337646484,158.49846850884842,0.0005,0.13476736418082896,0.4099891185760498,800,0.020687145555887174,0.09827899932861328,2.871433973312378,0.018951950924049228,1.4468967914581299,211.78633005219928,1.4471490383148193,1.3059239702509324,-7.212164e-10,9.980135917663574,0.9513383390696454,0.5657887
0.002888272,9.741873502731323,800,-219.88427726742623,2.3788771629333496,0.0175401,0.5654756,-239.3633745212696,11.664820432662964,66.27945773056308,0.9493658542633057,-6.105695629071218,256.9314941072465,-10.43406975873356,47840000,3516.439517259598,158.11868136700352,298,37.582871675937575,-0.07208010000636883,2.118312120437622,159.41020769047617,0.0005,-0.10394588960477238,0.39246535301208496,800,0.020781204161363847,0.09750533103942871,2.857290029525757,0.0189653307983708,1.3653545379638672,216.7409129580816,1.3654956817626953,0.9282172714422653,1.6689301e-09,10.25239896774292,0.6984654121392975,0.56540054
0.003262125,9.82173776626587,800,-218.84558789688887,2.24336576461792,0.004333325,0.56491673,-247.53033296407887,11.733487129211426,100.61047097792238,0.8377807140350342,-0.5090315959828178,261.2140731152392,-0.8700216322308734,48000000,3528.1772017478943,141.55060794091906,299,57.0219574425988,0.023713016823337308,2.126912832260132,159.90119737329195,0.0005,0.02095960201204214,0.3669576644897461,800,0.020286682309002463,0.10393476486206055,3.2440249919891357,0.01905905231582858,1.385094404220581,210.3314367749295,1.3852088451385498,1.3685434870689803,-1.6987323e-10,10.312973737716675,1.0410657571261979,0.56492317
0.0012458019,9.627055168151855,800,-219.8251906155171,2.0991313457489014,-0.00015810865,0.564638,-237.40262143007618,11.635205268859863,58.472520849957874,0.8134965896606445,2.540503629077278,265.7055135791567,4.250770140287485,48160000,3539.8170335292816,160.4804262382501,300,32.92447976511557,0.07507480180675676,2.352555274963379,159.80034285932382,0.0005,0.08488160284454026,0.3795747756958008,800,0.02009644132483025,0.08549284934997559,3.015127182006836,0.01912099813149097,1.474574089050293,217.75120077979273,1.4746983051300049,0.844489241919718,4.4107437e-10,10.115400314331055,0.6192262605482225,0.56446975
0.0012171,9.683373928070068,800,-221.77872380975606,2.238158702850342,-0.0023286296,0.5643995,-250.8127638179749,11.735704183578491,92.8774709737432,0.9529199600219727,5.0860215989938125,249.00659354351032,9.192406895253491,48320000,3551.564466714859,144.03523528706077,301,52.58131573188098,0.12448112720087522,2.1868278980255127,159.11418854680534,0.0005,0.15560614494767042,0.39270567893981934,800,0.02050087444975627,0.08574724197387695,2.8665683269500732,0.019108164854978186,1.5026605129241943,215.05593378927657,1.5030395984649658,1.3175895510766293,-1.4901161e-09,10.196881771087646,0.9643113435469514,0.5643294
0.0011590559,9.81521987915039,800,-215.51548598578162,2.2719805240631104,-0.002263467,0.56411135,-259.2162716892806,11.685831785202026,108.95275380391914,0.8040525913238525,-4.449434140735873,275.04132811075857,-7.7950547523211435,48480000,3563.257063627243,145.67285173020093,302,61.91941182378648,-0.045266481073801275,2.254427433013916,160.3302232147793,0.0005,-0.08217461210102678,0.40184712409973145,800,0.02107473526142394,0.09768009185791016,3.150681257247925,0.019110594800741686,1.3254783153533936,211.001373019904,1.3256158828735352,1.5340512738435337,-1.1563301e-09,10.332079410552979,1.1264023144436368,0.56412786
0.0018583431,9.59391450881958,800,-219.92524378892023,1.9885590076446533,-0.0008186221,0.5638515,-255.3355768602629,11.767744064331055,94.17043465766218,0.8391227722167969,-2.193404557270175,262.0762540557971,-4.183465064232107,48640000,3575.031805038452,149.0944142219648,303,53.3112886659546,-0.009257598610338164,2.3700602054595947,159.77689404055215,0.0005,-0.021022200524766242,0.4049978256225586,800,0.02095062241962252,0.08641481399536133,3.055588483810425,0.01913671730292821,1.6161723136901855,213.1908497671104,1.6162984371185303,1.3146186229452979,-5.543232e-10,10.104733228683472,0.9783037797709297,0.5640112
0.0016383637,9.598240375518799,800,-222.56317034235485,2.2768473625183105,-0.0022896174,0.56381243,-219.426274141314,11.500607967376709,85.51175814039063,0.9378113746643066,-6.92027524574126,259.5453636371669,-12.099296031742364,48800000,3586.5383520126343,153.3293785048744,304,48.94684344433274,-0.08834031694245006,1.89164137840271,158.33892914815996,0.0005,-0.13146104493137037,0.4074077606201172,800,0.020845219780511896,0.09119105339050293,3.1496152877807617,0.019169272020636813,1.3286964893341064,211.28993172459997,1.328869342803955,1.1801994609363544,-5.0663945e-10,10.12144660949707,0.891418093160884,0.5637207
0.0008152389,10.071440935134888,800,-221.72177514124516,2.3010661602020264,-0.0022935788,0.5634534,-225.3412393386569,11.958281993865967,90.0565137071173,0.836789608001709,-11.073516440311778,273.64337982071766,-19.589084896268048,48960000,3598.5024909973145,150.5095735004953,305,50.95612358741859,-0.16301973598739977,2.283444881439209,161.79469548583106,0.0005,-0.203590525772375,0.3838620185852051,800,0.020404533319961064,0.10216212272644043,3.2662734985351562,0.01933206358582907,1.3314204216003418,217.90441917351728,1.3315563201904297,1.322495179717953,1.990795e-09,10.578431367874146,0.9356305676110558,0.5634956
0.0010274878,9.64887809753418,800,-224.53634789648763,2.2189431190490723,-0.0022265334,0.56283826,-262.76677191156074,11.726109981536865,100.46671680966388,0.791832685470581,-5.9020162797128854,262.48208934664046,-10.286932456588515,49120000,3610.233561038971,143.31049485880806,306,57.25891239259744,-0.07004737994533292,2.244264841079712,160.31190106866558,0.0005,-0.0974745033650434,0.40778183937072754,800,0.02082420027277147,0.09099006652832031,3.065471887588501,0.01930222582034155,1.5065796375274658,216.2140839103337,1.5066964626312256,1.3109833688798793,-1.6391277e-09,10.169292449951172,1.0409136485001502,0.56272125
0.0014328018,9.601423263549805,800,-225.9165235239115,2.1929075717926025,-0.002246737,0.56238914,-260.7053162347102,11.393938064575195,99.252849780711,0.9713988304138184,7.322584172466202,257.86799325054704,13.919596583760871,49280000,3621.6328530311584,140.6434584505841,307,55.61250748481009,0.17212072424929922,2.1419014930725098,158.51337074505244,0.0005,0.2603384640261012,0.3493375778198242,800,0.02087523025668678,0.07813072204589844,2.962878942489624,0.01930487468572714,1.3062405586242676,213.20888860633107,1.3063693046569824,1.4123214739813692,-8.106231e-10,10.049103736877441,1.029121498870406,0.56242335
0.0031641866,9.873080015182495,800,-217.6195386270055,2.1213719844818115,0.013662957,0.562071,-252.53288374378837,11.907418012619019,118.41441753755902,0.8679687976837158,4.9396757988984445,263.73518431753473,8.956043293205092,49440000,3633.5461146831512,129.8633336357166,308,67.03384076343974,0.12255095388926358,2.1858160495758057,159.68716911939725,0.0005,0.177985615569561,0.3831362724304199,800,0.021313209277361012,0.09223246574401855,3.291476011276245,0.019279362489932672,1.4401633739471436,216.90962841138258,1.4402968883514404,1.7379121186064936,2.5674702e-09,10.369620084762573,1.2207028611778032,0.56212157
0.005735473,9.542108535766602,800,-225.03231233260823,2.166102409362793,0.014943073,0.5617196,-221.84270761660395,11.632724285125732,97.90541388669263,0.8119151592254639,-2.2562501057626645,267.83353698556806,-3.7792044578818174,49600000,3645.184017419815,141.21603305792647,309,55.214547499019424,-0.004713005683576509,2.212400197982788,161.32052421457985,0.0005,0.017320175892700053,0.3763589859008789,800,0.02087018869054159,0.08051776885986328,3.0274457931518555,0.019381631577994073,1.5636935234069824,218.87120360080738,1.5638325214385986,1.4177322917722586,7.1525574e-10,10.020237922668457,1.0147172614338482,0.5619035
0.0045701116,9.613480806350708,800,-220.221774930597,2.214191198348999,0.008940972,0.5614321,-202.63202774631372,11.728378057479858,103.55350555877965,0.8946387767791748,-1.2686150482742489,258.60435538068344,-1.9680077306260204,49760000,3656.917718887329,141.1298088211122,310,58.74993608201394,0.013533751804936468,2.1872780323028564,161.42929678067875,0.0005,0.008759702536563729,0.4210388660430908,800,0.020995420046051715,0.09157776832580566,2.9446935653686523,0.019423382949905924,1.4318253993988037,210.8701504342687,1.4319851398468018,1.4295490208118884,1.4305121e-10,10.143028974533081,1.072125835598987,0.56157345
0.001738365,9.798144340515137,800,-222.4622870766659,2.170525312423706,-0.00014575927,0.56115794,-242.25605475741034,11.771735429763794,101.04501609473306,0.8125073909759521,7.935099816222538,260.6050080136427,14.758448656921011,49920000,3668.699645280838,139.14850428970976,311,56.88356127165841,0.18112657470704543,2.2491581439971924,161.07719113139768,0.0005,0.27356647211496465,0.3835787773132324,800,0.021031958895810058,0.08817100524902344,3.216569185256958,0.01954354291930409,1.4391918182373047,211.11560800792896,1.4393291473388672,1.4522370626904155,3.278255e-10,10.289427042007446,1.0465594724621141,0.56115746
0.0032373457,9.420767784118652,800,-216.12900676485214,2.06205153465271,0.004353667,0.5608341,-256.78125384927495,11.565232515335083,88.26791027677025,0.7927956581115723,-5.267755259221433,257.35091973182574,-9.365009453742985,50080000,3680.2746381759644,151.98040596154976,312,49.98687442544069,-0.060160546147494304,2.11966872215271,160.37386878177077,0.0005,-0.07273944305552237,0.402040958404541,800,0.02083200142195474,0.08957481384277344,3.1045384407043457,0.019578085292235495,1.5879487991333008,216.23453769301815,1.5880825519561768,1.1831404339029994,-3.5762858e-11,9.93040418624878,0.9184891659654589,0.5608122
0.0019056567,10.044012784957886,800,-216.5936578030232,2.072833299636841,0.010594693,0.5606647,-241.72612364083452,11.889018535614014,91.34676822294621,1.4779047966003418,-10.446979286210448,254.829979945252,-18.02196928346012,50240000,3692.167891740799,145.6681017597527,313,51.91686069174859,-0.14659185090359467,2.1625895500183105,160.99270775525167,0.0005,-0.1968218730689538,0.37178683280944824,800,0.02088168878276044,0.07742905616760254,2.9529476165771484,0.019569355551631935,1.337292194366455,212.37858635070117,1.3374156951904297,1.2533535074708644,-7.9870227e-10,10.514923334121704,0.9482945550844232,0.56042683
0.0026928645,9.904951572418213,800,-220.33785276746397,2.160181760787964,0.007890012,0.56060606,-248.67351293302463,11.843775033950806,83.45730871181156,0.807703971862793,7.24881139747375,252.11988486599003,13.731775417954276,50400000,3704.015793800354,146.55302883230036,314,46.78115440258574,0.17090669303695724,2.1750261783599854,161.1709679299877,0.0005,0.21479835576448003,0.3926582336425781,800,0.0210402671477749,0.11096620559692383,3.3711211681365967,0.01963851214608679,1.3579168319702148,211.70175952883045,1.3580758571624756,1.1590413070864836,-7.1525494e-11,10.42781662940979,0.8704836626503281,0.5605633
0.0015760222,9.723073244094849,800,-211.21068345528548,2.1752405166625977,-0.0011678863,0.56046104,-252.80561398915575,11.806238412857056,92.11856801488017,0.8426690101623535,5.639153060479025,265.9049568064152,10.875503807596369,50560000,3715.829710483551,142.9347141478776,315,51.83933937136943,0.14241448997801887,2.2107255458831787,160.26678178395602,0.0005,0.21093674773942048,0.41148900985717773,800,0.02095826785183262,0.09012675285339355,3.049678325653076,0.019599224140895967,1.5110399723052979,204.7523139822566,1.5111503601074219,1.3664078784802265,-1.1920909e-11,10.244977474212646,0.956935224711794,0.5604751
0.0024803167,9.659663200378418,800,-217.07191299200457,2.1163854598999023,0.0034432057,0.5600835,-260.4716264314886,11.456585884094238,65.02474778161795,0.8552243709564209,-6.306903470800709,251.70709653446355,-11.062360303522146,50720000,3727.29013133049,152.19732587265517,316,36.553763864710625,-0.07684961544009637,2.2884416580200195,161.39136808954646,0.0005,-0.09858597947048983,0.42670226097106934,800,0.021029275094568735,0.08612275123596191,2.9294872283935547,0.0196595919394964,1.2258799076080322,210.1480036130947,1.2260479927062988,1.0242168658870505,-1.5616417e-09,10.189588785171509,0.6852227742296113,0.5599585
0.0013971962,9.631798505783081,800,-218.51263247863878,2.0967915058135986,0.0003703916,0.55988824,-245.58336793386098,11.571004867553711,63.480099010255714,0.864311695098877,-2.5060708415211144,254.24433345558379,-3.8002329420650973,50880000,3738.867364168167,159.08446104894682,317,35.940606190030394,-0.00413871274700598,2.195516586303711,162.9686265356106,0.0005,0.0010525925187005747,0.4737691879272461,800,0.020931528656549084,0.08996319770812988,3.1474084854125977,0.019744423478802377,1.314002513885498,204.3843279347928,1.3141555786132812,0.90020484290464,-1.2218954e-09,10.219687223434448,0.6708556691850297,0.5601794
0.0020162319,9.898844957351685,800,-218.05317499532765,2.1565396785736084,-0.0020456542,0.5596959,-256.14286642990186,11.93375301361084,90.7671175307886,0.7840542793273926,8.827278022156152,249.3361315237471,16.424755116968736,51040000,3750.8065667152405,142.66656358942402,318,50.99826855443828,0.19816225496494955,2.259976387023926,160.18986884022954,0.0005,0.2692990062882762,0.4280402660369873,800,0.021469626816809098,0.08676457405090332,3.238894462585449,0.019761174885651857,1.4602882862091064,205.83219079123728,1.4604530334472656,1.3524862793919852,-3.7252892e-10,10.43471384048462,0.9445415434398865,0.55977184
0.0012830104,9.694358825683594,800,-216.93565352667608,2.126980781555176,-0.0011125277,0.55960965,-240.36447103398717,11.579075574874878,96.62680114147076,0.9232826232910156,2.4170095772251403,284.123474359975,4.701945301340396,51200000,3762.394432783127,145.8427059635243,319,54.681106828012815,0.08109557754253977,2.2391443252563477,162.52452285573418,0.0005,0.1517249891768103,0.3936140537261963,800,0.02157000573396617,0.07889533042907715,2.874296188354492,0.019856930005240993,1.3502819538116455,209.46337069894162,1.3504037857055664,1.4281519541017322,3.528595e-09,10.186885118484497,1.0035650084114445,0.559543
0.001435819,9.938633680343628,800,-224.13205736949843,2.136888027191162,0.0009786262,0.5593126,-254.82590412517814,11.847471952438354,93.00848860794136,0.8352081775665283,5.85694158259041,252.38602807780725,11.291341352576026,51360000,3774.246426820755,140.91143729676415,320,52.57249000237431,0.14713127941215012,2.244368553161621,161.5676581161737,0.0005,0.2481099665214139,0.3700253963470459,800,0.020973263582969665,0.11356282234191895,3.2990965843200684,0.01989492790582552,1.3686535358428955,213.48943396318307,1.368783950805664,1.3308738368811361,-1.8119813e-09,10.443909645080566,0.9654927446656547,0.55931634
0.003075452,9.669617176055908,800,-219.66046349245798,2.115960121154785,-0.00062618335,0.5589555,-261.09108794854717,11.795055150985718,94.0705583259071,0.8212594985961914,9.336160582246402,278.62170344066055,17.2545219900059,51520000,3786.0459921360016,143.0025088966157,321,53.18102533951764,0.2066180795294386,2.1066734790802,160.23270908880193,0.0005,0.26311819264066655,0.5101099014282227,800,0.021183712177848976,0.0821847915649414,3.282912492752075,0.019866462367194786,1.4551126956939697,206.90346544980667,1.4552803039550781,1.329283196450816,-1.2993813e-09,10.292029857635498,0.9779285892275736,0.5586996
0.0018976132,9.697239875793457,800,-215.97402061610407,2.196122169494629,0.0013819,0.5584234,-252.00767803540543,11.554387092590332,88.51467484740435,0.8773908615112305,-3.6482514501311623,277.8293770714105,-6.088487088162317,51680000,3797.6072680950165,154.84596757714016,322,50.29791788047506,-0.026683436878948804,2.2056162357330322,163.55576501760893,0.0005,0.004089750647838067,0.4378068447113037,800,0.02146228807202492,0.09778857231140137,2.939812421798706,0.019985828810657788,1.2592997550964355,207.47436450376807,1.25960111618042,1.2717265843959082,-1.9669522e-10,10.256322383880615,0.9225239068155743,0.55833787
0.001478809,9.872298240661621,800,-213.11060611166005,2.2008116245269775,-0.0010210257,0.5579051,-265.4337817134663,11.724573135375977,81.3629513679603,0.7889010906219482,1.905983459004184,263.02733055707006,3.48065484937213,51840000,3809.337079524994,150.6044487558005,323,46.04251532803997,0.06906062399844927,2.0924620628356934,164.9548719653525,0.0005,0.04676669921309427,0.37810349464416504,800,0.021311901914483542,0.09251260757446289,3.2655868530273438,0.019957300529741238,1.3141205310821533,213.10103920338963,1.3142600059509277,1.0957826240089568,-3.2246112e-09,10.364247798919678,0.8504788974112184,0.55772096
0.000758895,9.9165198802948,800,-218.19814881584009,2.214970111846924,-0.002549985,0.5573922,-250.45635729463075,11.866747856140137,76.36611815824567,0.8094949722290039,5.053593202633493,263.5638505503719,9.394294506680149,52000000,3821.207700252533,154.6429308592737,324,43.399946940265565,0.12831876630125094,2.2492105960845947,162.56333463217248,0.0005,0.168535654020136,0.4499232769012451,800,0.021231941648379413,0.08576226234436035,3.0468175411224365,0.019982039281915796,1.3570456504821777,209.11638007490973,1.357182264328003,1.0636549494851721,2.5033944e-10,10.474928617477417,0.7999762548819179,0.55721784
0.0018687348,9.558194160461426,800,-212.54630249108288,2.220642566680908,-0.0014539706,0.5572408,-242.0680366901852,11.405156373977661,73.22427754388573,0.8199331760406494,6.156009857553207,265.0422777840772,10.560922625264466,52160000,3832.618860721588,157.77234329084212,325,41.63130406375922,0.13982939226262792,2.1819732189178467,162.5833214542829,0.0005,0.16346963126438865,0.40153980255126953,800,0.02169124114907797,0.10199880599975586,2.9440081119537354,0.019962330493064492,1.2921133041381836,213.305695671511,1.2922394275665283,1.0681484905699026,-7.7486034e-10,10.08075213432312,0.7695194628706106,0.5571913
0.0017610528,9.797384262084961,800,-213.20260236621266,2.1644675731658936,-0.0022762192,0.55725455,-259.60225536478697,11.791242361068726,112.05088800170799,0.9052865505218506,6.032195217338977,258.9793499191846,10.925772466077596,52320000,3844.4142303466797,136.74060238377132,326,63.24814115573732,0.14367253465529276,2.240412712097168,162.42872315206,0.0005,0.1657635705449669,0.47321653366088867,800,0.021949117318278883,0.09975910186767578,3.1552412509918213,0.020022873723994198,1.3482694625854492,212.41228140948354,1.3483953475952148,1.610478890722552,8.702278e-10,10.394535064697266,1.1582901917565351,0.55740315
0.0011240791,9.87299919128418,800,-210.8104604684756,2.171505928039551,-0.0028709054,0.5571845,-248.4022150138507,11.874403715133667,82.0859365717593,0.8357973098754883,-8.157618187719054,271.48585818611843,-14.082080346367206,52480000,3856.292570590973,152.12003458761095,327,46.47401758223236,-0.10637822449424963,2.148984670639038,162.67459926328013,0.0005,-0.10399000200203558,0.46302294731140137,800,0.02038764950540397,0.08732104301452637,3.2163572311401367,0.020080372905457285,1.3983690738677979,213.76858817518348,1.3984878063201904,1.0934155959758542,-1.7285349e-09,10.442862272262573,0.8558241345029859,0.55727094
0.0009830871,9.713123083114624,800,-211.58730340119894,2.075424909591675,-0.0019794537,0.55674475,-246.41834664701068,11.538283824920654,70.20991510385652,0.9758415222167969,-11.553583701878429,269.4658699803581,-20.499907809159794,52640000,3867.8388555049896,159.04218381843165,328,39.75919226950859,-0.17051333700029714,2.1393139362335205,162.38964631112017,0.0005,-0.2225121018361488,0.37857723236083984,800,0.020920387617672776,0.09436774253845215,3.109142541885376,0.02009631961709537,1.2795894145965576,213.84761519280852,1.279733419418335,0.9797422496330469,-9.715556e-10,10.207958936691284,0.7380529452830367,0.5565745
0.0015001639,9.820330619812012,800,-216.03297899237094,2.1791510581970215,-0.0024567216,0.55617714,-279.1004783879333,11.682691812515259,94.93421124382145,0.837853193283081,1.9614078104035813,258.2651777855587,4.1165973185703715,52800000,3879.52552485466,145.493538779941,329,53.8615498945061,0.07575487743424641,2.040586233139038,164.91497380138767,0.0005,0.1063913345158397,0.39883875846862793,800,0.021777390719687775,0.10793828964233398,3.200241804122925,0.020156493447849276,1.3037984371185303,210.0975850977689,1.3039088249206543,1.3373657930925407,1.1086463e-09,10.348605394363403,0.9861446155485805,0.5561098
0.0013067529,9.877225399017334,800,-214.56193603114852,1.9694347381591797,-0.0015044797,0.5559407,-248.67587946585977,11.87467336654663,74.3002669195661,0.8397424221038818,-0.8446578527519109,253.23008106203605,-1.1909313910873067,52960000,3891.4065482616425,162.09176039325052,330,41.96966664178326,0.022687905340933005,2.161471366882324,163.6452713555223,0.0005,0.04836362481999197,0.39555978775024414,800,0.0212769092446919,0.10244965553283691,3.1851308345794678,0.020206302323634583,1.434523105621338,209.81594858199276,1.4346508979797363,1.048030926334109,-1.2606381e-09,10.397323846817017,0.7812932380586904,0.555981
0.0012439903,9.679500579833984,800,-215.1690334190979,2.0112125873565674,-0.0028402295,0.55598253,-211.94230013710484,11.41071605682373,79.1628171161651,0.8620736598968506,-3.7049694247167246,258.850712128511,-6.488900888867403,53120000,3902.822893857956,152.90238473817013,331,45.248771567003786,-0.03018733918572836,2.253950595855713,164.08860949010057,0.0005,-0.03318410687393628,0.4012279510498047,800,0.022036378850105724,0.09182596206665039,3.173171043395996,0.020240816454154927,1.1680240631103516,207.98544235289484,1.1681926250457764,1.1003291052993491,-5.8412547e-10,10.193195104598999,0.829296139287828,0.55600893
0.0019183662,9.832173824310303,800,-221.664828405967,2.0741968154907227,-0.0025616807,0.5560436,-237.86724621533412,11.817894220352173,79.92162437224421,0.9510912895202637,-3.8513619489289486,259.7118152569889,-6.977235032127153,53280000,3914.654282093048,158.49547325107918,332,45.38986772772886,-0.03512121491039639,2.240701675415039,163.3728014261049,0.0005,-0.07047145910524799,0.4033787250518799,800,0.021500343618441383,0.09198236465454102,3.0539653301239014,0.020252427890050807,1.4298899173736572,213.0537041083743,1.4300081729888916,1.1591548212143905,-4.887581e-10,10.35219144821167,0.8366854029893283,0.555916
0.0014406139,9.922529458999634,800,-213.99750790659897,2.21990704536438,-0.0016140625,0.55606544,-227.8380670625815,11.85620403289795,95.1999123620259,0.8805677890777588,-1.293055372088308,257.58504899798544,-1.524322885519373,53440000,3926.51482796669,145.97196136064682,333,53.55288278044574,0.019568226342277114,2.258641242980957,166.03124699632264,0.0005,0.03383230304008293,0.41234540939331055,800,0.021529573017687067,0.08634209632873535,3.0963761806488037,0.02027678737363648,1.3762481212615967,213.98372441537362,1.3763744831085205,1.377671279489386,-2.2649779e-10,10.442020177841187,0.9890114271326611,0.5561448
0.0016864672,9.602628469467163,800,-218.47268503569833,2.1158370971679688,-0.0015779668,0.556057,-237.29468421814502,11.446184873580933,110.68351088216178,0.8685100078582764,9.53584055110877,263.3226636802191,18.035668896237034,53600000,3937.9712891578674,135.0347503307487,334,62.46476601958982,0.21516429239437762,2.161691665649414,163.01398860997912,0.0005,0.2884991706285055,0.38585972785949707,800,0.021820546513790715,0.09320664405822754,3.047910213470459,0.020325472327847618,1.3053390979766846,209.52272582140134,1.305474042892456,1.6120680422656612,-9.417533e-10,10.102499723434448,1.1441138819146894,0.5559433
0.0015725435,9.939351797103882,800,-221.5517835158096,2.111717939376831,-0.0021943585,0.55601096,-256.2470501719382,11.84537672996521,71.48471691615566,1.0228514671325684,-6.3487746541041625,249.3350905051751,-11.083736173669944,53760000,3949.8217537403107,160.46781348522038,335,40.36987949925845,-0.07585330393416437,2.3054087162017822,164.76790287204767,0.0005,-0.13228810970565202,0.39011192321777344,800,0.021675755421652666,0.07561469078063965,3.030400276184082,0.020401911856705708,1.3801510334014893,213.1815483726275,1.3802728652954102,0.9112136613119168,-1.5199182e-10,10.426076650619507,0.7521289129081692,0.55625594
0.0014922596,9.958710670471191,800,-210.35153635229977,2.255603075027466,0.00083192764,0.555819,-243.8638554196258,11.912147283554077,66.31917446638774,0.8157744407653809,-12.885422990801171,274.3603901838309,-23.5123514413889,53920000,3961.7397167682648,166.7418362637972,336,37.82736465394481,-0.20008901963442355,2.2397208213806152,164.14936014475037,0.0005,-0.28606975626769837,0.4091923236846924,800,0.02113883983401449,0.0922098159790039,3.185314655303955,0.020426211936347242,1.3882853984832764,210.06305063536013,1.3884525299072266,0.9665462748315983,2.980233e-10,10.481375694274902,0.6996868129116545,0.5559296
0.0011122869,9.612837553024292,800,-219.28096918957988,2.2397780418395996,-0.0026655854,0.55551875,-258.13890278582517,11.493847608566284,61.10687527709489,0.751502275466919,-11.204971585285499,265.5157382308998,-19.591232776576366,54080000,3973.238660097122,163.4037367589937,337,34.8610517168017,-0.1606556634697649,2.1801233291625977,164.69718005382478,0.0005,-0.13999286549466794,0.41858649253845215,800,0.02095507339655594,0.0875389575958252,2.999699115753174,0.02049717756452786,1.3032786846160889,209.38117884686307,1.3033993244171143,0.8322836491363179,-1.1652708e-09,10.142282247543335,0.6471757890300933,0.55537343
0.0013433227,9.743340730667114,800,-215.78385411274255,2.2003684043884277,-0.002296257,0.55532485,-234.32431016679863,11.726692199707031,99.79811686248668,0.8348188400268555,-5.448484438530836,263.1422533044636,-9.437481954638214,54240000,3984.971119403839,146.61370620629205,338,56.18654527315273,-0.05925237628792056,2.1424455642700195,164.7545243455368,0.0005,-0.09169866846877783,0.37423229217529297,800,0.021628771185915337,0.09267783164978027,3.080812454223633,0.020485000440857354,1.3461947441101074,213.19803465393989,1.3463313579559326,1.388807975888365,-1.8894672e-09,10.235657453536987,1.0357996494757664,0.5553163
0.0009438122,9.843592882156372,800,-213.49068251146272,2.229926109313965,-0.0023267155,0.5550793,-242.96441806310264,11.990410327911377,53.559693091606825,0.830812931060791,-4.993360653370007,266.5240197416151,-8.21742637109499,54400000,3996.9655945301056,163.05725133822344,339,30.62823787893449,-0.04695949695774404,2.254399061203003,166.16833046512804,0.0005,-0.030677884542709696,0.46050405502319336,800,0.02129211524886895,0.0896444320678711,3.164515972137451,0.020487088619108643,1.5433135032653809,207.34376241487013,1.5434534549713135,0.6486459950146195,-3.8146983e-10,10.410640001296997,0.5714574953665574,0.5548777
0.0014477819,10.032276391983032,800,-220.92878436959174,1.9512720108032227,-0.0023178046,0.55486894,-234.75367084047232,12.156017303466797,114.1896279533779,0.8643510341644287,5.316007232332088,252.50367182307136,10.23801932947988,54560000,4009.128357887268,128.86967490423314,340,64.4583532419998,0.1374384442814359,2.2636990547180176,164.36030296489596,0.0005,0.19437237722398584,0.4005451202392578,800,0.021917848222719947,0.08739709854125977,3.601245403289795,0.02049874326641272,1.5627796649932861,210.42187669129746,1.5629072189331055,1.6179127529775017,2.7000902e-09,10.540463209152222,1.178816417867154,0.55473447
0.0024820599,9.688501358032227,800,-211.74775831924913,2.2819788455963135,0.008067927,0.55452925,-222.2000702559499,11.44839358329773,61.273212101437096,0.8235938549041748,-12.750425064011257,256.83190613492036,-22.428159525102274,54720000,4020.5863740444183,161.48269678349996,341,34.71276538800511,-0.18907846811734522,2.202435255050659,165.52455194269098,0.0005,-0.19892855645273225,0.40583133697509766,800,0.021573321314517908,0.09228849411010742,3.0837433338165283,0.020526029456131818,1.1726469993591309,205.43847028499022,1.1727802753448486,0.9215420890843137,1.0997057e-09,10.208919048309326,0.6490210020653249,0.5544961
0.0017616719,10.015593528747559,800,-218.65819076388343,2.2367403507232666,0.0064998586,0.5543907,-266.75678887728606,11.904863834381104,83.29243830982095,0.8192250728607178,-11.889166318927689,258.4497069592877,-21.499870838015344,54880000,4032.497047662735,156.43257495256634,342,47.64792098397136,-0.18004236745850216,2.1992380619049072,164.01511333819502,0.0005,-0.22283227078176723,0.4716935157775879,800,0.021218622057124496,0.09975600242614746,3.3599741458892822,0.020438921542870022,1.2608628273010254,206.70064142711473,1.26096510887146,1.153461265179126,-6.2584876e-10,10.610289335250854,0.868500334862379,0.5545396
0.00263291,9.718919277191162,800,-216.65168866898767,2.0878846645355225,0.01253121,0.5540403,-274.5084743426546,11.850863456726074,53.392933228489674,0.8126263618469238,-0.3619018191061019,256.16810732259074,-0.553671760883567,55040000,4044.35125207901,156.40330321889945,343,30.06564040178284,0.02930884957943332,2.32362961769104,163.25177195221127,0.0005,0.04887690654025743,0.39890146255493164,800,0.021641019454632118,0.10914945602416992,2.983217477798462,0.020422807122083896,1.5535485744476318,199.19528244671955,1.5536808967590332,0.7468007736583803,-8.8214874e-10,10.248092651367188,0.5699210507824916,0.554065
0.005196271,9.539292573928833,800,-213.32943249792064,2.164837598800659,0.03766385,0.5538614,-227.71206756988846,11.358370780944824,63.19945924980851,0.8737726211547852,-16.32888120214981,251.17939369838948,-29.669503128391444,55200000,4055.7142446041107,164.40823313819195,344,36.10902532572568,-0.26193036132255526,2.1229074001312256,162.7659139498331,0.0005,-0.2657205663488795,0.39100170135498047,800,0.0213472219527004,0.15642905235290527,3.039961099624634,0.02036703528378997,1.1975147724151611,212.18596484232785,1.197690486907959,0.8438238194628664,-6.4373024e-10,10.121727705001831,0.6680539985985856,0.55380833
0.0041028135,10.12589693069458,800,-209.37070068334927,2.1924619674682617,0.0072393157,0.5535819,-216.2106584532323,12.180167198181152,70.00086078056009,0.9093906879425049,-11.576491169916808,271.000199932325,-20.388608355950215,55360000,4067.902561187744,158.1412339592184,345,39.730150300798805,-0.1687874549314461,2.358290910720825,164.29017298048433,0.0005,-0.18839643854627014,0.4667510986328125,800,0.021171329870166667,0.11087274551391602,3.2899832725524902,0.020454586597540018,1.4210855960845947,204.36754215009313,1.4212217330932617,0.9647825553592142,1.8000602e-09,10.724267482757568,0.7362539783159203,0.5534256
0.003903209,9.879769802093506,800,-205.60782993151162,2.1208555698394775,0.014209658,0.5532476,-261.43364170141103,11.933786869049072,85.89087275730775,0.8180086612701416,-11.49863017231884,265.5914298512832,-20.164245582693383,55520000,4079.8400585651398,152.3942459453495,346,48.815625859578155,-0.1666050624756614,2.123966693878174,163.4406816473532,0.0005,-0.22620085962068115,0.3899388313293457,800,0.02157987637859564,0.07610297203063965,3.401735305786133,0.020469769810926578,1.5203938484191895,195.78482994680436,1.520780086517334,1.2140419995609362,-2.0444393e-09,10.366706371307373,0.895287388640662,0.5532196
0.008329173,9.535356044769287,800,-208.9015138052706,2.0826423168182373,0.037826106,0.552709,-233.29384590398823,11.37787652015686,38.77142680560346,0.8259720802307129,5.346376187663796,267.9896700123218,10.122492205440063,55680000,4091.2468304634094,163.24525940969366,347,22.074146517776054,0.13642805802435917,2.250081777572632,164.5183825172596,0.0005,0.15481222703431136,0.3810908794403076,800,0.02163669235338304,0.0914158821105957,2.9827678203582764,0.020539163202635307,1.2667362689971924,206.61010351712955,1.2668745517730713,0.4971476864579475,-1.5616417e-09,10.03041934967041,0.4238471052373094,0.55249983
0.0018729611,9.878128290176392,800,-209.2148766497755,2.141861915588379,-0.00060562365,0.55204,-224.65185727601704,11.812046527862549,77.15010921262383,0.7669775485992432,-7.435331486498745,263.9035684926665,-12.709887397299651,55840000,4103.062638759613,152.82218743881194,348,43.825706045973995,-0.09223237201173602,2.1994173526763916,163.57482226160047,0.0005,-0.11069846888679016,0.38324594497680664,800,0.021343590851243703,0.09844732284545898,3.241997718811035,0.02037079074090686,1.2957003116607666,198.92253090011704,1.2958130836486816,1.143152050254112,-1.907349e-10,10.377708911895752,0.8075320267692699,0.55200225
0.0033898964,9.63079833984375,800,-215.36536660113978,2.1002094745635986,0.0048724413,0.5513782,-254.6724360199054,11.573471307754517,76.63961643924297,0.8407771587371826,1.2525716410663676,257.3898298454997,2.4473303754077507,56000000,4114.639450550079,154.42533048083422,349,43.53897802290716,0.059300894166234366,2.221569061279297,164.13251771009368,0.0005,0.06834045254601388,0.3473184108734131,800,0.021811096350708565,0.07991147041320801,3.0213305950164795,0.0203530330846265,1.4644269943237305,202.2951560916238,1.464569330215454,1.1289320583363642,-7.6889994e-10,10.076269149780273,0.8039818522318083,0.5513793
0.0022594999,9.620440244674683,800,-209.03071932058967,2.129654884338379,0.0023297933,0.55084294,-243.34576093860142,11.306495666503906,94.64938918235748,0.937793493270874,4.717339335696043,256.35182358723154,8.957173141410278,56160000,4125.950099468231,150.0536883055078,350,53.63350734790151,0.12444540918510606,2.1022915840148926,163.73804618188103,0.0005,0.12900045763315263,0.37461137771606445,800,0.022174642746796206,0.09369492530822754,2.9677162170410156,0.020302400880856435,1.1618623733520508,201.76368645379276,1.1620087623596191,1.3247660027849424,1.7881399e-10,10.10771894454956,0.9852621382232699,0.5507281
0.0016151912,9.70838451385498,800,-207.99273098327726,2.0647482872009277,-0.0023874969,0.550492,-233.27649479044092,11.847771167755127,96.66858262630905,0.7812211513519287,2.7026091173895828,268.5157436441882,5.354017416856253,56320000,4137.802607059479,148.265541030323,351,54.653236538547915,0.0884436081083631,2.2378664016723633,163.519616206627,0.0005,0.07969535315539635,0.49120545387268066,800,0.02256249260816287,0.08982396125793457,3.1673269271850586,0.020313221277277534,1.2714312076568604,208.05303856808584,1.2716326713562012,1.3584341971343565,-5.0067894e-10,10.312202453613281,1.0061617799126412,0.55052435
0.0009934322,9.569462776184082,800,-208.4559290412176,1.980762243270874,-0.0024448999,0.55021757,-277.47698452139235,11.663685083389282,71.3888396626328,0.9299538135528564,-7.091153245813661,253.67033968369776,-12.305308928178826,56480000,4149.473712682724,162.54887502949276,352,40.39224998233022,-0.08791821325292853,2.3165130615234375,163.33521896865076,0.0005,-0.09824080055061846,0.3684995174407959,800,0.021168597831218522,0.09052610397338867,2.9916012287139893,0.0204511888977685,1.5676114559173584,212.09765279565147,1.5677342414855957,0.9611178157225803,1.5497219e-10,10.049654722213745,0.7498661600141351,0.55015284
0.0018550385,9.56876826286316,800,-214.9875151037713,2.1709775924682617,-0.0013437837,0.54996693,-218.02454335363473,11.410234212875366,68.14778896478713,0.9135816097259521,-3.1444616726043724,251.4695006947129,-5.5321309039646085,56640000,4160.890553951263,158.44771745717148,353,38.49508392098006,-0.02026405587443332,2.072808027267456,164.06627600149824,0.0005,0.01839828712077577,0.4021782875061035,800,0.021103974482414852,0.10260486602783203,2.932797908782959,0.02049836133846923,1.2567975521087646,207.79821644479406,1.2569334506988525,0.968057572263036,-1.4603139e-09,10.093869686126709,0.7173561577726586,0.5498559
0.0018514933,9.967546939849854,800,-214.8573962365443,2.1117947101593018,-0.0021945368,0.54969853,-243.81729808471914,12.002878665924072,57.131451005911806,0.8827536106109619,-5.4230732752848665,262.6820825898604,-9.461097245654488,56800000,4172.903566122055,170.50826061543307,354,32.68870481754356,-0.05952747346352937,2.207881450653076,165.14843323407652,0.0005,-0.04085121027009055,0.5095458030700684,800,0.021680257339936157,0.10823202133178711,3.3150482177734375,0.020497572075237978,1.3556981086730957,208.80313789851755,1.355851173400879,0.750576859875532,1.358986e-09,10.608694314956665,0.6090318212449394,0.54963124
0.0013749169,9.905733346939087,800,-216.41785310956112,2.1524627208709717,-0.0015534761,0.54952115,-230.55666236000854,11.887028217315674,99.73234030765094,0.819737434387207,4.662246157946314,259.59897186273804,8.495187055781138,56960000,4184.796615123749,147.80998571771542,355,56.601392906263484,0.1202411628389443,2.1321706771850586,166.25795108907857,0.0005,0.12690962770569386,0.418287992477417,800,0.02205374260401686,0.10535955429077148,3.2493417263031006,0.020593057977208392,1.3985404968261719,200.81228836691488,1.3986690044403076,1.37169371979384,-2.4795532e-09,10.450728178024292,1.0356379545880732,0.54972786
0.00185284,9.726470470428467,800,-212.4082317075642,2.2567358016967773,-0.003046476,0.5493991,-221.93117115627692,11.848787546157837,54.75642573633626,0.9008238315582275,-7.833805379631392,252.540438130184,-14.07774031337702,57120000,4196.650262117386,159.8339436042666,356,30.78755698798727,-0.10564035061119144,2.145366907119751,163.72252610271227,0.0005,-0.15416748049874934,0.36047863960266113,800,0.02166017040807621,0.08436107635498047,3.000870943069458,0.02060935519248477,1.6064503192901611,206.9782213447345,1.606576681137085,0.8252496670131305,-1.0609627e-09,10.191148281097412,0.5846553130399441,0.54944056
0.0017521672,9.60480260848999,800,-214.96530759751434,2.1335320472717285,-0.002309526,0.5490613,-236.60905271038393,11.556472301483154,65.09395568680281,0.8195774555206299,-0.10347981560770507,269.8585222698603,0.16373404742074116,57280000,4208.211712360382,157.880612061736,357,37.00230032057104,0.03673373666201118,2.1270527839660645,164.32991068709285,0.0005,0.07616587814613297,0.484285831451416,800,0.021743800211417936,0.08536648750305176,3.1755099296569824,0.020538229408001495,1.321230411529541,216.04441903327853,1.3213849067687988,0.917413910194893,1.746416e-09,10.192430019378662,0.6874910565222687,0.5489552
0.001561454,9.819701194763184,800,-211.2590712274643,2.1612613201141357,-0.0020858306,0.54871446,-255.82026947027765,11.90145492553711,63.78948445404786,0.8673701286315918,-17.002080954302745,258.49781617530755,-30.436652370196462,57440000,4220.117879629135,163.4771142676154,358,36.15125486475413,-0.2689375521409813,2.3320493698120117,162.79125644168602,0.0005,-0.2546860889736552,0.5710020065307617,800,0.02191798213654848,0.09026670455932617,3.124677896499634,0.02071130728070267,1.3558709621429443,207.2069332926859,1.356029748916626,0.9458197557893471,-2.4437905e-09,10.501384019851685,0.6749936408277663,0.54880774
0.0017007096,9.513526201248169,800,-214.84175556654253,2.1844358444213867,-0.0018632831,0.54829466,-267.2467091908105,11.461170673370361,85.07872636265232,0.9024972915649414,-10.702683205836058,264.53312479200895,-19.168347187545983,57600000,4231.583504915237,157.80601931432187,359,48.12582994608393,-0.15625414314706787,2.1978867053985596,164.723371246139,0.0005,-0.17780797558449252,0.4688377380371094,800,0.02157159599693799,0.0918123722076416,2.791644334793091,0.020756927813284996,1.3199827671051025,201.76615331859495,1.320115327835083,1.1493560934337987,2.1100046e-09,10.095848560333252,0.8885948489796299,0.5483138
0.002009909,9.78941822052002,800,-208.7127099524694,2.124725341796875,-0.002398194,0.5480342,-251.413918778844,11.7857346534729,82.1813143079853,0.8585629463195801,-6.323576590755972,276.35963288005263,-11.184609851327888,57760000,4243.374646663666,159.21493683901937,360,46.61695974197599,-0.0765208979669899,2.1642825603485107,164.85966799108385,0.0005,-0.10089321246041129,0.3853886127471924,800,0.02170468885524494,0.10732769966125488,3.110719680786133,0.020762333291007382,1.4348654747009277,212.44386539300584,1.435002088546753,1.1091950787361304,8.0466256e-10,10.303070545196533,0.8598437591283651,0.5482935
0.0016660731,9.753482103347778,800,-214.61698695488144,2.2519168853759766,-0.0026208274,0.5477854,-226.52358583585064,11.843200445175171,70.46475244909446,0.7645540237426758,0.3952826133562287,260.56585520407236,1.0635202533131045,57920000,4255.225275754929,159.6638545326184,361,39.8133092332671,0.04598599956386961,2.1635565757751465,164.89458879520825,0.0005,0.058658778103584164,0.3938300609588623,800,0.022155780727292344,0.14373111724853516,3.1282145977020264,0.020729630408928855,1.482726812362671,199.9042300825848,1.4828572273254395,1.0384544380263927,-6.6757205e-10,10.328311920166016,0.7431847111433106,0.5476809
0.0009931452,9.50527572631836,800,-214.71380966040707,2.1146042346954346,-0.002610248,0.54757243,-226.35822731749238,11.681207180023193,89.70087440308718,0.9237041473388672,3.088849538598753,266.7932001271661,5.995392170516027,58080000,4266.911548614502,155.25050528589452,362,50.76609615730756,0.09533425809422054,2.1746606826782227,163.151980150839,0.0005,0.10875296887223124,0.3794898986816406,800,0.02239606501058068,0.09646391868591309,2.9078075885772705,0.0207575879985013,1.6295592784881592,200.00245216021233,1.6296944618225098,1.2567546187780314,-2.3126603e-09,10.002747774124146,0.9355679190321023,0.5476017
0.004184919,9.725619792938232,800,-215.2535230529618,2.26082444190979,0.021790909,0.54760903,-273.2393719094229,11.710766792297363,91.7284823544213,0.8404734134674072,4.8750811427783685,268.18588903109014,9.29522347899359,58240000,4278.62716293335,154.90980961395073,363,51.65276452074991,0.12840484938584779,2.0732929706573486,164.90019409171268,0.0005,0.11916707937553056,0.4045450687408447,800,0.02223824410068545,0.10249710083007812,3.1082875728607178,0.020717089602176365,1.4042024612426758,200.98936683957652,1.4049396514892578,1.2335614626480227,1.3560058e-09,10.256694316864014,0.9559726034474022,0.5477786
0.0027239667,9.686657667160034,800,-206.93577408147303,2.0601325035095215,0.007013963,0.5474752,-213.4998558462005,11.723597288131714,88.41291094155471,0.7888970375061035,-8.478214537512121,261.32864102997894,-14.644472093038422,58400000,4290.375621080399,151.93818658218626,364,50.13210403826406,-0.1108453781594432,2.2684128284454346,165.30068966869075,0.0005,-0.09913535682341604,0.47669100761413574,800,0.02168844084295541,0.09188342094421387,3.1357271671295166,0.020795696819099135,1.39927339553833,201.62068702958732,1.3994030952453613,1.1254988542039883,-3.0100344e-09,10.277207136154175,0.9218290922969092,0.5474024
0.0012462165,9.587671518325806,800,-207.38054787965635,2.0909600257873535,-0.00033071238,0.5470556,-248.26998424947573,11.63852858543396,106.12043687501642,0.9466965198516846,18.631677816123684,253.96186468678056,33.88883921895133,58560000,4302.019676446915,144.3719786109824,365,59.99836339773203,0.374649519586445,2.2263267040252686,160.463956955555,0.0005,0.37804093507607883,0.36209917068481445,800,0.022664735747676388,0.08797168731689453,2.9868392944335938,0.020800647851162347,1.5184204578399658,197.42614437634535,1.5187830924987793,1.4159439282794966,-4.6491605e-10,10.076379776000977,1.1011631431024695,0.5470512
0.0015219247,9.814747095108032,800,-210.5012354453376,2.2822680473327637,0.0010187577,0.54679376,-256.48334451211383,11.77199673652649,92.13801708722072,0.9264309406280518,15.514797481940887,246.64834350423314,28.481748950567216,58720000,4313.797890424728,150.9417719277453,366,51.92642369507433,0.3205351457837247,2.1173624992370605,162.22966447250352,0.0005,0.3062784320922777,0.4094269275665283,800,0.022314464490122723,0.11056041717529297,3.1482367515563965,0.020779255469984048,1.3780920505523682,202.7380578361129,1.378248929977417,1.2308982493244078,-1.7881394e-09,10.358760833740234,0.9602846743411084,0.54678756
0.0016245507,9.806632041931152,800,-201.24602559791754,2.255741834640503,-0.0008118011,0.5465061,-236.000625496172,11.806412935256958,98.93786744575061,0.7712869644165039,17.48993655546272,252.7346327979084,31.812520986552343,58880000,4325.61486530304,139.75550177042822,367,55.82528285947185,0.3539395020258174,2.253117799758911,161.1541749745438,0.0005,0.3373508637398541,0.3683929443359375,800,0.022271897241475193,0.09339737892150879,3.2101950645446777,0.020840485381416148,1.4636406898498535,195.0288030420177,1.4641427993774414,1.2832892464180847,-4.7683725e-11,10.309748411178589,1.0272541407630227,0.5465736
0.0014708112,10.14444613456726,800,-208.59311492134728,2.1928646564483643,-0.0022468413,0.5462444,-242.406402994286,11.97487473487854,66.27501850216223,0.860767126083374,-11.465038395824019,258.31108660978566,-20.272767552604023,59040000,4337.598444223404,160.29767967826058,368,37.703567934006486,-0.16681261723518978,2.176320791244507,164.31685452717298,0.0005,-0.1729605181383801,0.4493565559387207,800,0.022076069388455574,0.0806586742401123,3.5571582317352295,0.020822125937182415,1.242685317993164,202.25575740769716,1.2428138256072998,0.8957742373011089,-2.5630004e-10,10.695552110671997,0.7006246085720278,0.5464285
0.0036738757,9.95090389251709,800,-211.18043636627928,2.276580810546875,0.01194296,0.5458908,-240.5584565017141,11.817298412322998,78.80289320983503,0.8980321884155273,-2.0726206070077633,267.48460509146037,-3.7448647423243333,59200000,4349.419836759567,162.29703175247394,369,44.80648703450074,-0.0015983409690568664,2.2968645095825195,165.05403428444066,0.0005,-0.005639913163415737,0.41248011589050293,800,0.022922151994737662,0.08446240425109863,3.0896518230438232,0.020767773233427073,1.3090205192565918,202.48182706627506,1.309154987335205,0.9910564290349784,-6.02007e-10,10.469250440597534,0.8275151764305788,0.5459205
0.004120243,9.823315858840942,800,-207.57049821790216,2.097494125366211,0.0061158882,0.5454362,-257.9181568048208,11.7588529586792,65.55438366478214,0.8474104404449463,10.096855159177316,258.84325231701706,18.0074353747805,59360000,4361.18367600441,159.02978070243557,370,36.63112286494047,0.2155697914957939,2.1843926906585693,161.78465554961903,0.0005,0.18394770042599962,0.4179821014404297,800,0.021792358060532955,0.08806276321411133,3.2235100269317627,0.02057389248268538,1.3671624660491943,200.59766396676062,1.367297649383545,0.8444079224758478,2.2530557e-09,10.351155996322632,0.6929662669822123,0.54539704
0.0013533508,9.556249380111694,800,-203.37734364608184,2.206148147583008,-0.0021388354,0.54522073,-243.3874359410282,11.429328680038452,73.1285224378016,0.8380789756774902,-15.53460920196565,275.43080916845673,-27.618902222753576,59520000,4372.6178731918335,158.13792812396167,371,41.62263330263502,-0.24095221488824656,2.153510808944702,160.7584965754912,0.0005,-0.2259498055572092,0.44594907760620117,800,0.022049908760128616,0.09318089485168457,2.94867205619812,0.02051475778043015,1.2645814418792725,198.78700892825717,1.264719009399414,1.0141938907864587,-6.258487e-10,10.115205526351929,0.7680550247380873,0.54522014
0.0012466331,9.824668407440186,800,-203.1444354784693,2.2892584800720215,0.0016066477,0.545377,-250.03547483123612,11.787819385528564,108.87816498085736,0.8568196296691895,-5.583545977776896,262.72521886130323,-8.97252691490808,59680000,4384.410334348679,146.51997484533604,372,61.584536358368844,-0.05462648602569116,2.0920872688293457,162.8991833258048,0.0005,-0.04914677492150609,0.41302967071533203,800,0.021968885855872543,0.10711312294006348,3.180330276489258,0.020469595324048073,1.391028881072998,197.48237881183704,1.3911523818969727,1.5348358294057396,5.4240223e-10,10.368273496627808,1.1267517406996266,0.54512477
0.001707874,9.942592144012451,800,-209.18056754018605,2.1676690578460693,0.0004025595,0.5452915,-211.86548167162496,12.00360894203186,86.38279409098784,0.7860398292541504,1.337866083634917,252.33923060103348,2.952895087693095,59840000,4396.418834447861,147.67011959494957,373,48.97599803466687,0.06460251833318358,2.169461488723755,162.66543277731265,0.0005,0.05976811901556509,0.39771294593811035,800,0.02229002165339899,0.19582915306091309,3.3960978984832764,0.020444538383514878,1.410902738571167,197.772530976938,1.4110419750213623,1.0078240944636376,-5.3644134e-11,10.559921264648438,0.9011708623808341,0.54517615
0.0019362482,9.743475914001465,800,-209.93056891246562,2.0271756649017334,0.0015882336,0.5449283,-254.5641030593024,11.532533168792725,91.1280380778533,0.9395451545715332,1.4329794892803716,253.2511178817404,2.859396398428651,60000000,4407.961057424545,149.31929921371412,374,51.58770696760117,0.0638311842356235,2.3400890827178955,162.55630907061632,0.0005,-0.0003785517742845634,0.3871653079986572,800,0.021923635335034164,0.09827971458435059,3.01423978805542,0.02048850265927146,1.2363522052764893,195.984697522355,1.2364840507507324,1.19472397269015,-8.344667e-11,10.249445676803589,0.948147804456226,0.545066
0.0019174514,9.705185174942017,800,-201.83947235006661,2.3251001834869385,0.001701903,0.54461724,-228.01053356714212,11.683366537094116,76.05845603217118,0.9021365642547607,-4.327797617527472,255.52901087635652,-7.675303475560733,60160000,4419.649266242981,160.8370385743371,375,43.09304839785373,-0.04134216781516746,2.0649900436401367,163.66491475018148,0.0005,-0.07572708685079896,0.43022990226745605,800,0.021685721624179997,0.09027314186096191,3.0467727184295654,0.020561421653360012,1.3884201049804688,215.7436713934159,1.388566255569458,0.9680124781098155,1.5497222e-10,10.245060682296753,0.7986829987303116,0.5443363
0.0015841707,9.857889890670776,800,-205.55294350280883,2.3115029335021973,0.0031243814,0.5441854,-264.30463437093925,12.025650978088379,79.99789999089192,0.8292417526245117,2.3111527694166694,260.775394043383,4.614742539786297,60320000,4431.679864168167,155.272709986162,376,45.03087898314097,0.0814082885606121,2.1834421157836914,161.8672920871452,0.0005,0.1103281115206279,0.41001415252685547,800,0.02156665877851109,0.09572362899780273,3.2114157676696777,0.020568288878904252,1.5979201793670654,201.136732514141,1.5982050895690918,1.0206148654909257,-3.9100647e-09,10.387508630752563,0.8369957727852109,0.5442352
0.0017589799,9.65109372138977,800,-210.2394650298339,2.2007057666778564,0.00041491332,0.5437893,-229.52727755558803,11.4602530002594,82.50590756900823,0.8391575813293457,6.527796499795779,257.96321020722996,11.53397485035729,60480000,4443.145521879196,152.494523936716,377,46.66983399656556,0.15063874888986803,2.1113035678863525,161.16100197670033,0.0005,0.13825885103835,0.3687403202056885,800,0.022310920041197172,0.08593630790710449,3.1565229892730713,0.020582023309014316,1.2824757099151611,199.4845397254187,1.2826228141784668,1.1219827200654928,-8.10623e-10,10.125068664550781,0.8623746082362493,0.54392654
0.0013485787,9.769490718841553,800,-208.8464396519016,2.0983550548553467,-0.0020634648,0.5434532,-217.07432324206997,11.786554336547852,67.0479780850044,0.9452345371246338,0.48810326297985285,256.9042436892323,1.2679806741137924,60640000,4454.938451051712,159.57711948035518,378,38.04509972493322,0.04789714038468222,2.1677751541137695,162.77100796726654,0.0005,0.01057012512695732,0.3874351978302002,800,0.022396344645059213,0.10096478462219238,3.1197218894958496,0.0204700414838391,1.4651436805725098,199.64348235721192,1.4652745723724365,0.859552552001068,-8.702277e-10,10.277962684631348,0.7087056197026489,0.5435341
0.0018970228,9.871596574783325,800,-210.55487881054444,2.2239599227905273,-0.0026978771,0.5432577,-247.5055767013242,12.007308721542358,86.19433576954921,0.8279078006744385,3.6652540576091917,262.72083215280736,7.0213226721916,60800000,4466.9502239227295,152.35147021255347,379,48.65549400141578,0.10532766780035235,2.262566566467285,162.66371161207744,0.0005,0.09952819991230914,0.3905658721923828,800,0.021902730577561445,0.08045196533203125,3.1874475479125977,0.020436043730240758,1.6117770671844482,202.251525659188,1.6118988990783691,1.2666177023982335,-1.3709068e-09,10.361645936965942,0.899155511796689,0.54323775
0.02346006,9.556280136108398,800,-211.3004319229343,2.003634452819824,0.084153086,0.5431136,-241.3816848043352,11.526312589645386,96.46758176267997,0.8253726959228516,-4.972355212323402,265.05315881306007,-8.853583998446819,60960000,4478.480620622635,149.88292082506484,380,54.60227648479059,-0.05354045630185967,2.35723614692688,162.35060467069346,0.0005,-0.07187978521449999,0.4528820514678955,800,0.02119642494021128,0.08720564842224121,2.9845690727233887,0.020376493743307772,1.3659107685089111,203.63865825916128,1.3660364151000977,1.1652716952235835,-5.960461e-11,10.119821310043335,1.0013537726845434,0.5432749
0.016773136,9.795042991638184,800,-212.41764733573027,2.2948269844055176,0.043312605,0.54285306,-226.04080648378553,11.615178108215332,29.625314722318375,0.871178388595581,-10.073020221758208,240.71384497757344,-17.8201947643618,61120000,4490.099801778793,164.67102244223798,381,16.86291599244212,-0.14371816670782364,2.1220810413360596,161.44128552084447,0.0005,-0.1712563902194527,0.4554908275604248,800,0.020927359303941094,0.09904670715332031,3.1010262966156006,0.020055240820303535,1.1881742477416992,203.03832709598302,1.188283920288086,0.46804259102542184,-4.9471854e-10,10.367242813110352,0.332025179030072,0.54285634
0.006367353,9.998019933700562,800,-213.62673786817595,2.295159339904785,0.015651079,0.5425166,-252.4915911320438,11.935149192810059,117.47112385363184,0.8394920825958252,10.189501231549066,275.57040301769257,18.72153272949954,61280000,4502.038335323334,136.03202279623267,382,66.11799274928917,0.22206276653121054,2.2586162090301514,160.98894056842045,0.0005,0.21072417131365903,0.33684492111206055,800,0.022123689004241765,0.08912348747253418,3.1257660388946533,0.020118382587532218,1.4474108219146729,205.14766263914316,1.4475305080413818,1.6204021599280305,-6.198884e-10,10.442630290985107,1.2135292365284218,0.5425292
0.0027192228,9.475601434707642,800,-210.87442588606416,2.0258233547210693,0.0052785515,0.5424309,-247.47926555470792,11.382162809371948,98.97029307820085,0.7522308826446533,5.600367113156299,270.5331090421403,10.004993297415544,61440000,4513.425082921982,148.57899076812438,383,56.21886732134095,0.13485980034734874,2.2723283767700195,162.42058189741186,0.0005,0.1842578842019035,0.3464028835296631,800,0.022429974052283842,0.07633447647094727,3.093453884124756,0.019945592657802897,1.429448127746582,205.45872116320666,1.429602861404419,1.3453803056856868,8.7916857e-10,9.916759014129639,1.0284663926596682,0.54246426
0.0023658741,9.81153416633606,800,-211.38412803547146,2.1916446685791016,0.022070728,0.5422353,-261.4241048610231,11.577062368392944,57.723187144966886,0.9047174453735352,-17.17543373813396,253.22964826839547,-30.584122993249085,61600000,4525.008531093597,159.40044726171456,384,32.91778861811089,-0.2709000008409161,2.1010777950286865,159.585998312363,0.0005,-0.309855716893576,0.35491418838500977,800,0.02046378341164609,0.07825088500976562,3.1767470836639404,0.01988535580139134,1.2680962085723877,205.77712572153322,1.2682127952575684,0.7001834044988269,-6.9141387e-10,10.265419006347656,0.6124564232815777,0.5421479
0.0012148271,9.851790189743042,800,-213.2393794410477,2.362391710281372,0.0014704205,0.5421113,-226.59313283044557,11.749701738357544,109.00624170989411,0.7516252994537354,-17.609582917340248,263.7217353467384,-31.350987218751175,61760000,4536.761819601059,149.54074686336517,385,62.13939818106584,-0.2786426036084642,2.2372984886169434,162.39551291082543,0.0005,-0.30206639035376176,0.3833632469177246,800,0.021478303106670052,0.0806422233581543,3.173433780670166,0.019923625593657776,1.3722014427185059,206.15032967855748,1.372344732284546,1.4437495445758564,-1.0848045e-09,10.335846662521362,1.1273434897832766,0.54241055
0.0021700393,9.574605464935303,800,-213.87015681745183,1.9574956893920898,0.0021363713,0.54190296,-219.43489150643492,11.59114122390747,80.04600605870235,0.855621337890625,-11.98913735409426,272.70385526178075,-21.414100113376186,61920000,4548.360676527023,157.983103953987,386,45.450379067153605,-0.17926783064410548,2.285926103591919,162.99290048238868,0.0005,-0.21491642914567602,0.35016560554504395,800,0.021017864223727704,0.08762979507446289,3.107110023498535,0.01994470790774292,1.5252411365509033,201.94040747587312,1.5253877639770508,1.0950553800273457,-2.6822083e-10,10.031605958938599,0.837272935613269,0.54180855
0.0028433197,9.635890483856201,800,-213.70155722342759,2.1611108779907227,0.022826698,0.54170126,-212.46973771512597,11.574547290802002,91.2866180289799,0.9031689167022705,-11.173847774390682,259.4326809849712,-19.698883201547332,62080000,4559.939237833023,152.38957925524778,387,51.966446146967535,-0.16211993271417272,2.25154709815979,162.2989152691803,0.0005,-0.24952295343752198,0.47736477851867676,800,0.021515233655797796,0.10155081748962402,2.942612886428833,0.019856766148186756,1.2775564193725586,211.9414224296737,1.2776823043823242,1.1772672420743673,-1.3887883e-09,10.235456228256226,0.9503872725710975,0.54183924
0.0018457628,10.050564527511597,800,-203.84748558462414,2.2334671020507812,0.0010487554,0.5413898,-263.95617190412986,12.00279188156128,93.990342855874,0.8703272342681885,12.89675448161826,264.89504331433363,23.47326173969373,62240000,4571.946687459946,146.3768463556574,388,53.245679852336515,0.26979969802803627,2.2051682472229004,160.81009761747572,0.0005,0.35629728169825065,0.3974025249481201,800,0.021716181140914163,0.08380818367004395,3.2793385982513428,0.019954299787717414,1.3989686965942383,200.1320019305858,1.3991060256958008,1.2282216764616938,-4.589557e-10,10.553213834762573,0.9780544812393391,0.54140085
0.0015618589,9.541985988616943,800,-202.59734198406554,2.003645896911621,0.0029802434,0.540836,-261.5077822092331,11.589874982833862,65.97584495661931,0.8453207015991211,5.190672440980818,270.80886784193467,9.511072321653746,62400000,4583.542230606079,168.4748372660382,389,37.0467436471029,0.13032061844364942,2.211076021194458,163.57284354184046,0.0005,0.1573695572488856,0.39307332038879395,800,0.020599587560214152,0.09591150283813477,3.0472676753997803,0.01999619396672983,1.4840919971466064,201.8858328571175,1.4842402935028076,0.8386985953913758,1.8000602e-09,10.053005695343018,0.6970579162581464,0.5408749
0.0017534936,9.622284412384033,800,-209.0187478043248,2.13742733001709,0.0032708696,0.540321,-241.4954008915023,11.442246198654175,83.42557585615745,0.9248561859130859,-4.2310296079226895,267.64868608023505,-7.202864064987514,62560000,4594.989391565323,153.69480405379468,390,47.06758429685258,-0.03687032435081896,2.047152280807495,163.79794620712002,0.0005,-0.1136085831069061,0.381885290145874,800,0.021685017402990312,0.08662652969360352,3.0845491886138916,0.019980810492484423,1.2883286476135254,207.79192291158097,1.288492202758789,1.1028104866287531,-5.483627e-10,10.108705043792725,0.8721848334175254,0.5404379
0.0011161186,9.983615636825562,800,-209.31751973007084,2.2690460681915283,-0.0023373321,0.5398516,-253.19866139016543,12.023752450942993,74.71788955968117,0.8478043079376221,-5.960340140872322,251.57857703029205,-10.203400036863506,62720000,4607.01793885231,155.84528879980064,391,42.18821999942862,-0.06702071838231112,2.3274896144866943,164.5408046861726,0.0005,-0.0937208790714417,0.3651418685913086,800,0.02084620830192533,0.09254026412963867,3.117171287536621,0.01986363565420555,1.5214245319366455,202.08236451452507,1.5215935707092285,0.9820125196212932,5.364419e-10,10.460252285003662,0.7834252948152978,0.53961366
0.001428818,9.472601890563965,800,-207.45982102136966,2.0918383598327637,0.0005591342,0.5396935,-217.66766957736064,11.672384262084961,48.95589248258424,0.7812213897705078,-17.551806568297565,261.1851334579607,-30.96655514382829,62880000,4618.696494817734,174.20522147719478,392,28.1291453335536,-0.2745758814570573,2.1185317039489746,161.80800544357254,0.0005,-0.30092370690505854,0.4737884998321533,800,0.02120802193072363,0.09792971611022949,3.167142152786255,0.019966379988707796,1.56522536277771,207.44123807162785,1.5653598308563232,0.7310258116897833,-1.1980534e-09,10.06576919555664,0.5269356773655564,0.5398595
0.0013309411,9.623337030410767,800,-210.60565860269534,2.2300596237182617,0.0006210713,0.5395591,-255.45129124870303,11.560776472091675,91.92751810358493,0.8460865020751953,-1.017139856082343,263.7610882610491,-1.500708990516834,63040000,4630.262602090836,151.4369682252646,393,51.91676268020619,0.020022565305522804,2.0826263427734375,163.9060021341451,0.0005,0.020364029660957846,0.462125301361084,800,0.021267398881979,0.08802485466003418,3.102867603302002,0.019931384214789166,1.2897958755493164,206.27056677270645,1.290259838104248,1.1950736140275986,9.536745e-11,10.221864938735962,0.9566164972222139,0.5395365
0.0013263508,9.858357429504395,800,-210.91150082336546,2.2014307975769043,-0.0011670239,0.53933215,-242.14096944617327,11.974254369735718,120.35508639467128,0.8437035083770752,2.639998923283067,279.6138721058556,5.0240749035898356,63200000,4642.241577625275,137.91712585119956,394,68.05199069938207,0.08516704684681992,2.1726622581481934,164.15430255586253,0.0005,0.10488488556569514,0.5730857849121094,800,0.021895475839779317,0.10202956199645996,3.2924082279205322,0.019894213907989074,1.3824067115783691,206.20926357257807,1.3825256824493408,1.5515641042638657,1.8656254e-09,10.555264472961426,1.2425687958883473,0.53932345
0.0020490787,9.594768285751343,800,-215.96106533416147,2.0022075176239014,-0.002445015,0.5390988,-246.00274731315218,11.48279881477356,91.3424214507154,0.8308062553405762,7.234997310756174,261.4087546805305,13.516484703821124,63360000,4653.7352175712585,152.23138178333144,395,51.53509317950926,0.17025221491067447,2.2371857166290283,163.54943100201962,0.0005,0.21635468707434577,0.3799326419830322,800,0.020810586039562852,0.08607649803161621,3.047769069671631,0.019881896278872904,1.3545734882354736,204.14394515708355,1.3546826839447021,1.1885534070266288,3.8743023e-10,10.086009502410889,0.9506290685481321,0.53908753
0.001638454,10.279803037643433,800,-207.0550112718938,2.38199520111084,-0.0028036486,0.53858423,-232.25672601015253,12.043487787246704,113.14697407007783,1.3766076564788818,3.329827822437806,274.29876580920904,6.529652833964608,63520000,4665.782762527466,137.4922438698954,396,63.978265129603294,0.100315321699524,2.163484573364258,164.45131910706644,0.0005,0.1517596597950164,0.38706493377685547,800,0.021545483008684956,0.08348536491394043,3.006218433380127,0.02000653586422654,1.227351427078247,202.7386705297303,1.2274892330169678,1.4558012788103314,-1.1324882e-09,10.77143931388855,1.1698348490474175,0.5386177
0.0009891381,9.948052167892456,800,-212.8554336633562,2.208341360092163,-0.0005671091,0.5379901,-218.76988397301838,11.854340553283691,83.39751865063018,0.88545823097229,-18.331812546396694,275.9473191232861,-32.96455041881611,63680000,4677.641686439514,158.20790565739333,397,47.68566620646778,-0.294461242047542,2.1267507076263428,161.87365367623468,0.0005,-0.4142809659334188,0.4046602249145508,800,0.02123291017067673,0.09866929054260254,3.2915523052215576,0.020019948924884186,1.3467934131622314,203.6840299390328,1.3469338417053223,1.0730885748743981,-1.4305117e-10,10.473704814910889,0.8705843132545539,0.5378939
0.0014569256,9.645800590515137,800,-215.48701561774135,2.0003342628479004,0.0029493838,0.5376792,-247.45526404478667,11.702371597290039,108.55941489961354,0.8832094669342041,6.536588352804028,261.40077325126265,12.311174804626187,63840000,4689.349630355835,144.75056541622024,398,61.153209800027874,0.1584406339753186,2.3396172523498535,163.8542127453351,0.0005,0.20749311510179438,0.40564966201782227,800,0.022129230652472368,0.09334802627563477,2.9522764682769775,0.0201085433341174,1.4880344867706299,209.46558481091984,1.488158941268921,1.3592496989225145,-6.7949296e-10,10.166807889938354,1.1245102463259988,0.53755313
0.0014522764,9.634919881820679,800,-212.92642073555777,2.2578470706939697,0.0030070518,0.5374012,-239.57104959114872,11.609572172164917,88.0184840345744,0.8902187347412109,1.1326797569170564,260.43039690322826,2.3951540666262012,64000000,4700.969120979309,156.43256257101064,399,50.04773848799859,0.05940584204404043,2.166623830795288,165.93192052840095,0.0005,0.04550982589172098,0.3804295063018799,800,0.021605998398248952,0.09728503227233887,2.9097890853881836,0.020140334149844015,1.4314029216766357,201.04392742092006,1.4315624237060547,1.1280323646211732,2.634525e-09,10.132964372634888,0.9179414181366299,0.5373001
0.001565146,9.967405319213867,800,-216.33863481798096,2.2977006435394287,-0.0005274404,0.5369193,-230.83450168631984,11.802789449691772,83.15974774019743,0.8403189182281494,-0.3074944823116351,267.80319947981707,0.30347944632549456,64160000,4712.775453090668,155.5255190464933,400,46.921792869442704,0.03820791601626071,2.2916243076324463,165.13170230230256,0.0005,0.09430559921399652,0.41182661056518555,800,0.02134322003682147,0.09183073043823242,3.066939353942871,0.02009719200184712,1.2688474655151367,206.1614111342342,1.2689545154571533,1.1319266433160085,1.4781951e-09,10.491500616073608,0.8694239006983793,0.53693163
0.00085350143,9.776233196258545,800,-207.496375293614,2.1289408206939697,-0.0011807365,0.5364332,-263.07613934774275,11.876717567443848,106.64140307237781,0.8101890087127686,-5.158493337965184,262.67592603112695,-9.161382320358562,64320000,4724.656223535538,145.43223031654207,401,60.37052865171372,-0.05649824086394512,2.280456781387329,165.64225731265293,0.0005,-0.057060107947054066,0.406752347946167,800,0.021509968834001494,0.07439589500427246,3.1851277351379395,0.02002191866661717,1.5479888916015625,213.50906109031664,1.5481171607971191,1.450675419087703,4.410743e-10,10.280049800872803,1.1039010374084326,0.5364061
0.0012439786,9.686527252197266,800,-208.41001142751284,2.2277207374572754,-0.002105287,0.53634536,-254.1553600503831,11.694868087768555,81.29112766970327,0.8799588680267334,-6.33292485588498,265.74287206782554,-11.361901821495513,64480000,4736.356397390366,157.13148254856983,402,46.23900934437486,-0.07842383152281257,2.354651927947998,164.55657720568914,0.0005,-0.08091286977935475,0.3823211193084717,800,0.02124534507445153,0.08075690269470215,2.8369834423065186,0.02001780581720236,1.47049880027771,207.6532321848464,1.47062349319458,0.9995806214798958,-3.1918286e-09,10.171258449554443,0.8495156902298749,0.5363535
0.0013519756,9.820793867111206,800,-207.78175879007316,2.225637912750244,-0.002394863,0.53654355,-248.5860719204261,11.787994861602783,106.78884021855178,0.7568771839141846,-6.06100891282713,265.0332797168807,-10.685323314090843,64640000,4748.149102926254,149.43825223989842,403,60.55808235632571,-0.07178671686754985,2.1714179515838623,164.0980328381085,0.0005,-0.1287556571566756,0.3969438076019287,800,0.02161814307869385,0.10755801200866699,3.3411872386932373,0.019971424306697867,1.3889753818511963,198.7129072164426,1.389122724533081,1.4678220399438253,3.7252912e-10,10.343151569366455,1.1067006165550826,0.5365185
0.0019335048,9.727328538894653,800,-220.09245612708406,2.1539111137390137,0.0054765083,0.53669715,-253.67505620304297,11.671658992767334,59.9679857208308,0.8168678283691406,-1.8096792284715781,270.8522570127783,-2.8161734869370365,64800000,4759.825966119766,166.83637644906537,404,33.98465665158456,0.006781060122072847,2.1916520595550537,165.36394872209917,0.0005,0.03935745059236119,0.38251495361328125,800,0.021195338915428533,0.0794529914855957,3.161482572555542,0.020036757148484834,1.401665210723877,199.37967036746312,1.4019858837127686,0.8366942446421993,-1.090765e-09,10.220424890518188,0.6363740511717229,0.5367563
0.0021529158,9.396926879882812,800,-211.7658614867258,2.073699712753296,0.0039970907,0.53663045,-268.6223535396181,11.525700807571411,82.35253635871405,0.9203298091888428,7.492132845893974,257.3710558363565,13.427061819014282,64960000,4771.355920553207,157.12223055882916,405,46.69713462885355,0.16933298816428038,2.1844565868377686,164.8969580228308,0.0005,0.22252966240872257,0.35825562477111816,800,0.021434680542068974,0.10489439964294434,2.870349407196045,0.020053655074815994,1.5999023914337158,205.6789444221767,1.6000213623046875,1.068996926902094,9.536743e-10,9.88037896156311,0.8611581839674473,0.536578
0.0020068937,9.590456247329712,800,-203.9272775619632,2.0417065620422363,0.01110158,0.5363859,-247.47203749658888,11.64118766784668,87.24015131739365,0.9291431903839111,-1.6398494353341084,255.82041650336433,-3.337879568003714,65120000,4783.001620292664,160.93114801831203,406,49.517772461990205,0.0015411129821672688,2.244184970855713,166.95191746469055,0.0005,0.008427446409178297,0.37726783752441406,800,0.021341091405208117,0.20105552673339844,3.020775556564331,0.01991465655122624,1.4083056449890137,201.09411720901875,1.408435344696045,1.1568639620378565,2.0861624e-10,10.18917965888977,0.9099365364746114,0.5364187
0.0035605133,9.662567853927612,800,-213.89513341859714,2.0881519317626953,0.010731245,0.5358047,-250.97599839759027,11.761916637420654,81.36981586978072,0.8131265640258789,1.6895642307663385,265.6203588156054,3.3591622308934994,65280000,4794.768467664719,165.29264148032777,407,46.15399593489229,0.06875706548066221,2.277076005935669,166.90946611254228,0.0005,0.086727679054381,0.3772869110107422,800,0.02157832859831584,0.09296226501464844,3.0277931690216064,0.01994162808150144,1.5659430027008057,208.26027257124383,1.5661022663116455,1.0027997904243575,-1.639128e-10,10.15440583229065,0.853058531188166,0.535925
0.0036531526,9.742233037948608,800,-213.47042107837146,2.1840994358062744,0.007813091,0.5353678,-257.2696736696844,11.753048658370972,49.39370512578524,0.933159589767456,0.21536923104465872,262.2640043092693,0.668080065995947,65440000,4806.526782989502,168.49837450145316,408,28.02320633083551,0.04188959543280242,2.261228561401367,167.72971590280076,0.0005,0.05064016112175888,0.4428677558898926,800,0.021432414090040864,0.09057402610778809,2.920039415359497,0.019951670671964704,1.4047434329986572,206.56713223150246,1.404874324798584,0.674211876435148,-2.9802293e-11,10.292144060134888,0.5315671888673611,0.53535426
0.0014950776,10.236835956573486,800,-206.39588836623088,2.287841320037842,0.006713891,0.53498966,-254.36729407962443,12.07690691947937,64.28022179709558,0.9094393253326416,-2.294218440521119,258.8177158157556,-3.2994883274639126,65600000,4818.608121395111,161.9024824654625,409,36.326603997375,0.0025010168108799804,2.2353217601776123,166.5865897604981,0.0005,0.014183839402028822,0.40033936500549316,800,0.021314834743669138,0.09871745109558105,3.220564365386963,0.02003025400547566,1.2708899974822998,202.41909402546324,1.2710087299346924,0.8511455039937422,1.3411044e-09,10.758844375610352,0.6803017331845941,0.5348322
0.004539569,9.966666460037231,800,-213.1091678458876,2.193312406539917,0.016822424,0.5348893,-247.49989028563607,11.931823492050171,75.50325093863003,0.768261194229126,-4.566339112384887,258.2571084614673,-8.132978885133694,65760000,4830.543404579163,168.12674295076803,410,42.80244006956065,-0.04595369588709599,2.185685157775879,168.48346169868998,0.0005,-0.05672590148429089,0.3591752052307129,800,0.021414437625755265,0.09320569038391113,3.2725212574005127,0.020046674945610667,1.4474506378173828,209.17068875546755,1.447613000869751,0.9736828614582348,1.7881396e-11,10.439948797225952,0.7935443822147459,0.53489304
0.002714336,10.022672414779663,800,-209.3207586989402,2.3337998390197754,0.0038822305,0.53482324,-238.07485308275352,11.787188053131104,61.35191895884805,0.8984651565551758,-8.824883291736372,265.87170622097113,-15.236797536636841,65920000,4842.334646701813,167.83525970501606,411,34.963906884049415,-0.11666885513143534,2.1251027584075928,168.41505421570452,0.0005,-0.17228235773631848,0.3992350101470947,800,0.021019799649700154,0.10278034210205078,3.223522901535034,0.020121526005460685,1.1899402141571045,204.4336620821395,1.1900765895843506,0.8213790473045932,1.847744e-09,10.547845840454102,0.6505375363058306,0.5348111
0.0033955171,9.629423141479492,800,-208.52133468426328,2.1292977333068848,0.010437955,0.5345396,-282.4208655343227,11.53058934211731,54.75845003135983,0.9368076324462891,-11.978668456304954,264.0952438823138,-21.432345417997276,66080000,4853.870917797089,178.480659843108,412,31.17829124030221,-0.1785000713144211,2.0295629501342773,168.9289537391392,0.0005,-0.28036892745163977,0.4805946350097656,800,0.021701204902119627,0.07785296440124512,3.113325834274292,0.02018540925256272,1.2703838348388672,208.29694541683276,1.2705414295196533,0.7436058218959858,1.2844802e-09,10.211719512939453,0.5871495072711915,0.5345412
0.0030171515,9.912031650543213,800,-220.40905159806505,2.0591533184051514,0.0024606467,0.53420836,-246.85926525260797,11.977364301681519,107.16034664689485,0.8639194965362549,11.372366231192162,265.78700501906155,20.34499011567068,66240000,4865.858954668045,143.5336131757726,413,60.160098132738334,0.23910873989017808,2.2346432209014893,167.67513400585526,0.0005,0.3192975147630387,0.42400479316711426,800,0.02182206436032085,0.15128350257873535,3.3318870067596436,0.020179337630706593,1.4180116653442383,211.64570327907586,1.4181249141693115,1.4649316839916662,4.708767e-10,10.524284839630127,1.110175328074834,0.5342443
0.0014710225,9.708221912384033,800,-216.9424958817236,2.1914355754852295,-0.0021101336,0.53405887,-247.41723582161538,11.527214288711548,104.47039268244623,0.8282339572906494,4.776154919213468,252.69188182286246,9.080194462071288,66400000,4877.38964009285,151.80169153920872,414,59.21540712895464,0.12638627289194423,2.3084864616394043,168.31364616217073,0.0005,0.17340838729348268,0.40065717697143555,800,0.021903806394108383,0.08387994766235352,3.0223143100738525,0.019992927533671503,1.2716481685638428,210.71048980950513,1.27176833152771,1.3123429295445024,-2.7418137e-10,10.212990522384644,1.0845384563822953,0.53408176
0.0011026543,9.700218439102173,800,-213.6216215507187,2.157623767852783,-0.0021825565,0.53417456,-216.99323664702808,11.70085620880127,104.75573284948199,0.841179370880127,-5.302026940910525,266.64648425989463,-8.939398067272458,66560000,4889.094957113266,150.6962479511732,415,59.3568268306949,-0.05377997168870586,2.2198994159698486,168.5956302502986,0.0005,-0.09229899442006204,0.473560094833374,800,0.02182983059818632,0.10822057723999023,3.103224277496338,0.020049297075485476,1.3433444499969482,208.71638447873582,1.3434865474700928,1.3498566930733231,8.3744534e-10,10.306272268295288,1.0866111981248012,0.5340197
0.0015239511,9.833368062973022,800,-209.1616521286311,2.140630006790161,-0.00177408,0.5341598,-241.53088935856204,11.855606317520142,69.86622753088622,0.8482277393341064,-2.9370193450743476,253.10065033485463,-4.874929860079989,66720000,4900.9558873176575,164.1157336241427,416,39.457183715014594,-0.013062644147563324,2.2598869800567627,168.38719168165386,0.0005,-0.06711988961759813,0.5126450061798096,800,0.02128368297368075,0.09543824195861816,3.2030282020568848,0.020086572833344783,1.3586692810058594,204.70460864198373,1.3588502407073975,0.925007318148718,-2.0503996e-09,10.462932586669922,0.7360996064536146,0.5341309
0.002052183,9.820175409317017,800,-220.1215465383843,2.1898128986358643,0.009994976,0.5340476,-236.4545925038863,11.5572988986969,86.94225884102998,0.8094687461853027,-9.30786949420012,269.6877421903134,-16.211623627249427,66880000,4912.518783092499,160.24624391818253,417,49.332771349826615,-0.1264427993963019,2.3181138038635254,169.3734568680336,0.0005,-0.15321693675765308,0.40064239501953125,800,0.020881052427094735,0.09836816787719727,3.1148343086242676,0.02014397023495312,1.1743273735046387,204.60698149394705,1.1744980812072754,1.1800470486835555,2.3841863e-11,10.340649127960205,0.9069739565441008,0.53403836
0.0018031502,9.997138261795044,800,-211.67403845721068,2.219477891921997,0.0029939758,0.53386074,-251.59052263423186,11.958056449890137,56.46209047679047,0.9100034236907959,-0.5890941249998343,254.65884288457625,-0.05479151200012439,67040000,4924.4818794727325,164.23408789039362,418,32.3499906080788,0.03525890824137792,2.219658851623535,170.05701671264373,0.0005,0.06383250449702454,0.4032306671142578,800,0.02207652482228029,0.08799886703491211,3.2133164405822754,0.020057846852538336,1.4106371402740479,213.40232802293065,1.4107599258422852,0.7549486199781709,-4.0531162e-10,10.510346412658691,0.6037423775542254,0.5338674
0.0012020863,9.919304132461548,800,-219.48976958197986,2.1121668815612793,-0.0008215792,0.53369516,-263.0595594818573,11.943102598190308,69.3557501743759,0.8972911834716797,-6.26218197409384,268.24794594355683,-10.644530270227232,67200000,4936.42956328392,167.89713537914565,419,39.3035912156949,-0.07069369127494078,2.136108875274658,169.763876318879,0.0005,-0.08798959297834073,0.3830223083496094,800,0.021743944677339623,0.11122632026672363,3.3356895446777344,0.019986847681613358,1.4761269092559814,213.97554447060455,1.4762687683105469,0.8604555757058582,-1.311303e-10,10.435497283935547,0.7322183538782955,0.5336745
0.0017122828,9.655642032623291,800,-219.02723088185172,2.204023838043213,0.0036206306,0.5335776,-243.2638836417432,11.401005744934082,102.70327188490208,0.7710084915161133,-2.6630272053960033,269.2643139589648,-4.327119928316076,67360000,4947.836258888245,149.57513586370445,420,58.13351653399481,-0.007682854772551934,2.20806884765625,169.7933798127135,0.0005,0.008322845703841831,0.4044513702392578,800,0.02156716916470543,0.08643412590026855,3.1078665256500244,0.019928739291745882,1.2033166885375977,207.6498154141435,1.2034363746643066,1.4283659248539027,-9.536745e-11,10.16847825050354,1.0655449825424301,0.53374165
0.0013520152,9.767539501190186,800,-215.43273256595603,2.0909693241119385,-0.0019210826,0.5335309,-270.8762866655071,11.672969102859497,82.42245435925354,0.9281668663024902,1.5812030371924473,279.8800562357132,3.2738807861899404,67520000,4959.512955665588,165.51187661847962,421,46.408514602201066,0.06836786053347792,2.146446704864502,169.16791749040047,0.0005,0.1192596485557863,0.409466028213501,800,0.02066059412894051,0.08897280693054199,3.1498076915740967,0.019962697257766525,1.3444535732269287,207.88568912330493,1.3446180820465088,1.1579174740900056,1.2457371e-09,10.287230730056763,0.8624319651637387,0.5336174
0.0013081797,9.887144327163696,800,-215.35844906751373,2.127666473388672,-0.0027579255,0.5333528,-239.4356564687571,11.813893795013428,99.75052245307121,0.8778133392333984,0.036407300184649216,268.32647921865475,0.6766337148710982,67680000,4971.33233499527,150.2887980527816,422,56.41482126100277,0.042435275684820035,2.1763429641723633,170.48565617981248,0.0005,0.03113325723847157,0.39641809463500977,800,0.02145407650111638,0.07556819915771484,3.277271270751953,0.02000405956248395,1.391873836517334,206.26765286701308,1.3920376300811768,1.2751734465260978,-1.7881394e-09,10.381682634353638,1.0350269564703631,0.53333586
0.0013813555,10.204656600952148,800,-217.09705818800967,2.1954612731933594,-0.002850166,0.5330317,-242.19451710692604,12.027525663375854,76.06735882724537,0.7648849487304688,-2.9568960404702587,266.04651382509786,-4.921994503003515,67840000,4983.365674257278,164.7835951706792,423,43.12345133846646,-0.013435109209829363,2.2143993377685547,169.68187373260665,0.0005,-0.03691966121515427,0.39135146141052246,800,0.021252867042454385,0.08790469169616699,3.683734893798828,0.020012254481271734,1.273763656616211,211.69104724104614,1.2739057540893555,0.9664433802683525,-6.318091e-10,10.703925609588623,0.7989955587847719,0.53306824
0.0072946274,9.672163248062134,800,-230.3322129205509,2.2018349170684814,0.036842536,0.5327435,-224.43584933134053,11.662972450256348,92.07828250512368,0.9319772720336914,-11.809879518227724,270.7740663982535,-21.122463794717156,68000000,4995.035477876663,154.38416049083312,424,52.05731221074603,-0.17551133019172727,2.123058795928955,170.0313416830646,0.0005,-0.22598986035373048,0.42928028106689453,800,0.020902682850913415,0.1113119125366211,3.0511515140533447,0.020081849036115807,1.3853919506072998,210.32704062838295,1.3855085372924805,1.2299967163627723,-5.364422e-11,10.233882665634155,0.9577351169147038,0.5327515
0.001966013,9.867958307266235,800,-215.2242892810686,2.1832492351531982,0.0042846804,0.5326018,-246.50821202592496,11.905394554138184,60.84469492853895,0.8471353054046631,-10.520123788667583,263.3079252174594,-18.37313717364313,68160000,5006.944917201996,170.20399006245117,425,34.822468167018684,-0.14826767346982173,2.289771795272827,168.9033592071012,0.0005,-0.22074918712181762,0.3826885223388672,800,0.021005437697086564,0.09306573867797852,3.2291722297668457,0.01986897713004916,1.5028879642486572,213.2848434328517,1.5030555725097656,0.8106883953676907,5.602837e-10,10.364650011062622,0.6457746200044969,0.5326355
0.0033197931,9.64947772026062,800,-212.2409503942787,2.1038410663604736,0.0050935196,0.532407,-249.86397781725492,11.406960010528564,57.92160789957132,0.8255116939544678,-0.273674897755383,249.08295308202347,0.3372581345208039,68320000,5018.355848073959,166.98321932722433,426,32.87958210028162,0.039099698883937696,2.3434712886810303,170.7682495377839,0.0005,0.07510626087944393,0.37366604804992676,800,0.0210464642746225,0.09144377708435059,3.0159595012664795,0.01990883153672836,1.2145640850067139,204.63530784023928,1.2147045135498047,0.721617939640769,3.093481e-09,10.135258674621582,0.6160176476569643,0.5323742
0.0023123922,9.832528591156006,800,-209.7239709737108,2.1312692165374756,0.00097210857,0.5321533,-262.03217421446294,11.782903909683228,72.04658489442335,0.9217424392700195,1.343552308174649,257.090394383339,2.1980224115115563,68480000,5030.143038988113,159.8192734985504,427,40.94105107791529,0.05804312912552052,2.1715550422668457,170.48399950836844,0.0005,0.08232771452956249,0.4354729652404785,800,0.021430174618210906,0.10479617118835449,3.109302282333374,0.019997445073463713,1.3507704734802246,209.57118559152983,1.3508827686309814,0.9661662545372581,1.6033649e-09,10.392961978912354,0.7585224344063838,0.53216344
0.0017749711,9.753560304641724,800,-217.12394856642834,2.1397058963775635,-0.0015853585,0.53214973,-201.9512580445344,11.73904800415039,88.14728348936525,0.8777275085449219,-9.414990841273674,255.48862401471652,-16.696125106694986,68640000,5041.88608455658,158.3602239151929,428,50.16981683877661,-0.13089530436840877,2.132878541946411,170.0437674661501,0.0005,-0.2364977256477995,0.3915541172027588,800,0.02104112717726663,0.08335638046264648,3.144841432571411,0.019977684699534988,1.4448888301849365,208.3671199070876,1.445087194442749,1.184446936150245,-1.2516983e-10,10.25135350227356,0.9189698524442951,0.53211737
0.0008720031,9.601962566375732,800,-218.76612117803666,2.026036262512207,-0.0020785995,0.53177327,-257.1825449295193,11.508544683456421,75.87237150366123,0.9508154392242432,-3.3816322571740294,278.8051060395585,-5.927828623986995,68800000,5053.401365041733,172.63461527096993,429,42.8995719123893,-0.022997187373292285,2.24750018119812,171.28939735998657,0.0005,-0.0661830927011614,0.38226866722106934,800,0.021595327845286977,0.0992884635925293,2.9256319999694824,0.020096085421405063,1.3592357635498047,203.6705092219129,1.3594427108764648,1.1215180357810985,4.053115e-10,10.103535413742065,0.79832612899552,0.5316881
0.0011159398,9.835088729858398,800,-216.73362314265086,2.196324348449707,-0.0025985292,0.5314384,-237.7693636816602,11.818870306015015,112.1107830736767,0.8920037746429443,5.724921584127117,260.26435850174613,10.847651614306933,68960000,5065.2312705516815,144.37547388075836,430,63.341433013236355,0.1445391655895575,2.3747057914733887,171.24903571562876,0.0005,0.23643887410757203,0.37005138397216797,800,0.021115959327190747,0.09567594528198242,3.049225330352783,0.020126256896702246,1.4415113925933838,213.13925657157878,1.4416732788085938,1.4962719301627243,8.2552437e-10,10.32460904121399,1.1596585932114893,0.53147936
0.0010361667,9.677427530288696,800,-217.32144307506468,2.179168224334717,-0.0030287674,0.53119034,-242.93327967628434,11.822024583816528,88.42585317242064,0.8039524555206299,-1.9639607797673044,256.27570042461485,-3.118810021966908,69120000,5077.058151483536,158.94050698943167,431,50.081480982483406,0.004958837192270425,2.1531903743743896,171.72526891365493,0.0005,-0.011593113914270169,0.4003598690032959,800,0.02204668591164216,0.09115052223205566,3.2251219749450684,0.020127587564665386,1.5934484004974365,219.7356664983368,1.5936110019683838,1.2127507373624515,4.2319295e-10,10.18879246711731,0.9233409902035615,0.5312056
0.0017563663,9.404650926589966,800,-211.1719845012405,2.0905160903930664,-0.002591372,0.5308323,-240.80735641028372,11.4345383644104,62.92865371817954,0.7849185466766357,-1.5454665703103239,257.1039802233008,-3.270060844706032,69280000,5088.506312608719,168.7315836602131,432,35.963940069557346,0.003584486808452539,2.1892356872558594,172.07386902242362,0.0005,-0.008092327313949337,0.3695211410522461,800,0.02103021317609786,0.09093165397644043,3.0287718772888184,0.020094491033303283,1.4286468029022217,209.71926033757433,1.42877197265625,0.8995925390420542,8.821487e-10,9.883464097976685,0.6673298345792127,0.53067195
0.0014914087,9.541438102722168,800,-222.89068251762512,2.1018574237823486,-0.0025428208,0.530565,-263.38086526257075,11.51328182220459,105.36848587483507,0.9211788177490234,-13.640471442514741,266.27783639662096,-24.370335292442945,69440000,5100.026411294937,153.6653150747677,433,59.49215362040341,-0.20746047938873943,2.0715112686157227,170.7625209870046,0.0005,-0.31281241692751993,0.45465707778930664,800,0.021590303974491652,0.10431218147277832,3.122323751449585,0.020172742425094363,1.349198818206787,214.59334478655907,1.3493289947509766,1.4804444743826353,-1.0132788e-10,10.121193408966064,1.0915385759403606,0.5305906
0.001659574,9.819814205169678,800,-226.1115608435556,2.2576847076416016,-0.003128861,0.5302442,-239.08234577090485,11.98751163482666,109.1723510345102,0.8132073879241943,-2.413809870959332,272.25527200083707,-3.9705403029803006,69600000,5112.018873929977,152.01637238736132,434,61.819136589589,-0.003356159394412117,2.1369783878326416,172.00986997136192,0.0005,0.022677552066118066,0.4246201515197754,800,0.022117895744017575,0.10548567771911621,3.2565758228302,0.020153253366009635,1.548431158065796,215.28274758109228,1.5492901802062988,1.4265289511102006,-1.3232233e-09,10.38557243347168,1.131929675237821,0.5302206
0.0019305438,9.46850037574768,800,-221.10422876104877,2.065034866333008,-0.002335828,0.5296733,-237.09927138789894,11.47784161567688,89.18658074691174,0.7861652374267578,-3.088012940727375,249.57860800739928,-4.915412571963705,69760000,5123.500850915909,162.11569267875572,435,50.368091266021295,-0.012888811489648662,2.206542491912842,173.31534429914078,0.0005,-0.007232773947639437,0.3153989315032959,800,0.02232962393362977,0.08880329132080078,3.0915274620056152,0.020246221018653105,1.5398128032684326,215.12160732770167,1.539989948272705,1.1915536173537595,-2.8610234e-10,9.88894248008728,0.9321181453391184,0.5296413
0.001758989,9.587904453277588,800,-227.45918828794294,2.1850149631500244,-0.0017055314,0.52920496,-230.98308543274368,11.633079290390015,110.89552690520154,0.8573307991027832,0.2001492084919204,252.5343298855034,0.9982400425895855,69920000,5135.142224550247,147.8148043452018,436,62.54649378291422,0.046304072256014066,2.272813081741333,172.6560810470682,0.0005,0.07303195822403144,0.3844754695892334,800,0.021975981556010236,0.10104846954345703,2.909684896469116,0.020247021043167248,1.4913523197174072,216.14178957845166,1.4915447235107422,1.5745810165095444,-7.95722e-10,10.096234798431396,1.1481348791182127,0.5292988
0.001352649,9.894511699676514,800,-219.4824660933308,2.2095448970794678,-0.0024627054,0.5287578,-246.3327878168564,11.961854696273804,92.6235580526519,0.8550572395324707,2.805972647228436,294.20126547320456,5.391979241694714,70080000,5147.112213611603,160.54225456956533,437,52.38397792525173,0.09045750657010965,2.364259958267212,172.81290210490138,0.0005,0.13764980855029654,0.35157036781311035,800,0.02148765052818513,0.08692145347595215,3.1509499549865723,0.020257610044483027,1.5633912086486816,209.2446515503203,1.5635130405426025,1.2615745622109753,1.7881394e-09,10.35438084602356,0.9652916076602894,0.5287963
0.0019520447,9.532780647277832,800,-228.6669471948132,2.017803907394409,-0.0019303157,0.52823615,-253.43311006576326,11.586109638214111,69.83316382798232,0.8321113586425781,6.234403616836186,268.161493106492,11.194548308237003,70240000,5158.702254533768,170.33016597172556,438,39.55502519846289,0.1484589521929952,2.3218936920166016,172.89174711672663,0.0005,0.23732650053555177,0.3769192695617676,800,0.022696050680624046,0.10218381881713867,2.934464693069458,0.02033285550047459,1.5066204071044922,222.35956319549854,1.5067520141601562,1.009817843990835,-7.1525605e-11,10.032153367996216,0.7391006659117048,0.5283078
0.0015530221,9.58175539970398,800,-212.79259753436526,2.1580116748809814,-0.0025814348,0.52783394,-227.2720071684648,11.632201433181763,72.49861427264774,0.8846638202667236,-3.047621091207931,269.5337175335767,-5.293963874913374,70400000,5170.342764139175,170.06323877274488,439,41.34874896008926,-0.016173592450844442,2.1402170658111572,174.28437627516394,0.0005,-0.04839061101900744,0.46377992630004883,800,0.022448550116780614,0.09699678421020508,2.970763921737671,0.02042817558972188,1.4286315441131592,216.48561831135265,1.4287810325622559,0.9904791087181715,3.4868716e-10,10.165335655212402,0.7652480040942166,0.52797043
0.001542371,10.110586166381836,800,-217.53901613463375,2.2222440242767334,-0.0015747475,0.5275796,-244.71521460436554,12.051185369491577,72.28484049900018,0.8825929164886475,-1.5539115236096115,269.764514675462,-2.3312506923176746,70560000,5182.401717185974,168.83430583325247,440,40.86741621271248,0.01347716244595953,2.3064663410186768,176.02228945221754,0.0005,0.025796766964689723,0.43490147590637207,800,0.021435609182039683,0.08761215209960938,3.280076026916504,0.020443259024113303,1.3548049926757812,217.9444246799116,1.3549137115478516,0.9649604561070574,-1.5407802e-09,10.653597116470337,0.76116521230911,0.52746534
0.001640954,9.697156429290771,800,-216.5915906404412,2.0075368881225586,-0.0021131432,0.5274237,-261.79343170354645,11.720063209533691,69.48296175082237,0.8157858848571777,1.940460168408145,249.51341513745393,3.8166651837458203,70720000,5194.12547492981,169.61849817988966,441,39.202833227928664,0.07501516908158742,2.244260787963867,174.14718171158398,0.0005,0.08714159052101465,0.40920138359069824,800,0.02195974081064671,0.095306396484375,3.0691304206848145,0.020483849758192164,1.4632716178894043,215.09120446591308,1.4634227752685547,0.9604989542966476,-1.8119813e-09,10.220545530319214,0.7342954995539118,0.5273647
0.0040434254,9.850919246673584,800,-214.5166324352884,2.2653982639312744,0.018344088,0.5272491,-219.2685683512659,11.712249994277954,114.41015787830142,0.9227042198181152,-12.668635829052473,271.582802856398,-22.530610592715043,70880000,5205.843554258347,141.59564496593276,442,65.0823147851264,-0.1883761515750328,2.0373244285583496,175.519195674815,0.0005,-0.28098292207851516,0.4002823829650879,800,0.022507014984427455,0.08475279808044434,3.129932403564453,0.02053862509790747,1.3016505241394043,206.12291907898185,1.301793098449707,1.5191784090780778,2.3543847e-10,10.359116792678833,1.182212978466843,0.5271894
0.012077105,10.018360614776611,800,-221.04431601853503,2.1453728675842285,0.031154662,0.5269972,-223.44249812771446,11.96289873123169,80.19932506371138,0.8072531223297119,-1.9928272255103894,254.877804559761,-2.587052288956027,71040000,5217.811463356018,158.73804294140095,443,45.65508544810265,0.011061782727896695,2.2240262031555176,173.89226934196637,0.0005,0.02020527157552091,0.41248440742492676,800,0.021983009782221515,0.09197688102722168,3.387464761734009,0.020393454173745287,1.3708457946777344,211.08207657326187,1.3709666728973389,1.0836842949187382,4.0531162e-10,10.5467848777771,0.8409791684133734,0.5269685
0.0051450348,9.509843587875366,800,-221.24457614946093,2.104823589324951,0.01767124,0.5267417,-253.81938291611726,11.542775392532349,73.65573023686747,0.784113883972168,2.789624778423655,256.4816552200654,5.424062708994643,71200000,5229.358379602432,162.72879672042552,444,41.55068598123006,0.09062043845871559,2.219832181930542,175.39059318896614,0.0005,0.16746792487655604,0.3993644714355469,800,0.021019270055923096,0.08322000503540039,2.9690868854522705,0.020259694123404167,1.483372449874878,223.18200352825252,1.4835174083709717,1.0395953620017062,1.7464161e-09,10.012264966964722,0.7741107953660897,0.52671677
0.0020575454,9.639784097671509,800,-227.30626865637726,2.164167642593384,-0.00013575045,0.52658355,-265.6457667850578,11.481274127960205,92.60655164743461,0.9413692951202393,-6.420192276983347,262.4376548706017,-11.936713675685292,71360000,5240.845960140228,167.49015441221576,445,52.67241392631348,-0.0831705668938024,2.1732897758483887,176.6282497633259,0.0005,-0.17246193160539847,0.3855593204498291,800,0.021724701072265706,0.07720351219177246,3.019425630569458,0.020183469065512168,1.3135919570922852,215.325332009941,1.3137352466583252,1.2377612143699246,3.1769276e-09,10.122193574905396,0.965116450271783,0.52670854
0.0063934876,9.905473947525024,800,-221.17880001497863,2.229541301727295,0.033907086,0.526329,-271.4443181517928,11.811263084411621,72.85966016071724,0.8236076831817627,5.629438046057857,260.897703182151,10.133374037012093,71520000,5252.661903142929,173.30900411027707,446,41.49980798382034,0.13772201644205284,2.26418137550354,177.13964450890228,0.0005,0.22167385627066755,0.38173341751098633,800,0.02302025786145293,0.10854601860046387,3.127042293548584,0.020179612179336292,1.3521935939788818,221.90783657368968,1.352341651916504,0.9308436257104745,1.0728836e-09,10.415766954421997,0.768945521575197,0.5262823
0.0038794007,9.508017539978027,800,-234.44437139547563,2.0347487926483154,0.020516519,0.5260989,-256.22617127653376,11.688693761825562,90.10800178326943,0.7489235401153564,1.1692085117128415,270.00848364488735,2.0707394868223834,71680000,5264.360513448715,167.73601956276548,447,50.97143541778874,0.05688432698825395,2.308394193649292,179.79869357840988,0.0005,0.12087750762865722,0.39028120040893555,800,0.022594159545433156,0.09042596817016602,2.9635298252105713,0.020161683168923666,1.6331071853637695,222.72833938574843,1.6333119869232178,1.2365733614375316,6.854533e-10,10.0131356716156,0.941174590225869,0.5261711
0.0031202708,9.545470952987671,800,-227.53510518779686,2.2073967456817627,0.014096877,0.5255457,-247.1638009362047,11.392777681350708,79.00459740097801,0.8978145122528076,-4.184685749229916,267.71708913937084,-7.101350333825532,71840000,5275.768119335175,172.40529392326056,448,44.750192707882974,-0.03475154508863161,2.136059522628784,176.95916790881734,0.0005,-0.06205282937858702,0.36642003059387207,800,0.022024733775035783,0.0980832576751709,2.949810266494751,0.020159063865813696,1.3133587837219238,223.7917150367016,1.3135240077972412,1.0959647231601024,-1.7642974e-09,10.031092882156372,0.8292868850734109,0.52560025
0.001368929,9.995646238327026,800,-231.11864002907225,2.270293951034546,-0.0014284088,0.5250069,-253.1352575272289,11.840890169143677,95.37494650616911,0.7993788719177246,4.005017574866332,262.49169314091193,7.587125839437829,72000000,5287.618297815323,162.30130532502037,449,53.981246015667146,0.11198540241440921,2.3512284755706787,175.57391039147473,0.0005,0.14909186099259292,0.4245297908782959,800,0.021504148016449,0.10301423072814941,3.193915367126465,0.020143629502780296,1.2537546157836914,220.15326667519054,1.2539348602294922,1.3149041403869797,5.6922433e-10,10.54712963104248,0.9930873791211324,0.52499276
0.002218298,9.667982816696167,800,-225.90246551248728,2.0601484775543213,0.0046952595,0.5248389,-248.99900640694358,11.819810152053833,94.79517452448945,0.9138431549072266,0.33175830463913086,258.90705473127787,1.3113718531414265,72160000,5299.445766448975,151.2760743018666,450,53.443582967936656,0.04928530531095987,2.3439135551452637,177.89349660042896,0.0005,0.12350033916108734,0.4095628261566162,800,0.02200969030466869,0.09293675422668457,3.0072271823883057,0.020170054686939297,1.5895531177520752,220.01829832806837,1.5897150039672852,1.3091013205438877,-8.3446494e-10,10.190680742263794,0.9851782848727851,0.52476317
0.0023758183,10.019724607467651,800,-225.19851272864761,2.0309479236602783,0.00514852,0.52452505,-259.79398362551154,12.030554294586182,126.02537594478926,1.437443733215332,1.7019799589933937,257.57197131631705,3.968953802218664,72320000,5311.48885345459,139.2317393953638,451,71.02022034953298,0.07582337711143602,2.244481086730957,176.74182589616535,0.0005,0.20305517777726037,0.39356327056884766,800,0.022328559299853203,0.08647394180297852,2.952606201171875,0.02016423343427343,1.4624905586242676,211.94610572567996,1.4626216888427734,1.758702612026302,7.674097e-10,10.52162790298462,1.3002972843681933,0.5245102
0.0012262954,9.710065126419067,800,-233.03268071740055,2.2046566009521484,-0.0010422474,0.5240183,-247.0439912812307,11.74849534034729,91.93528858966816,0.7980108261108398,3.7577153012349123,266.49435542696716,7.085305330752799,72480000,5323.241512060165,160.168748977396,452,51.74643261927249,0.10717990907378276,2.1443729400634766,175.34366855572668,0.0005,0.20144908609080503,0.39661693572998047,800,0.022357435959271064,0.19047808647155762,3.2256669998168945,0.020103721589447798,1.3885040283203125,218.65883563320082,1.3886287212371826,1.2462998005387635,-4.7683735e-10,10.316566467285156,0.9588153247390976,0.5239193
0.002286616,9.651610374450684,800,-230.26984792402743,2.081418752670288,0.0028610704,0.5236594,-250.94109690833804,11.688230037689209,90.3057435696163,0.8077125549316406,-11.19270904354941,271.3154133894311,-19.70277415259142,72640000,5334.934128046036,163.79672532165148,453,51.33207910366695,-0.16065471922881758,2.221520185470581,175.40253941507882,0.0005,-0.3190925949871878,0.40388917922973633,800,0.021648005934381126,0.07174825668334961,3.1691179275512695,0.02011488177451776,1.4912054538726807,217.50050772790598,1.4913544654846191,1.2641347022297509,-9.626151e-10,10.148977041244507,0.9416361331013002,0.523865
0.0016992381,9.599167346954346,800,-224.46786772756369,2.172278881072998,-0.00010370936,0.52336156,-241.91377302480242,11.614009857177734,123.08752596740473,0.8643739223480225,4.04991743845179,266.642401589713,8.209417519825882,72800000,5346.552866220474,137.1339591197498,454,69.28871789898294,0.11821329979401976,2.1572518348693848,177.6746012425697,0.0005,0.2602039980244765,0.4158141613006592,800,0.022194609331294718,0.09399867057800293,2.9610612392425537,0.020156402440070942,1.4186465740203857,213.61409948375086,1.4192183017730713,1.7019454011124986,1.4901165e-09,10.14107346534729,1.2700868927682099,0.5234366
0.0020200417,9.682048320770264,800,-222.85742289878587,2.155235528945923,0.0053424863,0.52294934,-269.29983047067344,11.526062488555908,97.31878812507932,0.8512499332427979,6.628470215296893,271.3329237788967,12.541220653033513,72960000,5358.08388710022,158.38584609600278,455,54.83593812116254,0.16155609166499071,2.064117193222046,174.26233000747604,0.0005,0.23005431250492273,0.3891422748565674,800,0.021846544526107934,0.07580399513244629,3.2749080657958984,0.02011899075285356,1.3211314678192139,213.71061625009523,1.3213098049163818,1.3649530390465936,1.0848045e-09,10.168191194534302,1.0125102383419486,0.5228728
0.0019831532,9.936125755310059,800,-225.5734878668229,2.2154006958007812,0.0045249197,0.5224928,-242.31454239376183,11.907977819442749,132.23951133019654,0.7773668766021729,5.4157578895347545,256.77194288874915,10.060233377538706,73120000,5370.00747013092,132.5272217182694,456,74.59499412814144,0.1368710261215085,2.3768653869628906,176.55303290478247,0.0005,0.20436404307923786,0.4737694263458252,800,0.021957793678866345,0.07698369026184082,3.1913082599639893,0.020066145421648453,1.361877202987671,221.9163017466047,1.3619844913482666,1.9213818089883872,-1.987815e-09,10.510566234588623,1.3617718032311303,0.52255595
0.0015586999,9.541425943374634,800,-221.95232069279362,2.065336227416992,-0.0014007416,0.522177,-221.25657861434658,11.416716575622559,110.81567992459621,0.9293227195739746,-11.118654035809016,276.0769472086595,-20.330941355020745,73280000,5381.431490182877,158.4047707365821,457,62.8474363662154,-0.16702029582996955,2.249300241470337,175.9296102352949,0.0005,-0.3090351878052393,0.3722684383392334,800,0.021492925769136154,0.08551526069641113,2.9304723739624023,0.020148328238355842,1.3447339534759521,215.4119203781359,1.3448846340179443,1.5470916104922932,-2.5630004e-10,10.017354965209961,1.1469068244288114,0.52212584
0.0022558926,9.85348105430603,800,-221.35590876252175,2.161479949951172,0.005066432,0.5217635,-249.60366616300277,11.76535701751709,78.69710676167499,0.8054237365722656,-4.814708097291208,262.10992822917405,-8.886233749816624,73440000,5393.202513933182,168.30963771835647,458,44.69831369942112,-0.05242841234597634,2.3149666786193848,176.0147762048378,0.0005,-0.11257796723782838,0.38359713554382324,800,0.021320945729437657,0.09798717498779297,3.1484875679016113,0.020182081533091627,1.3682997226715088,213.7437130262938,1.368438720703125,1.122293863014064,3.8743017e-10,10.357177972793579,0.8249125738576346,0.52172863
0.0020770165,10.05399203300476,800,-224.31065373762456,2.234574794769287,0.00064350455,0.5215379,-237.19446607172605,11.983960151672363,94.82004079731182,0.8078219890594482,-9.56592786706884,275.10079995157497,-17.258038789613416,73600000,5405.191396474838,165.4522559918745,459,54.06994236375664,-0.1361707620528464,2.2891745567321777,175.90246341294554,0.0005,-0.2546536710873024,0.39809417724609375,800,0.021570569817355657,0.09554052352905273,3.2058329582214355,0.02026694366123031,1.3725388050079346,218.55767336424915,1.3726646900177002,1.1974203116118884,2.372265e-09,10.569506645202637,0.9872564855116265,0.5214228
0.0013892716,9.600349426269531,800,-219.97005186570587,2.1180083751678467,-0.0030531667,0.52130336,-214.30316759229927,11.465993165969849,92.26191554569344,0.9148261547088623,-4.05172013561955,268.06102675839054,-7.6219966725999635,73760000,5416.661952018738,162.8394373950033,460,52.313457262929106,-0.03969417831211341,2.100189685821533,178.3352958202447,0.0005,-0.12187513422952119,0.39481210708618164,800,0.02247672447644997,0.09269404411315918,3.0587282180786133,0.02032642947957016,1.3018357753753662,225.11921111046502,1.3020048141479492,1.2547666614444242,1.0550023e-09,10.111314296722412,0.9623248589590377,0.52133733
0.0016175924,9.815360069274902,800,-226.87889908181253,2.0952394008636475,-0.0018529732,0.5208417,-269.2762633464309,11.648245573043823,110.07523731950083,0.9089293479919434,1.6395504470540578,264.8913329126493,3.740427518530926,73920000,5428.315710544586,149.8364939364011,461,61.96112456075719,0.07391213563224593,2.0659945011138916,177.10416919094658,0.0005,0.15687108925134827,0.37824296951293945,800,0.021932786870362507,0.09072446823120117,3.191331148147583,0.02021565937398825,1.3048110008239746,216.77956995397287,1.305250883102417,1.5563243173719445,1.1622905e-09,10.303426027297974,1.1407453934526925,0.52077305
0.00077929825,9.79158878326416,800,-219.74390847122413,2.267301321029663,-0.0025424538,0.52037793,-209.9587208207095,11.74319338798523,111.56385911369301,0.7699940204620361,-16.020801034943055,260.0703442668071,-28.87623618304654,74080000,5440.080986738205,150.0503228844179,462,63.39182442348867,-0.25235329634587694,2.2631821632385254,175.4405246108888,0.0005,-0.39886876951243244,0.46775341033935547,800,0.021900758361280647,0.07935738563537598,3.127776861190796,0.020189139992165983,1.3074846267700195,226.33244484098304,1.3076510429382324,1.5358827131670938,-1.1920931e-10,10.361394166946411,1.1537243202805467,0.5203425
0.0010024349,9.537501096725464,800,-226.01187287120416,2.252058982849121,-0.0018475312,0.5198434,-247.46608030097963,11.515119552612305,121.67856955710054,0.8293430805206299,5.478035394414731,265.7233398871914,10.486386508171021,74240000,5451.600645303726,149.54746976191512,463,68.72172787360851,0.1413463761085325,2.1931281089782715,176.96907764452342,0.0005,0.21669827201968556,0.4409162998199463,800,0.022108677055917108,0.08951926231384277,2.9330220222473145,0.020120772977185244,1.358635425567627,220.04616848141433,1.3588688373565674,1.7168734114631252,-3.6954878e-10,10.103158235549927,1.2572396357094497,0.5199272
0.0010482843,9.845956563949585,800,-226.4096566344819,2.409573554992676,-0.002248007,0.5194562,-246.21561147587224,11.831472873687744,89.43388152405203,0.850454568862915,-3.95272862103125,267.1499532193519,-6.819183574460101,74400000,5463.436027288437,162.22690516194177,464,50.732831043073226,-0.03177423454521387,2.149521589279175,178.37573978606218,0.0005,-0.03431166707867237,0.4231133460998535,800,0.021089801295970753,0.09711194038391113,3.0996203422546387,0.020161016434997077,1.3884637355804443,218.7353253638401,1.3886401653289795,1.2819401306281537,-9.834766e-10,10.401839971542358,0.932242180536445,0.51927423
0.00086983864,9.72033953666687,800,-219.17092354725776,2.239424467086792,-0.0027092472,0.51903915,-238.3298748267865,11.751258611679077,100.44612952144604,0.7891750335693359,-0.30914251214153354,275.0486647850846,0.6517998169822795,74560000,5475.196473121643,153.06319142189787,465,56.57903644218668,0.04284801922834605,2.279491424560547,176.05841133099833,0.0005,0.07277854613378251,0.4633955955505371,800,0.022287603593223824,0.16426515579223633,3.0632314682006836,0.02015457026389526,1.305133581161499,217.39707266411583,1.305267333984375,1.3902597073635814,-7.3015635e-11,10.39914608001709,1.043720962649235,0.51900774
0.0012214206,9.582784414291382,800,-229.16703857879233,2.052804946899414,-0.0017486964,0.51865834,-278.3967917412647,11.499032974243164,103.11406603631478,0.9261879920959473,0.7519218336025142,269.15541763174843,2.22034081314669,74720000,5486.70055770874,156.48545437835227,466,57.9198968499944,0.058689251243501904,2.0516610145568848,178.10800276010337,0.0005,0.1480744792608018,0.39778733253479004,800,0.02190218862301427,0.08451724052429199,3.0944697856903076,0.02016812656069647,1.3639540672302246,212.0667301661887,1.3640799522399902,1.4805269996088912,-5.5432314e-10,10.08670687675476,1.0710741769494123,0.518566
0.0012763994,9.705641269683838,800,-229.1889978713586,2.265913248062134,-0.0015287813,0.518401,-234.8303994923361,11.837432861328125,115.15581807296827,0.9408102035522461,-0.06902448667081444,262.41771380214516,-0.2764769561532114,74880000,5498.5426988601685,149.1610837851948,467,65.35617843638346,0.033869242365194875,2.153776168823242,176.77309840426403,0.0005,0.0008359292780461835,0.382643461227417,800,0.022031644823321032,0.0836172103881836,3.0070292949676514,0.02006966274288219,1.6067109107971191,211.39454204888713,1.6068260669708252,1.5556503634184837,-1.5437603e-09,10.190914154052734,1.1912940392534932,0.51852167
0.0007993422,9.844848155975342,800,-217.5151749935794,2.175057888031006,-0.0015101286,0.5182896,-259.1528383851432,11.758988857269287,68.01620941287202,0.8281517028808594,0.4216823700670983,253.20588081893808,0.7346653409937335,75040000,5510.305078983307,171.96149242120654,468,38.42256780613158,0.04379471667917686,2.2538392543792725,176.84634528317332,0.0005,0.06921501676718396,0.36815476417541504,800,0.02219859085893597,0.09257841110229492,3.149798631668091,0.020252526790556852,1.399228572845459,215.94347418058206,1.3994038105010986,1.0805296950531202,3.21865e-10,10.325442790985107,0.7188475977894184,0.51835287
0.0014283407,9.762128829956055,800,-224.7379681318489,2.061170816421509,-0.00070577324,0.5179201,-240.94429461561273,11.563640117645264,101.12553411167839,0.8741700649261475,3.841302654063643,269.89793543762244,6.640989470307465,75200000,5521.878627300262,155.27141869874816,469,57.61036205412411,0.10302911036218938,2.295626401901245,177.22696128863933,0.0005,0.13892839029214216,0.3684825897216797,800,0.02192599574078094,0.10629463195800781,3.098881483078003,0.020194611267724105,1.2583403587341309,213.30352430811274,1.2584466934204102,1.3958124389202597,2.622605e-10,10.258882999420166,1.0507727609667092,0.51781535
0.0012001952,9.76496934890747,800,-220.68268753867764,2.1876094341278076,-0.0010429177,0.5174527,-241.4620126890084,11.857643604278564,126.63518519656445,0.9652485847473145,-5.424657292200099,255.52588557562328,-8.939391269480724,75360000,5533.741867303848,136.60385462535595,470,71.53917339132309,-0.05298988554296286,2.0947461128234863,177.25140522834428,0.0005,-0.09931535161800407,0.40680980682373047,800,0.022371328801670153,0.09063386917114258,3.125638484954834,0.020232087106920444,1.5227820873260498,215.42855571093475,1.5229589939117432,1.6813576695132075,1.7285348e-10,10.284286260604858,1.3055269230196433,0.5173123
0.0016653432,9.762667179107666,800,-215.31360672846978,2.1640031337738037,0.0032343934,0.5174538,-258.46032822950093,11.766698837280273,82.6295321101427,0.8974313735961914,3.5143530883928964,264.9486011525746,6.675054253302888,75520000,5545.51424741745,157.13703393324639,471,46.59692605373747,0.1032608552511004,2.1997523307800293,175.52979749282233,0.0005,0.14674595446191582,0.36972737312316895,800,0.021269325232377515,0.09967660903930664,3.10176157951355,0.020206055507215055,1.4746615886688232,214.0724289946654,1.4747915267944336,1.1306173378548796,-4.1723255e-10,10.249519348144531,0.8640896419045261,0.51748264
0.0027105894,9.6303231716156,800,-225.79911777425417,2.2478814125061035,0.012805571,0.5173086,-243.55129660454145,11.34101915359497,118.45212710462175,0.7832818031311035,-3.6843226098089135,282.42301090807103,-6.329797883745284,75680000,5556.859808921814,145.72119518392577,472,66.75337733986447,-0.02689151702591395,2.216566562652588,176.7705859355874,0.0005,-0.049266237644903906,0.36811184883117676,800,0.021957668818788557,0.08541512489318848,3.0712430477142334,0.020085202872868312,1.2077600955963135,209.40169448330522,1.2078876495361328,1.65350857766318,-3.2246112e-09,10.103440999984741,1.2236812071611578,0.51740366
0.0029756944,9.731108665466309,800,-218.47474150763242,2.2302815914154053,0.0054555624,0.51692855,-226.08995309077943,11.749326705932617,127.9417936320357,0.9261527061462402,-4.242494037727083,262.4142097470616,-7.656341917430118,75840000,5568.613213062286,139.01973439957496,473,72.64690390798792,-0.04002976277347438,2.1862545013427734,176.74410889034576,0.0005,-0.09552828720255478,0.3984224796295166,800,0.022541433457652797,0.08411288261413574,3.033637046813965,0.020130130384159485,1.4640130996704102,208.1624545289012,1.4641563892364502,1.7223640785703302,8.2254414e-10,10.234217166900635,1.3179239951574446,0.5172199
0.0016661563,9.676631450653076,800,-215.72319153278886,2.0110080242156982,0.0019979468,0.5164102,-249.00697736390288,11.401434898376465,69.21524441840118,0.8681387901306152,-0.5883806068755139,268.3780351555153,-0.7896502538484296,76000000,5580.019301176071,169.88068258488272,474,39.090647063648156,0.02860560289860692,2.2697300910949707,176.35801231324095,0.0005,0.0659473099111755,0.38871097564697266,800,0.021401257198070806,0.11012077331542969,3.1168055534362793,0.020075282149668673,1.169023036956787,216.6794972446388,1.1691911220550537,0.9979312849164234,-4.649162e-10,10.19487738609314,0.7307539879998953,0.5164665
0.0015907928,9.502406120300293,800,-216.24445228602224,1.9484305381774902,0.0024859745,0.51586723,-240.7307242870238,11.290855407714844,104.22725182813656,0.8796076774597168,-8.308712786002614,271.86508647446976,-15.023478778598086,76160000,5591.344286680222,155.8541346282479,475,59.18965971698013,-0.11375736494684868,2.145242214202881,175.45356465594432,0.0005,-0.2143370402646365,0.3822469711303711,800,0.021529783483580256,0.09622478485107422,3.109159231185913,0.020146735307684845,1.1698782444000244,217.56238560649254,1.1700348854064941,1.3854109101534369,-1.3023616e-09,10.00447964668274,1.08064773057225,0.51574534
0.001881605,9.603625059127808,800,-219.13192501676977,2.1890971660614014,0.0052835,0.5151591,-239.89619669670572,11.508907556533813,68.71645789017599,0.8732774257659912,-10.826095709912833,267.4811731488997,-19.430182072429062,76320000,5602.859487771988,176.36460917925555,476,39.02178659731405,-0.15776887983567864,2.0468053817749023,176.80546799160263,0.0005,-0.31348919056713576,0.4572417736053467,800,0.021543144236539233,0.09663772583007812,3.1315178871154785,0.020157363030226513,1.2699546813964844,215.6470948538385,1.270106315612793,0.9569205008195522,-1.5854835e-09,10.176279306411743,0.7258420584958412,0.51519644
0.0019496424,9.722435474395752,800,-224.08975917862307,1.9886350631713867,0.0027072965,0.5144944,-256.19172312823486,11.81796407699585,118.08286345775002,0.8048555850982666,1.2967314077463388,277.2021034311599,2.7912168262160795,76480000,5614.682555437088,154.33900766372122,477,66.63395579492371,0.06444359734684327,2.162747621536255,176.96816492880075,0.0005,0.12542467282397746,0.5172984600067139,800,0.022023663874188724,0.10979533195495605,3.279810667037964,0.020213358870336443,1.3067355155944824,211.3765308694808,1.3068714141845703,1.6614033188352895,9.834766e-10,10.368069887161255,1.2216181383136244,0.51441556
0.002767915,10.01841926574707,800,-220.84087205594471,2.0466268062591553,0.006017617,0.51410437,-267.2522210467444,11.830564022064209,118.03249785101576,0.8841638565063477,0.5584312644074799,268.8182296581638,1.049958350760661,76640000,5626.519633054733,151.32791530926258,478,66.96870700456454,0.047047724582436216,2.2379636764526367,176.90373264443596,0.0005,0.05291078954431026,0.4448416233062744,800,0.021832287738192784,0.0927591323852539,3.5421690940856934,0.02021074221084199,1.2116026878356934,216.46987383597445,1.2117295265197754,1.6496574547428167,8.702278e-10,10.575829029083252,1.2198506682760621,0.51410973
0.0015643316,9.856564283370972,800,-217.53193458261435,2.14330792427063,0.00041207168,0.51364136,-246.7528963949218,11.884440183639526,98.9281011359231,0.9285173416137695,7.644971384996491,270.66664459834476,14.544613898735015,76800000,5638.408273935318,153.93359284854864,479,55.8731036387161,0.1819053234858047,2.1404991149902344,176.6559086444458,0.0005,0.2703085296563104,0.3906991481781006,800,0.021890996750898256,0.1177973747253418,3.1621148586273193,0.020291302544236493,1.4596307277679443,220.6619590488652,1.4597980976104736,1.3718818544700162,-2.7716177e-10,10.384541749954224,1.0276836211105855,0.51359975
0.00073439383,9.68942141532898,800,-229.99685530718526,2.1911540031433105,-0.0018135804,0.5132,-250.93274773998507,11.778766870498657,70.39963507264343,0.8268442153930664,1.5983743559185246,258.47409346245854,3.390539357847101,76960000,5650.192007303238,170.4231225148798,480,39.47914041155519,0.07038696067084299,2.176565647125244,177.75833997745994,0.0005,0.08706650417963792,0.37199902534484863,800,0.02154480717649145,0.09870386123657227,3.127756357192993,0.020311800820442108,1.5556292533874512,218.93176027575922,1.5557758808135986,1.0140252997909576,8.702279e-10,10.180515766143799,0.7427424355341143,0.51331127
0.0014182492,9.504206657409668,800,-222.9922068552693,2.021646738052368,-0.0029613841,0.51286066,-265.4323028236776,11.220378875732422,118.40867907251621,0.8245973587036133,1.2078111149132922,274.4705392254276,2.9582339109174614,77120000,5661.420835971832,151.27353482380508,481,66.76048953472622,0.06587618757416622,2.2406346797943115,176.55210608432387,0.0005,0.11238653615188529,0.3831748962402344,800,0.02170803746640419,0.09929180145263672,2.964637279510498,0.02031605748043334,1.163306713104248,216.65338282858522,1.163435459136963,1.6634202241576985,1.2755395e-09,10.009499788284302,1.2239109687137746,0.51297563
0.0017419464,9.831106662750244,800,-221.77225043489852,2.210716485977173,0.0032239475,0.51252425,-260.12561010113495,11.810834646224976,94.1984402707351,0.9268622398376465,3.244608435594709,255.3540996287356,6.703553109754837,77280000,5673.235711336136,165.27267797526326,482,53.10784363056207,0.10344349865204072,2.1891956329345703,177.0502601446172,0.0005,0.18488132701526475,0.35356712341308594,800,0.022305233692564437,0.10268282890319824,3.109314203262329,0.02025433148768918,1.4584205150604248,215.55721639874145,1.4585599899291992,1.2975223309444692,-8.225441e-10,10.307275533676147,0.9820641710206471,0.5125966
0.0019735624,9.786331415176392,800,-220.33256821033416,2.1739184856414795,0.0031201756,0.5123647,-246.11761441848924,11.852037906646729,121.64573010304188,0.8454759120941162,-7.634376229655456,263.16064196652286,-12.888024104308116,77440000,5685.0929708480835,148.29583754793197,483,68.78244428172616,-0.09238213912540869,2.3431506156921387,176.3937128009271,0.0005,-0.1663607912128339,0.3970367908477783,800,0.0220151727400981,0.07694292068481445,3.076826333999634,0.020283113914398056,1.5348339080810547,218.47218077024806,1.5349986553192139,1.6081999104429667,1.6272068e-09,10.28039288520813,1.256269736162382,0.5123692
0.0020846885,9.463492631912231,800,-217.84319974844385,2.010056257247925,0.0003497846,0.51218915,-259.803732918536,11.323899745941162,71.95848596122022,0.7960569858551025,-2.4908033810232713,264.4741102999565,-4.205228876896855,77600000,5696.422252655029,166.66872456514162,484,40.98477694734924,-0.005451868717412107,2.1267030239105225,177.27685998597855,0.0005,-0.014146183792700526,0.4025537967681885,800,0.0217951084393248,0.09181785583496094,3.112908124923706,0.020347145509041938,1.2974588871002197,217.41595404851486,1.2975852489471436,1.0797651401836768,2.3841853e-10,9.979364156723022,0.7582535883319416,0.51228315
0.0011730207,10.039934873580933,800,-223.56927589720402,2.373427152633667,-0.0017488623,0.51209176,-261.79466367505876,12.063328742980957,104.79989128500463,0.947620153427124,4.08887178103306,280.7747617324178,8.194357052577594,77760000,5708.489634513855,161.75191914517055,485,58.96067997445859,0.1188149423655522,2.302349090576172,178.52729135564877,0.0005,0.22463846120038347,0.37709879875183105,800,0.02231881730391278,0.08634734153747559,3.0611696243286133,0.02035929519921531,1.5049505233764648,214.0539707398806,1.5050992965698242,1.4240369038990293,5.125999e-10,10.522902488708496,1.088503638542625,0.5121094
0.0013095507,9.67476773262024,800,-217.0993083700791,2.1998558044433594,-0.0026273043,0.51210594,-264.46149770854817,11.695011377334595,108.46298965622925,0.8395719528198242,-8.045723934636477,267.0096162387763,-14.287483298469288,77920000,5720.190543174744,153.53882028972308,486,61.69904867297687,-0.10592643906706777,2.1874732971191406,178.69599162004647,0.0005,-0.15947244694176582,0.40054821968078613,800,0.021815473503641835,0.08789992332458496,3.122497797012329,0.020334520167877346,1.4745192527770996,210.68910647625285,1.4746637344360352,1.4638703923468233,-6.4373024e-10,10.180260419845581,1.123559726199923,0.5120636
0.0012123577,9.7008376121521,800,-219.9997039201559,2.088628053665161,-0.002576361,0.5120101,-257.6423594424801,11.383980751037598,82.43691647283205,0.8971548080444336,-3.1591671472985836,264.4678847864335,-4.978266818730227,78080000,5731.581352710724,158.8823852469649,487,46.565514364462125,-0.01293280551257264,2.2176930904388428,179.06509096697113,0.0005,-0.022554304886063293,0.3534560203552246,800,0.02188378540427133,0.09182953834533691,3.1807620525360107,0.020260707156551528,1.1862332820892334,219.77061677463047,1.1863856315612793,1.1341133805641215,8.10623e-10,10.16434097290039,0.8629668076623551,0.5120164
0.0029986915,9.798028707504272,800,-224.0426128142398,2.2322328090667725,0.016256383,0.5119336,-272.8779426957183,11.832466840744019,84.9877891398697,0.9458389282226562,4.332508904341701,266.3245262250378,8.456034329983233,78240000,5743.418586730957,163.36662513011566,488,48.14325278405804,0.12148374093309365,2.1574323177337646,178.5620652795591,0.0005,0.20932223340892395,0.3774418830871582,800,0.021341798892584113,0.1020057201385498,3.0766725540161133,0.020303397182430568,1.4946322441101074,212.7870774411939,1.4947667121887207,1.216788546439456,-7.7784074e-10,10.295759201049805,0.8877507979434526,0.5117754
0.00277483,9.819149494171143,800,-222.04331265554936,2.290445327758789,0.010535467,0.51173013,-270.89311264392506,11.885663986206055,77.36495826400221,0.7936379909515381,4.329373327538614,260.99456481538226,8.549561750094469,78400000,5755.308982133865,179.12175288199185,489,43.83689494840519,0.12251038448545955,2.133087158203125,179.19952062173118,0.0005,0.19846468020034153,0.4163179397583008,800,0.022116408263959733,0.08451032638549805,3.222137212753296,0.02023271879668193,1.504584550857544,211.22513442221347,1.5047476291656494,1.1330127255588718,-1.4051796e-09,10.338615894317627,0.8143294573334293,0.5116545
0.0013572576,9.481880187988281,800,-219.65253660358263,2.0263733863830566,0.00066820893,0.51144564,-237.61213081916605,11.378685235977173,59.528961310561165,0.816258430480957,-15.994997079461596,272.18759707038464,-28.639522705294524,78560000,5766.695868253708,175.84585843002563,490,34.50327685453109,-0.24930271270915813,2.065422773361206,177.57242657458985,0.0005,-0.3942562518878104,0.39084410667419434,800,0.021958329735983436,0.09741044044494629,3.236128807067871,0.020205133909385452,1.250612497329712,211.60955732882007,1.2509121894836426,0.838133852989979,4.8875826e-10,9.990530014038086,0.6340093887183478,0.5114639
0.002625466,9.569846868515015,800,-221.37095882369104,2.156693935394287,0.010715724,0.51113576,-246.9601176918803,11.48469853401184,118.92536487196486,0.903878927230835,-6.533856050267084,269.69000185444116,-11.604859333907065,78720000,5778.214496135712,151.8293994314603,491,67.58431079743531,-0.07911791462335765,2.1003429889678955,179.63985583255806,0.0005,-0.13444829264684052,0.3909735679626465,800,0.022064305704981066,0.08704805374145508,3.0626044273376465,0.020199120685268374,1.3354649543762207,219.01567367984217,1.3356332778930664,1.607856450430341,6.9737427e-10,10.069178104400635,1.2293357888445355,0.51110566
0.0015881404,9.775755882263184,800,-219.51463973314918,2.191297769546509,0.0013693302,0.5107444,-273.70156437614037,11.910746812820435,92.50251416647457,0.8003389835357666,-10.629790099333269,266.94441227591125,-18.77823357050309,78880000,5790.131779909134,162.31118103662212,492,52.340836993237275,-0.15058423186727016,2.269047260284424,179.53553099028878,0.0005,-0.24951017408297615,0.4047050476074219,800,0.02153487470930713,0.09906840324401855,3.1349031925201416,0.020215333803261334,1.5490517616271973,212.2232394319337,1.5491955280303955,1.2975667550105907,4.8279764e-10,10.299480199813843,0.9629403331844365,0.51077056
0.002802153,9.734698295593262,800,-217.03921820141608,2.162848472595215,0.013485652,0.5103656,-227.75525309773354,11.723998785018921,85.49060513158766,0.7855315208435059,-2.615245772154586,260.3527807270924,-3.9373971131682284,79040000,5801.860772371292,163.74231143115523,493,48.46716493456343,-0.002456861996196946,2.287646532058716,178.76596968731752,0.0005,-0.0026031043493336624,0.3623065948486328,800,0.02189048826561818,0.10000729560852051,3.1580042839050293,0.020209242978688178,1.4656002521514893,207.84675946538533,1.4657130241394043,1.133865820267399,1.5497226e-10,10.214014530181885,0.8947173152907207,0.5104485
0.004505628,9.718621253967285,800,-221.3408673471892,2.3653221130371094,0.01677685,0.50995207,-251.34890736821768,11.792579174041748,96.26072860197081,0.8795907497406006,-9.858237274029333,269.37045328777833,-17.724318335970764,79200000,5813.657460689545,165.05625429707456,494,54.90972808505742,-0.14010497977889716,2.0374767780303955,177.86132070484337,0.0005,-0.22645749376469912,0.4009673595428467,800,0.02227150458100209,0.10341095924377441,3.132577419281006,0.020162399571557202,1.4982666969299316,210.41824114841162,1.4984080791473389,1.2844064486534967,2.9802338e-11,10.245503187179565,1.0023727523315256,0.50995976
0.006663577,9.841391324996948,800,-212.50819558403785,2.1930758953094482,0.028265387,0.50934875,-256.7706926987505,11.925554275512695,51.9455193782455,0.79715895652771,-2.3566785321082495,250.8933308834371,-4.334485129288298,79360000,5825.587552547455,172.04906731168012,495,29.514773383891697,-0.006186189172323617,2.2149133682250977,178.0614839141532,0.0005,-0.0148086847298684,0.3658256530761719,800,0.021669903873269072,0.08750200271606445,3.272303581237793,0.020272637581184135,1.5751597881317139,209.30138981553824,1.5754880905151367,0.7398278342174904,5.722045e-10,10.31649398803711,0.5581708703682223,0.5092669
0.006969837,9.503438711166382,800,-215.58976829272277,2.0513439178466797,0.025942974,0.50872475,-257.27253525580835,11.49385404586792,78.14883869045414,0.8249506950378418,-0.5335720760129914,268.8216833309095,-0.508300469150085,79520000,5837.113975524902,163.94336763906938,496,44.420004299402514,0.032550907676856006,2.177954912185669,177.90886268128435,0.0005,0.039298143331688254,0.37828564643859863,800,0.02097086226260167,0.11219000816345215,3.1242713928222656,0.02027834768733483,1.4039361476898193,210.86004569744472,1.4042143821716309,1.10760642618324,-1.54972e-10,10.016002416610718,0.820254941850598,0.5089392
0.0032239985,9.5959153175354,800,-209.6718944801624,2.1929666996002197,0.015921518,0.50864255,-273.85716344959627,11.742969036102295,78.3131595935366,0.8920361995697021,-0.8015227103027018,257.80731035931353,-1.3812267881835225,79680000,5848.886027097702,166.60279787411568,497,44.30773283143321,0.024162390660483292,2.109825611114502,180.31695497657722,0.0005,0.0003068582859871327,0.40366601943969727,800,0.021686763563607755,0.09325027465820312,3.0612199306488037,0.020206215573774746,1.5721514225006104,211.58576199952515,1.5722970962524414,1.0714116718115272,8.5234647e-10,10.115336418151855,0.8217128416905524,0.5085773
0.005619224,9.966800451278687,800,-221.35130394801868,2.308985471725464,0.017229034,0.5086337,-241.48208176925982,12.090237140655518,92.43649406146378,0.8121247291564941,10.177911698649307,248.55775065204426,19.264136841560454,79840000,5860.981144666672,156.18660997585317,498,52.412034783534345,0.23051611068656302,2.3314690589904785,177.97556621514667,0.0005,0.3903674074002976,0.44248175621032715,800,0.021967853118423756,0.09340620040893555,3.1196327209472656,0.020247278122092326,1.5171918869018555,208.87706246361336,1.5173280239105225,1.287712341858807,1.6450883e-09,10.523841619491577,0.9639715518178992,0.5086708
0.0015226931,9.572432279586792,800,-214.916426412986,2.10343337059021,-0.0007951416,0.5085186,-244.8544280965728,11.601635217666626,87.67933805751458,0.7791159152984619,-12.158905052106629,267.8274241958491,-21.64151382595008,80000000,5872.5868704319,167.91413663528556,499,49.821656813755745,-0.17867176752555608,2.210066795349121,179.05735614960824,0.0005,-0.29692120006196115,0.45633530616760254,800,0.02142310553236456,0.0903928279876709,3.0880637168884277,0.02012409245065766,1.4156596660614014,212.99016813959634,1.4158179759979248,1.2214965415584436,-1.1920953e-11,10.139529943466187,0.9161587261337943,0.50852966
0.0012716722,9.658345222473145,800,-214.49496133203525,2.20601224899292,-0.0014431875,0.5080142,-265.1955317345562,11.708595037460327,91.69226430678523,0.8727045059204102,-7.625938438955952,261.8980283260981,-12.897136820563274,80160000,5884.301730871201,168.54041900567242,500,52.27441804497978,-0.09091378827651156,2.1394431591033936,179.21735623899306,0.0005,-0.09558289936397263,0.3784174919128418,800,0.02144282934607476,0.08882689476013184,3.090020179748535,0.02009812451675871,1.5172946453094482,219.42159685355898,1.5174190998077393,1.2886254448239722,1.6510487e-09,10.142781972885132,0.9572732982761819,0.50792974
0.0018271,9.848782062530518,800,-212.4477017360921,2.2959213256835938,-0.0022738785,0.50778186,-211.84712874444375,11.99200701713562,127.34416365572356,0.7732594013214111,-4.493437072343971,272.4042803666828,-7.755587845084119,80320000,5896.300708055496,141.67216741481744,501,72.2697989201347,-0.039758229143762626,2.26582407951355,179.7466272401414,0.0005,-0.07222168818803681,0.41681528091430664,800,0.02210336240962283,0.09131026268005371,3.095036506652832,0.0201789543419303,1.554738998413086,204.89908515030297,1.5550391674041748,1.7140669174750625,2.5630018e-10,10.40362024307251,1.3139646051409215,0.50767374
0.0017125293,9.495151042938232,800,-211.84147039081543,2.024829387664795,-0.001991975,0.50732696,-246.72195433545406,11.464803457260132,103.49163405842963,0.8321609497070312,4.882273362045677,275.1993502035519,9.22079102291554,80480000,5907.772593259811,160.34843855525253,502,58.503555028402005,0.1304609318787039,2.2554075717926025,180.68262522476536,0.0005,0.2061763860935656,0.36862778663635254,800,0.021773865303195195,0.09107828140258789,3.0038299560546875,0.020182274632793144,1.4525089263916016,210.03882049490093,1.452627182006836,1.4742476468860406,1.7017128e-09,9.975146770477295,1.074322429876676,0.50721943
0.0018146686,9.826049566268921,800,-218.30240596778756,2.195618152618408,-0.0021304046,0.5066899,-262.2690916206193,11.8081214427948,74.37349856629045,0.8607766628265381,1.2370313192021087,265.2590987219447,2.119983323847631,80640000,5919.584107637405,172.82928410929236,503,42.18714308165834,0.05951204951320303,2.2723593711853027,180.8872969270968,0.0005,0.10262188847232392,0.4006316661834717,800,0.021839598000159204,0.08590817451477051,3.0352916717529297,0.02021032232476342,1.4200024604797363,205.6258108670109,1.4201359748840332,1.0851632405276135,3.27826e-11,10.335524797439575,0.7833406470339009,0.5065215
0.0018897327,9.870009899139404,800,-213.11432178086739,2.160160779953003,-0.0020021214,0.5062012,-258.92540823163995,11.979270458221436,82.90540238173115,0.8758499622344971,-2.903262697667202,266.4367766797622,-5.330849372929674,80800000,5931.571658849716,174.68001606687872,504,47.14934822255383,-0.014977579203500483,2.133429765701294,180.30357141692514,0.0005,-0.12400329570165886,0.4347803592681885,800,0.02178483410651919,0.0837094783782959,3.2664294242858887,0.02020801728058271,1.5254182815551758,207.11575904239135,1.5255579948425293,1.0894809753765302,-4.5299528e-10,10.41238784790039,0.8686583287090598,0.506212
0.0017792832,9.521350383758545,800,-217.7870566979488,1.9734115600585938,-0.0031420954,0.5060124,-251.2406422792282,11.548271417617798,91.2219659849294,0.8435750007629395,-11.594612183900804,276.08015020331993,-20.275727367901155,80960000,5943.124790906906,169.35366043125276,505,51.6462233194633,-0.16453616962188247,2.191286087036133,180.2995975402362,0.0005,-0.24520377202686972,0.40434718132019043,800,0.0216535457618238,0.0882418155670166,3.0903079509735107,0.02028742990543845,1.4452793598175049,210.98482929216792,1.4455876350402832,1.25797646252015,2.0742417e-09,10.054067850112915,0.9515350467478804,0.50589067
0.0015732761,10.032932758331299,800,-214.71653407980315,2.2104196548461914,-0.0025833268,0.5059458,-267.6255739113757,12.070618391036987,90.0870580617617,0.9079482555389404,1.3485258513443614,261.26010116757044,2.4777994639988945,81120000,5955.198826313019,170.34909039616073,506,50.9869183817895,0.06306420005918614,2.160069227218628,182.16600602709923,0.0005,0.0866581643854616,0.572415828704834,800,0.021561167529318918,0.0970907211303711,3.3864591121673584,0.02037599892590625,1.2967596054077148,205.4157161707093,1.2969071865081787,1.275532962250373,6.347895e-10,10.724042177200317,0.9415654034850237,0.5059637
0.00097274955,9.921932697296143,800,-215.12830673863874,2.275506019592285,-0.0013119767,0.5059474,-255.2411871060971,11.969437599182129,107.41846634482346,0.7958273887634277,14.938036645695044,268.91773859953355,27.19261800720504,81280000,5967.174701929092,157.28874869654965,507,60.75659236929403,0.31039292202780405,2.198411703109741,179.8488236279148,0.0005,0.49599253562722295,0.41192030906677246,800,0.02219547690307711,0.1942758560180664,3.1984703540802,0.020392525445286688,1.3816249370574951,206.38223400999794,1.381788730621338,1.4557612999620948,2.0563606e-10,10.549321413040161,1.1156804998362861,0.5059739
0.0016659604,9.643953561782837,800,-226.55431774302482,2.053013324737549,-0.0016173403,0.50606024,-252.8826469699003,11.706790685653687,119.98835643777483,0.7994446754455566,3.1890236028493097,266.4546603484275,6.8156018212727485,81440000,5978.889277458191,149.53628849225194,508,67.6185536800224,0.10642035885582765,2.2444326877593994,181.8502967554264,0.0005,0.240301873850762,0.3875770568847656,800,0.021831754634548173,0.1079103946685791,3.154022455215454,0.020394407130735287,1.5169730186462402,208.06222777855507,1.5173227787017822,1.6451870550410854,-4.172318e-11,10.162405729293823,1.240007779566349,0.5061451
0.0012176943,9.626503944396973,800,-215.14138498733868,2.2139456272125244,-0.00013012954,0.50604224,-267.958118757086,11.43319821357727,86.60712824327942,0.905113935470581,-12.192728173445671,286.82894209935324,-21.91516852908757,81600000,5990.326644420624,175.45230627296948,509,49.37013224060156,-0.18067197570096782,2.1776397228240967,180.7271273577894,0.0005,-0.3122825570741459,0.39450502395629883,800,0.02215092901560522,0.09764218330383301,2.8297417163848877,0.02045679883927222,1.257582187652588,211.34270071027385,1.2580080032348633,1.1984750369621187,1.8075109e-09,10.142561674118042,0.9066661927858333,0.5058128
0.00088508474,9.990439176559448,800,-211.65483337137306,2.2718446254730225,-0.0022400345,0.50577223,-258.2808643194977,11.933127641677856,58.17501166566746,0.7980329990386963,-1.8793447273484538,243.63840117824745,-3.1763694172343007,81760000,6002.270031452179,175.92028806508313,510,32.95082648166089,0.006716237510736314,2.441527843475342,183.42865065431914,0.0005,0.021682785721601105,0.4777841567993164,800,0.022858909258110727,0.09952640533447266,3.0983355045318604,0.02045080761591817,1.3063242435455322,217.9914459573807,1.306445598602295,0.8250008387221804,2.4735927e-09,10.58878231048584,0.6231276383113252,0.5058565
0.0009198848,9.561051607131958,800,-212.4333586000418,2.0197832584381104,-0.002006969,0.50547844,-230.4854656972809,11.55417251586914,92.19350474830196,0.8276169300079346,-14.656010826109577,273.15202278147115,-26.119474149841835,81920000,6013.828299283981,165.25803825115023,511,52.26560307456952,-0.2227113441231791,2.328747510910034,181.87187516863898,0.0005,-0.3550774843094683,0.3633079528808594,800,0.02145361324342756,0.08886551856994629,2.942108392715454,0.02038107065059988,1.4852113723754883,209.13984514216804,1.4853451251983643,1.2368417437396735,-2.9802383e-11,10.034435033798218,0.9615850490678022,0.5053546
0.00091310823,9.698978424072266,800,-213.06385763623203,2.1875853538513184,-0.003161196,0.50500566,-257.52520167019503,11.63230299949646,72.8598241383403,0.9163386821746826,-10.209916750089677,272.3770637697668,-17.571276113941472,82080000,6025.465691566467,174.28175453000242,512,41.37379360363329,-0.1371537340168992,2.102003812789917,181.90797641281245,0.0005,-0.17848913528399016,0.38663291931152344,800,0.022167455812832797,0.09236931800842285,2.9845409393310547,0.02040991576582314,1.3816475868225098,210.03269473255213,1.381784439086914,1.0237238694581152,7.867813e-10,10.198301553726196,0.7693704639757634,0.50495607
0.0017342325,10.07578992843628,800,-217.74849122325534,2.3298139572143555,-0.003028758,0.5045878,-256.1642227399631,12.046509981155396,103.62315412870997,0.872295618057251,11.365005630876698,275.11514121527483,21.024650108671302,82240000,6037.517181396484,160.48560281206704,513,58.29502099822364,0.2487611900109279,2.2731668949127197,181.41555737298896,0.0005,0.3745322863434268,0.4018840789794922,800,0.022180421270697737,0.10965156555175781,3.2018253803253174,0.020439095787994018,1.4020171165466309,206.15383211363422,1.4021689891815186,1.48216849304723,2.6807192e-09,10.608580112457275,1.0774236952885388,0.50460356
0.001357059,9.66564154624939,800,-217.37373423494708,2.1658616065979004,-0.0023977472,0.5043556,-261.9059770644235,11.703871726989746,69.95123137110228,0.8086259365081787,8.549023220826609,260.164072456119,15.584378900080738,82400000,6049.227821588516,174.29119377015263,514,39.637702188333705,0.1942116873476785,2.1733102798461914,181.78577118610022,0.0005,0.298675470872682,0.39675116539001465,800,0.02236331564927593,0.07533097267150879,3.153419256210327,0.020561228889871844,1.4942588806152344,209.66408129981735,1.4943950176239014,1.026983625967199,-2.795458e-09,10.157708883285522,0.7395426726500602,0.5044356
0.0010227024,9.58893895149231,800,-215.88252132360597,2.1515588760375977,-0.001534736,0.503989,-250.74090750639746,11.386324644088745,77.36054179892353,0.9660866260528564,-15.993057483081959,271.62212461221486,-28.409371806973294,82560000,6060.619495630264,172.96850431031643,515,43.64923244708547,-0.2454731698120503,2.006273031234741,182.28807588385735,0.0005,-0.37487008021717366,0.3431718349456787,800,0.022064196907941754,0.10110640525817871,3.1255946159362793,0.020589553193018435,1.2989585399627686,207.56842178038158,1.2990946769714355,1.1301894344529877,-5.36442e-10,10.05240249633789,0.813986479443457,0.5039431
0.0024511055,10.030074834823608,800,-217.2712652554488,2.2062995433807373,0.010534723,0.5036666,-252.74047546952667,11.98598337173462,56.51043520513868,0.9100310802459717,-2.7987528600849436,265.8619220775663,-4.623854431075692,82720000,6072.610463380814,176.27979675626332,516,32.01407354567043,-0.007322588728954275,2.1927642822265625,184.4572914288201,0.0005,-0.01390937998847388,0.39040517807006836,800,0.02184610341768415,0.10246133804321289,3.3577308654785156,0.02060476583886185,1.397538185119629,206.77677133772838,1.3978967666625977,0.7634531140533195,-1.6331676e-09,10.543413639068604,0.6045029198281232,0.5035745
0.0052057235,9.581825494766235,800,-216.72820497612182,1.9765405654907227,0.027549887,0.5034736,-245.69710978928967,11.594492673873901,41.92731580272135,0.9239611625671387,-21.88237849975381,281.5170741321013,-39.386198249568714,82880000,6084.209268569946,187.9960821961799,517,23.74408473574993,-0.355069414470384,2.2948381900787354,179.78479069601127,0.0005,-0.589887941849698,0.36791038513183594,800,0.022107844597545896,0.07583928108215332,3.0034964084625244,0.020719898920412188,1.4961965084075928,207.10178852621092,1.4963555335998535,0.5753366482104226,-1.090765e-09,10.04679274559021,0.4596165412644506,0.5034309
0.0024220042,9.493705987930298,800,-217.43233811797074,2.260822296142578,0.0015834528,0.503186,-250.373439693946,11.637279033660889,76.70782454486492,0.8235595226287842,-6.774526018053009,281.1245598352877,-12.054712575134017,83040000,6095.851979970932,180.31458347586428,518,43.52287882632767,-0.08191309719743017,2.149907350540161,183.3199023493144,0.0005,-0.14948400798721187,0.41103696823120117,800,0.02217582043193508,0.09435892105102539,2.9516243934631348,0.020603415602811488,1.4611876010894775,209.61570538182005,1.4613103866577148,1.082770145445615,8.702278e-10,10.020241498947144,0.8094284113911387,0.50329137
0.0010110687,9.818507671356201,800,-221.58719899240361,2.23880672454834,-0.0020305652,0.5029741,-248.9205757953103,11.81651520729065,97.80638204592657,0.8170642852783203,-2.597504463449575,269.47307464662384,-4.34924095252884,83200000,6107.672740697861,166.77603557643567,519,55.41839906153924,-0.004953274008832409,2.20719313621521,185.56797431243626,0.0005,-0.03505961727754627,0.41046142578125,800,0.0224070892315729,0.0799100399017334,3.1850388050079346,0.020594004851754763,1.4294180870056152,213.07720242959283,1.4295871257781982,1.4241652848133302,-8.940697e-11,10.33254361152649,1.0188528750044783,0.50309825
0.0016331248,9.67452359199524,800,-218.91790337940878,2.2395942211151123,-0.001181044,0.5026956,-273.63695228564,11.823055267333984,69.34911946199634,0.7935481071472168,-7.87966691039851,274.7631685118215,-14.237244088087467,83360000,6119.501770019531,181.18447068498662,520,39.61714252968127,-0.10383312133269035,2.1374967098236084,184.34406791668152,0.0005,-0.21652158751890638,0.3567485809326172,800,0.02165543772923527,0.08647513389587402,3.145711898803711,0.020626208134399485,1.623023271560669,211.0696708701648,1.6233069896697998,0.9385514197254448,4.2915346e-10,10.147005081176758,0.733248442712488,0.5026489
0.0012097909,9.549903392791748,800,-220.83326656473974,2.3000831604003906,-0.0020307573,0.5021696,-231.34560547431545,11.608956336975098,84.79370136336807,0.8681716918945312,-24.14252687343433,260.7274634002705,-43.835133016389726,83520000,6131.114479780197,168.97630778597278,521,48.74245977174324,-0.3998174821392679,2.0394363403320312,180.4586848293418,0.0005,-0.5974209517781586,0.3714449405670166,800,0.021610300348828958,0.09965682029724121,3.0081400871276855,0.02064833357924348,1.5085728168487549,216.28243122441734,1.5087320804595947,1.123829847007995,2.145768e-10,10.041802167892456,0.8860714490131897,0.5021426
0.0011791553,9.733669519424438,800,-220.03300791368895,2.2023935317993164,-0.0023767715,0.5018276,-260.94378489334264,11.663573026657104,104.71099002719784,0.7976527214050293,-3.220393378598463,264.2243899973191,-4.372941640281215,83680000,6142.782903432846,163.83798561688815,522,58.77317144046099,-0.005263459072011568,2.157686233520508,185.34545061741713,0.0005,0.017239293668562493,0.4014449119567871,800,0.022191927619616747,0.10044097900390625,3.226595878601074,0.020569855775371584,1.3457868099212646,209.62688990361974,1.3459885120391846,1.5537828393761486,-2.0444393e-09,10.26558232307434,1.0882103189639685,0.50175035
0.0022121645,9.601648330688477,800,-217.32853011341263,2.2102622985839844,-0.0007735065,0.50165045,-234.44446046550522,11.69826054573059,139.10954877816346,0.8142721652984619,-4.819458145949864,281.30523121385954,-8.479793602807227,83840000,6154.486960172653,129.98861005841937,523,78.86739737721884,-0.046271982595737636,2.1911728382110596,185.37584385157825,0.0005,-0.09579882260226262,0.4411959648132324,800,0.022176560296527655,0.08404898643493652,3.0410919189453125,0.02060721942016323,1.5178625583648682,218.529000541566,1.5181996822357178,1.9136329851305973,9.35793e-10,10.145945072174072,1.4305718732441235,0.50174403
0.0010849979,9.483303785324097,800,-230.63986562022959,2.184382438659668,-0.0022358971,0.5014125,-252.46018972149062,11.555627584457397,73.8863798400328,0.8831768035888672,-0.20860286128037273,271.8265653478133,0.11352679986026032,84000000,6166.050586223602,175.38732243384143,524,41.67459557201673,0.03983976944937978,2.0905544757843018,185.61467991326379,0.0005,0.04544024871536024,0.35834741592407227,800,0.021958408026513023,0.09536194801330566,2.9789280891418457,0.0206121547518473,1.5535225868225098,213.38446273816302,1.5536720752716064,1.079588091412571,-4.7683635e-11,9.95888638496399,0.7786102190408486,0.5014921
0.0015180726,9.75682783126831,800,-219.0505308114133,2.1875860691070557,-0.0012783824,0.50114113,-231.99324549001847,11.690718650817871,117.63487499527173,0.8024790287017822,-9.04946806645002,279.0675428309003,-16.376846282538875,84160000,6177.7460215091705,155.9913919088362,525,66.74805606463637,-0.12524487684288899,2.1991970539093018,185.67105642264832,0.0005,-0.21387880238067866,0.3707695007324219,800,0.021584081278758032,0.07900547981262207,3.268232822418213,0.02069813720002171,1.4297418594360352,216.43927249655567,1.4298639297485352,1.660440332716412,-6.973743e-10,10.22438097000122,1.2158578004584342,0.501055
0.0014873417,9.575153350830078,800,-223.85225002654067,2.1377415657043457,0.0017252986,0.5009486,-241.24288234402835,11.74088740348816,85.99596754962158,0.8455159664154053,-0.8879639103053774,284.1296038904614,-1.3021758164580695,84320000,6189.492899656296,169.3682357522306,526,48.76674408833982,0.02578465252035222,2.137150764465332,185.70749043871078,0.0005,0.05826699938216425,0.36931324005126953,800,0.022355564870535367,0.08228397369384766,3.124208688735962,0.020668285576644588,1.6517910957336426,210.72578568179836,1.6519145965576172,1.1840041709066755,-4.1723253e-10,10.04399585723877,0.9003901842877875,0.50091594
0.0015230912,9.635680437088013,800,-229.9348589466404,2.1280503273010254,-0.0011013345,0.500636,-263.91232411480536,11.470846891403198,111.25771321993781,0.8595514297485352,0.09838424060783836,276.2486515220159,1.247390305417846,84480000,6200.9734172821045,153.85867702489972,527,62.619582266108544,0.05130513917110054,2.2946512699127197,185.42125488277202,0.0005,0.12250343894837354,0.35808444023132324,800,0.022506769934304335,0.0872812271118164,2.900014638900757,0.020641398030994754,1.299030065536499,217.14188577274982,1.3001689910888672,1.5781776473244458,-1.1622906e-09,10.1342933177948,1.1539364468188897,0.5006357
0.0013060754,9.80892539024353,800,-220.81789384836043,2.075194835662842,-0.0005829422,0.50012153,-232.37203817581016,11.726735591888428,95.33438102933127,0.8703596591949463,-1.633082517666017,265.15363989322475,-2.6131439937635084,84640000,6212.705311059952,161.58122898888678,528,54.04486023260124,0.01280175446919693,2.167365312576294,186.52733524877792,0.0005,-0.003965666589189869,0.3984966278076172,800,0.021974600051601033,0.0851593017578125,3.3491711616516113,0.02067800425326272,1.3696773052215576,213.83864942578273,1.3698017597198486,1.3120835179798211,-1.4483929e-09,10.314345121383667,0.9929313662405486,0.5000291
0.0014056385,9.589430093765259,800,-224.87884391323726,2.221647262573242,0.0019337751,0.49970138,-262.55159418734155,11.762885808944702,111.98149793871985,0.7424666881561279,2.996129594502155,265.4152689844307,6.758742892040707,84800000,6224.471555233002,157.65655647736511,529,63.17677380937803,0.10660984099398492,2.0510525703430176,187.1434272414433,0.0005,0.19817914681140508,0.38441967964172363,800,0.022049846435492706,0.08322358131408691,3.220329761505127,0.020693619124741883,1.6357207298278809,218.25686385672049,1.6359117031097412,1.6041227891480276,-1.6450883e-09,10.083676099777222,1.161480295369754,0.49969646
0.0019476261,9.589317083358765,800,-221.80387158011297,2.269578218460083,0.0019177881,0.49930674,-246.51281375773382,11.57532024383545,118.48868884286532,0.8322679996490479,1.8799303109545702,288.3985140554511,4.121316733306401,84960000,6236.050390958786,151.83689267783103,530,66.93441168068684,0.0801658397579209,2.116689920425415,187.64029159924527,0.0005,0.12367382145438702,0.3566124439239502,800,0.021825265220842,0.11110448837280273,2.9989917278289795,0.020648613211310844,1.423234462738037,227.33407884619416,1.4239857196807861,1.656508544835207,5.066394e-10,10.112523794174194,1.2248836436248793,0.49947426
0.0015024024,9.856067657470703,800,-219.2354196798839,2.2384302616119385,-0.0017045116,0.49875277,-228.07438533855577,11.825623273849487,138.52946530842118,0.8391010761260986,-1.0339312064234059,270.34466263170475,-1.4508114148565767,85120000,6247.8803243637085,133.43675478230008,531,77.9021390890683,0.024261490825341212,2.3842415809631348,186.16513098433214,0.0005,0.03442338473769665,0.39513635635375977,800,0.021913651640962598,0.11475706100463867,3.0253446102142334,0.020668236045055795,1.3895998001098633,213.09397922878435,1.3897390365600586,1.9497049810264755,-6.1988825e-10,10.388861656188965,1.4262959735105916,0.49876356
0.0013858692,9.68577790260315,800,-223.7457920609689,2.137446880340576,-0.0023344934,0.49796367,-239.80818996808065,11.829891204833984,141.57260162282225,0.8282389640808105,-3.64576521288244,261.0347501424518,-6.4774987745205,85280000,6259.7149913311005,137.55697314219606,532,80.40535383546676,-0.026074403210078333,2.1152002811431885,187.18602521803135,0.0005,-0.07590135433569337,0.5244965553283691,800,0.021872543436282196,0.12880611419677734,3.217691421508789,0.020740468274057785,1.4302115440368652,215.0743670655231,1.4303388595581055,1.95113427155184,1.4305116e-09,10.360435485839844,1.4560271406590046,0.4978655
0.001217264,9.668200016021729,800,-221.90073093843367,2.27213191986084,-0.0022442653,0.49732032,-265.33829032166517,11.615333080291748,53.41723956267836,0.8382453918457031,-4.079556446435317,277.9339833234194,-6.990638708437783,85440000,6271.341383218765,186.01531973912384,533,30.137054783910614,-0.030976707949659787,2.113489866256714,187.51183351335433,0.0005,-0.08291299955145348,0.3705921173095703,800,0.02204383941963737,0.09944558143615723,2.91335129737854,0.020784898583445472,1.4058008193969727,216.02235012279027,1.405975580215454,0.7904853805413545,-6.675721e-10,10.16251826286316,0.5743642090888775,0.4973321
0.0009578688,9.961655378341675,800,-228.29845257068,2.0617270469665527,-0.0008433159,0.49692607,-254.03371638891647,11.95248007774353,77.58598422066096,1.3691771030426025,-7.718445675472707,253.49498062322192,-13.605999945082253,85600000,6283.30369758606,170.57528226089403,534,43.916218096377285,-0.09703600014786282,2.192831039428711,188.0799063854093,0.0005,-0.13904256947273574,0.47772908210754395,800,0.02179690855260858,0.09166836738586426,3.0036261081695557,0.02077997974789227,1.3487045764923096,223.36389719861253,1.3488240242004395,1.112192100789779,2.8610225e-10,10.5501127243042,0.8146007598769355,0.49699402
0.0013240871,9.921173572540283,800,-222.3275138394999,2.1761293411254883,-0.001268329,0.49664164,-240.5589524114603,12.001564979553223,100.32296439659616,0.8379161357879639,-17.402141469651774,278.44443763117584,-31.389597603266456,85760000,6295.311864614487,167.64898064731028,535,57.53143666702612,-0.2749713067853562,2.2266480922698975,184.87096484194322,0.0005,-0.47166989629281647,0.4665639400482178,800,0.022323440874127357,0.08315110206604004,3.182612895965576,0.0208235899902774,1.4629240036010742,214.68032274161934,1.4630460739135742,1.361428107971933,-5.9604655e-10,10.488845348358154,1.043933475575744,0.49650192
0.0011679891,9.609143018722534,800,-225.00572011301233,2.2113189697265625,-0.0014019837,0.4963862,-232.77726400915893,11.539818048477173,107.44119299238515,0.8980231285095215,6.724888354345622,267.6555811296663,13.536856075217147,85920000,6306.855204582214,157.06197478326243,536,60.29741974353297,0.17413825659113577,2.0879554748535156,185.69720532600752,0.0005,0.32306562525880034,0.48423242568969727,800,0.022240437715145195,0.11030745506286621,3.0381503105163574,0.020814337904822962,1.273681879043579,218.11002303900457,1.2738122940063477,1.5758758448889767,2.324581e-10,10.228068828582764,1.1156403258204526,0.49650362
0.0012825158,9.67938756942749,800,-226.09612041186844,2.202476739883423,-0.0017056356,0.49622378,-242.79144710471942,11.712892770767212,91.58104108390613,0.8947429656982422,5.415293422646537,272.21048905654453,9.859468888499153,86080000,6318.572267770767,171.40583832182136,537,51.554751476291024,0.1376912309641652,2.2465288639068604,186.6366224247942,0.0005,0.1919796175141625,0.4481775760650635,800,0.022078134702348397,0.18567562103271484,2.999131441116333,0.020826650070506856,1.3400723934173584,219.0733137014888,1.3402118682861328,1.3772126533089872,-1.2904404e-09,10.334630489349365,0.9568352566658425,0.4962259
0.000845359,9.817747116088867,800,-222.9682963146582,2.122184991836548,-0.0027646942,0.4961351,-254.12041045865544,11.945372581481934,104.33986181920733,0.792266845703125,-1.4278126427531788,260.3992631759749,-1.7936942206261488,86240000,6330.521689653397,158.42268077749733,538,58.953769099290604,0.02112300626634646,2.1418819427490234,188.78890152790026,0.0005,0.046926589543305204,0.3771088123321533,800,0.02262096016326923,0.09032797813415527,3.2935330867767334,0.02079222278276047,1.5472683906555176,214.69875059187942,1.547666072845459,1.5166555533836086,2.443791e-10,10.359978437423706,1.0834185665471205,0.49623597
0.0016073374,9.8848717212677,800,-222.73033507133079,2.1487467288970947,-0.0026326461,0.4960219,-276.08255815889027,11.746228218078613,95.78862963680413,0.8851666450500488,-10.897508247573668,266.8347085447642,-19.492380727433318,86400000,6342.2724051475525,175.30640763262645,539,54.482084064317824,-0.1559274043958064,2.2471139430999756,186.71681064870245,0.0005,-0.26424019557428235,0.4307692050933838,800,0.022478348841434508,0.09904170036315918,3.139749765396118,0.020822798060913538,1.2491455078125,211.76953911833724,1.2492856979370117,1.2793187421276389,-1.2516979e-10,10.437156200408936,0.9996248943460063,0.49588054
0.0011731075,9.891710996627808,800,-221.99535647776605,2.1600942611694336,-0.0024993317,0.4956617,-235.45091304219898,11.837368726730347,78.43864014798336,0.8360848426818848,3.8169126680950227,263.91794135447515,7.683631959792238,86560000,6354.1141657829285,175.44461280406364,540,44.187013553115285,0.11595341149535016,2.1447579860687256,187.20179835024751,0.0005,0.18438844888474734,0.38079404830932617,800,0.022397988875970106,0.0871877670288086,3.0989646911621094,0.0209077753168788,1.3944237232208252,220.08358442597105,1.3945846557617188,1.160715935165209,5.170704e-10,10.381331205368042,0.8257034688887314,0.49570578
0.0011126508,9.890456914901733,800,-220.40585750721712,2.2472729682922363,-0.002909675,0.49501407,-244.72176202542832,11.998969554901123,99.77315525329556,0.7852823734283447,-4.834188754118782,269.03766918236687,-8.142411346945554,86720000,6366.11884021759,163.8091954531409,541,56.61122661467874,-0.04232099359392639,2.2490181922912598,188.7180753523172,0.0005,-0.07284248151683993,0.3797588348388672,800,0.02212915191947745,0.09290194511413574,3.173518419265747,0.020909945868013802,1.5744774341583252,211.21214626148674,1.5746040344238281,1.4070125705816805,8.07643e-10,10.380790710449219,1.0380797133210011,0.49494207
0.0012123415,9.528714179992676,800,-221.08968844509678,2.0959277153015137,-0.0026065593,0.49431136,-262.4804732404875,11.436050415039062,78.53001727156216,0.7474997043609619,-7.153038774357125,265.53670467257814,-13.191428798586536,86880000,6377.559619903564,172.19468538247105,542,44.895762799458055,-0.09283371392892355,2.1870694160461426,189.15389746034066,0.0005,-0.20752592589089425,0.44114136695861816,800,0.022107438257711262,0.07499837875366211,3.1723439693450928,0.021014764591732956,1.3232884407043457,221.39514608271776,1.323441743850708,1.0776709612971143,3.784896e-10,10.066247463226318,0.8246319572379057,0.49434194
0.001575225,9.75817084312439,800,-228.38201798913656,2.1013777256011963,-0.00022733222,0.49386075,-226.1478184819277,11.629945278167725,112.56612506069176,0.8952245712280273,-8.949484688774145,274.3118300509902,-15.486072535351921,87040000,6389.195097923279,160.1953064139566,543,63.769740707052904,-0.11555709146870781,2.187326192855835,190.00619260005243,0.0005,-0.15657453643043115,0.45052576065063477,800,0.022516798169926588,0.09644174575805664,3.101388454437256,0.020978280206992675,1.2589073181152344,219.87319647200565,1.2590422630310059,1.6221471415186668,8.5830687e-10,10.328449964523315,1.1665179218408446,0.493881
0.0025763656,9.963638067245483,800,-233.258605508968,2.160851001739502,0.010007781,0.49353036,-242.78782401106506,12.071675300598145,76.25403791002381,0.741471529006958,-10.882567104927348,275.1409338272103,-18.451071891506512,87200000,6401.271345376968,174.28017156348375,544,42.9260401520981,-0.14558721555806156,2.1881237030029297,188.1138779331553,0.0005,-0.23220802075867084,0.45789599418640137,800,0.022847420963569537,0.08832883834838867,3.271843194961548,0.021064058258584255,1.5026426315307617,216.87996258325168,1.50276517868042,1.0856101970423837,1.2248755e-09,10.531171560287476,0.8021815110754841,0.4936133
0.0026016245,9.509300470352173,800,-226.8235293299831,1.9566998481750488,0.001764242,0.49297753,-282.8942831929655,11.51696491241455,91.37347183858373,0.8166148662567139,4.754000938721898,244.47574489974141,9.93248071829537,87360000,6412.791842699051,169.28658945547787,545,51.160118223288336,0.13839985575194744,2.105334758758545,188.16308614946817,0.0005,0.2601187794894574,0.45223522186279297,800,0.02222044300830734,0.09071469306945801,3.165276527404785,0.021072556898710255,1.3715665340423584,217.00596624175927,1.3716862201690674,1.3472508184245078,8.344667e-11,10.10460638999939,0.9539643071358612,0.49282488
0.0013310474,9.609993934631348,800,-226.09434745053974,2.1227030754089355,-0.002289234,0.49243805,-269.52872667852455,11.571143865585327,128.54550674206695,0.8546462059020996,3.421928980796034,265.8771196110215,7.611234176476026,87520000,6424.366721391678,148.26983278294654,546,72.26215336197436,0.11571914725053034,2.125819444656372,189.24921810829287,0.0005,0.2284316564747869,0.37212061882019043,800,0.022422073200360236,0.0810246467590332,3.0724706649780273,0.021070428128038762,1.435805082321167,216.7532410657326,1.435938835144043,1.9079222029215888,9.566545e-10,10.083401918411255,1.3271472111015312,0.4924609
0.001751624,9.874633073806763,800,-224.33911546834204,2.1962573528289795,-0.002668391,0.49197897,-245.08020916040795,11.981254816055298,97.38539695078322,0.7971200942993164,-6.315420705635436,263.0937345196708,-11.301414111463908,87680000,6436.352480649948,171.03872718827972,547,55.29674433827375,-0.07330944078259113,2.166684865951538,188.92129324303903,0.0005,-0.09727236955653419,0.36944103240966797,800,0.02309340692609925,0.09880375862121582,3.2665960788726807,0.021135744907409534,1.5075409412384033,220.45378895359067,1.5076894760131836,1.440867811954717,-1.4603137e-10,10.364019870758057,1.0170432515965806,0.49209198
0.0013627,9.454784393310547,800,-225.2828641650014,2.0957717895507812,-0.0025746115,0.49148217,-246.14425803220857,11.272173404693604,120.79092221232014,0.8815028667449951,7.989480146982337,283.83732551064736,15.148172432216915,87840000,6447.6293704509735,156.23779272746802,548,67.73490093545198,0.191220755149157,2.0886096954345703,188.6851648300906,0.0005,0.34991443500486047,0.38360595703125,800,0.023152241756020004,0.07390975952148438,3.0451457500457764,0.02121963918606254,1.2925994396209717,217.33669172525626,1.2927162647247314,1.8204463835274398,2.425909e-09,9.932095766067505,1.2505057848352479,0.49136132
0.0018471403,9.63611912727356,800,-226.30260291077332,2.13057017326355,-0.00037053507,0.49109158,-252.07020692335155,11.63764238357544,77.93697885468198,0.979846715927124,2.536618768437799,272.72546155447435,5.077895280127713,88000000,6459.27080988884,175.87639589074527,549,43.87000858857812,0.09089153322105274,2.1833043098449707,190.48787268761143,0.0005,0.149126932499409,0.40083885192871094,800,0.02278734393186491,0.1372816562652588,2.9847412109375,0.021306922678381787,1.3571360111236572,220.24449278593298,1.3573226928710938,1.1512215186234804,1.2725592e-09,10.24807071685791,0.8203511907366238,0.49099836
0.0013638163,10.044021606445312,800,-228.3574427740058,2.1877691745758057,-0.0009671067,0.49079934,-240.1780702004188,12.092117547988892,99.7481707128395,0.8068022727966309,-1.119645643766686,273.61505130877066,-2.0692094819790294,88160000,6471.3686170578,166.9119810979893,550,56.198917666171674,0.01929577551934042,2.3451662063598633,191.63476799308674,0.0005,-0.016345985054536882,0.37291622161865234,800,0.022783071455775745,0.09513735771179199,3.125051498413086,0.021367879092779683,1.520270586013794,226.96621183858784,1.5204036235809326,1.5106069049933581,1.5497207e-09,10.530787229537964,1.039140785608761,0.49083096
0.0016543868,9.657472610473633,800,-224.92702325960923,2.141249179840088,0.0024149322,0.49057356,-271.57938335898683,11.454418659210205,115.94769413336896,0.8371036052703857,1.230335495226626,269.13999314148475,2.631836712452752,88320000,6482.83064866066,158.1132014705257,551,65.64963433191288,0.06652493109459136,2.13187575340271,190.76084565782324,0.0005,0.13848240887065985,0.43988728523254395,800,0.0223545742218137,0.0858151912689209,3.2206597328186035,0.021362685938596415,1.1979691982269287,217.84067535432163,1.1981103420257568,1.6579349733074733,2.1755704e-10,10.206115245819092,1.1999926030201857,0.49049017
0.003079253,9.652316808700562,800,-224.81648328586263,2.0151450634002686,0.012483741,0.49052736,-254.72546780093163,11.643452644348145,72.66479318423384,0.9267590045928955,1.6125716305102793,260.1516473446119,3.7571375161556757,88480000,6494.480615615845,180.32668894213944,552,41.159687488254114,0.07768852901981384,1.9594576358795166,190.2154914123113,0.0005,0.15114152385732574,0.3576197624206543,800,0.022559232936115357,0.08637452125549316,3.293497323989868,0.02133348957592079,1.4725172519683838,212.30175514781328,1.4726507663726807,1.0023038786258118,4.2617337e-10,10.11722731590271,0.7678755506648076,0.49048334
0.0017893519,10.013161420822144,800,-223.02574646972306,2.2722299098968506,-0.00011619737,0.49050525,-244.4901290770491,11.923949241638184,99.75651584426154,0.8691904544830322,0.5230626252354722,264.71306475285655,1.1507697195464073,88640000,6506.409429311752,171.317722593303,553,56.4528723177417,0.05191458227479956,2.3637430667877197,192.0769890785938,0.0005,0.09146889341667556,0.3714163303375244,800,0.023091085625318197,0.09570002555847168,3.1006479263305664,0.02139639165103937,1.371633529663086,217.10400113007077,1.3717684745788574,1.434287454925348,-7.5101864e-10,10.50060486793518,1.0406426736656194,0.49053892
0.0019512977,9.529587030410767,800,-230.25494044066144,2.102713108062744,-0.0025249117,0.49036893,-269.8516770641635,11.2079918384552,101.16929996134351,0.827765941619873,3.2739213244681595,290.2189164893268,5.895440416443586,88800000,6517.629204750061,172.87259966314392,554,57.10154569527562,0.09943827034243953,2.189575672149658,191.19245055525585,0.0005,0.15236379610840442,0.3896145820617676,800,0.022842770117757295,0.08608746528625488,3.059168577194214,0.02148431756453695,1.1516268253326416,218.34715449261375,1.1517462730407715,1.5494689915172433,-6.3776984e-10,10.024961948394775,1.0546604710629985,0.4904885
0.0014833079,9.717039823532104,800,-225.77583196591533,2.2755911350250244,-0.0015830618,0.48996475,-275.05745790396037,11.634721040725708,104.72846552600015,0.9657673835754395,0.627407639734555,279.37026481024424,1.6135949350168404,88960000,6529.269551992416,171.28299614790322,555,59.190074237819175,0.05659538903416794,2.1218578815460205,191.27526317138458,0.0005,0.09119631184778862,0.359602689743042,800,0.022942867389379777,0.0831301212310791,3.0190999507904053,0.021490524026936884,1.416062831878662,213.3100267575491,1.416187047958374,1.46937152179753,-2.0742414e-09,10.179276704788208,1.0892954810073134,0.48984122
0.0013475958,9.959195613861084,800,-223.59683968581217,2.184556484222412,-0.0018470553,0.48940024,-256.72547271629986,12.03029751777649,113.41830615447961,0.8080158233642578,2.6437972386025814,260.05681595231016,5.453220730680588,89120000,6541.304013490677,162.25955241937737,556,64.44080345647718,0.09513765201051305,2.174286127090454,190.88073356078056,0.0005,0.1629080841571262,0.3851921558380127,800,0.023200835553897615,0.08250594139099121,3.287407636642456,0.021605064353116262,1.5495681762695312,217.71276520085613,1.549726963043213,1.60409989618014,-2.6404858e-09,10.447506427764893,1.1763320918662494,0.4893323
0.0020211716,9.6400728225708,800,-226.3575883929205,2.0472559928894043,0.0050217435,0.48889032,-259.30641818600503,11.57430100440979,77.4828367521041,0.812096118927002,5.02093330190323,262.8636790522796,9.444864716776442,89280000,6552.883969545364,175.8961119701891,557,44.09086553095007,0.1351858444594272,2.342656373977661,191.3222557898072,0.0005,0.21414577383410738,0.376345157623291,800,0.022418401988358587,0.08722066879272461,3.065315008163452,0.021641625225738172,1.4204695224761963,214.59427384237347,1.4206063747406006,1.1517220936771133,-2.270937e-09,10.121205568313599,0.8150898705262507,0.48894426
0.0032909669,9.615215301513672,800,-228.06683115242407,2.142943859100342,0.008241228,0.48850605,-276.92526429377074,11.563928604125977,71.83208724531747,0.9401373863220215,-13.460657850863058,268.23400733175066,-23.880457925050823,89440000,6564.453240156174,190.1808286998309,558,40.75015787394502,-0.1977215109145576,2.084562301635742,191.81129022642932,0.0005,-0.3244848787593338,0.38098597526550293,800,0.022705568510071585,0.09445810317993164,3.0985138416290283,0.0217000777078698,1.4050014019012451,216.77548518604178,1.4051287174224854,1.0746926199498548,1.4722347e-09,10.109493970870972,0.7604747725481453,0.48850113
0.0017136205,9.698740243911743,800,-231.53251003136668,2.1668763160705566,-0.0005418025,0.48803037,-262.83811748570554,11.67772889137268,85.00886627627705,0.763627290725708,2.5555914156068344,285.81516665626833,5.581528816353484,89600000,6576.136152982712,183.89484152543739,559,47.992994335862775,0.09682859848922215,2.111719846725464,192.27545443651664,0.0005,0.17290299030400888,0.3527216911315918,800,0.02305459619608085,0.07801294326782227,3.1233043670654297,0.021765779439001084,1.4867002964019775,219.93567043198948,1.4868543148040771,1.2132585029827745,-2.1457676e-10,10.147156715393066,0.893998376811171,0.48787615
0.0014452946,9.556915521621704,800,-232.31555373999478,2.109095811843872,-3.542843e-05,0.48775768,-279.84386425233555,11.29565978050232,79.54330455904177,0.825448751449585,16.514683067909587,286.9341402444302,29.988903928515555,89760000,6587.437580108643,184.8707135620903,560,44.78851505838595,0.34121538766513804,2.2702043056488037,190.61451603176383,0.0005,0.5574971366509023,0.3753335475921631,800,0.02294909829915669,0.08411240577697754,2.9840049743652344,0.021812197111548748,1.2195954322814941,221.4070017843927,1.2197186946868896,1.2272260158338488,8.940696e-10,10.03803300857544,0.8382429496938224,0.48790926
0.0011100839,10.234219551086426,800,-233.485307119299,2.080660343170166,-0.0024291005,0.487523,-239.96048496838233,12.102304697036743,77.49290925978556,0.921271800994873,-10.007031509599965,281.66438357384817,-17.973400820719625,89920000,6599.543662309647,181.8654116394696,561,44.05620056927082,-0.138697834329436,2.1442348957061768,192.66622324343803,0.0005,-0.24537843664583672,0.3609752655029297,800,0.023233989779234545,0.08974242210388184,3.653885841369629,0.02174983289988631,1.3542108535766602,219.22937356697727,1.3545477390289307,1.1277991628495483,9.953978e-10,10.704957008361816,0.8173525357449511,0.4874496
0.0022164236,10.345533847808838,800,-229.35407174604202,2.303772449493408,0.01034676,0.48728007,-263.30418450606396,12.513673543930054,88.15437999249221,0.8592593669891357,-3.1359353943371695,271.7300630085352,-4.936515441014264,90080000,6612.063598394394,178.88288869315724,562,49.903966571435504,-0.008082194843964942,2.324061393737793,193.23714919519057,0.0005,0.012517402520080765,0.40753984451293945,800,0.0230411821400989,0.10182476043701172,3.3264598846435547,0.021750054924542572,1.5794315338134766,220.20064448375106,1.5795583724975586,1.284288098961949,1.16228936e-10,10.876652002334595,0.9235021434631832,0.48709428
0.0014525658,9.551149368286133,800,-227.5400957827066,1.9356751441955566,-0.00026432917,0.4871164,-247.03800381161537,11.494857549667358,109.4986181281048,0.8475887775421143,8.79371447619382,274.0623231593916,17.149430336563146,90240000,6623.562713384628,166.99022061672466,563,61.24847942208728,0.2126353851066528,2.215711832046509,192.4580627624493,0.0005,0.353597337427241,0.3775508403778076,800,0.022659067512943113,0.08804798126220703,3.1010477542877197,0.02169119085894793,1.4105594158172607,219.7899101601858,1.4107344150543213,1.6236220572999285,-1.311304e-10,10.037828207015991,1.137731256717535,0.48728287
0.0025536274,9.801329851150513,800,-229.75773222141447,2.2214879989624023,0.0059648715,0.48707184,-261.6637874434067,11.678850412368774,87.09835780089803,0.8402490615844727,-4.700146387048736,261.52429850741106,-7.4371269190277465,90400000,6635.251204967499,174.19065268967373,564,48.943685821970305,-0.03313709274997313,2.1745495796203613,193.19659783750828,0.0005,-0.013538998510918478,0.3969707489013672,800,0.022493018260218524,0.07970070838928223,3.104509115219116,0.021692975409283458,1.3559107780456543,218.84980143396388,1.3562438488006592,1.2534991628257275,-1.0341406e-09,10.295482158660889,0.9119472036590273,0.4871256
0.0015790965,10.029289484024048,800,-224.469066413592,2.346628427505493,0.00844002,0.48696727,-258.9928404973363,11.970152616500854,59.995225313622925,0.8197638988494873,-2.210201492804402,263.4003135216054,-3.8034013615502205,90560000,6647.226704597473,185.34707411721206,565,33.373059414383825,0.003128256872247732,2.129840135574341,193.89295965905131,0.0005,-0.010054279774196156,0.4070463180541992,800,0.02188989054596396,0.08204770088195801,3.218719244003296,0.021792956052446216,1.3900847434997559,218.58566845343256,1.3902490139007568,0.894190258617387,6.4969075e-10,10.542400598526001,0.6407019874537161,0.48697576
0.0019053571,9.438315391540527,800,-226.63524197540963,2.031352996826172,0.010416951,0.4866168,-272.9185424228418,11.364715099334717,87.81662903223605,0.8111112117767334,-11.312436694549572,269.6547671178135,-20.39627919885647,90720000,6658.596587896347,180.14156028581735,566,49.82059262265202,-0.1625629212787328,2.3437671661376953,193.9763431821274,0.0005,-0.24426398819744982,0.3873581886291504,800,0.02231555072942474,0.09164595603942871,2.93739652633667,0.021785990400565974,1.3878207206726074,219.37154818556678,1.3879430294036865,1.237835240153762,2.3841906e-11,9.937069177627563,0.9201593563292024,0.48640886
0.0014821684,9.610661506652832,800,-228.342987094139,2.1649117469787598,0.0033893075,0.48654097,-269.33533420885,11.665834426879883,79.62573900062364,0.905379056930542,-9.800916377503595,273.04334796407323,-17.275943657156837,90880000,6670.271668434143,182.85359429549376,567,45.415826257690405,-0.13151765294618686,2.1492152214050293,194.26102463875512,0.0005,-0.17090679576891862,0.40535855293273926,800,0.022503094072894518,0.08971714973449707,2.9479105472564697,0.021880624878085682,1.4910340309143066,218.356210260131,1.491180658340454,1.143066700355636,-2.8193e-09,10.128272294998169,0.8374826531982759,0.4865004
0.0033054135,9.993815660476685,800,-232.23136438493395,2.2385969161987305,0.01177149,0.48655733,-259.1345140019142,11.98600435256958,110.49576401449909,0.7874889373779297,7.987117296326496,268.05107863111107,14.439986508915876,91040000,6682.2623636722565,169.146766815959,568,62.421115105714954,0.18599520057397986,2.1257882118225098,194.53201436416094,0.0005,0.2919188543280723,0.36423826217651367,800,0.023649566248032036,0.07902646064758301,3.349358081817627,0.02189111206656399,1.4896459579467773,223.7435769259771,1.4898016452789307,1.5376703444484914,-9.566546e-10,10.458420991897583,1.1489284378789173,0.48659214
0.002998469,9.291829109191895,800,-231.0791060374401,2.0763118267059326,0.012654811,0.4864745,-250.5238760862103,11.392530918121338,81.5953868047627,0.7761585712432861,7.337141875288805,259.5556167993575,13.708156092025458,91200000,6693.658881902695,173.59181666308913,569,45.80131735538822,0.17860223669334638,2.1024961471557617,194.92577641736722,0.0005,0.275576572013905,0.4365060329437256,800,0.023366959067999637,0.08498430252075195,3.0111422538757324,0.021971581004376062,1.5206506252288818,220.70456470052596,1.5208096504211426,1.1370054052301861,1.4781951e-09,9.835307836532593,0.8579296859697846,0.48648784
0.0022847813,9.659281253814697,800,-231.32148654240572,2.3076789379119873,0.009368182,0.4861627,-255.31416371700564,11.728070259094238,112.6112192339254,0.8338477611541748,-6.839058734005785,270.0051053634478,-11.476936193995378,91360000,6705.392449855804,167.3235966754966,570,63.84565623925325,-0.07316520652326455,2.020420551300049,195.79323015193563,0.0005,-0.11580862773436791,0.39387059211730957,800,0.023140278824578857,0.19457435607910156,3.087630271911621,0.022057319629650837,1.3946235179901123,224.77772095536054,1.3947889804840088,1.5702243715307107,-1.1026859e-09,10.270673036575317,1.168841793494721,0.48628256
0.0026170085,9.9379243850708,800,-232.43625062044833,2.1759819984436035,0.0035565181,0.48580983,-264.4134296341711,11.932901859283447,100.03979024646702,0.8455438613891602,1.617752434610027,270.0166138956076,3.249165256974728,91520000,6717.330744743347,178.8526064214263,571,56.704644714797915,0.07416848913624033,2.1519417762756348,195.62619994808202,0.0005,0.12863193158945202,0.4164602756500244,800,0.02305895728064204,0.09897017478942871,3.328903913497925,0.02196077118813084,1.4109041690826416,218.93297188309452,1.411064624786377,1.4550184490938494,-2.1845104e-09,10.47677755355835,1.0440264693023593,0.48577082
0.0017374551,9.583987712860107,800,-232.18618208636434,2.055030584335327,-0.0016570883,0.4854852,-239.68074733136703,11.596979856491089,108.41526465209195,0.7856073379516602,-1.4863688335642178,253.1471658533138,-2.2372373758950856,91680000,6728.933456659317,163.2297705544932,572,61.45360190322768,0.019626072956123647,2.157247304916382,196.68355384122472,0.0005,0.06872955842183023,0.39151716232299805,800,0.023424613183621643,0.0963900089263916,3.089182138442993,0.0220467670871741,1.4606716632843018,223.72182169720807,1.4607980251312256,1.583821275363034,9.2983266e-10,10.092686414718628,1.127176489003621,0.4854867
0.0013367822,9.584631443023682,800,-231.64532130400588,2.211944103240967,-0.0011721951,0.48529238,-260.7569332656449,11.406123876571655,60.62967252001653,0.8100032806396484,-15.445016355535353,269.8201182530127,-27.982522448128485,91840000,6740.344506025314,186.93913847405022,573,35.00383650929717,-0.23795321846968653,2.130481481552124,195.48633327459424,0.0005,-0.34746161736855513,0.44858264923095703,800,0.02311383994817058,0.08977818489074707,2.932626485824585,0.02217153525271735,1.2157037258148193,224.4915578384837,1.2158215045928955,0.7893578963605649,2.449751e-09,10.140963077545166,0.647595046887892,0.4852765
0.0011454842,10.08302092552185,800,-232.57544233524175,2.2718307971954346,-0.001279763,0.48504704,-273.585743210463,12.027445077896118,88.60395996256202,0.7965497970581055,6.073713588481337,270.82406546832385,11.590739429572677,92000000,6752.376118183136,175.6246570730848,574,50.00532857381705,0.1580027767532411,2.2701008319854736,195.91102559757965,0.0005,0.2609202993953994,0.4275205135345459,800,0.023189940251443854,0.11217236518859863,3.325875997543335,0.02222441313824034,1.3271594047546387,230.35067696914763,1.3272993564605713,1.3486641115127123,2.5451186e-09,10.666724920272827,0.9278208711842241,0.48507848
0.0028241538,10.071638107299805,800,-233.52754293560915,2.1660711765289307,0.012634738,0.48472768,-235.78942088269753,12.095528602600098,79.68630389841707,0.848090410232544,-8.433728053722925,260.6950018082399,-14.571594897071813,92160000,6764.4794754981995,174.02417094983412,575,44.90146080302098,-0.10351983185238386,2.3598341941833496,195.9711174427404,0.0005,-0.12639536765653703,0.45252537727355957,800,0.022734839825857115,0.1990065574645996,3.224743366241455,0.02226900720286761,1.2968571186065674,221.1503472057596,1.2970004081726074,1.2116929886756844,1.4543533e-09,10.747739553451538,0.8378348212770909,0.48469704
0.0013586717,9.749765872955322,800,-235.90708809415872,2.3036890029907227,0.0012355316,0.48450023,-242.02148825024906,11.627968311309814,96.88519403054266,0.8300058841705322,5.772900992902654,263.3670936609878,11.179581215790414,92320000,6776.112118244171,172.67185039569316,576,54.62157156740504,0.1539075924494788,2.2419192790985107,197.12961433329568,0.0005,0.26188799860269873,0.47458958625793457,800,0.023859838681246293,0.08334159851074219,2.9611599445343018,0.02220510082289317,1.240591287612915,223.33857668675768,1.2407488822937012,1.4689054231706746,7.510185e-10,10.33152985572815,1.0127029775064043,0.4844106
0.0024144812,10.069781303405762,800,-231.55014509544299,2.2121450901031494,0.0069680144,0.48439065,-263.2041082788599,11.979192733764648,102.89104613554679,0.7683010101318359,7.454426673175103,275.12124559263117,13.537692190315205,92480000,6788.096657276154,167.04233291813446,577,57.85188717863301,0.17731648743601644,2.1562647819519043,196.81648143947817,0.0005,0.26708277862847574,0.39772558212280273,800,0.023335825583839415,0.093841552734375,3.2870545387268066,0.022222942781902535,1.3617808818817139,226.36901534770797,1.3619496822357178,1.5106298909434386,1.2934207e-09,10.581243991851807,1.0711575374917912,0.48446387
0.0025279182,9.717978239059448,800,-233.45389941682333,2.22833251953125,0.024762923,0.4844126,-278.2946106653141,11.778877258300781,122.18963766773551,0.7066514492034912,-2.945648741410662,274.37560092590763,-5.511656416583894,92640000,6799.884394645691,165.5143915153004,578,68.96487929971279,-0.012929376380479371,2.2666783332824707,198.1053887017375,0.0005,-0.04776532203910065,0.39802002906799316,800,0.02349381079041224,0.09332036972045898,2.9707555770874023,0.022211385271762477,1.498786449432373,221.34836598734555,1.4989290237426758,1.7150531502800737,1.2874602e-09,10.232251644134521,1.2649758333086774,0.48440665
0.0020492575,9.616111755371094,800,-237.79669156699322,2.32997989654541,0.003269181,0.48448533,-268.14986965419644,11.302844285964966,78.40021720873244,0.8613452911376953,4.562688158373584,258.3371539553273,8.675321469604587,92800000,6811.19163274765,180.14599117515115,579,43.964386893504035,0.12886522754689236,2.079852342605591,198.19446397850712,0.0005,0.2109389156558536,0.36758899688720703,800,0.023148828674440985,0.0980825424194336,2.9075469970703125,0.022234042664996508,1.1568717956542969,226.5774927956454,1.156996726989746,1.0817261038419843,9.417535e-10,10.098495721817017,0.8269183743990407,0.4844117
0.0011709795,9.949460744857788,800,-232.08871815532748,2.232534170150757,-0.0011610977,0.48423177,-241.42131409083134,11.879863500595093,98.95914298750148,0.8463609218597412,2.420546100857832,272.98439013308763,4.9962154437103035,92960000,6823.0774512290955,173.29370298479503,580,56.02716691939519,0.09197479210259406,2.1590723991394043,197.3212192304394,0.0005,0.15707608328390485,0.44893932342529297,800,0.023549430895866037,0.09402966499328613,3.3239219188690186,0.02224823787169866,1.3208832740783691,224.50892330352255,1.3210158348083496,1.4836555083965075,-4.1127196e-10,10.515730857849121,1.0337142232461212,0.48423767
0.012163311,9.442987442016602,800,-234.41021243372546,2.01800537109375,0.10335612,0.4843541,-286.53613305590864,11.510673999786377,59.466621487539214,0.8625907897949219,-4.3182582210617895,268.9376871459154,-6.976624525197117,93120000,6834.595916986465,187.63054481082543,581,33.62008183801751,-0.02738838639908813,2.275738000869751,198.95224203814988,0.0005,-0.008556545000165863,0.3932788372039795,800,0.022713316562504013,0.0849919319152832,2.8910937309265137,0.022214653144691166,1.5146052837371826,223.76956959972918,1.5148756504058838,0.9184991077525533,-7.748609e-11,9.947457313537598,0.6363275487800182,0.48425364
0.009354921,9.594731092453003,800,-230.45214293956124,2.3025736808776855,0.03687685,0.48477083,-268.7769070530496,11.337149381637573,103.14092654384622,0.8608167171478271,-2.534688263358588,278.6628416901818,-4.235761533027357,93280000,6845.937523603439,172.66749807615534,582,58.094550634577224,-0.0003526603050049857,2.262545585632324,199.6168011243014,0.0005,-0.022416669134371573,0.38726282119750977,800,0.02309770969127075,0.08298110961914062,2.86104416847229,0.022147925603961796,1.187809944152832,220.89416396045291,1.1880784034729004,1.4697276437157856,-2.3245823e-10,10.101691007614136,1.0731296655794746,0.48461843
0.0074908705,9.798410177230835,800,-230.75664630010485,2.190056562423706,0.025518248,0.48497525,-241.26955465022763,11.717970371246338,73.71489088291796,0.8427214622497559,3.2268923014229536,262.5128575715921,6.280675758410346,93440000,6857.661276817322,184.8447367436599,583,41.7168291603404,0.10430447912183367,2.1475162506103516,197.50432370608013,0.0005,0.16480084499661032,0.40502071380615234,800,0.023961477937474624,0.08423733711242676,3.244154691696167,0.022061285017019636,1.366553783416748,222.49533187310945,1.36667799949646,1.019741729147368,-8.285045e-10,10.30890965461731,0.7805039258346955,0.48493287
0.011358188,9.788493871688843,800,-228.58390272204906,2.192664384841919,0.04033406,0.4850284,-251.1703867057966,11.643882513046265,105.42319135402504,0.832794189453125,4.432808970754288,269.45063867266595,8.789724183512275,93600000,6869.30858540535,169.9082872055541,584,59.5478742583622,0.12891406431378163,2.20147967338562,195.8001623560277,0.0005,0.21295210049258412,0.3656601905822754,800,0.02325153864574556,0.07963013648986816,3.200366735458374,0.02192363524570607,1.3381545543670654,222.93654390732928,1.3383057117462158,1.5053224695547136,1.5735628e-09,10.254272222518921,1.0971388369570638,0.48498067
0.0024430582,9.617421865463257,800,-232.84925216193915,2.274933099746704,0.005403391,0.4850509,-243.62528928163525,11.571578741073608,112.10350442799958,0.8187460899353027,1.0752235023163916,268.2190586152733,2.762220231437108,93760000,6880.886470317841,164.36022098691302,585,63.18000695963426,0.0683336325200824,2.1902713775634766,196.79543525219344,0.0005,0.08866839918137462,0.37720537185668945,800,0.022795558447094622,0.09946465492248535,2.996180772781372,0.021750922866220643,1.4106154441833496,219.69145175249292,1.4107234477996826,1.661010511540504,-3.5703185e-09,10.115075826644897,1.1634713320912762,0.4850785
0.0034485862,9.881012439727783,800,-227.3093163036217,2.1450862884521484,0.023103604,0.485122,-246.50224469013733,11.774137496948242,98.87843382718235,0.7742781639099121,6.53384285777174,258.6766914906987,13.552960464584606,93920000,6892.669074296951,168.56075388862905,586,55.02948171799189,0.17620864155487242,2.233840227127075,194.52679521125307,0.0005,0.3246696582061228,0.3988971710205078,800,0.02337101387484088,0.08806610107421875,3.3737986087799072,0.021833221480090755,1.3532044887542725,222.16660306064446,1.3533580303192139,1.5771561348549499,3.6954878e-10,10.386648416519165,1.0319786538120632,0.48516613
0.0030914887,9.914799690246582,800,-229.36915976694698,2.336683511734009,0.009849781,0.48494008,-255.3006049780367,12.05412244796753,66.83821464586187,0.8263912200927734,-7.505989823747568,266.3678690625849,-13.511244134818089,94080000,6904.727355003357,181.978837924596,587,38.044385782585024,-0.09421515315109304,2.2974843978881836,195.8943328854744,0.0005,-0.16191963526317216,0.37857985496520996,800,0.022583167156869928,0.08976149559020996,3.052208423614502,0.02187389719171822,1.6164190769195557,217.23561916584853,1.6165480613708496,0.9434610476357354,-1.5676023e-09,10.403443336486816,0.7082306225226146,0.48508897
0.0017863542,9.527143239974976,800,-227.34089837523345,2.2307777404785156,0.0018981494,0.48479632,-237.95129475990828,11.375949621200562,77.68391245252673,0.8427228927612305,0.00745474203223921,260.4613219372425,0.3917388816927672,94240000,6916.108541965485,177.63034387246358,588,43.96780328570043,0.04423199308782786,2.114809036254883,194.03191229240167,0.0005,0.05552516854586106,0.3801751136779785,800,0.022829907316515047,0.08288860321044922,2.924558162689209,0.021789154367002354,1.3237786293029785,218.23357624099657,1.3244385719299316,1.107846027062305,5.7220456e-10,10.010494709014893,0.818422389213123,0.4847444
0.0070778416,10.278713464736938,800,-231.36929203049928,2.025606870651245,0.04976362,0.48470345,-271.6263606214851,12.055391788482666,88.75920541591921,1.4273033142089844,-0.7022726372112242,263.01939050413597,-0.9943215272824091,94400000,6928.17714381218,174.53761537044562,589,49.99287475967313,0.030005630717024962,2.164999008178711,193.13690473296592,0.0005,0.01964247235448802,0.370405912399292,800,0.02276368548132547,0.09981155395507812,3.2752721309661865,0.021676091609484527,1.2302637100219727,216.9921668164808,1.230449914932251,1.2968090195320905,7.8678114e-10,10.768926620483398,0.9292362417465005,0.48474765
0.0043726554,9.659346103668213,800,-229.89260510580587,2.0193095207214355,0.009317612,0.48431638,-269.5256032057663,11.74374794960022,121.57724044488123,0.899012565612793,6.654576870009705,266.8690780311056,12.271752560049574,94560000,6939.9380259513855,161.55795651347074,590,68.52127672061015,0.16327053373938677,2.354328155517578,194.8930228293835,0.0005,0.23839204805729886,0.4052879810333252,800,0.02302301514095326,0.09217667579650879,3.005625009536743,0.021776448757916542,1.5292627811431885,221.49560689017835,1.52940034866333,1.772532125247474,5.424024e-10,10.1754789352417,1.2586547299992297,0.4843493
0.013124431,9.708473443984985,800,-228.93316159182916,2.2893805503845215,0.04107119,0.48396125,-248.2306344746411,11.744546890258789,96.27749759362752,0.8800885677337646,3.3817089524767687,258.537074030307,6.573441357499727,94720000,6951.686921834946,175.57962439251222,591,54.28746939208823,0.10644721945963767,2.155259370803833,193.8550196888889,0.0005,0.12508793702280263,0.38516807556152344,800,0.023431393108290857,0.11847949028015137,3.037198543548584,0.021824344821758837,1.4782490730285645,221.65200542626096,1.4783830642700195,1.4380218471542567,4.172329e-11,10.235054016113281,1.006696613162003,0.4840148
0.010842008,9.902976751327515,800,-231.62397747768065,2.252601385116577,0.040616564,0.48383734,-263.7616170479348,11.926912546157837,78.9078112027647,0.838123083114624,-8.058623045786648,270.30003827770923,-14.421481406295124,94880000,6963.618038415909,187.46377136400184,592,44.51589523553934,-0.1029102996712944,2.2783920764923096,195.77642903410973,0.0005,-0.15023614133032787,0.43438053131103516,800,0.02290868822852433,0.10506939888000488,3.162957191467285,0.021936771158323414,1.411208152770996,218.21963648826883,1.4113402366638184,1.1509365811417092,-3.1590455e-10,10.463841438293457,0.831802802466655,0.48382196
0.0057088407,9.546164989471436,800,-229.90560191442808,2.073065996170044,0.013102083,0.48385364,-254.86492595305972,11.702258825302124,97.8478186141911,0.8645503520965576,8.071845616356379,260.40121611192814,15.190764534479522,95040000,6975.325890302658,169.5889878493598,593,55.17379172927683,0.19337669316055794,2.246845006942749,194.7711624656406,0.0005,0.3216696075304098,0.4581282138824463,800,0.023299718255052095,0.09996509552001953,3.002270460128784,0.021947430189976767,1.5359828472137451,223.14200513137973,1.5361175537109375,1.4687071517144534,-1.0728836e-10,10.127017736434937,1.0205404563535398,0.4838211
0.0027025111,9.576965570449829,800,-231.9912554247874,2.207970380783081,0.015188707,0.48381022,-264.99648523430295,11.763598680496216,71.94569828261375,0.8060503005981445,3.4486556758993356,265.7981019033081,6.973789041253308,95200000,6987.101933717728,178.1081102160751,594,40.485588259892886,0.11100768232673004,2.173647880554199,195.530289557634,0.0005,0.22223676896921762,0.37216734886169434,800,0.022401436597711908,0.08493852615356445,2.9692516326904297,0.021973228471710803,1.66683030128479,221.73580924368596,1.6669628620147705,1.0713566291062442,-8.8363894e-10,10.054096698760986,0.7596941164105944,0.4837829
0.0027962872,9.64332103729248,800,-232.80973814963775,2.144915819168091,0.011288218,0.48357943,-266.2881160485438,11.72617483139038,84.57973713926395,0.8222439289093018,-8.385282735952584,253.6059341873421,-14.451251036339245,95360000,6998.8333575725555,180.07606550354507,595,48.03913711006826,-0.10296642050213659,2.069422483444214,196.13432605218114,0.0005,-0.11855907467966684,0.4517347812652588,800,0.023042042375509105,0.0919492244720459,3.2139618396759033,0.022097634507264253,1.4791069030761719,225.01824328245044,1.4792349338531494,1.2091218315990853,-2.324581e-10,10.20607852935791,0.8878777543143928,0.48364788
0.0015636679,9.798060417175293,800,-231.35162342596962,2.1590735912323,-0.0005041083,0.4830357,-265.7712051562006,11.93958854675293,83.08306971843348,0.7985134124755859,6.227704843716132,273.7572867408435,11.57721926032776,95520000,7010.777546882629,184.14021816114115,596,46.83712481076713,0.15754120097375254,2.2667856216430664,195.03416061953607,0.0005,0.24067409180768892,0.5359179973602295,800,0.022870846847076378,0.09058570861816406,3.1966614723205566,0.02213073846699091,1.444322109222412,224.70597403940548,1.4445021152496338,1.1988419602410998,6.377697e-10,10.447968006134033,0.8746568670851328,0.48301923
0.0012094874,9.6463782787323,800,-233.6799059006372,2.2616610527038574,-0.0022737104,0.4828206,-251.58330139425198,11.734186887741089,74.28180910952803,0.811403751373291,-8.097816059274425,258.19928045355374,-13.7100464076114,95680000,7022.518947839737,185.92556397305054,597,42.350533838060755,-0.09528312207782917,2.2475953102111816,196.48529366471428,0.0005,-0.10283166366719673,0.37569332122802734,800,0.022968894692173187,0.08063054084777832,2.968111276626587,0.022083026312589706,1.5719804763793945,227.925357853037,1.5721187591552734,1.0072301797086078,2.1457662e-10,10.12228274345398,0.7856884321555059,0.48269853
0.001549572,9.556370735168457,800,-231.36092313708954,2.1120922565460205,-0.0014989824,0.48259926,-271.1148570573576,11.567401885986328,111.2629568725947,0.8646881580352783,5.056886742371748,274.06319263909467,9.546569305465725,95840000,7034.09063744545,169.01354010782012,598,62.60332989295894,0.13716318770920644,2.127898931503296,195.14587882355048,0.0005,0.2345108518901893,0.35837459564208984,800,0.02323699869105147,0.1526641845703125,3.06483793258667,0.022047510191834572,1.3832473754882812,223.96122271763886,1.3835372924804688,1.661156800775692,-1.370907e-10,10.131991624832153,1.1557216232307321,0.48248655
0.0013883382,9.633874893188477,800,-232.60843280318426,2.091515302658081,-0.0019287926,0.4823189,-251.16422041799416,11.766193389892578,64.32601687223227,0.8266682624816895,-17.685140679283478,267.27444643174204,-31.801540341636372,96000000,7045.863014698029,188.18988005445553,599,36.94253300034751,-0.2760524941591476,2.256538152694702,195.73584179045963,0.0005,-0.44446169768985155,0.43371057510375977,800,0.022814476378235273,0.10905814170837402,3.0412323474884033,0.02219246813850615,1.5327973365783691,227.13619511856982,1.5329506397247314,0.8204079876648507,4.1723246e-11,10.196145296096802,0.6844993803468254,0.48234984
0.0018078322,9.514441013336182,800,-232.50563004532015,2.0973987579345703,-0.0030559297,0.48207322,-233.83785630273363,11.564306735992432,94.01414227673398,0.944878101348877,-0.07815822498312058,257.5150510029334,0.3855975548143408,96160000,7057.433210372925,180.66094888438366,600,53.6665059867676,0.04598819631628086,2.216254472732544,197.5552670785549,0.0005,0.08454416276059373,0.43117785453796387,800,0.02299549226950241,0.10208559036254883,2.8909378051757812,0.022130501302957864,1.4606657028198242,222.78319170533527,1.4607930183410645,1.3448746338499824,-5.6028365e-10,10.067970514297485,0.9846703427068533,0.4819603
0.0012515585,9.743661880493164,800,-233.0324779497917,2.1857292652130127,-0.0021230737,0.4818508,-241.7183171514298,11.85866928100586,88.48691643425725,0.8527541160583496,-4.875842771282528,269.88060211671,-8.46771160640003,96320000,7069.2957327365875,173.41393414338353,601,49.99914574969797,-0.04244080441992793,2.1915953159332275,196.98067479391068,0.0005,-0.11580376964380373,0.4798002243041992,800,0.02225850101645641,0.0943763256072998,3.1488797664642334,0.02211572104665699,1.4718985557556152,224.90677162572806,1.4720609188079834,1.2362755616304169,-8.2254414e-10,10.339903593063354,0.925676866411688,0.48183513
0.0016971659,9.828949451446533,800,-237.22356112378571,2.260767936706543,-0.0018628419,0.4817122,-258.8512141042471,11.933098077774048,26.78769027758837,0.7895431518554688,-34.72182419965813,273.4775979756819,-62.80241639165472,96480000,7081.234013795853,202.54975443786205,602,16.400225280933782,-0.5862110128831735,2.11916184425354,189.22256260920378,0.0005,-0.9150259824050835,0.4385645389556885,800,0.02277908336299664,0.09859609603881836,3.255345106124878,0.022129015462596578,1.4829480648040771,222.65950834765385,1.4830706119537354,0.26392254519468006,-6.437302e-10,10.39154839515686,0.30962767204386443,0.4818086
0.0016191636,9.551263332366943,800,-232.38457542782845,2.1903274059295654,-0.0018199609,0.48163724,-262.05366635833127,11.608916759490967,71.66700632330185,0.8150382041931152,-8.173530003666318,269.3948419865404,-14.994504042695937,96640000,7092.848321199417,190.45526074503616,603,41.047142825619886,-0.10827826837383377,2.227250576019287,195.81096269496308,0.0005,-0.1949738509560845,0.44501638412475586,800,0.02246397601735108,0.09851193428039551,2.983510971069336,0.02225447778611646,1.4572815895080566,222.23290540041899,1.4574346542358398,1.0169202803208597,-1.2755395e-09,10.119258880615234,0.7584166697008301,0.48169172
0.0014878473,9.769177913665771,800,-234.86266204983932,2.398132085800171,-0.0019786085,0.48159865,-250.9813464693458,11.834505319595337,102.542828135983,0.8083112239837646,13.822694641286866,282.2430516201769,25.16501388629479,96800000,7104.6887538433075,173.54082478369142,604,57.61700718082982,0.29385501948522835,2.083245277404785,195.9694399571371,0.0005,0.4557912576871121,0.4601302146911621,800,0.02249544344866909,0.09432387351989746,3.138680934906006,0.022297710339190084,1.4498291015625,225.948054931963,1.4499537944793701,1.520765284168982,1.2516976e-09,10.341103792190552,1.0680358779363037,0.48154917
0.0007839146,9.888101577758789,800,-236.92391069295124,2.2020251750946045,-0.001891558,0.48140132,-256.11164192824714,11.820995807647705,64.87382076397743,0.8014121055603027,7.514944905054781,263.06495677093716,13.907335922120659,96960000,7116.514643669128,190.14414651717442,605,36.47475834525245,0.18174160794274916,2.3135533332824707,197.15962695224616,0.0005,0.23896846577252134,0.39782023429870605,800,0.02342056860951173,0.0867915153503418,3.146751880645752,0.022429227752612926,1.3775877952575684,225.48289742036957,1.3777508735656738,0.9814549683175666,2.1696092e-09,10.394724607467651,0.6924206390380446,0.48134997
0.0013516966,9.612368106842041,800,-240.63392852020644,2.1867759227752686,-0.0026239583,0.48135144,-245.5627472690217,11.606638431549072,74.55843060410554,0.8555123805999756,-0.395382726461992,259.68502589192764,0.45148414967050937,97120000,7128.126010894775,178.83932413464802,606,42.23285787297269,0.0469964084349537,2.2446141242980957,198.30911242337268,0.0005,0.1014644156946384,0.4056684970855713,800,0.023404525993914564,0.09586334228515625,2.899984836578369,0.022438136301243892,1.4228172302246094,225.47328438863536,1.4229562282562256,1.1066209230316244,4.3213352e-10,10.134477853775024,0.7880687087151855,0.48145428
0.0013269894,9.924912452697754,800,-238.03459658636874,2.3647706508636475,-0.0027711717,0.4812851,-258.4311744944987,11.923943758010864,50.99682441318908,0.8225269317626953,-4.307844590827096,255.58299734935184,-6.99215660797478,97280000,7140.055429697037,194.7559185864916,607,28.819406396467517,-0.02715731868784283,2.105529546737671,198.7379233875956,0.0005,-0.0240110584746019,0.40982794761657715,800,0.022601818889815186,0.09401345252990723,3.1718757152557373,0.02244211659998068,1.4281303882598877,227.9824698456575,1.4282915592193604,0.7192499925374338,8.523463e-10,10.448681592941284,0.552954530565142,0.4813485
0.0016738655,9.882664442062378,800,-234.80544806862156,2.1300888061523438,-0.0022003737,0.4812556,-255.58074916395577,11.899359226226807,80.4750504175162,0.8242683410644531,-3.9449887120980014,254.38365060479674,-6.415900323037485,97440000,7151.962547302246,182.70834559078833,608,45.54205436993452,-0.021251244589535246,2.357764482498169,199.69451289592035,0.0005,-0.01168854898989368,0.39111948013305664,800,0.02293483848233975,0.1102747917175293,3.1425440311431885,0.022430473193905433,1.4494564533233643,225.28733565120183,1.449601173400879,1.1142332529204868,3.1590455e-10,10.40264344215393,0.8468167217340524,0.48115683
0.0016640853,9.718704223632812,800,-235.04959285426375,2.1837730407714844,-0.0018411683,0.48132035,-252.36536686046844,11.644278526306152,78.80202261301135,0.8675813674926758,-4.720546025604816,264.028396933438,-8.122859284491186,97600000,7163.61271739006,185.3161074989398,609,44.932340094459235,-0.03856953290453841,2.1244616508483887,199.97076642135352,0.0005,-0.04593065841296005,0.3619554042816162,800,0.023569660880108128,0.09073662757873535,3.1305220127105713,0.02240484408285175,1.3933794498443604,224.33746932699842,1.3935344219207764,1.1763711344915775,5.722046e-10,10.193762302398682,0.8315871152384707,0.48121503
0.0015731644,9.937037706375122,800,-236.31291476507795,2.4206278324127197,-0.0020722868,0.48120913,-247.23903246319458,11.827805042266846,78.51002800476688,0.9286823272705078,-11.992697664587558,268.0121037522627,-21.535030954141895,97760000,7175.445481538773,181.55256052450088,610,44.80225626040881,-0.17308585136615642,2.124335765838623,197.4332663780076,0.0005,-0.3039584769559192,0.39715099334716797,800,0.022844717439543128,0.09058165550231934,3.1334068775177,0.022428157100706027,1.3337678909301758,226.76835991712085,1.333907127380371,1.1459257456843768,8.344649e-11,10.44458794593811,0.8265110311084911,0.4811831
0.0014544287,9.705904483795166,800,-234.65200045629214,2.126316785812378,-0.002536003,0.48090312,-252.8930033773179,11.689867973327637,111.14789895417691,0.8282818794250488,2.8618415187599884,274.91477930583744,5.571287817586745,97920000,7187.140609741211,173.67609533139586,611,62.69258280936725,0.0979159984421416,2.295156478881836,198.60624209002358,0.0005,0.16766231949431393,0.4183628559112549,800,0.023564547458144146,0.09944796562194824,3.04262375831604,0.022579420298081358,1.396012783050537,227.04548532468618,1.3961381912231445,1.5893834266573703,2.5928024e-10,10.244893550872803,1.1560225149535825,0.48091456
0.0011578316,9.561876058578491,800,-235.22745848129918,2.2516112327575684,-0.0029962473,0.48045442,-258.3907212797401,11.553477048873901,100.70733650101312,0.7789530754089355,-1.28393542350139,264.0061533001475,-1.7295996147602954,98080000,7198.69814324379,174.77936210462633,612,57.0603415648669,0.025292031006733755,2.204181432723999,198.96387513085952,0.0005,0.035005988504468455,0.38185596466064453,800,0.023118454562573373,0.0912480354309082,2.9909839630126953,0.022564180103355248,1.4568679332733154,225.62995746668804,1.4569876194000244,1.4651524755246017,9.715556e-10,10.058265447616577,1.0504310337336722,0.4806127
0.0016508453,9.934743165969849,800,-238.15534137434275,2.4167237281799316,-0.002676799,0.48001003,-262.00525588522527,11.95952296257019,71.56663225426155,0.9056658744812012,14.285608495491047,259.1553196606303,26.543726160236123,98240000,7210.662142038345,181.83122721503415,613,40.314708173789924,0.30766011911086927,2.099531650543213,196.8799810629285,0.0005,0.44925802639885914,0.3986485004425049,800,0.023513219916637868,0.07790136337280273,3.137272357940674,0.022588252638890926,1.4894261360168457,225.86175344943567,1.489567756652832,1.0631134152152044,-1.3113012e-10,10.432784080505371,0.7579483921306879,0.48004526
0.0010397217,9.792343139648438,800,-233.97411448030087,2.050872564315796,-0.0022101798,0.4795074,-268.49637129059363,11.501734972000122,103.8212203045786,0.8926217555999756,1.9132032705700512,277.33991790709797,4.271417993770418,98400000,7222.168488025665,178.3182250362179,614,58.3939296449522,0.08501026125845795,2.3708221912384033,198.5448064541288,0.0005,0.15146507408588214,0.3963038921356201,800,0.023700797881767193,0.09175610542297363,3.1139156818389893,0.022618270891323487,1.164426326751709,226.09264976808274,1.1645762920379639,1.5058487367223046,1.9967559e-09,10.299611806869507,1.0830662571875025,0.4794947
0.0017091401,9.780967950820923,800,-236.565974100129,2.251988172531128,-0.0013782504,0.47902888,-256.47534807336666,11.643729209899902,103.51381136545776,0.862924337387085,-11.223733757458245,280.6242657377362,-20.269620291333375,98560000,7233.816885709763,177.19973843294895,615,58.92411545702056,-0.1600434852552985,2.2005815505981445,199.31798098561555,0.0005,-0.20902733691253034,0.4152381420135498,800,0.023556336578540497,0.07743644714355469,3.055123805999756,0.022632201145275702,1.305746078491211,226.9480098934818,1.3058865070343018,1.443313138823203,1.5318395e-09,10.293158292770386,1.0788981405900517,0.4789617
0.001541855,10.487324476242065,800,-238.65918778092075,2.344460964202881,-0.0024169742,0.4785489,-254.47698687525596,12.393334150314331,83.78291650323408,0.9210376739501953,-7.893959660269359,275.92907696863136,-14.933569519388538,98720000,7246.216806650162,188.7846437432846,616,47.626819100490394,-0.10706021583955597,2.1260695457458496,198.2608394748348,0.0005,-0.19346586890517853,0.3959817886352539,800,0.022955069653172976,0.08890295028686523,3.7046737670898438,0.022564906798730452,1.3639655113220215,231.2257342900885,1.364105224609375,1.2024461340494415,1.8119811e-09,10.99410367012024,0.8801097428231482,0.4784695
0.0011621478,9.690002202987671,800,-234.0672895576584,2.216367721557617,-0.0019573725,0.47801492,-237.15664747124652,11.741539239883423,92.68483610403415,0.7607202529907227,-10.00518957404285,283.16668299371565,-17.96429177014405,98880000,7257.962921619415,178.55457675285098,617,52.51903932367126,-0.13749783600805926,2.237800121307373,199.19738734955783,0.0005,-0.23782062386993622,0.40340471267700195,800,0.023540145626356847,0.19063544273376465,3.1384990215301514,0.02254254392103186,1.3836724758148193,225.58667878829993,1.38382887840271,1.3230727059965608,1.0848046e-09,10.304306507110596,0.9694564781393876,0.47793335
0.0014100618,9.886289119720459,800,-239.1398326724432,2.2336606979370117,-0.0021169672,0.4775198,-249.66515374323828,11.822015047073364,81.49599800354387,0.8175768852233887,-29.261022101619755,258.39583834839044,-52.571401268019414,99040000,7269.791008710861,183.647118079172,618,46.62906275685405,-0.48308909605907185,2.3245348930358887,194.9175496103358,0.0005,-0.7262238495440729,0.4493861198425293,800,0.023156957675336348,0.0997774600982666,3.1328999996185303,0.022577592520547498,1.3165380954742432,225.02885722739424,1.3166611194610596,1.1490617348432832,-1.1980533e-09,10.455551385879517,0.8565400288968107,0.47760394
0.0012107454,9.757750749588013,800,-235.0434503215813,2.299529552459717,-0.0020323328,0.4770369,-256.39930192659773,11.770727396011353,100.71045307321455,0.8547008037567139,-7.672559135806887,260.1305737545912,-12.996214051817761,99200000,7281.567020654678,172.76072677125634,619,57.25050934256408,-0.08758830552111911,2.2432432174682617,199.6029922050596,0.0005,-0.10861957122725897,0.3960745334625244,800,0.023484523716231755,0.09441113471984863,2.9782826900482178,0.02263466139596705,1.4533312320709229,224.78300214183395,1.4534611701965332,1.4083520833848888,-3.1590472e-10,10.266571283340454,1.0497991804949913,0.4770491
0.0011063078,10.026532649993896,800,-239.4168487241535,2.0976686477661133,-0.0026023237,0.47655857,-244.33088048880649,11.976189374923706,86.80806634673954,0.9200687408447266,-23.120367484491307,269.2690288308378,-41.87473638296733,99360000,7293.549562931061,188.77325606393165,620,49.67601599850361,-0.37629086551381186,2.360149621963501,196.6286146229111,0.0005,-0.5816718039647963,0.3906688690185547,800,0.023204103048647555,0.08151054382324219,3.1995303630828857,0.02267551816710538,1.4210999011993408,227.20023239128014,1.4212138652801514,1.21009260553323,1.7404556e-09,10.517093896865845,0.9112070541287327,0.47656053
0.0016888585,9.574436902999878,800,-237.76065428853752,2.117239475250244,-0.0027200717,0.47626224,-257.03036350047404,11.27708625793457,55.68073694893663,0.8012290000915527,-14.698790402485429,274.9802009270545,-26.382815952228274,99520000,7304.830220937729,195.29688186942042,621,31.76831384750213,-0.22114240710690855,2.2533345222473145,199.770600174184,0.0005,-0.2707714341920708,0.3914449214935303,800,0.02362254940316509,0.08478856086730957,3.0525600910186768,0.022700920023615775,1.1660935878753662,227.97777703017536,1.1662485599517822,0.7893927526260697,1.9192696e-09,10.072314262390137,0.6001465597113961,0.4761689
0.0014176914,9.857241868972778,800,-239.19506730257888,2.157555341720581,-0.001755352,0.4761002,-261.01655236877644,11.905323028564453,103.00000646910028,0.9784064292907715,-6.962452544691347,269.9768272020678,-11.857869087748913,99680000,7316.741914272308,175.53280144783764,622,58.395026799140524,-0.07590612155079335,2.2202351093292236,200.40748589033782,0.0005,-0.12252955570599816,0.3899831771850586,800,0.023224751250048095,0.11164116859436035,3.143998622894287,0.022756976674472823,1.4760477542877197,228.74104650612978,1.476196050643921,1.4485698168009213,1.430511e-10,10.38318395614624,1.0734059947509909,0.47599512
0.0017852826,9.743960618972778,800,-238.9271905466348,2.216477155685425,0.0061180606,0.4759369,-271.9774804572916,11.658223628997803,99.72913925811807,0.8263983726501465,0.6747664547436975,264.9167579665922,1.2529530066164722,99840000,7328.413894176483,179.65996182337582,623,56.32033457441723,0.05500008394722392,2.315380811691284,200.9840725728667,0.0005,0.11435558162487691,0.40280675888061523,800,0.02346264831991458,0.10116243362426758,3.0360326766967773,0.022832715308449252,1.3412954807281494,230.4809230777517,1.3414573669433594,1.4493421835982343,-9.715556e-10,10.27040696144104,1.0408638771058012,0.47608456
0.0011521389,9.774847745895386,800,-235.19761594057098,2.1992602348327637,-0.00118488,0.4756641,-265.4375436778465,11.52554988861084,104.35891483565032,0.7950077056884766,-10.770177312984556,263.05651074992073,-19.625203994903817,100000000,7339.948403120041,180.41874166125854,624,59.52585919325949,-0.1537763390868241,2.457437038421631,200.04346941624252,0.0005,-0.24388188048041845,0.3763720989227295,800,0.024032831953900824,0.09785246849060059,2.9337027072906494,0.022800412140671453,1.214618444442749,226.61370236436528,1.214777946472168,1.479420100606866,-1.4007091e-09,10.26952075958252,1.0872689479213853,0.47586232


==> archive/rl/cheetah/pro-mp-seed=3.csv <==
Step_0-AverageDiscountedReturn,Step_0-AvgCtrlCost,Step_1-PolicyExecTime,Step_1-NumTrajs,ItrTime,Time-SampleProc,Time-Sampling,Time-MAMLSteps,LossAfter,Step_1-StdReturn,Step_0-AvgForwardVel,Time-OuterStep,Time-TotalInner,KLInner,Step_1-AverageReturn,Step_0-PolicyExecTime,Time,Step_1-MinReturn,LossBefore,Step_1-MaxReturn,Step_0-NumTrajs,KLCoeffInner,Step_0-AvgFinalForwardVel,n_timesteps,Step_1-AverageDiscountedReturn,Step_0-EnvExecTime,Step_0-StdReturn,Time-InnerStep,Step_0-AveragePolicyStd,Step_0-AverageReturn,Step_1-AvgForwardVel,Step_1-AvgCtrlCost,Step_0-MinReturn,Step_1-AvgFinalForwardVel,Itr,Step_1-AveragePolicyStd,Step_1-EnvExecTime,Step_0-MaxReturn
-0.2876493812202312,0.002048962075574659,3.8294286727905273,800,49.80632281303406,0.32903456687927246,10.408003091812134,34.63676404953003,-0.0027031768,1.6075978954449337,-0.00090398765375589,34.63658022880554,14.20598578453064,0.005601844,-0.37282549892466227,1.8164944648742676,49.806329011917114,-4.189476591421851,-1.2069942e-09,5.019606262096608,800,0.0005,-0.004625494516453244,160000,-0.25829653017316206,1.6116888523101807,1.5889286265159124,3.4496304988861084,1.0,-0.44134849997513675,-0.00021310789605983463,0.0020540334807693703,-4.357459096269909,0.005128115750005244,0,0.99986976,1.9058542251586914,3.5630201274984126
-0.3041191404294036,0.002038886986813374,3.0609211921691895,800,11.00405478477478,0.31641077995300293,9.247662782669067,1.2937674522399902,-0.0021754953,1.5296756017122481,-0.0011242150050459088,1.2936289310455322,9.67548680305481,0.006611639,-0.3932129925669511,0.7406036853790283,60.821669816970825,-4.649427439857201,8.5830704e-10,3.9651519278058758,800,0.0005,0.0011071356904445774,320000,-0.2643909647719935,2.0228188037872314,1.5441918469283986,0.09367537498474121,0.9958727,-0.4620372312036844,-0.0004425704990290667,0.0020413086159741913,-5.088147305406818,0.002161581786770763,1,0.99531466,2.1708476543426514,3.445609733792097
-0.3367656076084357,0.0020088171462719936,3.0211751461029053,800,11.893858432769775,0.4021003246307373,9.922280073165894,1.423666000366211,-0.0022028517,1.3876853929864283,-0.0015796205151740303,1.4235332012176514,10.428425073623657,0.009156628,-0.5012921862542551,0.719050407409668,72.72062039375305,-4.765549604228361,-4.8279764e-10,3.8093833729313853,800,0.0005,-0.0027786285872852612,480000,-0.3446457611425342,2.345597743988037,1.4068148804253813,0.08217906951904297,0.99269897,-0.5033071942022541,-0.0015757055035073957,0.00199891628677444,-4.381406885287947,0.00371589391765942,2,0.9918432,2.462275981903076,3.4871231725244614
-0.3812363631914019,0.00200327064107817,3.0332889556884766,800,11.85651445388794,0.37590694427490234,9.97505497932434,1.3422081470489502,-0.0018126535,1.3195149600040443,-0.0021581690333534217,1.3420958518981934,10.47556757926941,0.0076520694,-0.4789479478613511,0.7450976371765137,84.58227920532227,-3.9780331120597663,-1.0848046e-09,3.836090270446744,800,0.0005,0.004651982786568848,640000,-0.3355278278389146,2.3757386207580566,1.3157686255099323,0.10243940353393555,0.9896889,-0.5597118915486805,-0.0013642809481772648,0.0019993049257187004,-4.016452582075278,-0.00025970155187683767,3,0.9891139,2.498269557952881,3.273665185786596
-0.292051634416244,0.001954417314635432,2.789653778076172,800,11.228880882263184,0.3772881031036377,9.393824100494385,1.3110318183898926,-0.0021077627,1.2215781499031024,-0.0009215101353009533,1.3108935356140137,9.880824565887451,0.00831796,-0.3550565450083388,0.7300348281860352,95.81591320037842,-3.908249208023858,-4.2915346e-10,3.620742446207956,800,0.0005,0.0030860466734903215,800000,-0.2538528360029296,2.19710373878479,1.2048860958455747,0.09122204780578613,0.98724157,-0.4296606924850305,-0.00016944580379576245,0.001974775459444456,-3.5347710324363804,-0.001103791742695356,4,0.9867986,2.3808796405792236,3.0144607437336197
-0.22563291683135198,0.001981054705222082,2.7626397609710693,800,11.427621603012085,0.36781978607177734,9.625826120376587,1.2677230834960938,-0.0010217206,1.2155597706251442,6.61624608651759e-05,1.2672879695892334,10.123992681503296,0.00825241,-0.2640149769346213,0.8586561679840088,107.24990177154541,-4.550425482973492,-7.3909767e-10,3.34345011213505,800,0.0005,0.008510009499043836,960000,-0.15802670790316733,2.4049007892608643,1.2131527264041202,0.0791933536529541,0.98517,-0.33244423455699734,0.0007501752718657693,0.00197666752309807,-4.577785790956679,0.0037953388810778223,5,0.9849433,2.3150711059570312,3.2519564521363225
-0.20639925230377984,0.0019648293974374375,3.2361018657684326,800,11.879025936126709,0.3426644802093506,9.948726415634155,1.4319348335266113,-0.0014932954,1.1304202305418902,0.0001303986877349446,1.4317681789398193,10.4119873046875,0.008600874,-0.18920961835823508,0.7437388896942139,119.13310265541077,-3.6013111407996474,7.3909756e-10,3.1994147320181576,800,0.0005,-0.003608250952420209,1120000,-0.0931688153240348,2.275798797607422,1.0978001026546238,0.10119414329528809,0.9830041,-0.3251349033534768,0.0014871949894571773,0.001960272028286336,-3.5543947487597505,0.002619226550915177,6,0.98272854,2.3788888454437256,3.3318533770791774
-0.2653114279204977,0.0019399572504520408,2.8978796005249023,800,11.413095235824585,0.3364527225494385,9.509179830551147,1.4389722347259521,-0.0010809137,1.1732429846970944,-0.0005710015309120464,1.4388446807861328,9.945270776748657,0.010530448,-0.26996155066194133,0.6916794776916504,130.55174469947815,-4.26489042226196,8.6426744e-10,3.237659630401846,800,0.0005,0.002408945099760024,1280000,-0.16765370182261968,2.1659657955169678,1.1448042725508405,0.07665491104125977,0.9808169,-0.39185863469675786,0.0006551894624316972,0.0019633328838092176,-4.370896583884356,-0.004212945984719901,7,0.9805916,2.3556957244873047,3.462975812822614
-0.1991542183318503,0.0019485477619248222,2.9365932941436768,800,10.930905103683472,0.34668970108032227,9.39634394645691,1.0459651947021484,-0.0012949085,1.1175383520337083,0.00014900921983629136,1.0458202362060547,9.857826232910156,0.010051814,-0.26859469087994065,0.7348372936248779,141.48729419708252,-3.516444440573526,8.910893e-10,2.845875874680134,800,0.0005,0.0038180124449266025,1440000,-0.17329223409144795,2.186983585357666,1.1999347057303342,0.09309697151184082,0.97870433,-0.3190845961858766,0.000644231867156822,0.0019190214302761477,-3.891980926435741,-0.0028734924021572334,8,0.9784761,2.276228904724121,3.3712302614016427
-0.11109047802448309,0.0019256847451776127,2.9746408462524414,800,12.121991395950317,0.3479619026184082,10.296384334564209,1.3311822414398193,-0.001154819,1.1797635174860697,0.0013551974699193687,1.3310470581054688,10.75504755973816,0.010308862,-0.22418773601071032,0.8128268718719482,153.6142599582672,-3.475137243651999,-4.7087667e-10,3.785633429287328,800,0.0005,-0.004701797743712089,1600000,-0.13944004143193534,2.1804635524749756,1.167375285507809,0.0935664176940918,0.97722405,-0.19578491702462622,0.0010715882369362198,0.0019140873902229192,-3.948736934161076,-0.0035935251415560314,9,0.9770612,2.910223960876465,3.0374532017587494
-0.23341055031973287,0.0019292626735458482,2.8997185230255127,800,11.65283727645874,0.3386366367340088,9.627499341964722,1.5515708923339844,-0.0011615821,1.2327807874361436,-0.0003100383684506953,1.5514302253723145,10.068160057067871,0.010035492,-0.25022066197577597,0.7152085304260254,165.2749617099762,-4.807029492448079,-8.344647e-11,3.8635704075163697,800,0.0005,0.0041963762566248845,1760000,-0.15637273913306937,2.2824811935424805,1.2377989652579593,0.08135032653808594,0.97519314,-0.363160415531136,0.0008228013952883181,0.0019322913747454105,-4.290793678120568,0.002853153730399517,10,0.9748709,2.4223361015319824,3.1800867144845446
-0.20103490808208002,0.0019099378021895398,2.81660795211792,800,11.449230909347534,0.3645458221435547,9.608613729476929,1.3267319202423096,-0.0011329398,1.2592544277554267,0.0001547269303575012,1.3266017436981201,10.084374904632568,0.009172452,-0.1845795063724679,0.7156109809875488,176.72860765457153,-3.9848082851412805,-3.2186506e-10,3.5731810385272773,800,0.0005,-4.1591368104590966e-05,1920000,-0.10134047237568676,2.2284891605377197,1.2706953016485767,0.09176230430603027,0.9723886,-0.31227856910553603,0.0014371695738877067,0.0019182423764861362,-4.111071334589977,0.0005326907519779442,11,0.97221744,2.560363531112671,3.9293074564655512
-0.10719204082003571,0.001885140452261302,3.072173595428467,800,11.315633296966553,0.3894846439361572,9.409870386123657,1.3463046550750732,-0.001132868,1.2789523425910663,0.0013164673567072336,1.3461508750915527,9.923389196395874,0.011132899,-0.07505588744321694,0.7626612186431885,188.04909706115723,-3.6332025491729367,1.2636185e-09,3.8064155089887057,800,0.0005,-0.0011232360045646272,2080000,-0.013113679397613227,2.003911018371582,1.3387740341674639,0.10539531707763672,0.9688021,-0.19436688924008752,0.0024957428751607976,0.001883797491272237,-5.038074452088405,0.006733725183709713,12,0.9683666,2.259643077850342,3.704922184102298
-0.4640733762591458,0.0018888382421712513,3.079009532928467,800,11.686210632324219,0.3426845073699951,9.791799068450928,1.3939509391784668,-0.001431932,1.4073173049896808,-0.003277562071308699,1.3938138484954834,10.250666856765747,0.014365686,-0.6045384446845365,0.7046270370483398,199.73983573913574,-4.441536519294766,4.9471854e-10,3.738151386075442,800,0.0005,-0.0028343457895244465,2240000,-0.4283907682671518,2.234347105026245,1.4149073599432749,0.09862780570983887,0.96533173,-0.6530964484224556,-0.0028243460113488448,0.0018604108111889984,-4.83848940411551,0.003675156954666644,13,0.96451116,2.4923152923583984,3.788490994742819
0.03964067149675978,0.0018709613983959662,2.7695374488830566,800,11.167566537857056,0.3534810543060303,9.37761640548706,1.3103766441345215,-0.0017659555,1.2575961584856443,0.002875070375349942,1.3102400302886963,9.823227882385254,0.011881703,0.047128625237309825,0.7234556674957275,210.91198015213013,-4.0975068770469445,4.827977e-10,4.041035941527229,800,0.0005,-0.0030227188036125374,2400000,0.08047666691869841,2.1582603454589844,1.2770001791864956,0.0712289810180664,0.9622217,-0.035982421756872086,0.0036879335726642567,0.001863626200129494,-3.424461763774974,0.005927291246504537,14,0.961628,2.3373923301696777,3.633033941203062
-0.23758716098193727,0.0018984274152109308,2.9520790576934814,800,11.433524370193481,0.3477506637573242,9.6412353515625,1.3021891117095947,-0.0010023175,1.4646991398092086,-0.0002771340612365952,1.302042007446289,10.09200930595398,0.00980555,-0.3420118948421522,0.7126767635345459,222.35087203979492,-4.51244413354093,2.9206274e-10,3.758855789604861,800,0.0005,0.0003416530261459233,2560000,-0.23982465784637583,2.243159055709839,1.3861207878322446,0.0818333625793457,0.9597093,-0.3552503404823895,-0.00014081125296518495,0.001904445222991443,-4.559498321139393,-0.0022696095626580236,15,0.9592616,2.3903675079345703,3.064617123208978
-0.3323649638038929,0.0019010917525526581,3.021841287612915,800,11.761617183685303,0.39775943756103516,9.745280981063843,1.3657808303833008,-0.0015501246,1.4375285493457401,-0.0016052721833615116,1.3656482696533203,10.249175786972046,0.011029505,-0.40180648034715083,0.7424874305725098,234.11863207817078,-3.980200637402604,-6.2584876e-10,3.8730876376800505,800,0.0005,0.0028236170506300818,2720000,-0.27699442045979267,2.2541542053222656,1.5626467569189229,0.08771491050720215,0.9579957,-0.4898197027399355,-0.0007436995280152151,0.0019016347220020093,-4.885778838032344,0.0007426322458740325,16,0.957993,2.308920383453369,4.974986671395304
-0.393540675775239,0.001885527843185275,2.827005386352539,800,11.261540174484253,0.3331317901611328,9.483455419540405,1.2840776443481445,-0.0015095267,1.3282388409311188,-0.002400691916199562,1.2838714122772217,9.946696758270264,0.012032688,-0.4213569925276815,0.6841132640838623,245.38553380966187,-4.68844826808517,1.1384488e-09,3.8028062215474834,800,0.0005,-0.003353678305144203,2880000,-0.30595761539500477,2.2868752479553223,1.3480766899753849,0.10997128486633301,0.9554933,-0.5660545284041859,-0.0009389639707021608,0.0018842298063851655,-4.776750711679423,0.0010780562670825145,17,0.9546136,2.4294700622558594,3.9737880857356798
-0.2833774872493422,0.0018769031754828807,2.883228063583374,800,11.721100568771362,0.3478119373321533,9.693538665771484,1.5324838161468506,-0.0017124345,1.3042115243502868,-0.0009618007230694049,1.5323584079742432,10.143920421600342,0.008870868,-0.3062344168697231,0.7464709281921387,257.1181700229645,-5.657651146450789,-2.980232e-10,3.398757393917787,800,0.0005,0.0021981029092945515,3040000,-0.2159880978691121,2.327941656112671,1.2534999654308085,0.08292198181152344,0.9526056,-0.4201799917719922,0.00019544902750837228,0.0018859694019047154,-3.7719495403636762,0.0009377988039068118,18,0.9526461,2.373474597930908,3.9357287869546784
-0.12118586032454898,0.0018526195633781321,2.9710323810577393,800,11.403113842010498,0.3270125389099121,9.652125120162964,1.3002738952636719,-0.0017813965,1.2033238558624832,0.000964281290610414,1.3001384735107422,10.074650764465332,0.009612083,-0.09501829350083811,0.6949808597564697,268.5270438194275,-3.738048492395789,-3.814697e-10,3.914089587736362,800,0.0005,-0.0023203918069745976,3200000,-0.023569796499287764,2.3845653533935547,1.2235206422792937,0.0776674747467041,0.9501383,-0.22358731225406167,0.0022515281885787026,0.0018526515873943388,-3.9510649106747655,0.0004241143049529483,19,0.9497794,2.321335554122925,3.3724407853485965
-0.2240812720760429,0.001827895259300581,3.0119688510894775,800,11.59092664718628,0.39101696014404297,9.652759790420532,1.3773903846740723,-0.0013731358,1.263762674068265,-0.0003002418811474936,1.3772757053375244,10.181483268737793,0.0070731915,-0.20549089085554192,0.7153756618499756,280.1222379207611,-4.126510698636102,3.3378597e-10,3.1868905947457113,800,0.0005,0.012801435099114205,3360000,-0.13110397316758216,2.1495749950408936,1.2432754910399009,0.11521553993225098,0.94774634,-0.34613379776746017,0.0011149936377413065,0.0018407833432907107,-5.9281200179968065,-0.0017138171114932665,20,0.947685,2.4446208477020264,3.2861855562739133
-0.15728280332475655,0.0018256054130219121,2.7342910766601562,800,11.456416130065918,0.3373293876647949,9.527024030685425,1.4409582614898682,-0.0015147385,1.357061605797608,0.000491744160892582,1.4408047199249268,9.987104177474976,0.008895835,-0.2172555197177936,0.7780570983886719,291.58324241638184,-4.334222386724885,9.179114e-10,3.6860963700928773,800,0.0005,0.0027189623429838537,3520000,-0.14050415470162256,2.2883636951446533,1.3328917014765158,0.10593986511230469,0.94485486,-0.26454752361745104,0.0009430412583690476,0.0018012997094358644,-3.9426402192271577,-0.00447743937235124,21,0.94475573,2.4115686416625977,4.5389157477979305
-0.12723972139492942,0.0017939316508808838,2.9102272987365723,800,11.586112260818481,0.4205505847930908,9.9100923538208,1.1070775985717773,-0.0017326664,1.3218607758161733,0.000956727290857199,1.106921911239624,10.44826054573059,0.008191782,-0.11907859506971898,0.778601884841919,303.1746418476105,-3.717311192479653,-3.814697e-10,3.819539782939631,800,0.0005,-0.0006759487677325434,3680000,-0.07662265702297144,2.261443853378296,1.3899593325710364,0.08643770217895508,0.941878,-0.21400159109846195,0.0019395184031459397,0.0018117720361509062,-5.138891932727141,-0.004687294820481735,22,0.94184893,2.5509305000305176,3.69264038420525
-0.4293626886147655,0.0017998970578424341,2.926582098007202,800,11.43001389503479,0.3795609474182129,9.622849702835083,1.294069766998291,-0.0020156829,1.4625850637654112,-0.003012949780953861,1.293931484222412,10.104857444763184,0.006747888,-0.3149277156782141,0.7102646827697754,314.6089813709259,-3.9235393426039606,-2.5033955e-10,4.017478211870825,800,0.0005,-0.0034618615158747822,3840000,-0.22090917700103344,2.2174668312072754,1.5025554923749194,0.08141851425170898,0.93880755,-0.6123829306523696,-3.5958167336743797e-05,0.0018035193941854195,-4.693911332061909,0.010397124767821413,23,0.9385049,2.4095611572265625,3.419658904914339
-0.24952855989132958,0.0017734993686296127,2.8792471885681152,800,11.493153095245361,0.30309367179870605,9.808627128601074,1.1367764472961426,-0.0014453034,1.4263458202776298,-0.0006410553765294344,1.136650800704956,10.321470975875854,0.00956393,-0.26354954356504484,0.8581056594848633,326.10703563690186,-4.783482236063584,-1.579523e-09,3.8662455073710382,800,0.0005,-0.005448560430501884,4000000,-0.20267267937936384,2.338038206100464,1.3594554880322893,0.16335082054138184,0.9361647,-0.371249450626226,0.0004290543723228228,0.0017652543978324074,-4.167547133695684,0.0047736586562893354,24,0.9358298,2.417261838912964,3.84812901934928
-0.20500985026812132,0.001776192028281446,2.8567581176757812,800,11.55687141418457,0.3763704299926758,9.692737817764282,1.349492073059082,-0.0013409931,1.4192028206025011,-0.00015058278559539575,1.3493731021881104,10.179645538330078,0.009372613,-0.17991556809910833,0.7473583221435547,337.6683897972107,-3.884080042280689,-4.768371e-10,3.637135385779164,800,0.0005,-0.005536369586096293,4160000,-0.13449184752173374,2.2876179218292236,1.3320239596873562,0.08971500396728516,0.93313795,-0.3222425521080948,0.001261134751073129,0.0017718521211535685,-4.172145161047079,0.0018617658305653962,25,0.9329188,2.394109010696411,3.929273032996472
-0.4049503441626163,0.001756654055371548,2.805938959121704,800,11.3923978805542,0.4374845027923584,9.493502378463745,1.235006332397461,-0.0014702365,1.383353120878836,-0.0027578502800138047,1.2348766326904297,10.130625247955322,0.0125824185,-0.3708143492003507,0.750014066696167,349.0651071071625,-4.22991354213721,5.90086e-10,5.197041433069647,800,0.0005,-0.0033614376615627795,4320000,-0.28592290189172287,2.198922634124756,1.3268377321151397,0.18318557739257812,0.930073,-0.5792066068437193,-0.000664683035557607,0.0017584725182563982,-4.630440338543082,-0.0004607948056359934,26,0.9296938,2.4577181339263916,3.6167349368584922
0.0045737612223289755,0.0017429589976876725,2.897235631942749,800,11.281251192092896,0.39960622787475586,9.611485481262207,1.1426362991333008,-0.0020803735,1.2484428584048393,0.0022393825450795174,1.1425063610076904,10.10912013053894,0.012691973,0.13516121037384748,0.759368896484375,360.35064458847046,-3.8914843549445397,1.4781951e-09,3.6601956109389224,800,0.0005,0.00433362329781048,4480000,0.14104276216859735,2.2179629802703857,1.1809326491900167,0.08074188232421875,0.92783266,-0.07631742843885679,0.0043628282140963665,0.0017444209062620045,-3.8376441182500995,0.0080892707903741,27,0.92759156,2.354029893875122,3.2114764172237296
-0.20097062099489477,0.0017589840460298736,2.9062037467956543,800,11.550474166870117,0.33365607261657715,9.84994125366211,1.2173337936401367,-0.0014972349,1.4681714841720965,0.00014677664844620398,1.217144250869751,10.295624732971191,0.009187494,0.07333116802104438,0.7035934925079346,371.90584659576416,-4.047799119558035,9.35793e-10,4.270741208402191,800,0.0005,-0.007927779411053087,4640000,0.07711691254331168,2.131678342819214,1.49630894661569,0.09444308280944824,0.92642576,-0.2907878949088452,0.0037899839388163842,0.001768637940802405,-4.705996254466038,0.001397421316684791,28,0.9262747,2.6429100036621094,3.7715171028821914
-0.06873483762091498,0.001775160408127584,2.8504302501678467,800,11.448697805404663,0.36803436279296875,9.633137702941895,1.2253305912017822,-0.003066413,1.6108735654160493,0.0014777684222197188,1.225151777267456,10.10148000717163,0.009005178,0.2167682064622371,0.7417936325073242,383.36149311065674,-4.871561046722919,-1.4066697e-09,4.876917124674542,800,0.0005,-0.0049565516682381,4800000,0.14293255753332215,2.181027412414551,1.5692096991724231,0.07950353622436523,0.92453516,-0.159350862546004,0.005245785021280484,0.001786040358523745,-4.645822951476226,0.006312891491426949,29,0.9242364,2.4193458557128906,5.484187123237495
-0.0848079094241013,0.001816207130425548,2.860058307647705,800,11.317286968231201,0.3514747619628906,9.532839059829712,1.2433724403381348,-0.0027845332,1.8934516195129485,0.0015838822408553667,1.243232250213623,9.995797634124756,0.014331877,0.4288396328679083,0.7884538173675537,394.70627999305725,-6.137014317691911,-5.483628e-10,5.189812490867938,800,0.0005,0.003205982148691281,4960000,0.30535946879921494,2.1970651149749756,1.8290266456996553,0.09070634841918945,0.9230038,-0.1546479519222355,0.007449996411194607,0.001834768928808957,-5.42012942114605,0.006411997234481473,30,0.92281085,2.314344882965088,4.720376427114202
-0.44081877370683614,0.0018789826580300549,2.968439817428589,800,11.053887844085693,0.36187100410461426,9.365050554275513,1.189323902130127,-0.0033417086,2.3774041173472074,-0.0033685362195008607,1.18919038772583,9.823218584060669,0.009095104,-0.017323239234142206,0.7827737331390381,405.7644567489624,-5.302675643264371,4.0531162e-10,6.591446690245047,800,0.0005,-0.004531906864759105,5120000,-0.05279411608720775,2.0395865440368652,2.243660808279875,0.07836270332336426,0.9219585,-0.6619768718401214,0.003073448522291175,0.001903584377862651,-5.992739580308599,0.0027765300969830337,31,0.9216682,2.2982747554779053,5.162597044109929
-0.185496138380934,0.0019157346914548592,2.9808177947998047,800,11.466013669967651,0.4193580150604248,9.616580724716187,1.2900829315185547,-0.0035250254,2.565233887120433,0.0003602457538083084,1.289933443069458,10.135261297225952,0.010272774,0.7590782196927027,0.7164332866668701,417.2347445487976,-4.614241535412848,-8.6426744e-10,7.832977252677661,800,0.0005,0.004390816708927548,5280000,0.4895995248204574,2.274353265762329,2.4414434871091073,0.0784759521484375,0.9208549,-0.29522647089956033,0.010941845314327873,0.0019501492759269703,-8.562577954308733,0.012743299285754905,32,0.9209262,2.2004239559173584,6.455934856823023
0.1860362924400141,0.001999059061843989,2.687938928604126,800,11.181958436965942,0.4194173812866211,9.213623762130737,1.4098374843597412,-0.0066365055,3.1891112502619867,0.005985700748498306,1.409712553024292,9.733693361282349,0.011420885,2.0631558836546917,0.7459006309509277,428.4233133792877,-5.1000234271900515,-2.2053719e-09,12.815259560712297,800,0.0005,0.0007273088258918947,5440000,1.31836824975382,2.0974538326263428,2.858543702034015,0.08259820938110352,0.9194012,0.25149545292310677,0.024223667574111513,0.0021137820467321336,-7.6276017300972105,0.022194856259496083,33,0.9194654,2.4235246181488037,6.648834657669438
-0.5818381087911682,0.0020926942417744884,2.8271892070770264,800,11.707751512527466,0.3199436664581299,9.902992963790894,1.3265631198883057,-0.006080296,4.300507554524839,-0.005397367265308012,1.3264522552490234,10.330419063568115,0.014438328,1.74727768988932,0.7533073425292969,440.1363229751587,-5.909847516008453,-1.1935829e-09,15.359927762235069,800,0.0005,-0.004606548404661659,5600000,1.0298498016343354,2.232293128967285,3.4998674473682416,0.08817625045776367,0.9175777,-0.9005797609836363,0.021146281789193228,0.002184290561510296,-8.931179293720755,0.027520462568854095,34,0.917169,2.590850353240967,6.550289624643538
-0.5266210543920404,0.002220064652598902,2.9596810340881348,800,11.506914615631104,0.3438453674316406,9.679848194122314,1.3284907341003418,-0.008752784,6.505891188041931,-0.00451782102093954,1.3283557891845703,10.144225358963013,0.011855432,3.831147984073509,0.7284631729125977,451.64710092544556,-6.273389296600863,1.6182661e-09,21.270797769850205,800,0.0005,-0.0038467159480051003,5760000,2.2937175404954604,2.316655158996582,4.519903121787756,0.10175132751464844,0.9154552,-0.8361078296092149,0.04235065922689229,0.002477343489496908,-10.058195433952003,0.04921572362114988,35,0.9152147,2.272034168243408,9.41637068460966
0.5181425511211998,0.0022712601437217456,2.875363826751709,800,11.656505346298218,0.3568565845489502,9.672168493270874,1.4662806987762451,-0.012033187,8.187755747983129,0.011631633783905453,1.466116189956665,10.154437065124512,0.016187165,8.569030519492781,0.750892162322998,463.30707693099976,-4.769553977738862,2.6822092e-10,29.269311908300914,800,0.0005,0.014330805229698935,5920000,5.185215280814799,2.290879726409912,4.7214454461355,0.10393691062927246,0.91221106,0.7672194091016459,0.09034007792619131,0.0028719234685569573,-12.991604727390216,0.10039450326552232,36,0.9125591,2.423149347305298,11.498162882267572
0.06828135696862571,0.0024141146301304693,2.8483846187591553,800,12.309564113616943,0.4119911193847656,10.338471174240112,1.3787853717803955,-0.013258581,12.183923206075079,0.0049901719277320004,1.3786590099334717,10.873826742172241,0.013143867,12.295567267317777,1.4381113052368164,475.6220908164978,-3.647822142297839,3.606081e-10,34.57707982419191,800,0.0005,0.002163505620755073,6080000,7.323721131592142,2.3568978309631348,6.169675885678436,0.1054842472076416,0.9090738,0.06946343253132312,0.12816128741319138,0.003395091780505945,-12.5834826908586,0.13738491183246235,37,0.90883553,2.321848154067993,11.537807308256953
-0.12886708692009605,0.0025154077021334207,2.901987314224243,800,11.816850900650024,0.38529062271118164,9.883039712905884,1.3954896926879883,-0.011248028,15.697006702399078,0.0026137161887418224,1.395350694656372,10.377801418304443,0.014347787,16.25428722464743,0.8643476963043213,487.45053219795227,-3.029086249187692,1.3649464e-09,42.79178588023553,800,0.0005,-0.000801019211001312,6240000,9.640158891610037,2.1486315727233887,6.614531206817258,0.0901947021484375,0.90608996,-0.19045432599144227,0.1682404757831102,0.003892135308324798,-13.686356484918084,0.18791693038976134,38,0.9061707,2.4242007732391357,13.21844654756077
0.28125355234692223,0.0026283233388457615,2.8287739753723145,800,11.381275177001953,0.3941307067871094,9.563843011856079,1.2788794040679932,-0.008304589,18.30882897533901,0.009376321499053425,1.2787349224090576,10.073272943496704,0.020487156,21.79013157726051,0.7573375701904297,498.8357152938843,-2.6500324230279118,1.2516976e-09,53.71380856107711,800,0.0005,0.00851608059782138,6400000,12.889486173284144,2.1889376640319824,6.9375877056161315,0.09372162818908691,0.90306896,0.4583190510649051,0.22444344088825452,0.004424602937332515,-13.815241824856948,0.258950017619378,39,0.9033031,2.3816821575164795,14.82280223643885
-0.6114800420494907,0.0028582145796895537,2.7836105823516846,800,11.496154069900513,0.36135125160217285,9.693697690963745,1.2772703170776367,0.0035245954,24.8986842829751,-0.004785524998095881,1.277139663696289,10.16364860534668,0.027166188,25.136236681792866,0.7540445327758789,510.3390476703644,-2.4119479506081185,2.8967857e-09,67.92991168402875,800,0.0005,-0.011809995780189353,6560000,14.864659902544764,2.4854493141174316,9.868952012368155,0.09156560897827148,0.9004165,-1.0187155893522017,0.25833222500802683,0.005298918940680409,-18.943446289768136,0.30817323178537803,40,0.9006508,2.3820977210998535,18.00957186620742
-0.4958991951281179,0.0028401367486616687,3.0371193885803223,800,11.61214280128479,0.3930363655090332,9.777848482131958,1.2863032817840576,-0.011769256,25.535432533203995,-0.002496558029461175,1.2861707210540771,10.285311222076416,0.015287076,26.823863522363585,0.8170974254608154,521.956315279007,-4.355201825499496,5.185604e-10,69.12890059448345,800,0.0005,-0.0017752116442777321,6720000,15.829488855322923,2.24143385887146,8.244114625972406,0.09220576286315918,0.89838344,-0.7895482022135275,0.2755109651495825,0.005447475164665801,-15.960902154348256,0.3119323268937345,41,0.8981001,2.336106061935425,16.226080723940278
0.22647779881698255,0.00300290688258027,2.6949410438537598,800,11.190016508102417,0.4151744842529297,9.365555763244629,1.2655034065246582,-0.008695205,28.623799783184488,0.009462489002220383,1.2653734683990479,9.88170838356018,0.018663218,35.87090095215923,0.7306368350982666,533.1510486602783,0.31632408731775663,-1.6272068e-09,77.92171500298527,800,0.0005,0.00872640496041519,6880000,21.15118523603672,2.1727774143218994,8.776076614636722,0.08048152923583984,0.8963411,0.3700020630754732,0.36727564377393623,0.00620645555299618,-15.774100353300698,0.4211033598564832,42,0.8961957,2.337007761001587,16.863058617347853
-1.736048720670852,0.0031315335148315838,2.8182718753814697,800,11.145748138427734,0.3662726879119873,9.675108671188354,0.9540314674377441,-0.010740857,29.71248137422484,-0.021903430092989513,0.9538974761962891,10.14721393585205,0.021774193,30.21140115059965,0.8671994209289551,544.3048484325409,1.493111748222545,1.2457371e-09,84.34839773517615,800,0.0005,-0.017243895206077907,7040000,17.768793600808785,2.2937870025634766,8.669930119998767,0.08639168739318848,0.89421463,-2.79873715078015,0.31003174552519874,0.006079058209372877,-16.049821446283698,0.36791470811518545,43,0.8941227,2.2937281131744385,15.348555719851642
0.18204228550769003,0.0032545646233345603,2.908679246902466,800,11.233505249023438,0.3420698642730713,9.467773675918579,1.2888638973236084,-0.009257957,31.286684560674356,0.009462756682111618,1.2887392044067383,9.908878564834595,0.016075224,46.40270276176218,0.862480878829956,555.5433886051178,2.381599490669514,-1.743436e-09,92.2216382255588,800,0.0005,0.007588291554432869,7200000,27.257183734980714,2.138352632522583,8.893745702680624,0.08151054382324219,0.89109004,0.3105840298388766,0.474327937805903,0.00692252685127587,-17.28882811113131,0.5344905820437996,44,0.8910408,2.233783721923828,17.537657663889725
-0.16363237854842871,0.0034052756193030825,3.090812921524048,800,11.95889163017273,0.36102962493896484,9.902377367019653,1.524526596069336,-0.009166558,32.108731986511934,0.004392996289734537,1.5243704319000244,10.3959641456604,0.021246124,51.985203579967475,0.9031572341918945,567.5068809986115,6.123733902165871,-5.722046e-10,98.09170735597934,800,0.0005,-0.002548710502949101,7360000,30.546570602352496,2.1240434646606445,9.926453341577007,0.11132073402404785,0.8872918,-0.23670241434292705,0.5311253338690565,0.007287951539378232,-19.93308483140675,0.6159386676658616,45,0.8871077,2.3449761867523193,16.87101941919729
-1.3269611863452417,0.003478902457404837,3.0312867164611816,800,11.771151304244995,0.35197997093200684,9.862817287445068,1.4089322090148926,-0.011653917,30.543556070252464,-0.014715821934304554,1.4087307453155518,10.325963973999023,0.012358107,47.222246979146455,0.8556206226348877,579.2842862606049,8.54650267657504,1.92523e-09,111.86482055643118,800,0.0005,-0.023160458844162558,7520000,27.665840811006074,2.3342785835266113,8.6146576201364,0.0889289379119873,0.8828614,-2.1586789833960216,0.4829072521859383,0.0068831355229426825,-18.20603937270742,0.5502919981097643,46,0.8827694,2.312788248062134,16.304506817331536
0.9033319268098574,0.003580191873253553,3.1906471252441406,800,11.581767559051514,0.34702110290527344,9.835999727249146,1.2444016933441162,-0.010807241,29.478821207767762,0.021465873570150545,1.2442703247070312,10.300023317337036,0.010748413,70.53219004994645,0.8289661407470703,590.8726420402527,16.899640557255054,-5.9902655e-10,112.50850730596775,800,0.0005,0.02551455780180574,7680000,41.24575305997756,2.2551345825195312,9.033551797259193,0.0949859619140625,0.8785116,1.4289493791368328,0.7193194876152285,0.008117819280861617,-21.660439723839453,0.8348459746715698,47,0.878906,2.2220137119293213,17.139850964248982
-1.455526541590698,0.0036332731675347988,3.1998400688171387,800,11.845732688903809,0.3550398349761963,9.85665488243103,1.4873383045196533,-0.010366312,29.866214293361672,-0.01582790773620518,1.4872019290924072,10.332826375961304,0.010561784,63.703298150092095,0.8296787738800049,602.7261505126953,21.15009011552396,-1.639127e-10,121.6982685707309,800,0.0005,-0.012883775528199914,7840000,37.09211034432334,2.298537254333496,9.746291688418914,0.10098695755004883,0.8735741,-2.322136032426266,0.6500736557575896,0.0077818242020210385,-20.05855995554996,0.7629887751479842,48,0.8734371,2.1810669898986816,18.798653308734295
-1.6481822621178617,0.0036630800152991027,3.064107894897461,800,11.52821397781372,0.3753824234008789,9.649990320205688,1.3595781326293945,-0.010404164,26.968472153317627,-0.018559177589982837,1.359454870223999,10.136196613311768,0.007762412,66.77061504751956,0.8833925724029541,614.2586333751678,25.393326705339977,1.0311604e-09,123.64985861707915,800,0.0005,-0.012450348315687542,8000000,38.79273009656999,2.1319451332092285,8.282903184336826,0.09224152565002441,0.86833996,-2.5994719750547928,0.6812583854488216,0.007667489205740252,-19.88503116959455,0.806592847385687,49,0.8686549,2.2092232704162598,16.691189699355384
0.5957874242192553,0.003723832793849145,3.0833351612091064,800,11.613754749298096,0.38611483573913574,9.854283571243286,1.2102556228637695,-0.011237562,25.777997514720127,0.017563994189259056,1.2101144790649414,10.365575790405273,0.0066209445,85.21133276808446,0.8682200908660889,625.8758506774902,36.86223190770502,-2.2262334e-09,124.41665830255671,800,0.0005,0.015159404402784606,8160000,49.74128382593768,2.1901965141296387,7.878784852532367,0.10477519035339355,0.8632042,0.9944323566410125,0.8681424868585709,0.008864286498075377,-19.37850438107521,1.0346649315135685,50,0.8636023,2.2528414726257324,17.104985037960237
-0.7497093297713779,0.0037688796222382676,3.1163711547851562,800,11.954428911209106,0.36515092849731445,9.90785002708435,1.5436084270477295,-0.009071457,26.24862230634032,-0.0041584679620103775,1.543450117111206,10.385191440582275,0.00912421,82.75327392930838,0.834775447845459,637.8345017433167,30.95498788678809,5.126001e-10,131.67903148529328,800,0.0005,-0.0029862560664132205,8320000,48.10512779890048,2.2972538471221924,7.279958093603905,0.088897705078125,0.8579788,-1.1887577554676585,0.8433688796277762,0.008486722349752087,-19.50458726687266,1.040532873290011,51,0.85779,2.299678325653076,15.836547323431656
-0.37029124402932534,0.0038281864770034124,3.1174304485321045,800,11.465858936309814,0.39864611625671387,9.539410591125488,1.37766695022583,-0.011089193,25.454943439971164,0.002181334077815587,1.3775510787963867,10.042625188827515,0.00494665,90.09517355577489,0.8549556732177734,649.306298494339,43.90091337533257,-1.9490718e-09,135.83139904563535,800,0.0005,0.01707747005359029,8480000,52.3592538874508,2.0654890537261963,6.719260302786165,0.0832059383392334,0.85234904,-0.5784480679039372,0.9179354986443171,0.008854427486308108,-19.75119549597672,1.1641942395011977,52,0.8523925,2.1536715030670166,15.350501508955562
-0.6946848903933884,0.0038638700119817174,3.1225006580352783,800,11.485218286514282,0.35135483741760254,9.808626890182495,1.1727352142333984,-0.009042294,24.015764281249712,-0.0027378016651422392,1.172595500946045,10.273916721343994,0.008297485,90.28671662775228,0.9161474704742432,660.7961668968201,38.9038393065447,2.2351743e-09,137.59743218992284,800,0.0005,0.0037008072906619272,8640000,52.42729862445774,2.1775381565093994,5.871529193997069,0.09394621849060059,0.8465315,-1.0824380795088717,0.9198959958189101,0.008694369716717876,-16.271092734510198,1.1471401467635831,53,0.84660506,2.216249704360962,16.188233384682263
-1.661005276393451,0.003933135340319905,3.308082103729248,800,12.096174001693726,0.36454296112060547,9.993130922317505,1.5901029109954834,-0.009712077,23.651893816329594,-0.018592626999157334,1.5899593830108643,10.46451711654663,0.0045509967,89.55538376412765,0.8472363948822021,672.8979830741882,47.37166698240756,-1.2785197e-09,143.34135651114522,800,0.0005,-0.019991622428430694,8800000,51.92047610751895,2.3042190074920654,6.2910288889804695,0.08312726020812988,0.8416518,-2.6951403696135356,0.9125715937738007,0.008451960161007408,-20.010674516847104,1.1885232771756151,54,0.84143645,2.1609082221984863,19.097821805912986
0.07078534394365413,0.004009378818908129,3.185161590576172,800,11.830418825149536,0.3749387264251709,9.67769718170166,1.6373064517974854,-0.01029,24.577689187188664,0.009127595560811781,1.637139081954956,10.151078462600708,0.006063204,103.21307313321982,0.8776912689208984,684.733074426651,56.489558447436224,-4.6491627e-10,145.80005068937737,800,0.0005,0.005806655022239751,8960000,59.978459742640204,2.124903678894043,6.3262997952112645,0.07787752151489258,0.83759373,0.06890641332862586,1.0511034422121253,0.009485817441593535,-14.763333894114648,1.2835967933271524,55,0.83770156,2.1641321182250977,18.13315892626577
-0.5611559223569667,0.004030847705062538,2.9964518547058105,800,11.467707872390747,0.39489293098449707,9.779521942138672,1.112403154373169,-0.0077826856,23.001363131268256,0.0001246907129788255,1.1122853755950928,10.304106712341309,0.0078328885,101.90800146049806,0.8304150104522705,696.2060966491699,59.249982628380586,-6.3478944e-10,156.44966711703552,800,0.0005,-1.3655762468915422e-05,9120000,59.08783240193107,2.251415252685547,5.529224831941613,0.10879111289978027,0.83328164,-0.8546971404185696,1.0380677682518784,0.009243793581570318,-16.94822224507037,1.3290222847947184,56,0.83309126,2.3622312545776367,13.48178227576432
-0.7978548119425833,0.004117640993408444,3.1626038551330566,800,11.97840690612793,0.38501667976379395,9.891301393508911,1.5379760265350342,-0.0035446722,21.984694581386655,-0.0032710149106398986,1.5378224849700928,10.38734745979309,0.00926972,103.34982088555411,0.8015084266662598,708.1884446144104,58.606154299822585,-1.3411044e-09,153.36403794392896,800,0.0005,0.002688352769442015,9280000,59.95840600564008,2.1763787269592285,4.5910387977204214,0.09133481979370117,0.8282793,-1.2043223926579925,1.052846968809542,0.009056933646311929,-17.036755086114873,1.3226689981733772,57,0.8280279,2.2760274410247803,16.144985535232596
-0.5357951490365467,0.004226297445280937,3.0024044513702393,800,11.39123010635376,0.3649027347564697,9.4579017162323,1.4139597415924072,-0.00814571,23.159587503075684,-9.082344573196441e-05,1.4138360023498535,9.9349205493927,0.004596083,112.63281509975047,0.7919299602508545,719.5883388519287,41.58135409718544,7.3313705e-10,160.1432109150395,800,0.0005,-0.01190806759820543,9440000,65.36862155505419,2.067307710647583,4.14569979519544,0.09237265586853027,0.8230366,-0.9106077006951252,1.1473514233097062,0.009725469340091272,-14.55544634002425,1.4043790700538912,58,0.8230625,2.2159855365753174,10.610231617957371
-0.5660598261672568,0.0042363831799088585,3.0423033237457275,800,11.28087329864502,0.3770108222961426,9.63797378540039,1.124439001083374,-0.00062567234,22.621035738297753,-2.1299498292077336e-05,1.124291181564331,10.124404907226562,0.0070866784,114.88766127255082,0.8193790912628174,730.8727173805237,60.14515555239183,1.1444092e-09,169.64931475342323,800,0.0005,-0.006475747498371864,9600000,66.54812150010723,2.201732635498047,4.212278016004076,0.0879361629486084,0.8178752,-0.9158287425227621,1.1702994097848116,0.009886608689338596,-13.330467945107833,1.4799148174954735,59,0.817825,2.1115760803222656,13.881516800086702
-0.6311003591393947,0.004287650586499281,3.196747064590454,800,11.747178554534912,0.3954026699066162,9.792011976242065,1.4058616161346436,-0.00046622186,22.602490692286047,-0.00019222445146896403,1.405721664428711,10.298054456710815,0.012433661,114.24249842079513,0.8553955554962158,742.6255762577057,53.566554759196535,4.8279764e-10,177.2997642381241,800,0.0005,0.004667616337594728,9760000,66.20540414216057,2.138491153717041,4.508654017539042,0.08680343627929688,0.8133097,-0.9442730551955273,1.1641620381153415,0.009832314282404124,-16.37863521458172,1.4484897634957548,60,0.81306463,2.174006700515747,11.948819539466305
-0.5549695781860595,0.004379451662058022,2.9291956424713135,800,11.841726779937744,0.3808910846710205,9.69736123085022,1.5042335987091064,-0.006804986,19.523608768061052,-0.000518099695237747,1.5040783882141113,10.172424793243408,0.007479091,118.15490231204097,0.7937510013580322,754.4732820987701,76.30499106213693,7.0035444e-10,169.36492598553778,800,0.0005,-0.004069847626366518,9920000,68.41948327853,2.245173931121826,6.4675362986783895,0.07303142547607422,0.8094592,-1.00861673614256,1.20339034507087,0.00945433026514583,-25.97768913299505,1.4876211166985314,61,0.8095763,2.3892037868499756,21.515597293268353
-0.678474099131901,0.004426256333964622,3.3227601051330566,800,11.419272899627686,0.355849027633667,9.853787660598755,1.0466909408569336,0.003713494,20.22463094136584,-0.0016559739533653045,1.0465490818023682,10.332607507705688,0.009704769,122.4206706442696,0.8377797603607178,765.8979523181915,55.301067201580125,1.204014e-09,172.43677315268454,800,0.0005,-0.010550911156578451,10080000,70.93248411772586,2.275222063064575,5.85339448268791,0.10174751281738281,0.80564666,-1.1381883357600875,1.2469475689507998,0.009760833575527749,-21.191606998527178,1.4195696340972495,62,0.8058315,2.0749592781066895,19.4386869073641
-0.9778061632448501,0.004570244612423543,3.2084734439849854,800,11.863489389419556,0.37514495849609375,9.867869853973389,1.4692721366882324,-0.00842697,19.666156751056146,-0.005877733384466478,1.4691383838653564,10.350282192230225,0.005724006,122.44782996791353,0.8057475090026855,777.7657124996185,29.82763119930417,1.0848045e-09,169.08344743465835,800,0.0005,-0.011554926552932932,10240000,70.99512116851083,2.167026996612549,8.160165320220521,0.08794856071472168,0.8020648,-1.5897347929201124,1.2472619103720444,0.009504843826219255,-20.578798853145162,1.4768238846023969,63,0.8019878,2.216256618499756,20.99801355901385
-0.37086645771497345,0.004592431112373244,3.6182608604431152,800,12.376271724700928,0.3930528163909912,10.152780771255493,1.6606693267822266,-0.0073040565,18.02252703588784,0.0057813449391987065,1.6604955196380615,10.667329788208008,0.007989206,124.45129316726322,0.8220546245574951,790.1484699249268,80.44332135253778,1.9073487e-10,196.96066215919174,800,0.0005,0.013239573021790043,10400000,71.97533597012217,2.0790669918060303,8.029353272675905,0.09628152847290039,0.7989532,-0.4363765104428502,1.2674580569309544,0.009550363598921866,-22.780376841294572,1.4688203330306868,64,0.79865766,2.169224739074707,21.713801218413185
0.10051464150582085,0.004620972613077643,3.000645160675049,800,11.69475769996643,0.3913891315460205,9.553319454193115,1.4805715084075928,-0.0074579287,18.504651886433855,0.01428835138258502,1.4804267883300781,10.147167205810547,0.006376361,126.37369190928912,0.8361172676086426,801.8490953445435,78.56260626622273,1.049042e-09,171.68920424980823,800,0.0005,0.01498927004195914,10560000,73.06277734099406,2.0954999923706055,7.229500412333433,0.18248486518859863,0.7959196,0.39979407054043953,1.2867782543111186,0.009577929953723245,-22.244252421494412,1.502151849767527,65,0.7959302,2.264603853225708,24.220082201954757
-0.7392852761262632,0.004760529441726005,3.259838342666626,800,11.841386556625366,0.37490177154541016,9.827841758728027,1.487959861755371,-0.00898004,18.698080643779605,-0.0018794331767388026,1.4878339767456055,10.31640911102295,0.0042266473,134.70999087762513,0.847095251083374,813.7002794742584,69.1943537753294,8.940696e-10,180.17688389365125,800,0.0005,-0.0038520104949409705,10720000,77.90929180284243,2.2524983882904053,8.943503988006148,0.09301042556762695,0.79257745,-1.248631847131559,1.371650615248837,0.01006842309194873,-26.916839909895938,1.5786194162104028,66,0.79259545,2.1174371242523193,20.336697114159076
-1.1850587799604535,0.004842025915502926,2.96421217918396,800,11.921339511871338,0.3875882625579834,9.735273838043213,1.6546406745910645,-0.004741646,19.776882766779476,-0.008251186069904175,1.6544795036315918,10.229403972625732,0.0037876996,138.03939311285114,0.8538215160369873,825.6251499652863,84.2446117239908,-9.53674e-11,190.1951047881055,800,0.0005,-0.0002313112628701025,10880000,79.73188681992495,2.140604257583618,9.005286505277539,0.08517169952392578,0.7892582,-1.9007357848189235,1.4059263037935383,0.010314418533932265,-26.712605319241387,1.6173043712582262,67,0.7891621,2.31272292137146,26.143864872647306
0.20732474596402192,0.004881642696802358,2.8300180435180664,800,11.360731840133667,0.3610255718231201,9.42787790298462,1.3909173011779785,-0.007565355,21.965963367777896,0.015593333942418613,1.3907287120819092,9.919369220733643,0.0042026024,131.525628922365,0.8383347988128662,836.9919357299805,35.76335006399308,-9.536736e-11,196.69779089387617,800,0.0005,0.021618575954641638,11040000,75.8985003490163,2.1423630714416504,10.241880025540995,0.11143612861633301,0.7856381,0.4697234454486099,1.3400654316098972,0.009806872870693222,-31.840301470060524,1.51290748793156,68,0.7855857,2.2243402004241943,24.345186864511582
-0.9803580838053704,0.004879668055699651,3.0992918014526367,800,11.83016324043274,0.430269718170166,9.855929374694824,1.3817496299743652,0.0015890569,25.440987705699204,-0.005565338719983824,1.3815929889678955,10.408674001693726,0.005918781,142.50966620028666,0.8629114627838135,848.827033996582,11.938066694260836,-6.079674e-10,196.53298782912833,800,0.0005,-0.012686141775529174,11200000,82.32266179575129,2.17759370803833,9.486096109710376,0.0999898910522461,0.7820095,-1.6532821249076202,1.4520385297324867,0.01064013802626533,-26.836393215300955,1.669188580659905,69,0.7819316,2.360067367553711,28.409543868091987
-0.7424286983989927,0.004972418594973653,3.0063724517822266,800,11.722094058990479,0.3895761966705322,9.517448902130127,1.6508638858795166,0.005370874,20.626628322705653,-0.0003533947569462722,1.6507396697998047,10.026004076004028,0.010519208,144.8569407708009,0.8520646095275879,860.5529565811157,66.20419857344851,3.8743017e-10,194.63056711402118,800,0.0005,0.0037015087885725094,11360000,83.72221558396281,2.128951072692871,11.156671375744082,0.09802007675170898,0.77829355,-1.1559786014722249,1.4752085283213594,0.01059634711201231,-33.76513667008921,1.6632608180141473,70,0.7785206,2.071314811706543,28.34705455725408
-0.8701185316584717,0.0049218849288702625,3.2213239669799805,800,11.698970317840576,0.41156506538391113,9.716456651687622,1.3786463737487793,0.026761627,19.07706991736962,-0.005039392733949233,1.3782603740692139,10.29164981842041,0.030182067,153.30300557286228,0.908881664276123,872.2566792964935,108.09779100100175,-3.0100347e-10,212.93812600900898,800,0.0005,-0.004968353363453871,11520000,88.47826804406877,2.0971930027008057,8.142353750746064,0.1040036678314209,0.77495605,-1.6218305960785682,1.5611894650412417,0.011101277725567172,-34.25837278117178,1.8038714747157536,71,0.77488387,2.1663167476654053,24.359973297283748
-0.9525056844146478,0.004902378314027003,3.1596903800964355,800,11.920270204544067,0.3603940010070801,9.95005178451538,1.4677419662475586,0.01493017,23.431351345179365,-0.004333086480152534,1.4676103591918945,10.400814533233643,0.02096152,152.49518028931726,0.8314974308013916,884.1828377246857,96.21480901375165,6.079676e-10,217.39987740490307,800,0.0005,-2.468184824034991e-05,11680000,87.85049435531916,2.223747968673706,8.77964429827397,0.0714263916015625,0.77147716,-1.5440696553156856,1.5534713725519111,0.011540911672319357,-28.747006660839677,1.7902503843764856,72,0.77124256,2.3151605129241943,24.58152153028002
-0.1942096958900354,0.0049566443279998335,3.044097661972046,800,11.58465313911438,0.387667179107666,9.48018503189087,1.5713953971862793,0.009448626,23.96386691289536,0.008854279549402487,1.5712456703186035,9.968023538589478,0.011451668,158.27334634153286,0.7750358581542969,895.7730207443237,106.31763872346768,-3.9935122e-10,220.25191298588928,800,0.0005,0.005336407812858388,11840000,91.12284585286142,2.1872429847717285,14.252127534811676,0.07622027397155762,0.7681464,-0.26195654210269337,1.6124296786717545,0.011824127393460648,-32.96746461107088,1.853202409486613,73,0.7681259,2.1397342681884766,37.78207290930222
-0.9357368975871708,0.005011216546489714,2.9922096729278564,800,11.394686937332153,0.4297759532928467,9.569401264190674,1.2246441841125488,-0.0060945093,23.238136832897087,-0.0022068200701553784,1.224332332611084,10.129211902618408,0.0033755165,159.49248960746877,0.8976922035217285,907.1719555854797,90.42547564488933,-7.212162e-10,219.9805603538478,800,0.0005,0.0031683926693672417,12000000,91.92397661959335,2.101407527923584,14.550954368562694,0.09540653228759766,0.76536816,-1.3767652201795137,1.624846668862511,0.01167581160634907,-41.53927755460142,1.8094430478409358,74,0.76524115,2.155323028564453,29.807073104288754
-1.0769233167118544,0.005078813657934261,3.09399151802063,800,11.881112098693848,0.4751403331756592,9.87073564529419,1.392669677734375,-0.0064593335,23.29184184984356,-0.00600877597467999,1.3925251960754395,10.452316999435425,0.0032052975,160.29715119247678,0.8827195167541504,919.059713602066,53.563836457242836,-1.0490417e-09,228.40377531364828,800,0.0005,-0.004463042596979332,12160000,92.33807635969812,2.205127716064453,15.74659035833245,0.08765912055969238,0.762689,-1.7707048995945767,1.6331540538495324,0.011763773434016982,-34.99654833379566,1.9532105368363835,75,0.7626813,2.317242383956909,33.49718981023337
-0.18409322493688612,0.005179801281099542,3.0670700073242188,800,11.743548154830933,0.47423243522644043,9.667411088943481,1.4544672966003418,-0.004720252,21.798776294969773,0.008978248526594622,1.4543240070343018,10.245825290679932,0.0046916693,167.3736209320584,0.8303437232971191,930.8103313446045,120.14114987422286,-7.629395e-10,233.189517357268,800,0.0005,0.008824539619279606,12320000,96.40966049658809,2.178727149963379,15.037167485928418,0.08536648750305176,0.7599011,-0.2894719617523215,1.7052924998860708,0.011881745876217846,-35.46686967784248,2.030612718357314,76,0.7598231,2.220383882522583,33.77205509667013
-2.111194311650577,0.005230859060030603,3.044480562210083,800,11.78502345085144,0.461442232131958,9.646804809570312,1.5131945610046387,-0.0054659476,21.85898232840501,-0.02215083749569241,1.513047695159912,10.219375610351562,0.003652061,163.43272040503854,0.955622673034668,942.6005210876465,42.01518468354663,2.8014185e-10,228.51777010669463,800,0.0005,-0.0027030338856202495,12480000,94.17761220529579,2.091656446456909,13.075852618242134,0.08840465545654297,0.7572583,-3.4045330393103814,1.6656134066789934,0.01159623513901179,-38.00173415540363,1.9638918574290278,77,0.7574841,2.204192638397217,31.990738272970194
-0.5133190474646283,0.0053035012057648595,3.207211971282959,800,11.908165693283081,0.40143632888793945,9.825218677520752,1.4366118907928467,-0.005677159,19.349540443372195,0.005643262508974451,1.436488389968872,10.419039487838745,0.004246798,170.34811946001068,0.8511607646942139,954.5140480995178,55.09210648916272,7.8082085e-10,223.16335021394192,800,0.0005,0.016325335885898958,12640000,98.07916889079468,2.1659996509552,14.498862152754166,0.1553657054901123,0.7544537,-0.6409125785510684,1.735932119698342,0.011778140438997858,-39.745921174444995,2.1582226881330735,78,0.7544204,2.184424877166748,35.10650512388894
-1.4382723919975202,0.005414143509966552,3.1472597122192383,800,11.860032558441162,0.3874623775482178,9.74118709564209,1.5907914638519287,-0.0064529413,23.46309530315136,-0.012782352070067853,1.5906450748443604,10.22673773765564,0.0022090098,168.91133387609588,0.8072876930236816,966.3790555000305,76.29182511627553,-1.4901161e-09,225.37447655816405,800,0.0005,-0.0185271321151979,12800000,97.09039809181891,2.210636615753174,14.76943715069908,0.07716107368469238,0.751311,-2.5090755050297724,1.7226256857723856,0.012177011473790007,-44.152804863342894,2.081965305087561,79,0.7512566,2.2016782760620117,39.0722305179007
0.11564722441761148,0.005494564904730058,2.8117642402648926,800,11.685063362121582,0.39473509788513184,9.490989923477173,1.6206042766571045,-0.0044768793,22.50745555070148,0.014432164049405236,1.62025785446167,10.020738124847412,0.0026882524,175.07601137244035,0.9464719295501709,978.0708360671997,60.949928058514764,-1.6987322e-09,228.10253166422132,800,0.0005,0.013800192784764596,12960000,100.6086454750526,2.0367915630340576,14.410551793909693,0.10036540031433105,0.7481579,0.19909711086023635,1.784781294042776,0.012160974285539236,-39.17185509005315,2.1522701513801,80,0.7481831,2.2557528018951416,37.78964979862238
-1.7443811618036176,0.005482360620170564,3.0475668907165527,800,11.713239431381226,0.3961820602416992,9.83785104751587,1.3153460025787354,-0.005187094,23.259734824856476,-0.016856387440770497,1.3152036666870117,10.361439228057861,0.0045200223,171.42391137041167,0.813774824142456,989.7897074222565,46.21436011062982,-1.7225741e-09,239.38124452384028,800,0.0005,-0.016985313454202858,13120000,98.6204499802447,2.169991970062256,14.708326313959162,0.10310888290405273,0.74496007,-2.9307453852942285,1.7481026478654629,0.012399273842669799,-35.53810620056825,2.0677159051852847,81,0.7449209,2.3107898235321045,40.2988468390979
-1.0671014406822557,0.00559714715309697,3.2102243900299072,800,11.693401575088501,0.4750504493713379,9.710300207138062,1.3436379432678223,-0.00562314,19.69693822682786,-0.0055006359108537425,1.3434875011444092,10.298725366592407,0.0036317776,176.92002080074474,0.8022031784057617,1001.4884023666382,93.78096458264429,3.8146966e-10,234.0703074587732,800,0.0005,-0.0031706635799736826,13280000,101.75932295985947,2.2045722007751465,15.501346243165472,0.09086132049560547,0.7421853,-1.8096012879028571,1.803908981587569,0.0123479628777768,-39.40582355147349,2.278838086697947,82,0.74204946,2.134535074234009,43.90659674538105
-0.3936932335624762,0.005712571172451823,2.8603732585906982,800,11.44159460067749,0.4592766761779785,9.48419976234436,1.3569059371948242,-0.0052237445,18.830700022786726,0.0059099994314233874,1.3567564487457275,10.040203094482422,0.0024814934,179.11946530474407,0.8514795303344727,1012.9379680156708,91.77448949419261,5.6028365e-10,232.47956145755145,800,0.0005,0.013239232145281062,13440000,103.12797113015114,2.236271381378174,15.17912257066857,0.0759580135345459,0.73935497,-0.6968789402667497,1.825850311408198,0.012058022709821703,-44.703998465758225,2.2721587601748787,83,0.7393886,2.097633123397827,34.015957720503536
-0.8940064707611322,0.005786870586401838,3.1403660774230957,800,11.723313808441162,0.3474740982055664,9.880380153656006,1.3437244892120361,-0.004046877,20.927119393342878,-0.002445769975758051,1.3434386253356934,10.339996337890625,0.0020651002,182.44757502847204,0.8346173763275146,1024.6660931110382,74.49160194300306,-3.278254e-10,239.89730548097876,800,0.0005,-0.0018558817851750708,13600000,104.82887785947909,2.1944236755371094,15.656068093582933,0.08350658416748047,0.73681825,-1.537740694993019,1.8605354075596536,0.012656758188832074,-45.466614023169384,2.278144143470336,84,0.73699766,2.271406888961792,38.352034074668936
-3.044555362442967,0.005820433343609743,3.1876001358032227,800,11.68669581413269,0.3613862991333008,9.667007207870483,1.5149028301239014,-0.0043285443,21.022498298049896,-0.03717359974198937,1.5147473812103271,10.138063430786133,0.002336839,177.04437141319679,0.9449007511138916,1036.3666460514069,40.733598906659914,1.1265279e-09,236.2527795865962,800,0.0005,-0.05595746850287604,13760000,101.78062813057731,2.0243160724639893,15.405569763594723,0.08753228187561035,0.7345864,-5.020320767150484,1.8057286358339923,0.012433075001693947,-47.70551115857588,2.3048494514326925,85,0.7345575,2.1820406913757324,44.23100017743745
-1.9154540654042038,0.005920100456242856,2.957167387008667,800,11.577415466308594,0.47824954986572266,9.433284997940063,1.496368646621704,-0.0043014917,19.73588816786413,-0.018436916813884846,1.4961118698120117,10.029513597488403,0.0025809389,181.5128839080118,0.843299388885498,1047.9486019611359,65.87264470440608,2.861023e-10,239.19884911442645,800,0.0005,-0.02632443987633283,13920000,104.37055295144054,2.152657985687256,15.268064787188022,0.09113168716430664,0.732166,-3.1559987650655343,1.8511945292776586,0.012394809718762244,-38.24993648140959,2.3685255945361092,86,0.73203313,2.126082420349121,40.04616474636731
-1.2970870817822475,0.005967814846379076,3.105621576309204,800,11.77530288696289,0.3652162551879883,9.927570343017578,1.3179733753204346,-0.0032955254,21.442764645056393,-0.007960271427120807,1.3178460597991943,10.42166018486023,0.0022510039,182.9639000375677,0.8887112140655518,1059.731502532959,91.97046699847144,8.463861e-10,248.59902276510476,800,0.0005,-0.016957462494379568,14080000,105.12252125831252,2.203777313232422,17.025732321689613,0.10770630836486816,0.72979695,-2.1250931213098143,1.8663711430613101,0.012821534898441947,-46.551063347015194,2.4017016643887352,87,0.7297272,2.2148966789245605,42.640422248495426
-2.1206595606856853,0.005981510707823569,3.225388765335083,800,12.053502798080444,0.36073946952819824,10.105170965194702,1.452726125717163,-0.0045145964,28.025391130488533,-0.02351051018790463,1.452594518661499,10.558745622634888,0.0026687738,183.73155200504726,0.780893087387085,1071.7889566421509,12.493202818769994,-4.4405457e-10,252.51469658696516,800,0.0005,-0.025467244365138128,14240000,105.75271475514651,2.2463114261627197,17.37489808438079,0.07063078880310059,0.72754604,-3.676671987103768,1.8747298958008984,0.012730795836878741,-47.63766621167094,2.413117738608094,88,0.7278004,2.24554181098938,48.32245260367692
-0.7062933172732245,0.0060603690257226995,2.9144809246063232,800,11.66888165473938,0.38294339179992676,9.695256233215332,1.4400126934051514,-0.0041133203,21.253447962698928,0.003243820785467443,1.4398858547210693,10.182359457015991,0.002642959,189.759190287896,0.8373565673828125,1083.4616689682007,76.41217412827294,-4.11272e-10,249.22178737265907,800,0.0005,0.006430103685165125,14400000,108.90720053528868,2.250523090362549,17.878575514769675,0.0834496021270752,0.72505057,-1.0178758933044103,1.9359929053163338,0.012907950896065749,-44.91135178813063,2.4911275436060536,89,0.7249288,2.3551173210144043,41.649947754729304
-0.46880933662566177,0.0061257949457825004,3.1419854164123535,800,11.744404554367065,0.398284912109375,9.751647472381592,1.3243136405944824,0.00082778034,22.021358166797473,0.007357404529186759,1.3241722583770752,10.37800145149231,0.0042512803,190.31780791166048,0.8485219478607178,1095.2147853374481,32.435670580895724,1.5854835e-09,245.53624364118028,800,0.0005,-0.0018494610541587985,14560000,109.50005332089627,2.243685722351074,18.411994567261775,0.20639657974243164,0.7229097,-0.6205582217207397,1.9413936826501794,0.01288148212030675,-49.30639872998594,2.5068000134724984,90,0.72288865,2.0664095878601074,47.52087983535957
-0.8519766027858324,0.006267570845070127,3.212740659713745,800,12.022054672241211,0.4708518981933594,9.951144933700562,1.4430110454559326,-0.0010524485,29.936589555284087,0.0016220240764856157,1.4428832530975342,10.537362337112427,0.003280098,190.573618199105,0.7512645721435547,1107.2410247325897,-18.25262724570046,-6.377697e-10,244.49444775672836,800,0.0005,0.005632883924997059,14720000,109.69931301669857,2.227519989013672,16.433353096791464,0.09379315376281738,0.72072834,-1.2037684498487142,1.9452672084159204,0.01330015004121777,-52.16762494716917,2.521862826346376,91,0.7208332,2.285083770751953,43.82983110700906
-1.6559782197986066,0.006140798172380629,3.637955904006958,800,12.234286546707153,0.37840843200683594,10.40873646736145,1.2909564971923828,0.0035796203,26.504732199819895,-0.01238707420433802,1.290818452835083,10.890330076217651,0.005425607,189.06560299957948,0.8849434852600098,1119.480530500412,19.397691872502207,2.2649763e-10,244.69114108912134,800,0.0005,-0.0197970815214676,14880000,108.73029885182484,2.2694544792175293,17.179749716538392,0.08410239219665527,0.7185657,-2.59152647690081,1.9299496337312991,0.013437343707903683,-45.41612449422219,2.51829634861782,92,0.7185244,2.2549657821655273,45.92494359635573
0.10074958371163245,0.0061834555351691885,3.262970447540283,800,11.898132085800171,0.3791167736053467,9.866430759429932,1.4657037258148193,0.003579727,22.315489818815,0.015570488520673373,1.4655787944793701,10.379692316055298,0.005920538,196.0284894016439,0.9859726428985596,1131.3829038143158,38.23351536264855,-2.0265575e-10,245.39214153011469,800,0.0005,0.0180100798271232,15040000,112.63327687324526,2.230173349380493,15.20821705592081,0.1139678955078125,0.7164012,0.2192598921064331,1.9996168520198765,0.01302551376148244,-47.611033795716914,2.5507975991546887,93,0.71643084,2.0473692417144775,38.1706300963711
-1.1225642713300217,0.006141868787478367,3.2950825691223145,800,11.877724170684814,0.4092564582824707,9.889084815979004,1.4187421798706055,0.005315901,23.504564561652867,-0.0052320057274952946,1.418581247329712,10.410435914993286,0.008428596,192.79858450895443,0.8767790794372559,1143.266137599945,25.5106768424097,-1.6570093e-09,256.81126817961035,800,0.0005,-0.011692077334583866,15200000,110.76236639679591,2.1297786235809326,16.97219266487833,0.08979296684265137,0.7135438,-1.8778012153818444,1.9672983834467546,0.013442736173227825,-48.58744389601788,2.6095269127200926,94,0.71343803,2.1246936321258545,41.02412310404708
-3.4139266174210205,0.006076153813826973,3.0472476482391357,800,11.597801923751831,0.42435264587402344,9.727927923202515,1.284144401550293,-0.004386193,23.80603337333517,-0.04487386143356532,1.284008264541626,10.274017095565796,0.002354085,194.82088871689288,0.9078629016876221,1154.873752117157,73.32831559835235,1.3530254e-09,264.78741700371916,800,0.0005,-0.06939473285267349,15360000,112.02130088703515,2.1627004146575928,21.39969915207654,0.0998220443725586,0.71066636,-5.857943825055176,1.987945400531366,0.013545765522225766,-52.91744673687257,2.6858422092922054,95,0.71064615,2.262347459793091,48.42972089001568
0.7715123863127876,0.006115128732204664,3.1499340534210205,800,11.848455429077148,0.4210996627807617,9.836693286895752,1.4351754188537598,-0.0035443243,23.66051804710992,0.027866307712680442,1.4350039958953857,10.369772911071777,0.0025930363,200.1327533795146,0.8343768119812012,1166.7264511585236,36.55402650586456,1.001358e-09,261.47318440216316,800,0.0005,0.04403608382664304,15520000,114.85284433991022,2.3635146617889404,22.31292676267881,0.0917205810546875,0.70812356,1.4154670419497433,2.04250976912965,0.013668987604122496,-61.155983129161896,2.7350650225005313,96,0.70818305,2.120187520980835,48.040093953224755
0.15723772908576428,0.006193592726627323,3.246699094772339,800,11.839309453964233,0.42502927780151367,9.857150554656982,1.4240105152130127,-0.0010130504,28.17369741788203,0.018272116022026642,1.4238176345825195,10.383856058120728,0.0038278843,198.5710976955363,0.8193049430847168,1178.5705235004425,29.082097712060733,8.3446505e-10,258.1884666535209,800,0.0005,0.02721027753002236,15680000,113.99914128017039,2.2863588333129883,21.265293576374578,0.07961153984069824,0.70530874,0.4501458863194167,2.027520278188552,0.013961735663386793,-61.03125256042091,2.627251684318021,97,0.7055014,2.1460864543914795,50.55014885921393
-1.1998314146001576,0.00612959244680713,3.0418336391448975,800,11.551961421966553,0.39313554763793945,9.726905345916748,1.2694463729858398,-0.0025251305,27.99597887395712,-0.005239646349685258,1.2693042755126953,10.241933345794678,0.002225711,200.92887635084932,0.8370554447174072,1190.1322355270386,52.3913853188076,-1.990795e-09,267.6265205423602,800,0.0005,0.0058532137663652685,15840000,115.25395332959066,2.1762499809265137,21.88023289302207,0.10098147392272949,0.70282644,-1.899054224174751,2.05121462534903,0.013972385725646222,-49.10597238082589,2.7996156577594054,98,0.70281035,2.318164587020874,50.073714539305264
-0.31052925658470665,0.006195504628958094,3.1788156032562256,800,11.691449880599976,0.41059160232543945,10.001037359237671,1.1015772819519043,-0.0044196732,31.721818168177048,0.008306526070780291,1.1014297008514404,10.539817810058594,0.002657225,200.49073445039343,0.9413294792175293,1201.8287901878357,13.115523790219397,5.3644167e-10,268.5311013854348,800,0.0005,0.004300903684415523,16000000,115.16705547217752,2.314774513244629,20.481103808671218,0.10655951499938965,0.70104074,-0.5305890609772125,2.046975764783818,0.013879068290546774,-52.45576343655417,2.61619085695196,99,0.7008861,2.102977752685547,48.31567396704785
-1.443310330068244,0.006230492803925081,3.255316734313965,800,12.019233703613281,0.41384458541870117,9.811270952224731,1.6169188022613525,-0.004223713,23.439914584442867,-0.00914235133776182,1.6167206764221191,10.354655504226685,0.0037955344,205.0678175843871,0.9030876159667969,1213.8556847572327,43.358427006028975,1.9431114e-09,268.8725952042162,800,0.0005,0.0011944387793645195,16160000,117.79870107602036,2.1488258838653564,21.59420986327985,0.10634684562683105,0.6992595,-2.2813811704079887,2.092508262307205,0.013921255477986692,-51.368934403933316,2.8419005971345337,100,0.6993518,2.1318259239196777,45.43236053471124
0.8097889080399874,0.006291135878195932,3.052304744720459,800,11.349835872650146,0.4649083614349365,9.343093156814575,1.3692314624786377,-0.0024728735,26.201997263870933,0.029048895785933813,1.3690845966339111,9.929685831069946,0.002862436,206.38790187530228,0.7676239013671875,1225.210371017456,38.53091639559811,1.001358e-09,272.0118368595078,800,0.0005,0.02869699634131931,16320000,118.39876674654249,2.108661413192749,21.567471039473705,0.10040903091430664,0.69718903,1.5224410165575495,2.1068761363338564,0.01393997439862104,-53.73201103552517,2.76239821991986,101,0.69730484,2.0557096004486084,46.069557832421154
-2.6456633927115636,0.0062881084303515996,2.9412739276885986,800,11.45479440689087,0.3424680233001709,9.760810136795044,1.2106080055236816,-0.0037203438,30.85073172024226,-0.028872529261845734,1.2104401588439941,10.201757431030273,0.0026488567,201.18041445649655,0.924997091293335,1236.6763055324554,30.661146668509453,1.1801718e-09,269.053291167985,800,0.0005,-0.024148233723223125,16480000,115.49454858743267,2.1306495666503906,22.14196782777306,0.07666897773742676,0.69519776,-4.2804701363236335,2.054533536153597,0.014153955306554758,-53.99757612605604,2.8165003332758682,102,0.69506663,2.2139008045196533,51.292276704491215
1.2384548952068324,0.006297992382768184,3.2218141555786133,800,11.827151536941528,0.49704957008361816,9.770228385925293,1.406583547592163,-0.0031130882,27.267521097879097,0.0368016177381898,1.406447172164917,10.379164218902588,0.0019424837,209.22557404225398,0.8215749263763428,1248.5085654258728,34.66113302331937,-1.0848046e-09,268.27974857619046,800,0.0005,0.04944640905184837,16640000,120.00178052893455,2.3195488452911377,22.967764860892395,0.08666467666625977,0.6931697,2.26768521852701,2.136566624175351,0.014252735433409639,-57.01022310082905,2.8892606849429194,103,0.693259,2.0600955486297607,54.77094046692
-1.4389178174116928,0.006235008153949031,3.0527191162109375,800,11.627293586730957,0.4104001522064209,9.720354795455933,1.335456132888794,-0.0039727157,28.721794410651817,-0.010177109028359894,1.335310459136963,10.242724180221558,0.0018667348,205.65942062972607,0.8174376487731934,1260.1408996582031,16.79373026054667,-1.5199184e-10,271.3336831271903,800,0.0005,-0.005980785670563993,16800000,117.99401717769629,2.0997021198272705,23.296565648170237,0.09080862998962402,0.6913633,-2.424191818504701,2.099972952468432,0.014287011633808465,-61.7206692112799,2.7579519749251142,104,0.69140565,2.249133348464966,55.419055094506135
1.0860709081221536,0.006316908180926933,3.0061488151550293,800,11.545805215835571,0.5598158836364746,9.577041625976562,1.2542822360992432,0.009502139,28.44265592283469,0.033102835971599645,1.2541148662567139,10.2492516040802,0.007864646,211.06917956580077,0.8826029300689697,1271.6960761547089,17.238723097545893,-1.5497226e-10,265.10684147818296,800,0.0005,0.04435554689967559,16960000,121.1072493644364,2.2068965435028076,22.800423721825016,0.09058022499084473,0.689636,1.892269688827751,2.1548557280583345,0.014237135397826615,-53.59166594027684,2.8458805367500712,105,0.6897914,2.12011456489563,51.15540556888546
-0.37684732773934715,0.0063030965393647935,3.121412515640259,800,12.17016077041626,0.4050886631011963,10.037136316299438,1.562913179397583,0.0028505237,24.27065808640795,0.010443551208445078,1.562682867050171,10.564629793167114,0.0049109953,212.51342148914938,0.8171694278717041,1283.872060060501,21.768315698419087,1.591444e-09,278.33464596224906,800,0.0005,0.02894115191016903,17120000,121.87850544756976,2.4862678050994873,28.662426762842312,0.09598183631896973,0.68817407,-0.4069384590645699,2.1694147270405417,0.014480408167393004,-69.85054120436934,2.9713749973230663,106,0.6881027,2.25382661819458,61.42631762563641
-5.164784124527063,0.006261246118194733,3.072019100189209,800,11.445060014724731,0.38343381881713867,9.528657674789429,1.3708813190460205,0.0047057853,26.996949319541212,-0.07294150416734357,1.370753526687622,10.030264854431152,0.004978296,206.76361094954595,0.7599189281463623,1295.3225681781769,25.887699033266287,-5.9604634e-11,270.2146959237814,800,0.0005,-0.11338139790346928,17280000,118.68922408424726,2.076876163482666,24.415891105119307,0.09354329109191895,0.68675864,-8.727300085159388,2.1111503144960815,0.01450185685766647,-60.22448314053355,2.8607569158394863,107,0.6866411,2.2665233612060547,51.28688332346477
-3.1347400815660444,0.006323056824249055,2.911167860031128,800,11.482959747314453,0.3689594268798828,9.547868728637695,1.4196512699127197,0.0063944436,31.733863694539966,-0.03859496884445074,1.4195218086242676,10.018297910690308,0.008126988,207.54439490606762,0.9198276996612549,1306.814465522766,-4.290245117945425,-1.7046927e-09,282.87076204529944,800,0.0005,-0.049622543214456735,17440000,119.10514225076895,2.1441757678985596,29.073217988123417,0.08237433433532715,0.6850098,-5.3238721717510735,2.1201657809284016,0.014611607377466581,-62.68173671187986,2.9206313312752603,108,0.6850724,2.197587251663208,55.32646720274197
1.457711010682932,0.006542218783458491,3.116330623626709,800,11.934471845626831,0.3854680061340332,9.77724552154541,1.6168608665466309,-0.0016909916,34.23031196835363,0.041600583383089806,1.6167051792144775,10.267698287963867,0.0032044805,206.44770470112874,0.7796087265014648,1318.7536487579346,23.538479104268344,-7.152557e-10,274.56898879256653,800,0.0005,0.05081104833307901,17600000,118.32144251851327,2.2974133491516113,35.23171418729885,0.08319282531738281,0.6833788,2.629613671910698,2.1092472658362222,0.014553839126765559,-71.69861800026446,2.83732653493625,109,0.68335164,2.19642972946167,68.53176246628891
-3.7639444372169946,0.006574620519170778,3.1392109394073486,800,11.58235239982605,0.37374258041381836,9.517462491989136,1.5559451580047607,-0.003154779,34.93605005049317,-0.048265849323341846,1.5557997226715088,9.990880012512207,0.0031339668,207.27297443512734,0.7656655311584473,1330.3442039489746,22.05499122047167,-9.23872e-10,278.90300192405164,800,0.0005,-0.05019289052880591,17760000,118.935206760902,2.0874428749084473,37.587397859814416,0.07739043235778809,0.68197083,-6.378793620192987,2.1177484868337677,0.014699610838950456,-72.85536531288847,2.7971841718199357,110,0.6818715,2.177992343902588,71.88058548197706
0.28789839231122016,0.00653960536344769,3.0142085552215576,800,11.81189489364624,0.38446831703186035,9.838486433029175,1.4132540225982666,-0.0030439445,27.130387242195955,0.021372459462990604,1.413118839263916,10.342459440231323,0.002026233,214.30636285026728,0.9568920135498047,1342.1602523326874,24.465870340240976,-1.2814999e-09,281.3511036413178,800,0.0005,0.025304267239821553,17920000,122.82681970404457,2.1907031536102295,35.445962065359936,0.09558987617492676,0.68058735,0.6027987592690716,2.1895566664060007,0.014954668199628015,-67.5805427006789,2.9206005642061053,111,0.6803919,2.2033255100250244,70.19439617294336
2.1186678386479,0.006564489190822608,3.372457504272461,800,12.07984209060669,0.5110008716583252,10.02180552482605,1.3489434719085693,-0.0027620117,27.919643011968713,0.054054955776930376,1.3482213020324707,10.677649021148682,0.0019852691,216.58933172498067,0.8528563976287842,1354.2450230121613,32.8369888045898,-1.13248834e-10,279.2400314729702,800,0.0005,0.0714289600160178,18080000,124.34131062433997,2.269716501235962,34.452227461477094,0.09024357795715332,0.67916363,3.8679215911562146,2.211501419242151,0.014614524915164127,-71.26340095553762,2.925156731445868,112,0.67925614,2.1687088012695312,62.20685127466519
-4.551396561762591,0.006531562679532901,2.967844247817993,800,11.465449810028076,0.3702859878540039,9.370795011520386,1.5889770984649658,-0.0032269026,28.084096662763493,-0.06285062042174594,1.5888376235961914,9.833818197250366,0.0016981654,212.80695170986826,0.8843326568603516,1365.7155184745789,22.44418053472136,3.2186503e-10,282.25606431812304,800,0.0005,-0.09661203164197606,18240000,122.20207082340767,1.9846174716949463,34.74133649828201,0.07076811790466309,0.67777157,-7.81955429977597,2.1728194731351342,0.014959454134124781,-63.019862242084734,2.9684634339113463,113,0.6776582,2.1558616161346436,61.6142478978325
-3.2970903237830074,0.00660673409483244,2.8614816665649414,800,11.55386209487915,0.4509761333465576,9.519482851028442,1.4258956909179688,-0.00318305,28.192736006464468,-0.03947137954450594,1.4257419109344482,10.085435390472412,0.002169614,214.96209042894122,0.9258575439453125,1377.275796175003,49.852146842682004,-1.6033649e-09,274.14209333754957,800,0.0005,-0.034174331231718494,18400000,123.42955895728853,2.2132368087768555,36.61661729481462,0.09256196022033691,0.67611265,-5.495465722355966,2.1949331478550542,0.014662886553197745,-76.05386360985084,2.939353126621898,114,0.675923,2.1362695693969727,70.93936418360344
1.1901238219676786,0.006731406035512555,3.2457382678985596,800,11.832189321517944,0.35939860343933105,9.877161264419556,1.4458842277526855,0.0050390167,31.01760122376669,0.03830853550946524,1.4457249641418457,10.349446535110474,0.005096079,216.19797373953068,0.8604238033294678,1389.1173031330109,26.033958075557877,8.7320806e-10,286.2494173578023,800,0.0005,0.047798721183985614,18560000,123.85410632096864,2.2163336277008057,39.245881682639386,0.08971142768859863,0.67440975,2.2552370501178762,2.2089400684547225,0.014991512934751771,-77.57776298208194,2.8887920031917367,115,0.6744935,2.166025161743164,71.46870129350697
-3.1381353175319067,0.006822762863429702,3.0151305198669434,800,11.371788501739502,0.3747596740722656,9.371143102645874,1.4766559600830078,0.0061711418,31.38306596046299,-0.037842880869663066,1.4765276908874512,9.860348224639893,0.00539615,213.7123086155166,0.7267284393310547,1400.4947516918182,24.97570555553161,7.8082074e-10,283.1791866679352,800,0.0005,-0.07532895620297596,18720000,122.38575868518603,2.1237645149230957,43.21342287397504,0.09327864646911621,0.67269975,-5.398230326573059,2.1831603333526184,0.015052341602448602,-74.7636897304732,2.922211789819121,116,0.6728989,2.1878504753112793,77.17504214924882
-2.11150877616052,0.0067646271953242625,2.8698675632476807,800,11.67538332939148,0.3802006244659424,9.714605569839478,1.4195220470428467,0.0022230167,31.526440896513027,-0.019876048017229756,1.4193956851959229,10.204371690750122,0.0044264863,217.28306991525255,0.9331090450286865,1412.1750144958496,21.399479445204484,-1.0132789e-09,287.4809927589793,800,0.0005,-0.026519611572280305,18880000,124.87779218835786,2.2080156803131104,40.8900462557405,0.08925294876098633,0.67078197,-3.5722941623991913,2.2197884980206792,0.014976441219602668,-76.05394882169192,2.852162635962204,117,0.67085844,2.2436108589172363,70.91653542349054
-2.2665040732485475,0.006941298957005787,3.3943090438842773,800,11.803361415863037,0.3616464138031006,10.032927513122559,1.2645845413208008,0.013035933,28.212397937745433,-0.021839914125754745,1.2644476890563965,10.503273963928223,0.008622503,218.1245942968675,0.7646770477294922,1423.982032775879,26.400445291707847,1.4573336e-09,289.03771552708093,800,0.0005,-0.013527571517729868,19040000,124.98984664787793,2.3496127128601074,45.94293314554167,0.09069490432739258,0.6689895,-3.827459648281047,2.228313599235919,0.015236078444603332,-77.48979300466205,3.0817376038921678,118,0.66894025,2.1163437366485596,71.36606173541871
1.3357806818430842,0.006814936865469844,3.1109797954559326,800,11.722465991973877,0.3670949935913086,9.609312295913696,1.5774431228637695,0.017193023,30.68086381928579,0.04109321197745037,1.5771019458770752,10.098628044128418,0.014369683,218.24452457817372,0.867394208908081,1435.7152743339539,27.912660892991525,7.9870227e-10,285.43102160252306,800,0.0005,0.0651206828493094,19200000,124.97115790320606,2.080944538116455,40.97396523838562,0.08791971206665039,0.6673095,2.515083774058638,2.2300458658273246,0.01520479068858215,-74.21220555784696,2.879748219994484,119,0.6673931,2.199490785598755,67.59168773162399
-2.263330190771324,0.006683813077889541,2.943668842315674,800,11.991974115371704,0.4273643493652344,10.19924807548523,1.1676321029663086,-0.002394414,33.13325665172653,-0.024731464220803308,1.1675078868865967,10.7739999294281,0.0015591399,217.5579414499907,1.3339757919311523,1447.7129333019257,23.96011497519098,-4.4703484e-11,284.1537235491029,800,0.0005,-0.047430639500040624,19360000,124.72903665209822,2.214982271194458,33.81968464451013,0.09465670585632324,0.6658393,-3.9890204500342947,2.2227682348120448,0.015195466277043455,-72.65585080505724,2.9599705612719687,120,0.6658692,2.159571409225464,69.50889571613051
-0.525380670534721,0.006637845103169323,3.3381011486053467,800,11.976210594177246,0.3836650848388672,9.939124584197998,1.492887020111084,-0.0006100256,31.560269211680513,0.00795244701461166,1.4927401542663574,10.442202806472778,0.0028404123,219.7915958219848,0.8359427452087402,1459.6937198638916,41.20544601843892,-6.258488e-10,282.3568119506424,800,0.0005,0.015416451585233873,19520000,126.08381483051079,2.3520731925964355,35.34554282847712,0.09723186492919922,0.6646583,-0.7239961940717774,2.245798902331942,0.014954853164686848,-78.35141453970034,3.0113573776068985,121,0.66457707,2.0649988651275635,62.13755721950051
0.35304175070685234,0.006639785250627768,2.8671717643737793,800,11.473412275314331,0.6025776863098145,9.39559531211853,1.3239009380340576,0.00068007695,28.787789285480773,0.02114487913581137,1.3237683773040771,10.111246585845947,0.004492062,222.461807423453,0.759697675704956,1471.1720416545868,28.812287594467175,4.1723253e-10,295.3272468461481,800,0.0005,0.018215017300140884,19680000,127.6583725061177,2.1346397399902344,34.544893473379325,0.09130692481994629,0.6636662,0.6011284358340783,2.2718190669666036,0.014906684803340526,-75.25039477192266,2.8871967385138646,122,0.66377676,2.3177967071533203,62.91151813132479
0.9940405608284696,0.0066342813905304705,2.8989925384521484,800,11.441768169403076,0.4376699924468994,9.547860145568848,1.2959778308868408,-0.0034511974,27.758113229280056,0.035188108136971825,1.2958333492279053,10.095075607299805,0.0013690845,222.75543000668404,0.9558494091033936,1482.6194169521332,30.09677721910611,-7.897614e-10,289.3868675864641,800,0.0005,0.04664999618436729,19840000,127.77797673002708,2.189934492111206,37.989106277278495,0.08791399002075195,0.66285545,1.975857455578267,2.2750674916304017,0.01497209605106952,-64.24586656672753,2.93296812089732,123,0.6627167,2.097546100616455,61.652198541395244
-1.9999681500702473,0.006677578599773736,3.138300895690918,800,11.878543853759766,0.39005374908447266,9.825519800186157,1.523982048034668,-0.0028342805,31.772152645738206,-0.0178980720857527,1.5238051414489746,10.32451868057251,0.001572204,219.2266150109512,0.9117989540100098,1494.5028953552246,31.0669139863377,-1.6689299e-10,283.48982369340035,800,0.0005,-0.009865132368276415,20000000,125.78983787609064,2.118299722671509,37.593155602278905,0.08817219734191895,0.6616782,-3.336690965697218,2.239552973878974,0.01502446476421692,-76.50044857363476,2.8971331275027126,124,0.66162676,2.195956230163574,69.97039311154154
4.988460279365001,0.006728871030877428,2.959024667739868,800,11.579676866531372,0.37461018562316895,9.522818088531494,1.5167226791381836,-0.0031218852,28.50296403441553,0.10337804051734474,1.5164201259613037,10.020642757415771,0.0017522922,226.4885183165022,0.8480098247528076,1506.0876140594482,44.97986801669869,-2.5451183e-09,293.9144227942296,800,0.0005,0.13630653491013991,20160000,129.8519781164298,2.0944008827209473,36.246237909957415,0.09721565246582031,0.6605801,8.787604962120005,2.313256088098793,0.01472033950680869,-67.96537229947532,2.984067004460503,125,0.66067374,2.2439467906951904,65.17550919631485
1.5064436743561849,0.006718716269434704,2.9866011142730713,800,11.604443550109863,0.5139906406402588,9.628489255905151,1.3006207942962646,-0.002389739,32.13247533344434,0.044164434992152383,1.3004662990570068,10.258423566818237,0.0022496604,224.98734002298522,0.9736485481262207,1517.699856519699,31.425985246705295,-1.4066697e-09,285.31028212046033,800,0.0005,0.07890417596768926,20320000,129.15154181873578,2.1906797885894775,36.09477297684963,0.09586787223815918,0.6596502,2.878302887289988,2.2988227381420216,0.01489951603237724,-68.46645568808721,2.8850219293708763,126,0.659582,2.1227333545684814,63.620630086455414
-0.8972965020325452,0.006773330538169622,3.2958076000213623,800,12.015334367752075,0.42394590377807617,10.031473398208618,1.390209436416626,-0.002440337,33.55260114058496,0.0008663644787241949,1.38997483253479,10.594342470169067,0.0017926616,221.8401582458739,0.8806569576263428,1529.7264022827148,18.622731098712418,1.788139e-10,286.4943927213226,800,0.0005,-0.004709008889503256,20480000,127.11974063035606,2.3050856590270996,37.07677792070091,0.098846435546875,0.65824354,-1.4630021313128758,2.2667631422974797,0.015105150945766017,-72.80465378309265,2.8512886773746358,127,0.6582258,2.190364122390747,66.2322957058857
0.08963812661799891,0.006745612452972677,2.829603433609009,800,11.461108684539795,0.5120165348052979,9.357360124588013,1.3897602558135986,-0.0030028431,30.70596131147321,0.0179174949269424,1.3895986080169678,10.041770935058594,0.0017400443,226.68090292618305,0.8590409755706787,1541.1948449611664,20.11875110757847,9.536749e-11,291.8536034171507,800,0.0005,0.024032470531451508,20640000,130.11478344958923,2.084989547729492,36.71273564360684,0.12316083908081055,0.6569011,0.24315821626287004,2.314903244644684,0.015049159468930923,-66.16097469599063,2.8916662273942455,128,0.65689206,2.2491250038146973,62.52194004210771
-7.231081581178402,0.006825835695245275,2.9716978073120117,800,11.48909068107605,0.4671492576599121,9.65901494026184,1.2145979404449463,-0.0030841487,37.14699495463475,-0.10709912595493482,1.214477300643921,10.229401350021362,0.0015446013,216.2980116013941,0.8410663604736328,1552.693191766739,14.87454094753167,2.3841856e-10,295.7008654781769,800,0.0005,-0.13913198002105875,20800000,124.24277152511135,2.2698974609375,35.922215338128666,0.08390164375305176,0.65525776,-12.26667411210341,2.211850903420696,0.015335681386785567,-67.27310934594598,2.7036636990009426,129,0.65555525,2.153369426727295,67.64394084682915
-0.4421477391597904,0.006782110084662712,3.3838999271392822,800,11.933482885360718,0.43792009353637695,9.884333372116089,1.4581091403961182,0.0035267475,33.38364178891935,0.008401840737094697,1.457975149154663,10.43842625617981,0.003633709,226.95351580371153,0.8663723468780518,1564.6302590370178,14.482853030941552,1.1920931e-10,298.6773377798742,800,0.0005,-0.003980835624760264,20960000,130.30090635612015,2.309145450592041,37.8185253439533,0.0930488109588623,0.65337664,-0.7128080153820968,2.3191077364136077,0.015427375100254916,-69.54000305130164,2.8540172404010242,130,0.6533543,2.009295701980591,64.75112561621619
-3.9546815444074195,0.006754576751209369,3.0247864723205566,800,11.627289056777954,0.5383684635162354,9.531506061553955,1.3983335494995117,-0.0026376585,36.56758945576398,-0.05126238953359299,1.398202896118164,10.188252687454224,0.0022123952,223.52762345357812,0.8253777027130127,1576.262813091278,24.369761389378375,1.0788441e-09,292.2601452458023,800,0.0005,-0.0739141121320706,21120000,128.4904046769899,2.022754192352295,34.421689069067746,0.0946962833404541,0.65172815,-6.65631552612635,2.283916861256966,0.015016216861674815,-69.22335841264677,2.817197529718454,131,0.6518795,2.2321557998657227,63.00099939821415
-4.4460114216992315,0.006606402361405036,3.0601673126220703,800,11.314930438995361,0.347095251083374,9.733589172363281,1.0669386386871338,-0.0013929004,30.113849943368233,-0.06117224881940593,1.0667955875396729,10.191596269607544,0.002782346,227.4040892195738,0.9726088047027588,1587.582109451294,32.155186128152145,5.6028376e-10,292.06889182409947,800,0.0005,-0.09457527154575163,21280000,130.4406613344496,2.073665142059326,33.100057646457344,0.09088921546936035,0.65050155,-7.6306691326802545,2.322538896173528,0.015422416521143003,-70.13275213105806,3.0107807875892627,132,0.6506528,2.128268241882324,64.9148090725174
-1.7743526315830018,0.006652998135732953,3.4116179943084717,800,11.928356409072876,0.4101142883300781,9.9431471824646,1.435704231262207,-0.002868346,34.13622989322062,-0.01370941207652301,1.4355700016021729,10.461519956588745,0.002076366,225.66777505610605,0.9266800880432129,1599.5147321224213,5.298315874551111,7.2121625e-10,293.9618907857772,800,0.0005,-0.01447424900230764,21440000,129.65667821597333,2.160104751586914,32.36204846469953,0.0862724781036377,0.649284,-2.876338289940644,2.3066431610295774,0.015287162616334131,-61.328438300977474,3.0355398934522726,133,0.6490629,2.124373197555542,57.10242832279807
-2.292827022403121,0.006609170037227724,2.9759559631347656,800,11.660313844680786,0.46723198890686035,9.453006744384766,1.5677530765533447,-0.002709846,36.089343966923835,-0.02315429302913915,1.5676109790802002,10.035844564437866,0.0023535949,226.70411436167137,0.8045260906219482,1611.1796231269836,18.152865519448234,-1.3172627e-09,291.46923084447917,800,0.0005,-0.024060770511547855,21600000,130.25219826539632,2.0515480041503906,32.04883670761323,0.09093713760375977,0.6480508,-3.81244740885213,2.3166246449424497,0.015427709320249483,-67.0057676095724,2.9822502747981914,134,0.64784384,2.182598829269409,58.96464781347827
-4.0422487508839815,0.00657551002134759,2.9173712730407715,800,11.370978116989136,0.36979007720947266,9.582767248153687,1.2657103538513184,-0.0026225073,33.42631725072338,-0.05444200100529517,1.2655861377716064,10.066282033920288,0.0026483226,227.5176451877288,0.8650856018066406,1622.560097694397,36.00450232303762,-6.437301e-10,295.0386338808786,800,0.0005,-0.07405001441856253,21760000,130.75787466043957,2.0799906253814697,30.185573149625323,0.09434771537780762,0.64642954,-6.926642755281631,2.3244860204317024,0.015474292932007064,-66.1988301356856,2.9991347255185725,135,0.6464139,2.2514240741729736,57.65504053015923
-3.5546483639869892,0.006549842959169221,3.0864100456237793,800,11.639007806777954,0.4257466793060303,9.821244239807129,1.2427582740783691,-0.003085989,30.796290214387366,-0.04484120411487362,1.2426235675811768,10.348639726638794,0.0023693559,228.5641112475197,0.8290054798126221,1634.2097425460815,34.08782699290173,5.483628e-10,295.6284155727033,800,0.0005,-0.06749751211967427,21920000,131.20677109491976,2.246838092803955,30.50749864232316,0.08035683631896973,0.6446446,-5.96059387186869,2.3344803106092162,0.015494657593027136,-57.16474501382357,2.9802873666060363,136,0.6445897,2.2587602138519287,59.024159566732685
0.36742649080433537,0.00659085174247576,2.942605495452881,800,11.500437498092651,0.45173072814941406,9.414751768112183,1.4800713062286377,-0.002031626,31.693546945468942,0.024093835592864554,1.4799654483795166,9.971270561218262,0.0013148065,229.9456729653417,0.762993574142456,1645.7147121429443,38.80908426214777,-1.4483929e-09,294.75059173932397,800,0.0005,0.045111135238248445,22080000,132.00597513877406,2.0593338012695312,31.969506860292686,0.08308744430541992,0.6432966,0.9116312077700051,2.349064564246828,0.015492072302416867,-64.60343657710072,3.0445005575296706,137,0.6433435,2.252417802810669,63.882662997878185
-6.721151190718835,0.006600226714258739,3.0797195434570312,800,11.431933879852295,0.3625202178955078,9.695665836334229,1.2176997661590576,-0.0029909392,34.72612500015248,-0.10125985579739329,1.2175636291503906,10.173089981079102,0.0026903946,226.5593521507978,0.8395555019378662,1657.1515851020813,12.834828245549467,5.9604724e-11,311.8292760773646,800,0.0005,-0.13315422525738238,22240000,130.102420316263,2.234243869781494,29.343056425019263,0.09568262100219727,0.6427442,-11.614857142231374,2.315653274464702,0.016000855625057972,-71.13607406158494,3.0186423283045416,138,0.6427088,2.0774261951446533,54.67624923378965
-4.315426701155192,0.0065753397358206955,3.2915468215942383,800,11.863216161727905,0.49261975288391113,9.978888273239136,1.2362446784973145,-0.0023178395,38.31990991532402,-0.05760305686885687,1.236112117767334,10.58700156211853,0.002300929,228.00954388343834,0.8569357395172119,1669.018560886383,23.934651586633453,-4.1723264e-10,296.90689683065034,800,0.0005,-0.05902691376537414,22400000,131.08563249155043,2.322087049484253,31.23202006585869,0.09264469146728516,0.6420738,-7.243311039693879,2.330312168192602,0.015811101879011833,-62.54136270230825,2.9137116478086194,139,0.64205456,2.1592953205108643,58.19538566110936
-1.8048129873999716,0.006634664152682628,3.005850315093994,800,11.669897079467773,0.40217137336730957,9.630645513534546,1.4759223461151123,-0.0018820913,31.03942745249887,-0.014736252552235214,1.4758012294769287,10.152592420578003,0.0027992234,233.41107983943976,0.7894837856292725,1680.6978113651276,25.985172684184956,2.6106834e-09,306.464945946312,800,0.0005,-0.013708326452238503,22560000,134.16513370214346,2.014967918395996,30.63075290302167,0.0972604751586914,0.6410079,-2.9530300743513345,2.3848460661287194,0.015478517372463387,-65.00690255927171,3.05731579238087,140,0.6408866,2.2180917263031006,59.24285776013839
1.006654271427492,0.006594464029060675,2.927509307861328,800,11.171175003051758,0.35688281059265137,9.587236404418945,1.084369421005249,-0.0025928754,35.172682160032885,0.031851137934917166,1.0842089653015137,10.042064189910889,0.0019539078,232.833899950674,0.8619005680084229,1691.87429189682,22.769254807972807,-5.9604643e-10,293.34389980989874,800,0.0005,0.014391494963874539,22720000,133.67260924748211,2.061866283416748,31.98639450303517,0.07783675193786621,0.63992685,1.6971805614793956,2.379051683455743,0.015412989307525991,-69.51923045789616,2.9969503558580146,141,0.63995177,2.164212226867676,58.787088504458815
-5.23471708444863,0.006637371043476566,3.3504016399383545,800,11.875722646713257,0.4806327819824219,9.914882898330688,1.3133771419525146,-0.0040761223,33.2772799684035,-0.07479847123299212,1.3132259845733643,10.523892402648926,0.0013625699,229.97197251682817,0.8325984477996826,1703.7557651996613,31.68859092279448,9.35793e-10,299.25273110616826,800,0.0005,-0.09689128892623405,22880000,132.2388076158744,2.110715389251709,32.183781908138954,0.10491752624511719,0.63874334,-8.979674616223795,2.3500515331731546,0.015500635495262753,-67.44352719355551,2.8880079426547796,142,0.63876307,2.1292266845703125,61.51227403741385
-5.439241646390831,0.006657948491051071,3.1098473072052,800,11.66599416732788,0.4912078380584717,9.558436870574951,1.4757068157196045,-0.0012306077,36.09836204521939,-0.07741004471278773,1.4755735397338867,10.154316425323486,0.0022197478,225.7284558547636,0.8625504970550537,1715.4261815547943,19.13233231258144,-9.894371e-10,294.3186179515423,800,0.0005,-0.10018332260429524,23040000,129.5537093010614,1.9978582859039307,32.71656950393337,0.0836641788482666,0.6373235,-9.254439641062541,2.3078790660204724,0.01586278888521371,-74.64664474099494,2.972105302716875,143,0.63749117,2.1598198413848877,64.2387880054133
2.822624471752497,0.006595771555841068,3.0656230449676514,800,11.444106101989746,0.36551451683044434,9.779367685317993,1.1346485614776611,0.0026525066,27.496422120123324,0.06516923785160707,1.1345160007476807,10.265551328659058,0.0037556998,238.5688481561163,0.9127395153045654,1726.8762731552124,41.49444932640604,3.9339065e-10,310.25745434004403,800,0.0005,0.09277133009221522,23200000,136.80871042569512,2.190995693206787,29.598390157101377,0.09719681739807129,0.63625586,5.0293787104210965,2.4374206442066257,0.015532842041032379,-61.422245350032235,3.134825928542381,144,0.6360688,2.1639564037323,58.06140677286777
-0.5410542716148723,0.006697373997363473,3.135854959487915,800,11.778314113616943,0.3834853172302246,9.87290334701538,1.3994214534759521,0.022830362,31.990135845225865,0.007896330394144451,1.3992817401885986,10.352336883544922,0.009769927,236.9080742131733,0.8739273548126221,1738.6595027446747,17.318189439447824,3.3378597e-10,294.7252946948777,800,0.0005,0.0032871290802775166,23360000,135.89730544574178,2.157505989074707,33.265587951463466,0.07412052154541016,0.63513696,-0.7279519780908019,2.4212806606835824,0.015714271556821004,-64.81443973136473,3.0326186181126893,145,0.6351441,2.270974636077881,78.57462266536142
-2.6328272085674316,0.006645508600711469,3.013282537460327,800,11.249062538146973,0.3500792980194092,9.395167827606201,1.3587396144866943,0.106504485,37.20113678820643,-0.029179404109566123,1.3585889339447021,9.845075607299805,0.056876123,229.63999645193772,0.825340986251831,1749.913274049759,16.13303648989517,2.9504302e-10,300.2341575433542,800,0.0005,-0.029613030904526785,23520000,131.88060157859098,2.077824592590332,27.762320232429822,0.08037114143371582,0.633804,-4.384125147598843,2.3478830246866886,0.015858134620082412,-65.31075112188552,3.0687329141132293,146,0.6336666,2.0538763999938965,57.33618544541812
-0.24477131330889987,0.007019104640394058,3.501546621322632,800,11.825509786605835,0.4599270820617676,9.902261018753052,1.2099366188049316,0.05553492,36.8991350245897,0.010465383739239952,1.2097790241241455,10.565380573272705,0.02841504,231.53389477714182,0.8506593704223633,1761.743891954422,8.056906107637847,1.5497185e-10,296.48965174465366,800,0.0005,0.0065173204562726465,23680000,133.34392909678957,2.0583271980285645,15.151654217372698,0.18209624290466309,0.6317432,-0.38393599690355373,2.3661041988106684,0.015144314845533033,-40.9542251858291,3.17375885728591,147,0.63164276,2.162609100341797,64.04622458628593
-0.7546101960914744,0.0077132828306576634,3.450254440307617,800,11.727915287017822,0.4233074188232422,9.922232151031494,1.2291405200958252,0.17199707,42.77899686353812,0.005428072655866077,1.2290329933166504,10.46239972114563,0.18163082,226.412015565802,0.7759661674499512,1773.481932401657,7.936763102946022,5.6028365e-10,294.06428069717265,800,0.0005,0.01296247324622997,23840000,130.40130980114984,2.152585744857788,17.013558913068554,0.0936577320098877,0.6301181,-0.9772527696940717,2.315291387453975,0.015462316321488262,-84.60117446976221,3.074055295859419,148,0.6301589,2.0863895416259766,79.0177460223979
0.2829382802603942,0.010807832180551683,2.9429354667663574,800,11.27500319480896,0.3528923988342285,9.321565866470337,1.4533665180206299,0.01102186,43.559532798018935,0.030098824074936734,1.4532346725463867,9.777235269546509,0.009072736,204.8178857342551,0.8305172920227051,1784.7605874538422,13.729842408600751,1.7911195e-09,294.6232284765045,800,0.0005,0.06196104414241371,24000000,118.06491483682143,1.971822738647461,59.97725619249916,0.08260679244995117,0.6285035,0.810719855587189,2.0961330149049027,0.015581616826811284,-120.80122876961444,2.7654021167066856,149,0.62857103,2.150813579559326,104.09525321745775
-4.536567453013856,0.010942946719415557,3.208556652069092,800,11.087105989456177,0.4253964424133301,9.357901096343994,1.0105228424072266,0.025482396,43.9807908537297,-0.060461164556334844,1.0101709365844727,9.929710388183594,0.013124484,202.88667404933355,0.9352638721466064,1795.8520340919495,8.735314044783438,3.3080574e-10,276.1509795838131,800,0.0005,-0.09579223006905935,24160000,117.24100246955732,1.821295976638794,62.12251020959263,0.1027984619140625,0.6268954,-8.276478520910434,2.076303841558212,0.015851936733202933,-112.3652351891524,2.748775721951789,150,0.62696844,2.0777618885040283,105.99896569024222
-1.675382333013785,0.010966643454503865,3.015970468521118,800,11.66030478477478,0.3780183792114258,9.72687554359436,1.4178543090820312,0.0038730612,42.93275223613085,-0.006388734214311381,1.4177005290985107,10.205533504486084,0.00662296,215.74325583908853,0.851245641708374,1807.5420978069305,9.316752769502878,-1.0490417e-09,291.5506590536011,800,0.0005,0.008010745391557758,24320000,124.53167585195108,2.112165927886963,60.290637413449225,0.07902741432189941,0.62593657,-2.8447930336683926,2.206545457422009,0.015449988810521537,-111.65912885420062,2.8939903849714,151,0.62598556,2.250270366668701,110.2674189415337
5.474424340029065,0.011109576010086348,3.0190343856811523,800,11.459296226501465,0.41471219062805176,9.590019941329956,1.321448802947998,-0.0012926605,50.60799554634838,0.13425543853528732,1.321296215057373,10.101850271224976,0.0029830853,210.6388667099144,0.7886862754821777,1819.0066976547241,-21.069548035258435,2.360344e-09,285.20442299566287,800,0.0005,0.26755578834992555,24480000,121.84853304910276,2.059349298477173,60.012084833161374,0.07454872131347656,0.62465185,11.178132536413605,2.1562692778660124,0.01562703072159776,-111.25991498232318,2.79761578424943,152,0.62462753,2.177476644515991,103.34117925038252
-6.073578752592429,0.011134632704808847,3.1296725273132324,800,11.402539014816284,0.3965635299682617,9.748719692230225,1.1057755947113037,-0.001014504,43.538491643949065,-0.09079265146397185,1.1056334972381592,10.26296353340149,0.0031000008,217.1827688653602,0.9137084484100342,1830.4131724834442,-2.2088159106765923,-2.4795532e-09,293.2818498522916,800,0.0005,-0.1571990572815849,24640000,125.02093184560731,2.03902530670166,62.12197652135923,0.09420061111450195,0.6236227,-11.34922084367393,2.2203134343677373,0.0153860400911595,-117.30910916268128,3.021226866109138,153,0.6236148,2.32468581199646,111.09801858209063
3.967490760078523,0.010949837363643607,2.990924119949341,800,11.474423885345459,0.39552831649780273,9.657437801361084,1.1722941398620605,-0.0018704243,50.2926181244093,0.10142179535441756,1.1721577644348145,10.261551141738892,0.002683083,214.20069371671445,0.8171617984771729,1841.8921570777893,10.892152998274513,-1.6629695e-09,288.4518027464035,800,0.0005,0.20021640144468553,24800000,123.92083292299361,2.119239091873169,58.68615865650561,0.1854102611541748,0.62255645,7.928129587186459,2.19279401362178,0.015436465153117453,-106.70894207784514,2.8351452290024817,154,0.6227186,2.287210464477539,113.13309070455756
-4.595871065448626,0.011060125199104766,3.1124346256256104,800,11.182457447052002,0.3553462028503418,9.669733762741089,1.011953353881836,-0.0033136746,40.41180650324302,-0.06693841836804239,1.0115976333618164,10.135562658309937,0.0024019952,220.7966289333591,0.8743147850036621,1853.0791382789612,14.90996234697154,5.662442e-10,287.4691571731733,800,0.0005,-0.14493703152833107,24960000,127.26648119836463,2.0369207859039307,60.391433179504965,0.0887904167175293,0.6219307,-8.933002533757195,2.2570693641757638,0.015167326001744847,-113.44873763620974,3.018940493928315,155,0.6219017,2.146806240081787,124.73694946685423
5.846301672969506,0.011055845765354538,3.2260847091674805,800,11.214601516723633,0.506037712097168,9.573660612106323,0.9569835662841797,-0.0012326252,45.09679857800871,0.1384932360363402,0.9568367004394531,10.197937726974487,0.002211956,217.4525442275426,0.9248576164245605,1864.3205916881561,-3.767078031206645,1.4245511e-09,291.6727187119178,800,0.0005,0.2417762316795152,25120000,125.2477064353041,1.9589619636535645,58.31271813541912,0.09554910659790039,0.6209803,11.629140015325097,2.2254209256811084,0.015645453909142907,-116.40165073820836,2.9461813383805118,156,0.62106997,2.0914924144744873,113.79091317595534
-10.482923809812347,0.01117473259912555,3.2527945041656494,800,11.652366399765015,0.41213369369506836,9.657366275787354,1.3849468231201172,-0.0033440057,42.688511479540324,-0.1750592764266975,1.3847894668579102,10.237889051437378,0.0026108264,226.17560810408287,0.863884449005127,1875.977154970169,-32.50172349138419,-2.6226044e-10,295.5385757945071,800,0.0005,-0.29582595103924,25280000,130.43988961126922,2.1416687965393066,59.23439770212099,0.1353137493133545,0.61991125,-19.767361420203656,2.311429639944215,0.014672014996934149,-126.51410271785869,3.127533785162624,157,0.61985004,2.0558724403381348,106.83328333737431
-0.9972376677077531,0.011318368149520698,3.11486554145813,800,11.350693225860596,0.3980133533477783,9.59504771232605,1.2248005867004395,-0.0028605901,44.15943443056785,0.0063620034688543796,1.2246677875518799,10.095093727111816,0.0019305504,221.789832627358,0.850447416305542,1887.3327658176422,10.864663848017466,-1.7881386e-11,291.6237022946688,800,0.0005,-0.008188013277151853,25440000,127.89015304756035,1.987281322479248,64.49476170568107,0.0830986499786377,0.61918634,-1.6685269471381179,2.268611712913788,0.015291741981806155,-116.38134921234406,3.0928796236600378,158,0.61918104,2.272897720336914,124.78832664009215
1.2446472572580438,0.011007410622833827,3.1744225025177,800,11.613977432250977,0.4676816463470459,9.695008993148804,1.3010814189910889,-0.0034878568,42.07713354882364,0.05126769116350401,1.300931453704834,10.284921169281006,0.0017783754,223.47903628766872,0.9264473915100098,1898.950900554657,14.779588874435865,-1.1444092e-09,286.85879248010895,800,0.0005,0.10252571791118846,25600000,128.77563994920436,2.1215476989746094,59.45784287084441,0.1041262149810791,0.61826694,2.896533765072537,2.2848392169495337,0.015151493279188317,-116.85762590788433,2.9738122188887393,159,0.6184418,2.0930984020233154,110.56835132303914
2.1216860586407877,0.010890086063048495,3.2617199420928955,800,11.691313028335571,0.3719973564147949,9.718496799468994,1.4692087173461914,0.0010024227,43.10974960647456,0.06510336770687014,1.4690711498260498,10.192677736282349,0.0031568494,224.5405619626185,0.7913963794708252,1910.647096157074,10.840675377129344,2.563e-09,296.96430745617187,800,0.0005,0.08526763064987135,25760000,129.4541921384124,2.2005810737609863,59.06711744117881,0.07784390449523926,0.61705047,4.286772910224387,2.296377872800702,0.015154816816709497,-129.32697458933492,3.0851239040245564,160,0.6170858,2.1257882118225098,104.76450232540545
-4.596147969596877,0.010572101403138957,3.2221670150756836,800,11.466983318328857,0.3926217555999756,9.631794452667236,1.2885990142822266,0.006181733,45.017102185084894,-0.06325405738635059,1.2884249687194824,10.144662857055664,0.004207436,228.46755183800647,0.7690153121948242,1922.1192390918732,1.1343767183511122,-4.798174e-10,291.4580607443215,800,0.0005,-0.13267356439611944,25920000,131.51640015373556,2.136347770690918,54.504052144524685,0.09295368194580078,0.616179,-8.47460386174604,2.3356111410138363,0.015177542923548367,-114.10535023998727,3.0730362699292373,161,0.61612505,2.0991508960723877,103.74577136466408
-3.448003908729756,0.010538594096603545,3.215362071990967,800,11.609447002410889,0.3902709484100342,9.739105939865112,1.3250248432159424,-0.0028856324,48.71231893399422,-0.04206269527135403,1.3249058723449707,10.251970052719116,0.002267535,225.41094120544057,0.8555595874786377,1933.7353086471558,6.601286481765443,-1.4305117e-09,303.1349544559496,800,0.0005,-0.06629370389157196,26080000,130.0658770446518,2.1620826721191406,55.51909028618988,0.10185575485229492,0.61556077,-6.386563018719739,2.3055863935502248,0.015140148764135506,-111.33414341458605,2.9780265801310644,162,0.61551964,2.01830792427063,107.09061824531399
-3.608268500387686,0.010408788282737058,3.210970163345337,800,11.553173780441284,0.40924715995788574,9.612372159957886,1.385744333267212,0.0016384824,40.75727180344687,-0.04418571466558631,1.385605812072754,10.140939235687256,0.00336594,230.88536889495415,0.8095242977142334,1945.2929952144623,1.0110677523695497,8.165838e-10,294.17131760441646,800,0.0005,-0.07723919020656617,26240000,132.87781073008898,2.1858532428741455,54.311866032245184,0.10041642189025879,0.6145461,-6.578792105765683,2.3604496942627584,0.015309213779834113,-112.54478496340626,3.140375753219356,163,0.61457545,2.0836145877838135,97.34359463113027
-6.458895290330425,0.010388165283588675,3.0765557289123535,800,11.487430572509766,0.3822824954986572,9.488959550857544,1.349998950958252,0.0016723655,41.74414783640493,-0.09820969424423945,1.3498578071594238,10.103645086288452,0.003081046,232.91009047762716,0.7595729827880859,1956.7860770225525,9.816126568866142,1.0251999e-09,297.4875915076727,800,0.0005,-0.167187787450375,26400000,134.15492100313742,2.167567491531372,52.60727949676859,0.21237778663635254,0.6136283,-11.979731441255842,2.3816645866576014,0.01503231432754344,-104.47622401931721,3.1499218127150552,164,0.6135477,2.141573429107666,108.33147244359267
-2.1240168892035656,0.010139379711951169,3.046910524368286,800,11.460435152053833,0.4079248905181885,9.828986644744873,1.0795607566833496,0.0054031885,42.64980095835519,-0.019262718830855535,1.0794432163238525,10.349222183227539,0.0030345418,229.92453842208278,0.8815562725067139,1968.2514081001282,18.24778848786951,-2.0086763e-09,301.91739752391226,800,0.0005,-0.05507615758530107,26560000,132.258913280594,2.2005670070648193,51.91480211284029,0.0915069580078125,0.61273986,-4.054310236333792,2.3515549687649124,0.015411659010974485,-106.79985599575183,3.0953717579086732,165,0.61286956,2.234560489654541,107.9869106612158
-1.446418674179199,0.009833059764165408,3.2985994815826416,800,12.049748420715332,0.4003174304962158,9.969542264938354,1.550668478012085,0.00056821265,39.450212385390884,-0.0025940073871199443,1.550464391708374,10.463738203048706,0.0020734295,232.70074186410028,0.8353869915008545,1980.3052051067352,20.66099438635129,-8.285044e-10,300.332510375168,800,0.0005,0.000471071786409647,26720000,134.11437950473365,2.2667064666748047,48.079826415555985,0.07198524475097656,0.6119041,-2.3293590266013053,2.3799978424179025,0.01527005551833079,-103.66886915069065,3.1837416415236497,166,0.61203223,2.153681516647339,94.8141253411382
5.526720669992885,0.009918589043900387,3.1044318675994873,800,11.324885129928589,0.4182863235473633,9.304027080535889,1.3439929485321045,0.0007146924,45.617991449499755,0.13208486907323796,1.3436005115509033,9.834909200668335,0.0028906441,223.2924545383131,0.7521076202392578,1991.6360528469086,18.748825603422027,-2.5033947e-10,308.8062505960233,800,0.0005,0.2328268212450652,26880000,128.8262523461158,2.032740831375122,47.932224289376656,0.08663272857666016,0.61100775,11.120116403952272,2.2851580130720928,0.01574864578349957,-96.64175619789998,2.992943251762239,167,0.6110405,2.0880517959594727,121.9843146857284
3.7330206829435104,0.010127949299463156,3.2463490962982178,800,11.6892728805542,0.4149899482727051,9.830883264541626,1.2549896240234375,-0.00069541205,44.35297210425784,0.095659784327525,1.2546639442443848,10.37665343284607,0.003348289,223.75560927238777,0.9383201599121094,2003.3387367725372,13.116149298773847,2.1457665e-10,311.5964694895252,800,0.0005,0.15184684804647014,27040000,128.8472403812604,2.1303324699401855,52.8060090824624,0.10746932029724121,0.6103275,7.413773889496128,2.2887542662208578,0.015701735798356688,-98.84693220568504,3.0691111297835993,168,0.61034995,2.040752649307251,110.59703621610363
0.24423315737328102,0.010061251767734952,3.410377025604248,800,11.9532790184021,0.4266793727874756,9.968655347824097,1.4033045768737793,-0.0024104845,43.984654773297216,0.029534808254327947,1.4031739234924316,10.50474762916565,0.002017615,230.02716799909854,0.8991000652313232,2015.2962412834167,14.339348678148847,-8.046626e-11,313.4341912425075,800,0.0005,0.043390403044910354,27200000,132.3153689039461,2.2705509662628174,52.34716870397221,0.08795475959777832,0.60993445,0.81609207483531,2.3529824001147226,0.015528391241289083,-115.0900828404553,3.105713420231467,169,0.6099742,2.0378217697143555,100.72964136969712
-3.5893262279792295,0.010069149202061787,3.309206485748291,800,11.633899927139282,0.4020209312438965,9.675857067108154,1.390974760055542,-0.00064359116,37.988784214494494,-0.045362209833441934,1.3908448219299316,10.195005178451538,0.0026697784,237.94050183279757,0.7795507907867432,2026.9349908828735,19.870936619108445,1.5616418e-09,310.7281327269261,800,0.0005,-0.0930659120002711,27360000,136.75381272482136,2.0751888751983643,52.408385397877666,0.09524202346801758,0.6096761,-6.683612323118436,2.4321916300070057,0.015335587226291964,-105.33346708179924,3.3455006249221046,170,0.6097661,2.172250986099243,109.54205132018453
2.008326695232954,0.010408467903471056,3.2024714946746826,800,11.757678985595703,0.417435884475708,9.811850786209106,1.3958961963653564,0.010859373,46.60905972100345,0.06533914858806651,1.3957335948944092,10.330597877502441,0.004164503,229.4961813771263,0.8084814548492432,2038.696753025055,18.835071340970007,6.258488e-10,303.2711170244936,800,0.0005,0.12253827206148929,27520000,131.9427591377101,2.218122959136963,53.984911510006505,0.07961249351501465,0.60901165,4.344574883508444,2.3473811818900816,0.01556512972090619,-108.54704172535081,3.2284756308854825,171,0.6090111,2.227163076400757,98.66781045811247
-1.0705673508171074,0.01072445983977882,3.377781629562378,800,12.037262201309204,0.3893887996673584,10.108198404312134,1.3747563362121582,0.012056106,39.48785559888918,0.005225335631153831,1.3746166229248047,10.617642402648926,0.0045944303,234.8088769694576,0.8061912059783936,2050.739349603653,17.998068186207984,1.0013579e-09,299.6133344971567,800,0.0005,-0.016185499338061814,27680000,134.9950202704459,2.289210319519043,61.99504884610033,0.09542679786682129,0.6085249,-1.7873907321110767,2.4007416302559856,0.01544753603507358,-124.52758049057331,3.2608252993682156,172,0.608421,2.143432378768921,107.75786822621293
-0.8424575504983415,0.010380051852511878,3.0091745853424072,800,11.66092324256897,0.39299917221069336,9.615554094314575,1.5077097415924072,0.0079206135,43.90383923058827,0.008184527627756523,1.5075623989105225,10.12287187576294,0.0041051586,232.27117927475112,0.731346607208252,2062.40838098526,19.592901762762956,-6.347895e-10,315.4005123444346,800,0.0005,0.026937216658181936,27840000,133.7258065172981,2.0938560962677,55.74146406625845,0.09331893920898438,0.6081173,-1.3792892851135616,2.3756768962833945,0.015700999274658317,-114.63903142628973,3.22933652968086,173,0.60809237,2.362456798553467,105.49432745181497
-6.2745281497348415,0.01058890748904376,3.012341022491455,800,11.613425016403198,0.44829773902893066,9.77286672592163,1.2214341163635254,0.013476518,37.51319522474368,-0.09089956262113764,1.2212579250335693,10.351950645446777,0.0062777847,238.83228399381827,0.8687942028045654,2074.025978088379,10.785229343283646,1.4305115e-09,306.0251345054028,800,0.0005,-0.14864318972680693,28000000,137.3090949736977,2.2260334491729736,59.99440924989219,0.09110093116760254,0.6077044,-11.378352878320237,2.4408838435315334,0.015450605073304124,-112.27712169030931,3.365021419000268,174,0.6075862,2.2029922008514404,109.96314571531019
-2.4010759127998194,0.01016852195662617,3.356271743774414,800,12.63071608543396,0.4179234504699707,10.658558368682861,1.3040111064910889,0.017413909,39.65284540594606,-0.020496274725902305,1.3038687705993652,11.289357662200928,0.009811478,238.85333092731204,1.2730181217193604,2086.663075208664,7.331970738248461,-4.768372e-10,309.3368353512809,800,0.0005,-0.028423536313674464,28160000,137.43989136002202,2.2790303230285645,53.8653726444377,0.19215798377990723,0.6068371,-4.232290843465172,2.442406423499217,0.015334506694371412,-123.40291826877178,3.3013523247430863,175,0.60672975,2.2673227787017822,101.98105662177488
-0.47340633447173175,0.009607417329281828,3.1471331119537354,800,11.759739875793457,0.423051118850708,9.745611906051636,1.4543051719665527,0.0017184126,37.662052826369134,0.015545340616460129,1.4541726112365723,10.272340059280396,0.003426309,238.08629008903156,0.8243076801300049,2098.427487850189,27.11913499250167,1.6018747e-09,312.8495548780774,800,0.0005,0.04000653561522029,28320000,136.90850191277514,2.123478651046753,44.431683278139566,0.08152985572814941,0.6056826,-0.4824654891230342,2.4348271049027064,0.015650533474460125,-98.70277439012497,3.2211673053825587,176,0.6055942,2.235684871673584,104.74194985660135
-5.724844217504697,0.00938968385046893,3.0974247455596924,800,11.492213487625122,0.3829381465911865,9.787205696105957,1.1681640148162842,-0.00046045173,40.845392988312405,-0.08915049321989463,1.1680264472961426,10.29082989692688,0.0032408473,237.11426873550204,0.8556361198425293,2109.9247472286224,-42.71637431583116,-5.0067905e-10,304.9324661079844,800,0.0005,-0.16113101934048976,28480000,136.46943639617336,2.2581658363342285,41.0476344410806,0.09835505485534668,0.6050393,-10.908036540953375,2.425032248164417,0.0159371070498935,-105.34218349982675,3.149002943352335,177,0.6051312,2.1049070358276367,103.06012973652635
-1.1509641567526152,0.00953889084646115,3.416417121887207,800,12.128352642059326,0.4094583988189697,10.295826196670532,1.2720236778259277,-0.00079726597,40.42186340197285,0.00042811631528704764,1.2718665599822998,10.82774543762207,0.0026604272,237.54636156335968,0.8739078044891357,2122.0571768283844,18.557123851383047,3.9935114e-10,308.8051935147338,800,0.0005,0.011890996734349298,28640000,136.64760606562265,2.2574877738952637,43.76042082956195,0.09803509712219238,0.6043634,-1.973876076965899,2.4290874396366884,0.015692991744324966,-94.61689886051485,3.2402206867099737,178,0.60431254,2.2251663208007812,89.11679157221516
-0.987950941528818,0.00967709936085849,3.2653799057006836,800,11.771910429000854,0.4109072685241699,9.599009990692139,1.508413553237915,-0.00032225414,38.36138550767926,0.003708640596040239,1.5076775550842285,10.115240335464478,0.0024347766,240.201492545744,0.8127841949462891,2133.835236310959,13.407009144995001,2.0444393e-09,309.1531226209275,800,0.0005,0.00586742875401999,28800000,138.3495670335924,1.9951496124267578,45.50970716824158,0.08194446563720703,0.60381156,-1.6593199754616195,2.4564442806819904,0.016081891608780974,-106.52419024550001,3.2768906900677393,179,0.603768,2.1652064323425293,96.02176726818583
-3.8355963957831096,0.009575376532350391,3.10770845413208,800,11.577556133270264,0.4117469787597656,9.607768058776855,1.3758492469787598,-0.0022222635,42.83596089174599,-0.0533856351689692,1.3757197856903076,10.149453163146973,0.0017645834,240.88842067155574,0.8025639057159424,2145.448319911957,12.347828522174321,7.599603e-11,321.2984457389631,800,0.0005,-0.13981888972051812,28960000,138.67027673588362,2.1914217472076416,44.2213710509823,0.10778951644897461,0.60351765,-7.356100507371422,2.4647667356098895,0.016053037359998794,-114.96733405008085,3.358679279333135,180,0.6036983,2.157644510269165,94.19305574330097
0.8764710076502794,0.009582180183037357,3.3743245601654053,800,12.084666013717651,0.40616345405578613,10.10236644744873,1.4002671241760254,-0.0023800693,43.00198637677453,0.040171352649323346,1.4001317024230957,10.638295888900757,0.0021989155,237.3370817145257,0.8534796237945557,2157.53679728508,13.226318583820788,6.79493e-10,318.5379106396497,800,0.0005,0.06641094087640828,29120000,136.4839414613348,2.121634006500244,42.62228697905785,0.10950994491577148,0.6032411,2.0281784290692104,2.4284361853394243,0.01601923704632616,-115.48074770923895,3.2896963142857576,181,0.6033476,2.2511696815490723,89.62385734509334
-1.0367654263097565,0.00950039910003472,3.2987003326416016,800,11.968892335891724,0.39222216606140137,9.906076192855835,1.517561674118042,-0.0018077068,47.12268716718568,0.00589288340918118,1.5174167156219482,10.412369966506958,0.0015682008,234.09430648291374,0.7909395694732666,2169.511926651001,12.441890851460453,-1.9609927e-09,310.9264681314567,800,0.0005,0.032952751759230806,29280000,134.74362003226432,2.0953304767608643,42.59222657031186,0.09288239479064941,0.6026583,-1.3891013455883567,2.3949528235885755,0.015921370388276578,-115.33700394461307,3.218266514809717,182,0.6026821,2.268681287765503,85.47183236767236
1.8110162381419195,0.009396513483944302,2.8957202434539795,800,11.372223854064941,0.38712334632873535,9.430218696594238,1.376812219619751,-0.0031240638,45.15013118932394,0.0609792220081679,1.3766560554504395,9.951076984405518,0.0016524505,234.28385798310717,0.8401339054107666,2180.889382123947,5.168493851694465,1.7285346e-09,309.6491265987514,800,0.0005,0.1420135256258867,29440000,134.6845875771738,2.1014318466186523,40.27627192346583,0.11184144020080566,0.6019695,4.142275452344144,2.3972947277376147,0.016279223237752497,-100.08292399699737,3.3449079668157733,183,0.60179025,2.243727445602417,115.6825184599039
1.4156713066230464,0.009453656719076393,3.2564404010772705,800,11.82766056060791,0.36844587326049805,9.942501068115234,1.2626042366027832,-0.0028734738,41.60200273470477,0.052268159340409896,1.2624611854553223,10.519783973693848,0.001981366,238.22962678012837,0.871922492980957,2192.723046064377,18.734182536622463,-9.0003016e-10,304.0842615575629,800,0.0005,0.10878676289684167,29600000,137.33818662723846,2.1548588275909424,41.43662009797912,0.18958783149719238,0.6012981,3.2593112313318398,2.436652099220279,0.01624484044773827,-105.35763857812806,3.2467844799409464,184,0.60130924,2.2730448246002197,90.06493807368683
-2.338665611971318,0.009406030751943899,3.411282539367676,800,11.878165483474731,0.38121747970581055,9.847145795822144,1.4984562397003174,-0.0026232104,41.60816079711593,-0.021912737724231784,1.498293161392212,10.3365797996521,0.001959209,241.50628369113815,0.8401098251342773,2204.6094505786896,9.468888775447871,-1.4841556e-09,321.1881395627446,800,0.0005,-0.039364795709877366,29760000,138.9276479025195,2.146477699279785,41.03491185566479,0.08806347846984863,0.6005513,-4.163166355930932,2.47074502342725,0.01592026646231351,-94.70793402669126,3.3925857280371146,185,0.6007313,2.087794065475464,94.93237523234313
-7.493677899540042,0.00950751122716506,2.9996936321258545,800,11.34870195388794,0.4631783962249756,9.453644037246704,1.2869179248809814,-0.0025161079,40.04449649398283,-0.12124616962782525,1.286789894104004,10.0278639793396,0.0024836096,248.48432337885214,0.8628215789794922,2215.9696006774902,11.232044456983267,2.4139876e-10,330.81234987934926,800,0.0005,-0.22387437286547268,29920000,142.93832185406328,2.0968806743621826,40.487079148373645,0.09029412269592285,0.59964097,-14.11026744619141,2.54182355531792,0.015536894164916283,-100.6781774130212,3.4796369432152896,186,0.5996108,2.1826634407043457,90.43165101906334
0.7379663649269217,0.00937747317474964,3.413179874420166,800,11.795070886611938,0.3859677314758301,9.85169529914856,1.3153276443481445,0.001562228,38.34779427137057,0.037477315841913536,1.3151845932006836,10.441381931304932,0.002741051,241.71523502505036,0.8011407852172852,2227.7696285247803,12.874184441356041,2.7418139e-09,311.2321834786956,800,0.0005,0.06639091622399176,30080000,139.01568589134197,2.2051286697387695,42.23644192229861,0.18198943138122559,0.5988384,1.7661062783540422,2.471531404418815,0.01598062218627746,-101.15979273081133,3.30276238259,187,0.5988757,2.051173210144043,93.8420852074909
0.5813837123525574,0.009216999842282766,3.3655197620391846,800,11.9760160446167,0.4607841968536377,9.999915838241577,1.3576560020446777,-0.0009286569,41.91220840059311,0.03449043451755466,1.3574872016906738,10.575699806213379,0.0026038168,241.23389988808785,0.7388191223144531,2239.752472639084,8.851833256290178,-1.2993813e-09,312.9031194840579,800,0.0005,0.06994968713818205,30240000,138.90700022444852,2.2388131618499756,39.57356510316574,0.09093403816223145,0.5978969,1.5224935067324379,2.467647663446017,0.016216788594356386,-89.1600392434616,3.430616031121234,188,0.5978786,2.130396604537964,89.76900017330803
-1.98528748045387,0.00908939165339474,3.1118366718292236,800,11.487964391708374,0.3778800964355469,9.752508878707886,1.1966397762298584,-0.001924083,40.5759825716615,-0.01556718255943116,1.1964240074157715,10.256302833557129,0.0019253592,241.84116369555713,0.8453619480133057,2251.2474529743195,18.823472250462668,-2.533197e-10,312.6404552585472,800,0.0005,-0.03057338152517783,30400000,138.94283176323347,2.2231264114379883,37.841512729986555,0.10543155670166016,0.59674305,-3.460591593627024,2.4740227395366294,0.016304974451421747,-92.90785152667213,3.447994413614674,189,0.59657174,2.1996307373046875,77.61280179297532
-0.11807495279700618,0.009202611240137064,3.3090641498565674,800,11.946059226989746,0.38967227935791016,10.04916787147522,1.3549010753631592,-0.0020321275,40.25202359099028,0.01928192057343941,1.3547437191009521,10.553120374679565,0.0016246585,243.14504654427546,0.8366219997406006,2263.1992692947388,11.221674934277212,-2.741814e-10,319.72372753465123,800,0.0005,0.030878717418103534,30560000,140.08641023366218,2.3262124061584473,40.18006110289584,0.09293174743652344,0.59582084,-0.00712769057923424,2.486338742542264,0.015931048938805634,-88.51459911611083,3.3602200124045374,190,0.59598374,2.147446632385254,95.22054433128524
-2.413502122117591,0.009171492764219344,3.2658021450042725,800,12.122016429901123,0.4114692211151123,10.184350728988647,1.356550693511963,-0.00081067975,38.92402499974867,-0.02265343993164293,1.3564059734344482,10.715463638305664,0.002392665,244.09714653872098,0.7702865600585938,2275.326573610306,14.980678262589349,6.79493e-10,318.67657839412226,800,0.0005,-0.04110729826757817,30720000,140.29817912599708,2.3079938888549805,38.53173273661521,0.09876179695129395,0.5952177,-4.193213925995907,2.4968132996897605,0.01616788004183802,-92.02830894210476,3.3976824865299293,191,0.59507024,2.295227289199829,88.87666043353182
-0.747913705508305,0.00916513836101453,3.2696938514709473,800,11.71851372718811,0.4393939971923828,9.783704996109009,1.3553879261016846,-0.00031241847,37.07212320703492,0.008483135029322079,1.3552310466766357,10.332739353179932,0.0022187268,247.3805122160773,0.7615351676940918,2287.049654006958,25.07739775906839,5.0067894e-10,314.4700799853524,800,0.0005,0.025732920411249447,30880000,142.18956652731185,2.128664970397949,38.35474863659011,0.08768010139465332,0.59455854,-1.0888143430593118,2.52967527066432,0.016223097228150716,-91.51423075195866,3.403731006481039,192,0.5944045,2.1603829860687256,84.95891351907248
-4.683191086269876,0.009223000057006622,3.1843302249908447,800,11.71934199333191,0.4255638122558594,9.809847116470337,1.3244993686676025,-0.0031096777,44.465882073252224,-0.0696177788430203,1.324371099472046,10.35819411277771,0.0013229046,245.91938830311358,0.7923824787139893,2298.7751874923706,22.0504072256539,1.293421e-09,314.2886697912543,800,0.0005,-0.14007728823694077,31040000,141.5486533435257,2.120863437652588,37.730827558500884,0.10139083862304688,0.593779,-8.907822354849262,2.514580863331474,0.015975757271227842,-94.95950172999174,3.3330442870934305,193,0.5936053,2.1668612957000732,87.207871943034
0.10387334838935346,0.009400134746976471,3.2928383350372314,800,12.049338102340698,0.3908226490020752,9.955642223358154,1.5363454818725586,-0.0021630547,37.3407803042021,0.024375416934876507,1.5362160205841064,10.466868877410889,0.0016655251,244.42321456746754,0.7607443332672119,2310.829490661621,28.84160198746605,-1.2397766e-09,315.1672013280078,800,0.0005,0.028473670872176303,31200000,140.45026902304642,2.2516274452209473,40.016634274195475,0.09679079055786133,0.5929726,0.4748260017156518,2.4987578245923228,0.015842246259772288,-103.80531408519445,3.415240236235168,194,0.59305966,2.177802324295044,90.43338917413526
-1.320566146048838,0.009150738653763216,3.106416702270508,800,11.245332956314087,0.3979318141937256,9.481519937515259,1.2179970741271973,-0.0024363056,36.6836573187883,-0.0011485687092051564,1.2178616523742676,9.97878909111023,0.0015688229,245.68764407268972,0.8041346073150635,2322.0788407325745,11.408691697293758,2.9981138e-09,317.2772410167242,800,0.0005,0.0018430727072669439,31360000,141.1077664202238,2.0188307762145996,38.038178189358106,0.08031368255615234,0.59213334,-2.048725976492688,2.512453435805892,0.01626516433053238,-84.97271985534336,3.3407606988905,195,0.5922504,2.193871021270752,80.5723535867064
0.28742252328751583,0.009225534073554063,3.1335947513580322,800,11.539104461669922,0.3626093864440918,9.718759059906006,1.3000900745391846,-0.0025453663,41.79333635611357,0.03129789530044685,1.2999505996704102,10.1880943775177,0.0017181613,242.84555641796405,0.8366529941558838,2333.623302459717,24.82758626832629,-1.1920924e-10,320.0258545436961,800,0.0005,0.07003355623326289,31520000,139.613358646146,2.2485859394073486,38.98099204892193,0.08829355239868164,0.59108096,1.1799266020955126,2.48377111810942,0.016583238190587494,-101.88112297484567,3.3153080341622942,196,0.59114,2.111367702484131,91.24943740695637
-1.7327393557785298,0.009216179400955015,3.3417820930480957,800,11.780834197998047,0.3966066837310791,9.891068696975708,1.3480329513549805,-0.0022023753,40.755129902052396,-0.011497451251709354,1.3478786945343018,10.402527332305908,0.0022727356,244.18305736568064,0.786578893661499,2345.4164333343506,31.04098206277237,4.6491624e-10,323.24302335603653,800,0.0005,-0.043518789578603716,31680000,140.43761014792366,2.2589845657348633,38.5810608758151,0.09379887580871582,0.590206,-3.0992278651306617,2.496765596078476,0.01647220694330366,-91.85048380409395,3.4655950698655444,197,0.59010774,2.1420862674713135,95.91845681127487
-0.015737604436684052,0.009108358863877336,3.1787402629852295,800,11.601500749588013,0.41439223289489746,9.674379825592041,1.2446153163909912,-0.0024804214,40.71476042579814,0.024553565942641204,1.244490146636963,10.2142813205719,0.0014424485,245.2573254727232,0.7638931274414062,2357.0241224765778,-15.429280391561656,1.2814999e-09,320.001676439483,800,0.0005,0.0655950994631432,31840000,141.07040036471474,2.15496563911438,37.48044305178739,0.1043539047241211,0.5897806,0.5286093620867092,2.5078839254014937,0.016439410843318895,-101.42870580804735,3.323481409513588,198,0.58971655,2.1958024501800537,85.71152575830332
-0.9010429390006857,0.009051976903040937,3.3488552570343018,800,11.857242584228516,0.41530871391296387,9.88765811920166,1.3969347476959229,-0.0024870944,42.19201896111257,0.0052077067305332765,1.396796464920044,10.426804065704346,0.0019077122,244.45425237256237,0.783715009689331,2368.8887591362,12.991296242132261,5.245209e-10,324.37489454445233,800,0.0005,0.01974434038784179,32000000,140.77050924499633,2.100597620010376,36.52472365268241,0.10186362266540527,0.58935523,-1.3931686433453683,2.50154279951065,0.01629492228054612,-92.52964463688387,3.3178339009071203,199,0.58926994,2.140575885772705,77.25802807334325
-2.2651305018738177,0.009052567382442958,3.4476053714752197,800,11.934937000274658,0.3703651428222656,9.987069845199585,1.4351146221160889,-0.002462203,37.11043899435005,-0.020545359249591354,1.4349896907806396,10.463959217071533,0.0014276601,248.14729857939486,0.7095670700073242,2380.830497741699,29.92647153849305,1.0937452e-09,318.6020979788035,800,0.0005,-0.02625917136221133,32160000,142.70440567488228,2.3385891914367676,37.5580515363159,0.08698630332946777,0.5887755,-3.9924221621611435,2.537981636182888,0.01652992787748375,-85.2869774210258,3.433068071981532,200,0.5887513,2.1257965564727783,87.3214925449661
1.3178003184400833,0.009152990767882622,3.222224473953247,800,11.61204719543457,0.39088964462280273,9.683608055114746,1.371638298034668,-0.0023405005,44.78008094680307,0.0470087022704587,1.371485710144043,10.196868658065796,0.0017894495,241.76481984345887,0.805978536605835,2392.45152759552,6.9973998101363035,7.867814e-10,325.82812041990087,800,0.0005,0.07547578606790545,32320000,139.00278501522956,2.1535863876342773,38.61956988595649,0.10021710395812988,0.58810985,2.749179749744154,2.473558333772193,0.016753664299202258,-98.95466608003667,3.3976142554137208,201,0.5880262,2.155710458755493,77.49438306662262
0.2036375483521222,0.009055669553501663,3.6805663108825684,800,12.124164581298828,0.3945956230163574,10.20452094078064,1.3749637603759766,0.0024371601,40.84836798258307,0.026505149172615303,1.3748085498809814,10.702596664428711,0.0031571258,244.86625498398615,0.798429012298584,2404.5826601982117,26.093183720052323,-8.5234647e-10,316.56450205398505,800,0.0005,0.030662071280734747,32480000,140.77891595135105,2.1783807277679443,38.26304276773517,0.08188533782958984,0.58789814,0.7182966194675926,2.505535119194875,0.01651172472868687,-87.17913136492325,3.488205676333202,202,0.58775294,2.1047933101654053,78.79636231259626
-1.3914742530135884,0.009222649090405599,3.481388807296753,800,12.135540246963501,0.38385939598083496,10.160273313522339,1.4345686435699463,0.010195342,42.28771794236042,-0.002692329991055789,1.4344213008880615,10.653732776641846,0.00615272,248.19122401344302,0.7761337757110596,2416.7236874103546,26.40278412350986,-1.2516975e-09,320.8353201647718,800,0.0005,0.005180759068364407,32640000,142.75120712253104,2.302692174911499,40.52254715884305,0.08644437789916992,0.5878479,-2.239923537737039,2.5389634793687654,0.01648980348194243,-89.70071342883794,3.4543552591027145,203,0.58796835,2.228834629058838,86.89657943973327
-3.9057527021933542,0.00901539124235598,3.0462982654571533,800,11.605350017547607,0.46763014793395996,9.535931825637817,1.4032979011535645,0.0010608993,38.31669167963173,-0.056058837591767906,1.4031331539154053,10.155064105987549,0.0032462985,250.30986103387121,0.7399158477783203,2428.333003759384,16.288453647935846,-1.4007092e-09,328.3972566428147,800,0.0005,-0.11544380208079862,32800000,143.79778950469202,2.109710931777954,36.35528822211579,0.12591004371643066,0.58728933,-7.523504837737384,2.5600525780176926,0.016564695277977468,-86.26122502437465,3.5475036114926284,204,0.58731246,2.3005330562591553,72.27845885021452
-0.5265451867320621,0.009012439102862549,3.27542781829834,800,11.576253652572632,0.39943838119506836,9.950129747390747,1.0705046653747559,0.011935079,37.05863479870096,0.010821360363601611,1.0703706741333008,10.469875812530518,0.008067599,248.07652494159663,0.8315186500549316,2439.916233062744,31.958301056822304,1.1757016e-09,325.0328922359998,800,0.0005,0.009581849952561167,32960000,142.49180592928286,2.286217451095581,36.164707080748805,0.09773540496826172,0.58682925,-0.8188029675159612,2.537528107284101,0.016670107588833537,-83.06412306103087,3.361565981151922,205,0.5867083,2.0991313457489014,85.0438016438735
-0.21800949222968855,0.00902331177600016,3.4445643424987793,800,12.026715755462646,0.3871915340423584,10.198310613632202,1.2399137020111084,0.0035946104,40.25742213785915,0.01758785279196395,1.2397418022155762,10.749146223068237,0.0046931105,247.45989015612955,0.7866876125335693,2451.950492620468,22.15087761672683,-5.602837e-10,336.19377240474194,800,0.0005,0.023711468633695408,33120000,142.12844668428903,2.3912746906280518,34.90948756512334,0.12511634826660156,0.586573,-0.1358374973170578,2.530984452506457,0.016771346952412874,-91.77463221654162,3.3092785478620783,206,0.5864286,2.1109955310821533,76.64518676993168
-2.338979219235402,0.00901761272832792,3.2710893154144287,800,11.756802558898926,0.40651798248291016,9.78421664237976,1.4240493774414062,0.0030553166,41.16350657200204,-0.021195006197982185,1.4239060878753662,10.30389952659607,0.0026139203,249.0965347948719,0.7588357925415039,2463.7135581970215,15.777963633430453,-1.3798476e-09,322.38841639954177,800,0.0005,-0.0334352959528855,33280000,143.13871301849332,2.1381278038024902,34.27533217416439,0.09175539016723633,0.5861339,-4.0120228925183365,2.5492328956354497,0.01684280001783849,-92.70499954398383,3.3489119059372667,207,0.586147,2.127500057220459,94.75380503233279
-1.332587889361012,0.009006704658395072,3.1869938373565674,800,11.706879138946533,0.4797661304473877,9.784743547439575,1.3038811683654785,0.0013966624,50.269431628146926,-0.005162329222437984,1.3037452697753906,10.360625505447388,0.0032955878,245.55565988882773,0.8653430938720703,2475.4246332645416,2.218221276087832,-8.0466267e-10,326.1664599367629,800,0.0005,-0.026867400160071036,33440000,141.28665512446275,2.210799217224121,36.43215793723533,0.07425093650817871,0.5854923,-2.4402243508509436,2.512564249347538,0.017048086856762824,-86.24260577594241,3.31611325382994,208,0.5854075,2.093885660171509,87.84626209451164
-2.2839049193498577,0.008928009168655077,3.4767422676086426,800,12.215218305587769,0.39031410217285156,10.243513107299805,1.4092354774475098,-0.002467944,36.95672800206663,-0.022532772653698446,1.4090731143951416,10.764091730117798,0.0013163865,253.61660474259986,0.7804300785064697,2487.646112680435,16.985189677622277,-4.947186e-10,326.80488355611544,800,0.0005,-0.042588189439371316,33600000,145.8287988181556,2.3273720741271973,33.20834075802998,0.10773921012878418,0.58483946,-4.138314659106264,2.594049647792911,0.016933700032366255,-81.30092673568593,3.5831958721461206,209,0.5847408,2.2000279426574707,76.85797072107313
-2.963721429059504,0.009030910918319418,3.2882959842681885,800,11.929768085479736,0.406827449798584,9.72784686088562,1.6497371196746826,-0.0031696677,36.441052007254825,-0.033035851076741674,1.6496024131774902,10.247167825698853,0.0015270871,249.73634316481272,0.8006620407104492,2499.5797276496887,20.805899668369456,-4.3511394e-10,326.7963201645548,800,0.0005,-0.04475776832266238,33760000,143.42445891968876,2.1029911041259766,33.82351820659737,0.08911705017089844,0.5845757,-5.206291458350709,2.5554100453252766,0.016520277748786,-81.41964710199754,3.479859445665944,210,0.58455634,2.136249303817749,70.83012074076518
-2.497598285390117,0.00906870670553555,3.1874892711639404,800,11.49242615699768,0.3833909034729004,9.638283014297485,1.3300840854644775,-0.002376841,38.99712550163056,-0.027218613533146994,1.3299596309661865,10.121365308761597,0.0013797141,253.34049132977503,0.9253849983215332,2511.077116727829,9.0504470743448,-1.5951693e-09,316.23855754967235,800,0.0005,-0.06465304093361793,33920000,145.63459311416068,2.1496613025665283,34.44245368605054,0.08005833625793457,0.58409107,-4.63526896898773,2.5909598320765945,0.017125560354220307,-97.6266519848186,3.402115244911178,211,0.584095,2.053421974182129,72.17650644678082
-6.552825080468875,0.009024356883411053,3.384007215499878,800,11.896398067474365,0.3939657211303711,9.903930425643921,1.436598777770996,-0.0026672683,33.5658013113984,-0.10815890750260107,1.4364190101623535,10.423190832138062,0.0011802248,260.14773495521246,0.8195593357086182,2522.9770312309265,26.37714522283589,-9.655953e-10,334.50905253565713,800,0.0005,-0.22410227514836342,34080000,149.3457312734236,2.2012436389923096,33.0777238902976,0.1000373363494873,0.5833831,-12.723343627895593,2.661083019013293,0.01650971064214139,-85.59012248094812,3.670411421635945,212,0.58326614,2.0836586952209473,79.61298147769372
-0.21499227654145073,0.009025299834020138,3.320138454437256,800,11.88225269317627,0.4307682514190674,9.628799200057983,1.6713898181915283,0.0068073734,35.84708039384709,0.01862404965987559,1.671280860900879,10.176471710205078,0.0035820745,252.15989666883652,0.770317554473877,2534.8672511577606,4.909023905511113,7.0333483e-10,322.5374571462832,800,0.0005,0.033580408094487514,34240000,144.74012219588587,2.0566670894622803,34.406571149259484,0.09537696838378906,0.58265686,-0.03782511732749299,2.5796603170950783,0.01711749277338271,-72.40620064677057,3.409041241174,213,0.58261144,2.115943193435669,74.87215796421425
1.5246840213395825,0.008707614236193723,3.193040609359741,800,11.604389190673828,0.4975299835205078,9.64553713798523,1.2836112976074219,0.0040967916,39.437742982911516,0.05307446157107805,1.2834491729736328,10.277011394500732,0.0034428355,247.3186145429142,0.8298625946044922,2546.475454568863,14.98283997524287,2.6226035e-10,320.65356457074796,800,0.0005,0.10747557832725355,34400000,142.06802374445687,2.1447224617004395,29.964292868579665,0.11362218856811523,0.5819602,3.472176514589321,2.5305096723413234,0.01737809060855605,-71.6735203364006,3.426685690064187,214,0.5820086,2.1261661052703857,81.43525919574968
-2.228994782516102,0.008613499511728623,3.3163483142852783,800,11.818247556686401,0.4169485569000244,9.830601930618286,1.406266212463379,0.009535096,36.60725924849873,-0.02158958430646299,1.406132459640503,10.383324384689331,0.0061688647,248.8499328675645,0.8451194763183594,2558.299523115158,17.759927024090754,-1.218915e-09,315.57109748260126,800,0.0005,-0.04343472497994195,34560000,142.90143196477428,2.175520658493042,30.318843674070994,0.11406970024108887,0.5812488,-3.973181275842034,2.5467277019884578,0.017092315811953005,-83.26895905238474,3.3694681854048247,215,0.5811519,2.1244142055511475,85.97628762639916
-3.2235282539549903,0.008292305143592048,3.417433023452759,800,11.921831846237183,0.44710707664489746,9.765007257461548,1.569631814956665,0.016554723,35.44094518539811,-0.04213105496455321,1.569502592086792,10.314598083496094,0.009474925,251.84548861584517,0.7367660999298096,2570.2274692058563,21.943065149202347,-1.7166139e-09,332.26031110776574,800,0.0005,-0.0801216924938914,34720000,144.69025655670188,2.125002145767212,26.956044644537073,0.08432674407958984,0.5806821,-5.967393775857972,2.577745513006689,0.017192410244861137,-82.4390634074773,3.26352852111293,216,0.5804893,2.126832962036133,73.82836043645429
-1.11625983155379,0.007888881077423469,3.284186601638794,800,11.620879888534546,0.3684108257293701,9.80891466140747,1.292647123336792,0.008431717,32.67925147242703,0.0021487036190494086,1.2925007343292236,10.283805847167969,0.0047668912,247.7822612555206,0.763206958770752,2581.855255126953,43.67613638774896,-1.0937453e-09,327.9652057991729,800,0.0005,0.029854208269165437,34880000,141.87955385482513,2.2445783615112305,27.191147728749314,0.0857388973236084,0.57995224,-1.4848403962880479,2.534997220837794,0.017485152237935613,-116.61371719924118,3.315127508296506,217,0.57985747,2.0436174869537354,98.67416087746268
-0.7418927834713296,0.008061836383036883,3.26259183883667,800,11.815871238708496,0.40812087059020996,9.850349187850952,1.4158620834350586,0.004214286,33.92793951155712,0.007785775934889713,1.415724515914917,10.367847919464111,0.0029354054,248.78452853253634,0.7969472408294678,2593.6764256954193,43.977783356255586,-1.4185906e-09,325.55849461154844,800,0.0005,0.017181969881863463,35040000,142.8196867645501,2.14121413230896,24.214414191048718,0.08850240707397461,0.5791893,-0.9294855780932084,2.545487251186343,0.017415863755714047,-66.74730270752947,3.2453158124011896,218,0.5791941,2.25504994392395,73.34118549025395
-0.38479706721220536,0.007977320568147726,3.3510968685150146,800,12.10983943939209,0.48296189308166504,9.934557676315308,1.5463604927062988,0.0018041625,35.08427489354014,0.007927651909232126,1.5462095737457275,10.521252155303955,0.0036422242,255.65760987038317,0.9109153747558594,2605.7911484241486,34.840103605406526,1.8626449e-09,326.1311474347233,800,0.0005,-0.019764486387101564,35200000,146.87871877963153,2.1610288619995117,25.958186006481075,0.08412384986877441,0.5783971,-0.9148448902833288,2.6140495767202343,0.01740820415775984,-74.04336394763418,3.472150518107579,219,0.5786759,2.098090648651123,111.47523765728452
-1.5694514443124037,0.007827383821187058,3.167219638824463,800,11.562192678451538,0.3950471878051758,9.52802324295044,1.5020346641540527,-0.0023135263,33.55506326755217,-0.015479345236145445,1.5018723011016846,10.029786586761475,0.0025875992,251.83853583169184,0.7415220737457275,2617.359156370163,43.617672098205524,1.996753e-10,325.69638372001594,800,0.0005,-0.06105291875069465,35360000,144.2839036699005,2.0824410915374756,25.017628833118124,0.08533954620361328,0.57794386,-3.2459134933294984,2.578170093339934,0.017345323968002105,-87.44846130189244,3.340738240255841,220,0.5780017,2.147360324859619,73.56404404207018
-1.4437275725368945,0.00799951263962053,3.183765172958374,800,11.554687738418579,0.39179158210754395,9.659402847290039,1.354426383972168,-0.0022671549,41.597865927827065,-0.004704891532133049,1.3542661666870117,10.173289060592651,0.0018063441,247.8076906309495,0.8740530014038086,2628.9255604743958,-15.871361951569735,5.7816507e-10,319.6085167464606,800,0.0005,-0.006877494738583706,35520000,142.4312979506214,1.916656732559204,24.976676979917695,0.10200166702270508,0.57750446,-2.198626627056714,2.5354395290123715,0.017224643966067488,-94.68286752011595,3.1573776391637165,221,0.5771649,2.2422266006469727,79.80289827761219
-0.7089130108992834,0.00794246869383323,3.0761728286743164,800,11.985271453857422,0.41123533248901367,9.793712615966797,1.5849227905273438,-0.0025217142,37.673120123256496,0.007720662038597527,1.5847923755645752,10.367165327072144,0.0019212409,249.71463380736074,0.7656829357147217,2640.9164333343506,9.587318509586453,2.9802383e-11,318.3302938772173,800,0.0005,0.02352930030039214,35680000,143.39172881092549,2.277825117111206,25.031551769062997,0.11961817741394043,0.5769592,-0.9297019026732869,2.554744622350701,0.017463230303891547,-104.4503162439859,3.3294016489811242,222,0.57676136,2.248946189880371,120.58957173021531
-1.6714664271476887,0.00790350698965642,3.1586685180664062,800,11.365879535675049,0.4034597873687744,9.471999883651733,1.3440957069396973,-0.0031658828,36.589877780097396,-0.009939809009360513,1.343956470489502,9.989983558654785,0.0014761277,252.68083831353593,0.7604434490203857,2652.2878308296204,22.78233605872007,1.743436e-09,332.9015892885453,800,0.0005,0.00023549648755815777,35840000,145.10909204114643,2.0701897144317627,24.581189991963257,0.09299182891845703,0.576505,-2.71081395826511,2.5845397904849996,0.017328630361469314,-90.74981142997696,3.347862710442233,223,0.5763896,2.156658887863159,124.12622919074019
-0.7784428684811115,0.007996242818423403,3.011720657348633,800,11.383720874786377,0.39054036140441895,9.675993919372559,1.1460673809051514,-0.0028279366,39.37709857904158,0.008016497018703127,1.1459312438964844,10.207805395126343,0.0019157414,248.50463109846424,0.8215093612670898,2663.679062604904,5.159818796170669,-2.2768973e-09,323.4921562437359,800,0.0005,0.02484812608271325,36000000,142.7648226526118,2.20292067527771,26.516349923685418,0.1202237606048584,0.5758467,-0.9351679190718241,2.542489077807354,0.01726736217790502,-110.29247719127027,3.1120627190755115,224,0.57568216,2.3221304416656494,108.83310498718161
-0.8535307299520628,0.008021076545018404,3.3473732471466064,800,12.085881471633911,0.4106590747833252,10.067016124725342,1.3872182369232178,-0.0027919626,40.3727841570603,0.005649280769026748,1.3867852687835693,10.67100715637207,0.0018208406,249.86230211137368,0.7995331287384033,2675.7683985233307,31.977995741540536,-9.000301e-10,324.0905715914932,800,0.0005,0.01506732245691654,36160000,143.5851629407979,2.3423686027526855,27.23556417403936,0.13738155364990234,0.5750992,-1.1767630690976711,2.5555401662206148,0.017190425070756337,-97.23362270779074,3.113477658015947,225,0.5752206,2.1299071311950684,94.25080478440199
-1.297821021465612,0.008098033267003708,3.1360960006713867,800,11.507995128631592,0.4027109146118164,9.538348913192749,1.412287950515747,-0.0021723262,36.101004119072904,0.004011456956929126,1.412144422531128,10.067290306091309,0.0017530981,249.83287354630113,0.7965896129608154,2687.2809674739838,13.784003753827013,8.7320806e-10,318.68672760436107,800,0.0005,0.028005659908965797,36320000,143.46123359165512,2.076639413833618,27.665303842437083,0.10261726379394531,0.5742109,-1.3538080874990022,2.555885516322872,0.017465250939976196,-123.39458757341306,3.1799098128808,226,0.57426643,2.162614583969116,99.73331979200871
-1.16231632349246,0.008120757057632962,3.011570692062378,800,11.447163820266724,0.48304104804992676,9.51021409034729,1.2764012813568115,-0.002652187,36.84240154545514,0.0006678193705248731,1.2762749195098877,10.12718939781189,0.0009968764,252.13293209230076,0.8488619327545166,2698.735371828079,21.331331847892542,-1.3053416e-09,329.8674750411903,800,0.0005,0.011056588579893636,36480000,145.05675903868084,2.1167995929718018,28.94924856690985,0.11313986778259277,0.5732071,-1.6932632122333247,2.5784753118213457,0.017244981146427047,-130.27766590960422,3.2346016633536827,227,0.5732458,2.1838908195495605,111.68589381960201
-0.8048387033601813,0.008154005968701826,3.67331862449646,800,12.248441219329834,0.3838036060333252,10.316702842712402,1.3788771629333496,0.0055329017,38.40267213422987,0.003793700252832582,1.378722906112671,10.820692777633667,0.003370709,251.42486663181583,0.882770299911499,2710.989830970764,17.987895333529178,-5.6624438e-11,328.1723877078053,800,0.0005,-0.0010085772594430353,36640000,144.5230098142567,2.3583900928497314,28.82792382492168,0.09984731674194336,0.5725557,-1.387027757034454,2.5712565817967117,0.017607854898848748,-116.31939220564901,3.2891054908051087,228,0.5726613,2.0073583126068115,115.38007347995234
-1.4942470759703241,0.008355709008358107,3.1113033294677734,800,11.609322547912598,0.367565393447876,9.579541683197021,1.4016690254211426,0.0035546366,37.789256282869495,-0.007281981170253921,1.4013419151306152,10.070078611373901,0.0035476193,254.10183957748887,0.7841551303863525,2722.6047728061676,14.72222992354127,-1.2964011e-09,328.87612424108687,800,0.0005,-0.020525125203308948,36800000,145.90041391445956,2.0403106212615967,28.346658100150055,0.10387039184570312,0.5716607,-2.531373564289089,2.599936737595039,0.017435561144722816,-110.88918066667911,3.384369150671842,229,0.5714668,2.228940963745117,81.84485480446213
-0.7684795045126913,0.008172134185357855,3.5344109535217285,800,12.295123100280762,0.38110923767089844,10.30246090888977,1.4466328620910645,-0.00048078218,40.53513560742236,0.010111364261518213,1.446481466293335,10.803582429885864,0.0028822082,250.25173540918775,0.8411977291107178,2734.903647661209,15.185047524714117,7.0333483e-10,319.449251356156,800,0.0005,0.035788498080144754,36960000,143.72228235444305,2.20542573928833,28.328383988678176,0.10026288032531738,0.5708194,-0.7585183677126444,2.559866855755989,0.017472030848999343,-138.44796114901212,3.1646873458416906,230,0.57079583,2.1946828365325928,97.00006097033375
-1.2050658706812711,0.00800148166479224,3.452885389328003,800,12.1192626953125,0.4142293930053711,10.204937934875488,1.3261585235595703,0.0026511096,39.26880702982648,0.0013408967105141309,1.326016902923584,10.751740455627441,0.0027429648,252.17002483388535,0.8489928245544434,2747.0285997390747,33.48266482759529,-8.717181e-10,339.81975531351316,800,0.0005,0.0006875568980476521,37120000,144.7544373218257,2.369046211242676,26.86072167629831,0.1100468635559082,0.5699831,-1.6203862339485857,2.5799976855208198,0.017505464430762,-92.55298707595234,3.2720126445425506,231,0.57002676,2.132356643676758,113.22873985814147
-1.6398023924488419,0.007957065675605631,3.177694797515869,800,11.680938005447388,0.3885819911956787,9.586774826049805,1.5291340351104736,0.0026276642,40.03514630223594,-0.006059072706664604,1.5290005207061768,10.111311435699463,0.0028718524,255.395514253508,0.7937469482421875,2758.7149872779846,10.517093903431427,-2.4825337e-09,331.24383788237157,800,0.0005,0.025759807339467845,37280000,146.98594511375606,2.0231199264526367,29.393767208569447,0.11542510986328125,0.56931627,-2.3491627468913374,2.6120092888954636,0.01721369299273909,-111.23871652539727,3.2024326770546385,232,0.5694102,2.2690508365631104,113.79949276232814
-0.640027208849787,0.008043870022818898,3.008535146713257,800,11.633817434310913,0.46866512298583984,9.646358251571655,1.3983495235443115,-0.00086556445,40.15561215662745,0.005240434620255458,1.3982224464416504,10.211564302444458,0.003000456,252.84373549295978,0.8880674839019775,2770.356198787689,39.369994533351615,-4.1723255e-10,340.5638101627959,800,0.0005,-0.011770463954182993,37440000,144.99662306771603,2.3071987628936768,28.916601078381543,0.07734513282775879,0.5687387,-1.2269446348889412,2.5871867607728536,0.01776363556361865,-101.82648163209736,3.268931752597201,233,0.5686872,2.0414340496063232,130.43755117634325
-1.1772436493411524,0.00809609248695817,3.4068658351898193,800,12.002351760864258,0.4009251594543457,10.1245698928833,1.317012071609497,0.015065918,36.9087630362768,-0.007763617866112927,1.3168830871582031,10.653126955032349,0.0043211724,261.46232418647617,0.8119611740112305,2782.3636090755463,26.28220831588924,-1.9669529e-10,331.6556207801366,800,0.0005,-0.045484179459874,37600000,150.45017350539857,2.343843936920166,28.073708732016552,0.10550665855407715,0.56793153,-2.5272713705519294,2.6747777521661784,0.017153116913893592,-134.83430758942922,3.44081053364592,234,0.56797695,2.1251771450042725,116.48646842382495
-2.6593732591853074,0.008189980521180855,3.247493267059326,800,11.670814275741577,0.42038917541503906,9.607451677322388,1.4787180423736572,0.01222864,39.99419964450624,-0.0345654241966335,1.478562355041504,10.163975238800049,0.0056542316,259.93981797735273,0.744671106338501,2794.038477897644,22.260819889314366,-5.6028365e-10,333.7602761240469,800,0.0005,-0.08051982857251265,37760000,149.27380986949538,1.9265682697296143,26.46947049603958,0.11242985725402832,0.5670884,-5.227664983382051,2.659278337323939,0.01757686152724565,-112.3270391295678,3.511506745185896,235,0.56720614,2.314589262008667,105.32958355299927
-2.077348716996221,0.008038456554484265,3.0099880695343018,800,11.448540687561035,0.3993794918060303,9.601730585098267,1.2644894123077393,0.0042665815,35.95658563380181,-0.017903689212709767,1.2643649578094482,10.143671751022339,0.0036285152,259.1833598944284,0.9104890823364258,2805.4921357631683,33.802576257887466,-1.2516975e-09,332.5771128979643,800,0.0005,-0.03370762297734596,37920000,149.0930321994843,2.255955219268799,26.955499945249645,0.11922454833984375,0.5662643,-3.535933827495469,2.651345091727049,0.017386728920960857,-143.5681015334144,3.274352873525318,236,0.5663756,2.0904181003570557,96.91045562497618
-1.3709757266022908,0.00811243481248104,3.2159483432769775,800,11.957034587860107,0.41481709480285645,10.073513746261597,1.3162333965301514,-0.001090597,38.74495230298623,-0.004086825294765359,1.3160789012908936,10.608931303024292,0.0021218483,257.71635107295157,0.928980827331543,2817.454523086548,14.52285653874748,-1.1026857e-10,335.0691793036018,800,0.0005,0.003721479388422939,38080000,148.23433396462661,2.138766050338745,27.426733072630512,0.09641647338867188,0.56588835,-2.1568963039147846,2.6360718656676405,0.01729760520997299,-99.67435808287027,3.3245326438194764,237,0.56584126,2.3868813514709473,108.69665374112559
-2.14222098882904,0.008151588006099372,3.0998406410217285,800,11.801072835922241,0.49126386642456055,9.584161520004272,1.583876132965088,-0.001685318,41.83523503120269,-0.02468833174252172,1.5837409496307373,10.170527935028076,0.0022039278,258.55705364892344,0.6991734504699707,2829.26043510437,16.368363414596228,2.0980833e-09,320.04717309825924,800,0.0005,-0.06858607926730846,38240000,148.69386631780344,2.072753429412842,28.595470301617578,0.0727083683013916,0.56551486,-4.218280370570475,2.644776902224713,0.017169323288979417,-130.05160793995535,3.521825020608653,238,0.5655311,2.3540422916412354,110.33946055471661
-0.47285170859670755,0.00827682362109793,3.1017229557037354,800,11.284573316574097,0.40016698837280273,9.63781213760376,1.0862736701965332,-0.002127631,41.75109490357384,0.009738846873838317,1.0861310958862305,10.1671884059906,0.0015160663,257.9579653196511,0.8426733016967773,2840.550417661667,1.0711610514021284,-9.536742e-11,325.3820484216465,800,0.0005,0.00033566210398614513,38400000,148.52193957936322,2.193873405456543,29.1930478951793,0.10450410842895508,0.5649808,-0.802555537791633,2.6385530481878945,0.01730940748842515,-122.34903333134523,3.3098484313830276,239,0.5651513,2.107612371444702,114.28828934839873
-2.784475602488421,0.008468641633821236,3.362516164779663,800,11.811976909637451,0.43520665168762207,9.838549613952637,1.3526973724365234,-0.0018325719,40.212423041543545,-0.03728274977126365,1.3525631427764893,10.426976203918457,0.0019681025,260.36413084291837,0.7879917621612549,2852.3678295612335,15.303587578588383,-5.722045e-10,349.8139974968652,800,0.0005,-0.07367373066149618,38560000,149.74913300976732,2.1504156589508057,29.382409865704872,0.12993311882019043,0.56425416,-5.523822457585863,2.6644637351678457,0.01718160301589436,-73.20123627425372,3.5904131468080096,240,0.56434286,2.103266477584839,117.13249036096042
-1.3306928041198973,0.008427688504974624,3.1524927616119385,800,11.694937705993652,0.4696516990661621,9.493942022323608,1.606290340423584,-0.0026612736,38.26044899398559,-0.007643447036749687,1.6061451435089111,10.06247615814209,0.001869519,256.2726557824021,0.7852799892425537,2864.067148923874,9.830043936815597,-1.7881394e-10,346.1784575151582,800,0.0005,-0.03602480862523998,38720000,147.18288849495949,2.032740354537964,30.571016367200937,0.07929563522338867,0.5634208,-2.5682188681693634,2.6221021652679943,0.017470753645427488,-120.01702411686992,3.4157092274125485,241,0.563452,2.2022945880889893,140.26595044860392
-2.741668183339813,0.008454624233226207,3.1687071323394775,800,11.518446922302246,0.39341282844543457,9.840451955795288,1.1402618885040283,-0.0020779124,37.959054770280034,-0.03776170475817259,1.140099048614502,10.33833360671997,0.0019166481,258.5618689191157,0.8159170150756836,2875.592204093933,31.95280795612372,-5.7816485e-10,338.81864622280744,800,0.0005,-0.10937658575555048,38880000,148.42595122797098,2.1972270011901855,29.52911892798366,0.0810542106628418,0.56256425,-5.571421220988825,2.6455981460425786,0.017379533692359082,-93.90066237389551,3.4729647615618067,242,0.5625433,2.115863561630249,103.67372027079846
1.2735099643017826,0.008566716404396355,3.352459669113159,800,11.868248224258423,0.3963031768798828,9.929202318191528,1.3876490592956543,-0.0011515404,41.92757639925303,0.04628117777539298,1.3874938488006592,10.44594693183899,0.0016084326,252.83875157230605,0.7971401214599609,2887.4657287597656,13.548091368401657,1.2815002e-10,328.1098193658812,800,0.0005,0.07934390365179728,39040000,145.22766554792804,2.1786742210388184,30.677727701561615,0.09653711318969727,0.5618643,2.803848880803864,2.5876588826792584,0.017894586136807895,-89.72723884751491,3.295117044297431,243,0.5618934,2.179089307785034,77.81650741553943
-2.2300053135420908,0.00852427161695386,3.2793080806732178,800,11.93517255783081,0.4490633010864258,9.737465143203735,1.5878539085388184,-0.0023281043,45.8341233713786,-0.018834616833300736,1.5876948833465576,10.305956363677979,0.0015933483,255.5533781998969,0.7357504367828369,2899.4055788517,1.9799197297672935,1.4439225e-09,327.2334362145204,800,0.0005,-0.015140643934985987,39200000,146.95705279797775,2.1099154949188232,30.552963103173372,0.09280562400817871,0.5612827,-3.7022225486220033,2.615034312263688,0.01777624140037319,-110.98387942316926,3.49143056190171,244,0.5609818,2.24330735206604,100.69589617393045
-1.9968579888201539,0.008477277465214391,3.0398993492126465,800,11.521294593811035,0.38581395149230957,9.509830951690674,1.4369208812713623,-0.0024878902,46.260219033900874,-0.019550377617420702,1.4367423057556152,10.023748874664307,0.0019074241,259.8500369471893,0.8587474822998047,2910.930404663086,2.810903180529604,-2.1457662e-10,332.64146049766543,800,0.0005,-0.046972649349209056,39360000,149.57164219498526,2.0527596473693848,29.911204666679453,0.10521054267883301,0.5608914,-3.771854879505055,2.6574181306914446,0.017529948610492823,-117.59741744564289,3.4469297897216125,245,0.56088984,2.1489899158477783,115.80499320652274
-3.731099634356521,0.008501942157993556,3.3162734508514404,800,11.867380619049072,0.40322136878967285,9.848226070404053,1.4641785621643066,-0.0024751774,39.91367796793625,-0.04900079537528306,1.4640350341796875,10.372830867767334,0.0017755016,260.90906852859064,0.8383603096008301,2922.8030655384064,23.03704145018593,-1.1622907e-09,328.7050037986368,800,0.0005,-0.083439437003499,39520000,149.911112214147,2.102786064147949,29.91532181826117,0.10035347938537598,0.56030226,-6.72433896155833,2.669790086493116,0.017740711449269617,-133.79354666584587,3.5412742301862297,246,0.56018436,2.172510862350464,119.10891040933254
-0.10716390834634142,0.008673748322789504,3.220440626144409,800,11.994349479675293,0.3940255641937256,9.888404130935669,1.5713965892791748,-0.0021369357,45.89274189321063,0.02129208928058333,1.5712218284606934,10.386913776397705,0.0016766727,251.48677286446596,0.750359058380127,2934.802271604538,24.961705177012004,2.0861628e-10,330.2959295553466,800,0.0005,0.05104744685174434,39680000,144.65715325790882,2.1314868927001953,31.861785429005533,0.08360862731933594,0.5595865,0.27612957846385144,2.5725318765339793,0.017763424007794633,-115.71386726574276,3.3257630623751635,247,0.55955833,2.207782030105591,130.3506624648552
-0.5292790915122108,0.00870981519670735,3.1223905086517334,800,11.558377504348755,0.38880062103271484,9.710082054138184,1.3316283226013184,-0.0028710791,41.00142093430884,0.013800382810534847,1.3314876556396484,10.197330951690674,0.0014785656,258.913930139091,0.8207089900970459,2946.367571115494,19.76221155819353,1.3411046e-09,340.5474144446681,800,0.0005,0.03175608423983352,39840000,148.8463779469166,2.131561279296875,32.041293903080465,0.07523560523986816,0.55873924,-0.47842910716658904,2.6480198262131966,0.01773235122072451,-118.89694190360925,3.4484819743504853,248,0.5586873,2.2524356842041016,103.02922208497478
-3.282106673124429,0.00874695356902546,3.2243082523345947,800,11.845966815948486,0.3965647220611572,9.845930099487305,1.4409008026123047,-0.0014856912,46.30522002180803,-0.04232504418253575,1.4407281875610352,10.37111759185791,0.0015351756,256.5490444122334,0.8456790447235107,2958.222582101822,24.854019114889482,8.6426744e-10,341.0902340239033,800,0.0005,-0.08200064448479191,40000000,147.50260675931207,2.060325860977173,32.28726745206527,0.10623788833618164,0.5579713,-6.097086690253835,2.624089293535252,0.018069553741462355,-118.2696372262519,3.493046314151261,249,0.557996,2.2664291858673096,92.34501992657367
-0.04907330834809926,0.008679471980710627,3.329077959060669,800,12.01919412612915,0.41658616065979004,9.801969051361084,1.6615643501281738,-0.0019902654,47.07896668285152,0.020891397637599972,1.6614370346069336,10.318186283111572,0.0015609035,253.94427318147478,0.7853660583496094,2970.2475423812866,9.174499170507373,3.9041045e-10,346.1961990468612,800,0.0005,0.04029385081944975,40160000,146.0327238015854,2.0815346240997314,31.659775829198885,0.0772867202758789,0.5569948,0.2320311076654724,2.598262509457062,0.01799279358000571,-109.54308851455511,3.301768811941265,250,0.5571269,2.112682342529297,96.38725927619586
-0.4688098461833963,0.008563482050911942,3.1846048831939697,800,11.48196268081665,0.46964168548583984,9.459010601043701,1.3973212242126465,-0.0024554867,40.02226222775225,0.012680430069165898,1.3972010612487793,10.055386066436768,0.0013238068,260.1309819964587,0.7120263576507568,2981.7338860034943,26.77450926032166,-5.483628e-10,330.1422530389596,800,0.0005,0.036768535925252845,40320000,149.56626688008365,2.0260775089263916,29.697620610417914,0.10519671440124512,0.5561758,-0.5598909886039312,2.6603963386091674,0.017892069405809116,-130.92992543004922,3.372079394653452,251,0.55619144,2.193114995956421,127.38695994078222
-0.1403000804337343,0.008660606405401861,3.231480121612549,800,11.479945182800293,0.48062705993652344,9.535975694656372,1.295816421508789,-0.0027112633,44.84210933838144,0.024437477655751043,1.295680046081543,10.14040756225586,0.0018331831,251.92835056353593,0.7572672367095947,2993.218781709671,1.5079082405420583,1.13248876e-10,329.2560926408762,800,0.0005,0.05780700031748653,40480000,144.67562895580733,1.9964215755462646,31.110614099970597,0.10376477241516113,0.5555006,0.6027345392575134,2.5758112622309155,0.01778129985353955,-118.38807466953982,3.246431273882661,252,0.55556375,2.1677346229553223,105.79997719019286
-4.0622354642874905,0.008608426811142477,3.4227070808410645,800,12.063427925109863,0.38852834701538086,9.934906005859375,1.5824720859527588,-0.0026235192,37.97015827316286,-0.059874656766868796,1.582167625427246,10.4449143409729,0.0017088872,266.11959064992664,0.8285844326019287,3005.2865602970123,-6.906783471855948,1.2993813e-09,341.5072275436908,800,0.0005,-0.12214654457922348,40640000,152.95176328799593,2.2147886753082275,30.333219838472534,0.08803606033325195,0.55505675,-7.836686653265185,2.722495013413875,0.017544174036071454,-105.00920697360154,3.6298654008950724,253,0.55502665,2.1179490089416504,95.20626378234421
-0.07662789526853814,0.008630773821317514,3.1829400062561035,800,11.581942081451416,0.38080573081970215,9.585494041442871,1.467010736465454,-0.0034945111,45.55974695367041,0.019425363795543476,1.4668691158294678,10.073843955993652,0.0017256131,251.4920354272781,0.7945938110351562,3016.8740739822388,13.249851777024878,1.3470649e-09,331.88687121276854,800,0.0005,0.02796352769711124,40800000,144.27827080620463,2.0790913105010986,30.75351575873833,0.0865776538848877,0.5546138,0.09757705759924477,2.5738382388640617,0.017998438086421036,-123.34964347685087,3.316226188863494,254,0.55471736,2.0806307792663574,123.9003093356286
-2.5775094703754173,0.008737471781776703,3.1210861206054688,800,11.52839970588684,0.37290072441101074,9.698743104934692,1.2996935844421387,-0.0032815922,42.459385572813446,-0.02933478604249263,1.299556016921997,10.189877033233643,0.0012959086,262.29848040575024,0.8527677059173584,3028.4065783023834,20.276126735110502,-9.536753e-11,334.4463333110866,800,0.0005,-0.05225715774867121,40960000,150.5672732826982,2.08465313911438,32.479898995267064,0.09416699409484863,0.553998,-4.800993304220915,2.6842881663445315,0.017953545570179988,-147.22128282985662,3.5162959788734476,255,0.55402523,2.074148416519165,135.63393677290222
-2.5082378008327813,0.008769880099588278,3.4556570053100586,800,12.214702367782593,0.48978638648986816,10.133625507354736,1.4471800327301025,0.02075339,45.14714846935873,-0.026399870175077802,1.4470114707946777,10.734598875045776,0.0071226917,259.1749965441593,0.775322675704956,3040.626383304596,15.873578351681276,-5.00679e-10,344.0664961574306,800,0.0005,-0.04553726493437965,41120000,149.19173645798136,2.3244268894195557,31.464591870344268,0.08775711059570312,0.5535851,-4.512333117816363,2.65115442693613,0.018430199133477567,-112.68444821505562,3.3578012601021534,256,0.5536402,2.195405960083008,102.44808594708586
-2.546268659031559,0.008602733360578825,2.96816349029541,800,11.443437814712524,0.4756615161895752,9.389777421951294,1.4149696826934814,0.015642432,39.20604786975476,-0.02543128710566547,1.4148478507995605,9.98855209350586,0.008201403,258.0948504628313,0.780203104019165,3052.0744802951813,3.0634053877577365,1.1801718e-09,333.6078066894488,800,0.0005,-0.030228079373931908,41280000,148.2256008208669,2.0211644172668457,30.65600534086767,0.0996236801147461,0.55329645,-4.396297409104933,2.641097794292799,0.017952462753851026,-113.93880584696994,3.4037427362072843,257,0.5532401,2.229685068130493,116.10814469885085
2.3004176434701016,0.008960856279941257,2.9979286193847656,800,11.979693174362183,0.4017658233642578,10.089582443237305,1.334888219833374,0.009928279,45.698104612574625,0.07453810532095871,1.3347702026367188,10.589077472686768,0.0075213835,248.84810744427247,1.3298680782318115,3064.0593135356903,13.838437170701999,1.996755e-10,335.5258363076629,800,0.0005,0.14776490123776317,41440000,143.19849781855547,2.2203593254089355,34.24955439038453,0.07511734962463379,0.55259275,5.555710350369832,2.5461184730666453,0.018192599175591153,-133.412843955179,3.021278985098308,258,0.55268556,2.1395976543426514,110.93674420974696
-0.8554871857161181,0.0089795351785314,3.394885540008545,800,12.27734899520874,0.40019965171813965,10.316394805908203,1.39522385597229,0.005780842,42.10337119777504,0.009813040664254636,1.395094633102417,10.842715740203857,0.0038181946,258.7740222788651,0.830134391784668,3076.3404726982117,19.592964051408604,-7.629396e-10,330.67574098327293,800,0.0005,0.03580249109687659,41600000,148.75626162445118,2.4658427238464355,34.17113168535781,0.1033933162689209,0.5516484,-0.9105991377716015,2.6458036522415105,0.01819853200285171,-120.73078326444134,3.4765679396168303,259,0.55164844,2.2753264904022217,118.51765165740417
-0.21983320896682856,0.008948289526907665,3.1829402446746826,800,11.70029091835022,0.4236180782318115,9.66187071800232,1.4687366485595703,0.0011307384,44.82507072465964,0.01973972563130755,1.467982530593872,10.188924074172974,0.0021258749,256.71050144432394,0.7263786792755127,3088.045717716217,24.715529048678825,-1.1622916e-10,340.83151122705766,800,0.0005,0.03485395043422119,41760000,147.34647959565402,1.9890058040618896,34.37873943032582,0.08008766174316406,0.5510182,0.07349817270806269,2.6261282592300894,0.01830201684726337,-135.87246918806488,3.333223826362415,260,0.55081373,2.3861916065216064,132.57304860501586
1.6233030942118587,0.008912247468647067,3.1412243843078613,800,11.769352197647095,0.4105417728424072,9.76844310760498,1.4445550441741943,-0.0026332047,45.81926713920315,0.05651902756287684,1.4444208145141602,10.285176515579224,0.0013613742,254.9737489338166,0.9017455577850342,3099.8214371204376,17.48904014299503,-1.7017128e-09,327.5849957030447,800,0.0005,0.10878877115385219,41920000,146.77113566307082,2.278240919113159,33.397523787563394,0.08333945274353027,0.550523,3.7475068278331,2.608224249250311,0.01828635982166403,-132.69462366182464,3.291258037853073,261,0.5505216,2.076258659362793,116.61735733916312
-3.758423395191719,0.008909526571734846,3.4594931602478027,800,12.090145111083984,0.4372537136077881,10.142815589904785,1.3703162670135498,0.066295475,45.060672952100816,-0.054768918501384586,1.3701555728912354,10.69308090209961,0.018034864,258.49002018924915,0.8302891254425049,3111.916306734085,2.9117675142709727,1.2248755e-09,348.5836640829128,800,0.0005,-0.12466376556755847,42080000,148.5556826915014,2.284552574157715,34.37489273678731,0.08689713478088379,0.5498899,-7.39597712276797,2.6447105295051863,0.017760516433020214,-139.93038818455454,3.596148557232917,262,0.5497905,2.1568243503570557,124.10641889960793
-1.6685468000125525,0.00868882666637613,2.982137680053711,800,11.655360460281372,0.4101078510284424,9.40717887878418,1.4832956790924072,0.04548909,44.98099258585324,-0.010349013198987057,1.4831535816192627,10.128172397613525,0.01683355,255.4351879816733,0.7498855590820312,3123.577298641205,20.3622019980569,7.6890005e-10,332.99305739861626,800,0.0005,-0.028443162071467992,42240000,146.62861203969064,1.9732434749603271,36.31176476352271,0.2871127128601074,0.54935336,-2.893326433349907,2.6133235358287616,0.017961782738276953,-134.36385591745625,3.288850752135241,263,0.54927385,2.3707354068756104,141.37180814942053
-0.3202130561399869,0.009442789731919404,3.1558890342712402,800,11.38181757926941,0.4032249450683594,9.679512023925781,1.1201510429382324,0.05389557,44.64799807775946,0.017312668462127274,1.1200175285339355,10.20593810081482,0.022263685,253.8394326498509,0.9235508441925049,3134.9641439914703,30.479144493180293,1.4841557e-09,333.50938747942837,800,0.0005,0.03407953434906433,42400000,145.92538820098287,2.1484034061431885,44.885723991123974,0.10101723670959473,0.5488843,-0.18960341260015226,2.595946146450121,0.018318076355088114,-163.85060443605383,3.281482490169464,264,0.54875135,2.03501033782959,151.79999804526375
0.22179802844178922,0.009191087220987625,3.2736527919769287,800,12.080576181411743,0.4184291362762451,10.099524974822998,1.3955767154693604,0.037123658,42.479380288248606,0.022003499293383244,1.3954453468322754,10.655330896377563,0.019044567,254.53219606814721,0.8507163524627686,3147.0501573085785,29.974931251514327,1.3113024e-09,329.03866611213925,800,0.0005,0.013738778266476771,42560000,146.28703353908878,2.236856460571289,42.32401170226964,0.11661934852600098,0.54835516,0.25885235370893794,2.602635784596064,0.018256221985790966,-155.18433499104827,3.34388139030214,265,0.54848295,2.337553024291992,154.59720298561317
-3.493225306656803,0.00959824834979434,3.0623040199279785,800,11.676892042160034,0.3824591636657715,9.68368649482727,1.4638714790344238,0.020166948,50.9128800436504,-0.03933732887205854,1.4637360572814941,10.184623003005981,0.007597876,249.3394680659369,0.724989652633667,3158.732281446457,18.116544783538295,-1.8566848e-09,339.77003031424886,800,0.0005,-0.05258893532571461,42720000,143.53108111034703,2.0970232486724854,48.23245364547817,0.09734821319580078,0.5474171,-5.885956519363633,2.5500007043987187,0.017934638749799975,-157.91637302128638,3.338518573347425,266,0.5474084,2.336780309677124,156.2241668280392
0.25911672100639593,0.010025089653522943,3.0319511890411377,800,11.604000568389893,0.4091026782989502,9.643087148666382,1.3403115272521973,0.022953637,43.89353129484308,0.02556838271615612,1.340186595916748,10.17090129852295,0.0075927777,254.82043870735848,0.8273465633392334,3170.3443348407745,28.059995927672094,0.021854268,349.66282738667314,800,0.0005,0.04105404201232718,42880000,146.22954907230505,2.2094099521636963,51.79878019377582,0.09790587425231934,0.5464588,0.5541072847171964,2.606383696293593,0.018493187170230095,-163.73487775927936,3.4642838380590524,267,0.5462747,2.169066905975342,165.532359052343
-1.1781699583482623,0.0095250633418458,3.4498188495635986,800,11.91943907737732,0.4175574779510498,10.02704668045044,1.3084392547607422,0.0089371465,41.905450859694184,-0.0005960793639190467,1.3082971572875977,10.561540842056274,0.0041951565,251.70652435172045,0.8637704849243164,3182.268074989319,27.365697114229622,1.01327745e-10,329.2273328544251,800,0.0005,-0.001964300093832834,43040000,144.5377802602338,2.1626200675964355,47.18628925197874,0.09226298332214355,0.5454856,-2.0279278897091917,2.5741913709608486,0.018235598094743555,-169.45777940933152,3.397848205012246,268,0.5455592,2.1460001468658447,157.53301076898651
-3.8486838059843804,0.009706711553640394,3.2830684185028076,800,12.053148746490479,0.37099409103393555,9.913681030273438,1.6054017543792725,0.0010083447,60.26627210692424,-0.04596992483406425,1.6049861907958984,10.417938232421875,0.0019589313,240.89291646721824,0.8453478813171387,3194.3269441127777,19.711620324814486,3.2186515e-10,328.9438592231264,800,0.0005,-0.06840215883617959,43200000,138.8080822541608,2.2388479709625244,48.00616697465982,0.08884620666503906,0.5447802,-6.586400366306637,2.464759921054183,0.01821140782312152,-166.0787807198535,3.216729409497384,269,0.54463136,2.2109599113464355,153.6988309486535
-2.5785054696283107,0.009372714797161582,3.100410223007202,800,11.62386441230774,0.3914473056793213,9.583476543426514,1.5041368007659912,-0.00065428676,45.58175466328183,-0.022039722585597856,1.5039973258972168,10.089853286743164,0.002313613,247.02732693529848,0.7426247596740723,3205.95782661438,16.63581512149829,-8.6426744e-10,319.60968900049613,800,0.0005,-0.042463805181797404,43360000,141.72980946744553,2.1491267681121826,44.50918609550614,0.0920267105102539,0.54404926,-4.145986667000289,2.5267142048060185,0.018587486446421764,-173.81014110988343,3.2480316398422415,270,0.5442157,2.2266156673431396,150.4035791723831
-2.722650138622321,0.009258514970975856,3.1782233715057373,800,11.835318803787231,0.3815128803253174,9.840457439422607,1.4440724849700928,0.0030222628,47.988250672150095,-0.02550517266458013,1.4438886642456055,10.34189748764038,0.0028485232,252.56959584497395,0.8392622470855713,3217.798122406006,19.975862607937135,-8.910894e-10,330.7664205506553,800,0.0005,-0.02855157458176822,43520000,145.1893783513495,2.0176522731781006,41.98209691885879,0.09907078742980957,0.5431272,-4.479142445853443,2.584494420219196,0.01820535059431687,-179.5173188437294,3.2976567805151635,271,0.5430509,2.2869815826416016,154.29047757660456
-2.519738286429353,0.009263175670889858,3.3831899166107178,800,12.285725831985474,0.4196805953979492,10.144449234008789,1.502795696258545,0.0649162,51.6023956187314,-0.020191587827157246,1.5026583671569824,10.750701189041138,0.026832724,241.79848735648284,0.7960453033447266,3230.09254860878,-9.145752307963544,-5.602837e-10,332.93809849601,800,0.0005,-0.026375959182814896,43680000,138.6601624617497,2.3350329399108887,41.84489095544393,0.1653590202331543,0.5420733,-3.948705653892995,2.4743561927646764,0.018335606674913088,-167.01711920177974,3.3416680733641386,272,0.5421578,2.1740989685058594,153.81844148356464
-2.08178438174185,0.00910300317960723,3.096442222595215,800,11.389038801193237,0.41237664222717285,9.53885531425476,1.2981243133544922,0.052893065,44.62302716291573,-0.016587642247717742,1.2979793548583984,10.058161973953247,0.020476084,256.54990587106795,0.7698664665222168,3241.491724729538,26.109104416901552,-5.9604634e-11,339.7948575940607,800,0.0005,-0.02133788179251308,43840000,147.3150916832424,2.0499281883239746,37.33320183503974,0.08265900611877441,0.541221,-3.6394342509319677,2.625135389607284,0.01805917425689965,-152.54131293202371,3.6196273264663876,273,0.54130834,2.210209608078003,139.50576659672336
1.1981248207331385,0.009311184049752636,2.9685606956481934,800,11.468432426452637,0.42861342430114746,9.55217981338501,1.3380346298217773,0.039292395,49.755174643212634,0.04724395495709636,1.3379130363464355,10.101409673690796,0.017302524,251.23169131045756,0.841486930847168,3252.965807199478,13.791753259117879,8.106231e-10,344.62569714712174,800,0.0005,0.08353118461221831,44000000,144.29695462142215,2.0825836658477783,40.59406451691178,0.08726906776428223,0.54077476,2.657704961665112,2.570690856885603,0.018240008462253956,-143.74078929380312,3.489168035892241,274,0.54078656,2.182255268096924,142.49253003080193
-3.927962944961468,0.00912937009188948,3.4262521266937256,800,12.054621696472168,0.3658881187438965,10.089350700378418,1.4453859329223633,0.044209808,48.54661815505233,-0.051658668482958,1.4451956748962402,10.567337274551392,0.0208244,261.5860568060942,0.76277756690979,3265.0251064300537,6.336326969658962,-7.0929523e-10,336.47389513703405,800,0.0005,-0.09874089669391876,44160000,150.5243697713213,2.2529795169830322,38.9979313716609,0.09311366081237793,0.5404943,-7.243798423080716,2.6781603448466087,0.018014040325760528,-135.9053862328548,3.5965669733060155,275,0.540518,2.1136536598205566,81.35526923536989
-0.9784361148045,0.009563698339979365,3.3081252574920654,800,11.71471118927002,0.41478443145751953,9.633548021316528,1.5117807388305664,0.053093,54.146027416474276,0.007086890477655047,1.5116724967956543,10.171430349349976,0.021348188,251.1291309891857,0.7740259170532227,3276.7445542812347,14.183219034368062,1.4305117e-10,337.36527925780115,800,0.0005,0.011600957220967798,44320000,144.0648493856858,1.9748964309692383,46.44076638895524,0.10320711135864258,0.54008806,-1.483817904492439,2.570742765823537,0.017769810015860435,-97.72802502995712,3.4749158676241136,276,0.5402026,2.2001144886016846,90.5807947594653
-6.562444327435468,0.010256767715132429,2.9831202030181885,800,11.4899423122406,0.45041370391845703,9.460593223571777,1.4189653396606445,0.037793875,44.44518483797853,-0.0959818817101061,1.418839454650879,10.022212028503418,0.017524699,264.09888496628497,0.9144582748413086,3288.2383852005005,22.981158025396972,-1.9580124e-09,334.82064824936936,800,0.0005,-0.15918081971062945,44480000,152.05288555442266,2.1226978302001953,53.449256356223216,0.09041571617126465,0.5393557,-11.90935479867694,2.700729080705424,0.017233509720962024,-114.31044233024801,3.6003327150033777,277,0.53935987,2.087627410888672,107.47957282337507
-4.596232579091986,0.0105473952914587,3.448525905609131,800,12.30615758895874,0.4258382320404053,10.30641770362854,1.4002399444580078,0.010648916,51.01608880783141,-0.05922843555586994,1.400115966796875,10.866425514221191,0.0063593984,256.84100113739606,0.8082919120788574,3300.548630952835,-0.1237311780272492,-2.3245814e-10,347.719697019068,800,0.0005,-0.12443958620852742,44640000,147.7431024352259,2.5029404163360596,59.725074029838034,0.11092448234558105,0.53905994,-8.328229866205483,2.629180489295879,0.017696923880774703,-105.73439418287771,3.538351422501553,278,0.5390765,2.1653285026550293,113.41806205831388
-1.753917740887031,0.010671073445900745,3.3501765727996826,800,11.700929164886475,0.40042781829833984,9.71800422668457,1.4539365768432617,0.002838793,55.7576724801203,-0.004683830644762102,1.453824520111084,10.2160062789917,0.0023272058,248.89026508279147,0.7418391704559326,3312.2551674842834,1.9762358872887786,-1.6689303e-10,332.3861651374646,800,0.0005,0.004815618690329719,44800000,142.8027360364304,2.06123948097229,62.73905652594754,0.07535624504089355,0.5384408,-2.9146880581581693,2.5473212324031413,0.01809408736767649,-116.76287831367591,3.388683381080723,279,0.5384064,2.2332122325897217,120.90646332841787
5.041212623796474,0.010714691566428455,2.9831111431121826,800,11.386100769042969,0.4503495693206787,9.54585862159729,1.2315828800201416,0.0060584648,50.78892740081817,0.12039725552698938,1.231421709060669,10.109033584594727,0.003198421,249.78954412783563,0.8524882793426514,3323.6450164318085,-3.782029434413026,8.761882e-10,347.99138059433346,800,0.0005,0.20503860282602454,44960000,143.75898110818008,2.214491605758667,61.5458027171969,0.09173226356506348,0.5378515,9.601547803397278,2.5564287315258083,0.018182020518492607,-127.30476329735558,3.3287993888330396,280,0.5377319,2.106065511703491,110.70631889589309
-4.698748348997996,0.010809790218987635,3.5567121505737305,800,12.194295406341553,0.396162748336792,10.339506387710571,1.299811840057373,0.004046175,49.53760631864022,-0.05758663299426423,1.2996654510498047,10.85504674911499,0.004001251,257.2735488046753,0.8159389495849609,3335.844151735306,0.5703327288140159,1.835823e-09,328.4562611974634,800,0.0005,-0.07831375296869943,45120000,147.95858827713812,2.3043651580810547,63.46743742280303,0.09924936294555664,0.53754115,-8.202781574418754,2.632599917747196,0.017364768942919773,-121.84652145925519,3.4494405987485273,281,0.53743416,2.1786787509918213,116.99732463179602
-1.8106176732760124,0.010863992328238443,3.122215986251831,800,11.791642665863037,0.39950132369995117,9.676581382751465,1.5493862628936768,0.006081718,50.43756272071871,-0.005802926204365,1.5492701530456543,10.197112798690796,0.003497102,259.0469141491827,0.7908115386962891,3347.6406462192535,-13.862566835927105,8.165836e-10,333.2412409226993,800,0.0005,-0.006718493852510994,45280000,148.95004935520473,2.0210721492767334,62.72693871138904,0.09664750099182129,0.5371207,-3.0091763519665475,2.6496850849397653,0.017646962826106297,-125.2122021869975,3.61074209247679,282,0.5369731,2.271639585494995,116.35578491323822
-6.413126265956763,0.010994218951327593,3.142728567123413,800,11.338611125946045,0.3712646961212158,9.70513916015625,1.082958459854126,0.008318749,55.457889550286886,-0.09123364775234603,1.0828254222869873,10.204294919967651,0.0029490753,246.07053995523543,0.8597924709320068,3358.9843275547028,8.863548308507195,-5.7220456e-10,325.95758091648844,800,0.0005,-0.15315752603845456,45440000,141.23250851068445,2.2283620834350586,65.06922661050933,0.10654735565185547,0.53648865,-11.582770664591813,2.5168383711406923,0.017994269435898172,-132.12303262542804,3.3740505542617627,283,0.53652954,2.0947554111480713,115.430200202743
-0.11812595216484396,0.01079514227238385,3.397703170776367,800,11.902168035507202,0.4015827178955078,9.874903440475464,1.4680826663970947,0.023048032,53.84260384270912,0.026404356884338263,1.4679296016693115,10.40769076347351,0.009079481,249.00237096819095,0.8663785457611084,3370.890656232834,11.465785059689711,-7.3909756e-10,339.58257089824406,800,0.0005,0.05229119651271079,45600000,143.43530586874806,2.10473370552063,63.03824555814008,0.11085367202758789,0.5356388,0.21942217120633983,2.5494708749472577,0.017821789305910274,-119.28098443690948,3.308650553919259,284,0.5355254,2.157980442047119,122.41686368925401
6.274262775801137,0.010630609577254398,3.654696226119995,800,12.313920736312866,0.3470022678375244,10.21128797531128,1.6071038246154785,0.006880905,51.91291863478866,0.1456565877437836,1.6069157123565674,10.671971082687378,0.004772301,245.3062514989028,0.8793308734893799,3383.2160913944244,12.581793399775941,-2.205371e-10,333.6246530549462,800,0.0005,0.24078474032158148,45760000,141.00927968578412,2.054624557495117,58.605432997655754,0.09233450889587402,0.5347232,12.182740579972393,2.511314166732505,0.017964424473503424,-115.87357612445078,3.3573884557840885,285,0.53467816,2.115774631500244,121.3009923951769
2.9701634565243697,0.010717230526562446,3.2737298011779785,800,11.516220569610596,0.3854854106903076,9.440956830978394,1.5533161163330078,0.012649086,55.377304329976134,0.08432568855557325,1.5531761646270752,9.919172763824463,0.007210789,249.12954495315148,0.8201048374176025,3394.7384798526764,-5.669749623848949,6.556511e-10,332.64876801451305,800,0.0005,0.16218449832881873,45920000,143.33014527176073,1.9699301719665527,60.783577120518935,0.07196354866027832,0.5336736,6.0341477102364545,2.549823815838628,0.01791377470909803,-113.52627004189966,3.2212409479664683,286,0.53366184,2.0622782707214355,109.40404223032077
-8.352324512356866,0.01094572604719305,3.2946865558624268,800,11.624922513961792,0.41354799270629883,9.650794267654419,1.4046640396118164,0.010937004,55.259720392786626,-0.1280049497195278,1.4045274257659912,10.184525489807129,0.0044212122,251.131281647035,0.7563619613647461,3406.375425338745,2.9215924514375944,5.9604643e-10,342.5219950740681,800,0.0005,-0.21144081661514696,46080000,144.25110401348374,2.035137176513672,62.1906703896565,0.09780406951904297,0.53281844,-15.238941268955505,2.5691753946618188,0.017977463002116712,-140.2501778480007,3.556588312827631,287,0.5327037,2.1624209880828857,115.84971150919675
-2.862583538371818,0.010662862767256349,3.360769748687744,800,12.02673077583313,0.382596492767334,9.960662603378296,1.5052387714385986,0.011137045,48.225447599343596,-0.026132585391755545,1.5046474933624268,10.480154752731323,0.008567791,256.1892993382246,0.7444009780883789,3418.4069905281067,22.309873164469774,-1.1622905e-09,331.95062493310076,800,0.0005,-0.058513163024472285,46240000,147.234347848227,2.347851037979126,60.683015434692585,0.0820000171661377,0.53200525,-5.011626153766173,2.621094556800915,0.018145770523679185,-111.8204695387983,3.5290029449788562,288,0.5319458,2.098081111907959,112.03995091627039
-11.1022173024143,0.010622483745825482,3.0284600257873535,800,11.588139772415161,0.45005059242248535,9.503134489059448,1.489330768585205,0.026631748,45.015880768159846,-0.17968691168958872,1.4891953468322754,10.065675258636475,0.013145643,266.8391998431904,0.7706575393676758,3430.0021817684174,7.727724644207845,1.5795232e-09,342.23404151965946,800,0.0005,-0.29895612258535087,46400000,153.4137856203564,1.9750738143920898,58.23970237078346,0.09142827987670898,0.53130406,-20.340941643574475,2.72794097076378,0.017356080484448772,-110.49732847784834,3.6467712081872588,289,0.5312949,2.3022799491882324,114.41117258081535
-6.722383065127913,0.010149697243386581,3.0704588890075684,800,11.523304224014282,0.39005160331726074,9.539254426956177,1.3820133209228516,0.002611052,49.79118295210653,-0.10294022492091671,1.3818747997283936,10.107372999191284,0.0031958986,260.3750877357877,0.8215944766998291,3441.5304934978485,-11.349515194901869,4.2915346e-10,332.6603521543388,800,0.0005,-0.18595665198591158,46560000,149.4415824095966,2.114572525024414,54.92996425059009,0.1504828929901123,0.53046286,-12.578885487968023,2.662940372723351,0.018237042269861014,-96.30858376430751,3.588726835449451,290,0.5306243,2.114020824432373,145.14167762958456
5.118199135973872,0.010404078080155137,3.47304368019104,800,12.379199028015137,0.4605584144592285,10.399144172668457,1.3676135540008545,0.008647338,56.09436634413457,0.12149863189745556,1.3674662113189697,10.977981090545654,0.003611461,249.6454162808105,0.8016469478607178,3453.9163637161255,0.14515925720148515,2.3305418e-09,336.30129402203636,800,0.0005,0.2005177341231871,46720000,143.97826364273809,2.396672487258911,58.11650456155489,0.09723711013793945,0.5297,9.824119954466214,2.5556455895918666,0.01819771940246124,-150.06607024312663,3.3074877940845715,291,0.52977276,2.2116000652313232,123.44790313961362
-1.6794359917980863,0.010265479563307249,3.037111520767212,800,11.598427772521973,0.413562536239624,9.748619079589844,1.2724223136901855,0.0012026898,48.79397258974596,-0.004394462054966999,1.2722711563110352,10.293768167495728,0.0021636684,256.08594994818617,0.8291137218475342,3465.520316362381,16.99652655653796,-2.5629998e-09,341.2781154241524,800,0.0005,-0.004099348392985523,46880000,147.35326339112606,2.0380043983459473,56.801537590785976,0.10938215255737305,0.529099,-2.7228047406049747,2.619887929756594,0.017850919830594777,-131.12194142263647,3.394425688813831,292,0.5291256,2.3917839527130127,135.2584421347895
-4.526356784793507,0.010346327724841259,3.180830478668213,800,11.511184453964233,0.4592738151550293,9.467867612838745,1.4261226654052734,0.0071862903,48.808688548512876,-0.05803873374332111,1.4259827136993408,10.041315078735352,0.006276092,258.8978682905953,0.8158085346221924,3477.0373277664185,4.613537196749659,-6.0796734e-10,337.779027001602,800,0.0005,-0.0978283062674731,47040000,148.79194756886073,1.951631784439087,58.760875825390976,0.09259319305419922,0.52815497,-8.119018483542275,2.6478593390288685,0.017675921557520353,-149.93952608822127,3.658267122574687,293,0.5281062,2.045366048812866,123.32850169293175
-9.445038191631081,0.010850685910054584,3.4958033561706543,800,11.99294400215149,0.4129810333251953,9.934300422668457,1.4940049648284912,-0.0010349028,47.5762589960781,-0.14939462522430175,1.493744134902954,10.45439887046814,0.0017062906,259.76835263984003,0.8323068618774414,3489.035500526428,18.689332427478746,-1.0013579e-09,338.5155817933089,800,0.0005,-0.24521066210131665,47200000,149.26116664032332,2.194350242614746,61.671998638477966,0.07899045944213867,0.52738285,-17.34011066607555,2.657234309606074,0.017875577678932164,-119.1094171822291,3.627259708142246,294,0.5274335,2.0790998935699463,118.30031158200882
-1.3299293781484909,0.010814639607203882,3.0169124603271484,800,11.624486207962036,0.38034915924072266,9.604045391082764,1.4840481281280518,0.27095574,50.78033052870422,0.0029110025087696785,1.4838793277740479,10.098768949508667,1.4649411,251.17305108924003,0.80808424949646,3500.6643686294556,20.30502393052399,-1.0281802e-09,345.45821252020755,800,0.0005,0.0072375531442574114,47360000,144.17058262912605,1.9872510433197021,64.23191784679894,0.09654951095581055,0.52669424,-2.1240276584241133,2.5690599533042535,0.018074651102068552,-114.70713747126844,3.4238995843095528,295,0.5266336,2.3178088665008545,152.54820717317384
-3.872937154816993,0.011329421654041303,3.110409736633301,800,11.689542531967163,0.39024877548217773,9.653994798660278,1.3798060417175293,0.28137258,64.06587564795223,-0.04068092762657526,1.3796815872192383,10.264969110488892,3.9786644,250.00510251044966,0.8400907516479492,3512.358221769333,-28.37133061979264,-7.2717654e-10,329.7590599550111,800,0.0005,-0.057119215004600175,47520000,143.8223733956886,2.3081510066986084,77.15409435367302,0.1987757682800293,0.5266424,-6.900310069658762,2.5571629460282366,0.018600164306605948,-128.2794388248978,3.341617051934512,296,0.52650404,2.031334161758423,127.609897457804
1.2738007947784475,0.01093106304005663,3.240293502807617,800,11.82975149154663,0.3991429805755615,10.021137475967407,1.2628774642944336,0.21957965,51.555098406510254,0.056861313873028826,1.2627613544464111,10.540226697921753,0.19699863,239.66609632365726,0.8745670318603516,3524.1918272972107,21.599942517288017,-9.35793e-10,333.01198436920134,800,0.0005,0.07776439553392209,47680000,137.1335735924837,2.1948554515838623,39.471761341416915,0.09494209289550781,0.52744627,2.667362526535286,2.4522478717517364,0.018283254013293063,-90.04322470497245,2.993554939546941,297,0.5273318,2.216451644897461,121.40445143391042
-2.772886744996691,0.011133217649405464,3.1660947799682617,800,11.595840454101562,0.4200856685638428,9.522911787033081,1.5197646617889404,0.11252921,65.91390183014425,-0.015639524126012022,1.519625186920166,10.045417785644531,0.03753985,231.87250129986634,0.7076828479766846,3535.7922735214233,7.608809981359469,3.6358844e-10,330.3243520111517,800,0.0005,-0.02190135038131375,47840000,131.85436731858098,1.9397964477539062,24.592290552877092,0.08174514770507812,0.5278203,-4.551350622124029,2.373412143580019,0.018975267665473163,-89.57348890119947,3.154299900713631,298,0.5276743,2.248444080352783,100.85897987243375
-2.43848817770207,0.010999636580587403,2.980940818786621,800,11.431387186050415,0.39501190185546875,9.549476861953735,1.2289841175079346,0.07313037,61.99702173932437,-0.011940887257350466,1.2288448810577393,10.16482400894165,0.020655848,231.95852963611253,0.8746745586395264,3547.2309284210205,12.73231743082069,7.510185e-10,325.34235797904586,800,0.0005,-0.028406053912529147,48000000,132.27945978813804,2.1647098064422607,23.438632180848693,0.19858026504516602,0.5285568,-4.1216088066561705,2.3740536019291727,0.018405817936120363,-93.09232179731866,2.97558883424286,299,0.5284687,2.0824644565582275,82.31774817787138
-1.980471156584895,0.010612005195124936,3.33737850189209,800,11.864083528518677,0.3918492794036865,9.804391145706177,1.416322946548462,0.08636202,64.5294438760382,-0.003268059854787664,1.4161655902862549,10.40703821182251,0.027950918,224.61623210832633,0.7971677780151367,3559.1000270843506,-31.502742651781645,1.7881429e-11,326.429802260725,800,0.0005,0.004542167900437138,48160000,127.95280558842951,2.153874635696411,18.36213895084991,0.18999171257019043,0.52881587,-3.1295986668335627,2.2988192091600053,0.01833614271096042,-70.3254350808443,2.9663950783024844,300,0.5288023,2.014355182647705,67.15061196420393
-1.8561645285445152,0.010453695010646752,3.063091278076172,800,11.553413152694702,0.38642072677612305,9.539020299911499,1.4581093788146973,0.071671285,65.40652193432292,-0.004531567593107826,1.4579651355743408,10.052106142044067,0.021365141,211.4180277214502,0.7473065853118896,3570.6586792469025,-22.964633282946828,-3.3378594e-10,333.8784138122111,800,0.0005,-0.0465363197109921,48320000,119.80096234990965,2.0482373237609863,16.34276297132512,0.10574531555175781,0.5283391,-3.196427484074876,2.1659259997999083,0.01884418263619779,-88.20902236163364,2.858562355092347,301,0.528438,2.1675918102264404,52.279326119283944
-1.3950776952810928,0.010537110188033981,2.8990275859832764,800,11.452448844909668,0.369887113571167,9.602202653884888,1.322319507598877,0.26137555,61.00195912256046,0.004054703688964903,1.3221919536590576,10.100666046142578,0.2600447,227.77866956252947,0.9186191558837891,3582.1159043312073,12.47193753537383,1.0758638e-09,332.7793673954415,800,0.0005,-0.010173549288731052,48480000,129.59436336129335,2.0449295043945312,16.53583197728883,0.10664486885070801,0.5283662,-2.358597439325303,2.3313241983338577,0.018120409152419116,-66.16540084132649,3.0892372220093556,302,0.52836925,2.1868369579315186,43.2889558862871
-3.3137129987516234,0.011185592120576626,3.3903896808624268,800,12.08620572090149,0.3769559860229492,10.076767444610596,1.4779901504516602,0.15001479,79.8482212972757,-0.023433023161882862,1.4778382778167725,10.573625326156616,0.06255474,187.64132336287898,0.8111667633056641,3594.2067029476166,-138.612516345736,-1.6093253e-09,310.1613981567207,800,0.0005,-0.042344255888943395,48640000,105.28669970594551,2.2076830863952637,24.761102066859667,0.0950772762298584,0.5273427,-5.408286825355315,1.9243295132062213,0.01856571659487722,-115.8246891785501,2.5773496064213037,303,0.52722865,2.165937662124634,77.20428570130981
-3.401453683525433,0.010959181387825298,3.0549473762512207,800,11.489571571350098,0.405881404876709,9.554735660552979,1.370415210723877,0.03852534,62.745322731101524,-0.026148585928190027,1.3702919483184814,10.08807921409607,0.011140955,214.3719592460253,0.790672779083252,3605.705583333969,-75.83954516354669,-7.5697904e-10,319.90106669582593,800,0.0005,-0.033284570505930096,48800000,121.49444816085499,1.9530909061431885,22.777303251877736,0.10621023178100586,0.52618295,-5.650384235227177,2.194925035388882,0.018127410398152664,-79.38838322726795,2.90149691943795,304,0.5260606,2.373176336288452,68.80125612555028
-3.190686194973672,0.010916099317178504,3.002553701400757,800,11.526663541793823,0.3898434638977051,9.659616708755493,1.3070077896118164,0.029897137,60.70799330413944,-0.0200545299811367,1.3068692684173584,10.178263425827026,0.004876361,229.85426963939543,0.9140048027038574,3617.236716270447,11.81352213133372,9.715557e-10,327.5301054276831,800,0.0005,-0.0683625519634723,48960000,130.19221454348207,2.1106598377227783,21.98395399261203,0.10642385482788086,0.5254013,-5.009496108524236,2.352238627669189,0.018644847789116667,-92.04163333687696,3.141700016164074,305,0.5254775,2.071441650390625,91.12042727797095
-2.5491591527817485,0.010960117065322059,3.118182420730591,800,11.821713209152222,0.4114267826080322,9.909091711044312,1.3444254398345947,0.11544316,73.01816028273113,-0.011179504103502363,1.3442835807800293,10.438143491744995,0.03267459,207.3012707025832,0.7654874324798584,3629.0633051395416,-62.645842192306084,-1.6689301e-09,323.280918765445,800,0.0005,-0.02663026857873623,49120000,117.4559548537642,2.174492359161377,20.989695843070596,0.09568405151367188,0.5246957,-4.125220847513421,2.1238499591586666,0.01870851380970695,-96.48117621841887,2.791397471372509,306,0.5246661,2.455965280532837,65.92781687228653
-0.2627887842842091,0.010691163344953483,3.1367430686950684,800,11.660191059112549,0.40630269050598145,9.598987340927124,1.433469533920288,0.086663865,73.98056995686551,0.026134715429547196,1.433335542678833,10.196978092193604,0.01658788,206.5887208170435,0.7715086936950684,3640.7286274433136,-34.61216760925836,3.6954875e-10,326.0282194825829,800,0.0005,0.05201493620553348,49280000,117.524162243845,2.064763069152832,19.521703950003968,0.1721792221069336,0.52399886,-0.30092399207777903,2.116551881261592,0.018268989188722513,-89.96322947272091,2.7730767417821287,307,0.524194,2.258840560913086,98.71827770462309
-1.518921097236268,0.010938223337238491,2.8825395107269287,800,11.569414615631104,0.4078660011291504,9.731272459030151,1.2825546264648438,0.11591465,65.77138077346522,0.005159682105871356,1.2824208736419678,10.251227378845215,0.032606684,219.72915824205774,0.8351073265075684,3652.304795026779,17.274138792019617,-7.6889994e-10,328.29301859149547,800,0.0005,-0.0006484684746418701,49440000,124.72617055532652,2.201298236846924,24.47596369649235,0.09347057342529297,0.52371407,-2.507284325076642,2.248948007443887,0.018491971088143804,-95.51057346957252,3.083381973256372,308,0.5236776,2.2027828693389893,78.20960085653441
-1.6385562229837718,0.011279987058680429,3.1549696922302246,800,11.790723323822021,0.42656874656677246,9.810261487960815,1.386500597000122,0.043279067,71.46459628026295,0.006408327977901646,1.3863625526428223,10.372480630874634,0.008098453,207.53787802203078,0.7970011234283447,3664.101360321045,-14.720242438965332,5.24521e-10,317.7354460880586,800,0.0005,0.02037052837635384,49600000,117.8611241352422,2.1197526454925537,32.11284417820474,0.11541390419006348,0.5234432,-2.5144186830233233,2.1262706942564686,0.018864680797532937,-104.17309402511279,2.692317770717541,309,0.5236848,2.370121717453003,104.67384097223864
-2.2787289577086702,0.011240528907311248,3.09043025970459,800,11.694201469421387,0.39148736000061035,9.57357907295227,1.5679690837860107,0.039159697,85.9676736815299,-0.00582402517472596,1.5678119659423828,10.091497421264648,0.0073537687,212.32104464370562,0.7764818668365479,3675.8016085624695,-190.53173230253873,-9.536741e-10,316.28188170326877,800,0.0005,-0.0042816921450422015,49760000,120.67756839554775,2.0418875217437744,31.691721370684082,0.1052250862121582,0.5233445,-3.749877090098073,2.174697152447807,0.018356668028894157,-123.57431384583532,2.8581688281755633,310,0.5232446,2.270873546600342,91.32676594511403
0.7607479561804424,0.011296171390730634,3.1016478538513184,800,11.40062952041626,0.4246187210083008,9.595036506652832,1.2513277530670166,0.014975838,75.3946353045858,0.04630696483314452,1.251215934753418,10.119364500045776,0.0040375725,205.609502394929,0.8373336791992188,3687.212958574295,-34.387719307985336,4.0531162e-10,320.3557328504065,800,0.0005,0.08540817200048025,49920000,116.4744248839664,2.2195305824279785,31.24471860118923,0.07806730270385742,0.52308124,1.4531750972899098,2.1064576815596476,0.018546506378049096,-101.20583382692995,2.8414745435734945,311,0.5231693,2.0126590728759766,92.85371380492037
-2.0386958154195427,0.011390815203749748,3.4368834495544434,800,12.077266693115234,0.3794114589691162,10.145203828811646,1.400228500366211,0.019098764,81.00545311635388,-0.0011421961303006284,1.4001028537750244,10.64880657196045,0.0040433602,208.5630947867746,0.7960038185119629,3699.295749425888,-108.82250012561796,5.36442e-11,317.71169815720464,800,0.0005,-0.020362239800515616,50080000,117.90823234069248,2.150512933731079,32.7666123305105,0.1028892993927002,0.5226282,-3.315475589570914,2.1369695244955884,0.018480970402143193,-93.11530612322564,2.754709949405525,312,0.52251136,2.226351022720337,100.57483479107105
-3.6972181033756044,0.011422587218344295,3.2237370014190674,800,12.195520877838135,0.4056394100189209,10.063991069793701,1.5808000564575195,0.014910484,91.45058629788228,-0.02941447849259732,1.5806739330291748,10.569947004318237,0.0034555844,199.56544736898337,1.2637920379638672,3711.496225118637,-221.17285275890396,1.1444092e-09,333.1356770970466,800,0.0005,-0.06973571779324372,50240000,112.73271405805885,1.9520468711853027,30.19454430851163,0.07773423194885254,0.5225526,-6.118352512983392,2.0455263521453197,0.018793392243061882,-106.15294170499376,2.772085381377325,313,0.5226749,2.242058277130127,95.2281515543449
1.9793676111182175,0.011528887176297355,3.0230507850646973,800,11.257284879684448,0.4015316963195801,9.399024486541748,1.3242790699005127,0.06444061,82.3274531157297,0.07101568325699437,1.3241450786590576,9.90717625617981,0.010220276,194.63801496369183,0.8052916526794434,3722.7577567100525,-146.6627800925176,-2.1457672e-10,309.04553716682295,800,0.0005,0.18482213297916167,50400000,111.14608243822443,2.0599868297576904,32.76448984946264,0.08347845077514648,0.5225469,3.8872899895294233,1.9952700843805822,0.018910322925069344,-100.99107513846845,2.4900321808483166,314,0.5225799,2.137664318084717,98.03545196420522
1.4250992112686631,0.011517371549054434,3.3236443996429443,800,11.557676553726196,0.41696906089782715,9.673500061035156,1.301630973815918,0.033018034,69.3024020734811,0.05794394990951852,1.301492691040039,10.225445985794067,0.0075164484,205.2757347201961,0.7413716316223145,3734.3224608898163,7.7807592310031275,8.493662e-10,317.14192437884424,800,0.0005,0.12456905630552675,50560000,116.67855609553884,2.1108319759368896,32.84498413076927,0.11203336715698242,0.52239734,2.6015774543399273,2.103392570694272,0.018287588083846975,-117.0310115521115,2.7723377180774094,315,0.5224361,2.1223719120025635,95.22015526421386
-3.44264241090548,0.011517571404244321,3.2775704860687256,800,11.980898141860962,0.41004204750061035,9.860432863235474,1.5641462802886963,0.016626833,80.12200382248754,-0.021263643178608602,1.5640232563018799,10.37700343132019,0.005264552,206.22715312694393,0.8115451335906982,3746.309429883957,-182.000164670376,-1.0430814e-09,336.06007780677726,800,0.0005,-0.006943762612664392,50720000,116.63124180635596,2.063340425491333,34.00504038372089,0.08593535423278809,0.52225095,-5.341092020896903,2.11354768607955,0.019013014876556007,-115.9596671581641,2.8390277490997415,316,0.52236223,2.340506076812744,100.4812233051675
-0.5071830814932902,0.01160024550311876,3.036031484603882,800,11.63113260269165,0.383699893951416,9.626368284225464,1.4754297733306885,0.043225292,61.683674574374805,0.02490926371165503,1.4750728607177734,10.11193323135376,0.008986259,221.86884963250137,0.9042410850524902,3757.9451582431793,1.9791295219163292,-2.5629987e-10,325.0922106856888,800,0.0005,0.04173419314009392,50880000,126.07880615200408,2.1219754219055176,35.05250142439198,0.08118247985839844,0.5222096,-0.7468929964059982,2.2713494145257656,0.018040724346843524,-99.29994968769701,2.957092200683728,317,0.5222483,2.1929829120635986,97.14226885407896
2.583166483274512,0.011582618202562617,3.548849105834961,800,11.728620767593384,0.39708757400512695,9.906630992889404,1.2717616558074951,0.121196754,81.46013875948854,0.08024407578863463,1.271634817123413,10.423083305358887,0.022185992,204.58403828048552,0.7676882743835449,3769.6827297210693,-71.51373698937464,1.3709068e-09,329.30638400491046,800,0.0005,0.173920190060792,51040000,117.05964442815485,2.1346395015716553,32.11940922814441,0.09825372695922852,0.52202576,4.8211911360624065,2.0972510559403252,0.018417859364284764,-100.06894998804492,2.6333472603876977,318,0.5220286,2.052565336227417,107.82595590526337
-1.6822850028559546,0.011166150801349844,3.1954739093780518,800,11.742757558822632,0.38494205474853516,9.532250165939331,1.6847286224365234,0.02242352,69.51730686470154,0.003571770417522223,1.684570074081421,10.026886940002441,0.008165681,219.6999865279466,0.7926108837127686,3781.4296929836273,-11.533149717754805,-9.35793e-10,319.5396904099257,800,0.0005,0.013121937826370025,51200000,125.00755936735314,2.0492002964019775,24.349062285514048,0.08930563926696777,0.5218239,-2.694935701660504,2.2503658927550876,0.01805151957310419,-101.2879594612875,2.885179832488352,319,0.5217116,2.127323627471924,72.66258090070208
-0.2109083396807361,0.011116317804868478,3.136812210083008,800,11.480637788772583,0.39626359939575195,9.572349786758423,1.3359301090240479,0.13548714,78.62958120231603,0.028817292406756286,1.3357949256896973,10.10011076927185,0.04070885,193.30626190884,0.8234474658966064,3792.915467739105,-20.62164262987996,-1.1831521e-09,318.38100944353613,800,0.0005,0.033040989393866974,51360000,110.26399211956355,2.1681761741638184,24.1024846829227,0.10873293876647949,0.5214444,-0.15236944001779507,1.983964413659142,0.018517451169699037,-99.25616686261829,2.6075069270693296,320,0.5215676,2.0485916137695312,90.31322731644484
0.339252593333681,0.011453979743176962,3.194568634033203,800,11.601377487182617,0.411238431930542,9.701249837875366,1.3252143859863281,0.07386144,87.62641166759904,0.0418204809980661,1.3250749111175537,10.239100933074951,0.015827551,200.5820986455962,0.826514482498169,3804.5215396881104,-137.3854652033296,8.8214874e-10,324.79534537147345,800,0.0005,0.09446297207226084,51520000,114.62444152320185,2.048097848892212,33.6414717915564,0.10419797897338867,0.521066,0.9770789199538615,2.0567011583925816,0.01851826413470612,-100.6495777255739,2.599658279049046,321,0.52121425,2.242828369140625,102.15040927819224
-2.1532284848792873,0.01112320677148646,3.2923495769500732,800,11.498234748840332,0.40656375885009766,9.543664693832397,1.4063243865966797,0.023874793,80.07183510092375,-0.004130101893113669,1.4061882495880127,10.056630373001099,0.005343837,210.37224239615574,0.7424895763397217,3816.026358604431,-18.074878554437987,-1.323223e-09,325.34242777293935,800,0.0005,-0.014559942978447794,51680000,119.86517419475031,2.1104447841644287,28.978133429239044,0.0816493034362793,0.5207996,-3.5260301727049725,2.1556352118213797,0.019194449091874097,-96.5867916782078,2.789849779729531,322,0.5206177,2.0516064167022705,84.41944506264277
-1.050350587366559,0.011048362627836018,3.118129253387451,800,11.536492109298706,0.4098203182220459,9.426778793334961,1.4369404315948486,0.09256268,71.15614526799037,0.014026005175971823,1.4368135929107666,9.957459449768066,0.012735869,202.63686956573744,0.8667318820953369,3827.5682487487793,-36.03476425927276,4.4107437e-10,320.1381900191472,800,0.0005,0.023116008712989012,51840000,114.76237919176212,2.08614444732666,27.108985975139078,0.09842681884765625,0.5206407,-1.6914766855698382,2.0768949093024807,0.018388108120173077,-78.4828911089531,2.7072023631329785,323,0.52086955,2.0126020908355713,93.85883099115114
-0.149856517363869,0.011321008991903985,3.3418798446655273,800,11.993590116500854,0.4073350429534912,10.0053551197052,1.4102516174316406,0.027554521,65.80434264092288,0.030649230024031072,1.410099744796753,10.53878903388977,0.006360285,219.72707527885134,0.8686482906341553,3839.5708343982697,6.436999966660623,-2.1457669e-10,329.2205654427942,800,0.0005,0.08067572521683855,52000000,125.32853264137988,2.1729085445404053,32.43807509958151,0.1050424575805664,0.5203813,-0.11066643468861524,2.2498015722828035,0.017805865400535012,-101.21507237663111,2.939381009225101,324,0.5202995,2.2104127407073975,118.46045812548263
-1.3921863232945433,0.011306931352035287,3.2936177253723145,800,11.641446352005005,0.4700744152069092,9.673068284988403,1.370781421661377,0.04546658,83.092662950146,0.009313542264411067,1.3705010414123535,10.234784603118896,0.014997165,211.0365734815719,0.7548046112060547,3851.2181000709534,-165.82381156819184,1.2218951e-09,333.41852274886753,800,0.0005,0.0332940081443695,52160000,120.00654911635756,2.063117027282715,33.15247724426211,0.06886029243469238,0.5195168,-2.2358021451907857,2.163309618492495,0.018387413021514736,-130.04036178514465,2.8268228135443576,325,0.51964706,2.1895997524261475,96.02460014322152
0.8976976094152698,0.01156961073453014,3.0481510162353516,800,11.632424354553223,0.3850843906402588,9.42270541191101,1.6071608066558838,0.038572088,80.09458212361982,0.0523234331368378,1.6069872379302979,9.938546419143677,0.010711711,212.04228125676997,0.8417389392852783,3862.88490152359,-145.74944649839185,-7.867815e-10,329.96725299423696,800,0.0005,0.13659223712494906,52320000,120.63874707014962,2.0398201942443848,38.16156033132155,0.10974001884460449,0.5186943,1.9407290866141207,2.1721007071691725,0.01889126983999398,-124.82048802129476,2.935911582397491,326,0.5186765,2.1522903442382812,96.06140393351221
-3.786162847469896,0.011684443203189739,3.3992631435394287,800,11.762775182723999,0.44585084915161133,9.75484585762024,1.419327974319458,0.062222265,68.4256815586653,-0.0297101862127549,1.4191901683807373,10.309196710586548,0.013432229,209.54721558738274,0.8281054496765137,3874.6524736881256,3.586623504397572,-1.1205674e-09,329.30824172826624,800,0.0005,-0.042933066611952224,52480000,118.697852068655,2.071667432785034,39.50831403536371,0.08656191825866699,0.51814866,-6.32473813494184,2.1459022271573875,0.01911177920289409,-118.19261537488744,2.766478964309298,327,0.5183986,2.041232109069824,119.82494100269875
-4.426128324167003,0.011535876672703957,3.3820366859436035,800,12.008974075317383,0.3505735397338867,9.91225266456604,1.5966839790344238,0.03818113,107.9727870068615,-0.0418813027363705,1.5965452194213867,10.362891674041748,0.009186235,185.14329751827748,0.7815110683441162,3886.666856765747,-235.90241904617608,1.0371208e-09,316.9913492171467,800,0.0005,-0.05550378429648111,52640000,104.33564524246236,2.097256660461426,34.916642931604294,0.07709169387817383,0.5180972,-7.469707858500108,1.9005106700400138,0.01962133067149323,-118.64632190378512,2.5736078557345015,328,0.51808876,2.2134714126586914,94.67868135956448
-0.5408468643558689,0.011772750205685183,3.1040284633636475,800,11.570012092590332,0.4070901870727539,9.538151264190674,1.4722294807434082,0.02081345,73.50702475362206,0.02833229587420858,1.4721062183380127,10.06336236000061,0.004307212,196.43390622553753,0.8300917148590088,3898.241470336914,-23.66192364568638,-8.434057e-10,323.6975251990946,800,0.0005,0.07524818707569106,52800000,110.81003125626435,2.1175267696380615,40.18007497616195,0.09477448463439941,0.5177733,-0.523427005794095,2.0136755127782613,0.01846697949839227,-120.83545547666144,2.7341742096588257,329,0.5178537,2.1248011589050293,112.15525432573706
-3.7160535211991585,0.011851702171018878,3.3385417461395264,800,11.821715116500854,0.39009737968444824,9.92020845413208,1.3696956634521484,0.01838655,76.04509156083047,-0.02699087995880419,1.3695533275604248,10.419860363006592,0.005147663,217.4533315479143,0.7947797775268555,3910.0681335926056,-6.351775905666978,-5.066395e-10,321.29267205106623,800,0.0005,-0.04451424006661535,52960000,123.48513383152235,2.111159563064575,42.20189183607725,0.08558821678161621,0.5171218,-6.095450598626069,2.226373010952012,0.01860101291645156,-140.36803356346238,2.9389290808444093,330,0.5171518,2.2289326190948486,123.75080562118528
-3.462994397667308,0.011890007472372156,3.281425952911377,800,11.92801547050476,0.40268683433532715,9.862797975540161,1.4470553398132324,0.01437347,85.52870521971086,-0.02390543351097849,1.4469342231750488,10.45244026184082,0.0035929237,190.60382011462738,0.7712545394897461,3922.0025243759155,-158.7074383562228,-2.9087066e-09,314.48851382454916,800,0.0005,-0.04999427589538013,53120000,106.91294708046026,2.2010977268218994,41.84177829423474,0.14620113372802734,0.51654005,-5.800493456870436,1.954665840212549,0.018601200725981596,-125.0481570370394,2.6717449288519095,331,0.51666623,2.1427793502807617,110.79144884582284
-2.981471374842663,0.012007583317146953,3.0119338035583496,800,11.361042499542236,0.35884857177734375,9.590325593948364,1.261326789855957,0.008292022,66.68141188532147,-0.015125260133862154,1.2611665725708008,10.067610502243042,0.0025358056,213.97637702224372,0.8010263442993164,3933.36967587471,-9.656196284593248,-1.2159347e-09,328.4070808255349,800,0.0005,-0.038465858785879076,53280000,120.64044632295553,2.171462059020996,44.846954857767194,0.09850430488586426,0.5161432,-4.935027502979165,2.1912035583909493,0.01860170039544549,-131.06731967982293,2.8739391714647184,332,0.5159322,2.154872417449951,131.82111748949583
-0.49921494488482293,0.011957624296227026,3.148921251296997,800,11.809248924255371,0.39920592308044434,9.92063021659851,1.3376119136810303,0.0021874912,76.89716554775383,0.025448782707457027,1.337433099746704,10.43057107925415,0.0013508233,212.99679660221122,0.8387696743011475,3945.1845819950104,-29.143607763790584,-2.6106837e-09,331.3477829806057,800,0.0005,0.03438155308183369,53440000,120.79600544360626,2.2871527671813965,40.18094438787898,0.09132075309753418,0.5159484,-0.8439840007374696,2.181277461103851,0.018840544895772644,-132.06184053982435,2.918105044428089,333,0.51582766,2.2025575637817383,152.18431546307363
3.1203045747784257,0.011975610056214626,3.2903940677642822,800,11.816969394683838,0.39177632331848145,9.782436847686768,1.4104671478271484,0.0053362604,69.67613604279326,0.09337908576789544,1.4103450775146484,10.293893814086914,0.0019428622,214.4753197080164,0.7630140781402588,3957.0120317935944,-3.0205506425203357,6.198883e-10,332.9916343227319,800,0.0005,0.15598217489700045,53600000,122.05325900830577,2.155266284942627,40.629348056998744,0.09737229347229004,0.5158241,5.9521044638584115,2.1968134696321213,0.018275786243064366,-121.00282245755888,2.93709775938732,334,0.5158901,2.1491382122039795,136.74750327952498
-3.673183117892699,0.011989730273525158,3.254915714263916,800,11.344314575195312,0.40372610092163086,9.596047163009644,1.1864018440246582,0.017568495,98.68431389100431,-0.027198070995762578,1.1862666606903076,10.121646404266357,0.0048512015,195.72528538471175,0.825289249420166,3968.3623242378235,-204.20731884368038,1.5616418e-09,319.20423620786437,800,0.0005,-0.04881513832717396,53760000,111.43585300950704,2.0887863636016846,42.036952704787936,0.09896564483642578,0.51551896,-6.106799174943856,2.008830922078358,0.019114108316654076,-145.09149021405813,2.7157196217091975,335,0.51552504,2.072976589202881,124.50162634663103
-5.700226435964082,0.012009314632231876,3.3500161170959473,800,11.838608503341675,0.38692212104797363,9.845685720443726,1.4496128559112549,0.0031539272,67.96027968035965,-0.0620704248444314,1.449462890625,10.35814356803894,0.0022342422,222.23306369956282,0.762653112411499,3980.2055559158325,-9.297985060873305,4.708768e-10,319.52340450791826,800,0.0005,-0.09595688069698838,53920000,125.34151611881148,2.263859748840332,42.926652348413235,0.10332512855529785,0.5152555,-9.617441830925383,2.2743155607677945,0.01863289095588366,-137.58526328904765,2.970826726056909,336,0.5149672,2.0009524822235107,130.04401625809368
-6.6328854597340765,0.012034981788883575,3.3758955001831055,800,11.644864797592163,0.39280080795288086,9.911650657653809,1.171792984008789,0.00284054,89.75203580521573,-0.08351314711949506,1.1716461181640625,10.4291672706604,0.0019179482,206.0363187484655,0.8358707427978516,3991.8556582927704,-170.20302039691163,5.6028365e-10,332.43961472808314,800,0.0005,-0.15939349208464418,54080000,116.21017166414414,2.1872973442077637,44.57091891331813,0.10262942314147949,0.5152129,-11.769999566816791,2.1108589102530457,0.01887722115553962,-151.90955668397737,2.8438480385637757,337,0.51524967,2.119835615158081,120.75186571981556
-1.7437935097010058,0.011977430177903592,3.3796703815460205,800,11.540397644042969,0.4120504856109619,9.840147495269775,1.1495702266693115,0.0009659122,90.81459009182495,0.00510031247184135,1.1494019031524658,10.364532470703125,0.0021087027,201.7148946985827,0.7431986331939697,4003.400244474411,-164.27099407197153,1.7642975e-09,320.3734609922757,800,0.0005,-0.029791678283378472,54240000,114.49419639825419,2.188969373703003,45.16424540080003,0.08927011489868164,0.5152793,-2.8935305186860614,2.0681595063226026,0.017971063272930868,-133.45801676250494,2.645145382565109,338,0.5152931,2.184492826461792,121.72004938181705
-1.0499594833722345,0.012066243757016343,3.218886375427246,800,11.774161100387573,0.4111466407775879,9.892566204071045,1.3072385787963867,0.2149768,82.40470406245507,0.019791345477583256,1.3071014881134033,10.423334121704102,0.043574423,187.85510417113073,0.8189244270324707,4015.1803357601166,-46.260892316179806,-1.6629695e-09,329.05341554542935,800,0.0005,0.047851580718719935,54400000,105.86091763338146,2.127875566482544,46.979199558729334,0.09825754165649414,0.51483023,-1.4284116693276991,1.9258267796294593,0.018780031400398654,-179.9385808618624,2.6463903280748458,339,0.51493365,2.107913017272949,132.685178099757
0.8847744284534378,0.011731706093236711,3.7995822429656982,800,12.779982328414917,0.40462756156921387,10.505961656570435,1.6163935661315918,0.11824392,108.25279942680187,0.05170357111049368,1.6162495613098145,11.018984317779541,0.029263074,199.48901862149177,0.850395679473877,4027.969719171524,-247.3973185612705,3.278255e-10,322.4426976808386,800,0.0005,0.08335166576778467,54560000,114.06432211600841,2.2759692668914795,39.553425016081825,0.08549046516418457,0.51441336,1.8879777832890576,2.046517649148074,0.0197142793515847,-128.23251856443096,2.655978968016905,340,0.51429015,2.203561305999756,143.25822946545406
-5.910558571936457,0.011998738699608047,3.096106767654419,800,11.476093530654907,0.3836550712585449,9.50475811958313,1.443052053451538,0.050689768,75.91215345833885,-0.06955111553573322,1.4429123401641846,9.999227046966553,0.012883154,218.25351736636745,0.7088818550109863,4039.451069831848,-30.249192307447448,1.2815002e-10,330.53319886226757,800,0.0005,-0.15054381947768658,54720000,123.87499715369171,2.0121076107025146,51.414269155335646,0.08836054801940918,0.51351047,-10.395831504150337,2.2347493331129433,0.01920171306696203,-153.76872796937212,2.933808418238583,341,0.51337653,2.33461332321167,145.1877534709923
-6.118542206755994,0.01192862094723486,3.2024242877960205,800,11.741778373718262,0.41248488426208496,9.742912769317627,1.4232637882232666,0.04851888,71.3080759395177,-0.07519337035602765,1.4231045246124268,10.279380083084106,0.010669922,222.22982950995365,0.8247416019439697,4051.1973221302032,1.5139907016464864,4.0531156e-10,321.8348394207651,800,0.0005,-0.11172905795268534,54880000,126.11357688902741,2.169917106628418,54.7724412367347,0.09926176071166992,0.51254267,-10.961642952651127,2.2753585233519646,0.018632686469844464,-159.28753026740603,2.9037804327483747,342,0.512511,2.183840751647949,135.86850098621343
-2.4608298990567214,0.011669734028620168,3.3415513038635254,800,11.88058066368103,0.41242027282714844,9.731620788574219,1.5853619575500488,0.024752056,64.52125568155387,-0.0062275540795613355,1.5852186679840088,10.261987924575806,0.007729062,220.69573370574457,0.7806923389434814,4063.082983970642,10.486084790706295,8.8810914e-10,320.3948289610584,800,0.0005,0.016716597981708527,55040000,125.25938658990242,2.1490514278411865,46.32130838734184,0.09712886810302734,0.5118018,-3.965456586375303,2.259632617208262,0.01819737597039955,-136.64443101030736,3.0427384099822854,343,0.51179534,2.0904719829559326,131.50140504345342
-8.214681279279118,0.011554271738199525,3.0041208267211914,800,11.58959412574768,0.3486649990081787,9.521493673324585,1.5524687767028809,0.03615031,84.48644894378013,-0.11439654736789455,1.5523107051849365,9.97841191291809,0.006624774,224.49023605720785,0.7889630794525146,4074.677879333496,-67.57936061754528,-1.5377998e-09,339.7287402489565,800,0.0005,-0.2664124840650049,55200000,127.3420454653688,1.9620451927185059,38.52504933363111,0.08684730529785156,0.51116437,-14.712205999940796,2.2981557757146347,0.019608721193294057,-159.7320429474593,3.147516012247912,344,0.51107883,2.389016628265381,107.6471675878336
-7.152049483496783,0.01172389369118451,3.091334104537964,800,11.439563751220703,0.4489021301269531,9.510076761245728,1.2863574028015137,0.053233106,87.36673244670644,-0.09221404112462345,1.2862272262573242,10.111603498458862,0.01269905,214.86227400269476,0.8493962287902832,4086.1225967407227,-91.75157382234204,3.4570696e-10,326.0343518113064,800,0.0005,-0.14757804084198053,55360000,122.15968481229153,2.0520923137664795,46.67731672121619,0.10430598258972168,0.5105132,-12.582549944333772,2.201120316156087,0.019294166995959757,-151.5107127881101,2.963989530683747,345,0.51044,2.1478991508483887,148.38158329908177
-2.954038515590076,0.0118519346161949,3.307124376296997,800,11.938254594802856,0.3918154239654541,9.935135126113892,1.480865240097046,0.060670137,72.16512573737526,-0.015348439748046559,1.4807462692260742,10.428990840911865,0.011908446,225.0500257357931,0.8105945587158203,4098.06649684906,-37.34860021054073,5.483628e-10,328.55693095222193,800,0.0005,-0.027022252147464735,55520000,128.2056588116975,2.2381772994995117,53.801646236832234,0.07970857620239258,0.5099905,-4.983032440537038,2.304175918129954,0.018063188962275722,-139.350379943996,3.0310560841833194,346,0.5099882,2.151657819747925,130.70700221994008
0.8417821544574892,0.012003388520585759,3.0687594413757324,800,11.557234764099121,0.509613037109375,9.385618686676025,1.512643814086914,0.019523246,95.43270057469687,0.05367614451092272,1.5123286247253418,10.012500047683716,0.0036119416,194.8165299432748,0.7567136287689209,4109.6286997795105,-253.9993316334565,7.152554e-11,331.07693812106044,800,0.0005,0.08620999870462974,55680000,111.23020626687281,1.9779303073883057,57.06951731587684,0.09620928764343262,0.5093231,1.8711142179439326,1.9995892416992094,0.01897825499661374,-173.8743135854332,2.5528476140889045,347,0.5093037,2.2329065799713135,145.64220375338363
-3.7312191036891567,0.011993886333408456,3.3547821044921875,800,11.837399005889893,0.37876439094543457,10.020826578140259,1.2706198692321777,0.028918669,64.39776917447072,-0.027040309798542272,1.2704870700836182,10.522157430648804,0.008702345,225.4122011764373,0.9359490871429443,4121.470499992371,0.0831286142408525,-5.9306626e-10,324.57531811852857,800,0.0005,-0.01615341210368274,55840000,127.92114321408079,2.2095208168029785,57.47027475650053,0.1025855541229248,0.5088193,-6.224414441052646,2.3069282027942593,0.017841508331088034,-162.44068320119925,3.0212975122961114,348,0.5088243,2.1262707710266113,128.88828672460633
-0.6553423123443856,0.012102452856077821,3.2288618087768555,800,12.008716821670532,0.4725155830383301,9.932430267333984,1.4470491409301758,0.017086742,65.54174294066911,0.02582028070400227,1.4468772411346436,10.531468868255615,0.003959011,227.8933936702373,0.8217906951904297,4133.483770370483,-4.855434497228944,-6.258488e-10,323.0890655485546,800,0.0005,0.010791599692225198,56000000,129.82703840629787,2.1561968326568604,60.35603700448334,0.10366344451904297,0.5083789,-0.9616519014290611,2.3329551705717146,0.01838700269387372,-135.90790143140404,3.0961704960662964,349,0.5084938,2.3434112071990967,141.83151810562435
1.3641735614910158,0.012079668492474301,3.018028736114502,800,11.69801664352417,0.3997504711151123,9.575034141540527,1.5844395160675049,0.018019317,74.44036386214479,0.06311524891086184,1.5842995643615723,10.081056833267212,0.005556471,223.9846706904331,0.7729723453521729,4145.187431335449,-20.692660359790118,5.841255e-10,334.13153021677,800,0.0005,0.11662476414704806,56160000,127.69988787976641,2.0788562297821045,63.016446483541586,0.08279991149902344,0.50803524,2.747913951823865,2.293359818860865,0.018666500199969193,-159.8322869201965,2.991087872023229,350,0.50827366,2.2560856342315674,176.25177738727922
1.7758818748425276,0.012047027857838288,3.179374933242798,800,11.562889814376831,0.3948845863342285,9.550221681594849,1.480475902557373,0.005553483,68.94594806266636,0.07181174936232829,1.4803309440612793,10.04044795036316,0.0020636711,223.92259736690315,0.8511197566986084,4156.7553515434265,-30.417876336705053,-1.0997055e-09,325.22827300284894,800,0.0005,0.1752649681893859,56320000,127.60070727184197,2.094515800476074,60.073014509143746,0.07489657402038574,0.50777817,3.6325025648129237,2.2928276661126152,0.018300052179664406,-144.9675806593601,3.0237713198282585,351,0.5079001,2.0665395259857178,156.3807054845231
-3.1148870692354036,0.012164251086445498,3.3737566471099854,800,12.068627119064331,0.4718043804168701,10.019310235977173,1.4236581325531006,0.006728021,61.990862859055994,-0.01889471701199341,1.4235072135925293,10.606933832168579,0.0021236711,221.7436267541921,0.810645341873169,4168.829002380371,6.597940324529377,-6.437302e-10,322.73519668010465,800,0.0005,-0.04429565692637924,56480000,125.31722370202195,2.1709680557250977,62.976279890442974,0.09101986885070801,0.50749594,-5.453003158369486,2.269496088691963,0.01823199507438411,-140.84890070015032,3.042749675619431,352,0.50751805,2.2396411895751953,161.5411762122087
-5.849045019041041,0.012225456215859559,3.0923912525177,800,11.785540580749512,0.4087212085723877,9.693773984909058,1.547844648361206,0.003317125,74.67183205346127,-0.06644275600160858,1.5476129055023193,10.208236694335938,0.001934379,231.64862593659367,0.8013441562652588,4180.620394945145,-97.09734434833892,-1.4364719e-09,331.7204195999148,800,0.0005,-0.10869235034150311,56640000,131.837329826507,2.1215193271636963,66.64693445223163,0.07552218437194824,0.5071965,-10.243295043742437,2.3713789384357447,0.018231609047471557,-145.55601218094566,3.099226204002986,353,0.5069896,2.2656643390655518,141.0590605360556
-5.514745174969753,0.01226559396235283,3.178388833999634,800,11.555028200149536,0.37255430221557617,9.535723686218262,1.5180284976959229,0.01178438,72.15788905126804,-0.061216990326785625,1.5178709030151367,10.010813236236572,0.0020459506,234.77416733937739,0.8444898128509521,4192.179321050644,-41.169917643963636,9.0003016e-10,334.7573600386966,800,0.0005,-0.11697233805102612,56800000,133.95608600833768,1.8772525787353516,69.13813706840908,0.08284807205200195,0.506916,-9.757882730425866,2.4024977490576016,0.01822937070546528,-157.00466918065476,3.1590330837963796,354,0.506949,2.1742241382598877,197.8846103180431
-0.23542087048921245,0.012394858568980928,3.369431495666504,800,11.710245370864868,0.399827241897583,9.786953449249268,1.3677830696105957,0.0030162944,70.79484525741206,0.03925449161298253,1.367656946182251,10.303002119064331,0.0013213148,224.69934271421909,0.798372745513916,4203.895066022873,-17.31766798625409,3.5166736e-10,317.7283605519331,800,0.0005,0.04140808693220174,56960000,128.25608265380865,1.992964744567871,72.88522637688007,0.09586262702941895,0.50666773,0.24712076491935364,2.3015269123280744,0.018486130727762805,-172.48941575797443,2.9491768865462835,355,0.5066564,2.049755096435547,152.53468201590547
-4.874451572644448,0.012387462763284259,3.1202914714813232,800,11.65816330909729,0.43894386291503906,9.601149559020996,1.4811482429504395,0.0046461415,67.96161126881776,-0.04705096952587697,1.4810054302215576,10.144445419311523,0.002774442,226.6886663623045,0.6948175430297852,4215.557181835175,-1.1523971496713665,7.033348e-10,330.6728115357044,800,0.0005,-0.039758033884138864,57120000,128.72827982923502,2.090268850326538,71.7773177122615,0.08285307884216309,0.50640154,-8.370341431045535,2.319901014256485,0.018645850021398465,-159.51261839289813,3.0329677265373323,356,0.5064251,2.2281124591827393,137.0312955642353
-0.9158389597908351,0.01218746946566856,3.281136989593506,800,11.678011417388916,0.3856635093688965,9.678156852722168,1.453845500946045,0.0036953313,79.21297264611694,0.02176735259633364,1.4536986351013184,10.17817211151123,0.0015031046,218.81672963851304,0.7935457229614258,4227.239694595337,-92.19961711919053,1.2278558e-09,324.150140202775,800,0.0005,0.027313470485668255,57280000,124.6451662543926,2.0371246337890625,68.76588824411702,0.09348726272583008,0.50593203,-1.442587073566657,2.240770016096591,0.018667090702527034,-149.03171571436513,2.820560046006248,357,0.5059276,2.1013433933258057,148.56927165543755
-11.280818495072676,0.012232710090662565,3.3712093830108643,800,11.79325556755066,0.5126700401306152,9.709198951721191,1.4293816089630127,-0.002217017,69.34413478503416,-0.1669130289995505,1.4292562007904053,10.324335098266602,0.0012381336,231.98300654487446,0.781735897064209,4239.037705659866,-12.93937228319975,-6.9737427e-10,323.1884537105926,800,0.0005,-0.3184157466356306,57440000,131.7814185539566,2.0978455543518066,69.42373301554159,0.0820469856262207,0.5057438,-20.33341043948147,2.3734087986323495,0.01890666718121033,-160.0722944881086,3.23382485173484,358,0.5058447,2.067416191101074,145.20045541822395
-6.8878684894874596,0.012216119199812265,3.2365059852600098,800,11.814568996429443,0.4789605140686035,9.689326047897339,1.4803707599639893,0.009947794,81.97336923533764,-0.08766315567813895,1.4802510738372803,10.302712440490723,0.0018851624,224.56443173800147,0.7586817741394043,4250.857132196426,-5.199671416968718,8.970497e-10,328.980376912499,800,0.0005,-0.17765995228163262,57600000,127.90464647945572,2.1156859397888184,68.78523613402966,0.11413240432739258,0.5055912,-12.379367501867318,2.2992581297898194,0.019673379423096434,-153.81158567689752,3.0677996799391813,359,0.50580734,2.1307482719421387,144.7310575401467
-4.559346963302314,0.01234578628541301,3.0955264568328857,800,11.409845352172852,0.4028208255767822,9.520606756210327,1.3259732723236084,-0.0010632139,60.52255780653836,-0.04256798936784752,1.3258395195007324,10.042715787887573,0.0008529212,238.56490986439974,0.7591934204101562,4262.270540714264,-19.565585217314922,1.1205673e-09,345.8586179289207,800,0.0005,-0.057836692692816556,57760000,136.75987609168817,2.0064425468444824,74.21062832664914,0.09576773643493652,0.50528127,-7.925614570086374,2.4413049554704522,0.018518605098756573,-162.8192736376379,3.100416116438087,360,0.5053029,2.1905407905578613,151.64902652353803
-0.46831867737848576,0.012436801334295181,3.352135181427002,800,11.897552728652954,0.47376275062561035,9.911901473999023,1.3418488502502441,0.002755662,64.19705118955497,0.032844551968734204,1.3417284488677979,10.51727557182312,0.001400401,232.5270414994134,0.7878024578094482,4274.174897909164,5.574994305062237,3.5762893e-11,333.63142258639874,800,0.0005,0.02616137714975009,57920000,132.26570254133577,2.1282033920288086,75.86861964866405,0.10921382904052734,0.505018,-0.3670106671968044,2.3794620012868997,0.018334094475826675,-224.99494669897152,3.1524777029719893,361,0.50503224,2.0839176177978516,170.99492118522812
-0.1694844904352834,0.012642355663177124,3.3229122161865234,800,11.915829420089722,0.47876429557800293,9.818762063980103,1.418412208557129,0.010435192,62.430573040096895,0.03916735701032467,1.418276309967041,10.41051435470581,0.0034898017,238.9044000384017,0.7792701721191406,4286.094345331192,2.294546848788889,-4.5299525e-10,326.4013094345034,800,0.0005,0.06751637774816535,58080000,136.35319186673055,2.1510214805603027,78.49397826615058,0.09112834930419922,0.50479525,0.22426689635358854,2.4442906320375375,0.018115605985387896,-182.79387911258402,3.118896883734109,362,0.50473505,2.066901922225952,152.6895805786649
2.8836262981661185,0.012740604881303656,3.021512269973755,800,11.475188732147217,0.46349501609802246,9.509784460067749,1.3436212539672852,0.0027554294,74.2168910696471,0.09571228520127745,1.343489170074463,10.093641757965088,0.0013694598,224.2765262211702,0.766021728515625,4297.575779914856,-201.36217479800413,2.2307038e-09,330.15381139284705,800,0.0005,0.15967234145059922,58240000,127.47019510368132,2.0885753631591797,82.18237596457097,0.09652972221374512,0.5046445,5.829993619624211,2.295722304568578,0.0187892722570959,-212.84987514244511,2.995640458405071,363,0.5047823,2.1580796241760254,160.75114150140453
-3.9919022400669912,0.012676460507589152,3.2186079025268555,800,11.795649528503418,0.4096643924713135,9.767720460891724,1.45814847946167,-0.0023297518,78.29040885912046,-0.03475778384192222,1.45798921585083,10.297678709030151,0.0010990929,230.93985073406802,0.7753231525421143,4309.375170946121,-202.1023106645031,1.8954276e-09,334.3256524831362,800,0.0005,-0.09608462027993787,58400000,131.8028730534334,2.135707139968872,81.85094602857485,0.09918665885925293,0.50449836,-7.221297575810767,2.3647516427447313,0.0183847532391972,-180.99536693903218,2.9537140763002303,364,0.5044287,2.127272367477417,170.03053902186517
9.72608658150007,0.01274653588567242,3.474832773208618,800,11.927816390991211,0.3664515018463135,9.92421555519104,1.4061734676361084,-0.002318626,76.48660682014476,0.22190667976684011,1.4060537815093994,10.489151239395142,0.0010498095,215.94047827442512,0.7769408226013184,4321.309537887573,-243.88887271606103,1.0728829e-10,337.96128581908727,800,0.0005,0.39473270024881335,58560000,123.03825826713961,2.1599502563476562,80.17749671525644,0.16681480407714844,0.504286,18.428450011195107,2.212372712122559,0.018732339256261867,-178.51822203541442,2.8296401010515386,365,0.50422734,2.048809766769409,221.64901533913527
8.26628351220224,0.01268781398930421,3.021574020385742,800,11.532329559326172,0.3770599365234375,9.458779573440552,1.5648274421691895,0.00087100285,60.76161701159461,0.1959405528457358,1.5642168521881104,9.937425374984741,0.0013135467,235.07210049082917,0.7786858081817627,4332.846266031265,-15.68293085085247,-1.1324883e-09,337.843311193422,800,0.0005,0.34843082900022027,58720000,134.57542365279633,2.18532395362854,79.73906624842022,0.07946109771728516,0.5041612,15.844784490810357,2.4062827823278354,0.018315780767658767,-212.12430574731172,2.97378764135089,366,0.5042426,2.1081671714782715,202.90265836876338
12.516537350596145,0.012840177213706927,3.3276350498199463,800,11.981831550598145,0.4805903434753418,9.827028751373291,1.4853806495666504,0.0018952099,64.2001293781745,0.2723666973115231,1.485253095626831,10.420193433761597,0.0011946199,230.8160500499379,0.7341575622558594,4344.848917722702,-2.0266726841811122,-7.629395e-10,332.1936163752763,800,0.0005,0.4507511830617404,58880000,132.37794554174863,2.1777994632720947,81.53269391842207,0.09286117553710938,0.503999,23.46348508607719,2.362932565634399,0.018339432966063503,-226.41525830399658,3.011744899247552,367,0.50379276,2.2119252681732178,226.88194271379913
-4.949947133837757,0.012699340034701342,3.980947494506836,800,12.320027112960815,0.4086647033691406,10.311715364456177,1.4441475868225098,0.005271974,58.9129998377096,-0.05299973026727726,1.444028377532959,10.828555583953857,0.001300521,241.4453211417919,0.7322616577148438,4357.17360329628,-2.4120036644907303,-9.834766e-10,337.4177088533078,800,0.0005,-0.15515837096278054,59040000,137.3165510812955,2.092289447784424,82.19888928288384,0.08651900291442871,0.50365424,-9.058699468180356,2.4698376107460955,0.018471498517448056,-177.08890115354396,3.2704090675309327,368,0.5036481,2.1569082736968994,181.78744062396075
-3.1311850265141317,0.012770032526076938,3.1199753284454346,800,11.49635100364685,0.4320411682128906,9.515016794204712,1.3944015502929688,0.0015018678,85.41604259301423,-0.018087893062001505,1.394071102142334,10.061708688735962,0.001469666,233.1761457347312,0.8173153400421143,4368.673517465591,-235.43550559413868,-1.7523767e-09,321.442262366307,800,0.0005,-0.0746370564298053,59200000,133.76409134496814,2.1654345989227295,82.55414705150886,0.09605240821838379,0.5034258,-5.559191059082554,2.3872386759221143,0.017896275840989642,-173.37614578818673,2.971030051759417,369,0.5034054,2.0842556953430176,201.96691058803728
3.3767011677355687,0.012742148807881961,3.2649929523468018,800,11.620396614074707,0.3810403347015381,9.731077194213867,1.3654918670654297,-0.0019334011,70.64731322783895,0.10367605146607206,1.3653314113616943,10.221608400344849,0.00090971857,222.65004251208003,0.9062392711639404,4380.301217079163,-43.020718589624124,2.5629993e-10,321.81141870766817,800,0.0005,0.17505531758550105,59360000,126.94898819026542,1.972325086593628,82.78807692922669,0.08522415161132812,0.5033625,6.625821023666589,2.2802704972322503,0.01897786308819628,-217.9548474885905,2.8333557761198165,370,0.50321317,2.1252973079681396,165.9767305092875
-10.429482121109459,0.012740331832743436,3.3424570560455322,800,11.85633635520935,0.4328298568725586,9.849214792251587,1.421276330947876,0.0015770042,68.49602232500393,-0.15067353623551502,1.4211089611053467,10.383718967437744,0.0012635442,236.61172264050506,0.7414050102233887,4392.163406133652,-23.588709005555604,-2.2649779e-10,330.23797332341115,800,0.0005,-0.20568866227702493,59520000,134.81809565282146,2.123354196548462,82.17376636315127,0.07599568367004395,0.50325775,-18.81137643674314,2.4215872623657155,0.01892140154138135,-216.9069830212429,3.2221743134691634,371,0.5033521,2.0980098247528076,205.58800395733604
-2.8552206949285663,0.012621428804551237,3.384382486343384,800,11.565588235855103,0.41060829162597656,9.727527141571045,1.2789137363433838,-0.0011751909,67.42302990592292,-0.011697708192951857,1.2787466049194336,10.240571737289429,0.0013582528,225.48111251044676,0.8342866897583008,4403.734978914261,5.098063680996418,1.7881399e-10,329.1330766210786,800,0.0005,-0.008968053692024202,59680000,128.0115453136337,2.076101779937744,79.80959492562039,0.08127403259277344,0.50298643,-4.871161034614071,2.308997357465919,0.018948945945169514,-187.73002142346562,3.081175400972423,372,0.5029618,2.085749864578247,164.86416084443195
1.2659070880366243,0.012564500459410424,3.210108518600464,800,11.758111715316772,0.39449596405029297,9.751745223999023,1.479560136795044,0.0026640547,69.75492893729782,0.06528805091464804,1.4793949127197266,10.247545719146729,0.0019816258,232.15093839543687,0.81069016456604,4415.50063085556,-68.28574673032207,-5.0067894e-10,321.058882886875,800,0.0005,0.12014470124975478,59840000,132.24316966913514,2.1466240882873535,77.20272121800026,0.07881975173950195,0.50282097,2.837285545637277,2.376067961159922,0.018287807981041383,-157.7293568797609,3.0777189778548095,373,0.5029403,2.1172549724578857,199.82504761310804
2.6630525342230023,0.012636265593351237,3.2176012992858887,800,12.03599762916565,0.3954503536224365,9.966021537780762,1.521388292312622,-0.0020554345,56.296101462110975,0.09243177003025649,1.5212681293487549,10.481727361679077,0.00081760215,241.45657366668854,0.7464137077331543,4427.542109251022,11.493394545984327,-1.4781951e-09,330.94475842430205,800,0.0005,0.1978590848800702,60000000,137.8918978007387,2.2759532928466797,75.79622368313201,0.0985419750213623,0.5026008,5.587163679816632,2.4703123777386202,0.018451463086019224,-215.9297015625778,3.2794163015404227,374,0.50263506,2.276731491088867,209.78044214685724
-3.4595325477411722,0.012631923137303894,3.1043922901153564,800,11.353918552398682,0.3974452018737793,9.516124963760376,1.2952003479003906,-0.002279356,54.9952099598337,-0.023467532799323194,1.2950570583343506,10.02608847618103,0.001014831,246.35581608992456,0.7901351451873779,4438.900395154953,0.5549951409227714,-1.1146067e-09,331.8046176811442,800,0.0005,-0.05395063906148568,60160000,140.45438474482086,2.0258264541625977,76.22048359260863,0.08741235733032227,0.502174,-6.0124395790191,2.520361686919741,0.018216471231358812,-224.83162998441824,3.2673992218466985,375,0.5022743,2.2148330211639404,226.16773864676856
-0.5217741473787908,0.01260673626006893,3.263723134994507,800,11.836690187454224,0.39130377769470215,9.811827182769775,1.4898996353149414,-0.0021550145,68.77081358358035,0.02932690577903141,1.4897706508636475,10.312103748321533,0.0010901792,237.35832203524208,0.9071552753448486,4450.741826295853,-12.235026943540829,-1.2040138e-09,331.39805198043683,800,0.0005,0.053436960339021136,60320000,135.7837523929565,2.120840549468994,77.22692256491244,0.08941864967346191,0.50171214,-0.7410452241666325,2.429202898497596,0.018610838425761705,-230.49332490507985,3.164813103506533,376,0.5017299,2.120781421661377,193.85414457789508
0.22722947884515748,0.012684622921077013,3.25114369392395,800,11.79422926902771,0.3808403015136719,9.739739894866943,1.5227329730987549,-0.0024753632,65.98302076167707,0.045503246482140526,1.5225884914398193,10.239413022994995,0.0014357656,236.8680495933698,0.7344071865081787,4462.541345834732,-268.7927318405874,5.3644184e-10,328.36286711979824,800,0.0005,0.09996505949821408,60480000,134.74288917906898,2.0977914333343506,78.82066702241876,0.09766769409179688,0.501344,0.881436711529052,2.424428651782025,0.01892797204289814,-224.6860646902812,3.139210563233171,377,0.50139695,2.2229549884796143,235.413821087779
-0.8183908701461013,0.012531577097407305,3.1758475303649902,800,11.480695486068726,0.39655303955078125,9.671753168106079,1.263075828552246,0.039570376,65.47537570280706,0.025824033641909102,1.2629151344299316,10.182880878448486,0.004829182,240.67232232038725,0.8406684398651123,4474.0267877578735,-2.0596622190118112,9.775163e-10,335.47753196774556,800,0.0005,0.08455361760442542,60640000,137.66517443826194,2.081305742263794,75.8948754550749,0.09180045127868652,0.5010669,-1.0640680482312264,2.462603662229485,0.01884945114001217,-231.56701620366462,3.255803793167348,378,0.5010018,2.2017056941986084,231.42918898556545
0.5037367783260635,0.012828111412747444,3.210446834564209,800,11.800971984863281,0.3945455551147461,9.818650007247925,1.444068193435669,0.0016346767,108.3709613736282,0.05413419089054886,1.4439153671264648,10.320869445800781,0.001385412,208.75297418061092,0.9587292671203613,4485.832234859467,-259.9295711015744,4.5001514e-10,346.22576126886906,800,0.0005,0.13923314768762882,60800000,119.25311024025957,2.044410467147827,82.06281037250669,0.08644771575927734,0.5007927,1.7147134250136662,2.1418035285976154,0.019107983155778892,-234.65414030132715,2.8262758465076248,379,0.5009108,2.200852870941162,191.43829968343198
-4.91486770404642,0.012808627366617066,3.2597951889038086,800,11.858776330947876,0.3743419647216797,9.887995958328247,1.446664810180664,0.003118459,64.88696449820428,-0.049687571931514664,1.4465186595916748,10.379110336303711,0.0013656699,231.7799698234658,0.841515064239502,4497.6950035095215,-55.23494197615168,6.3180916e-10,328.9582468846386,800,0.0005,-0.07886617411613113,60960000,131.94823659585668,2.1142373085021973,82.20790575715993,0.09592270851135254,0.50035536,-8.685139499602677,2.372604910195099,0.018473095872511096,-223.29562138211844,3.1666500822954116,380,0.50035805,2.2686588764190674,169.8994075681059
-8.103947145530265,0.01273665094096214,3.1879067420959473,800,11.417525291442871,0.3835904598236084,9.613178014755249,1.2690491676330566,-0.0001410119,52.92415536924247,-0.10992053054304081,1.2688806056976318,10.11845850944519,0.0011207438,250.13045623297302,0.8793342113494873,4509.123544931412,0.30026990436869117,4.2915352e-10,328.6670459262212,800,0.0005,-0.21148835411798206,61120000,141.92867291432916,1.9440934658050537,78.61925906306507,0.10113787651062012,0.49971074,-14.68629297362523,2.559067594244933,0.018638893472211215,-212.12825592059286,3.4748824730730026,381,0.49963135,2.1494622230529785,219.07397111314603
6.65688206460213,0.012580758468409111,3.1568450927734375,800,11.582924365997314,0.3695533275604248,9.66148042678833,1.3827486038208008,-0.0016623567,73.45263702241738,0.16465867511383195,1.3826136589050293,10.161055088043213,0.00092001224,229.50243325931157,0.8830738067626953,4520.711484193802,-114.11261168349347,-9.059907e-10,334.6020065946776,800,0.0005,0.31919282696951057,61280000,130.92857937669396,2.1130549907684326,75.08053142489963,0.1091470718383789,0.49920082,12.803508341180562,2.349816400421149,0.018764369148389363,-225.2034825813872,3.0441408165842305,382,0.49916458,2.1503262519836426,173.307548148798
0.6931554860498396,0.01257637989270404,3.3671698570251465,800,11.750652074813843,0.40064048767089844,9.761447668075562,1.4494731426239014,-0.001959368,79.27247196335229,0.056591873971077906,1.44932222366333,10.27251648902893,0.00096713647,234.66347687250527,0.764789342880249,4532.469079017639,-149.31526265111233,-1.090765e-09,339.88513847107663,800,0.0005,0.0830919375686041,61440000,134.27084728833086,2.185086727142334,75.09883546621387,0.08909463882446289,0.4988919,2.0050411876226604,2.4023351761075604,0.018545946488432333,-222.34956813295977,3.2431059042756427,383,0.49903396,2.0343425273895264,173.6049796464593
-9.420220980119938,0.012776442850430612,3.2051215171813965,800,11.458401918411255,0.40068745613098145,9.60886001586914,1.2974975109100342,-0.0025202394,57.952556817531786,-0.13720235354731497,1.2973508834838867,10.130620956420898,0.00083457166,246.93395913267872,0.7803184986114502,4543.9331731796265,17.4318603114236,1.2993813e-09,334.9782573648203,800,0.0005,-0.27917831172258306,61600000,140.84635546642127,2.161200761795044,78.52848635041738,0.09915924072265625,0.4984166,-17.400481517051873,2.526016185733463,0.018763749388284384,-218.8641323270483,3.435267908156984,384,0.4986836,2.1297638416290283,221.15735207981746
-14.073542751888159,0.012768731077607,3.286701202392578,800,11.718077659606934,0.387911319732666,9.69960904121399,1.4640429019927979,-0.002414561,55.54749852192461,-0.22145900949679234,1.4639122486114502,10.200904846191406,0.00067856145,250.96873414202912,0.8836896419525146,4555.654808998108,8.05462618757412,1.3947486e-09,334.78321087980294,800,0.0005,-0.4342615188164852,61760000,142.92159833891253,2.153409481048584,77.65953337650912,0.09242653846740723,0.49786592,-25.85370795474543,2.566332751817351,0.01894745664545244,-254.62662900267824,3.5343431388136675,385,0.49770653,1.9766209125518799,225.51070592460874
-9.212300274083935,0.012770294610721804,3.154484510421753,800,11.75504732131958,0.3856773376464844,9.83130145072937,1.3823826313018799,-0.0019727077,61.262992968388616,-0.13217718683737353,1.38218355178833,10.336097240447998,0.0011824392,247.18124031882985,0.7969579696655273,4567.414673089981,9.661434820805031,-2.5928007e-10,330.8647583414501,800,0.0005,-0.24986405479170004,61920000,141.4842877666902,2.1582672595977783,77.55688125989543,0.09794282913208008,0.49731556,-16.894149384916783,2.52965237606297,0.01908850196839631,-237.3221049668552,3.399699452083062,386,0.49738586,2.3376641273498535,232.1463431216913
-4.108264739759186,0.012777013666762748,3.1289029121398926,800,11.420621156692505,0.3779265880584717,9.474335432052612,1.4349205493927002,0.014515158,78.47422177901947,-0.032396661985775066,1.43477463722229,9.9467613697052,0.002388265,232.39208396437044,0.7416975498199463,4578.843301773071,-136.42004237532447,-6.02007e-10,329.1024338194784,800,0.0005,-0.010650237543921097,62080000,132.49225063073888,2.010857105255127,78.9628118724346,0.07483148574829102,0.49667555,-6.919145120313107,2.3799862257989726,0.019512534956084005,-228.82308075654416,3.248389544680706,387,0.49669173,2.248365879058838,220.26448804482098
5.8025200134135915,0.012614680861790876,3.1237120628356934,800,11.674503564834595,0.411160945892334,9.733388185501099,1.3591465950012207,0.029399388,70.44232097280025,0.14937416815641885,1.358994722366333,10.276473760604858,0.004175976,220.60714195479923,0.8005616664886475,4590.526651859283,-5.051026540914658,-1.1384488e-09,337.39079366493564,800,0.0005,0.30069761807807693,62240000,125.80565069672619,2.2172322273254395,72.47187186724283,0.10796260833740234,0.49611592,11.325239461445795,2.260055250485929,0.019458949739488956,-228.59764056451144,2.9643594113462517,388,0.49603546,2.202712297439575,231.22837849334013
3.337356099927197,0.012765852494147916,3.515974760055542,800,12.0334632396698,0.46220946311950684,9.956472158432007,1.4668259620666504,0.008873625,92.7385964948697,0.10290328011774602,1.4667069911956787,10.528033018112183,0.00295101,215.55240342981588,0.7993931770324707,4602.565149307251,-183.13567758211187,-1.2218953e-09,339.56786653695644,800,0.0005,0.19551625150977847,62400000,123.35974998803373,2.3234987258911133,81.04259244785537,0.08903789520263672,0.4956031,6.5776121087598405,2.2107035741651546,0.019041793508101867,-227.134458918607,2.8479719670910435,389,0.4955033,1.9792301654815674,222.1340059351003
-3.3927982682239155,0.012839416359520881,3.096052885055542,800,11.33796739578247,0.42994046211242676,9.397700786590576,1.368363380432129,0.0050739096,83.60361130116385,-0.019460949873061982,1.3682219982147217,9.941283226013184,0.0014376317,216.36797348814747,0.7296185493469238,4613.908396482468,-122.85695227993823,5.185605e-10,329.67382237412176,800,0.0005,-0.04898176144432467,62560000,123.04326122717697,2.0148842334747314,81.19083482153094,0.08930706977844238,0.49537197,-5.673716019233142,2.217256805112174,0.019641230443516403,-225.22131064844444,2.927621896265899,390,0.49536172,2.2290217876434326,217.40606196092037
-2.2300194058494776,0.012819596466992454,3.0927622318267822,800,11.889059782028198,0.3841547966003418,9.729555606842041,1.488502025604248,0.0033487095,63.054166143317744,0.0017561572662671836,1.4883482456207275,10.230877876281738,0.0016929101,241.01664667438408,0.8281924724578857,4625.802778720856,11.94420626122935,-5.2213673e-09,340.7726440506703,800,0.0005,0.0017872380626454288,62720000,137.4896452326857,2.1424362659454346,78.92658787549456,0.09761428833007812,0.49536002,-3.524125218138329,2.4663033417397617,0.019298821725897437,-233.69206648144583,3.2762658546904,391,0.49536067,2.263550281524658,229.55386137386873
-11.444123057075622,0.012984437360694618,3.202115535736084,800,11.796751976013184,0.3791325092315674,9.87604284286499,1.3887598514556885,0.0030861278,80.21742290356293,-0.1725137737340631,1.3885931968688965,10.375218868255615,0.002579666,234.61465728598466,0.7385780811309814,4637.605540275574,-95.94909772153594,-2.7000904e-09,333.8226167921323,800,0.0005,-0.32290249296483253,62880000,134.00065248003986,2.210282564163208,81.2123624676645,0.09971928596496582,0.49525797,-20.988326438379588,2.4022583160247297,0.01984995097751855,-214.8699910237636,3.1943817084518695,392,0.49530393,2.255373477935791,215.6063734646526
-2.162247603293441,0.013071201476763453,3.135171413421631,800,11.376662731170654,0.3921079635620117,9.354491710662842,1.4504365921020508,0.0023434754,68.828480267245,0.005734823905760983,1.450272798538208,9.859797477722168,0.0016150011,238.18641934987355,0.7653355598449707,4648.993058204651,-175.4058540236321,-8.165837e-10,334.81742988036586,800,0.0005,0.06283676995516511,63040000,136.34701271706197,1.9309768676757812,84.03644504380918,0.09340572357177734,0.49495354,-3.1704346111280017,2.437636048257346,0.01931889058998571,-241.46109296907358,3.15432970230273,393,0.4949951,2.1895053386688232,200.25518023412116
2.5921098432917113,0.01288942723968027,3.127690076828003,800,11.666894435882568,0.3728044033050537,9.771676301956177,1.3406720161437988,0.003069201,66.08798311385416,0.08950935956628156,1.3405489921569824,10.279557704925537,0.0012794577,241.4354111422777,0.9031364917755127,4660.666225910187,-3.343388202024294,2.0503996e-09,337.72458696343483,800,0.0005,0.1411254322576443,63200000,138.25589500847553,2.1637747287750244,81.98592340301248,0.11336255073547363,0.49483597,5.212370646856934,2.470846544901667,0.01858706776518809,-187.71811145161195,3.2750905629942313,394,0.49486536,2.206857919692993,171.93481558289568
2.798530071402847,0.012946080658559941,3.3257832527160645,800,11.94489049911499,0.3817603588104248,9.94749903678894,1.44173264503479,0.00055324344,81.50562086042518,0.0967775821422351,1.4415831565856934,10.45964503288269,0.0011760952,228.98437385692122,0.8761520385742188,4672.614873170853,-22.2005501913528,4.2021275e-10,338.55492410624925,800,0.0005,0.2271790733252691,63360000,130.8253994277547,2.1025962829589844,82.46165958541698,0.11208462715148926,0.49463382,5.937710238160646,2.3448118430257288,0.019681744987337647,-253.3055810291628,3.1378505712532228,395,0.4947079,2.1570377349853516,211.191046780615
2.664721174975505,0.013305767429211707,3.090747594833374,800,12.45922327041626,0.40230631828308105,10.342183351516724,1.5496211051940918,0.001644002,62.58428844934607,0.09045405365717393,1.5494911670684814,10.86673903465271,0.001710679,231.65551948084416,1.2604055404663086,4685.080593585968,-168.38497737202627,-2.0861624e-10,335.87262924493683,800,0.0005,0.16191635793697073,63520000,131.59391620358605,2.072864532470703,88.76835888296664,0.10329055786132812,0.49435273,5.259863581981308,2.370999631604449,0.018975463637411122,-241.13339726649784,3.095324546278873,396,0.49441397,2.3604540824890137,239.63790825313288
-14.893547569937503,0.013073495524803629,3.05912446975708,800,11.473656415939331,0.3825397491455078,9.514153242111206,1.3179543018341064,0.001664543,76.13913493593651,-0.235791372119093,1.317809820175171,10.109269618988037,0.0014006675,241.15605370285513,0.8361063003540039,4696.558740377426,-157.314409834817,-4.4107434e-10,334.01907309077774,800,0.0005,-0.4243001953839222,63680000,137.49080634449976,2.1263935565948486,82.66957038498319,0.1889781951904297,0.4941502,-27.344251817803492,2.468088151809977,0.019539092588289023,-230.9839760242955,3.3140201966126224,397,0.4943348,2.122847318649292,193.50405728304807
5.27118693994341,0.01317899219218033,3.4023404121398926,800,11.99424123764038,0.4246656894683838,10.01996898651123,1.4029202461242676,-0.0024319778,51.99956582482961,0.14047821004297453,1.4027893543243408,10.560486555099487,0.0011808177,247.1374571437722,0.861464262008667,4708.55855178833,11.749419491288148,-3.0398364e-10,334.22487999169095,800,0.0005,0.20149580427727565,63840000,140.72781517277414,2.1209299564361572,87.50757010257367,0.09519052505493164,0.4938999,10.258555408777765,2.5284109503055334,0.018967514492302658,-192.49373547490637,3.3585590201188107,398,0.4938972,2.186471462249756,230.39760379917033
-1.063983204072381,0.013211914531134695,3.171555757522583,800,11.643264770507812,0.3919191360473633,9.586161851882935,1.5235159397125244,-0.0023989724,56.938530290193,0.024408169319146713,1.523371696472168,10.088985443115234,0.0011850388,247.20700450200368,0.8766577243804932,4720.205686092377,7.400055084251253,1.0728836e-10,341.9967554301278,800,0.0005,0.04914660153858787,64000000,141.03558325281313,2.024661064147949,89.70688669324572,0.09131813049316406,0.49356118,-1.3591728399855634,2.5290654809729625,0.018466591312138694,-241.37076058766567,3.3228159981692573,399,0.4936733,2.1599161624908447,163.70639875691418
2.120880548665088,0.013099535956796542,3.1220524311065674,800,11.18840742111206,0.3834214210510254,9.41972279548645,1.1569507122039795,-0.002083534,73.10837045788844,0.08281035742117739,1.1568176746368408,9.999818086624146,0.0011723212,238.21765366670934,0.7421319484710693,4731.399076223373,-24.406958980326962,-2.3841817e-11,332.7514291844657,800,0.0005,0.11533090234029988,64160000,136.18358325385975,2.1108977794647217,85.72014739195099,0.17439985275268555,0.49340594,4.523934030093668,2.4381671413191097,0.019073198029493896,-236.41260042456895,3.256798810532319,400,0.49310738,2.007387399673462,191.43944864999028
-4.356791905046379,0.013171055109007831,3.3776206970214844,800,11.939698457717896,0.4197068214416504,10.07730507850647,1.2215924263000488,-0.0019285956,58.666679849682964,-0.03648015702390986,1.221447229385376,10.677702188491821,0.0013400845,246.66352797645024,0.7911739349365234,4743.343988895416,9.080814149388265,-1.0609627e-09,345.05254756195916,800,0.0005,-0.018084893452116974,64320000,140.36055753913746,2.2563464641571045,86.69522415322336,0.12236475944519043,0.49323156,-7.42076471816312,2.523395262516088,0.018989520356495176,-175.70418149229351,3.3951878762745684,401,0.49324992,2.1802873611450195,217.27147973007487
-9.938442894929807,0.013211493896081956,3.2427399158477783,800,11.734188079833984,0.40860915184020996,9.623484373092651,1.4543030261993408,-0.0018128675,67.41409135565681,-0.14078901187230627,1.4539518356323242,10.127923965454102,0.0009779409,245.61168183138332,0.7619771957397461,4755.083579301834,-77.34875397552442,-6.0051697e-10,341.60028015211753,800,0.0005,-0.21128618257558837,64480000,139.97341492180595,2.0977916717529297,88.10281937929433,0.07623505592346191,0.49322814,-17.889570602308048,2.513254499143236,0.018433383256648714,-185.17930181474162,3.3549680911724766,402,0.4932593,2.10198712348938,204.68285641881022
-6.581767057134198,0.013203766457597296,3.0573549270629883,800,11.331653833389282,0.40099430084228516,9.448084831237793,1.1440856456756592,0.007850829,60.44511196004186,-0.08251734763510107,1.1437726020812988,10.048452854156494,0.0018554833,241.5814270228549,0.8540248870849609,4766.422514915466,0.756203480136745,-8.5830687e-10,335.10090230209806,800,0.0005,-0.1414688114935502,64640000,137.47685388897392,2.0768401622772217,88.63490733212677,0.17739343643188477,0.49318027,-12.05372875722293,2.472047126637871,0.01912972977551062,-191.32795866971574,3.2245400248310703,403,0.49315137,2.076441764831543,228.18969198993724
-0.10143269805166027,0.013353183815271008,3.4006614685058594,800,11.951006412506104,0.39545488357543945,9.986810684204102,1.3125016689300537,0.004928815,66.09213896113395,0.03997871802534588,1.3123505115509033,10.5946683883667,0.0017831428,236.15153261306247,0.8443577289581299,4778.37911438942,5.7810973596061705,-7.7486034e-10,345.2020252399859,800,0.0005,0.05803241292169099,64800000,134.37176226920363,2.253925323486328,91.27826203364252,0.19087958335876465,0.4930068,0.1707899366367201,2.4172204758530094,0.019218356798036743,-216.2081371033631,3.2926837124294526,404,0.49299386,1.9914007186889648,189.34034906021898
2.0788269898986966,0.013243418276002583,3.2679996490478516,800,11.709473133087158,0.3719496726989746,9.758057832717896,1.4490816593170166,0.0010412674,65.64179661063157,0.08150613083348004,1.4487569332122803,10.229552030563354,0.0015797972,236.75065377163006,0.7781867980957031,4790.092901229858,-3.9425727527458827,7.5697904e-10,357.8765490843282,800,0.0005,0.1714195035060749,64960000,134.94215878698,2.193203926086426,86.79668484406382,0.07652401924133301,0.49288303,4.365932481215311,2.422765056920466,0.019263699356850326,-240.61341058560762,3.2196718264587174,405,0.49300802,2.141136884689331,219.76879886402514
-5.004120709641311,0.01340597303293412,3.0891966819763184,800,11.406208992004395,0.40999579429626465,9.611933708190918,1.161482572555542,0.07523888,68.96789580321953,-0.05236558263125588,1.1613521575927734,10.191556453704834,0.01020361,237.9299765463148,0.9065043926239014,4801.502925395966,-53.4212315463462,-1.1861323e-09,337.1635141203662,800,0.0005,-0.11147502632929268,65120000,135.194833926542,2.1262850761413574,90.4506906228755,0.11342668533325195,0.49278614,-9.040602289283175,2.4353412796503706,0.019468277053244634,-216.96504559178527,3.214950419457656,406,0.49292406,2.088263750076294,223.76099300031257
0.7741474652512568,0.013062889085257951,3.5687460899353027,800,12.19005537033081,0.39139389991760254,10.282013654708862,1.3680546283721924,0.015225459,65.84896209961849,0.060675710862479526,1.3677382469177246,10.788148403167725,0.003041383,237.8623359904085,0.8158106803894043,4813.696450710297,-46.71359260746949,-2.011657e-09,330.05745575441415,800,0.0005,0.13212816363065616,65280000,135.84127874965802,2.263526439666748,80.21031451749711,0.09054970741271973,0.49257675,2.352754188023543,2.4350058176649423,0.019111125844090613,-177.18933560567405,3.2397138917816006,407,0.49265996,2.0751755237579346,202.44846604803112
-2.817216281079153,0.013273381017245256,3.1874947547912598,800,11.648067474365234,0.4016604423522949,9.722175359725952,1.382451057434082,0.0018159356,71.87994683160144,-0.009550547609213714,1.3823137283325195,10.234285593032837,0.0016392194,235.7941554136754,0.82962965965271,4825.347951412201,-272.10989274836635,-7.748605e-10,328.86697974351847,800,0.0005,-0.013644276524297023,65440000,134.21810774438578,2.1008241176605225,88.04285608912546,0.08879542350769043,0.4922899,-4.742347140316476,2.4132611530774883,0.01926490832936008,-227.58252569580534,3.1248143443634135,408,0.49236283,2.2291676998138428,204.07384300711144
-0.3021356368082857,0.013393978445644286,2.9417264461517334,800,11.580434560775757,0.3913910388946533,9.712897062301636,1.3370823860168457,-0.0030158467,83.97135279071033,0.036329503803186274,1.3369474411010742,10.203960657119751,0.0007362272,222.68713886757592,0.8542344570159912,4836.9321892261505,-50.53800339798206,2.741813e-10,340.3665444082496,800,0.0005,0.04400608848718968,65600000,126.98468226531571,2.045858383178711,90.45508996929163,0.08016252517700195,0.4920785,-0.17086298097733732,2.2812208273527705,0.020569672899942458,-235.17611556484,3.018860913599088,409,0.4921904,2.3041038513183594,232.85684587332585
-10.074165993658623,0.01328852159429385,3.3889029026031494,800,12.084707021713257,0.4219510555267334,10.190495491027832,1.2957184314727783,-0.00014010015,51.486510926610585,-0.14624906812397961,1.2955946922302246,10.744728803634644,0.001011794,251.92355241578423,0.7424640655517578,4849.0209004879,10.728245443323342,-9.536743e-10,330.9451129382434,800,0.0005,-0.23649394709377985,65760000,143.19134637824965,2.3102028369903564,88.62320614145575,0.10991644859313965,0.49171788,-18.4416297116441,2.576884734107096,0.01942365331057111,-206.40757116826046,3.490711414363601,410,0.49178737,2.277256488800049,227.014285219618
-7.927196462892889,0.013294738728971566,3.2105813026428223,800,11.718435287475586,0.3692336082458496,9.72196912765503,1.4668145179748535,0.00676235,79.40006036091692,-0.1038093912167301,1.4666798114776611,10.211429119110107,0.0021000407,228.62963733433662,0.8185193538665771,4860.745372056961,-174.50686162145539,1.2040138e-09,342.0461397573556,800,0.0005,-0.13190484322487883,65920000,129.8377768436656,2.1158015727996826,87.43060476505748,0.10065817832946777,0.49134973,-14.166045819170899,2.3421983775434465,0.019348184968004747,-219.44881761639877,3.149392695478957,411,0.4914296,2.1608922481536865,174.7939082930938
-10.706547375280666,0.013033647468199712,3.14613676071167,800,11.695682287216187,0.40822839736938477,9.665165662765503,1.4642982482910156,0.005655276,79.87007749447585,-0.15314448601421995,1.4641618728637695,10.18320345878601,0.0022106753,238.47919327943913,0.8397276401519775,4872.446294307709,-124.33456832490698,-3.2484532e-10,344.35010821889944,800,0.0005,-0.24408889711695156,66080000,135.98177098158342,2.1582722663879395,81.12190909570167,0.08657217025756836,0.4911156,-19.052709767082334,2.441430983357679,0.020014435344982553,-207.06634063364447,3.25932244388723,412,0.49102065,2.1397807598114014,193.6650268964848
5.836660340770627,0.013127949407184297,3.540900707244873,800,11.898523807525635,0.39040493965148926,9.967384815216064,1.355250358581543,0.020774782,62.91917981785306,0.1538435458988346,1.3549392223358154,10.48692798614502,0.0061166757,240.58258671061603,0.8436932563781738,4884.350362539291,-45.37648597246206,-2.622606e-10,332.0950035767264,800,0.0005,0.3201431199120732,66240000,137.33795504947196,2.132044553756714,83.66114891192326,0.10833597183227539,0.49077734,11.64690920794847,2.4630080704210586,0.019534503234880207,-239.44757343567915,3.1788720957224057,413,0.49081552,2.0669403076171875,222.03560620042472
6.452960750162795,0.012946211794178925,3.364166736602783,800,11.880101680755615,0.376223087310791,9.82606315612793,1.5139954090118408,0.00030509575,89.69897726667081,0.1633729854631197,1.5137953758239746,10.32949185371399,0.001244562,227.2737634625035,0.7751679420471191,4896.254141569138,-209.951184147061,8.136034e-10,333.9443051047013,800,0.0005,0.29641022545223733,66400000,129.60565074364774,2.127291440963745,81.09837478120431,0.10422277450561523,0.4903971,12.644987867370773,2.3289883972958485,0.01910241027787573,-247.78918082509347,3.1577928025337467,414,0.49038213,2.0942533016204834,238.59361519184503
-3.801131121973835,0.01288933649830122,3.1288015842437744,800,11.443934440612793,0.4049513339996338,9.393741607666016,1.4957695007324219,-0.0004775667,59.770107659234974,-0.029180039942134233,1.4956462383270264,9.907593250274658,0.0010113493,241.2793224564988,0.8334159851074219,4907.704039573669,21.741743592302008,1.615286e-09,335.40726999234863,800,0.0005,-0.02505726563300147,66560000,137.30682121850168,2.04461407661438,79.74728051904204,0.08393692970275879,0.49009258,-6.581518348996883,2.4690480086533766,0.01969347816662658,-240.46006609126667,3.3940401543966017,415,0.4901389,2.095021963119507,237.8049563341949
-2.2826109304938917,0.012791507732339318,3.170788526535034,800,11.798962116241455,0.4163684844970703,9.843283414840698,1.3062784671783447,0.0010209335,70.42545311278586,-0.0018329650988572921,1.3061470985412598,10.447027206420898,0.001283458,247.20949234846026,0.7827916145324707,4919.506892681122,-52.1124909148414,5.245209e-10,339.0993373347729,800,0.0005,0.0007416070935969632,66720000,141.4052184963533,2.285756826400757,78.74488931866199,0.16300535202026367,0.48964337,-3.826167702103999,2.5297928697484613,0.019434131790621326,-245.34049653657075,3.470578144833651,416,0.48949316,2.202636241912842,160.90775696862573
-4.382762318770728,0.012868444647558179,3.1781516075134277,800,11.793352842330933,0.33771324157714844,9.828797578811646,1.4562466144561768,0.01374159,60.6058728503716,-0.04148527696793675,1.4561114311218262,10.287104845046997,0.0028757772,248.00493013671442,0.8011124134063721,4931.3041570186615,5.197486736795569,1.7166139e-09,340.5271249501258,800,0.0005,-0.06859549766294204,66880000,141.85193350159318,2.230933666229248,79.99116253473973,0.10082030296325684,0.4892807,-7.790865250575596,2.5381549657538196,0.019339674347450007,-254.8533786960501,3.306659831707293,417,0.48956326,2.187141180038452,230.39748037065874
-0.6053058998842147,0.012968930526923503,3.0589373111724854,800,11.5978102684021,0.3992428779602051,9.49567461013794,1.5244557857513428,0.0049597323,75.39247866386941,0.03571718587230907,1.5243432521820068,10.024339199066162,0.0017642099,232.55176901625313,0.8847270011901855,4942.908418893814,-128.09109406867034,-2.3841906e-11,340.92007891312096,800,0.0005,0.10724928178051027,67040000,131.9417429909846,2.0579748153686523,83.38139957119057,0.1078803539276123,0.489032,-0.10677798957818369,2.3820741077077137,0.019154220252592905,-247.3467361277834,3.3241820384077316,418,0.48896354,2.1599838733673096,216.53702331038312
-0.7345966013824722,0.01277652470741415,3.3200786113739014,800,11.755619049072266,0.4292328357696533,9.845547199249268,1.2281301021575928,0.0013073388,94.65495330639273,0.02775855391452875,1.227985143661499,10.480218887329102,0.0016852717,227.67797051493508,0.8009366989135742,4954.66863489151,-257.50687677257264,-1.6689301e-09,337.4785233116667,800,0.0005,0.039746649614963464,67200000,129.6221317357699,2.218794584274292,79.28127288239298,0.15755367279052734,0.48876882,-0.8611246919849919,2.3325882560163023,0.019513975527091703,-210.10130997219633,3.1771317815043205,419,0.48859954,2.1303365230560303,243.33659319145357
-0.3241669978368026,0.012769869283861158,3.489241361618042,800,12.052627801895142,0.40294313430786133,9.883386850357056,1.6096711158752441,-5.4136497e-05,59.87975113093806,0.033418568895622454,1.6093676090240479,10.399437665939331,0.0015148784,245.63040023176399,0.8766372203826904,4966.72615480423,13.77079704168114,-8.3446514e-11,340.7718881820812,800,0.0005,0.04162064664076741,67360000,139.9432767307454,2.1206345558166504,79.1535485341533,0.08885335922241211,0.48848316,-0.2644690535000677,2.512990326580949,0.019339716817919135,-257.52178970665517,3.388008896357966,420,0.48852637,2.0814478397369385,248.92427310663618
1.7183704897483236,0.012721011850469125,2.9393980503082275,800,11.597294092178345,0.407634973526001,9.507806301116943,1.5096216201782227,-0.0019183536,56.75984109801711,0.06841985047866433,1.5094525814056396,10.046541929244995,0.0016587492,249.2549383032669,0.8397643566131592,4978.328497409821,1.0252573608898854,-8.9407017e-11,342.9989912615866,800,0.0005,0.10674194513626736,67520000,142.20522126519427,2.0973167419433594,77.92358974364754,0.10877776145935059,0.48832545,3.2240031163381246,2.5500911967813495,0.019125010673181727,-229.13412130639077,3.362936147735658,421,0.48821253,2.2275166511535645,238.23339311882523
-3.4018135673887078,0.012645646703118242,3.212344169616699,800,11.49126672744751,0.3977069854736328,9.689063787460327,1.2620785236358643,-0.002137526,79.88042422076158,-0.020897082995676254,1.2619147300720215,10.197998046875,0.0011212353,235.59115315739794,0.8840165138244629,4989.826413154602,-156.6872380624666,1.5497212e-10,337.3427352047767,800,0.0005,0.006141147393382855,67680000,134.3016125500139,2.022071599960327,74.20686536521993,0.08966279029846191,0.48828274,-5.629910612782166,2.41216646804344,0.019585431851247302,-241.84637735461163,3.233145489933338,422,0.48836085,2.1268670558929443,243.86875609246655
-4.291725362668276,0.012595963945453066,3.750248908996582,800,12.448486566543579,0.3777751922607422,10.482046365737915,1.4492239952087402,-0.0013577844,85.5260008977974,-0.03900596573358294,1.4490771293640137,10.966099739074707,0.0009442178,234.22853894740066,0.83479905128479,5002.280330896378,-219.8583361239404,4.2915346e-10,329.5067804018334,800,0.0005,-0.04629076793260526,67840000,133.2575176365533,2.0706543922424316,73.92073138526115,0.08239340782165527,0.48809248,-7.451776509401164,2.398382164218363,0.019432393047736925,-253.48604458197158,3.291038474252825,423,0.48811284,2.3478198051452637,244.6287834833999
-7.01136060386944,0.012651016371832295,3.1728053092956543,800,11.583752155303955,0.4177820682525635,9.732418775558472,1.2911405563354492,-0.0020465176,92.1170547180506,-0.08978377909022833,1.2908165454864502,10.246936798095703,0.0011332408,225.81325716153256,0.7800273895263672,5013.869373083115,-223.54799823965828,-1.6987325e-09,347.39807700214874,800,0.0005,-0.20061199163572968,68000000,128.50240726651387,2.1574716567993164,74.31882158405233,0.07635307312011719,0.48788556,-12.53484092087227,2.3136054291180197,0.02056629331672312,-243.67411886503106,3.1343163405473704,424,0.4878298,2.152650833129883,211.30371834536305
-6.138329263128151,0.012792976343444225,3.2170825004577637,800,11.725019454956055,0.3838331699371338,9.82367730140686,1.3512916564941406,-0.002810348,86.51232132396814,-0.07301581792067896,1.3511581420898438,10.341571807861328,0.0010909949,240.3957905048017,0.8429961204528809,5025.599351406097,-162.86088512955914,3.200769e-09,343.34764296073325,800,0.0005,-0.1488912072026512,68160000,137.4570007839476,2.170708179473877,76.7053077238593,0.11287713050842285,0.4877248,-10.88433851923204,2.461528180500168,0.01970864940143373,-248.10518053751917,3.3267171720587942,425,0.48774394,2.1277263164520264,235.7328512461745
1.4055897703110056,0.012717382256270912,3.332204580307007,800,11.86921238899231,0.36927032470703125,9.849424600601196,1.4995086193084717,-0.0018208611,58.901579000876424,0.06630620410466352,1.4993619918823242,10.333134174346924,0.0014588067,248.75293714774307,0.7092316150665283,5037.472374916077,3.047671077231114,-7.867813e-10,337.72231446769837,800,0.0005,0.13015344775190196,68320000,142.127875496865,2.261215925216675,76.76301026578032,0.09091758728027344,0.4874357,3.0523344244552044,2.545307494135725,0.019624852063911947,-253.50103896813687,3.3248935473507277,426,0.48752162,2.1162590980529785,240.64993916084552
-1.5734149148011658,0.01255278586558086,3.097865104675293,800,11.40024209022522,0.38391542434692383,9.597140789031982,1.2725036144256592,-0.0021288188,74.25072717476137,0.006940008277557524,1.2723889350891113,10.088280200958252,0.0009445801,236.09865551600996,0.7797067165374756,5048.878915548325,-236.12382383709382,-1.6331674e-09,335.0001034775898,800,0.0005,0.006855459039962781,68480000,134.39198273550872,2.0771827697753906,71.77296824222748,0.08712077140808105,0.48701409,-2.8231260762516444,2.417039810527824,0.019922562303866017,-230.77051914504196,3.325444186651,427,0.48702392,2.2736172676086426,231.63669438405117
-5.9960125146763925,0.012779017794526558,3.1642308235168457,800,11.531222820281982,0.4580116271972656,9.494568109512329,1.4204013347625732,-0.0008342948,57.4914073809535,-0.07521204769013311,1.420271396636963,10.069364070892334,0.000946697,244.62433513696436,0.9014160633087158,5060.413857698441,4.862121079931452,1.8000603e-09,329.6900682535761,800,0.0005,-0.19122133880052858,68640000,138.71674890299172,2.0671730041503906,73.92624470512197,0.0964350700378418,0.48645175,-11.041161106888298,2.5026752396096796,0.019723215176347432,-263.11996504913526,3.4131257931518415,428,0.4865958,2.0002129077911377,239.99148856709365
-3.8231066578276898,0.012675357484261992,3.2101848125457764,800,11.951547861099243,0.4011383056640625,9.901583909988403,1.5117967128753662,-0.0027690798,64.46899977780018,-0.029954112096066122,1.5116455554962158,10.407148361206055,0.0007705075,240.63062204323236,0.7759044170379639,5072.370172262192,7.773157798029261,-1.5616418e-09,329.141602490027,800,0.0005,-0.021135758486117862,68800000,137.11943885086868,2.1603174209594727,74.87064820460803,0.08393192291259766,0.4859924,-6.546986803391528,2.4633370447489447,0.019544829907705372,-255.15943366757423,3.3452734747171498,429,0.48601615,2.3057968616485596,224.88470214121332
3.823519162598731,0.012792067014253453,3.199774980545044,800,11.600270748138428,0.4156630039215088,9.591469764709473,1.4532711505889893,-0.0027801646,60.30870775880501,0.11326228242709278,1.4531409740447998,10.103007078170776,0.0012013881,243.5316682796488,0.8075399398803711,5083.974676609039,4.877784668085242,-3.3378597e-10,341.26957112504147,800,0.0005,0.18966729449949152,68960000,139.16360647339263,2.058619499206543,76.90190451837692,0.07672619819641113,0.48567167,7.746653856054857,2.4925255199625864,0.019197725185962498,-258.21660134744775,3.3627577913016893,430,0.48562837,2.1794145107269287,242.40270555808917
0.6500939021823591,0.012834353865437756,3.2246909141540527,800,11.458353281021118,0.39049577713012695,9.47402572631836,1.3605997562408447,-0.0025997974,58.973098633505806,0.05416994133361061,1.3604283332824707,10.041007280349731,0.0014159147,248.52515471745093,0.9030556678771973,5095.437680482864,0.6613502704493117,1.4185904e-09,347.15626224757574,800,0.0005,0.08048361119873765,69120000,141.986896075157,1.923478603363037,76.55991877483164,0.13132739067077637,0.4852675,1.8670742565966318,2.542947038007317,0.019195314191860362,-260.6663203210341,3.4115926597374515,431,0.48513532,2.0618152618408203,232.40965183363303
-6.7679732572072275,0.012788540724844701,3.4046170711517334,800,12.159995555877686,0.39941906929016113,10.020081281661987,1.5992321968078613,-0.0032980845,60.099452953147285,-0.08776395767399336,1.5990879535675049,10.528391361236572,0.0008329055,244.19011930885725,0.8457896709442139,5107.6029551029205,0.8041969241629989,4.053115e-10,342.6431871828462,800,0.0005,-0.11676207948391909,69280000,139.173113369636,2.1155998706817627,75.08056521507294,0.08702754974365234,0.48480308,-12.304028914686052,2.4994156048521514,0.01985571669651932,-230.68843743732288,3.2950466271105823,432,0.48491868,2.171936273574829,257.1411397217913
-10.242423890453045,0.012619170780824685,3.109891653060913,800,11.357959032058716,0.38964080810546875,9.416196823120117,1.382417917251587,-0.0014994055,86.28225273620194,-0.15198659011649612,1.3822667598724365,9.928932428359985,0.0010167098,244.35438170881216,0.7454371452331543,5118.9662566185,-237.04643180910267,-1.3709074e-10,339.80877137661486,800,0.0005,-0.28736123140917613,69440000,139.36346635510688,2.010650873184204,72.04250917377554,0.10143589973449707,0.4844945,-18.744753101314366,2.502221744840729,0.019614545150626158,-242.97247463328048,3.448198109108324,433,0.48454785,2.178429365158081,247.94805000066617
-0.5951230257890431,0.012790107417777589,3.1035733222961426,800,11.381866693496704,0.41082215309143066,9.499557256698608,1.3091001510620117,-0.0020527863,105.63746365517873,0.03264419236731205,1.3089618682861328,10.044495820999146,0.0012148112,214.10963516512157,0.8032419681549072,5130.355092287064,-239.40010940493892,4.768371e-10,346.56472448280147,800,0.0005,0.07625868405995072,69600000,122.3737189094696,2.058198928833008,76.54268634285528,0.10362386703491211,0.48424602,-0.2783412921359283,2.19613072592617,0.02030914392328086,-247.65198032416342,2.945703351521136,434,0.48422518,2.0697455406188965,238.99242155256098
0.9046663031354331,0.012698627971973507,3.3198256492614746,800,11.986918210983276,0.41824936866760254,9.95192003250122,1.3779492378234863,0.0013510141,77.65030975062962,0.05765970389341383,1.3778083324432373,10.487892389297485,0.0013963063,230.54673257350805,0.8170194625854492,5142.359520435333,1.9172369025999316,-1.5377999e-09,336.00967627763066,800,0.0005,0.1379278838754593,69760000,131.73419894934077,2.305154800415039,74.19734919546987,0.09442329406738281,0.4839975,2.232737179135814,2.3619621792227425,0.020108912940613666,-244.20308169844643,3.104558713565972,435,0.48411468,2.1322381496429443,239.90851267175114
-2.1271070231359124,0.012791814775574282,3.1966278553009033,800,11.710336208343506,0.3942289352416992,9.55377984046936,1.5921027660369873,0.00058908924,76.40870780851867,4.498179946568257e-05,1.5919742584228516,10.07674527168274,0.0016513143,241.97877125778882,0.7779147624969482,5154.075925350189,-186.53284014064693,1.952052e-09,343.0901074357174,800,0.0005,-0.008026042735980336,69920000,137.50736321250383,2.0883426666259766,75.97189471426432,0.10745453834533691,0.4838194,-3.5508450918267456,2.4764717796693576,0.019103075490572326,-242.84734126593696,3.412230898798949,436,0.483808,2.1218338012695312,213.21604841028164
-1.5455662755329547,0.013100215093426383,3.083216428756714,800,11.419529914855957,0.3951709270477295,9.512711524963379,1.3696770668029785,0.0030667689,81.29848623036388,0.01622359760737322,1.3695480823516846,10.014359951019287,0.0015891856,237.43835804942609,0.8650741577148438,5165.500435590744,-136.83471248186183,-3.3378605e-10,348.90184226887635,800,0.0005,0.06171361028140998,70080000,135.8617625025233,2.0861330032348633,80.6091015030517,0.08653855323791504,0.4835851,-1.9832237544229303,2.433088197327482,0.019383849574431226,-267.699559928284,3.3359988089146784,437,0.48337096,2.1131861209869385,236.28469773622106
0.5618293650123064,0.013131009521511465,3.4271490573883057,800,12.173232078552246,0.38937807083129883,10.025025606155396,1.5713579654693604,0.031466696,61.39792978524316,0.05186969945051576,1.5700433254241943,10.557660818099976,0.0041490546,245.32210084062964,0.8153071403503418,5177.67853808403,18.66983281435598,-1.5556813e-09,345.21548476874597,800,0.0005,0.07403844679426225,70240000,139.736019301742,2.3728995323181152,81.31053012090621,0.10614800453186035,0.48336667,1.5888670472221975,2.5107107972863165,0.019571635633907493,-253.42376209460653,3.43472949408971,438,0.48322615,2.037929058074951,239.430888315096
-6.9703974369106785,0.013359702183247045,3.028261184692383,800,11.267592430114746,0.38661956787109375,9.286152362823486,1.4483389854431152,0.016680242,57.8778320466443,-0.08878553680396314,1.448207139968872,9.77379584312439,0.004416111,253.52068261044442,0.752866268157959,5188.951869249344,11.598086662153086,-1.7881392e-09,335.743344537619,800,0.0005,-0.11230940083477188,70400000,144.91525762565692,1.8900141716003418,85.81893101019448,0.07735562324523926,0.48309773,-12.532995530936077,2.594195009642962,0.01960065305569407,-239.06105763373492,3.53730388323452,439,0.48309022,2.2496628761291504,227.72495606967914
-2.088211757975623,0.013245082518761985,3.1639697551727295,800,11.402196168899536,0.3971431255340576,9.579135417938232,1.2635889053344727,0.0068399543,71.84593716909257,0.004894643990855147,1.2632300853729248,10.104674339294434,0.0029466194,237.10296571762737,0.8566360473632812,5200.363224983215,-39.80102877730511,1.3828277e-09,340.3819752529407,800,0.0005,0.009125900958397262,70560000,134.78579674608835,2.1401822566986084,85.59529315181015,0.10381960868835449,0.48262063,-3.1678076795956387,2.4267122284769638,0.020008693034744295,-253.68440937684966,3.3237715102777226,440,0.4826885,2.059739589691162,227.67767685901322
-1.3415512544681676,0.013283365848174763,3.292691946029663,800,11.970754146575928,0.4046478271484375,10.010121583938599,1.3848705291748047,0.026653403,107.7027743682966,0.017173162899456047,1.3847262859344482,10.555248022079468,0.0044872863,224.22042252894022,0.7735598087310791,5212.339083909988,-342.535741409059,6.4373007e-10,337.4740473108671,800,0.0005,0.014789511405013443,70720000,126.7816724591111,2.3623170852661133,85.00578646940417,0.11752796173095703,0.48228195,-1.961190216345376,2.2978796992589507,0.019967578377209853,-218.1796847550201,3.130746951208505,441,0.4822394,2.117251396179199,218.70508613850012
-5.933005531526301,0.013691601593912174,3.224555015563965,800,11.460011959075928,0.3956887722015381,9.606866121292114,1.3151516914367676,0.032282904,80.60336407951732,-0.07145715043830353,1.3150160312652588,10.106165409088135,0.008233007,242.94828498651165,0.8391647338867188,5223.803681135178,-204.87575030233313,7.31647e-10,347.88377381228366,800,0.0005,-0.13752746876294086,70880000,138.48064987956124,1.994706392288208,93.60768266050927,0.0829019546508789,0.48192304,-10.9050031729449,2.4870898666450203,0.019500106599808362,-244.30193067665186,3.3974751053239634,442,0.48186678,2.1684072017669678,230.9882186549927
1.0437932712596976,0.013916519693386375,3.1373445987701416,800,11.514721632003784,0.3773059844970703,9.581369638442993,1.4045779705047607,-0.0005852656,98.6205776180774,0.06255873060929464,1.404444694519043,10.067054033279419,0.0015831987,232.3003409226169,0.8927233219146729,5235.322235107422,-282.6509802305375,-1.4066697e-09,337.5297451678114,800,0.0005,0.0966120791866356,71040000,132.22205427660916,2.0607714653015137,99.78033305926044,0.08741259574890137,0.4816793,2.434719025384276,2.3791405598992457,0.019429968214305954,-246.30159678206363,3.233170551831679,443,0.48170644,2.1250498294830322,244.32047669269633
4.648052228142292,0.013687481716851276,3.491408348083496,800,12.091423273086548,0.3764023780822754,10.200734853744507,1.3772742748260498,0.03145377,61.38807658977371,0.1312105924298819,1.3771538734436035,10.680931806564331,0.0046321745,246.80247659304754,0.8073570728302002,5247.419503927231,-83.8010041517891,2.2053719e-10,349.5551684811013,800,0.0005,0.21226003138222793,71200000,141.5290715736349,2.330223560333252,93.57533914418792,0.08228754997253418,0.48128247,9.347922535892879,2.5254464442918803,0.0188666501554635,-234.75665842577277,3.235487724699885,444,0.48135978,2.098905324935913,207.3143120033978
-15.710363859020593,0.01421611546761949,3.25921630859375,800,11.557790994644165,0.3855471611022949,9.5326828956604,1.4908227920532227,0.06414214,73.43164751783164,-0.2502712727477539,1.4906947612762451,10.030726194381714,0.01707554,242.2350665488445,0.7631371021270752,5258.981554746628,-87.13135044131488,-3.9339065e-10,343.47925204352083,800,0.0005,-0.4038669939095078,71360000,137.40630968092594,2.0570993423461914,105.11075292921123,0.09055423736572266,0.4808836,-28.93911090389276,2.4783388829651662,0.02001776715204225,-233.22052641162594,3.3526664809860254,445,0.48083183,2.111781358718872,222.94917201519357
6.704708395526186,0.014848431119358806,3.2035465240478516,800,11.693771839141846,0.4012894630432129,9.870842456817627,1.2026302814483643,0.08336782,54.547540028468276,0.17086488446800874,1.2024903297424316,10.459836721420288,0.014569232,233.7348075612024,0.8589062690734863,5270.683824062347,5.939765242989414,-1.4781951e-09,351.7019216263384,800,0.0005,0.2640326922419572,71520000,131.9841041468366,2.236788749694824,116.77092434440523,0.15000033378601074,0.48070052,13.066963370096433,2.391102382603157,0.01939629709628518,-240.28912151788174,3.2466771449221072,446,0.48085997,2.1646549701690674,229.00300374427115
0.3518992358485684,0.015228942137649545,3.195927143096924,800,11.965323209762573,0.37367844581604004,9.989038467407227,1.4539823532104492,0.047150202,80.69083434296715,0.054156933801719945,1.4538519382476807,10.478397130966187,0.008668723,221.23190814578615,0.8224203586578369,5282.653355836868,-258.3991291039094,1.6629695e-09,339.9515611977082,800,0.0005,0.12909733371003682,71680000,124.71035000948774,2.126521587371826,127.50913582961115,0.09260320663452148,0.4806149,1.2698559644511898,2.265451397941845,0.02001838554615113,-211.06041897260312,3.085338951927241,447,0.4806728,2.3012502193450928,198.17754114062492
-6.025498578727805,0.015430472974065574,3.0546700954437256,800,11.554039239883423,0.41435861587524414,9.419761896133423,1.565762996673584,0.028887827,108.96334744011487,-0.06522134111695405,1.5656394958496094,9.947667598724365,0.0060684443,207.93077240721735,0.746375322341919,5294.211117506027,-234.2063577606762,1.3947486e-09,335.7424127159077,800,0.0005,-0.08574416672719404,71840000,117.54395677270685,2.1917147636413574,129.45719617058867,0.0901799201965332,0.48067433,-10.696431456994906,2.1324104200454634,0.020117234122678705,-241.91624754379535,2.9358343153756516,448,0.4807728,2.1130006313323975,201.45130125176857
2.674297093844312,0.015240184171384777,3.2204883098602295,800,11.450895071029663,0.4097917079925537,9.696077585220337,1.1682507991790771,0.01940124,129.92834558575632,0.09774113892257007,1.168095350265503,10.238517761230469,0.0034619342,205.02517542624184,0.7846641540527344,5305.66619682312,-288.22185045326177,-1.5228986e-09,334.0565593018014,800,0.0005,0.1653922657863045,72000000,116.61830195010978,2.108968734741211,124.67590414222535,0.11070060729980469,0.48041627,5.660271061893343,2.1050189116320466,0.01961338021139718,-242.3240341573847,2.836829998331497,449,0.48031655,2.1103317737579346,207.35825659789788
9.02469357759352,0.015327228990845385,3.1986441612243652,800,12.062016487121582,0.4030451774597168,10.083477973937988,1.442814826965332,0.015336763,68.66132677017471,0.22067874191505174,1.442667007446289,10.581275463104248,0.004469295,235.9733620760814,0.8670883178710938,5317.732716083527,-19.75056124340969,1.6450882e-09,329.41917505928427,800,0.0005,0.3661673941131945,72160000,134.0307907979597,2.2289493083953857,128.88567351918738,0.07207918167114258,0.48005772,17.895077985736346,2.4147586983812044,0.019531652658030318,-229.4651538493819,3.2200992602119345,450,0.48015344,2.284806489944458,207.90737492250648
15.93241425490302,0.015292560749623216,3.276165723800659,800,12.31500506401062,0.39538097381591797,10.2718346118927,1.5255308151245117,0.010793202,112.90001220235018,0.3508556686060673,1.5253806114196777,10.76129150390625,0.002783093,206.1631411551628,1.3417503833770752,5330.051515579224,-278.87697491552495,7.420776e-10,357.65222903224486,800,0.0005,0.5387252621742072,72320000,117.7696700273749,2.114398717880249,125.36297405629733,0.06939482688903809,0.47972694,30.92156377957885,2.1161288782929373,0.019294243946102803,-224.53831679054545,2.7001422732743463,451,0.47990447,2.0904123783111572,231.12615635944178
8.444381954630604,0.01522196726982905,2.9991869926452637,800,11.54845666885376,0.39595866203308105,9.509642362594604,1.4749879837036133,0.002174859,60.20538412109351,0.20110834417661072,1.4748642444610596,10.030411005020142,0.0012413352,233.73227031333371,0.7772324085235596,5341.604976654053,-174.79816515738906,-1.901388e-09,337.6547784714725,800,0.0005,0.2617597350330968,72480000,132.20481782135548,1.9655003547668457,124.25813392561406,0.10300707817077637,0.4794059,15.97753383734695,2.3916264272485974,0.019106606256725472,-249.49804074511903,3.141740853851428,452,0.4795009,2.3119235038757324,202.4496525338028
-11.232010664984312,0.01516399835277217,3.300161600112915,800,11.760359525680542,0.3962984085083008,9.75253701210022,1.4081640243530273,0.012162498,57.03822022651042,-0.16868736366399079,1.4080297946929932,10.32098126411438,0.002024198,247.82745531205208,0.8252139091491699,5353.370298624039,-13.233381582826638,-1.3470649e-09,340.06781433245885,800,0.0005,-0.27086088035940364,72640000,140.48627636907125,2.1109678745269775,125.07883102313123,0.14844202995300293,0.4791719,-20.999177000089876,2.535241861638213,0.019746711035465138,-228.18242862255718,3.391858531072842,453,0.47910926,2.051089286804199,224.47125399699422
16.723910794348928,0.015339447177100425,3.1808860301971436,800,11.912835359573364,0.48303842544555664,9.712480545043945,1.579470157623291,0.026863934,94.42980204627258,0.368675777513729,1.5793232917785645,10.301267147064209,0.004766225,209.99901862983762,0.7698674201965332,5365.291165590286,-173.45261325772557,-1.4066696e-09,329.8384634909596,800,0.0005,0.5755959508740899,72800000,118.9084376526548,2.1843740940093994,125.65896950999809,0.0845191478729248,0.47897497,32.70719244698105,2.1524410347656424,0.019163509938755856,-224.65398192699584,2.843964722552538,454,0.47893524,2.1733462810516357,199.59303610993405
11.134680380093895,0.015471646381811633,2.9197325706481934,800,11.518538475036621,0.4653303623199463,9.431519746780396,1.4723687171936035,0.021992257,95.37399928121052,0.2592725439210188,1.4722471237182617,10.008567333221436,0.0045034317,222.90472606418973,0.8249602317810059,5376.81435751915,-255.08413588660932,1.5199186e-09,340.61636810597423,800,0.0005,0.399840310688752,72960000,126.44584304184997,2.0482017993927,130.24330664521133,0.09220314025878906,0.47887048,21.72960681366988,2.2845399096046317,0.019535682240266194,-210.6380602917039,3.056484559408574,455,0.47896522,2.2490108013153076,236.16949721835817
5.871431108415312,0.015622917635664455,3.215160369873047,800,11.866561651229858,0.41379308700561523,9.846338987350464,1.3841428756713867,0.00863284,74.98200073086107,0.1614814772057737,1.3839941024780273,10.44005274772644,0.0019175047,237.42100764304408,0.7686429023742676,5388.685965538025,-280.89244862711723,1.5109778e-09,340.03033244327526,800,0.0005,0.23566005804569506,73120000,134.72211968065793,2.1724348068237305,133.76569084222032,0.1560990810394287,0.4787227,11.922681115417804,2.429692356319246,0.01888553530299424,-235.80482827877097,3.313759599700979,456,0.4787879,2.2186012268066406,211.30090980719666
-24.633840905427018,0.015312431142044438,3.21553897857666,800,11.807912349700928,0.4478006362915039,9.785911083221436,1.4307706356048584,0.006871395,112.3854805987865,-0.4218024553109489,1.430647611618042,10.344122648239136,0.0026032748,228.1145985887864,0.7878999710083008,5400.5042378902435,-244.3149458305878,-1.1324884e-10,355.58066533026556,800,0.0005,-0.6363809284393357,73280000,129.74812100808816,2.167046308517456,123.68552066588192,0.09035754203796387,0.47883958,-46.34880815256427,2.3374918296944056,0.020049272411223243,-244.50516525569734,3.174822107220241,457,0.47894308,2.2339706420898438,224.55692595742127
-13.583362618061807,0.015314120147347425,3.082265853881836,800,11.587752342224121,0.3841555118560791,9.591588973999023,1.4567968845367432,0.0061889943,55.03493721308112,-0.21820498509238728,1.4566693305969238,10.083583116531372,0.002454367,254.35522109229987,0.864124059677124,5412.096009254456,3.257603853972948,1.448393e-09,353.1862565192683,800,0.0005,-0.3854377552080208,73440000,144.5553466333421,2.064572334289551,128.4486401515298,0.0879676342010498,0.47891712,-25.990988223803484,2.601508012223943,0.01956156423411479,-213.07886771964226,3.5186867289743433,458,0.47906047,2.099409580230713,201.04687506575976
-13.333076284204804,0.015593819862817382,3.1887216567993164,800,11.69723653793335,0.3839609622955322,9.764842510223389,1.3806164264678955,0.009620364,58.98293058827096,-0.20210297409831482,1.380460500717163,10.263069868087769,0.0023950732,242.60496670843324,0.7681381702423096,5423.801823377609,4.8168809254379275,8.225441e-10,340.75069003150145,800,0.0005,-0.31051705447313094,73600000,137.02243798910843,2.236884117126465,133.28936643979802,0.09281158447265625,0.479013,-24.416277985350398,2.4821452600170124,0.01969649955384932,-236.25537819042344,3.4854005087857245,459,0.47900862,2.2311384677886963,219.56735816231915
-13.084348474185022,0.01566818622089568,3.2887394428253174,800,11.919150590896606,0.3865334987640381,9.899328470230103,1.3943943977355957,0.016351806,82.2313110212611,-0.19799947200514223,1.3942697048187256,10.488264322280884,0.0030505268,234.04782517085857,0.7479846477508545,5435.725850820541,-158.2968889835251,-6.377697e-10,340.4289244118608,800,0.0005,-0.2575184392785468,73760000,132.78880820135834,2.1742281913757324,137.8407185552551,0.18393325805664062,0.4790849,-24.06352680787173,2.3955466616150742,0.01959887538213489,-224.40359567033173,3.206921046928692,460,0.47906944,2.1858203411102295,209.9851877267397
11.221034298302746,0.015626989297981272,3.1141254901885986,800,11.721871852874756,0.40689873695373535,9.71540117263794,1.4496889114379883,0.0022313583,84.28286210462167,0.25846215789704746,1.4495713710784912,10.230173587799072,0.0014323139,212.85961329502194,0.9018645286560059,5447.453406333923,-60.347263090009335,-1.4543533e-09,335.4861309672331,800,0.0005,0.37394124597295814,73920000,120.79870458325843,2.1073288917541504,132.0855635567941,0.08649563789367676,0.47899967,21.634959887578784,2.1816426992870266,0.02002695726865095,-233.94878754269496,2.931702628945551,461,0.47898132,2.210144519805908,247.54595543128266
-23.525391570754508,0.015703830749336456,3.200129985809326,800,11.624955654144287,0.507439136505127,9.545861005783081,1.4008564949035645,0.008600345,101.25294568824067,-0.39530418353427715,1.4007112979888916,10.17850136756897,0.0017906493,214.9674053117868,0.7962827682495117,5459.083457946777,-173.06195453133014,-5.9605654e-12,341.2769795649986,800,0.0005,-0.5926687527656739,74080000,120.79413324305932,2.1309845447540283,133.11005349889538,0.101165771484375,0.47867712,-43.77418037078325,2.2019244945586194,0.019621031869705093,-233.49672325139016,3.0861821429383047,462,0.4787676,2.017944812774658,238.9670927054063
9.720230735379005,0.015594578662236847,3.11102294921875,800,11.741018295288086,0.4754006862640381,9.694178819656372,1.4150032997131348,0.0069870553,112.4203907942046,0.2255591934528553,1.4148805141448975,10.287394523620605,0.0026401754,224.4584965267309,0.7444605827331543,5470.828904390335,-314.4371956243338,2.44379e-10,337.62655907614027,800,0.0005,0.33075455783452024,74240000,127.64411603377089,2.0886878967285156,132.18862225635618,0.09307980537414551,0.47826776,18.363794910420214,2.301106032933701,0.019171091355306806,-245.00789689663145,3.1663112401553155,463,0.4782431,2.336268424987793,229.33692451860614
-2.2771186257645297,0.015589239826919284,3.172306537628174,800,11.706536054611206,0.4224429130554199,9.697093963623047,1.4180893898010254,0.0028665506,70.54196091346262,0.003843062112964256,1.4178237915039062,10.247045516967773,0.0018360842,235.81237387529046,0.8788812160491943,5482.543207168579,-255.9798549225719,-1.9848347e-09,351.36089653425825,800,0.0005,-0.04136245687370959,74400000,133.13688776993112,2.0905795097351074,131.00524412835102,0.08387255668640137,0.47799638,-3.7918617031167217,2.4131986908682026,0.019542753661364615,-261.2808626053594,3.3489887998910546,464,0.4779889,2.1803741455078125,228.0815321999045
7.516373293376285,0.015458668830936037,3.1430985927581787,800,11.868780612945557,0.4961867332458496,9.838829040527344,1.362905740737915,0.0021818562,90.2519852350964,0.19100322668335842,1.3627922534942627,10.463833808898926,0.0011962294,230.445258806018,0.8589465618133545,5494.4178330898285,-266.6592660167826,-8.34464e-11,333.6499792339504,800,0.0005,0.2514289091083413,74560000,130.92577802726294,2.1941745281219482,126.18150395742478,0.10675954818725586,0.477814,14.957007368960626,2.359882556998849,0.01910358223863778,-251.43259327840764,3.218095579257597,465,0.47783047,2.2801337242126465,204.4945734486513
9.088596853168886,0.01568463903484119,3.2458202838897705,800,11.956058740615845,0.3777956962585449,9.830789566040039,1.4012601375579834,0.020116733,83.85912187055892,0.22488439155395312,1.4011268615722656,10.519697904586792,0.003036083,227.00869563228088,0.7848126888275146,5506.379429101944,-278.96246422538746,1.2874604e-09,341.52750425061237,800,0.0005,0.39455735204048,74720000,129.1963085143321,2.162447929382324,128.0151910625344,0.28992486000061035,0.47765622,18.32446676707541,2.3258888591657243,0.019502143141204246,-260.9699282286725,3.142711933347635,466,0.477694,2.1998555660247803,240.97779169727704
-6.157572331229069,0.015660970387932596,3.1207144260406494,800,11.42867660522461,0.43366456031799316,9.667959928512573,1.152970790863037,0.0067862486,99.62537073455641,-0.0698728074121098,1.1528151035308838,10.226237535476685,0.002205868,230.3283586307096,0.9020154476165771,5517.812481880188,-295.44685944981995,-6.318094e-10,335.64385442585393,800,0.0005,-0.104989757877735,74880000,130.29014736333312,2.0102055072784424,128.56335560942705,0.10299897193908691,0.47751316,-11.125962175186446,2.3597620793242204,0.019382058663860877,-253.02766623057477,3.214246311540784,467,0.47760978,2.1020421981811523,244.88918928496068
-1.4400755904062732,0.015570878844211294,3.132356643676758,800,11.545126676559448,0.3731064796447754,9.806102275848389,1.2144272327423096,0.03988008,86.09408474057481,0.01620698691722713,1.2142910957336426,10.289663314819336,0.0056588347,217.06076033951047,0.8928959369659424,5529.362523555756,-251.9989729792698,-6.9141404e-10,330.23389328986565,800,0.0005,-0.009964980515940915,75040000,122.55321630859649,2.060012102127075,127.63691837300307,0.09243988990783691,0.47719553,-2.5002540550208527,2.2235176224761113,0.019668966564582006,-237.09304133690375,3.015290527497705,468,0.47712103,2.077223777770996,236.92755052890686
-3.7758003660017776,0.015800610450117915,3.0793347358703613,800,11.672573328018188,0.49607372283935547,9.769179582595825,1.283721923828125,0.0443073,118.62608082171161,-0.02339310152424571,1.2835888862609863,10.357257843017578,0.00994009,206.16247337047042,0.7679398059844971,5541.03929567337,-253.4545771469071,-3.3259393e-09,326.6291793032548,800,0.0005,-0.04429815902217968,75200000,116.21832463058874,2.101590633392334,136.29211874307455,0.07154726982116699,0.47688863,-6.5693665263159895,2.115121485527904,0.019636248274318265,-249.761004694071,2.864940422221898,469,0.47683814,2.2424745559692383,216.1548509493638
-0.6339856369847575,0.016088240043024546,2.917116403579712,800,11.549745798110962,0.3900871276855469,9.8095121383667,1.2087633609771729,0.016503114,88.88127502957319,0.03888536403764912,1.2085986137390137,10.308972358703613,0.003940441,222.43091431527967,0.8781144618988037,5552.598838090897,-165.9985162273643,-6.3180916e-10,345.0424514610856,800,0.0005,0.10185049527822948,75360000,125.70219213702578,2.1718857288360596,141.2451577982755,0.08861231803894043,0.47637713,-0.39437477342929694,2.278564360004068,0.019701876196577466,-234.9792308335461,3.17163220936721,470,0.4762189,2.3198916912078857,228.395506330801
8.150017319014289,0.016183922312644275,3.1675784587860107,800,11.659591436386108,0.41080260276794434,9.670921087265015,1.3795256614685059,0.21508926,90.08159687186598,0.20416370371179796,1.3793692588806152,10.2461256980896,0.25850683,228.69263672379165,0.824920654296875,5564.263822317123,-299.00754899876614,-2.771616e-09,336.41903695539406,800,0.0005,0.349246873829513,75520000,129.3398036431577,2.0372579097747803,142.67729821634646,0.1427605152130127,0.47623312,16.0984010620852,2.3422947537152585,0.019311788515811303,-242.31512634013907,3.2011290093789135,471,0.47623873,2.151108503341675,223.47039573517802
-3.3905321549093945,0.015197290228112361,3.2024283409118652,800,11.737993955612183,0.4673638343811035,9.650424718856812,1.3815662860870361,0.024510728,98.64835578623949,-0.01419781471295545,1.3814234733581543,10.329270124435425,0.015040991,228.1561532257308,0.7744581699371338,5576.00815987587,-316.1380450032486,-2.9802324e-10,349.04009125182375,800,0.0005,0.007362290661353423,75680000,129.8523752674395,2.1173365116119385,127.31946517643838,0.1902005672454834,0.47615007,-5.445455102126141,2.3375689935665083,0.02092165419046732,-233.8525318993558,3.171911882323278,472,0.47615317,2.130898952484131,230.0778107355686
-7.447892182847995,0.01529968218080405,3.137145519256592,800,11.404239416122437,0.3867340087890625,9.594874382019043,1.271620273590088,0.0020704535,92.23485783052162,-0.0986535400160759,1.2714738845825195,10.089521646499634,0.002318908,217.70863713359253,0.8564057350158691,5587.418190002441,-214.62310538625795,3.069638e-10,345.33333195190403,800,0.0005,-0.18008075065962104,75840000,123.21017213227165,2.0694797039031982,130.4248555470703,0.08706545829772949,0.4757987,-13.953596361974565,2.2302496825487523,0.02051897230714033,-238.7832326962377,3.0598709467886875,473,0.47558486,2.1187314987182617,232.80358524815017
-3.3321702171860847,0.015328283299050238,3.118814706802368,800,11.653748035430908,0.39692068099975586,9.770408630371094,1.3599274158477783,-0.0005985972,117.03294703410393,-0.013852542774201846,1.3597662448883057,10.260529518127441,0.0018025261,221.8162778101978,0.8284649848937988,5599.076832294464,-269.645744038782,-7.2717665e-10,337.5484574592286,800,0.0005,0.012484024583220777,76000000,126.33109986026808,2.088520050048828,128.47356426748664,0.07451796531677246,0.47547105,-5.461205447251866,2.2751291083718046,0.018813911338514434,-245.5228096341319,3.200025168585587,474,0.47562546,2.2888107299804688,238.0072107201441
-16.170938445929455,0.015105473899688405,3.2473316192626953,800,11.800770044326782,0.4401524066925049,9.82136607170105,1.3823342323303223,-0.0019814442,57.29930056158413,-0.26532526637577103,1.3821823596954346,10.375055313110352,0.0011028196,253.29853750801874,0.8190300464630127,5610.882274389267,5.352286676989617,1.5676024e-09,344.03250782622365,800,0.0005,-0.3999264177022111,76160000,143.78615604829352,2.0695412158966064,124.12152439733389,0.09447932243347168,0.47530696,-30.58400753590383,2.5909631906165624,0.01966806127261762,-247.65075666103658,3.551094947247888,475,0.4753608,2.2297074794769287,231.9197887571248
-16.759209218178118,0.015347932044880688,3.0716676712036133,800,11.564793586730957,0.4659459590911865,9.69221544265747,1.2547838687896729,-0.001883926,112.21557215562488,-0.2735549254947093,1.2546560764312744,10.276718616485596,0.001059155,223.8139937466492,0.8328733444213867,5622.4505360126495,-258.5290328856876,1.7642975e-09,349.8932909005387,800,0.0005,-0.4442994055195807,76320000,127.77941777949589,2.059527635574341,126.63456077697771,0.09847164154052734,0.47509575,-31.432526594247275,2.2944795613413373,0.021033475354249407,-231.91655621678532,3.1015135133819856,476,0.4750471,2.3148317337036133,224.0277439676318
7.285855744640777,0.01535558971907355,3.213555097579956,800,11.736730337142944,0.3976705074310303,9.799753665924072,1.386798620223999,-0.0028134289,106.63001860029748,0.1856950550464677,1.3866713047027588,10.312069654464722,0.0013581599,207.80034208493066,0.8162648677825928,5634.191481351852,-287.018912278492,1.1503696e-09,337.31522105021315,800,0.0005,0.30344036549256637,76480000,117.61853739575963,2.2040209770202637,128.0289272593194,0.09332609176635742,0.47485116,14.496783459764403,2.1313498747015616,0.0192440030965725,-230.03690254313383,2.8295435206309616,477,0.47490692,2.2290823459625244,236.64174827274655
-6.066020907237768,0.015225351976130792,3.6727051734924316,800,11.997678995132446,0.4347038269042969,10.143317699432373,1.2896678447723389,-0.0021652041,75.30553745684993,-0.07188518661649256,1.2895300388336182,10.67700481414795,0.0011936857,237.70056744352826,0.7966117858886719,5646.194001674652,-250.3777416218596,-1.3709068e-09,335.1701446804977,800,0.0005,-0.12451975510506066,76640000,134.63579767958552,2.050807237625122,128.69279310661818,0.07818818092346191,0.4746928,-11.240256283773629,2.4328608660604885,0.019675355123536565,-243.05312045754383,3.3947364652446588,478,0.4747492,2.265166997909546,230.1531665838543
5.837580654166747,0.01522213420168702,3.1103744506835938,800,11.402758836746216,0.4177730083465576,9.677855491638184,1.151390790939331,-0.0023729051,89.01148120685686,0.15605524563432577,1.1510488986968994,10.205581903457642,0.000984855,229.0209464935894,0.91153883934021,5657.601620435715,-219.0902371761214,-6.437303e-10,334.09324429911953,800,0.0005,0.23448017575036026,76800000,130.1960386609032,1.9832525253295898,128.9511086242242,0.08649325370788574,0.4744474,11.546648782537456,2.346371539706991,0.019118040252069233,-241.87211208190277,3.2494390590255477,479,0.47447395,2.18780779838562,230.9587539501251
1.937225442386258,0.015240184864184162,3.056950807571411,800,11.564620733261108,0.4815957546234131,9.577079772949219,1.3581650257110596,-0.002752277,93.36978991180901,0.08378370012687754,1.358018159866333,10.179378509521484,0.000921029,229.59128235208357,0.8451876640319824,5669.172878742218,-291.0926887673451,-1.1354684e-09,344.0400802509326,800,0.0005,0.15497248110703,76960000,130.59806978861602,2.1312685012817383,127.88035430976008,0.10215401649475098,0.47410727,4.334630662766523,2.351407578389319,0.019129514455318648,-244.53319619305938,3.0628012197129033,480,0.474409,2.160687208175659,251.2005469726555
5.553682032034146,0.015380360163032236,3.2966699600219727,800,11.906628370285034,0.4960465431213379,9.883925437927246,1.3685758113861084,-0.0031050052,91.15067227485656,0.1546561904814047,1.3684101104736328,10.49355959892273,0.0011935275,215.8042888493353,0.7813694477081299,5681.084350824356,-246.39479902061842,-9.536743e-10,337.49345726533625,800,0.0005,0.2581367661350518,77120000,121.91536309159368,2.1705403327941895,129.61129192809327,0.09255790710449219,0.47370082,11.392551908302575,2.2117166855992414,0.019822320927717543,-246.18476393938457,3.0649654299470352,481,0.47375113,2.1408851146698,241.98669121246485
14.163308631991423,0.015457787599266014,3.025601387023926,800,11.417811155319214,0.4097721576690674,9.648145198822021,1.2264511585235596,-0.0021632528,61.57661755427742,0.31715055807079356,1.226337194442749,10.16468358039856,0.0012844324,240.27165295272707,0.7895159721374512,5692.512283086777,-0.6177444313506104,1.1920935e-10,339.86029744359075,800,0.0005,0.47811443405197196,77280000,137.015489073315,2.2223052978515625,127.8318731077723,0.0863485336303711,0.4735018,27.61899098376528,2.4592038543234076,0.019566442141132772,-264.06512367515444,3.306843675868722,482,0.47354263,2.225640296936035,227.15607289268144
-0.5432322273845536,0.015390616357915207,3.0133090019226074,800,11.547803401947021,0.41308069229125977,9.507269144058228,1.3823657035827637,-0.0026334685,84.85261368565271,0.03194347690946631,1.382225513458252,10.133955478668213,0.001028137,232.75688185798194,0.8538978099822998,5704.06553030014,-26.20535659699772,-1.430511e-10,339.09778012093983,800,0.0005,-0.018322831792566753,77440000,132.99075835727993,2.075526475906372,131.4912591882707,0.19450759887695312,0.47329736,-0.9044725402900033,2.3842779286032707,0.02086105537180466,-233.35910877825992,3.2708990948640637,483,0.47320172,2.2450196743011475,243.2020474730349
-1.4301069232308603,0.01547426476294096,3.077526092529297,800,11.664620161056519,0.5859730243682861,9.57314658164978,1.346442699432373,0.01105417,140.79161970466674,0.01742839291645154,1.346280813217163,10.276438236236572,0.0018238412,203.2219793220811,0.785820722579956,5715.734717130661,-281.8470581023341,-1.15484e-09,342.6530822017804,800,0.0005,-0.00597895592351513,77600000,116.04502000817295,2.1049184799194336,132.70398396947493,0.09831357002258301,0.47292057,-2.3585074937006563,2.087792973999549,0.01993462582958337,-256.86604214119996,2.854123390599101,484,0.47278652,2.158270835876465,237.11794405427136
12.669955197763565,0.015696560089142556,3.093430280685425,800,11.52741813659668,0.3876025676727295,9.805508375167847,1.1746184825897217,-0.0016206105,92.83816850353541,0.2912202108169726,1.1744558811187744,10.321863889694214,0.0007475273,229.0375066369634,0.8084113597869873,5727.268036603928,-275.6680204167114,1.1652709e-09,345.10172905347616,800,0.0005,0.41849194965322106,77760000,130.99867438059783,2.1231911182403564,133.25811432749234,0.10690951347351074,0.47270992,24.973123913610188,2.346196536276203,0.01944446654823659,-242.97362579179224,3.0792118060691394,485,0.47278646,2.3172831535339355,231.83109899810455
-11.507940396944068,0.015635662432823456,3.2406764030456543,800,11.880451917648315,0.3803596496582031,9.916263818740845,1.4268872737884521,0.0026852272,82.54286558153032,-0.16943556780082722,1.4267239570617676,10.420645952224731,0.0017664206,225.61079629578947,0.7972052097320557,5739.156462669373,-55.09695855800201,1.3679265e-09,341.54615409781655,800,0.0005,-0.2363507212614611,77920000,127.66842049083264,2.2092738151550293,131.91789651687293,0.10191106796264648,0.4724001,-21.058433228825766,2.3101716131984054,0.020497066617438053,-245.23276640623325,3.220071877887511,486,0.47229937,2.204070568084717,226.68795904602914
3.434614363607035,0.015685685911359118,3.142594337463379,800,11.82383418083191,0.49017930030822754,9.70061707496643,1.4377012252807617,0.0047565475,119.11349954866711,0.10958378074388384,1.4375622272491455,10.35828685760498,0.0020918844,186.10448777563397,0.7316992282867432,5750.992735147476,-206.4207374127493,-6.914139e-10,330.795725328118,800,0.0005,0.16316787024117707,78080000,104.70264058792422,2.0777666568756104,134.74123945505897,0.12287497520446777,0.47200915,6.815943030960991,1.9126646414768682,0.020215226383081316,-246.8212112085264,2.690512851461583,487,0.47195297,2.3119027614593506,240.7551775046074
0.6599496750360021,0.015610996137778551,2.908234119415283,800,11.507340431213379,0.37839174270629883,9.628062725067139,1.3335754871368408,0.017217435,93.40846198640509,0.057634380441543315,1.3334174156188965,10.132521390914917,0.0047749802,225.31092384656642,0.8246300220489502,5762.504637002945,-229.24588052347193,-2.443791e-10,344.7850631252905,800,0.0005,0.09407748902153956,78240000,128.1902239729841,2.0803205966949463,134.07901942679476,0.10678529739379883,0.4716108,1.6367816965391524,2.3080699235540267,0.020221692781977784,-243.4101024732347,3.162658384313155,488,0.4716626,2.226088523864746,233.18395932106904
5.627998867243969,0.015418568855403018,3.2298824787139893,800,11.629592418670654,0.4011211395263672,9.755377531051636,1.3367700576782227,0.010526471,80.43700271205405,0.1577935191670587,1.3366234302520752,10.25758409500122,0.0016973354,239.3248629131769,0.8249948024749756,5774.140649557114,-292.20079465363574,-1.4245509e-09,339.4266669372816,800,0.0005,0.21464904676778507,78400000,135.63792639070746,2.094571352005005,128.14694524616039,0.0787966251373291,0.47112527,11.704302435220598,2.4503576118945936,0.019455367183839927,-244.54191356173638,3.4494630311504544,489,0.4710048,2.16107439994812,230.07297222104762
-24.848001908239016,0.01530537670734555,3.2359232902526855,800,11.944055318832397,0.37885499000549316,9.909971714019775,1.494145393371582,0.027538631,82.84953811827805,-0.42629634949128387,1.4939978122711182,10.399839401245117,0.0042887167,251.41626048563893,0.7751016616821289,5786.089698314667,-196.42070935342002,2.9623508e-09,340.5926562867352,800,0.0005,-0.6653483252292037,78560000,143.08804016314065,2.1935713291168213,122.02619636702951,0.0885167121887207,0.47070187,-46.720324587440125,2.5724194623599295,0.01932718919770742,-236.31338705116332,3.515242774841275,490,0.47069362,2.2159688472747803,224.36245635218285
-4.017429303466102,0.015034371277046625,3.051466464996338,800,11.66606593132019,0.39989423751831055,9.68447494506836,1.4159512519836426,0.07322211,79.25531553305815,-0.03374510243243476,1.4157130718231201,10.216105699539185,0.016951436,241.2395744052762,0.8300516605377197,5797.7617819309235,-126.25802094368687,1.579523e-09,339.69147296430305,800,0.0005,-0.09032818916169268,78720000,137.35581595400882,2.1478757858276367,123.65667808459298,0.10190343856811523,0.47026888,-7.404771699671573,2.468808849243388,0.019734220864357922,-234.48042960149826,3.370790471169459,491,0.4704455,2.2452127933502197,224.9975684512422
-11.202524222887675,0.014477507396507229,3.2364726066589355,800,11.906776666641235,0.45838117599487305,9.904448509216309,1.3808107376098633,0.06208638,61.53408613868531,-0.1698680715017558,1.3806729316711426,10.492051124572754,0.013011177,246.90551388353367,0.8372311592102051,5809.675102710724,-258.56394588880886,-2.205372e-09,339.2868069483227,800,0.0005,-0.29564897592331896,78880000,139.91608705135,2.1736271381378174,111.10300897833633,0.10500478744506836,0.4700755,-20.87117133612444,2.526367985566478,0.019904487062915782,-243.655968837319,3.510356762861128,492,0.47025076,2.274827241897583,234.9776211507474
1.079753151940694,0.014873879640273788,3.260429859161377,800,11.51052451133728,0.46239399909973145,9.565715074539185,1.3253378868103027,0.013537931,81.69795186170168,0.07255898090718822,1.325005054473877,10.149098634719849,0.0021403849,228.2388313972611,0.7781555652618408,5821.189863920212,-56.628831708905125,1.4960765e-09,348.0726307820775,800,0.0005,0.14797861746740615,79040000,129.4169235682094,1.9978387355804443,119.27880610608725,0.10005593299865723,0.46953902,3.2929604643006316,2.3372562312260654,0.020058209281998033,-247.06413665326332,3.2656047490263087,493,0.46954623,2.062671184539795,233.68672349917
-10.197923690240934,0.014878843615583968,3.2602486610412598,800,11.559292078018188,0.4265294075012207,9.661868810653687,1.3089971542358398,0.00045440084,67.0196285775777,-0.15498153458494568,1.3088603019714355,10.207169771194458,0.0010860795,245.91962933920797,0.8548007011413574,5832.755124330521,-41.202111984003224,2.220446e-17,343.43032243617824,800,0.0005,-0.2850141002816442,79200000,139.83186185977965,2.0803117752075195,118.6931743167317,0.09691715240478516,0.46910805,-19.467398180037844,2.5162233496767894,0.02005753507038533,-256.71829083133673,3.3854486643803843,494,0.46897158,2.0529983043670654,237.03157861007176
-2.8189967864112067,0.015005467644887192,3.275282382965088,800,11.76252293586731,0.3909926414489746,9.794835329055786,1.4128870964050293,-2.8426064e-05,82.52262708320751,-0.008489884086882763,1.4127283096313477,10.312740087509155,0.0016429821,229.5509332576786,0.8865525722503662,5844.522073984146,-124.73601677317241,1.1816621e-09,358.1792096300049,800,0.0005,-0.04938708978560804,79360000,130.69882932451162,1.968782663345337,122.98202046350771,0.10364198684692383,0.46880537,-4.8389854283647695,2.35174775790237,0.020077237310502535,-257.20109770034475,3.177763668858164,495,0.46876422,2.1783313751220703,240.1803325877677
-6.04799628696355,0.01510575091735798,3.3008170127868652,800,12.064953565597534,0.36440157890319824,10.090497493743896,1.464599847793579,-0.0020552375,85.7913709487248,-0.06370829413997751,1.464465618133545,10.559341192245483,0.0007241536,232.80345980029622,0.7059669494628906,5856.592515468597,-271.6156185766631,-1.990795e-09,334.1048994084625,800,0.0005,-0.09235078890028853,79520000,131.9549008146797,2.1254138946533203,121.83454387489752,0.08446478843688965,0.46859172,-10.349357860423902,2.383437328303184,0.019605100296668346,-247.45449569368762,3.3365856497162656,496,0.4686438,2.3454430103302,243.41690540460542
-0.33977449578070634,0.015031143805684427,3.025040864944458,800,11.447011470794678,0.4046816825866699,9.559077978134155,1.326643705368042,-0.0022838064,98.96678320659832,0.03891493573424972,1.3264877796173096,10.083033800125122,0.0011984534,224.14122238384599,0.8128294944763184,5868.044678926468,-268.7784229458367,1.3709078e-10,337.7331660881649,800,0.0005,0.07456744289583639,79680000,126.62750803076055,2.063844919204712,121.28157670585259,0.09823417663574219,0.46828958,-0.07622206722771693,2.2969735492949788,0.01951511391735681,-253.12769006736002,3.2612506490842303,497,0.46838063,2.170933485031128,239.27970641877286
13.640660237690982,0.015017548921653152,3.1507344245910645,800,11.723894596099854,0.414900541305542,9.844793796539307,1.328977108001709,-0.0022337816,69.26013345689792,0.3103420592517526,1.3288607597351074,10.362811088562012,0.0012749747,233.91296845888021,0.7948653697967529,5879.774587869644,-71.14673516488685,-1.078844e-09,343.2852098153815,800,0.0005,0.520187153698686,79840000,132.88247296668732,2.2784781455993652,116.50157436634034,0.084991455078125,0.46788484,27.06726268212734,2.3946557284826246,0.019408298934505994,-254.94320281343826,3.2626332584095405,498,0.46772724,2.2619667053222656,238.3901452372149
-10.215342706635965,0.015102754356394467,3.3216567039489746,800,12.32923436164856,0.4274296760559082,10.088820219039917,1.6589577198028564,-0.0021149707,102.37969928563632,-0.14960736166038005,1.6588411331176758,10.630942106246948,0.000871505,226.56446713723696,0.857022762298584,5892.110372066498,-292.3638924799604,-2.4855138e-09,336.8971191865346,800,0.0005,-0.22494318389014878,80000000,128.74095919809673,2.231675624847412,121.05719219467785,0.09575080871582031,0.46754512,-18.9298679440895,2.321843217757872,0.02063300533711833,-252.62102501473336,3.1698793228112425,499,0.46743166,2.264777183532715,252.5767213815345
-5.750101765673984,0.01503800827063321,3.1178019046783447,800,11.650262594223022,0.41783642768859863,9.59397554397583,1.4902527332305908,0.01337943,96.46635843943996,-0.06507046602751775,1.490126132965088,10.127554178237915,0.0021783044,226.74213872071755,0.7688167095184326,5903.764586687088,-263.8197722124001,1.8179414e-10,335.43934763122036,800,0.0005,-0.10938056685481769,80160000,128.52207403394968,2.0940909385681152,118.46162193728337,0.0943608283996582,0.46722135,-10.430424260458503,2.322937887239007,0.020503797560211055,-243.57153529830677,3.3069522749092717,500,0.46722013,2.253450393676758,239.5928261887799
1.2037172068048574,0.01506093555668398,3.126072406768799,800,11.739248752593994,0.44228339195251465,9.67768383026123,1.4561891555786133,-0.0008399771,59.579365335908825,0.0652945074718697,1.4560325145721436,10.243025779724121,0.0012615301,252.65277106920632,0.8366036415100098,5915.508514404297,-8.467738860033815,-1.2993813e-09,340.3258652883877,800,0.0005,0.10316875202305727,80320000,144.27564236506205,2.267756223678589,120.07523147460391,0.10155057907104492,0.46692193,2.5639775508837284,2.5848449780772698,0.01882911352486667,-249.57834908430704,3.4906914535736826,501,0.46695977,2.117743730545044,251.93770452267518
-0.6130822874894403,0.015316357619684544,3.1113901138305664,800,12.081947565078735,0.37775111198425293,10.117240190505981,1.4433643817901611,-0.0009397909,121.70520160242766,0.037599638092611395,1.4432141780853271,10.601595640182495,0.00094728544,207.9032655802469,0.8230562210083008,5927.595618724823,-322.43925078834303,-1.9252302e-09,338.8779481995404,800,0.0005,0.11524733001936954,80480000,117.5222924694705,2.2125439643859863,125.24351778582782,0.0833430290222168,0.46647224,-0.24103950277106606,2.1327901432820147,0.020714763710074326,-260.8972479969451,2.9663291188196426,502,0.46635953,2.4511630535125732,238.9756667441855
-3.2887217651690204,0.015189878645278928,3.1635241508483887,800,11.599042177200317,0.36921119689941406,9.506429672241211,1.5591025352478027,-0.00201663,61.26971624884884,-0.017634369027396974,1.5589838027954102,10.00184965133667,0.0009314961,242.91711033364965,0.80489182472229,5939.200323581696,-13.382409072040023,6.2584876e-10,348.164014796965,800,0.0005,-0.07560026066301362,80640000,137.9645601037209,1.940864086151123,125.78357710932691,0.10678863525390625,0.46608606,-5.77308917669289,2.4855193402960247,0.01962054524487887,-244.02955632775803,3.3859944199799354,503,0.46624258,2.2314326763153076,232.83731079157383
-10.342124002832916,0.015069524307341793,2.9439351558685303,800,11.645200490951538,0.3958101272583008,9.463072061538696,1.5373854637145996,-0.002246632,118.57999300207565,-0.1530707199522035,1.5372309684753418,10.068317413330078,0.0013010929,227.2322960942865,0.8471019268035889,5950.85374546051,-262.68530503900155,-1.907349e-10,334.7829052132341,800,0.0005,-0.23794516757228767,80800000,129.42198068970092,2.1088500022888184,121.50195041183487,0.1885054111480713,0.46590722,-19.28125249198216,2.329827368743318,0.0197782679596188,-238.79364985423499,3.1837275530750975,504,0.46575564,2.1848385334014893,245.93850240536193
-8.61641113340002,0.014999039264585626,3.2897682189941406,800,12.100492000579834,0.42675256729125977,10.182548999786377,1.333359718322754,-0.0019476379,54.21512835055151,-0.1160301053977263,1.3332245349884033,10.7223219871521,0.00087536155,255.55908831702544,0.8116254806518555,5962.9601221084595,6.824293683359819,1.5676018e-09,354.26515123039195,800,0.0005,-0.16639266641456874,80960000,145.32880315531426,2.2849628925323486,122.49904197704713,0.09173583984375,0.46567082,-15.56200684200338,2.6138315394765894,0.019112606415174777,-242.46425346535423,3.60717497467367,505,0.46557826,2.236666202545166,244.569030957923
-4.859382277117163,0.014847840622576956,3.6328976154327393,800,12.068679332733154,0.4122045040130615,10.19701600074768,1.323913335800171,-0.0011734174,96.71343009923955,-0.04509399659883785,1.3237557411193848,10.712859153747559,0.0014219761,227.42390282515086,0.7811412811279297,5975.033159017563,-225.58885172674647,1.8894672e-09,354.33845733696927,800,0.0005,-0.050921469289954474,81120000,129.01137270944514,2.003223419189453,119.27201223075888,0.08291482925415039,0.46533486,-8.443314169843418,2.329640403042385,0.01945459443079526,-255.14757800085678,3.1634550277719007,506,0.46538135,2.3878767490386963,235.97693751469927
13.195250292468963,0.014920413710448848,2.856107234954834,800,11.407920122146606,0.46408510208129883,9.482805967330933,1.3147997856140137,-0.0023213848,93.79907436177494,0.30195171347728517,1.314680814743042,10.059533834457397,0.0013283541,225.05699918312058,0.8900241851806641,5986.454232215881,-307.5496023982516,7.569789e-10,335.2554839448099,800,0.0005,0.4742568142747649,81280000,127.54565705665068,2.0606257915496826,114.30975675155918,0.0939943790435791,0.46510363,26.272711587480316,2.3065377873026685,0.01966471579085204,-254.03952255143918,3.1555869654160715,507,0.46505478,2.16206693649292,228.95937978937138
3.7615545170552385,0.014932994043452903,3.442075252532959,800,11.995039939880371,0.4530341625213623,9.996422052383423,1.3863046169281006,0.011936253,64.45157234005747,0.1199783134516396,1.3861839771270752,10.577587127685547,0.0020159867,246.97728159486033,0.8060901165008545,5998.4527156353,-64.77511243508859,2.408028e-09,337.1800141212889,800,0.0005,0.2397628588094749,81440000,140.72214929517187,2.237325668334961,119.5494262700084,0.10765624046325684,0.46490785,8.04241324457989,2.527398246693045,0.019099775575730085,-237.81167236326604,3.5445140941025524,508,0.46485147,2.067894697189331,228.65287737785113
-14.312968814424543,0.015218593472872745,3.0414235591888428,800,11.368475914001465,0.47381019592285156,9.304821252822876,1.441157341003418,0.01739976,92.43615392331219,-0.22964834941899467,1.4409911632537842,9.89258885383606,0.0027131583,234.24032663138289,0.7318882942199707,6009.825377702713,-151.47694374270654,2.7596951e-09,342.57876946441536,800,0.0005,-0.38488437221566957,81600000,133.42903940386125,1.928135871887207,122.76876547237245,0.0931861400604248,0.4648387,-26.973299729601777,2.399588141850106,0.020583929975006417,-235.97776189734452,3.2411668107350056,509,0.46482402,2.196442127227783,245.21950674113234
-1.1895888874866933,0.014982833678984514,3.209031581878662,800,11.460901498794556,0.41366028785705566,9.710455179214478,1.194216251373291,0.009734166,130.43687023985993,0.02069676361491425,1.1941001415252686,10.22455883026123,0.00277036,187.232998676668,0.8321418762207031,6021.292765378952,-211.65631404540738,9.775162e-10,340.65743297900383,800,0.0005,0.06812779457437133,81760000,106.04179319687199,2.1078264713287354,120.90799760891457,0.08256983757019043,0.46480247,-1.8802332124344685,1.9251333554304026,0.0197149343861269,-249.80596875445372,2.6773209113450274,510,0.46472722,2.1087422370910645,232.92258558351003
-13.376545679882318,0.01476084786119019,3.29553484916687,800,11.939753770828247,0.38740015029907227,10.035079002380371,1.383920431137085,0.011302009,111.08863076073814,-0.2123640698987208,1.3837590217590332,10.525878429412842,0.002238846,216.25623988581384,0.8100934028625488,6033.237189292908,-248.9626847013571,-1.2099745e-09,354.0084858412133,800,0.0005,-0.32465942389627456,81920000,123.48063594401867,2.2002158164978027,114.64231435264193,0.07797980308532715,0.4647059,-25.136587439013383,2.2172852805588326,0.020951784898889575,-250.9866803182193,3.0366690897443784,511,0.46491748,2.2508974075317383,230.36211666192722
-3.704703200319395,0.014840014154747824,3.096987009048462,800,11.805949449539185,0.42894554138183594,9.673848867416382,1.5553672313690186,0.0056058187,106.96582809355917,-0.025255454361243063,1.555177927017212,10.212663650512695,0.0017291751,235.3415413684595,0.7445676326751709,6045.049382448196,-326.08385629421446,-1.2099743e-09,343.38692451079453,800,0.0005,-0.014022458191345155,82080000,134.1238387928934,2.0941238403320312,117.08083246720363,0.0887763500213623,0.46431923,-6.432860580344209,2.412112440859626,0.020324540525561693,-243.73958036884372,3.381263529123298,512,0.46440452,2.2684967517852783,237.56446090222917
6.495237999452127,0.014944749776309253,3.104599952697754,800,11.430728197097778,0.4811396598815918,9.595324277877808,1.1834845542907715,0.0059250123,69.09711527945315,0.17333269596959716,1.1833512783050537,10.207332372665405,0.0029106704,242.87003403593081,0.7965571880340576,6056.485716581345,-92.2808281148557,7.122755e-10,352.313947167404,800,0.0005,0.31120776995665833,82240000,138.37035967170678,2.203791856765747,117.63192302485409,0.11124110221862793,0.46392208,13.412524815370116,2.4855107418660443,0.019193754104448735,-239.51436624173607,3.4327388097502762,513,0.4637327,2.087768077850342,243.72241217706207
7.661684019346342,0.015095558485960562,3.298043727874756,800,11.878619194030762,0.3874208927154541,9.929261207580566,1.4027099609375,0.0033212318,120.53085436722618,0.18953633722604712,1.4025897979736328,10.447012186050415,0.0013539096,210.37892089071786,0.7877750396728516,6068.3687999248505,-287.5614751007177,1.0848045e-09,335.9021514543259,800,0.0005,0.3238704328307962,82400000,119.49296368906533,2.2636070251464844,121.43823884173369,0.10972118377685547,0.46375585,14.962297719985354,2.1594005346139533,0.01997912698291708,-236.780941921742,2.9266687777262406,514,0.46381462,2.1437041759490967,252.46340519214073
-7.678022204929456,0.015097785993748641,3.0450801849365234,800,11.538868427276611,0.39516520500183105,9.510793924331665,1.4994370937347412,0.014880367,67.84313166571299,-0.10713347271793028,1.4992954730987549,10.006330013275146,0.0033526637,252.87781992049636,0.8106527328491211,6079.912797689438,-117.45520176844663,-4.4107437e-10,348.08456310830366,800,0.0005,-0.18538694885469972,82560000,144.2274199351423,2.000054121017456,122.0061110361027,0.0787513256072998,0.4636376,-14.691505310757526,2.587217761869128,0.01927118006360996,-241.1298943571158,3.4794701232968865,515,0.46370336,2.3145430088043213,230.9566380619166
-1.1019712734658436,0.015235561226867811,3.114792585372925,800,11.457165956497192,0.3794820308685303,9.47994327545166,1.3556907176971436,0.008417635,79.15727214082493,0.025968608577063942,1.35554838180542,10.066757678985596,0.0022931856,247.19999156822374,0.7942070960998535,6091.37467622757,-110.83824316453384,-1.4126302e-09,339.47275513164175,800,0.0005,0.059507472544343507,82720000,141.06550658509386,2.2104318141937256,125.88480565117287,0.18532347679138184,0.46355182,-1.4276540949371452,2.5292383705174912,0.019495154957905637,-255.3795122073618,3.497186678495658,516,0.46368593,2.0598368644714355,238.58580543091034
-23.810865508469206,0.01533990476942836,3.2875542640686035,800,11.818134546279907,0.38004589080810547,9.867825508117676,1.4022486209869385,-0.0013370258,58.54780190943901,-0.41063412506518016,1.4020860195159912,10.382323741912842,0.0013947589,257.97030359703206,0.8059291839599609,6103.197699308395,-23.975370377558697,-4.23491e-09,342.55890131505447,800,0.0005,-0.6269469407254573,82880000,146.91184847976263,2.078847646713257,122.81571966008056,0.1165313720703125,0.4634536,-45.135727248825425,2.638466189224729,0.01985870958833147,-211.42999986824637,3.659693968697619,517,0.4634204,2.207427501678467,229.64851790719487
-3.0233849141212157,0.015420312551374202,3.072727680206299,800,11.430707216262817,0.3764786720275879,9.400616645812988,1.4971084594726562,-0.0016481228,101.86925132121667,-0.01242401930611057,1.496978521347046,9.9032564163208,0.00094424357,224.44498468645318,0.7449700832366943,6114.632486104965,-242.1414105248269,3.6060827e-10,349.4590007629897,800,0.0005,-0.03901466722637235,83040000,126.882321724551,1.9394047260284424,128.47791106337883,0.10463500022888184,0.46327162,-5.2977583366897285,2.29967609792457,0.020487189287734985,-237.06790955085847,3.229145398826039,518,0.46325225,2.2007782459259033,226.9640347340856
-1.1738832101440044,0.015516281691665688,3.0544862747192383,800,11.451355934143066,0.4714343547821045,9.476210117340088,1.3315937519073486,0.019813258,96.12259701806795,0.02731802012286131,1.3314495086669922,10.061707019805908,0.0027696814,221.81314440109972,0.8243882656097412,6126.087642431259,-283.08642492202256,-2.4020672e-09,340.35190964570245,800,0.0005,0.05441782777398138,83200000,125.61309056986788,2.020625352859497,130.9418508388795,0.09248208999633789,0.46293515,-1.3447170339808985,2.2724263465820598,0.02009901783599869,-237.87745779659733,3.1542682106623845,519,0.46297663,2.114356756210327,221.72288096670854
-8.693771433944226,0.015242229352155336,3.399724245071411,800,12.224523544311523,0.3939051628112793,10.299501419067383,1.3932099342346191,0.020975014,120.20013250703094,-0.11627899150000487,1.3928806781768799,10.801246166229248,0.0035813786,224.9670223933174,0.8818545341491699,6138.317621231079,-298.51993937645665,-1.1086464e-09,339.8653865421547,800,0.0005,-0.16372719677896175,83360000,128.03286524700343,2.2515480518341064,126.48415856350196,0.08470487594604492,0.46255177,-15.669084428294857,2.3072002600778196,0.020839654680600343,-243.84066150312938,3.236883682017657,520,0.4626278,2.2897043228149414,232.3415129763019
-25.841184637414273,0.015308921927833175,3.374296188354492,800,11.599079608917236,0.4179260730743408,9.556312322616577,1.4839341640472412,0.01921846,90.61984415564456,-0.4497061212970038,1.4838097095489502,10.080381631851196,0.0043716626,239.9744764459513,0.7756552696228027,6149.923169851303,-186.01293398915254,4.708768e-10,343.3726155619472,800,0.0005,-0.7388653754225656,83520000,136.41440006443023,2.029573678970337,119.96155160240478,0.08242392539978027,0.4623637,-49.04079449291041,2.4558881315630186,0.02027294158781802,-201.2817664777232,3.361377644805225,521,0.46240973,2.0502731800079346,229.68780038432476
2.179855643279762,0.01527947534944536,3.1025168895721436,800,11.409250736236572,0.3866002559661865,9.549606323242188,1.2975492477416992,0.010522839,82.77129877983346,0.0909562975078056,1.2974021434783936,10.081144094467163,0.0034688667,225.58775437095738,0.8402681350708008,6161.336671590805,-192.03311915871816,1.4901151e-10,340.5806751024212,800,0.0005,0.165199171775766,83680000,127.49609100577192,2.2046520709991455,127.78662093240693,0.12450718879699707,0.46214247,5.037142380370555,2.309841667700745,0.020226817599315945,-239.08680530786077,3.1556854061570783,522,0.46206227,2.0526654720306396,230.43355050092518
-8.77888615888299,0.015277643321079433,3.4739747047424316,800,12.078819990158081,0.3941924571990967,10.064181804656982,1.4591059684753418,0.006967722,90.38722461047865,-0.12410987085704432,1.4589600563049316,10.587129354476929,0.0021372908,236.07176351162886,0.8177850246429443,6173.4211893081665,-202.34210726459756,1.0251998e-09,339.3647457406826,800,0.0005,-0.1814968773181372,83840000,133.47528354012618,2.200587749481201,127.22031734553342,0.11131691932678223,0.46220082,-16.460960280918258,2.417356907955955,0.019690113102381075,-239.07960049104747,3.441336896735891,523,0.46237698,2.215843915939331,233.02616426444112
-0.39859914632702387,0.01520350491785315,3.2600483894348145,800,11.746720552444458,0.4113192558288574,9.60815715789795,1.576902151107788,0.000944066,54.33135751201636,0.03534973387938439,1.5767600536346436,10.128336191177368,0.0015068032,258.56748924724815,0.8392019271850586,6185.173586606979,-10.27223221103386,-4.2319304e-10,343.2627266963951,800,0.0005,0.03260643216865347,84000000,147.12240400833875,2.027097225189209,125.79198948421582,0.08681702613830566,0.4620927,-0.4843149778054976,2.644973913649233,0.018919564694247864,-242.0384182560343,3.641702098521959,524,0.4620748,2.1300268173217773,231.63325995924095
-16.19120532977562,0.015132482721012953,3.1554627418518066,800,11.56387448310852,0.3853733539581299,9.546475887298584,1.4895927906036377,0.0025126715,63.53848612331376,-0.266451985366974,1.489461898803711,10.034713506698608,0.0022197391,242.61283223315476,0.8426253795623779,6196.74281334877,-54.90497471720668,-3.218652e-10,333.5423615327863,800,0.0005,-0.40251559537925535,84160000,136.6545171391639,2.113917112350464,123.4862578067004,0.08010220527648926,0.46180612,-30.664308836448335,2.4812634349642257,0.020185083854628017,-247.57709187490414,3.507743199193243,525,0.46174902,2.0869531631469727,235.81411341907113
-1.0731174168561082,0.015185905406294864,3.1096489429473877,800,11.837421894073486,0.42035913467407227,9.771906614303589,1.470982313156128,0.034867782,66.51627407180743,0.01898137212934596,1.4708383083343506,10.315104246139526,0.005327738,236.85301565724268,0.7425634860992432,6208.585572004318,-5.511333728765093,8.7618834e-10,348.5063168215246,800,0.0005,-0.0008831041098425629,84320000,134.52467469643713,2.176792621612549,125.08118668857053,0.09984183311462402,0.46160614,-2.108579480331,2.4241525908001704,0.020251389112795205,-243.64718288517838,3.336854478978578,526,0.46162772,2.3572161197662354,224.47308118577698
7.476618090456852,0.014914600433030292,3.224797487258911,800,11.824850797653198,0.430067777633667,9.647088527679443,1.595381259918213,0.0047773123,79.1482006425107,0.18947257182823798,1.5952410697937012,10.196898221969604,0.0025138743,244.8902709025232,0.7337446212768555,6220.414937019348,-296.7091526739887,-2.861023e-10,337.1702318270189,800,0.0005,0.29949825097402116,84480000,139.39435452743228,2.055119752883911,116.24933022214918,0.09733724594116211,0.46142012,15.030458760620865,2.5063560848578845,0.019230446925351467,-233.31333505858234,3.3835731048227666,527,0.46133536,2.2443737983703613,237.05452469201384
-5.061017698477859,0.014686740281953747,3.189959764480591,800,11.768219470977783,0.4462258815765381,9.686732769012451,1.457535982131958,0.0016405085,78.66881141469233,-0.05041472547099878,1.45735764503479,10.265140056610107,0.0029155414,235.92754073594384,0.9106016159057617,6232.190453290939,-216.499768238654,8.7618834e-10,344.1646642720354,800,0.0005,-0.06900519521652942,84640000,133.49610545616773,2.075221300125122,115.45274162073417,0.10975027084350586,0.46109647,-8.920134527472731,2.4155526222355346,0.019960300594144817,-251.11754335147188,3.3858773970779894,528,0.46097073,2.1646218299865723,243.8826448410177
6.128713357456463,0.014727617800607414,3.2516934871673584,800,11.559863328933716,0.3870208263397217,9.713318347930908,1.308060646057129,-0.00089776923,93.71457950169653,0.1676550375096047,1.3079421520233154,10.213618516921997,0.001026507,235.7517005071719,0.7977213859558105,6243.75562620163,-256.59937353892525,7.033349e-10,345.96310062037895,800,0.0005,0.27438375063346,84800000,134.42560735296172,2.113008737564087,113.19805463814433,0.09254860877990723,0.4606618,12.91106444171107,2.4140762027421623,0.01927327713315609,-259.5387171380589,3.3216088424960093,529,0.4604139,2.200575113296509,239.13707281606068
2.0534030833793393,0.01456104018191073,3.1082050800323486,800,11.872371435165405,0.47717881202697754,9.740233182907104,1.4995861053466797,-0.002083569,96.43626707084661,0.08597994170592288,1.499467134475708,10.332147598266602,0.0013734832,241.96734848201774,0.815363883972168,6255.63343667984,-195.613913462889,-3.6954867e-10,360.5911275215706,800,0.0005,0.13688579653918376,84960000,138.09208461047237,2.0809590816497803,110.0006555439216,0.09588122367858887,0.4603047,4.782497372814576,2.4784455663507976,0.019173538547744947,-253.03185541664567,3.499234920192319,530,0.46021324,2.3545665740966797,237.01485621985694
5.605365865633886,0.014520961620282102,3.0770485401153564,800,11.583704471588135,0.36905956268310547,9.610226154327393,1.429433822631836,-0.0018305904,68.38068695096177,0.15135910150195828,1.429276466369629,10.10661244392395,0.0015370816,239.990912724177,0.7624530792236328,6267.220631122589,-165.31214202706735,1.7285351e-10,344.5256548948083,800,0.0005,0.24636975945092424,85120000,136.4004210454781,2.120119333267212,109.71201230605477,0.10169219970703125,0.4599503,11.323054526470028,2.456546933602145,0.01976225131757375,-255.10937388740555,3.4116103267179714,531,0.45991227,2.2604222297668457,242.6181640744245
-10.078462473815609,0.014483441433560569,3.2567574977874756,800,11.69852876663208,0.4021186828613281,9.759745121002197,1.3725628852844238,-0.0029315657,78.10198282634914,-0.14568719105024217,1.372391939163208,10.286439895629883,0.0009921712,246.58593413483644,0.820138692855835,6278.925328493118,-81.97023544624889,1.871586e-09,347.1104959613284,800,0.0005,-0.252639303905176,85280000,140.3146261392811,2.1001782417297363,109.37469328637444,0.10157322883605957,0.45955133,-18.389355419034697,2.523721895285785,0.02019458626220822,-254.15342393598468,3.4537075607157974,532,0.45965198,2.2027320861816406,237.21392597829896
-0.816680449887462,0.014613861790609282,3.210482120513916,800,11.87115216255188,0.45931458473205566,9.773620128631592,1.4918899536132812,0.026054148,77.90322971582302,0.02939427867089542,1.491776466369629,10.337574005126953,0.00457981,230.28841826912455,0.8006861209869385,6290.802593708038,-166.31751027599978,9.417533e-10,344.9672669818641,800,0.0005,0.05403318604921242,85440000,130.6984912494279,2.0094454288482666,111.72709409775416,0.08510351181030273,0.45917574,-0.8918717546477842,2.357841026112805,0.020037615259772133,-250.86349681183518,3.2365534393829023,533,0.4593707,2.3256027698516846,235.95219013081504
-9.417321232452046,0.014355354968743007,3.0238687992095947,800,12.058615684509277,0.34668922424316406,10.10469102859497,1.459580421447754,0.053257734,82.8284776059907,-0.13365931512990295,1.4594447612762451,10.56857681274414,0.010330533,246.59098375884642,1.2893118858337402,6302.864817619324,-313.18517304079353,-3.814698e-10,341.9635321899588,800,0.0005,-0.20983865862663922,85600000,140.3268121338541,2.104496479034424,104.63157872453334,0.09604454040527344,0.4587931,-17.125521986417034,2.524192892428079,0.01994661342200492,-254.60499111216396,3.392156038188639,534,0.4587924,2.194833755493164,234.57461457741638
-9.855782526363738,0.01394735268720976,3.2361526489257812,800,11.705034494400024,0.41654062271118164,9.672632932662964,1.4472062587738037,0.007606978,70.62615497785065,-0.15199277200213387,1.447054147720337,10.218810319900513,0.0030300345,250.17570634234332,0.817272424697876,6314.574778556824,-12.400566649667576,-2.145768e-10,338.8402742485629,800,0.0005,-0.30179533830650734,85760000,142.7878291696895,2.025629997253418,94.97402978758014,0.10867881774902344,0.4584964,-18.807297689421326,2.5612167823031062,0.021166469715957988,-258.694648621995,3.565407364221047,535,0.45836106,2.1898446083068848,248.5322895007159
1.831423493721041,0.013968679360450681,3.2324187755584717,800,11.736779928207397,0.37712550163269043,9.765763998031616,1.4383955001831055,-0.00038803447,99.64591424650114,0.08179201946645767,1.4382696151733398,10.264914989471436,0.0013825884,220.3183165137669,0.8122701644897461,6326.316905260086,-236.960167133003,-1.8477442e-10,338.31534638994515,800,0.0005,0.15658672585878816,85920000,124.75656325123336,2.068997859954834,98.3136270449296,0.10074782371520996,0.45827207,4.5660392259569145,2.257904324853971,0.019911745201232053,-256.16414602412317,3.0399055953243304,536,0.45827147,2.2036280632019043,238.88279336041305
-1.067801917883581,0.013768145731453142,3.0731523036956787,800,11.740546703338623,0.4874114990234375,9.613515138626099,1.4639124870300293,-0.0018185426,75.64045847816286,0.019625614204464407,1.4637641906738281,10.228156089782715,0.001156626,240.72000480720016,0.8375325202941895,6338.062432050705,-33.87987739553322,1.0192392e-09,339.8975684193826,800,0.0005,0.04645561480242579,86080000,137.10349526141775,2.1534008979797363,92.97031925543627,0.10281658172607422,0.45821875,-1.5832147336081215,2.464926720388307,0.020789024255141817,-257.6126579692901,3.42199912479237,537,0.45806068,2.1708943843841553,246.01732898343366
-0.89492420458437,0.013630839217753748,3.3006534576416016,800,11.915669441223145,0.418792724609375,9.970493078231812,1.3713791370391846,-0.002168233,74.43570324121966,0.022595942409620737,1.3712377548217773,10.506704092025757,0.0011789778,246.03857578759926,0.7956268787384033,6349.982439756393,-271.22965147024576,-6.318094e-10,345.3862424289641,800,0.0005,0.0027056776005808026,86240000,139.9805502726934,2.18035888671875,92.45853597973722,0.09517931938171387,0.4581363,-1.2997965775569775,2.518681632296949,0.020371724061211696,-266.26245705100814,3.530328507452793,538,0.45818004,2.204681158065796,243.42400366740165
-4.852108568458998,0.013732105128360664,3.171626329421997,800,11.739783525466919,0.40311193466186523,9.685242176055908,1.5080933570861816,-0.00016245707,120.36551203934069,-0.053177881081220756,1.5079476833343506,10.193007707595825,0.0011056627,211.3827958798244,0.7452225685119629,6361.726832866669,-250.12544576320568,1.4543534e-09,341.59837852487453,800,0.0005,-0.10581679721291452,86400000,119.90870955991994,2.031432628631592,94.86914276515765,0.08167767524719238,0.4579509,-8.875500874179886,2.1696358093035606,0.020089813415585904,-263.6021842831418,2.9694739504228114,539,0.45800924,2.2594146728515625,249.48259598484063
1.255521522767638,0.013957067627686573,3.1956517696380615,800,11.532110929489136,0.38097453117370605,9.60790491104126,1.4022903442382812,-0.0006189872,122.48072837185448,0.06611643830082983,1.4021451473236084,10.104370832443237,0.0010338147,208.34300623807948,0.8300700187683105,6373.263879776001,-291.68268649227815,-1.7285351e-10,341.7866036719788,800,0.0005,0.09857413493913622,86560000,118.18770584850687,2.199183225631714,97.26720421324762,0.09483861923217773,0.45785856,3.0614490339834246,2.138688561359973,0.019976426758898744,-251.52384820075315,2.951498855330186,540,0.45800126,2.0102951526641846,253.77175944658563
-1.9705438248715772,0.013747122425036031,3.288731813430786,800,11.700675964355469,0.42490649223327637,9.755039691925049,1.36611008644104,-0.00082252314,63.120688272822015,0.004326072441351158,1.3659629821777344,10.297935247421265,0.0009928435,249.2250779839154,0.821758508682251,6384.970132112503,-252.41173514662162,1.2874604e-09,341.3487410531705,800,0.0005,0.03037695909304496,86720000,141.8496456272217,2.133890151977539,94.30205849622766,0.09661221504211426,0.45799786,-3.11121290432568,2.5500027294792758,0.019576750803065836,-260.9525002801059,3.5212643611764394,541,0.45786238,2.1162269115448,239.13394966281103
-6.8930466117723475,0.013884805452820679,3.3418467044830322,800,11.767715454101562,0.3839113712310791,9.699246644973755,1.5400571823120117,0.005812655,81.79871168619904,-0.10153770525166063,1.5399079322814941,10.187716007232666,0.0018902735,243.10020149125003,0.8050475120544434,6396.742566823959,-103.9408792959635,-2.9206274e-10,338.70049078226066,800,0.0005,-0.2243199931051742,86880000,138.40054114527504,1.9917616844177246,94.90882922371223,0.08107948303222656,0.4580546,-13.717872460442356,2.489305847127089,0.020379758999497195,-264.6857480243361,3.480532290307067,542,0.45813262,2.1177544593811035,247.46787453326846
-4.934630750162913,0.013767097207786618,3.0300962924957275,800,11.510704517364502,0.47075366973876953,9.515549898147583,1.3313369750976562,-0.00047497917,114.1269627821211,-0.05354619601773375,1.3309886455535889,10.130262851715088,0.0009321513,226.52981069640268,0.8280003070831299,6408.258125305176,-276.99480687844215,-1.2189151e-09,341.12158052600614,800,0.0005,-0.12539010985011148,87040000,129.63997472877153,2.1755473613739014,91.33852346677548,0.09513711929321289,0.45804057,-8.866179875327315,2.322728806660731,0.01962920100721748,-252.60187110067648,3.1972576215096615,543,0.45814157,2.118187665939331,242.33081136197345
2.0308221455497533,0.013808698749282599,3.2781260013580322,800,11.859671831130981,0.48674917221069336,9.8071129322052,1.4002666473388672,0.008509293,56.81519872520805,0.08012362195127316,1.4001502990722656,10.415678262710571,0.0020259884,252.0796981648548,0.8092610836029053,6420.122120380402,4.262579981852837,2.774596e-09,344.9965834037768,800,0.0005,0.16223140922129084,87200000,143.59164250721346,2.0816335678100586,93.656984617084,0.09738016128540039,0.45789135,4.439926618853255,2.5791847051828176,0.019418254262864525,-251.47743601993858,3.5628958382566545,544,0.45800814,2.238151788711548,241.4196588138907
2.954250550750508,0.013780480621842253,3.237577199935913,800,12.06669545173645,0.37975478172302246,9.997012853622437,1.3939039707183838,0.0037932757,63.748557156516284,0.10918575952122905,1.3937737941741943,10.641445398330688,0.0019057328,235.59712944848957,0.7848110198974609,6432.194372653961,11.21199426452915,-1.01327925e-10,352.9887287500006,800,0.0005,0.2650522330596799,87360000,133.45439948135638,2.145519256591797,90.71643218815103,0.24414539337158203,0.4575717,7.410226201419236,2.4118122469954573,0.019864843314955815,-256.7856865804659,3.340078506359838,545,0.45747355,2.269098997116089,235.08396638745455
7.228376699683676,0.01388992388174345,3.1186678409576416,800,11.49258279800415,0.41757845878601074,9.649751424789429,1.2838945388793945,0.0018798177,110.97396481307419,0.18411730572048765,1.2837605476379395,10.165593385696411,0.0017754913,225.07075690661986,0.8271999359130859,6443.691836833954,-299.92234191316504,8.3446514e-11,347.3171827265849,800,0.0005,0.342290591093035,87520000,127.95283583792293,2.1266531944274902,92.12977202168825,0.07888388633728027,0.45730853,14.874485270879656,2.3071155788104414,0.018860405970613572,-252.51513631311832,3.2317670961187503,546,0.4571646,2.194579839706421,242.85724753150998
-3.9212062500562546,0.014058708515481404,3.119025945663452,800,11.575182914733887,0.4207592010498047,9.768598794937134,1.2646939754486084,0.0075976835,74.36630526336468,-0.03313535268574702,1.2645530700683594,10.282696962356567,0.0017909693,238.07957939711116,0.8848710060119629,6455.271591424942,-63.41009163190921,-1.5258788e-09,331.3409837159816,800,0.0005,-0.07092173703755356,87680000,135.16323072495538,2.0932629108428955,97.51059417494027,0.07412862777709961,0.45696855,-6.887860219506528,2.437077767408578,0.020071895692890168,-253.8257376509524,3.3987440318201307,547,0.456995,2.2980852127075195,252.64365187873335
5.906584254048223,0.014053037729175995,3.0779836177825928,800,11.891066312789917,0.38897013664245605,9.708299160003662,1.4455029964447021,0.006042525,61.447938002432196,0.15805340018526684,1.4453792572021484,10.403442621231079,0.0018608555,247.1994795144506,0.8198111057281494,6467.167433977127,-244.13482691878184,-1.0192394e-09,342.1019801769221,800,0.0005,0.29097958914214894,87840000,140.13099211624805,2.0716798305511475,94.1386723159524,0.2848212718963623,0.45656288,12.250066572129528,2.529190888818193,0.019134579597406116,-263.5085994752852,3.634459237058106,548,0.45640022,2.1975975036621094,259.18551157365613
0.1009749082536898,0.013827813040941397,3.1838278770446777,800,11.38149881362915,0.36177706718444824,9.603670835494995,1.2720088958740234,-0.0018556141,91.1181952469751,0.044072683674195284,1.271848201751709,10.078613758087158,0.0008797208,243.48454151330398,0.7882871627807617,6478.553610563278,-263.9459977848315,1.0162593e-09,351.1593009732744,800,0.0005,0.09288689703109147,88000000,138.47588192086766,2.0274159908294678,93.51371872588813,0.09234452247619629,0.45638183,0.867369773293658,2.493096202463063,0.0194296952559306,-250.95108377128003,3.4907964541875924,549,0.4564281,2.2312145233154297,251.5989601051268
-2.380957953974409,0.014020220639839221,3.3145651817321777,800,11.71932053565979,0.42363810539245605,9.853984594345093,1.291466474533081,-0.00075851945,75.44361815028829,-0.006852929688874496,1.2913413047790527,10.395766258239746,0.0009998962,241.84353671355333,0.9005484580993652,6490.284613370895,-118.22802885196211,-1.8417836e-09,347.5477981675671,800,0.0005,-0.03213738535885252,88160000,137.04470206194142,2.1213207244873047,95.20391067521118,0.09498143196105957,0.45615166,-4.203750485652675,2.475027494975275,0.01995529155548765,-254.6323428719655,3.4386638515016785,550,0.45618844,2.1078572273254395,254.09116797537342
-1.1634899463821187,0.01391826385149237,3.171903133392334,800,11.66955041885376,0.432636022567749,9.651832818984985,1.4454994201660156,-0.0020626967,68.03332122846467,0.01882174611188662,1.4453535079956055,10.19192910194397,0.00086056266,251.0481181716088,0.8177642822265625,6501.957940340042,-212.6696464915589,9.0599056e-10,339.85089196151483,800,0.0005,0.03075521279764879,88320000,142.81829762571527,1.9822776317596436,94.59527846443486,0.08804488182067871,0.45584324,-1.6548132406028873,2.568225666089999,0.019910571395917856,-258.89247197656846,3.6326541818354645,551,0.455837,2.206326961517334,243.40327827553196
0.04680227941448209,0.013976931375427338,2.9800033569335938,800,11.406331777572632,0.3713188171386719,9.54431676864624,1.3317224979400635,0.002011007,59.58792803593831,0.04289632355012942,1.3315999507904053,10.038365840911865,0.0012605365,248.45086231849825,0.8547232151031494,6513.372226715088,-209.99196577459256,-1.3291835e-09,344.3493678022586,800,0.0005,0.1091310347955685,88480000,140.59685964998877,2.0751254558563232,92.8709672227,0.10216069221496582,0.45569426,0.7831493411858227,2.5414595408785865,0.01955716046591461,-252.97216983229276,3.5230658367631738,552,0.45559126,2.1416425704956055,241.1517935051276
-3.2375555158608678,0.014131655482095941,3.2243967056274414,800,11.810230731964111,0.3926997184753418,9.901336431503296,1.3775970935821533,0.020312924,88.49070548937776,-0.022286331552290786,1.3774540424346924,10.405812978744507,0.0034928706,237.45520655623966,0.8436548709869385,6525.186338663101,-233.7147764697333,1.3053416e-09,347.9599674501554,800,0.0005,-0.051434845064020004,88640000,134.6366145916444,2.1156740188598633,96.86418290909637,0.08947372436523438,0.45556647,-5.764871687822785,2.4318048829796624,0.019911222360604778,-260.2989188427091,3.3875910377580265,553,0.45576188,2.2477972507476807,246.95487159205135
-0.28733043840987366,0.014094317927160588,3.116809606552124,800,11.698208808898926,0.46652650833129883,9.614657878875732,1.459108829498291,0.0039370046,74.79489684112659,0.041662904999772425,1.4589695930480957,10.202154636383057,0.0021824653,240.6507742264297,0.7534565925598145,6536.889293432236,-179.78420763200668,-2.6077035e-10,350.296276590848,800,0.0005,0.13336030525964102,88800000,136.84933798217287,2.0658175945281982,95.95503567643087,0.10091805458068848,0.4553847,0.5879697678954676,2.4640070064821566,0.019387752367858165,-258.232942175214,3.3740163802050596,554,0.4554011,2.206327438354492,257.93001170834316
-3.037968144885946,0.014024025419012764,2.9643075466156006,800,11.491330862045288,0.405606746673584,9.577667474746704,1.3411328792572021,0.10857964,73.58953798741064,-0.01885860221676021,1.3409779071807861,10.116570711135864,0.0114140855,228.130823484894,0.8228447437286377,6548.3849132061005,-134.2601143260987,-1.9043684e-09,340.89806521606323,800,0.0005,-0.049901463414836124,88960000,128.82716877168227,2.1379384994506836,96.6634325333865,0.11260461807250977,0.4551498,-5.438167156503727,2.3353465110612763,0.020801862244410243,-248.90681283366425,3.2439426860944542,555,0.45510963,2.1914305686950684,259.35308147817045
4.888573684514509,0.0140674651399746,3.2520196437835693,800,11.759583473205566,0.4199395179748535,9.809388637542725,1.3862214088439941,0.05350894,75.8668838366393,0.13449095284237222,1.3861005306243896,10.333062648773193,0.009697913,239.57838605914912,0.8176560401916504,6560.149214982986,-270.0050431584845,1.1920928e-10,347.10302793855976,800,0.0005,0.19646216324280266,89120000,136.25632976594997,2.0478506088256836,96.10774222012236,0.08009648323059082,0.45497695,9.788388307284027,2.452747099431836,0.019790899103752584,-225.4231432544312,3.2924535980535246,556,0.45503187,2.3177738189697266,234.35713738348767
-1.4544267552416819,0.01441720930521452,3.1356871128082275,800,11.791395664215088,0.47679662704467773,9.682224988937378,1.4831881523132324,0.05969178,94.94634015124309,0.01393648058262766,1.4830455780029297,10.269211530685425,0.012833861,244.10632619776501,0.7965900897979736,6571.9486672878265,-302.83079795178503,7.599593e-10,343.0046958348563,800,0.0005,0.011719602871063764,89280000,138.99426172206634,2.0462026596069336,104.10295619253334,0.09134149551391602,0.45502827,-2.3396165443687935,2.4991189564021044,0.019257921058924266,-239.6714091225452,3.344587527063162,557,0.4551768,2.3659331798553467,239.8601658995243
-13.652401451018648,0.015001498794479238,3.0374162197113037,800,11.266775846481323,0.44434404373168945,9.553006172180176,1.1459424495697021,0.013756996,52.63347053004162,-0.2203558836049428,1.1457972526550293,10.089850664138794,0.0057238294,264.4126456807304,0.8113565444946289,6583.221848726273,5.064670313969064,-1.1444092e-09,348.8499233886053,800,0.0005,-0.37787610134416494,89440000,150.8329765526315,2.1478731632232666,113.87439031188677,0.07304763793945312,0.45495915,-25.935659178876595,2.7036005271604884,0.018859220170151684,-251.6964071333431,3.7171433453211256,558,0.45495978,2.2137794494628906,223.4417745754174
2.9739951750526292,0.015263156986712675,3.193103551864624,800,11.674351692199707,0.4660630226135254,9.750046491622925,1.3327200412750244,0.033728775,84.34132554104887,0.11072375964235025,1.3317248821258545,10.31336236000061,0.00730401,234.20305331287173,0.7937183380126953,6594.905632972717,-214.158575499267,-1.436472e-09,343.3650964315474,800,0.0005,0.239976700178394,89600000,133.53261261664176,2.0923011302948,120.58122164755596,0.07555437088012695,0.4549702,7.116981449349059,2.398675508116534,0.019488449766931756,-259.5664428206889,3.2615736303312026,559,0.45511204,2.1827232837677,236.64010281264552
7.797149035871461,0.015273368434456045,3.1658294200897217,800,11.743513584136963,0.48076677322387695,9.66869854927063,1.4447102546691895,0.0025580733,78.8268320743833,0.19964012916194127,1.4445855617523193,10.257333278656006,0.001883861,240.39763378622536,0.7795326709747314,6606.680449485779,-116.7122987447704,1.7523767e-09,338.098374025086,800,0.0005,0.38381119885959203,89760000,136.71648904412342,2.1353275775909424,119.04809161163695,0.08625102043151855,0.45495293,15.98722027770392,2.4611890306669064,0.019183973121618424,-225.3219528499304,3.353924798594062,560,0.45486408,2.1351895332336426,229.67178341160582
-7.210658687152451,0.015447472723947019,3.635011672973633,800,12.04413628578186,0.3994777202606201,10.146339654922485,1.3293030261993408,-0.0020708547,79.27127215516946,-0.09177283883740897,1.3291616439819336,10.675488471984863,0.0009536307,251.950797378127,0.8415918350219727,6618.730778694153,-233.94230702734276,8.0466267e-10,333.2530978241479,800,0.0005,-0.17464723123576,89920000,144.03763575910824,2.1472091674804688,121.97725128796644,0.10479950904846191,0.45479366,-13.176946294735421,2.5781747306957863,0.018773917624546856,-237.4780570370597,3.5387736970550923,561,0.45479858,2.0335545539855957,227.87705102928194
1.7188322192980694,0.015391792232966365,3.2150793075561523,800,11.688648700714111,0.38435840606689453,9.755212306976318,1.4166018962860107,0.0002181786,115.32158154265962,0.07756725074044137,1.4164555072784424,10.241885662078857,0.0017062165,226.70851139284548,0.8520979881286621,6630.424278259277,-299.864521900135,1.3530256e-09,334.65687381851916,800,0.0005,0.13489063279681768,90080000,129.02013649148373,2.1083033084869385,121.44877918320262,0.07903575897216797,0.45477518,3.786071543467865,2.323679293568474,0.019470656849723943,-243.18554275194768,3.188375610452872,562,0.45463687,2.2015583515167236,235.7782394433173
10.230662590507006,0.015512422708947161,3.2775797843933105,800,11.819271564483643,0.3896663188934326,9.816105127334595,1.4696073532104492,-0.0018219409,55.402465250066854,0.2455236205764079,1.469475507736206,10.317819833755493,0.0010696827,249.38393400514227,0.7701082229614258,6642.248625278473,-0.15533278247241483,1.4722346e-09,342.41809813769925,800,0.0005,0.4288987843413068,90240000,141.6783266650464,2.1934800148010254,121.60742959972004,0.0937495231628418,0.45472175,20.543327192091482,2.5517977359179045,0.019266478026754134,-236.23725975727777,3.579615854741113,563,0.45477125,2.167851448059082,233.66616249497778
5.447824819603855,0.015479909529537077,3.2951126098632812,800,11.431139945983887,0.37876248359680176,9.631795644760132,1.2850353717803955,-0.0015469483,78.98944028914677,0.1451020926306258,1.2849011421203613,10.109347343444824,0.0012174033,251.3920439080474,0.7500009536743164,6653.685446500778,-243.13262343918362,-5.602837e-10,342.5004338341653,800,0.0005,0.23263240834107443,90400000,143.819552596629,2.133434772491455,120.25373638397281,0.07655692100524902,0.45470807,10.51544207609842,2.5722855354891614,0.020380741423351886,-205.35324009617813,3.3676328046015778,564,0.454745,2.114837169647217,240.8552402028198
-1.7875077611839365,0.015436428622177398,3.084444522857666,800,11.60341215133667,0.45682334899902344,9.538610219955444,1.4596400260925293,-0.00012970973,60.26736408026367,0.008270693972386176,1.4594833850860596,10.106886625289917,0.0013386133,251.9209718590628,0.8219795227050781,6665.293775320053,-8.351252168397025,-2.5987625e-09,345.6896831388402,800,0.0005,-0.031578823277965816,90560000,143.00904474816943,2.0918498039245605,120.33820845156968,0.09021687507629395,0.45452464,-3.148932935543052,2.5766560552524913,0.01940609141839417,-248.15734246429352,3.588017287150485,565,0.45434302,2.1491808891296387,235.02375968112466
-8.112244682791317,0.015358753081401463,3.2601382732391357,800,11.740402936935425,0.3864121437072754,9.829624652862549,1.385465145111084,-0.0023825564,41.80116837258842,-0.1181203353581204,1.3852593898773193,10.319700241088867,0.0011850017,266.99058790376245,0.7975761890411377,6677.039660692215,17.95525011850581,4.0531156e-10,346.4619580869132,800,0.0005,-0.22420077429197005,90720000,152.4561469255207,2.1326630115509033,117.22327797868377,0.08306288719177246,0.4543528,-15.767353184046678,2.729829593815188,0.018619071291127744,-204.45890585275194,3.7312192019896586,566,0.45429137,2.207108736038208,228.64374516003028
-10.296424336457532,0.015401489358145478,3.2441282272338867,800,12.176009178161621,0.4325084686279297,10.061623334884644,1.3547635078430176,0.11177022,68.36182288678383,-0.15010826121225135,1.354459524154663,10.617084741592407,0.06053902,251.60448415174696,0.7527642250061035,6689.2597188949585,-109.24449668087827,-2.3514033e-09,344.91931271038607,800,0.0005,-0.2805337575232644,90880000,143.21718002116427,2.1226251125335693,119.28773481246202,0.09915685653686523,0.45427883,-18.998294603411452,2.573782896924157,0.019709372909075654,-239.53264483038694,3.535158332600391,567,0.45437613,2.5390748977661133,233.60655951925818
3.4258864332373444,0.014030020923059569,3.0555498600006104,800,11.49442434310913,0.39321303367614746,9.60547661781311,1.3007245063781738,0.025401538,67.11971272382418,0.10801096155173531,1.3005588054656982,10.13222074508667,0.0059601585,247.01907003453687,0.8480064868927002,6700.800928115845,-34.347323472857184,1.078844e-09,352.37445323063025,800,0.0005,0.19632525638144988,91040000,140.30467882832124,2.04697585105896,101.64335841857854,0.11209297180175781,0.4543001,7.063690749665409,2.527295602350094,0.02018037343194863,-243.34966667350983,3.4678178414802523,568,0.45438346,2.1844022274017334,227.38279638354007
5.848155560204503,0.013652067979472191,3.4766311645507812,800,12.320345640182495,0.4018890857696533,10.007801532745361,1.5848908424377441,0.0061967066,73.48053379519757,0.16208781034877406,1.5845303535461426,10.550448894500732,0.002527543,242.0015795126769,0.7788140773773193,6713.126640319824,-47.96079884138458,8.2850454e-10,345.38020718759896,800,0.0005,0.32156089588664694,91200000,137.90177484675894,2.225281238555908,93.54909227548812,0.09669184684753418,0.45426252,12.576926179239644,2.4769292108522634,0.019586799073263366,-264.6557949653702,3.3767877009754157,569,0.4541492,2.089466094970703,254.3792104073322
-1.598894647269936,0.013408710049915043,3.142979621887207,800,11.2951078414917,0.3823564052581787,9.483538627624512,1.2675657272338867,0.0060269223,69.31533497708209,0.008783769354930205,1.267409324645996,9.986758470535278,0.0024112794,257.4615381072256,0.7287600040435791,6724.426651477814,-241.71229147699052,-6.0796734e-10,346.3949201239406,800,0.0005,-0.012961908576801254,91360000,147.36504116316252,2.1038055419921875,91.86084080684483,0.09784173965454102,0.45407405,-2.7068243144622004,2.634676672732704,0.01954526412024382,-250.72134150094627,3.6327251330292403,570,0.4541182,2.1619486808776855,240.4275795544367
-0.7629944254496948,0.01333080346937115,3.2060177326202393,800,11.864865064620972,0.3891258239746094,9.622933149337769,1.5645606517791748,-0.0014411984,80.63440477208228,0.029863145442236953,1.5644237995147705,10.152799844741821,0.0009194147,243.43284623830198,0.8329880237579346,6736.296844482422,-134.9113677830085,-9.059905e-10,340.46414615731516,800,0.0005,0.0903722025120629,91520000,138.78350217984712,2.1386868953704834,91.28520943200961,0.11974406242370605,0.45380405,-0.6029189383005911,2.4910299368680886,0.01955794881110199,-233.70528613244085,3.438405911806117,571,0.4538002,2.0728065967559814,231.05130559061848
-1.3035777485739695,0.013327837153834957,3.2288506031036377,800,12.034327983856201,0.40428662300109863,9.98456597328186,1.499631643295288,-0.00023495955,54.855244907629306,0.018040445918448448,1.4994888305664062,10.501542329788208,0.0016337322,257.6389087070949,0.8214559555053711,6748.338163852692,-40.02436154547841,8.702279e-10,334.2801926356254,800,0.0005,0.07361758931484523,91680000,147.04998901876345,2.2071855068206787,89.71440162644356,0.09071612358093262,0.45341104,-1.7643467329858629,2.6353845517574044,0.018658306296933342,-227.75270661016907,3.617361777667402,572,0.45334014,2.284958600997925,219.05024588332435
-14.574232940560155,0.013207634640379622,3.137113094329834,800,11.48513913154602,0.38561534881591797,9.344895124435425,1.5829908847808838,0.007532088,84.34731298487752,-0.23523836242593388,1.5825817584991455,9.869339227676392,0.0017069357,243.62462068565907,0.7635176181793213,6759.8278913497925,-204.414343719693,-5.4836286e-10,337.5843550243702,800,0.0005,-0.4340293897665215,91840000,138.53509554903724,1.9633116722106934,84.28297216284803,0.09927582740783691,0.45291895,-27.050846537398435,2.4937990032006443,0.019213549623163868,-248.998510966295,3.4369476346408514,573,0.45306072,2.1253130435943604,223.65723466786932
2.7107170123284283,0.013233886112645104,3.1111903190612793,800,11.584235906600952,0.4478423595428467,9.644908428192139,1.3125770092010498,0.0038335687,51.24882294511663,0.09126042537303082,1.3121976852416992,10.228680610656738,0.0017553668,259.8462587346943,0.8797383308410645,6771.416787147522,-1.9283570797508585,-1.6748904e-09,346.28767770653985,800,0.0005,0.17804363170421011,92000000,148.46323204894165,2.089998722076416,89.78856778658422,0.10591912269592285,0.45255083,5.559608042194181,2.6586648878239356,0.019355379498859085,-250.01026103182377,3.6453390576642284,574,0.45266232,2.1109838485717773,232.94169719373383
-1.4121519999826007,0.013247509110790236,3.3824124336242676,800,12.00240969657898,0.40578222274780273,10.066040277481079,1.3849279880523682,0.008541287,59.22808728942554,0.007514186616237486,1.3847978115081787,10.585311889648438,0.002213324,254.45335356794934,0.8281126022338867,6783.424000263214,5.560917464809082,6.9141387e-10,339.6728241359917,800,0.0005,-0.030384516121875135,92160000,144.746268190767,2.2192280292510986,88.89368413617758,0.09209442138671875,0.45227545,-2.777491768915647,2.603351839704101,0.019209915132560294,-248.32923604965973,3.657676582179054,575,0.452436,2.16919207572937,234.46873470258546
1.8239111898027618,0.013457504112756017,3.029045343399048,800,11.673221826553345,0.39864587783813477,9.539622783660889,1.488377332687378,0.003251809,85.54534791068191,0.07754972829794007,1.488222360610962,10.147017002105713,0.0013072432,235.18093290973056,0.7794263362884521,6795.102821350098,-255.28664563460646,9.0599067e-10,333.7203013014908,800,0.0005,0.12772962902505489,92320000,133.47707277262543,1.9914648532867432,93.59756475215556,0.14014530181884766,0.4520907,4.180953658988081,2.4082016816286056,0.020085249404824108,-246.75168149706673,3.320609226178658,576,0.45188317,2.2646913528442383,234.7094541361481
-2.39697841971923,0.01341118988571133,3.0904297828674316,800,11.50577163696289,0.4684727191925049,9.657754182815552,1.2353615760803223,0.00042207525,58.489999080893845,-0.0016528958437772743,1.2351813316345215,10.228004455566406,0.0012363198,254.73400898111106,0.8639857769012451,6806.6191828250885,1.6813911159162593,6.3329936e-10,340.04096542213586,800,0.0005,0.005105276937356788,92480000,145.47240767752973,2.2392024993896484,91.29525575258833,0.07999706268310547,0.45190918,-3.7233737107919938,2.604953724641789,0.018997670680718354,-250.80055238287812,3.6201715317307572,577,0.45182222,2.1246063709259033,241.82471611131032
-2.7052722837856753,0.013363687940720487,3.2879021167755127,800,12.084540367126465,0.4252171516418457,10.080512523651123,1.3471527099609375,0.004884796,75.91389911744314,-0.011622616264952262,1.347027063369751,10.711854934692383,0.0012501769,245.71705589243905,0.831798791885376,6818.714538812637,-22.875805793118726,1.6689299e-10,348.6644984512323,800,0.0005,-0.06195130963907665,92640000,140.18156895384138,2.1722936630249023,91.65396906634517,0.16612815856933594,0.4515129,-4.7348114420303045,2.515154609437687,0.020279359358905027,-241.70208219956027,3.4979325277947004,578,0.45162323,2.2456552982330322,237.77185894460254
-0.7533423855411769,0.013170018713372655,3.0602846145629883,800,11.969211101531982,0.4603860378265381,9.817230939865112,1.5119235515594482,0.0037335148,79.83948081234291,0.026039064117942632,1.511756181716919,10.4222092628479,0.0021042149,249.35791956831432,0.8612823486328125,6830.687935829163,-282.66288660539567,1.4305113e-10,340.6223709047389,800,0.0005,0.0864527069249972,92800000,142.51818275480872,2.154590606689453,83.88734700371165,0.12298130989074707,0.4512257,-0.8727210221290409,2.552530895853277,0.01987554118413891,-246.86097444048394,3.4419948644405873,579,0.45137727,2.2542099952697754,231.83242797123236
0.7673264105156521,0.01352275645110752,3.162250518798828,800,11.44588327407837,0.4639892578125,9.648075103759766,1.1904428005218506,0.0020888646,119.08295823344397,0.0572993765293188,1.1902873516082764,10.219482898712158,0.0010881645,230.09007548546063,0.8444416522979736,6842.139669418335,-330.17269115884125,-2.169609e-09,347.97878198884354,800,0.0005,0.09517021414805442,92960000,131.07963097502133,2.1200335025787354,91.21410596643918,0.08697915077209473,0.45104808,2.1628081988816676,2.359453769672992,0.019296691116375494,-246.09636145699994,3.2585749807180764,580,0.45099175,2.060365915298462,242.92702223070384
-0.1215417753109623,0.01330291790245804,3.3369133472442627,800,12.074541330337524,0.4034550189971924,10.050901412963867,1.2860031127929688,0.0014477113,54.8540542331504,0.036741419148984406,1.2858633995056152,10.63288688659668,0.0020278979,259.6227017026054,0.7637100219726562,6854.219357728958,1.698261239448922,1.6346574e-09,348.97714305407936,800,0.0005,0.04647918272509278,93120000,148.55179262846315,2.112109422683716,88.45160968510947,0.15577030181884766,0.45097196,0.14170975609359146,2.6554186238309385,0.019146717807044817,-241.0502053197974,3.5320040644300055,581,0.45082238,2.2749595642089844,241.80006447271847
-4.047660958162021,0.013423207174092688,3.3113558292388916,800,11.610578775405884,0.41005396842956543,9.514963626861572,1.5436255931854248,0.005718029,60.006279916273655,-0.03491714431721308,1.5434765815734863,10.034362077713013,0.002643146,255.718073303006,0.831580400466919,6865.835058927536,6.512458496118289,-1.15633e-09,355.11487552123316,800,0.0005,-0.04204514327340924,93280000,146.26272122011196,1.9676380157470703,89.29180582064171,0.0847024917602539,0.45079994,-7.045428428570566,2.6168045905275585,0.01952837378656883,-249.28067769087286,3.6140389941422457,582,0.45095018,1.9728622436523438,243.7427122403284
-1.3134015128308858,0.013764812002008589,2.946490526199341,800,11.659162282943726,0.4059615135192871,9.719003438949585,1.2830524444580078,-0.002133235,52.88479436980389,0.017548620326481253,1.2829082012176514,10.331203937530518,0.0012195421,248.5297631015906,0.9562394618988037,6877.499176740646,10.526010304279731,6.020069e-10,338.308193652287,800,0.0005,0.027219900839639606,93440000,140.71456041026948,2.140397548675537,94.7430762336612,0.18608450889587402,0.4505399,-1.8530474611768073,2.542057737955758,0.019452137567434344,-241.9077099749929,3.4768071381457792,583,0.45051393,2.215095281600952,236.37088329959164
4.813617211152251,0.013427441391618545,3.432600975036621,800,11.735881328582764,0.38317370414733887,9.899171113967896,1.3051910400390625,0.0022514376,63.31029924055353,0.1362573897420661,1.3050320148468018,10.400048732757568,0.0014266631,247.98010121681165,0.8140363693237305,6889.24172949791,-8.009732509771922,1.3291837e-09,347.3341334342284,800,0.0005,0.2615040075223357,93600000,141.31956806241453,2.10571551322937,88.66083530070469,0.09734296798706055,0.45040354,10.095494591781863,2.5368014425433123,0.019608360949861802,-246.37854867787226,3.4685146696317504,584,0.45057353,2.1040501594543457,229.9662113356622
3.6516808288032347,0.013342380443262485,3.0213820934295654,800,11.748209714889526,0.4668433666229248,9.605552911758423,1.5325818061828613,-0.0026770388,66.02226204002226,0.11353436076625047,1.5324301719665527,10.18388819694519,0.00082099345,252.69109536255314,0.7717776298522949,6900.995985031128,-270.60524242395144,-1.1444092e-09,350.92512122115,800,0.0005,0.2533907085456257,93760000,144.31215454268425,2.153245687484741,87.39421831728878,0.08986210823059082,0.4502475,7.823059800275863,2.5867308124159014,0.01934913772530241,-243.8568752813779,3.5130386459915908,585,0.45031878,2.269943952560425,237.03784893160895
6.909813088314927,0.013456582351587087,3.1553561687469482,800,11.315624713897705,0.38230037689208984,9.608506917953491,1.1788108348846436,-0.0024022912,100.58694796693499,0.18169771389002645,1.178661584854126,10.101043462753296,0.0009257112,226.96865506790294,0.7985856533050537,6912.318759918213,-252.5313039540006,-2.2649757e-10,332.22987003652736,800,0.0005,0.4575224422259001,93920000,129.38939030905922,2.0099427700042725,88.01986551520164,0.09119915962219238,0.4499366,14.627265110151802,2.32561364489656,0.019461122053729654,-254.95194778532732,3.184804787087701,586,0.44988215,2.1839733123779297,253.90741046507964
-3.512053388475916,0.01326814448470846,3.2386515140533447,800,11.896673202514648,0.3696913719177246,9.939587593078613,1.4453189373016357,0.009240452,88.79359362434917,-0.029758799610781154,1.4451873302459717,10.414629220962524,0.0017611401,241.36102105355633,0.7963922023773193,6924.2217037677765,-242.76725922628393,1.6734006e-09,340.9258498487818,800,0.0005,-0.06723794653209712,94080000,137.40362442116216,2.1128933429718018,86.4662071449922,0.08246564865112305,0.44952592,-6.499921949139155,2.4713334073470987,0.020636612215982383,-232.56586233214747,3.4527308555710126,587,0.44960523,2.215095043182373,249.8722819450235
-1.090195319023584,0.013279558185267833,3.2211108207702637,800,11.549457311630249,0.41176915168762207,9.477198123931885,1.514603614807129,0.0041555734,59.91240559119606,0.019563824478804396,1.5144572257995605,10.002534866333008,0.002170284,249.4442746396302,0.748553991317749,6935.775333166122,-11.739161853887012,2.861023e-10,344.45171289077786,800,0.0005,-0.00593174912975428,94240000,142.08671967800018,2.0453081130981445,87.49571627901277,0.09152746200561523,0.44928426,-1.5440558982745494,2.553005527744023,0.02028425397176809,-251.36222903336875,3.5038862567337103,588,0.44916326,2.0981764793395996,239.40628852962521
-1.126316103105252,0.013009254764130226,3.1992011070251465,800,12.041522979736328,0.3958709239959717,10.06630539894104,1.4346165657043457,0.0034995617,106.83027156113695,0.02294139305195551,1.4344909191131592,10.572991132736206,0.0018023967,231.659061923688,1.3054611682891846,6947.821700334549,-275.7751056531852,3.4570685e-10,344.976585746785,800,0.0005,0.10736583417070142,94400000,132.19010632928897,2.003272771835327,82.36437138178147,0.08854198455810547,0.44918394,-1.1179589197723998,2.3743511819489758,0.02007820833813331,-258.95043334750335,3.295076258406367,589,0.4493204,2.1071460247039795,240.294672636805
1.7527307155071334,0.012990823647198694,3.2052557468414307,800,11.623123168945312,0.469146728515625,9.645387649536133,1.3481965065002441,0.010001578,89.8567292981653,0.07101216175299077,1.3480558395385742,10.241474151611328,0.0024312786,231.00190629308318,0.7265310287475586,6959.450146913528,-258.5708001859089,-7.629395e-10,348.3781824138479,800,0.0005,0.12635591228351975,94560000,131.55449307442927,2.1022896766662598,83.77250140106085,0.10591554641723633,0.44906428,3.6988607705295387,2.3670284345858237,0.020093600153862915,-256.8025550224226,3.238673622287599,590,0.44892,2.19094181060791,246.6248899037342
2.00879337594686,0.012839872518251182,3.0041685104370117,800,11.784469366073608,0.4686098098754883,9.526090621948242,1.637782096862793,0.019775325,57.852994542381396,0.07924561175075255,1.6376581192016602,10.10927939414978,0.0030946773,244.97002239613147,0.8603842258453369,6971.239551544189,5.7270830835794415,-1.0728837e-09,339.03035461716115,800,0.0005,0.17415785506815923,94720000,138.9703722069249,2.0392181873321533,79.92078209722054,0.09150862693786621,0.4490166,4.581210418774176,2.507125554534013,0.019725584200084346,-254.4606259326069,3.4272076948485886,591,0.44892114,2.245576858520508,243.1305673994237
-6.4881457060468914,0.012762306279398273,3.1032886505126953,800,11.357834339141846,0.47280168533325195,9.456207990646362,1.2927815914154053,0.019426454,50.888331114353996,-0.08711729442899482,1.2926173210144043,10.033042669296265,0.0035090013,260.34954606751126,0.8346338272094727,6982.607328414917,8.486219671744129,1.2636185e-09,344.1500915187643,800,0.0005,-0.1528134755380559,94880000,148.0488558069731,1.9307231903076172,79.40398419033667,0.08057951927185059,0.44865343,-12.04880181809528,2.66348503144262,0.01991467012108041,-253.30159999241312,3.685877900633888,592,0.44878095,2.206205129623413,239.76845313559042
1.4389856937041328,0.012828231603379227,3.5472567081451416,800,12.031785488128662,0.3912346363067627,9.919883966445923,1.5603511333465576,-0.00013526896,56.094845391959645,0.0657257926095923,1.5602169036865234,10.438570022583008,0.0012226453,258.10157948421465,0.8083317279815674,6994.645009279251,-3.9988917681083236,1.6689299e-10,341.3442546784859,800,0.0005,0.14861055250966498,95040000,146.622542133942,2.11875581741333,79.42260939070262,0.1052701473236084,0.44827846,3.1870383053004594,2.6410695745338537,0.019756933875972178,-239.20044794757771,3.7095921002295733,593,0.44837692,2.0506348609924316,243.54448246599605
2.0956701400150646,0.013276392968539582,3.0126829147338867,800,11.739492177963257,0.44686102867126465,9.644881248474121,1.4738976955413818,0.00097262603,60.51783593117336,0.08189001194528688,1.4737682342529297,10.222881078720093,0.0011500163,250.34470546980572,0.7563979625701904,7006.389915466309,5.270260309511518,1.8954276e-09,335.6146058033486,800,0.0005,0.18209773294720757,95200000,142.51529811567295,2.1580166816711426,83.83938644489709,0.11037373542785645,0.44800383,4.770699841522064,2.5616168220894964,0.019162330333451192,-254.95944809277663,3.569941266913846,594,0.4480221,2.2375705242156982,249.8015549712005
-3.6039842416755232,0.0130201023609258,3.139697790145874,800,11.490458488464355,0.43055129051208496,9.465045928955078,1.4326293468475342,-0.0022047341,66.14007273761537,-0.030651242261019503,1.432441234588623,10.013376235961914,0.0008199449,254.70947545570527,0.7958741188049316,7017.884243011475,-64.33058272820645,-7.748602e-11,343.07009893948367,800,0.0005,-0.058536803242720266,95360000,145.08506611949335,1.9935975074768066,79.28103106757187,0.0995628833770752,0.44758433,-6.450283657916629,2.6069059729616018,0.020163036117009956,-243.11184104346097,3.656861053218303,595,0.44752654,2.17533540725708,242.32745508142767
0.03474365607906805,0.013125283789722832,3.686690092086792,800,11.962299346923828,0.3715527057647705,10.061552286148071,1.3929550647735596,-0.0027062418,72.75604831938598,0.04511126700882405,1.392819881439209,10.541115522384644,0.0009605647,244.4352309466929,0.786329984664917,7029.85001373291,-82.92319701151649,-1.1920953e-11,347.52607275226075,800,0.0005,0.11694991576272425,95520000,138.97683731440347,2.1667251586914062,83.49468064286643,0.0884857177734375,0.44705978,1.0879304913178363,2.5027154876073547,0.019762966306498965,-260.65059524845265,3.457773910826136,596,0.44688877,2.007657766342163,230.04584462769077
-5.236632079130766,0.013238380702414601,3.0656561851501465,800,11.574266910552979,0.37356042861938477,9.592469453811646,1.4736957550048828,-0.0026309297,101.20655674792425,-0.062280682615492085,1.4735796451568604,10.071868419647217,0.0011102936,239.92305065263383,0.7247731685638428,7041.428308725357,-282.8094728553677,1.2099743e-09,355.80055483352703,800,0.0005,-0.12476500931128187,95680000,136.92616744777678,2.131157159805298,85.70406994082248,0.0854339599609375,0.44670197,-9.686107281755522,2.4577161092903896,0.020131477922134322,-248.02197121691415,3.339746527376199,597,0.44682425,2.1866583824157715,241.82425666670608
0.3760200595988056,0.01310217978782096,3.1367027759552,800,11.593213319778442,0.390841007232666,9.554844379425049,1.4954833984375,-0.0013300212,79.85179969188285,0.046671601766396294,1.49534273147583,10.05054759979248,0.00086320547,248.06089982050867,0.7403688430786133,7053.025871515274,-118.23116807865264,-7.5101847e-10,343.252160395611,800,0.0005,0.06492998166917716,95840000,141.70195411918337,2.1619632244110107,85.23209681650339,0.08286261558532715,0.44655895,1.2166895667775055,2.540122905530338,0.019588809412002226,-255.7993853184397,3.552947821621142,598,0.44648233,2.1482691764831543,240.41414389554174
-9.787465429389071,0.013078552772127819,3.2718937397003174,800,11.861936807632446,0.4587228298187256,9.856677293777466,1.4185659885406494,-0.0018327405,44.21852138378261,-0.1482147362339389,1.4184184074401855,10.411654710769653,0.0012417213,273.7227486530591,0.7987747192382812,7064.896239519119,15.655113999404364,2.9325484e-09,353.87649546567894,800,0.0005,-0.31013619329867076,96000000,156.17882714875677,2.1051013469696045,80.02308550361734,0.07722640037536621,0.44638005,-18.210397369636077,2.798630444233194,0.019136345934882105,-261.4562650403716,3.951799302341095,599,0.44645628,2.3368589878082275,244.99865936863864
-2.666726639679753,0.013194669452695488,3.187764883041382,800,11.489140033721924,0.345775842666626,9.577075719833374,1.4155943393707275,0.031187512,64.48917628848506,-0.006874358547411854,1.415431261062622,10.039966583251953,0.0040395763,242.1729440541553,0.7594001293182373,7076.39089846611,-1.5915588347238505,1.0848046e-09,339.9478241890869,800,0.0005,0.008796718746338498,96160000,136.5158658704961,2.0351171493530273,86.05601057588291,0.09775257110595703,0.44605732,-4.126883054739143,2.4774702074600126,0.020346498959873432,-254.46332207507803,3.5001307081502695,600,0.4460522,2.1726934909820557,244.14230902273846
-2.5586932475753095,0.013085260126912846,3.200749158859253,800,11.62510871887207,0.4013190269470215,9.645028591156006,1.4315252304077148,0.03706201,79.13426793074031,-0.013117730114988797,1.4313979148864746,10.147112131118774,0.0058827745,248.13335476339518,0.7547216415405273,7088.021420240402,-211.79859127638287,1.6272068e-09,347.2818611649052,800,0.0005,-0.07069598809590114,96320000,141.20737154987066,2.088240385055542,84.79916101757175,0.07806587219238281,0.44576734,-4.723549000653468,2.5396993246010466,0.019922464993320867,-259.26278816387196,3.5131239146135753,601,0.44592497,2.181468963623047,251.78764236656122
-18.06300427905214,0.013449692974406659,3.3395700454711914,800,11.93315601348877,0.3745765686035156,9.917896747589111,1.4220151901245117,0.019270822,86.87561402746213,-0.31022841485127406,1.421891450881958,10.473682403564453,0.004129763,254.1853333715716,0.8052511215209961,7099.959103107452,-150.6689155665752,-8.344649e-11,346.3022971658939,800,0.0005,-0.6102148809748236,96480000,145.3248885077221,2.1938107013702393,84.92968584783154,0.16150832176208496,0.44563603,-34.5430842224579,2.601019733056764,0.02019659754805556,-242.59148752235768,3.677782842423944,602,0.44570467,2.126755714416504,242.06711313508768
-7.442624154242819,0.013196901746926379,3.2251336574554443,800,11.800598859786987,0.39365482330322266,9.823623418807983,1.430985927581787,0.016116006,76.11828070084127,-0.10389551780779634,1.4306821823120117,10.334726810455322,0.005142178,259.25533861794696,0.8286046981811523,7111.763276338577,-186.98445655738325,-1.9073476e-10,357.1116225393088,800,0.0005,-0.24826713107674903,96640000,147.8241053715825,2.1480588912963867,83.94420432924021,0.0853581428527832,0.4455523,-13.843042911585439,2.6531446679382262,0.019299005960855764,-249.5567040277025,3.7698842193749953,603,0.4455567,2.168714761734009,238.35263052765717
4.744231888257425,0.012931161497593983,3.388308048248291,800,11.43810772895813,0.442781925201416,9.525568008422852,1.28609299659729,0.008656808,63.51879217032599,0.13265308683309734,1.2859530448913574,10.076203346252441,0.002974087,245.02396325806643,0.7152044773101807,7123.205739974976,5.74597306680189,-1.1980534e-09,338.57670742983,800,0.0005,0.292921577879518,96800000,140.13008352393402,2.0156784057617188,80.77781124012122,0.08794403076171875,0.44540453,9.892011871070865,2.5076446076005605,0.019818360545042872,-246.99606872645566,3.3606697122573648,604,0.445505,1.9845843315124512,241.77423209387103
3.0898914216120374,0.013313806189661345,3.3692729473114014,800,11.939124822616577,0.43632960319519043,10.073951244354248,1.2852911949157715,0.022875478,79.46867404743588,0.1007488424010145,1.2851505279541016,10.607601404190063,0.0039987713,236.68662420308002,0.8531231880187988,7135.1484043598175,-247.46391048425906,-1.7464161e-09,344.43835279231644,800,0.0005,0.2079697984906636,96960000,134.2312290049719,2.212317705154419,86.04827277669827,0.07583189010620117,0.44515374,6.680521351071786,2.4237319582600634,0.01982915027247629,-267.19772713689224,3.3970270070843975,605,0.4452074,2.2776381969451904,242.23591775458866
0.9219995128760664,0.013362535126014707,3.2056915760040283,800,11.67713975906372,0.41091299057006836,9.788599967956543,1.3340775966644287,0.008142511,71.07356190555228,0.05713154926623298,1.3339343070983887,10.300178050994873,0.002197577,244.30771139441015,0.7475056648254395,7146.830074310303,-41.35369341651527,-2.6822086e-10,347.78632001436534,800,0.0005,0.11014021456134693,97120000,139.12612071880184,2.154064416885376,84.97998075109325,0.07799863815307617,0.44486168,2.2777497745869555,2.5004089611794402,0.020066860063929624,-247.15415584874435,3.443558546901976,606,0.44486812,2.1546671390533447,235.83504913679178
-1.0325078681239288,0.01331694185630027,3.169429063796997,800,11.438313245773315,0.3922843933105469,9.554316520690918,1.3351244926452637,0.0017613781,88.58018112457287,0.01699482320928998,1.334993600845337,10.065240144729614,0.0014187556,239.7751506404712,0.7912654876708984,7158.275237798691,-227.44996931545407,4.2319295e-10,342.8437814576174,800,0.0005,0.04511650135581205,97280000,136.34613860567956,2.0344066619873047,84.71381686653588,0.09844803810119629,0.44474047,-1.7186163782085708,2.455149877907606,0.020069187924885927,-242.741463926246,3.474577532618086,607,0.4447842,2.1369006633758545,239.1943218802221
-2.23421813969792,0.01330763057810818,3.3969881534576416,800,11.944588899612427,0.39586496353149414,9.976592063903809,1.421187162399292,0.016536536,54.536553196636504,-0.000987339235657818,1.4210028648376465,10.484759330749512,0.0035593838,254.2091834471945,0.7551019191741943,7170.22323513031,10.246365424267095,-1.6391276e-09,338.3269893421899,800,0.0005,0.03896643000221645,97440000,144.79692471836907,2.118701219558716,84.33798088024916,0.08879923820495605,0.44455835,-3.5313536820900153,2.5993618941539736,0.019106810499005575,-254.71598252417297,3.6096432913974774,608,0.4446633,2.2999823093414307,226.25978643670658
-2.5748678219423367,0.01318795969801217,3.298408269882202,800,11.838883638381958,0.47971248626708984,9.714988946914673,1.4917993545532227,0.012349271,44.215268566550506,-0.012642307658583906,1.491440773010254,10.303804636001587,0.003572983,267.5901382226308,0.7479276657104492,7182.06735086441,28.41223902703273,1.01327655e-10,360.6609462542397,800,0.0005,-0.04447513912493183,97600000,152.4975362145771,2.1656744480133057,84.84613839754353,0.08976411819458008,0.44444287,-4.692035712789584,2.735456350989036,0.01949757724384278,-252.72251803822536,3.8331162480356498,609,0.44444072,2.094468593597412,244.74443691972203
-5.968890901089955,0.013163134743828828,3.001709461212158,800,11.443891525268555,0.3654932975769043,9.579102039337158,1.3343687057495117,0.0050630714,55.14818383644132,-0.07691535324131399,1.3342061042785645,10.053176164627075,0.0021663115,259.1870099174409,0.7843611240386963,7193.516786336899,19.86622322867197,3.361702e-09,349.28604253751087,800,0.0005,-0.19547864706653456,97760000,146.98384447496127,2.050084114074707,84.07696352299708,0.0885460376739502,0.4444689,-11.088822262407307,2.6507353009262826,0.019960077404554816,-250.8696054623524,3.7301881775990116,610,0.4446188,2.2515501976013184,243.61387625669778
-1.7136492541725363,0.013000719608236013,3.383654832839966,800,12.039570569992065,0.39476513862609863,10.15579104423523,1.3344428539276123,0.0023845138,55.411097793095195,0.004374159786411596,1.3342947959899902,10.661950588226318,0.0015745333,257.02196049208203,0.7089309692382812,7205.561367988586,6.676749723767495,5.960465e-10,343.82679240035077,800,0.0005,0.009539543181390614,97920000,146.00356344232515,2.333028793334961,83.49214367150674,0.08802652359008789,0.444277,-2.977103341264042,2.6285151829089255,0.020227559156229386,-254.04727837367668,3.6849535394966773,611,0.4443384,2.2726590633392334,251.30738478870808
0.23345338222705436,0.013461830612205333,3.181220769882202,800,11.856102466583252,0.37727904319763184,9.915658473968506,1.3984417915344238,0.0011786589,56.660483731314976,0.04359668751876546,1.398289442062378,10.405563592910767,0.0012535108,251.04721948596332,0.7864692211151123,7217.422379732132,-34.97920166395838,3.933905e-10,350.67939288612934,800,0.0005,0.069875050017163,98080000,142.86099567888527,2.1876320838928223,91.49378820869451,0.08998632431030273,0.44397864,0.8714927380729705,2.568132925224543,0.019320779803019474,-242.21784227284175,3.484529496948877,612,0.44405723,2.284818410873413,250.54799594521958
7.166342010817691,0.013510231741986348,3.0955634117126465,800,11.43060302734375,0.47406744956970215,9.470093727111816,1.3174693584442139,-0.0016015094,55.8574072081556,0.18173323389590823,1.3173308372497559,10.077730655670166,0.0011513282,256.88453382935745,0.8387072086334229,7228.858311414719,9.435414922507354,-1.347065e-09,350.908377122821,800,0.0005,0.34463279302956834,98240000,146.45808624795467,2.0873398780822754,88.8119604831573,0.10837984085083008,0.44380718,14.672616568693535,2.627773477400315,0.01927913641374343,-262.48422608045786,3.601172406850404,613,0.44372696,2.1020426750183105,233.923806580253
1.0279300763122472,0.013753523215953438,3.2720396518707275,800,11.810239553451538,0.4022510051727295,10.019804239273071,1.2434804439544678,0.0073745633,55.56911306912642,0.06307453817735936,1.2433176040649414,10.537528038024902,0.0019886147,260.8123429213418,0.8500885963439941,7240.683212041855,0.784018308305735,-4.649162e-10,341.960720520726,800,0.0005,0.16017292240921427,98400000,149.07920759066698,2.262807846069336,94.25622077538783,0.09425067901611328,0.4436031,2.7430198764182125,2.667419497294456,0.01925960902253,-250.33886431238756,3.581200404670718,614,0.44338,2.224679708480835,230.0838638816524
-8.588728409737032,0.01394119183676031,3.2124269008636475,800,11.807030439376831,0.3939247131347656,9.690893650054932,1.5793938636779785,0.00018231047,49.67062766739146,-0.12673006913905024,1.5792508125305176,10.187894582748413,0.0010530108,260.57909343017485,0.7874133586883545,7252.494743585587,9.948477185859897,6.3180894e-10,347.7985195311035,800,0.0005,-0.23557619957308276,98560000,148.4047474933167,2.1455469131469727,96.12567264328932,0.08268475532531738,0.44343185,-16.268564277944147,2.6645827220401332,0.019338250195568375,-246.56116377930724,3.7113897386801837,615,0.44363537,2.1971962451934814,245.32458853161532
-7.883985376854295,0.01383671448351205,3.591874837875366,800,12.196473836898804,0.3817427158355713,10.17796516418457,1.4866752624511719,-0.002412966,70.20508459848529,-0.11549946468327557,1.486536979675293,10.661892414093018,0.00092235685,255.60234964210352,0.8157224655151367,7264.695544719696,-268.5106480583504,-1.6361478e-09,345.814774219794,800,0.0005,-0.25517857569086166,98720000,145.17567201371767,2.242940664291382,94.03017531006702,0.08375740051269531,0.44332626,-15.126246060439279,2.6147835412101843,0.019496681819049802,-249.67381475580729,3.5598717768078596,616,0.44347274,2.1810338497161865,232.60000061411898
-7.3095040933310065,0.013828987023635766,3.287156343460083,800,11.793372392654419,0.4070456027984619,9.832689046859741,1.317530632019043,-0.0028801842,79.31199853305507,-0.10053135818723653,1.3174047470092773,10.443008661270142,0.0009610381,249.0730127815056,0.8545632362365723,7276.499187707901,-212.87095025640494,1.627207e-09,352.9265437565959,800,0.0005,-0.1735457040070765,98880000,141.9777603927345,2.177192211151123,92.46647164410697,0.1623384952545166,0.44314182,-13.587395576771183,2.5482347333788025,0.019735314781951,-252.4008074851946,3.519479790265131,617,0.4431127,2.117129325866699,237.1022914557278
-14.722211796499066,0.01394916206962776,3.2838032245635986,800,11.940392971038818,0.39981794357299805,9.990139722824097,1.424408197402954,-0.00014244221,76.48542283661513,-0.2488425923722713,1.4242162704467773,10.48436188697815,0.0016295861,251.86719978963538,0.762732982635498,7288.44425034523,-59.223500592808065,5.006789e-10,355.3363822798497,800,0.0005,-0.5018104332700993,99040000,143.25307111946174,2.1697864532470703,91.10058194789066,0.07588696479797363,0.44291297,-28.463046783582403,2.5768395861025017,0.021222752530406886,-245.4814158428638,3.6425623546996144,618,0.44302055,2.323577880859375,252.47623954908212
-4.063130777913349,0.014178354649601523,3.076249599456787,800,11.399858474731445,0.3792750835418701,9.369432210922241,1.4313137531280518,-0.0002931227,93.22343355926995,-0.031950840073676184,1.4311916828155518,9.857221841812134,0.0010137972,251.638360548927,0.8104450702667236,7299.8580594062805,-287.54989444645736,-2.8401614e-09,352.11268325947253,800,0.0005,-0.016602533127398244,99200000,144.09856841026914,2.0263781547546387,100.00208185643596,0.08381128311157227,0.44275603,-6.8332185087959605,2.5761774801819213,0.019551882984855426,-262.2943585554728,3.5917617884967172,619,0.4428063,2.103872299194336,242.04262000143905
-16.382149076580173,0.014119447795368648,3.4200639724731445,800,11.697826147079468,0.39569830894470215,9.820911407470703,1.3287084102630615,0.002056695,72.33913387815015,-0.27613015661020474,1.328585147857666,10.326831817626953,0.0013614815,248.73010409985437,0.81136155128479,7311.5599546432495,-23.32319031309337,-1.1563301e-09,346.81573714427356,800,0.0005,-0.5083929147587698,99360000,141.4979788210906,2.0760786533355713,94.110828199428,0.08913683891296387,0.4426104,-31.25080830661248,2.5442689149629514,0.020367693355115866,-254.56980046510319,3.5361131947429656,620,0.44268885,2.091207504272461,237.31615906718068
-7.749970291439138,0.014060564458251237,3.4230504035949707,800,12.068819522857666,0.41198229789733887,9.947731733322144,1.5791945457458496,0.0032041075,76.88512514233706,-0.1058597521823785,1.5790479183197021,10.456898927688599,0.0014656453,244.21137514408605,0.8093092441558838,7323.633155107498,-83.31945858856794,1.4185907e-09,348.99427046769773,800,0.0005,-0.16743137990702273,99520000,138.5638923927137,2.110816478729248,93.46512705578178,0.07560610771179199,0.4426358,-14.168081184008987,2.499267487435927,0.02026514693873055,-238.0313806798378,3.5037225230749356,621,0.44277862,2.1435675621032715,199.8163190915065
-4.721316478521836,0.014269888596294439,3.0811424255371094,800,11.453991174697876,0.36170387268066406,9.563494682312012,1.3735289573669434,-0.0018172205,64.67161117796206,-0.050398720155603094,1.3731789588928223,10.035348176956177,0.00087470317,257.703462510458,0.7606849670410156,7335.091817378998,-24.521586829736943,-2.2351797e-11,345.04720539783096,800,0.0005,-0.1410177880283104,99680000,146.9910092670689,2.224025011062622,97.23496701595744,0.08972477912902832,0.44260153,-8.647354816186738,2.636193236780025,0.019866435875543577,-258.2732571763253,3.6323307245800915,622,0.44272947,2.127063274383545,252.28987424789796
-0.5077313897485518,0.014073041359676903,3.2926313877105713,800,11.876095056533813,0.40766358375549316,9.85859751701355,1.3762602806091309,0.005788709,96.8430556847448,0.02848129633888955,1.376112937927246,10.421708345413208,0.0014937164,240.2719858254621,0.8025200366973877,7346.987275600433,-141.9647067266369,-8.5830704e-10,350.37541048500003,800,0.0005,0.016350075513972478,99840000,137.22087535131607,2.1132144927978516,95.6355754321468,0.13724517822265625,0.44240013,-0.7698461984315617,2.4610158172266727,0.01978276289043559,-242.3311865501126,3.4243528254561886,623,0.44228327,2.204369306564331,242.3434728702312
-9.268074118456093,0.014267380745674439,3.361156463623047,800,12.034998655319214,0.3954317569732666,9.966539859771729,1.5265896320343018,0.00035851749,73.97547335040058,-0.13652995493698383,1.5264599323272705,10.48026990890503,0.0007235167,250.49552777835402,0.7605607509613037,7359.037255764008,-234.90152427295948,1.0669234e-09,343.22206365259467,800,0.0005,-0.21640383764267632,100000000,142.58121277632787,2.2291080951690674,100.17109720122251,0.09410309791564941,0.4422559,-17.347279181316477,2.5627867362377956,0.02082459735763109,-257.4321017751799,3.552688724379915,624,0.44241303,2.1264946460723877,244.5093815954999


==> archive/rl/cheetah/static-context-seed=1.csv <==
Time-SampleProc,Step_0-AvgForwardVel,Time-InnerStep,Time,LossBefore,Step_0-MinReturn,Step_1-PolicyExecTime,Step_0-NumTrajs,Step_0-AvgFinalForwardVel,Step_1-AverageDiscountedReturn,Step_1-AvgForwardVel,Step_1-StdReturn,Time-Sampling,Step_1-EnvExecTime,Step_0-EnvExecTime,Step_0-AverageReturn,Step_1-NumTrajs,Step_0-MaxReturn,Step_0-AverageDiscountedReturn,KLInner,Step_0-PolicyExecTime,Step_1-MinReturn,Step_0-AveragePolicyStd,Step_1-AvgFinalForwardVel,Step_0-StdReturn,Step_1-AveragePolicyStd,KLCoeffInner,Step_0-AvgCtrlCost,Time-MAMLSteps,Step_1-AverageReturn,ItrTime,Step_1-MaxReturn,Step_1-AvgCtrlCost,n_timesteps,LossAfter,Time-TotalInner,Itr,Time-OuterStep
0.3766310214996338,-0.0006292194845080345,7.986719369888306,87.97628903388977,-2.0921231e-09,-3.9491402633000847,5.34885048866272,800,0.007906890042451348,-0.2301694530988417,-0.00038282945497736877,1.3595471584257912,16.72111415863037,3.438786029815674,3.351604700088501,-0.38913659302738635,800,4.116305687335581,-0.26445652180914414,0.021135818,3.1393141746520996,-5.258000719277936,1.0,-0.0012671887195685402,1.3327288384856206,0.9996094,0.0005,0.0018805825670869362,61.502333879470825,-0.3663528650937047,87.9762818813324,3.9911545876548478,0.001890583465751212,160000,0.0060556773,25.108001947402954,0,61.502153158187866
0.42485833168029785,-2.3057435608648948e-05,0.11214828491210938,102.67546606063843,4.1425227e-10,-4.195223886668862,3.458667278289795,800,0.004981298467271531,-0.2045735773404269,4.7280851741068464e-05,1.4120731376249185,12.897539615631104,3.4492075443267822,3.4267873764038086,-0.33697479449790313,800,3.812926887940285,-0.2195175717933551,0.002858351,1.1181716918945312,-4.682984492351418,0.9980438,-0.004184554626685489,1.3811042460999041,0.9981061,0.0005,0.0019182805733580506,1.1986923217773438,-0.3323719341628405,14.690945386886597,3.2089937157152226,0.001936769935141704,320000,-0.00058369274,13.461108684539795,1,1.1985108852386475
0.4315953254699707,0.0009618867847411415,0.11091232299804688,117.5233063697815,7.092953e-10,-4.078024193372094,3.471921443939209,800,-0.004123778779876128,-0.17310472121793852,0.00036653534675585854,1.383451013017184,13.029483079910278,3.499413013458252,3.4852170944213867,-0.23162882315943759,800,4.152787425190723,-0.11799636908750016,0.0059242873,1.1221890449523926,-4.269410483147732,0.9953803,-0.0019798163588110444,1.3928543931000708,0.99494034,0.0005,0.0018773368716862161,1.2119545936584473,-0.2933904439848616,14.841295003890991,3.7530860338839487,0.0019015658317972108,480000,-0.00014834026,13.598461627960205,2,1.211771011352539
0.4431302547454834,0.0017438636096672709,0.11276412010192871,132.33167386054993,3.0398367e-10,-3.941133024014508,3.4514999389648438,800,-0.0059777210280899905,-0.0006289238220898685,0.00253431895519603,1.3936644765176314,12.981559038162231,3.482353448867798,3.4841837882995605,-0.15639053048045098,800,4.129751856055609,-0.05423753383614345,0.0090828305,1.1119756698608398,-3.9171202476168907,0.9932052,0.004875857528982441,1.4072559146765995,0.9927692,0.0005,0.0019091875710851324,1.2066664695739746,-0.07592021154114277,14.801883935928345,3.3471583464017587,0.0018917290505642878,640000,-0.0004638925,13.563923120498657,3,1.2064836025238037
0.4411008358001709,0.003390793423338704,0.11035943031311035,147.14324069023132,9.5367506e-11,-4.451923351350425,3.4572598934173584,800,-0.0011228100579574443,0.04614117010065005,0.003043293102404454,1.3465729283619379,12.993258476257324,3.494023561477661,3.4685728549957275,0.013837423476842987,800,4.554725103426882,0.06633778816312492,0.007985584,1.1186943054199219,-4.055203580663813,0.9911228,-0.0076011591451845,1.3748989117633912,0.99078566,0.0005,0.0018659169309059658,1.2030227184295654,-0.023329322234258622,14.805012941360474,4.305222965269455,0.0018795450687206698,800000,-0.0013018835,13.571208000183105,4,1.2028398513793945
0.4364757537841797,0.0017179563413604513,0.11002397537231445,161.89540457725525,-1.110223e-17,-5.000709644214621,3.450613260269165,800,-7.712343289578927e-05,-0.1153062473712703,0.0011553689177947319,1.4476043271937646,12.944172859191895,3.4777188301086426,3.4425997734069824,-0.148786609849044,800,4.018343802704184,-0.06834565638836594,0.0070744366,1.1144826412200928,-4.538039802461435,0.9889488,0.0026884520471285012,1.4267472175459126,0.98869276,0.0005,0.0018448775397187796,1.1973223686218262,-0.20675421383789933,14.745647668838501,4.51212685246381,0.00185154070854095,960000,-0.00091547734,13.517153024673462,5,1.197145938873291
0.4316518306732178,-0.0009037619320472613,0.11115884780883789,176.66148710250854,-7.987023e-10,-4.576495609739756,3.44316029548645,800,0.004008983827169271,-0.2997701389261309,-0.0013834112480618924,1.4276558110267374,12.965921640396118,3.468397378921509,3.4819295406341553,-0.40868578995540766,800,3.611398525900113,-0.2552469693690117,0.006051598,1.119765043258667,-4.333989517343084,0.9863011,-0.000942224655218912,1.4677782380273123,0.98581874,0.0005,0.0018283992597404595,1.1929073333740234,-0.456172844617802,14.75960373878479,3.649554956447037,0.0018230661367410516,1120000,-0.0006428174,13.535138845443726,6,1.1927316188812256
0.43803977966308594,-0.0012498097667588224,0.11166834831237793,191.46225357055664,-2.0861632e-10,-4.509290303785303,3.4526336193084717,800,-0.0012154944970900882,-0.3045449888804055,-0.0015025501459806237,1.4963729416061062,12.98515248298645,3.489377021789551,3.481109857559204,-0.4387487890023273,800,3.770785386750981,-0.2940294142726057,0.005374126,1.1108639240264893,-4.110556661745038,0.9840833,0.0026747623205928385,1.4612903867856397,0.98367846,0.0005,0.0018153383528931304,1.202439546585083,-0.46603363665188796,14.794356107711792,3.620965348733363,0.0018094074812825516,1280000,-0.0009262268,13.561638832092285,7,1.2022688388824463
0.4138023853302002,-0.000830992479402709,0.11028647422790527,206.26382327079773,1.13248834e-10,-4.915640064281978,3.453176736831665,800,-0.003936802574380593,-0.2774742206997785,-0.0009464583236614456,1.447609290113526,13.006367921829224,3.5079126358032227,3.4834604263305664,-0.396696657453526,800,4.787607664699828,-0.2736548059285962,0.0058757523,1.1106140613555908,-4.663221169258265,0.981918,0.00618083523105442,1.4083630053193266,0.98175126,0.0005,0.0018094592704936503,1.2074425220489502,-0.4091936050519234,14.795132875442505,4.748508330390344,0.001813562586051991,1440000,-0.0011084351,13.556833744049072,8,1.2073256969451904
0.38872766494750977,0.001783704082121292,0.11162829399108887,220.9973554611206,-2.5331984e-10,-4.453777821216985,3.453549861907959,800,0.0038034801157211407,-0.05302880343701734,0.0018990661173605467,1.3980888241147127,12.963064908981323,3.4700732231140137,3.47493052482605,-0.13216515256878864,800,4.413373905127608,-0.06502510213877376,0.004427544,1.112525463104248,-4.330673250439354,0.9795034,-0.004603798491563172,1.4272333573787848,0.97934777,0.0005,0.0017908981327336242,1.2072501182556152,-0.12350113326278166,14.727019786834717,3.722419430736679,0.0018089504813888365,1600000,-0.0007353739,13.489764928817749,9,1.207068920135498
0.4356563091278076,0.0003792660648717922,0.1109623908996582,235.76158332824707,-2.0615758e-09,-3.8980571953030725,3.448500394821167,800,-0.005860826837689127,-0.18846880610748554,0.00018282683847450768,1.409368301092049,12.95439100265503,3.506258010864258,3.435755968093872,-0.2725237009166647,800,4.205235897227899,-0.15707689234211025,0.004066569,1.112260341644287,-4.1502865960334665,0.9768842,0.003522438064234317,1.4262887094231684,0.9767413,0.0005,0.0017888661896610734,1.1996486186981201,-0.292161458397451,14.757778644561768,4.0731403050733395,0.001798604052872078,1760000,-0.0010673025,13.527281045913696,10,1.1994678974151611
0.43146395683288574,-0.0026954956797332025,0.1099395751953125,250.5175404548645,-5.066395e-10,-3.931575458215468,3.4401845932006836,800,0.005677321983188632,-0.4045864434269163,-0.002699147576545836,1.3448602775376235,12.959018230438232,3.4889416694641113,3.4694881439208984,-0.5791355610633497,800,3.637445744378973,-0.4065349364126989,0.0058938423,1.1094717979431152,-3.8535730857045882,0.9736622,-0.00450839654040032,1.406449794004543,0.9732931,0.0005,0.0017828295386277725,1.1917898654937744,-0.5786897781382192,14.749570846557617,3.5607492909107674,0.0017762459667060183,1920000,-0.0013147007,13.526737689971924,11,1.1916146278381348
0.4332432746887207,0.0018484016036610115,0.11048293113708496,265.2579746246338,-7.5697904e-10,-3.710880775475939,3.447261095046997,800,-0.00020421847276796482,-0.03549053000953837,0.0019177400342126017,1.3360588784412488,12.939274311065674,3.483431100845337,3.4498450756073,-0.1206319026306576,800,3.18046537587325,-0.04351255049882854,0.00432987,1.1072876453399658,-5.588026268083805,0.9708654,0.007455406165132573,1.3637474521523993,0.9708767,0.0005,0.0017534383869291228,1.1944007873535156,-0.1140746001771823,14.734064817428589,3.6714008945058842,0.001757794232258466,2080000,-0.0015374402,13.509343147277832,12,1.1942839622497559
0.43828773498535156,0.00029394525381347923,0.11095333099365234,280.0295555591583,5.3644184e-10,-4.5003399999050036,3.4535272121429443,800,0.002218914490599403,-0.13996953278879323,0.0008038625908396162,1.3450597009149583,12.967196226119995,3.4607434272766113,3.496121644973755,-0.2738494854294215,800,3.9642575820797967,-0.1667758135939684,0.0033666603,1.1059651374816895,-3.824922568195816,0.96789676,0.00129544280563656,1.360428697695827,0.96790636,0.0005,0.001754537731942876,1.1911635398864746,-0.22417392737875896,14.765199184417725,3.1933633982096823,0.0017499021459892916,2240000,-0.0011562638,13.542724609375,13,1.1909875869750977
0.4205155372619629,0.002368630857653468,0.11036801338195801,294.7415554523468,3.2782563e-10,-4.475734598956283,3.444948434829712,800,0.0016344806706331458,0.011326048069791914,0.0024758949951174027,1.3272676316006193,12.921175718307495,3.467895269393921,3.4520435333251953,-0.06574026617037572,800,3.3360468520329243,0.0010148865343387393,0.004787028,1.1080780029296875,-4.045632391919031,0.9650707,0.0004279167074719198,1.315089024243901,0.9649907,0.0005,0.0017445940340290811,1.1958098411560059,-0.057334959680557684,14.705525159835815,3.1871051175884104,0.0017490766076085952,2400000,-0.0014183379,13.478364944458008,14,1.1956396102905273
0.43088555335998535,7.719832600650891e-05,0.11001253128051758,309.5010483264923,7.390976e-10,-4.3377260337844845,3.4531946182250977,800,0.00911448467359945,-0.18122569952581385,0.00011327800958727811,1.3412308072888306,12.96451735496521,3.4810216426849365,3.4801013469696045,-0.2915784047227754,800,4.05346961510187,-0.17962676693908283,0.004203044,1.1036806106567383,-4.739481566754974,0.96210957,-0.00034620435327632743,1.3078299450413318,0.9618533,0.0005,0.0017194213485603655,1.1909024715423584,-0.2860801406591769,14.753206968307495,4.628138489278003,0.0017133912754475804,2560000,-0.0010819862,13.531677961349487,15,1.1907238960266113
0.43193697929382324,-0.00019582164839921027,0.11122775077819824,324.27197766304016,3.695489e-10,-5.278903360334736,3.443429470062256,800,-0.0005641774619134183,-0.1532400403773731,0.0004281651705245043,1.4049701711637008,12.961044788360596,3.528304100036621,3.4361915588378906,-0.3179464748969982,800,4.023996129327916,-0.19484170897022624,0.004315134,1.1054601669311523,-4.470148201600011,0.9587907,0.0016476493118193919,1.4886482561491021,0.9586548,0.0005,0.0017136454425771802,1.2043683528900146,-0.2562110437506175,14.764496803283691,3.583246311582286,0.0017229683621821788,2720000,-0.0010086099,13.530399560928345,16,1.204244613647461
0.4304499626159668,-0.0016636489825637192,0.11090397834777832,338.97871708869934,6.377697e-10,-4.840889320751079,3.4483208656311035,800,-0.002077835636297662,-0.22707721006264023,-0.0004961854880410405,1.4446420940230038,12.911127090454102,3.486541271209717,3.4271762371063232,-0.4612392567866192,800,4.512575210857353,-0.3224243587789195,0.005788161,1.099557876586914,-3.950878947013322,0.95517904,0.00024311716471339117,1.487276023758208,0.9547223,0.0005,0.001697133454390783,1.1910548210144043,-0.343961786895666,14.700359582901001,3.1929894834741956,0.001693015856249832,2880000,-0.0008761276,13.47872281074524,17,1.1908771991729736
0.43236303329467773,0.0012826684103843173,0.11100339889526367,353.6754641532898,-2.1040438e-09,-3.949883285119704,3.437793493270874,800,-0.0036244365302699976,-0.12324502742149378,0.0007646458656151358,1.3798057293517796,12.890889167785645,3.4889819622039795,3.4247591495513916,-0.16583395637843068,800,3.853735345899378,-0.06685941399028598,0.004255618,1.0967233180999756,-5.195684143881239,0.95135623,0.005565865403162219,1.481755969087806,0.95150644,0.0005,0.0016979244607754941,1.1989662647247314,-0.21702714692461395,14.690200328826904,3.9402361968597783,0.0016953481069372296,3040000,-0.0011610102,13.46048092842102,18,1.1987926959991455
0.4415092468261719,-0.0002203958895792251,0.1099853515625,368.52935433387756,2.622605e-10,-4.207152443251628,3.4364230632781982,800,-0.006672557467896436,-0.15589213378524372,0.00043442381857899904,1.3549396037140577,13.0484459400177,3.524822473526001,3.508530378341675,-0.3118688802213977,800,4.080336823427953,-0.20822802351877498,0.008337464,1.106846809387207,-4.240686094732689,0.94779634,0.005080372873881693,1.4586491889667745,0.94763505,0.0005,0.0016638483217114028,1.191087007522583,-0.2469752878612871,14.847504377365112,3.7895142285571173,0.0016782877601109047,3200000,-0.0016847678,13.626115322113037,19,1.1909072399139404
0.43127918243408203,0.00032461763285813935,0.1110696792602539,383.3085660934448,8.404255e-10,-4.1942196787347,3.453049421310425,800,0.0023853489492621917,-0.15412587110474896,0.0005740573528428433,1.490238302461957,12.976182460784912,3.4864799976348877,3.4825475215911865,-0.2609888418570441,800,4.145744718399493,-0.15547794186969596,0.005598092,1.1060211658477783,-4.732889311916422,0.944184,0.004826436886062186,1.4707133083984787,0.94416285,0.0005,0.0016884149793833134,1.1972644329071045,-0.23636851864482955,14.772741317749023,4.264648766716824,0.001692147931311166,3360000,-0.00080102327,13.544655323028564,20,1.1970818042755127
0.43087315559387207,-0.0001542183726791974,0.11223340034484863,398.0445954799652,-1.9192696e-09,-4.965701897248047,3.438535451889038,800,0.0003489414481727293,-0.17243340666704232,0.00014625943304024468,1.5014217889241117,12.930194854736328,3.487696409225464,3.4598937034606934,-0.30863261952733867,800,3.4848653392034468,-0.1940858536972968,0.003660305,1.097473382949829,-4.944235054479101,0.9410189,0.003890599505859872,1.498412647830814,0.9406739,0.0005,0.0016850069257539854,1.1995506286621094,-0.2793430739619131,14.729518175125122,3.6855632176505178,0.0016818013696694657,3520000,-0.0012853482,13.499446392059326,21,1.1993722915649414
0.4281313419342041,0.0027028611852704474,0.11155915260314941,412.7172198295593,-5.722046e-10,-4.546426468513477,3.439638376235962,800,0.010097389901044895,-0.030446071204889798,0.002084032778785361,1.4935498361854582,12.870445728302002,3.4352757930755615,3.4508109092712402,-0.02276669126727955,800,4.3800723541604345,0.012411106682562192,0.0080405325,1.102050542831421,-4.19367464776,0.9383826,-0.005053992669205403,1.5972004251757221,0.93860793,0.0005,0.0016928502657577791,1.199340581893921,-0.08480816243859295,14.666169881820679,3.8906296273338965,0.0016834184875880493,3680000,-0.0015149368,13.4362211227417,22,1.1991629600524902
0.4528024196624756,0.001377979644041138,0.11059141159057617,427.4613091945648,-1.8179417e-09,-5.156927653034856,3.4389593601226807,800,0.005546188897027753,0.01560833419525693,0.0025796578873446443,1.6471011250495846,12.91793942451477,3.484658718109131,3.4432547092437744,-0.15304304293855012,800,3.8636568288421964,-0.0788707126176488,0.00995816,1.1051862239837646,-5.462348918835674,0.9360363,-0.002904924956714061,1.6465312786251727,0.93573546,0.0005,0.0016781227794677887,1.1995282173156738,-0.036114901533118665,14.73761534690857,4.517383110188288,0.001692277046891057,3840000,-0.0016314387,13.507412672042847,23,1.1993472576141357
0.43241143226623535,-0.003454594877419536,0.11063003540039062,442.17745757102966,1.1205673e-09,-4.9726610551556005,3.4484260082244873,800,0.0011929068064181405,-0.33362936620391365,-0.0019007848930548714,1.6884749850334018,12.916371822357178,3.467052936553955,3.4528682231903076,-0.6350561720640059,800,3.7741030335933674,-0.4388127194566744,0.0076305037,1.0998611450195312,-5.7127103868081495,0.9339209,0.004065969354389456,1.664632774640313,0.93334436,0.0005,0.0016733107264103506,1.1938064098358154,-0.4791523173782108,14.709661483764648,4.475181524135225,0.0016736686170072805,4000000,-0.0016023082,13.485551595687866,24,1.1936264038085938
0.40169835090637207,0.0018398606178530532,0.11150479316711426,456.8476266860962,-4.7683724e-10,-5.589417652446431,3.4297232627868652,800,-0.006250785859117555,0.008733864748987453,0.002476960653274536,1.5569765651751715,12.9040687084198,3.467611312866211,3.4600412845611572,-0.10221276583135772,800,4.777732703140985,-0.044817378989327895,0.006248612,1.1002206802368164,-4.150817779658478,0.9316764,-0.005396136816279429,1.6610048389934373,0.93177253,0.0005,0.001646961164390714,1.1901264190673828,-0.040072516718811124,14.663808107376099,4.887457434959767,0.0016653390084016549,4160000,-0.0019671281,13.4434335231781,25,1.1899447441101074
0.4111154079437256,-0.00067571790697173,0.11098361015319824,471.5261707305908,5.841255e-10,-4.5499492360586276,3.4353652000427246,800,0.0006744158025702316,-0.11256723907902084,0.0009749748886279871,1.725590637845454,12.899885416030884,3.4666550159454346,3.446040391921997,-0.3524663529962526,800,4.158130924475021,-0.23412568132743528,0.008873189,1.1035723686218262,-4.750454810441388,0.92918044,0.008251211698808318,1.653567032215292,0.92900825,0.0005,0.0016392500890627171,1.1937103271484375,-0.18836143843654254,14.672166347503662,6.016206853682536,0.0016446604345195044,4320000,-0.0014431335,13.448032140731812,26,1.1935279369354248
0.43079400062561035,0.0008197183114798971,0.11031198501586914,486.21639132499695,-1.1920927e-10,-4.28167039654619,3.444850444793701,800,0.006088792066838382,0.012106136685801214,0.002608637257037707,1.7638217680052726,12.89065432548523,3.4653306007385254,3.4293053150177,-0.2007527976379192,800,4.5100497823209125,-0.12768866457920297,0.0066607185,1.1034562587738037,-4.904559684087603,0.92642,0.003961075396612932,1.7222829679191174,0.926159,0.0005,0.0016342285674870653,1.1956868171691895,-0.02480236266769051,14.683826684951782,4.398516696049541,0.0016503915505879118,4480000,-0.0025622817,13.457882165908813,27,1.1954925060272217
0.42856526374816895,-0.003773992147093319,0.11192083358764648,500.9348978996277,1.3709067e-09,-5.587405096848965,3.4343690872192383,800,-0.0033517678063963796,-0.3017349900795628,-0.0014442088516914463,1.7836882281962976,12.925723791122437,3.490887403488159,3.4570083618164062,-0.6603510568725339,800,4.552797373599549,-0.45791618447644067,0.0062200367,1.0990002155303955,-4.7649353535156465,0.92387813,0.005050614265830121,1.7632900628955057,0.9232009,0.0005,0.00163572244109527,1.1890983581542969,-0.42812280785336126,14.712043762207031,4.175674881563236,0.0016361302145298762,4640000,-0.0032740254,13.49226188659668,28,1.1889140605926514
0.43215250968933105,0.0008226423589632626,0.11260795593261719,515.6422474384308,-1.1920909e-11,-5.421858961395095,3.4351139068603516,800,-0.006573616613655762,0.1048773683164069,0.004354589601648044,2.00152921506159,12.911082983016968,3.437807321548462,3.4891388416290283,-0.20135268743879112,800,4.829390613655829,-0.1277192712435361,0.0053802594,1.1003491878509521,-4.924256832722629,0.92096764,0.013424320865471996,1.9543235656775468,0.92058223,0.0005,0.0016407687018102895,1.1884102821350098,0.14684321936062078,14.700972080230713,5.8497879310879215,0.0016616362124239426,4800000,-0.004238105,13.481942415237427,29,1.1882343292236328
0.4131338596343994,0.0026039978989999316,0.11087727546691895,530.759272813797,1.5854835e-09,-5.251072693138356,3.4321835041046143,800,0.00022048026819205562,0.544605320268431,0.01016562379644269,2.1140747711307797,13.340155601501465,3.474987268447876,3.4733994007110596,-0.024000503622470352,800,4.663548565803522,-0.0020586510403622096,0.0054129614,1.5147922039031982,-4.648772495337276,0.91810685,0.010722686957766167,1.9449323536787309,0.9177256,0.0005,0.001644922086997828,1.1888792514801025,0.7227965433402663,15.11057448387146,6.9259762900758375,0.0016941574554353146,4960000,-0.0058743847,13.890177965164185,30,1.188704490661621
0.42882728576660156,-0.003282178044346454,0.11049675941467285,545.4527416229248,4.7683725e-11,-5.679779381836986,3.4268503189086914,800,-0.0014588308227334304,0.10524984642465565,0.004543109313986137,2.1686301703356703,12.90421724319458,3.4635276794433594,3.471651554107666,-0.6152659126707892,800,4.874399218007327,-0.4232403225641201,0.008353099,1.0967693328857422,-5.38771623317136,0.91588587,0.00079560965409184,2.0038174296659954,0.9154913,0.0005,0.001658146984676289,1.1872575283050537,0.16026105528071669,14.687097787857056,6.546141320062909,0.001708371232202374,5120000,-0.0036446347,13.469683647155762,31,1.1870777606964111
0.43157362937927246,-0.0005127804817917798,0.11064386367797852,560.2215213775635,-3.3378594e-10,-5.919435662201966,3.442183017730713,800,-0.0019319537720892288,0.41461182052777945,0.009482442120630792,2.177320438640289,12.973495960235596,3.491237163543701,3.48968768119812,-0.3378183840911553,800,4.343082156529265,-0.21759365754957727,0.009455134,1.1023967266082764,-4.548494659845839,0.9135569,0.006115799864587061,2.0116076884412233,0.91334444,0.0005,0.0016545412037550272,1.190662145614624,0.6494619639484505,14.762353658676147,7.42610681571219,0.0017343189591204175,5280000,-0.002687374,13.541743278503418,32,1.190483570098877
0.4463236331939697,-0.0014238897310552855,0.10993742942810059,574.951892375946,-3.20375e-10,-6.177172434766734,3.438093662261963,800,0.00034212312482037046,0.7268945127845504,0.014559194154117208,2.4980395724979387,12.921348094940186,3.486431360244751,3.457097291946411,-0.42883172681285286,800,4.848365367583487,-0.29406489046924955,0.0078107617,1.0943896770477295,-3.3715406148121616,0.9116104,0.011906385259534014,1.9621310005031192,0.91155326,0.0005,0.0016602998523957953,1.1900436878204346,1.144824429519863,14.723973512649536,10.277439746365408,0.0018242885189914664,5440000,-0.0018946395,13.503607511520386,33,1.1898634433746338
0.42926669120788574,0.002089398185110111,0.10971784591674805,589.613361120224,-1.7881388e-10,-5.558216924438824,3.426328182220459,800,-0.0031620886282348127,1.1977182438943021,0.021278074028180653,2.630271882169249,12.872251987457275,3.4432718753814697,3.4589192867279053,-0.07573257091868456,800,4.656692107253063,-0.029159058235646816,0.022295533,1.0988364219665527,-5.4581990019017335,0.909734,0.018211266230385027,1.895450603983177,0.9099612,0.0005,0.0016517594503737611,1.187474012374878,1.8167701407293775,14.654848575592041,9.051193992296408,0.0018037658421422092,5600000,0.005725741,13.43733024597168,34,1.1872916221618652
0.4058654308319092,-0.00021462306845511999,0.11026120185852051,604.3356184959412,7.45058e-10,-6.15412550379871,3.4560606479644775,800,0.0004420711397691396,2.2592470575241093,0.03855027979434737,4.289119122136709,12.951205253601074,3.473419189453125,3.4705471992492676,-0.3122792854650406,800,4.762956465796068,-0.21580785971534183,0.027501876,1.102675199508667,-3.6634135665384804,0.90855515,0.029753474830993373,2.259625777008822,0.9084083,0.0005,0.0016816085969248262,1.1923530101776123,3.517104393047301,14.71579909324646,20.413537502407582,0.0020032606051460433,5760000,0.0071137235,13.493349313735962,35,1.192169427871704
0.3822822570800781,-0.008781053083952443,0.1111440658569336,619.0000879764557,1.8551946e-09,-7.196432476994339,3.4473440647125244,800,-0.010765881929978205,2.544846554019308,0.04573165671436519,7.893219730489058,12.913094282150269,3.5008533000946045,3.418064594268799,-1.1772257574818117,800,5.66174136539431,-0.7917659408083141,0.037552662,1.1016836166381836,-4.023704787093813,0.9080244,0.051890263547937854,2.8019910171744513,0.90718144,0.0005,0.0017241537924767253,1.194856882095337,4.220955569368174,14.658092260360718,39.926479425366686,0.0022718733213438567,5920000,0.017960183,13.432555913925171,36,1.194737434387207
0.40946269035339355,-0.007244690061598592,0.1161806583404541,633.6737551689148,4.887581e-10,-7.912874104565616,3.430837631225586,800,-0.0029742722958936434,1.9516515687533516,0.03569167339639821,5.5063448673815945,12.896162986755371,3.4586894512176514,3.4673686027526855,-1.0175628487774373,800,5.121364912433332,-0.6855634845292192,0.008787213,1.0988502502441406,-3.9832031398923817,0.9069723,0.039087836944856146,2.1039412081665727,0.90653276,0.0005,0.0016990088867181938,1.1891825199127197,3.2350364454876717,14.667292833328247,23.195723629371038,0.0020141412856633507,6080000,-0.005537765,13.4478120803833,37,1.1890065670013428
0.4288637638092041,0.004239030168906914,0.10991263389587402,648.4183592796326,1.1041761e-09,-6.167052719249545,3.4344120025634766,800,0.0023181974782187096,4.737216774892054,0.08001202749187195,7.129775972595383,12.944873094558716,3.467996597290039,3.4615440368652344,0.12303834225923607,800,5.065242132765423,0.09329519958301119,0.010941006,1.0999150276184082,-3.0776957689105044,0.90622294,0.08480628527108144,2.360522344050572,0.9060914,0.0005,0.001752772557723871,1.1984083652496338,7.61657807403139,14.73831057548523,29.050858729732816,0.0023022192199525096,6240000,-0.009344688,13.509716033935547,38,1.1982264518737793
0.4288318157196045,0.0016455446207056272,0.11073994636535645,663.0917203426361,3.9339065e-10,-5.69523794486502,3.425065755844116,800,-0.00208822625203263,6.470970804398064,0.11013994084560334,10.50868100259347,12.873222827911377,3.463531255722046,3.441114664077759,-0.1431842423280755,800,5.188578420790202,-0.0960483504698575,0.009578235,1.0998647212982178,-2.475460725903489,0.90635103,0.12448046087399897,2.2910156989822528,0.9065544,0.0005,0.0017883003521922487,1.198303461074829,10.59275229910118,14.666905164718628,48.4714692831684,0.0025336245758315707,6400000,-0.008071687,13.43884563446045,39,1.1981275081634521
0.42911744117736816,-0.00012321027124845188,0.11088347434997559,677.7886784076691,-6.2584785e-11,-7.262165531420866,3.4204726219177246,800,0.0008024127110314513,8.555883467373777,0.14574356431718488,13.434997865204855,12.897724151611328,3.4715869426727295,3.4639782905578613,-0.3314552400973397,800,6.253180346148075,-0.21843346963955232,0.015806977,1.096632480621338,-2.8080633462398423,0.90703124,0.15708359321460466,2.771996053426523,0.9067001,0.0005,0.0018521838866974519,1.1960234642028809,14.116210693720728,14.690467119216919,49.39753442676962,0.002758300692221963,6560000,-0.008109351,13.46374797821045,40,1.1958465576171875
0.40725207328796387,-0.0008967046453091497,0.11097502708435059,692.545446395874,6.8545336e-10,-8.03705631841632,3.432943820953369,800,-0.0023277607296427515,12.551941573781674,0.21447598574351678,20.763438775058283,12.976117134094238,3.506376028060913,3.487807512283325,-0.4187617188589432,800,6.2515754327793065,-0.2798307277972873,0.0074259797,1.103419542312622,-3.986415520880748,0.90671927,0.22481608758482885,2.769091490022358,0.9064573,0.0005,0.0019201172657231855,1.19989013671875,20.921208512405084,14.750463485717773,80.0597406687878,0.003315344376764064,6720000,-0.013891666,13.52034878730774,41,1.1997146606445312
0.42694520950317383,-0.0025907106907479076,0.11029243469238281,707.2209806442261,-2.4437913e-10,-7.813649510255126,3.4381446838378906,800,-0.0052893597173607945,12.921277899077705,0.2213427155762315,20.962471562596335,12.889143466949463,3.4375100135803223,3.4729959964752197,-0.598909974878319,800,6.953956144419724,-0.38618297859721396,0.015407154,1.095813512802124,-0.6552428813809045,0.905217,0.24726518165591968,2.8564303632397676,0.90484005,0.0005,0.00197298188740428,1.186032772064209,21.585928636797927,14.669002056121826,85.27824904884524,0.003315132492202798,6880000,-0.0042412514,13.452410221099854,42,1.1858527660369873
0.4279639720916748,-0.00021543772811074042,0.11036467552185059,721.881516456604,-5.1259985e-10,-9.027241462796606,3.4156761169433594,800,-0.0012662898852285065,20.794763369136227,0.3555681664993355,28.430152120967193,12.86523151397705,3.445920944213867,3.4638426303863525,-0.38196325029703826,800,7.800627458821948,-0.2303133897031002,0.016434647,1.0954694747924805,-1.135808501506582,0.9033014,0.3881808917001132,3.502353099964754,0.903334,0.0005,0.0021031037327146483,1.1949281692504883,34.88010730771729,14.65422773361206,90.87383354148633,0.00399766785502123,7040000,-0.0012648345,13.429563045501709,43,1.1947453022003174
0.4163517951965332,0.004106832138429129,0.10941052436828613,736.5244138240814,-5.9604765e-12,-8.036719965462627,3.432549476623535,800,-0.004356122145830275,22.062975760032327,0.3763827940766686,26.34092591098633,12.868255853652954,3.4120419025421143,3.4830799102783203,0.04090781757440361,800,7.255904277559408,0.05848787843701317,0.012114699,1.0978167057037354,0.17555977762207775,0.9013087,0.3988915742537216,2.7531335790290243,0.9012408,0.0005,0.002166782152318583,1.1859714984893799,36.95130802827741,14.636563301086426,92.40663912157585,0.0039313253374614835,7200000,-0.0072556473,13.419999122619629,44,1.1857967376708984
0.398679256439209,-0.005325597040404107,0.11119437217712402,751.1469390392303,3.248454e-10,-9.013273691005821,3.42610239982605,800,-0.006157273909016349,20.435752186671824,0.3507084340700802,27.925244286206667,12.865808248519897,3.4125537872314453,3.487381935119629,-0.9176708464880875,800,8.258317980858184,-0.626606248773736,0.0068419827,1.0949456691741943,2.654239744186585,0.8987165,0.3871084383245382,2.889836572309505,0.8985916,0.0005,0.0022676630716624486,1.1838867664337158,34.36292363305533,14.616182804107666,102.95911101999344,0.004049143046556651,7360000,-0.012403169,13.401632070541382,45,1.1837096214294434
0.4257221221923828,0.00247792650380688,0.11065793037414551,765.8084161281586,3.2186506e-10,-9.415834310668695,3.437300682067871,800,-0.0005609829796283394,29.188509046562814,0.49967176556532794,34.73827702746611,12.869511127471924,3.4499974250793457,3.444275140762329,-0.14825774969439273,800,10.78235397276752,-0.07529706039399266,0.011638211,1.0920820236206055,2.213316906316002,0.89644116,0.5401160888124263,2.9460726237076824,0.8963346,0.0005,0.0023319387570474802,1.1923320293426514,49.1448806741513,14.655049562454224,116.29392080900669,0.00476796244909869,7520000,-0.009241034,13.431939125061035,46,1.1921567916870117
0.41356921195983887,-0.0020696669975218264,0.11011338233947754,780.4018306732178,-2.0384787e-09,-9.845548114918993,3.436800718307495,800,-0.007092784488333441,29.327755839654237,0.502975383240914,33.866937461289965,12.820950746536255,3.416783332824707,3.4252588748931885,-0.6161855923473897,800,8.945008582522357,-0.4036996402106077,0.0061585456,1.096287488937378,5.70694743219393,0.89286935,0.5344979740648053,3.1986385192258644,0.89287746,0.0005,0.002426388049614756,1.186469554901123,49.448457042024636,14.587074518203735,117.87213982625391,0.004685304248352153,7680000,-0.010600863,13.37066912651062,47,1.186286449432373
0.44032716751098633,-0.004499268729281885,0.11061978340148926,795.073778629303,3.7848952e-10,-10.126295414588801,3.4388010501861572,800,-0.00021205768266072705,29.548316151960616,0.5077450382849614,34.138234599391524,12.87324070930481,3.4531965255737305,3.450065851211548,-0.8591077363567584,800,7.7561921853334415,-0.5968941716576319,0.007875544,1.0884466171264648,10.727758733191958,0.88956517,0.5332560963829653,3.282348269149084,0.8892701,0.0005,0.0024234762952798066,1.1851959228515625,49.909290284410616,14.6655752658844,125.81067894282033,0.0047671558845992215,7840000,-0.011207226,13.450224161148071,48,1.1849477291107178
0.42459535598754883,-0.001240406762198715,0.11036205291748047,809.6494183540344,9.5367346e-11,-8.015961076367011,3.4198741912841797,800,-0.0009072644328369072,32.63460457526507,0.5591332375889355,32.87328553284848,12.794662475585938,3.4117987155914307,3.4304990768432617,-0.5368702017300826,800,8.190052816327412,-0.35454746070155013,0.005954842,1.0906054973602295,5.16611070183395,0.886172,0.6294035154803024,2.9876649861668243,0.8863679,0.0005,0.0024713147164450696,1.1832585334777832,55.02886500266127,14.569283246994019,118.48994602560357,0.004695573894334451,8000000,-0.012814981,13.35556674003601,49,1.1830792427062988
0.4252500534057617,-0.00018499990470804395,0.11115598678588867,824.3243701457977,1.3232231e-09,-8.610138522675546,3.4294393062591553,800,0.0007048862066489675,36.31914508603973,0.6237591532861803,36.40442231861322,12.89081597328186,3.467735767364502,3.4634127616882324,-0.43163490491980583,800,9.580049167177195,-0.2784435444774239,0.0072060907,1.086188793182373,1.088463412634761,0.88244754,0.7033195997912071,3.0513153928841668,0.8822509,0.0005,0.0024553713320634597,1.185148000717163,61.42466573584601,14.668533563613892,131.45215665599963,0.005247512437752935,8160000,-0.0104010785,13.45324420928955,50,1.1849725246429443
0.43308591842651367,0.0004914583125714617,0.10992240905761719,838.9463791847229,-1.6689301e-10,-13.392508548693513,3.417714834213257,800,-0.0015776429651387209,41.555975141967316,0.7132849489555008,39.50095043916851,12.828709125518799,3.3967132568359375,3.481984853744507,-0.37458617417892176,800,9.824319259312038,-0.2571512867848876,0.0070993835,1.090662956237793,11.402566422126647,0.8790106,0.7867564056934836,3.2939478893066596,0.8786595,0.0005,0.0025105505889989337,1.1877803802490234,70.3077897360035,14.615638971328735,144.3694009932637,0.005654781229139938,8320000,-0.0117207505,13.397744178771973,51,1.1875941753387451
0.40201377868652344,-0.0017327542232201153,0.11027264595031738,853.5840089321136,-1.358986e-09,-9.973772126786379,3.431844472885132,800,-0.0035257154914370326,39.94344163568175,0.6859474888437419,36.74947158198999,12.873282432556152,3.431072473526001,3.4739532470703125,-0.6069471482645975,800,10.63278394774692,-0.39758514036892934,0.0054153404,1.0947155952453613,7.859885172332465,0.87590307,0.7050121743662949,3.4308433157794815,0.87595457,0.0005,0.0025487664789005907,1.1894171237945557,67.60241001356941,14.631201267242432,145.47016859676023,0.0054451594624317975,8480000,-0.01135062,13.411567449569702,52,1.1892457008361816
0.4228682518005371,0.0013419757304454162,0.12095093727111816,868.5130698680878,7.867813e-10,-12.38080377789746,3.6420223712921143,800,-0.006143493522733377,45.33216604909616,0.7774787925332909,36.54328697249424,13.140075206756592,3.5589540004730225,3.3975136280059814,-0.2985540821996577,800,16.5703217959219,-0.22242427618487118,0.0060507134,1.0953285694122314,16.285428904461966,0.8719559,0.8413978900505864,3.5601981642835985,0.8720636,0.0005,0.0025724587704319853,1.1825828552246094,76.6802965687165,14.92271876335144,143.06143848228396,0.005622090892455861,8640000,-0.010820592,13.70992136001587,53,1.182469367980957
0.42477941513061523,-0.000636136736473032,0.11040925979614258,883.1406903266907,-1.3947486e-09,-12.079158362821733,3.430129051208496,800,-0.004648115528981433,42.520752792898975,0.7294568387762502,35.56543823712394,12.842560529708862,3.417151927947998,3.455713987350464,-0.5025919079658175,800,11.376226472764014,-0.3396134484047837,0.0055368617,1.0964622497558594,3.755507273179312,0.8676757,0.8099884084514164,3.363346169634306,0.8678053,0.0005,0.00259105568804538,1.1868958473205566,71.94190178301709,14.621296405792236,142.69625947628742,0.005453134834343994,8800000,-0.010907275,13.403764724731445,54,1.1867787837982178
0.4179532527923584,0.004309263188931712,0.11240196228027344,897.7317695617676,3.7550932e-10,-11.41641989678035,3.4219837188720703,800,-0.019950897760088817,49.19975401924434,0.8435587682515289,32.89153607108129,12.802848815917969,3.41363525390625,3.4330897331237793,-0.007723649134017006,800,12.117182620974976,0.10658384862101297,0.0062480704,1.0923852920532227,15.943876086722234,0.8632836,0.9590544299805122,3.6616215618267476,0.8630519,0.0005,0.0025916158155363284,1.1947667598724365,83.25626266521826,14.584733247756958,161.7110939617104,0.005690853181691751,8960000,-0.010624615,13.359193563461304,55,1.1945912837982178
0.4510922431945801,0.004489652911839356,0.12209367752075195,912.6642920970917,5.2154064e-10,-12.453436182738884,3.6319546699523926,800,-0.005918791415866313,54.03472354630165,0.9275973488525368,33.98615632959935,13.111852407455444,3.550029993057251,3.383610486984253,0.001801465386672767,800,12.488188123192181,0.10629900933949198,0.00828178,1.1006982326507568,26.93143624959588,0.8593544,1.0345759262354144,3.4537538957428695,0.85959095,0.0005,0.002629867918511782,1.182952642440796,91.58897594044228,14.926190853118896,162.28362419288487,0.006028429931076317,9120000,-0.0027890366,13.71271824836731,56,1.1827747821807861
0.42046213150024414,-0.00203044200661052,0.11097025871276855,927.2480053901672,-6.1392785e-10,-12.215574093940592,3.4297871589660645,800,-0.009005830450855876,53.31914278700191,0.9154969355606764,32.31726888980452,12.808013200759888,3.383462429046631,3.453998327255249,-0.650401022372278,800,9.668301444172963,-0.43628647466537773,0.0060609533,1.0947718620300293,36.93651796597854,0.85525143,1.0183262320631352,3.5577868236577435,0.8552641,0.0005,0.002617809674059843,1.1821880340576172,90.37603147595166,14.577378988265991,161.90605285658063,0.005983733589544082,9280000,-0.007956188,13.365514278411865,57,1.182004451751709
0.42560362815856934,0.0021261656596125345,0.11027383804321289,941.7773826122284,-1.4901163e-09,-11.561977713391057,3.4220080375671387,800,0.00041875663871247413,55.30011321275737,0.9505830823149582,37.16459472663622,12.734424114227295,3.3416380882263184,3.430209159851074,-0.2307611866533542,800,11.073292388205923,-0.1036634352477999,0.0038767154,1.0950291156768799,23.59749867494874,0.850909,1.050224143121112,3.154295705206855,0.8509313,0.0005,0.0025939319260404256,1.196329116821289,93.8706838605666,14.52301549911499,166.1462192840071,0.006381595390316174,9440000,-0.009131851,13.296324729919434,58,1.1961472034454346
0.42363524436950684,-0.0005018551877555294,0.11046457290649414,956.5052783489227,7.808209e-10,-15.466480783590454,3.421123504638672,800,-0.013960018631570743,58.90866431274584,1.0115835723533741,33.185298781379345,12.793575525283813,3.391139268875122,3.445821523666382,-0.49148113932694754,800,9.38558556204495,-0.2260431519842576,0.0046377406,1.092137098312378,28.040669224171765,0.84709436,1.0956480900582284,3.134505154344816,0.8470675,0.0005,0.0025837868034645703,1.3365228176116943,99.88738118466091,14.721489191055298,160.25116177091346,0.006310677854309252,9600000,-0.008828275,13.35423469543457,59,1.336338758468628
0.40339207649230957,0.0008083866589819115,0.10959696769714355,971.3486740589142,-1.3887883e-09,-12.770038556649215,3.4572393894195557,800,0.005843995271152489,57.786773259923514,0.9922798098113029,28.03198349050872,13.076744079589844,3.3863840103149414,3.6232447624206543,-0.3610190362742138,800,11.814296294704043,-0.16537366846187646,0.0036564395,1.1633830070495605,45.65384935235693,0.8435262,1.1473199525616877,3.069181067016554,0.8436543,0.0005,0.002604621370702478,1.1863045692443848,98.02632061344029,14.836209058761597,169.96327020701597,0.005996698175797347,9760000,-0.007718857,13.6157386302948,60,1.1861214637756348
0.4288303852081299,-0.003161838165736962,0.11100101470947266,985.9841566085815,-9.953975e-10,-11.605831778463592,3.430368185043335,800,-0.0027211497757173146,54.13897385370871,0.9306343766993177,31.750353835163317,12.836458921432495,3.3961620330810547,3.4674320220947266,-0.7554140597554115,800,13.892623984750896,-0.605809114605729,0.0036396794,1.099928855895996,26.759237303914198,0.8392226,1.0834609449054822,3.2107907190045566,0.8395208,0.0005,0.002565798875464665,1.1972694396972656,91.87108342251945,14.629157304763794,169.77163175339308,0.006072581333180516,9920000,-0.00841187,13.402330160140991,61,1.1970887184143066
0.42920756340026855,-0.0009255359560861176,0.11103367805480957,1000.5315821170807,-7.0333483e-10,-14.063025521616304,3.4308366775512695,800,-0.006938002852249361,60.718500747315204,1.0436828214292457,33.58289957902447,12.760294675827026,3.3380777835845947,3.452125072479248,-0.5379614615389531,800,8.3934170588463,-0.37845591830866565,0.0037464642,1.0923190116882324,46.503358329178496,0.83517843,1.1961420699231025,2.906371307264325,0.8353357,0.0005,0.00258942346270159,1.1839780807495117,103.09829867759927,14.541112184524536,176.4944009634153,0.006514790763007499,10080000,-0.008982147,13.32658338546753,62,1.1837971210479736
0.44660258293151855,-0.0032766796585607283,0.10929632186889648,1015.1042437553406,-9.834766e-10,-11.701384295577611,3.4261863231658936,800,0.006914911269204313,64.82919150956901,1.1133825738025387,29.77628771067606,12.764225006103516,3.367311477661133,3.432838201522827,-0.7785976476118135,800,11.063895869973035,-0.5027739473697035,0.0034719184,1.0946424007415771,40.2952011553709,0.83201516,1.2502508642062806,3.35075274832526,0.8319939,0.0005,0.002633406402647448,1.1899535655975342,109.9866709600503,14.566246747970581,173.13451397529582,0.0063618198630023826,10240000,-0.010002303,13.34613299369812,63,1.1897695064544678
0.41597771644592285,-0.0007076958884473328,0.10906457901000977,1029.632939338684,1.3530256e-09,-13.345974769766595,3.4259653091430664,800,0.0005380658834032914,67.53452954275241,1.1610906769776934,32.663153301143836,12.756285905838013,3.3736352920532227,3.427020311355591,-0.5242017763644788,800,12.271254611886974,-0.3378124615583158,0.0023644425,1.0865843296051025,45.948372185316835,0.8289032,1.409437005295219,3.5919126329348505,0.82882935,0.0005,0.0026432137898128026,1.1840415000915527,114.68380444514158,14.522276878356934,205.67327115214522,0.007104645282863797,10400000,-0.009815236,13.307315587997437,64,1.1838583946228027
0.4174931049346924,0.00046730770125051553,0.10967421531677246,1044.1280415058136,-5.602837e-10,-13.151326151255313,3.4255073070526123,800,-0.00685353942786033,69.74218029170842,1.2014142067043614,36.17028878997274,12.714219808578491,3.3395626544952393,3.4122021198272705,-0.4059365780511531,800,9.979752837419255,-0.25874438340056516,0.0035216745,1.0897068977355957,47.77121660628165,0.8248878,1.419160471095485,3.5266204680481477,0.8247011,0.0005,0.0026123714682333527,1.1909894943237305,118.6959791683577,14.488994359970093,207.1181266771692,0.007385354131594114,10560000,-0.008417174,13.267419338226318,65,1.1908113956451416
0.4274251461029053,-0.0035982208923325833,0.11151885986328125,1058.7051525115967,-2.0265581e-10,-15.655488733320844,3.4188129901885986,800,-0.004603033841456828,69.91356477917499,1.2028394421005908,29.24457976504893,12.779892206192017,3.3790507316589355,3.445443630218506,-0.8113483179554941,800,9.48612559416818,-0.5881364622055772,0.0036191908,1.0902698040008545,66.72490658025322,0.82086873,1.4098210967255158,3.2440376031471283,0.820606,0.0005,0.002636362601727126,1.1958487033843994,118.84744631627512,14.570891857147217,192.27034779965777,0.006845743614867335,10720000,-0.008074721,13.344853401184082,66,1.1956684589385986
0.4234287738800049,0.0017859866610225737,0.1119086742401123,1073.1830332279205,-7.808209e-10,-12.593256871148403,3.4161860942840576,800,0.012747791108427615,74.70136520186337,1.287864129954272,34.4354749788424,12.69580364227295,3.315600633621216,3.431828737258911,-0.27863428197733875,800,11.772595016256503,-0.1814869964509083,0.0032335483,1.0919675827026367,41.225678948128675,0.81715226,1.5566642646871214,3.34000123120216,0.81715584,0.0005,0.0026698896736781262,1.1840085983276367,127.25572927738605,14.471489906311035,205.74107273847906,0.007611744403856049,10880000,-0.0070363223,13.257185697555542,67,1.1838274002075195
0.41587162017822266,1.4896048227819226e-05,0.11013174057006836,1087.7169213294983,1.3113008e-10,-9.067318583163761,3.417691946029663,800,0.0008106063173115873,70.9287908933585,1.22173155280617,32.90072604392462,12.761988639831543,3.346345901489258,3.459552526473999,-0.4486900370341719,800,8.864156885217216,-0.3903556343093264,0.002951597,1.0953705310821533,43.07567098989033,0.81379026,1.433946256615167,2.9605435837258898,0.8137363,0.0005,0.0026243573096249783,1.1829838752746582,120.68720158113314,14.527527570724487,211.91722667095425,0.00734734858150945,11040000,-0.007701357,13.313977003097534,68,1.1828029155731201
0.4372420310974121,0.0003829155633912965,0.1094818115234375,1102.3610668182373,1.1324882e-09,-11.461169625248239,3.428565740585327,800,0.025229467587831428,75.48746509584059,1.3017686525382997,34.215517891085,12.8476881980896,3.412123918533325,3.4705746173858643,-0.4157182235155443,800,9.12309064612541,-0.270100591197485,0.0061045224,1.0935182571411133,62.656466973467275,0.8103048,1.5169055004117542,3.146489553279211,0.8105248,0.0005,0.0026432609693413478,1.187044620513916,128.64406890010528,14.63781476020813,217.32863302532894,0.007748610376584527,11200000,-0.0023064334,13.420420408248901,69,1.186863899230957
0.41420555114746094,-0.0012835988477295814,0.10936737060546875,1116.920401096344,-1.966954e-10,-10.093640287369324,3.421149253845215,800,0.003237934217697608,73.57060635362996,1.268103717752367,34.088480578242574,12.789604902267456,3.34079647064209,3.490997076034546,-0.5801739151543035,800,9.943789949492409,-0.45769179946219807,0.005915678,1.0923488140106201,13.415181656357364,0.80731076,1.526971213760617,3.1752724202412037,0.8070683,0.0005,0.0026757166169287913,1.1839866638183594,125.30959671466513,14.553012132644653,207.35683688038418,0.007339545797361965,11360000,-0.0050661443,13.339138269424438,70,1.1838665008544922
0.4233827590942383,0.0005265672664797971,0.10946178436279297,1131.8530507087708,-1.3470649e-09,-12.975723669984847,3.832024335861206,800,-0.004777658921575924,71.41205950953285,1.2284939742622183,28.55330820463958,13.150896310806274,3.3441953659057617,3.437903642654419,-0.40108499868672154,800,10.262957694036196,-0.2929627961420879,0.006575229,1.093374252319336,44.51929035922804,0.8042895,1.4924278507599908,3.1139863145285602,0.804227,0.0005,0.0026971739225357554,1.1860368251800537,121.43781033838906,14.926168441772461,190.22513180740418,0.007001889597107982,11520000,-0.0035489406,13.709675550460815,71,1.1858556270599365
0.4182882308959961,1.950658365655822e-06,0.11024880409240723,1146.3740587234497,2.4139882e-10,-10.386478436386895,3.424654960632324,800,0.005172524669382272,83.42798300914885,1.4401715682713778,35.78241518925161,12.747359037399292,3.3529255390167236,3.4354007244110107,-0.4613056582485826,800,11.335840278972169,-0.1923963964629535,0.025011951,1.0934851169586182,59.19744477914226,0.8015794,1.7447257729040795,3.1444328096525074,0.80161285,0.0005,0.0027532681734672806,1.182220458984375,142.31366671546263,14.514671564102173,222.1066795662348,0.008615237816520366,11680000,0.024157742,13.3018639087677,72,1.182103157043457
0.4236757755279541,-0.0020185013242635832,0.11126065254211426,1160.8993456363678,7.2121614e-10,-11.959739940312346,3.4232919216156006,800,0.0006351783616108669,79.87647459970135,1.376622162732465,32.622639779757804,12.73110580444336,3.3393938541412354,3.4357078075408936,-0.666031108954778,800,8.888272193649733,-0.4501464831669156,0.0102895005,1.090773105621338,41.52427530058775,0.7990034,1.6986061095353677,3.339464423597828,0.7989418,0.0005,0.002740979731759893,1.196578025817871,136.06095534502958,14.518915891647339,210.010853722864,0.00783875804900421,11840000,0.003950986,13.29204249382019,73,1.196394443511963
0.41475796699523926,-0.0005615257703238788,0.10997486114501953,1175.418284893036,-5.9605433e-12,-14.740631980402776,3.435528039932251,800,-0.011456398865347843,85.46929286144339,1.477622180279093,38.826101379013586,12.74956750869751,3.2912206649780273,3.472001791000366,-0.5258235816384496,800,14.093781075962312,-0.35132849833057533,0.004803666,1.0970237255096436,75.16963501762939,0.79568696,1.735258910252449,3.985645800804254,0.7955529,0.0005,0.002754875562570999,1.1822497844696045,145.9753568414219,14.51252794265747,224.0639055457086,0.009075102833282217,12000000,-0.0059707537,13.300341844558716,74,1.182072639465332
0.4404423236846924,-0.0027062619717935638,0.10964488983154297,1189.948546409607,-2.1457673e-10,-18.076138113346012,3.4179232120513916,800,-0.00979033817879951,86.7400977939904,1.4984116443184028,33.33597432561037,12.728065490722656,3.297858953475952,3.4667131900787354,-0.7479856923897887,800,19.933993880187767,-0.5153669527542282,0.0037564002,1.0930306911468506,62.52150810614853,0.79230255,1.8508094644515227,4.701055334383156,0.7923869,0.0005,0.00277656781407811,1.1903431415557861,148.0362332261359,14.523759365081787,228.23410697625815,0.008655403214934868,12160000,-0.006260411,13.304237604141235,75,1.190162181854248
0.4586920738220215,-0.001521512068645459,0.11832785606384277,1204.8807513713837,-1.1503697e-09,-17.223119456664225,3.6128647327423096,800,0.0012661013656775372,89.02044094733841,1.5375607556507471,35.7561636962844,13.110174894332886,3.504767656326294,3.4528121948242188,-0.6269662289605838,800,24.730196726041108,-0.4308170427724646,0.0051975534,1.0910189151763916,83.95449319264864,0.78870726,1.7826449146562604,4.779829608779153,0.7883825,0.0005,0.0027697190667352895,1.180936336517334,151.88331888833557,14.925755262374878,236.44358664198043,0.008992613032316701,12320000,-0.0019210719,13.714852571487427,76,1.1807551383972168
0.40840888023376465,-0.007190009348882653,0.1095125675201416,1219.3574550151825,-1.1384488e-09,-14.791378214637021,3.430339813232422,800,0.009259237697636043,90.07378630719867,1.5616727116256395,36.3488061762254,12.708547830581665,3.3327887058258057,3.4112274646759033,-1.1981683931181566,800,20.691756259679146,-0.8700519245247116,0.0040099234,1.0919451713562012,86.88584281372137,0.7856354,1.9078527583874632,5.65202019461682,0.7856197,0.0005,0.0028122759544901557,1.1874103546142578,154.1785423376377,14.470361948013306,241.2675923794313,0.009922591545929428,12480000,-0.0039915084,13.252459526062012,77,1.1872923374176025
0.42929530143737793,-0.003139846444847564,0.11020183563232422,1233.8710486888885,-1.5497206e-10,-21.723358001109364,3.409550189971924,800,0.00705522298638133,90.8665646103784,1.57316327820106,39.61746208383754,12.736462354660034,3.3406894207000732,3.450300455093384,-0.7911950000506687,800,17.726250118581397,-0.5684517645114323,0.0043048733,1.0936822891235352,72.10955934960187,0.78290516,1.8159554014048438,4.8210732434188674,0.78273475,0.0005,0.0027966067648335503,1.1744184494018555,155.37628003386652,14.50712251663208,243.42974927170283,0.009782929200243142,12640000,-0.005622713,13.301908493041992,78,1.1742334365844727
0.41397929191589355,-0.0029612351041137194,0.1100454330444336,1248.3565864562988,-2.8014185e-10,-19.444167857645517,3.4066991806030273,800,0.002037169115493881,90.36248496553824,1.561989248792204,38.93775352592478,12.715832948684692,3.3548715114593506,3.4266436100006104,-0.7703727782218982,800,14.453528985984164,-0.492822326504518,0.0019354938,1.087911605834961,58.63659604566339,0.78036404,1.771790885001896,3.905650681982306,0.78030574,0.0005,0.002782159221265204,1.1833820343017578,154.2936740453259,14.479204177856445,251.78136743598222,0.00942490647034636,12800000,-0.007711244,13.265831470489502,79,1.1831979751586914
0.40154552459716797,-0.0008447824102645221,0.11001992225646973,1262.827534198761,8.0466267e-10,-19.397231210712178,3.414881467819214,800,0.009664020357523307,95.17724201046653,1.6452736430950656,36.75104311388204,12.715728521347046,3.3011081218719482,3.441570997238159,-0.5601029160205067,800,14.180116016299124,-0.40653219008472613,0.0050215903,1.092097520828247,61.82363014615626,0.77800655,1.8359466809163534,4.17489121375677,0.7779254,0.0005,0.0027984376120635673,1.1811137199401855,162.4890098909504,14.464530944824219,248.47228916851785,0.00950379954627789,12960000,0.005179488,13.25326681137085,80,1.1809310913085938
0.410815954208374,-0.0023999931944859642,0.11099410057067871,1277.3337795734406,-7.748615e-11,-10.992727289297317,3.4073870182037354,800,-0.005470321169460084,91.12517048073583,1.574291655740897,34.73617780203291,12.746873617172241,3.343885898590088,3.460954189300537,-0.7127080252339024,800,11.779332728638082,-0.4949820409433521,0.011111831,1.0906543731689453,77.43236004420629,0.77537185,1.8544646589696987,3.4845610665412243,0.77539647,0.0005,0.002794873615650157,1.1751935482025146,155.55602239038595,14.499915599822998,242.83385102592524,0.009211605364231983,13120000,0.0010597006,13.294694185256958,81,1.1750147342681885
0.42237138748168945,0.0019291380514570055,0.10929417610168457,1291.8780808448792,-8.985401e-10,-22.45549853512119,3.4125943183898926,800,0.015323602438449982,88.99564651215417,1.5393182662711486,36.851783461667274,12.763632774353027,3.348829984664917,3.464001178741455,-0.2794866381640866,800,8.929859857840022,-0.23528218315092297,0.0034676176,1.0928850173950195,69.9514410080812,0.77273184,1.8092224332212883,3.1728431732227387,0.7729976,0.0005,0.0027924467539898303,1.186915397644043,152.06219614896563,14.5379478931427,241.64213089011426,0.009565789682729411,13280000,-0.0056303004,13.321303606033325,82,1.1867291927337646
0.4274628162384033,0.0018706061905114126,0.10987424850463867,1306.3694822788239,7.2717665e-10,-9.684353751471239,3.418348550796509,800,0.023073208042300824,90.25207490337226,1.5576002524862738,32.851047752020946,12.708690643310547,3.325294256210327,3.440274715423584,-0.279399569613733,800,9.735293845189773,-0.21822222847935038,0.0071674124,1.0839428901672363,60.225318140005896,0.77046174,1.811071160201774,3.1042584310886427,0.770265,0.0005,0.002748406282734747,1.1825523376464844,153.94606374607648,14.48508596420288,242.18830240386,0.00881889710036322,13440000,0.0041404315,13.272004127502441,83,1.1823718547821045
0.39588403701782227,0.0015807215688291528,0.10965633392333984,1320.8794844150543,7.271768e-10,-12.458170372007336,3.4336752891540527,800,-0.010807352476756762,93.93136359112007,1.619398858211606,29.825766201358526,12.757809162139893,3.3386740684509277,3.4543070793151855,-0.3043991924115131,800,15.06152592059789,-0.16667362507551162,0.012684917,1.0887935161590576,77.5811245049005,0.7676873,1.8190266291922819,3.172972174069613,0.767682,0.0005,0.002743202979632923,1.184236764907837,160.03347538553783,14.503671169281006,235.72246670020297,0.008976503755662599,13600000,0.011403575,13.28930926322937,84,1.1840543746948242
0.43657541275024414,-0.00381788111182777,0.11046075820922852,1335.3696568012238,-1.4007093e-10,-16.751634773231945,3.4049527645111084,800,0.007378125355415148,95.31905355442834,1.6469729478675774,34.380261323580804,12.701462507247925,3.336639404296875,3.4286556243896484,-0.8433971772610127,800,14.186146681477656,-0.5862905700472107,0.005743613,1.089834213256836,73.17997970620539,0.7648737,1.9093223305848526,3.8640423772379884,0.7646988,0.0005,0.0027805895753146527,1.1791510581970215,162.6940603881522,14.483798027038574,256.2587834470756,0.00971995127143479,13760000,0.0057903933,13.274439811706543,85,1.1789677143096924
0.42783427238464355,-0.0016998921829223335,0.1088097095489502,1349.816326379776,1.7702579e-09,-15.97093638724822,3.40523099899292,800,-0.0030968543342228295,100.66285735077922,1.7397129957983617,32.76614617388586,12.67774772644043,3.2869760990142822,3.4601409435272217,-0.6314414184802949,800,14.721147406873765,-0.4118171060829172,0.0037304596,1.0808343887329102,67.49543212837395,0.7619617,2.042612200111057,4.271221769547609,0.76189595,0.0005,0.0027967741534613696,1.1698055267333984,171.8479581388795,14.440296649932861,260.26872979810184,0.009795861035698964,13920000,-0.0035949603,13.240437269210815,86,1.1696264743804932
0.4102294445037842,0.0061199807384586385,0.10907387733459473,1364.2313990592957,4.768371e-10,-17.83839705091304,3.3790550231933594,800,-0.0024613267867882953,104.2918097651554,1.8046076028921438,36.80797012651666,12.66366457939148,3.3006887435913086,3.4570529460906982,0.15884712249225633,800,15.305031194993862,0.15275571331281732,0.0026356261,1.0831167697906494,76.0509925911366,0.7596256,2.087582552632262,3.940414871990615,0.7601317,0.0005,0.002722651139247429,1.1695823669433594,178.21027219652956,14.408647060394287,275.5301508232103,0.010675085061082173,14080000,-0.003199076,13.208943843841553,87,1.169398546218872
0.42496514320373535,-0.00585259206286739,0.1112065315246582,1378.70272564888,-1.4543533e-09,-21.398252455368844,3.3945412635803223,800,-0.0004245685996736892,99.62050723481143,1.7213906607292804,34.9711601030524,12.697125911712646,3.318066358566284,3.4653115272521973,-1.0312569777203446,800,13.191713947749026,-0.7226224297504262,0.003153142,1.0785510540008545,91.96766145678814,0.7575789,1.944236064423687,4.338399808858167,0.7577148,0.0005,0.00271194959193039,1.1752305030822754,170.02519327479368,14.464869737625122,244.3029091724751,0.009885203108585788,14240000,-0.0045888675,13.259365320205688,88,1.1750526428222656
0.42815661430358887,-0.00018029950079014406,0.11020302772521973,1393.1366786956787,9.357929e-10,-17.49649848820678,3.3833796977996826,800,1.406165624154021e-06,105.48587305897347,1.8235009707477547,31.679818155763915,12.657779932022095,3.296527624130249,3.449277877807617,-0.4627320802011464,800,13.602438941126138,-0.32400345854170354,0.0071138702,1.0834341049194336,70.05272591860287,0.75588673,2.128306531239914,4.474409463330037,0.7559563,0.0005,0.0027302655156867155,1.1753003597259521,180.07909741967575,14.4275484085083,265.8668032458348,0.010320790607354535,14400000,0.0057488605,13.22217869758606,89,1.1751201152801514
0.4262228012084961,7.251700404860903e-05,0.10862946510314941,1407.5988986492157,-2.861023e-10,-11.856476311298175,3.39907169342041,800,0.002246078458939762,102.7664429460125,1.777955455632598,37.01699438910181,12.694734573364258,3.334646224975586,3.4342541694641113,-0.43261014371054946,800,15.692055589374865,-0.2854320921021441,0.002663315,1.0852715969085693,19.30457924038513,0.75368756,2.0076369122872224,3.4587367396419824,0.7538603,0.0005,0.0027139039638283216,1.1700856685638428,175.59742203305981,14.455826044082642,257.7173827611142,0.010552544927507056,14560000,-0.005284619,13.255572080612183,90,1.1699035167694092
0.4265570640563965,-0.002293450289383261,0.1100625991821289,1422.0633656978607,-7.867814e-10,-14.390016644601378,3.384115219116211,800,-0.005707920542310576,105.01788825453995,1.8157570483326286,35.3086193859173,12.696292877197266,3.3378498554229736,3.448774576187134,-0.6697881590490005,800,10.548724333333844,-0.4532104402322418,0.0079296585,1.0815114974975586,26.43742277343526,0.75152194,2.05114257496456,3.4368818694683245,0.75129086,0.0005,0.0027284143924564074,1.1688330173492432,179.3321610070747,14.45814824104309,267.578605023391,0.010546859533381655,14720000,0.004882781,13.258914947509766,91,1.1686527729034424
0.42763662338256836,0.00019903264872260463,0.10949492454528809,1436.593899488449,-7.033349e-10,-13.62845753915805,3.3919837474823,800,0.011595097114208069,105.1815005329608,1.8188471902183296,33.08922283490618,12.760711193084717,3.344914674758911,3.4921748638153076,-0.42188698365557137,800,12.220923599725161,-0.21883810913072124,0.008654972,1.086467981338501,83.4366372649825,0.7497296,2.073654105969558,3.128075604858566,0.74988985,0.0005,0.002739791106366812,1.1695685386657715,179.6872340545486,14.524155855178833,251.6433295745759,0.01007329675744943,14880000,0.005871481,13.323893308639526,92,1.1693918704986572
0.43875765800476074,0.001152418606779352,0.10905170440673828,1451.003873348236,-8.3446514e-11,-10.933190488129334,3.385446071624756,800,-0.004615077982810819,103.14658390966713,1.7802898702583039,33.97273150978192,12.626338720321655,3.2902605533599854,3.4317309856414795,-0.32122876578897236,800,8.858132628864311,-0.2320505893875585,0.0025228881,1.0774786472320557,94.07105245691997,0.7480943,2.0323625751151253,3.0665893813008167,0.7482235,0.0005,0.002688688717119547,1.1734740734100342,175.8576827860687,14.403557538986206,267.7758637026259,0.010148615023503107,15040000,-0.0015968478,13.200201988220215,93,1.1732947826385498
0.42427968978881836,0.0015308490265690175,0.10885071754455566,1465.4925780296326,5.1259996e-10,-11.150054528413484,3.378594160079956,800,-0.003876007652760001,102.0579912824448,1.7644971780879093,38.2953914340389,12.725565433502197,3.3497040271759033,3.4796125888824463,-0.28685468403662123,800,15.847371685059548,-0.18583475469610977,0.009371636,1.0755889415740967,56.675352049924754,0.74616003,2.096283078982068,3.103080113126135,0.7464585,0.0005,0.0027343800840761694,1.1673128604888916,174.31466480397975,14.48232650756836,257.87668534780187,0.010436245312804987,15200000,0.00834033,13.284693717956543,94,1.167130470275879
0.42859816551208496,0.0014804969194285899,0.10862135887145996,1479.91903424263,1.4662742e-09,-10.836569993280872,3.3855161666870117,800,-0.011570178894094228,103.52260138805315,1.78923013695794,32.776544139153025,12.658539772033691,3.3296449184417725,3.421083450317383,-0.2895935422171567,800,16.469167591483686,-0.2051147537694791,0.0048656426,1.0820035934448242,108.51161667904393,0.74364996,2.0699541394465726,3.4319416130158764,0.7438737,0.0005,0.002764906880592093,1.1681883335113525,176.7736432864103,14.420082569122314,273.0708857069765,0.010133915715644528,15360000,0.0006760164,13.221831321716309,95,1.16807222366333
0.42687273025512695,0.0008196985483771182,0.1081085205078125,1494.3540444374084,2.2649779e-10,-12.664001766196087,3.3736586570739746,800,-0.008902379304393943,104.79841333806193,1.811035418586089,35.62083155242048,12.667531490325928,3.337751865386963,3.4400811195373535,-0.3548346977180563,800,13.636551307890466,-0.27092474221438634,0.0045102295,1.0762124061584473,37.58439984859427,0.74133855,2.0915129264016796,3.2409186964464767,0.7413954,0.0005,0.0028014798339488036,1.1699464321136475,178.84348204458377,14.42860221862793,276.3038738457439,0.010578720384975702,15520000,0.0022796893,13.228493690490723,96,1.1697676181793213
0.4268312454223633,-0.0007874392705889518,0.10970020294189453,1508.783405303955,-1.8477438e-10,-11.907319283506663,3.37947678565979,800,0.008189007974117502,109.93111052537064,1.9032497630042027,36.190640365030625,12.654863357543945,3.3167214393615723,3.445436716079712,-0.5156440171455765,800,10.888484861019876,-0.2906172154483561,0.003688769,1.0814077854156494,51.75056723345372,0.73897773,2.199763910837692,3.221673699793819,0.73883486,0.0005,0.0028162137635696677,1.1760916709899902,187.9118327803447,14.422962427139282,276.35018219653057,0.01117634597706349,15680000,0.0011890562,13.21738600730896,97,1.175910234451294
0.4151616096496582,-0.0006601611044557981,0.10927367210388184,1523.2445137500763,-1.3232231e-09,-17.284858149896227,3.3726751804351807,800,-0.005619299495557871,108.21671132279363,1.8767088053816274,40.901015342415704,12.705645084381104,3.3388314247131348,3.4813287258148193,-0.5010007475721465,800,13.087426676531724,-0.34260297615504415,0.0021045865,1.081817626953125,42.72254102983474,0.73688173,2.1248652238868324,3.1177784935066004,0.7366967,0.0005,0.002814096367843258,1.1687679290771484,185.21804773894166,14.454746961593628,290.7671818627881,0.012068060980130132,15840000,-0.0060468228,13.256029844284058,98,1.1686477661132812
0.4247608184814453,0.0029753103491947635,0.10941720008850098,1537.6854898929596,3.6358835e-10,-11.310817482773688,3.3972272872924805,800,-0.00281543247334513,112.76768870832373,1.9550533601584412,39.25497634861201,12.659209489822388,3.2900967597961426,3.4631807804107666,-0.1403757604346581,800,14.492973673429717,-0.082594229091989,0.0024530403,1.0754516124725342,15.908745137693005,0.73520845,2.236786897221032,3.2601126300697847,0.7353095,0.0005,0.0028312324282683873,1.184478998184204,192.96738476632825,14.434576988220215,282.97623595942684,0.01185761582489856,16000000,-0.0047115437,13.219422340393066,99,1.1843035221099854
0.425396203994751,0.0003823706510857103,0.10815167427062988,1552.121300458908,-3.5762816e-11,-9.425658029130496,3.376509666442871,800,-0.00465573151241129,105.26611840570227,1.8186099596118515,34.47240362344968,12.671513080596924,3.322472333908081,3.4603919982910156,-0.40002650537740747,800,11.267874705790923,-0.3395997355299128,0.0025965865,1.0841825008392334,35.23538420629051,0.7335066,2.058959645290888,3.0369125432053488,0.7332926,0.0005,0.002816028008619487,1.1673614978790283,179.58377331977158,14.429424285888672,284.7068487764156,0.010999447263352013,16160000,-0.00507912,13.23156213760376,100,1.1671802997589111
0.42720818519592285,0.0006485156329295924,0.10851168632507324,1566.5151093006134,-2.6643274e-09,-10.326322690082693,3.3798024654388428,800,-0.0008920099033059009,115.9920096652723,2.011827867628099,36.78508261491493,12.628275632858276,3.272993564605713,3.4688546657562256,-0.37678955745944054,800,14.883430895793603,-0.18445948125428344,0.0023287418,1.082509994506836,113.62772981251474,0.73169094,2.357433445960687,3.2330628410764644,0.7318075,0.0005,0.002834699429082099,1.1674778461456299,198.60419156053607,14.387367486953735,285.4897840290434,0.011796959430333744,16320000,-0.004732303,13.18999433517456,101,1.1672956943511963
0.4285426139831543,0.0011370649790787284,0.10806155204772949,1580.8859431743622,8.940697e-10,-18.40227014222026,3.384638547897339,800,-0.0008993643482133251,113.78439005530002,1.9722863871914567,37.1798505890654,12.591337442398071,3.271991491317749,3.4375967979431152,-0.32594292697596244,800,10.368440353006982,-0.23084976903477425,0.0015506973,1.0788326263427734,18.814271811698127,0.729665,2.301403087207828,3.216056332867421,0.7295093,0.0005,0.0028074574800621755,1.1801321506500244,194.65812917060472,14.364530086517334,293.6325322145371,0.01195858485090094,16480000,-0.0058949403,13.153956174850464,102,1.1799490451812744
0.4374220371246338,-0.0006747466315783241,0.11058735847473145,1595.3161931037903,6.824733e-10,-13.063716835597985,3.381930351257324,800,-0.012318889835855917,120.24474727540124,2.0870425493739244,38.27163807108779,12.648868322372437,3.3189775943756104,3.415651321411133,-0.5064806554694019,800,12.296811791810262,-0.21340735031461122,0.0026018876,1.0767366886138916,30.228170081765416,0.72763944,2.308503123670624,2.972185523273101,0.7276191,0.0005,0.00281018209315596,1.1712133884429932,206.03950859770754,14.423763751983643,289.4998199700359,0.012017308997842674,16640000,-0.005244681,13.222934007644653,103,1.1710326671600342
0.42682480812072754,-0.0002782144813798352,0.10958456993103027,1609.7269413471222,-3.0994407e-10,-12.992601045345054,3.3854305744171143,800,-0.008492000928611748,119.03471748247098,2.062325657715739,35.606702311000895,12.634469747543335,3.3285140991210938,3.430117607116699,-0.4602420113979824,800,9.653798190637042,-0.28973407456540656,0.0055225594,1.0763616561889648,74.6036910816815,0.7254647,2.3958296860208463,3.031858256915596,0.72540945,0.0005,0.0027629195973640566,1.1770782470703125,203.5922137540412,14.404367208480835,294.0033312957197,0.011872448982184852,16800000,0.0017389209,13.196903228759766,104,1.176893949508667
0.4172701835632324,-0.0009330555189223027,0.10940742492675781,1624.101277589798,1.6734003e-09,-12.397314031964571,3.3764736652374268,800,-0.0023716236455466407,114.36751019162486,1.9813576514070195,34.52476696696194,12.618143796920776,3.3066060543060303,3.4486241340637207,-0.5267346783293761,800,9.716638893173512,-0.3984701959600275,0.0018035537,1.0781426429748535,3.0694305875800265,0.7231634,2.295874042688355,3.0200740000789144,0.72311723,0.0005,0.0028004402497359042,1.1668176651000977,195.53937326165655,14.367936134338379,304.0437589398462,0.012444267502187363,16960000,-0.0048721526,13.170810222625732,105,1.1666345596313477
0.42684483528137207,9.379169282032671e-05,0.10799646377563477,1638.4960119724274,4.0233136e-10,-10.574621515258922,3.374124526977539,800,0.0018715366505606373,115.38653664820157,1.9967729119336368,33.08489348844417,12.628815650939941,3.3031868934631348,3.4653098583221436,-0.4213651351026179,800,11.628868251109512,-0.3172412155748165,0.0019609442,1.0775609016418457,17.85228171686913,0.7209069,2.2881733528386103,2.8954831069601834,0.7207865,0.0005,0.0027990213205243155,1.1686601638793945,197.13320725910685,14.388371229171753,301.12382052701946,0.01143183476847669,17120000,-0.0044409786,13.189709663391113,106,1.1685376167297363
0.43091464042663574,0.0008382827413783957,0.10875988006591797,1652.8743588924408,-8.8214874e-10,-10.49885525576891,3.3654518127441406,800,-0.01354753357670275,121.88827044489359,2.1218929411586425,39.478540427942924,12.609838247299194,3.2823071479797363,3.47379994392395,-0.350146488915797,800,11.55856905437182,-0.14685186901705338,0.0035889868,1.0809519290924072,61.29884036576187,0.7189801,2.6193992185733577,3.0500125307655326,0.7187624,0.0005,0.002816180687713314,1.1668391227722168,209.31949430004468,14.371948957443237,302.81358530416964,0.012991353926753095,17280000,-0.0018901852,13.175495147705078,107,1.1666553020477295
0.4333829879760742,0.0005651971537980078,0.1096339225769043,1667.2771480083466,-5.066395e-10,-12.49928776620657,3.364036798477173,800,-0.005875290373607551,120.42405240588465,2.0895890124938483,40.15676915988448,12.6195547580719,3.3163397312164307,3.462716579437256,-0.37496001066982637,800,11.78503329819366,-0.21768205568799215,0.022618027,1.074997901916504,32.30663828261974,0.71702397,2.5701711705663595,2.9629682745535355,0.7172949,0.0005,0.0027880036257675856,1.177779197692871,206.14821029577797,14.396473407745361,317.47662094961566,0.012883370785551728,17440000,0.037898175,13.18864631652832,108,1.1775927543640137
0.4271202087402344,-0.005271566539411641,0.10869240760803223,1681.6510310173035,-1.4007089e-10,-15.25920672994145,3.3761367797851562,800,-0.01122997831949934,118.47016716227499,2.0555882330040856,40.82803996981388,12.612191677093506,3.290872812271118,3.4600319862365723,-0.9594860926591564,800,11.148788533436008,-0.540371189984629,0.008166887,1.0825245380401611,54.79122589790331,0.7152073,2.3922975791114847,3.5214715292707996,0.7152427,0.0005,0.00276981327710449,1.1631081104278564,202.9666256234125,14.367497682571411,305.09853210485585,0.012332987547852762,17600000,0.010151154,13.174112319946289,109,1.1629328727722168
0.4374210834503174,0.006725009765249099,0.10878109931945801,1696.0364036560059,2.2888185e-09,-15.343056759963432,3.3747904300689697,800,0.0052183129856081985,113.25066325481599,1.957070267524223,32.57239733721124,12.60845422744751,3.299409866333008,3.448481798171997,0.22536303535553187,800,14.26157617519059,0.06186818918125221,0.008528834,1.0829429626464844,61.90800115631376,0.7136824,2.285510359790562,4.2234934946962825,0.7137273,0.0005,0.002877924020676575,1.168642520904541,193.2963025432828,14.378967523574829,274.2912001385075,0.011039048022060696,17760000,0.005537294,13.180650472640991,110,1.1684668064117432
0.40500378608703613,-0.00798379006697978,0.10782361030578613,1710.4236526489258,2.7641656e-10,-18.906670742876358,3.3741230964660645,800,-0.008597537819982367,120.26775329524047,2.084483904306518,31.53660050008321,12.63999891281128,3.3218374252319336,3.4633378982543945,-1.2407316069881709,800,12.238363361422826,-0.677708459528663,0.0042526177,1.0769715309143066,123.47610748230439,0.71213275,2.5214990736318597,4.022828589441885,0.7121523,0.0005,0.002844697411358335,1.17167067527771,205.87515434761792,14.380852937698364,284.7998702156438,0.011725328037157576,17920000,0.00076759374,13.178845405578613,111,1.171482801437378
0.4519670009613037,0.0037707493202450066,0.11876058578491211,1725.2327303886414,-6.258488e-10,-18.734632847120295,3.5731523036956787,800,0.0018598339387119638,114.13278723317228,1.9757909160190974,35.432502363697886,12.999446153640747,3.4687693119049072,3.468799591064453,-0.06592346632643671,800,14.896299301098814,-0.07140499568793414,0.0046305275,1.0810117721557617,33.297279790611555,0.7106555,2.427751328421374,3.7355840406614598,0.710594,0.0005,0.0028569429135835885,1.1746444702148438,195.16575884162495,14.80239725112915,289.7838074692249,0.011672946793143953,18080000,0.000316841,13.59785270690918,112,1.17445707321167
0.42647266387939453,0.005013250079274148,0.10879874229431152,1740.011663198471,1.358986e-09,-14.965412551426967,3.3706042766571045,800,0.0026025387692146353,114.50694294881767,1.9859460829149262,33.54246593683531,13.014983654022217,3.2964017391204834,3.862285852432251,0.054921277797933696,800,13.062959427474107,0.011233037939258624,0.004993999,1.083331823348999,72.95440164322483,0.7091387,2.301794964174953,3.856065580270018,0.7091968,0.0005,0.0028883327953382457,1.1664972305297852,196.1443171018328,14.772615194320679,290.29117807947887,0.011713333372330124,18240000,0.005950786,13.576218605041504,113,1.1663198471069336
0.41527318954467773,-0.007959764443606392,0.10917139053344727,1754.3565638065338,-4.231929e-10,-15.95300327536,3.363508462905884,800,-0.009828593351962515,117.63906938997549,2.040602264930491,36.214701176284436,12.583569288253784,3.303246259689331,3.4313268661499023,-1.2427737372522378,800,15.352537638212638,-0.7128401848975936,0.0037401237,1.0826261043548584,80.65632339235542,0.70755976,2.445847554618719,4.076422667972056,0.70746124,0.0005,0.0028726777587546144,1.1737205982208252,201.5786685780109,14.338398456573486,284.35298078395226,0.011789395886107916,18400000,-0.0031822536,13.134178400039673,114,1.173537015914917
0.4282264709472656,0.009852471471068,0.10954904556274414,1768.7242178916931,1.0311604e-09,-18.921332251696867,3.3825337886810303,800,0.019889987712385995,109.7066452733116,1.9006897383105141,41.55111707179083,12.598068475723267,3.3136446475982666,3.420217990875244,0.5410468302525495,800,18.417108454020074,0.23911186679674812,0.0036197547,1.0807263851165771,17.898225351631165,0.7055695,2.3144396266494702,4.32327303798718,0.7054213,0.0005,0.002855893420635644,1.1694271564483643,187.63903736722008,14.361207962036133,307.7172397853388,0.01277463940369812,18560000,-0.0010239015,13.161894798278809,115,1.1692516803741455
0.426483154296875,0.0024670762389870345,0.1090538501739502,1783.1544885635376,6.437303e-10,-14.158577357931334,3.380798816680908,800,-0.002647406312022447,112.89476389432926,1.9579770772566838,40.83485601992873,12.66340184211731,3.3406424522399902,3.4646236896514893,-0.19777267519190678,800,15.21981065005037,-0.14975328825918896,0.0030781492,1.073744535446167,72.12665116036742,0.7040846,2.380673886479099,4.187956039931995,0.70390743,0.0005,0.002842688319943951,1.1690871715545654,193.386256701367,14.423883438110352,287.17094948583554,0.011958640659752695,18720000,-0.0047834353,13.224908590316772,116,1.1689121723175049
0.4104452133178711,0.004905140537839721,0.1087188720703125,1797.5304701328278,7.2717665e-10,-18.213400066794915,3.3677635192871094,800,0.003075810637453884,109.56515335235419,1.8946700981007456,31.37191154750149,12.62499475479126,3.333467483520508,3.4412641525268555,0.048018237536754424,800,14.877501673298715,-0.08187064410696601,0.004247778,1.082026720046997,51.47293866672076,0.7024257,2.2550711234947896,4.055472491847555,0.7024285,0.0005,0.0028428094866180726,1.1693849563598633,187.19633678481014,14.369535446166992,272.10489336759656,0.011076792276130855,18880000,0.001221626,13.17012906074524,117,1.1692097187042236
0.4303550720214844,-0.002010619091676541,0.10860610008239746,1811.9815747737885,-1.5497207e-09,-16.980494509042458,3.3812057971954346,800,0.004169324229648255,117.35014158740292,2.032526294818663,30.7450116983361,12.68027400970459,3.336294412612915,3.4736509323120117,-0.6447640945385408,800,11.97523160758802,-0.42101408250744327,0.002895108,1.0834860801696777,122.05691555534574,0.7009069,2.4399725642221717,3.9408722335183284,0.70100355,0.0005,0.002882628844241564,1.1690597534179688,200.787880609814,14.444684982299805,303.5227560268953,0.011473323668243563,19040000,-0.0012565699,13.245232343673706,118,1.168877363204956
0.4527585506439209,0.0004023726858816776,0.10886859893798828,1826.4351625442505,5.9604322e-12,-19.69273920787371,3.3595011234283447,800,0.00573063017750548,114.48460032590057,1.9854354759213904,37.68451427253479,12.65870189666748,3.357743978500366,3.4583702087402344,-0.40919030548865315,800,16.374529097487407,-0.2820207092569894,0.0020248606,1.080115795135498,1.7903960630261766,0.69945526,2.428961147251197,4.67073844695517,0.6992407,0.0005,0.002919889878538596,1.1707510948181152,196.07294599058133,14.447213888168335,308.74779815576414,0.012151785362215554,19200000,-0.0034564133,13.2463059425354,119,1.1705667972564697
0.4274463653564453,-0.0006079532896331449,0.1086885929107666,1840.8124940395355,5.0067905e-10,-18.195498618866612,3.367283344268799,800,0.01021736788246665,117.9053087035138,2.0427558887959627,39.9374459414429,12.611752986907959,3.309772253036499,3.456472873687744,-0.5093472269544429,800,18.899792476487885,-0.3302423436419786,0.0035274536,1.0756347179412842,106.6868900317133,0.69840395,2.5230066995386697,4.818214634348931,0.69837123,0.0005,0.002900775436170672,1.1672132015228271,201.7388317635705,14.370885610580444,292.6597214238413,0.012118152747794729,19360000,0.0011447254,13.173912763595581,120,1.167029857635498
0.40439581871032715,0.0034975399119289013,0.1082615852355957,1855.1610102653503,-7.3909756e-10,-17.73032830701459,3.36171555519104,800,0.005567043576533871,115.94768163787289,2.0071770065808368,30.973153614555606,12.603768110275269,3.2905428409576416,3.472738742828369,-0.10225444895158638,800,18.52309523656625,-0.11783184481052426,0.0035783104,1.0787231922149658,24.797676126217812,0.6973129,2.477598693882631,5.084485017578793,0.6971443,0.0005,0.002926119822342346,1.1689345836639404,198.27165613349607,14.342145442962646,282.05606018545257,0.01135956319159158,19520000,0.002303585,13.142395257949829,121,1.168759822845459
0.4179117679595947,-0.0021866195894169305,0.10924267768859863,1869.522243976593,-6.258488e-10,-23.218536647954398,3.374624490737915,800,-7.116757400690843e-05,118.14542880346978,2.0460069425280087,32.528486591321396,12.606549263000488,3.286486864089966,3.4611763954162598,-0.665021234745347,800,18.97832776428461,-0.4481955827875705,0.0040106457,1.0786702632904053,73.5406841514907,0.69603986,2.4385808496894184,4.580285355588186,0.6959128,0.0005,0.002844002023867169,1.1651170253753662,202.0621023446413,14.35481882095337,305.999348049052,0.012041021851145988,19680000,0.00010205657,13.15963339805603,122,1.16493558883667
0.42432188987731934,-0.01163154595671898,0.10855245590209961,1883.9536018371582,-4.5895568e-10,-15.603085360538312,3.3948235511779785,800,-0.012538460935733929,126.09262192846055,2.1962063371607,38.79877891314075,12.655445575714111,3.314906597137451,3.4624643325805664,-1.608972873555285,800,13.0960424307121,-0.8658524894077309,0.0073140264,1.0811758041381836,54.482522719456924,0.6944939,2.7627573089873727,4.292530386542341,0.69455767,0.0005,0.0028511091931423347,1.1800518035888672,216.80986660728348,14.425025939941406,307.4014850486627,0.013111462414036648,19840000,0.013999921,13.214327096939087,123,1.179868221282959
0.42754507064819336,0.002832693490357943,0.10819101333618164,1898.3359100818634,-2.1457669e-10,-11.943097951375462,3.3847432136535645,800,0.009787294593251577,119.18401470919065,2.0684909115604424,36.649017401271735,12.616863250732422,3.319403886795044,3.4314517974853516,-0.16048023214946977,800,12.794651188120849,-0.1408210704977443,0.006568423,1.0777511596679688,18.324140872843486,0.6930707,2.563875399740567,3.5416710479899987,0.6929558,0.0005,0.0028603059132416802,1.1673483848571777,204.1404508263639,14.375946283340454,309.82350537924054,0.01302519015963138,20000000,0.007182762,13.178605318069458,124,1.1671638488769531
0.42846155166625977,0.0013259525615411515,0.10862517356872559,1912.727962732315,-1.4841557e-09,-11.695444730992895,3.367650270462036,800,0.0006865304312479542,121.79566028839582,2.1129645730743505,41.74747250043902,12.62851357460022,3.3309483528137207,3.4501729011535645,-0.304644937142236,800,11.632523052906052,-0.23706405773113143,0.0019299497,1.078047752380371,10.55953932699026,0.6921849,2.6625955468756537,3.3379272417076447,0.69226396,0.0005,0.0028615108336235264,1.1643948554992676,208.53554614797525,14.385567903518677,315.78997845808306,0.012920014627449055,20160000,-0.00017206684,13.191532850265503,125,1.1642186641693115
0.4257652759552002,0.003048386536333208,0.10843873023986816,1927.1441767215729,1.3440848e-09,-16.7866267674141,3.387010335922241,800,0.003220926805497838,120.23152300251287,2.0875332550412766,36.40286063148915,12.650689840316772,3.316014528274536,3.4412143230438232,-0.12715399325676757,800,9.455305889485667,-0.13287429677450185,0.0021230846,1.078723669052124,42.31086053594964,0.6907907,2.6123099525005107,3.2934960342115778,0.6905207,0.0005,0.002813226081970605,1.1690404415130615,206.0747726316658,14.409866094589233,301.00842161029834,0.012638818132290073,20320000,-0.0042712823,13.210901498794556,126,1.1688652038574219
0.4485433101654053,-0.003214078145146722,0.10934185981750488,1941.4973804950714,-5.9604322e-12,-13.435627927610147,3.36068058013916,800,0.00606239325402028,126.91854367930006,2.215766533400362,41.95951025087006,12.555283069610596,3.272320032119751,3.443559169769287,-0.7573522028398092,800,10.756612250876218,-0.41542319277033213,0.010555536,1.0771877765655518,-6.845993406773616,0.68924457,2.882312820280892,3.2888319126911174,0.6891887,0.0005,0.0028558863913345756,1.1778719425201416,218.64150905300744,14.346830606460571,309.66393316803624,0.01361358042345316,20480000,0.029951235,13.139126777648926,127,1.1776893138885498
0.42664122581481934,-8.415277787071141e-05,0.10928916931152344,1955.8374509811401,5.24521e-10,-9.667932865709606,3.372321844100952,800,0.008845774571230947,124.72914400672511,2.166088506321561,45.0897914973455,12.57701301574707,3.2857718467712402,3.4406280517578125,-0.4419259636851291,800,9.266273879074456,-0.25039362120840986,0.0066573233,1.0786356925964355,-41.838573162966846,0.6878351,2.844182844289074,2.9197622004125585,0.687793,0.0005,0.0028222736529423583,1.1650350093841553,213.7383684180465,14.333528518676758,318.9046355206662,0.0135330095506434,20640000,0.013274894,13.13893723487854,128,1.1648507118225098
0.42783594131469727,3.947234013107845e-05,0.10782432556152344,1970.2163271903992,-5.4240223e-10,-11.91296255279925,3.371610403060913,800,0.0015532336851344346,125.64871320216724,2.1878895994676184,39.86802278054184,12.614255666732788,3.303990602493286,3.4579155445098877,-0.4216850029768275,800,9.739038262825552,-0.2690443040541702,0.0033412096,1.0782709121704102,17.298747851086922,0.6862346,2.7815251450737164,2.826728286495383,0.68636864,0.0005,0.002766858073543791,1.166999340057373,215.85459451583037,14.372549057006836,330.02087898672767,0.013374590023846663,20800000,-0.00014661833,13.175878524780273,129,1.1668140888214111
0.4120981693267822,-0.0019024077290194545,0.10836338996887207,1984.5549728870392,-1.8239023e-09,-12.80194937161691,3.3827481269836426,800,-0.00784535040967484,129.9983808451851,2.2651711638348333,38.53542150212819,12.5871262550354,3.2814669609069824,3.4418959617614746,-0.6133917418388286,800,11.0909875302274,-0.33973200136575465,0.003813055,1.0768015384674072,4.179699204832267,0.68472,2.9932339848708365,2.893346745241721,0.6845146,0.0005,0.002767912898881297,1.1689770221710205,223.53273506773624,14.33224368095398,311.6943332617506,0.013318676340400242,20960000,0.0014229375,13.133608341217041,130,1.1687986850738525
0.40429210662841797,0.0009854404289360446,0.10873222351074219,1998.8902599811554,-4.768371e-10,-9.582486491252544,3.3673946857452393,800,0.001796609138620916,132.42231004715708,2.307842440925221,44.44646243241686,12.591118335723877,3.291740655899048,3.4560048580169678,-0.3227114660350571,800,8.494243391720866,-0.14529674306097712,0.00894809,1.0749919414520264,12.999853383006762,0.68337697,3.0596435633561003,2.660564700521199,0.6834816,0.0005,0.002757316831731913,1.1689376831054688,227.70613714772946,14.3289635181427,321.9129197902754,0.01389253607495294,21120000,0.012638563,13.130126237869263,131,1.1687602996826172
0.42612648010253906,0.0017544930132431414,0.10886812210083008,2013.2665045261383,-9.864569e-10,-11.439186431757882,3.373603343963623,800,0.0005906991402816339,132.82739381914,2.3153573489929524,46.53691324842269,12.60327410697937,3.287062644958496,3.4608941078186035,-0.24807669468424629,800,8.936960398089779,-0.14175284381545153,0.005410239,1.080397605895996,20.630883036254527,0.6821238,3.086887473801122,2.663133028324294,0.6821197,0.0005,0.002755856903275485,1.175910472869873,228.30183536563555,14.36982774734497,332.8978620437042,0.01450966827606547,21280000,0.004171321,13.164266109466553,132,1.175727367401123
0.42752647399902344,0.00025608861786897573,0.10978960990905762,2027.6303191184998,-3.933906e-10,-13.998226832742798,3.3694467544555664,800,0.0076138873354616434,134.26596370018888,2.3372559647921625,40.854879612328915,12.59828233718872,3.277315378189087,3.4657137393951416,-0.3988157653627583,800,13.832078942003411,-0.24693706029390164,0.005995054,1.083761215209961,19.51796216946532,0.68105716,3.0838656188653015,2.9792001829656742,0.68109244,0.0005,0.0027839352871202746,1.1656510829925537,230.559943963212,14.35740613937378,312.6847446679584,0.013557144448061517,21440000,0.016004127,13.161606311798096,133,1.1654670238494873
0.41187572479248047,-0.0006181240202094957,0.10926389694213867,2041.9871816635132,-1.5258788e-09,-12.356787938794003,3.36613392829895,800,0.006265223255449267,128.90301039993562,2.2413261957590263,35.812996249140724,12.605973958969116,3.309790849685669,3.4488255977630615,-0.48370515036708706,800,7.509869912739146,-0.38378832740096797,0.00348965,1.0778825283050537,11.79992690547466,0.6800962,2.912886658094349,2.644150191579715,0.67996204,0.0005,0.0027637651368321394,1.1677868366241455,221.1817311887029,14.350515127182007,313.59873449935935,0.012690756342129865,21600000,-0.0013324099,13.153078079223633,134,1.167612075805664
0.42824530601501465,0.0003670321039918651,0.10757732391357422,2056.3228006362915,6.8247336e-10,-12.32524126268792,3.3686037063598633,800,-0.009171855803872449,133.53981019807335,2.3252122221923264,39.52393551723432,12.571354866027832,3.294199228286743,3.432605743408203,-0.37730811169101924,800,11.064907262106908,-0.20395956349615293,0.004054935,1.0723600387573242,21.92298894505546,0.6788095,3.019789664981699,2.6250478183146124,0.6785817,0.0005,0.002693813625401084,1.1662805080413818,229.38638536795924,14.329250574111938,321.26135511132907,0.013531134992190249,21760000,0.00058179005,13.13310694694519,135,1.1660959720611572
0.43912696838378906,-9.762947304983616e-07,0.10839605331420898,2070.6600971221924,-8.6426744e-10,-10.806907898095222,3.363614797592163,800,0.005604897852746793,128.22292352367214,2.228864232733708,40.599674308832334,12.559196472167969,3.298536539077759,3.421551465988159,-0.41341452453943917,800,12.69072894066931,-0.3045301135099474,0.0023511075,1.0739467144012451,25.72990852561401,0.6776106,2.931007542729412,2.5952411917507496,0.6778912,0.0005,0.002698966911056705,1.1673765182495117,219.90803632046712,14.330975770950317,324.6669110417672,0.013711219505513586,21920000,-0.0031041626,13.132710695266724,136,1.1671967506408691
0.42584657669067383,-0.00187727054154952,0.10877418518066406,2085.0228836536407,-1.8805264e-09,-8.67235676764646,3.368426561355591,800,-0.008812230388649303,132.27228131224368,2.3066271932265745,37.144432330362825,12.599486351013184,3.2736623287200928,3.4710159301757812,-0.6045735620017373,800,7.938357605763564,-0.38578011197917184,0.0017528903,1.083972454071045,0.5502886134475509,0.67638534,3.0737609299559745,2.4649069166346425,0.67632467,0.0005,0.002693007253521674,1.1662969589233398,227.60411759937932,14.356393098831177,316.22248313795745,0.013524386442485182,22080000,-0.002642374,13.160181522369385,137,1.1661221981048584
0.42121267318725586,-0.0012563082187779773,0.10872340202331543,2099.3381068706512,-1.3113023e-09,-10.81530778714991,3.368786334991455,800,0.000946330987017015,130.70829945804746,2.274990961162613,38.61418106833691,12.559589385986328,3.2676827907562256,3.440390110015869,-0.543971763818585,800,8.545818950807952,-0.42285244281050455,0.00154272,1.0784499645233154,-3.709350669885315,0.67499125,3.047608831519575,2.718859632589571,0.6748443,0.0005,0.002696966191617418,1.1630864143371582,224.52266380430225,14.3089017868042,315.5355740278776,0.01326276531842644,22240000,-0.005381723,13.11553430557251,138,1.1629037857055664
0.4329054355621338,-0.0007305752496767411,0.10923647880554199,2113.684650182724,-1.3157726e-09,-11.505373219537914,3.360264539718628,800,-0.01104211021448138,135.1964516476282,2.3593455301331034,39.09928508572409,12.576490640640259,3.2526495456695557,3.460644006729126,-0.4922615033024331,800,9.266545151794466,-0.2508264987065431,0.004810884,1.0782356262207031,25.785669401486658,0.673593,3.2031754493308533,2.472582706117645,0.67385024,0.0005,0.002676627305348568,1.1657402515411377,232.77799086745645,14.340173244476318,318.95856762865253,0.013814153586993071,22400000,0.005928753,13.14460802078247,139,1.1655609607696533
0.4109501838684082,0.0006901754049618424,0.10918211936950684,2128.0207250118256,7.83801e-10,-9.437953604158835,3.3887381553649902,800,-0.0022471395285053853,133.98406776165524,2.335470716935027,40.020125131191115,12.585848808288574,3.2720537185668945,3.446833848953247,-0.34604876465608725,800,10.45707678448753,-0.18011937087517368,0.004801751,1.073979139328003,60.184635125307395,0.67220515,3.1459687359090593,2.629672069850054,0.6720208,0.0005,0.002676499139122539,1.168010950088501,230.40846132754953,14.329736709594727,315.93524879823406,0.013583180380835624,22560000,0.0024780734,13.131990909576416,140,1.1678965091705322
0.44941163063049316,-0.0016134310434176222,0.10766124725341797,2142.4151453971863,-8.404255e-10,-12.202051484254337,3.3866305351257324,800,-0.008799175763891833,138.36061733724918,2.411743976116837,37.292510565588564,12.598355531692505,3.2593674659729004,3.4745116233825684,-0.5794820068435874,800,7.23793316488139,-0.3311718457800502,0.0018335246,1.0743067264556885,84.55728716797482,0.67123157,3.3001992610424815,2.6027404441730404,0.6711692,0.0005,0.0026908828879726567,1.1776564121246338,238.00183819924277,14.388031482696533,323.3906403983139,0.013867600484715421,22720000,-0.006173224,13.181403160095215,141,1.1774697303771973
0.3956468105316162,-0.0013917954347561598,0.10792827606201172,2156.6925666332245,-2.5272369e-09,-13.064737733898268,3.3668973445892334,800,0.014896220802402603,133.16097442822536,2.31772909296418,40.275518124904515,12.546852350234985,3.236816167831421,3.460568904876709,-0.5539744879152595,800,8.156091937909947,-0.4133811583023078,0.002131065,1.081902265548706,-30.97358955764657,0.6701864,3.0517374424853108,2.593500243068972,0.6703095,0.0005,0.002656922062094714,1.164243459701538,228.6928866365665,14.271047830581665,315.4186825208427,0.013388935787453348,22880000,-0.0031520214,13.076462984085083,142,1.164074182510376
0.42858052253723145,-0.00105703194061695,0.10897612571716309,2171.078908920288,-3.8743075e-11,-12.642988928924261,3.3787059783935547,800,0.0014530222924593673,138.52647324828425,2.415714833654555,36.094506068019754,12.609387159347534,3.3006041049957275,3.4502055644989014,-0.5242093602466055,800,8.333035567831894,-0.3483725307403469,0.0018749483,1.0742931365966797,60.29749865607267,0.669147,3.326960140151474,2.6417013010861536,0.66906106,0.0005,0.0027078946999872355,1.1775012016296387,238.32162905402242,14.3799889087677,322.1320482387889,0.013706207463253186,23040000,-0.0031590657,13.172924518585205,143,1.1773202419281006
0.4425830841064453,0.0003607448215950692,0.10881161689758301,2185.4260618686676,8.881784e-17,-10.386635091150229,3.3752598762512207,800,-0.013169503622650522,134.11483476500223,2.338536212686531,40.13579265103616,12.557687044143677,3.2682480812072754,3.432288408279419,-0.3837829673338895,800,9.646655333057295,-0.2183383712895374,0.0059837205,1.0766470432281494,10.00378539562745,0.66809314,3.209313655854939,2.6488042112521195,0.6682472,0.0005,0.002720635348431055,1.1752159595489502,230.73890961023466,14.340563535690308,321.3427174534868,0.013587826663050273,23200000,0.0037981123,13.13511347770691,144,1.1750431060791016
0.428027868270874,0.0001726403347971333,0.10776090621948242,2199.7687282562256,-2.7418134e-10,-10.748482448391751,3.3698582649230957,800,0.00034318025063983794,134.99214630499822,2.349669900204975,37.63088596459731,12.577956199645996,3.2906877994537354,3.437248706817627,-0.3986971795457475,800,7.783847868389,-0.24148228250620385,0.004266739,1.0782008171081543,-12.193882951842147,0.66707575,3.025730297587206,2.527009604684795,0.66703117,0.0005,0.002644088715646176,1.1671457290649414,231.85085189223625,14.336257934570312,327.6343021862887,0.013721467152311127,23360000,0.001363718,13.13974905014038,145,1.1669740676879883
0.4257938861846924,0.0017709226463169436,0.1083059310913086,2214.155614376068,-7.748593e-11,-10.56753721535537,3.3760154247283936,800,-0.007103793574150998,134.27476485141136,2.3379488909862896,36.86656025588618,12.622626543045044,3.304764986038208,3.4652347564697266,-0.24093740697263955,800,8.791286688942016,-0.20839723659919937,0.0020117853,1.075045108795166,67.85028013833224,0.66590184,3.0935435014734383,2.8058060733467824,0.66601956,0.0005,0.0026708438742871396,1.167203664779663,230.60834335304355,14.380378007888794,323.3363472345275,0.013916588234422623,23520000,-0.004043162,13.182701110839844,146,1.1670243740081787
0.4377422332763672,0.0019987411362796044,0.10861825942993164,2228.543892621994,-8.2254414e-10,-10.209631824970288,3.375056743621826,800,0.005264704614691369,132.86633356748393,2.3143019036824324,41.769329060168126,12.61148452758789,3.3154749870300293,3.439692497253418,-0.2150449915418249,800,10.925633424552098,-0.14918023752644932,0.02835069,1.075324296951294,-23.00926129102162,0.6646373,3.00020273529747,2.878305266724842,0.6643858,0.0005,0.002623188336496556,1.1681885719299316,228.33729468371675,14.381904125213623,326.5152977103348,0.013980859290009313,23680000,0.057201426,13.183837890625,147,1.1680114269256592
0.43889713287353516,2.4020043509452416e-05,0.10795736312866211,2242.9567742347717,-7.0929523e-10,-11.112768533426937,3.375805377960205,800,-0.0026189429225678957,133.5366587020634,2.328833195933159,43.57269677865666,12.624127388000488,3.3093364238739014,3.46060848236084,-0.4067048786850856,800,8.36780517200561,-0.30693688411571957,0.0039625973,1.0743062496185303,80.4513193506834,0.6633214,3.0859033346472815,2.398642330604871,0.6632488,0.0005,0.0025719841216303918,1.1787233352661133,229.77641788510613,14.406408309936523,329.84929533699386,0.014398986466946356,23840000,0.0015000657,13.196994543075562,148,1.1785376071929932
0.4331512451171875,8.953130366446934e-05,0.12033462524414062,2257.831800699234,-2.861023e-10,-12.332056999420528,3.5830910205841064,800,-0.016511668613247665,138.27778393443964,2.4135706773375567,38.064363764605254,12.945006608963013,3.4409751892089844,3.434633731842041,-0.3983399658578503,800,9.995930813282452,-0.30511315922636345,0.0026333025,1.0795049667358398,12.548360413504902,0.6620733,3.2926955334839305,2.5867672961876385,0.6619454,0.0005,0.0025560547433214607,1.3120739459991455,238.09855949856615,14.868654727935791,335.11784789282444,0.014204948973857942,24000000,-0.0026117126,13.526256322860718,149,1.3118863105773926
0.4174611568450928,-0.0003153286929623359,0.10939288139343262,2272.4222886562347,3.4570694e-10,-12.91257759695342,3.38588547706604,800,-0.0004311189694004788,134.39025422737825,2.340547797745019,38.67559423916485,12.825625658035278,3.275066614151001,3.619361639022827,-0.4353714927657471,800,9.166007572421838,-0.37860879124652586,0.003945497,1.1399788856506348,-0.043281746925899256,0.6609002,3.166777695695836,2.399432116523542,0.6607205,0.0005,0.0025461207822662906,1.1706688404083252,230.8647383094268,14.58323621749878,317.6671090950552,0.013972016988970097,24160000,-0.0019730628,13.378468751907349,150,1.170485496520996
0.41873621940612793,0.0003328992106042683,0.1120755672454834,2286.742275953293,-1.3798477e-09,-9.833883150102212,3.372290849685669,800,0.005388212832352167,137.61888923855827,2.3969751347707073,42.93185665563404,12.556188821792603,3.249941825866699,3.453061580657959,-0.370041299512504,800,7.75431667909669,-0.24329574326058193,0.0077485116,1.078235149383545,-8.516159332127119,0.65989876,3.2138040089994746,2.4167848020895537,0.65985554,0.0005,0.0025559187256291656,1.1710612773895264,236.43274148332407,14.313693761825562,328.62782189234605,0.014328055862130172,24320000,0.011092993,13.113037347793579,151,1.1708788871765137
0.462388277053833,-0.0007929600754626037,0.10864615440368652,2301.126744031906,-1.788139e-10,-16.58413742147271,3.3738086223602295,800,0.005270957010705859,139.99001226446978,2.4409421052321925,39.621577071778205,12.58510684967041,3.2746903896331787,3.45814847946167,-0.4840833079940337,800,8.507397333228152,-0.278410289087542,0.00431854,1.0791752338409424,-0.9985881503176831,0.6586618,3.366211472850499,2.4584836614963446,0.6588705,0.0005,0.002535614112553178,1.1656494140625,240.9133648459115,14.37805700302124,322.0867784684422,0.013819653290619271,24480000,0.0034042746,13.182152509689331,152,1.1654653549194336
0.4195888042449951,0.0006826909794455637,0.1091153621673584,2315.461219072342,5.9604643e-10,-9.585183721112116,3.3820908069610596,800,-0.009389035518667153,139.48304233386094,2.4368157006540416,42.37713248927106,12.579270839691162,3.2897956371307373,3.4247491359710693,-0.33502962239930434,800,13.3447013981511,-0.15606785982531726,0.00484768,1.0811820030212402,55.932161058647715,0.65758735,3.3526075214728035,2.346988462846148,0.6574093,0.0005,0.0025442975332287568,1.1639418601989746,240.39432367573093,14.328022480010986,333.14110874221467,0.014789481286904894,24640000,0.0039276243,13.133962869644165,153,1.1637580394744873
0.40276551246643066,0.0004070501112115272,0.10821175575256348,2330.1453714370728,-1.1205673e-09,-7.962878720326189,3.766476631164551,800,0.006228602385686894,139.91754863024397,2.4399506649405236,35.93863131006038,12.942996263504028,3.247953176498413,3.448680877685547,-0.3642335345569856,800,7.04181510081241,-0.23163359771454814,0.0018426273,1.0767836570739746,-4.874416092392379,0.6566447,3.3966186059698895,2.2599215572778246,0.6565779,0.0005,0.0025477858575094214,1.167891263961792,240.72841687638288,14.677538871765137,324.21588936155433,0.013859032617257988,24800000,-0.0030570596,13.479943990707397,154,1.167708158493042
0.4251551628112793,-0.0001418033512860355,0.10894918441772461,2344.523344039917,1.5556815e-09,-8.962402169229662,3.3831610679626465,800,0.004637830847120205,138.54609745802207,2.41439564152635,43.92060693920144,12.617019891738892,3.269721269607544,3.4804346561431885,-0.414258545271805,800,9.61342662127953,-0.30021103496775203,0.005732949,1.0809922218322754,-18.36272633028909,0.655575,3.188227313644776,2.3991598875885694,0.6552536,0.0005,0.0025234185739079432,1.1641936302185059,238.17659323783093,14.371530771255493,338.51371142509356,0.014218964944718276,24960000,0.013334506,13.177126407623291,155,1.1640162467956543
0.4271433353424072,0.0013723506871815543,0.10895514488220215,2358.864082098007,-7.629394e-10,-8.995269781532217,3.369136095046997,800,0.00437865399942372,136.81083318519487,2.3842691072160678,41.32560527099146,12.57000207901001,3.298953056335449,3.4187614917755127,-0.2649813384099269,800,12.757144859782274,-0.16596997920446746,0.0068669803,1.0788652896881104,49.90845925671635,0.65453297,3.2692854422718653,2.670923852159262,0.6543991,0.0005,0.002526566582891814,1.1723365783691406,235.33932135197747,14.334385871887207,331.16084556594467,0.013933970627265688,25120000,0.013762537,13.13210415840149,156,1.172154188156128
0.42742180824279785,-0.00011985428485332061,0.1092681884765625,2373.228848218918,-1.2159347e-09,-8.99263061384221,3.371835708618164,800,-0.00677185226112274,138.10547460794842,2.4058383264530625,40.055703029087844,12.600751638412476,3.2852184772491455,3.466606616973877,-0.4162708759607597,800,8.74573507891822,-0.2337957028230379,0.006829878,1.0772414207458496,-36.041349741064344,0.6535322,3.2695621910945944,2.720496057536882,0.6535905,0.0005,0.0025003107236012123,1.1654610633850098,237.4210542184117,14.35840106010437,330.8002829134497,0.013702548350911028,25280000,0.01548623,13.16341757774353,157,1.165278673171997
0.4501516819000244,-0.0028940720259437364,0.10947990417480469,2387.626647233963,-3.457069e-10,-10.374390818805352,3.368945837020874,800,-0.008294447748361458,141.48541559462763,2.4703081158683085,39.623896360609386,12.608003616333008,3.2657434940338135,3.487933874130249,-0.7027343212251929,800,8.022715862330566,-0.4045766335017937,0.008065937,1.0831079483032227,-27.489822165397314,0.6522556,3.4581841916353375,3.2710030017680793,0.65220404,0.0005,0.0025260980612511986,1.1678097248077393,243.7311955319834,14.391444683074951,319.251592127434,0.013901304073382916,25440000,0.0141524,13.193592548370361,158,1.167635202407837
0.42974853515625,-0.0038324089896604476,0.10898661613464355,2402.0159001350403,5.2452087e-10,-10.321855678497792,3.374829053878784,800,0.0014427114868400053,142.78701536219566,2.49402999148014,40.145025001613355,12.618654727935791,3.3271007537841797,3.4292361736297607,-0.7919368306010268,800,9.771267263968182,-0.467951296348885,0.0049523925,1.0826466083526611,-13.527614568459017,0.6507412,3.4345658286223193,3.2788321753287244,0.6507636,0.0005,0.00249173333620006,1.169532299041748,246.06476112555202,14.382851362228394,334.93500401050807,0.014290716216489347,25600000,0.0049988697,13.183299541473389,159,1.1693596839904785
0.43852972984313965,0.0010158277202167248,0.10802984237670898,2416.3805570602417,-5.0067894e-10,-15.206678136768243,3.3648908138275146,800,-0.01433266575212377,138.2011000183408,2.4118054406835663,39.12103137516473,12.5769362449646,3.2831361293792725,3.451284170150757,-0.3096465039554575,800,11.819650952272125,-0.16972594396929183,0.0059955893,1.0738894939422607,46.514081855026106,0.64926094,3.442918856741605,3.6891139338188697,0.6491641,0.0005,0.002483600133097642,1.1785297393798828,238.02972461112861,14.358214855194092,342.9974156935982,0.014225801283590547,25760000,0.008764682,13.149497032165527,160,1.1783454418182373
0.4284842014312744,-0.00023073666545756844,0.10947656631469727,2430.778553724289,6.6161165e-10,-10.346166667266179,3.3750061988830566,800,-0.01741613385821275,139.15615294864097,2.4259671425161162,40.87890503226616,12.619386672973633,3.283574104309082,3.479719400405884,-0.4404472649857395,800,11.753431566394303,-0.25674409754786676,0.008312529,1.0772006511688232,67.34301246555057,0.64796627,3.2165116353122865,4.031419114105688,0.6479004,0.0005,0.00248872949788122,1.1785213947296143,239.37922204083645,14.39150094985962,342.9171658092466,0.014450330317111784,25920000,0.01951219,13.183314800262451,161,1.178342580795288
0.4277489185333252,0.008316710779355708,0.1088266372680664,2445.1196398735046,6.0796734e-10,-14.264917722645695,3.3787193298339844,800,0.01736405295237969,136.2267034001583,2.370562089796752,38.36240825118137,12.574951648712158,3.277106761932373,3.435037612915039,0.41790748768192115,800,12.021383263412686,0.18120986219023308,0.007665756,1.0777440071105957,15.316180443280526,0.64710826,3.176834192575135,3.6986362730797664,0.6471645,0.0005,0.0024487774692789625,1.1663894653320312,233.88517584388984,14.334575414657593,332.0862698643303,0.01431338099877368,26080000,0.008538873,13.137495756149292,162,1.1662085056304932
0.43720293045043945,0.0025061802395613454,0.10924649238586426,2459.474374771118,-4.7683707e-10,-10.175007241633878,3.3600149154663086,800,-0.0004672494997171842,140.39439372725974,2.447961379047606,35.51452535795076,12.565387487411499,3.2834396362304688,3.443938970565796,-0.16516857447803532,800,10.89338105426548,-0.1003104819644986,0.00184873,1.0760173797607422,-2.306491087584093,0.64639896,3.395705399754062,3.438884001145668,0.6461451,0.0005,0.0024499190070667964,1.180274248123169,241.5811263247412,14.34839916229248,320.23125616387983,0.013947194140512945,26240000,-0.0038402136,13.137835025787354,163,1.1800906658172607
0.4450829029083252,-0.0032338019943064893,0.1086275577545166,2474.026707172394,-2.3245814e-10,-10.204427146810346,3.388805866241455,800,-0.002037963488557933,141.1645948400892,2.4642260224429298,37.752878319047475,12.621498823165894,3.2997477054595947,3.448276996612549,-0.7379557658546619,800,9.00316818713052,-0.46727208646559193,0.0037886077,1.0797758102416992,-24.95323759651466,0.64560723,3.436126926534305,3.1763435786452474,0.64572656,0.0005,0.0024449812088228524,1.3134877681732178,243.17814327950043,14.54598069190979,322.1338961206652,0.014093333740880235,26400000,0.001299719,13.202741146087646,164,1.3132960796356201
0.441680908203125,-0.0007271069333556167,0.10913753509521484,2488.609750509262,1.2099743e-09,-11.448845981112752,3.364213705062866,800,-0.0013730915670247573,140.037600710119,2.441468898107996,36.80199890089268,12.800080299377441,3.273406982421875,3.612225294113159,-0.4887742637353448,800,10.663607043465012,-0.30025518976138854,0.003888524,1.1416726112365723,18.122610188145092,0.6446568,3.3853670853246274,3.232028619048827,0.64476097,0.0005,0.0024513845048438755,1.1656711101531982,240.95461110662342,14.575925827026367,329.4879496875178,0.01436039002846091,26560000,-0.0014881443,13.376814603805542,165,1.165492296218872
0.4197814464569092,-0.0055016843239792815,0.10808134078979492,2502.939573287964,-5.3644155e-11,-13.109531518088847,3.3645179271698,800,-0.0011699208814836188,142.6053576375764,2.489346127663093,34.855683912822464,12.560312747955322,3.2790274620056152,3.439025402069092,-0.9664136420635259,800,12.229502639040925,-0.5909020141243861,0.04121167,1.0749545097351074,-27.457817211315742,0.6437821,3.441086857556077,3.4374885296154982,0.64362687,0.0005,0.0024516239332444934,1.1787467002868652,245.68754503254385,14.323396682739258,323.021076785833,0.014161520591505846,26720000,0.15895218,13.114122152328491,166,1.1785643100738525
0.4293205738067627,0.0001187940917407901,0.10972261428833008,2517.322680950165,1.4841557e-09,-7.436083625270954,3.385174036026001,800,0.004269374446505273,141.92918686481943,2.4754808671798587,35.69992876567887,12.615063905715942,3.268933057785034,3.4796857833862305,-0.3871764660212058,800,9.86847391847654,-0.24352538087029849,0.01825719,1.0782740116119385,69.9303935756102,0.6428608,3.28578174566068,2.050237095384142,0.6428275,0.0005,0.0023609561010553295,1.1667132377624512,244.26615677855642,14.376672267913818,339.8415666971904,0.014584051422710308,26880000,0.03538718,13.180086374282837,167,1.166538953781128
0.4471755027770996,0.0006626790653591334,0.10787057876586914,2531.6317665576935,1.0952353e-09,-8.999531490315858,3.373884439468384,800,0.007702914450103238,148.45640188154056,2.593410857436012,39.569387200844105,12.519853591918945,3.2262110710144043,3.4377222061157227,-0.33294679956549056,800,7.765758889657396,-0.19094314990772723,0.02344431,1.0785276889801025,13.543084230589152,0.6418696,3.5104410528927645,2.0436622513634335,0.64203084,0.0005,0.0023910169013888873,1.1726341247558594,255.77878067712652,14.302761316299438,339.74335393210447,0.015083082578918737,27040000,0.038178027,13.100902557373047,168,1.1724543571472168
0.42899560928344727,0.0002662898022505929,0.10865902900695801,2545.9716007709503,-8.434057e-10,-17.086289983330165,3.3665428161621094,800,-0.003258396003678886,147.66716064916346,2.5803372272759098,41.234613877147076,12.569233655929565,3.2556090354919434,3.459522247314453,-0.37426056870509833,800,11.997376176451473,-0.23566872008080683,0.01399139,1.0831937789916992,-22.42724405244283,0.64066225,3.4879888221459874,2.658082857310399,0.6406277,0.0005,0.002430702989984488,1.1705381870269775,254.4542156968133,14.333322048187256,350.72556148091303,0.015157915258900912,27200000,0.014672262,13.132901906967163,169,1.1703567504882812
0.4293544292449951,-0.001905334040180969,0.1105659008026123,2560.33757519722,5.4240223e-10,-11.500903943937287,3.3896920680999756,800,-0.002859296758743712,145.47742171880628,2.541194199246263,40.59811952798194,12.589136362075806,3.255903482437134,3.4599623680114746,-0.584518017921604,800,13.415082366991122,-0.38734632609182884,0.009937655,1.0809392929077148,67.70928150819172,0.6397105,3.3193424980607427,3.1308484708900766,0.639453,0.0005,0.002386425706646299,1.1741418838500977,250.53541775138115,14.359623432159424,342.6574738176116,0.01525054621619122,27360000,0.0115514,13.15505337715149,170,1.1739647388458252
0.42911863327026367,0.00521487563190653,0.10808348655700684,2574.6363983154297,-2.2590159e-09,-17.592361116883012,3.3705856800079346,800,-0.004805099054791223,148.52110180481236,2.5944269275751592,46.31644706897893,12.531628370285034,3.253093957901001,3.4239108562469482,0.12688868531183695,800,19.38814128919352,0.13634120708716413,0.012552637,1.0788311958312988,2.9600410262061394,0.6390252,3.3314340254094033,3.7368545645349522,0.6388916,0.0005,0.0023645072209711217,1.1678743362426758,255.66297514339908,14.292433023452759,352.78202301613413,0.01604246133752175,27520000,0.017574077,13.094856023788452,171,1.167694091796875
0.4303264617919922,0.004795127249774815,0.10800790786743164,2588.970900774002,-1.2338163e-09,-12.439553078761842,3.38930082321167,800,0.00508350489817903,152.4481255519812,2.6644372073118543,40.479008584698235,12.569059133529663,3.2415542602539062,3.4598782062530518,0.0760308689418017,800,11.556887819616842,0.07933496162969778,0.0055883536,1.0732910633087158,12.038838194921022,0.6382315,3.5655320069720973,3.6435853716364455,0.63811773,0.0005,0.00239138008135676,1.1649067401885986,262.5904840678522,14.328201293945312,340.38253832762643,0.0158462975262886,27680000,0.010758882,13.133426666259766,172,1.1647276878356934
0.4382898807525635,-0.0020521002326208083,0.10929298400878906,2603.3632938861847,8.940706e-11,-10.910282072897736,3.365217685699463,800,0.0004920841991908332,147.42620904678503,2.5693476840403555,41.76582314679072,12.599458456039429,3.290700674057007,3.4623827934265137,-0.6044944908228186,800,12.36226948166802,-0.39413665921336016,0.0022553857,1.076843500137329,61.79217226570929,0.6375783,3.331635726444684,3.1138461697349036,0.6373937,0.0005,0.002365467335022206,1.1827969551086426,253.21275039974077,14.38602876663208,346.37464540411753,0.015915630195823524,27840000,-0.0021180534,13.173011064529419,173,1.1826171875
0.4395153522491455,-0.0007871792062771349,0.11930394172668457,2618.149003505707,-3.516674e-10,-11.602939495086186,3.5817339420318604,800,0.008255237244832413,148.04300535703737,2.588648005110821,39.33276408322286,12.99661922454834,3.4298412799835205,3.4925293922424316,-0.4707724497402518,800,9.961604982426728,-0.32024661307207053,0.002647311,1.0809779167175293,37.462791786404054,0.6369347,3.3982056385126485,2.906937272466426,0.63679224,0.0005,0.0022905613968716857,1.1664330959320068,255.20232754631755,14.779357671737671,348.0238140176857,0.015490010765129502,28000000,-0.0029776525,13.583058834075928,174,1.1662557125091553
0.4279916286468506,-0.001646046904925083,0.1093435287475586,2632.510098695755,1.6391277e-10,-11.578295519085612,3.3795299530029297,800,-0.009565437892766543,146.56444748288456,2.559753801767792,39.47432953470499,12.59194016456604,3.2808847427368164,3.4526002407073975,-0.5633541190078017,800,12.322020049501013,-0.39174959287738104,0.0013538196,1.0779054164886475,60.55535548570793,0.6363559,3.356560999728888,3.0812555395767074,0.6363047,0.0005,0.002326494095045659,1.1692309379577637,252.3983906651181,14.354734897613525,338.12529513823523,0.015495570159496472,28160000,-0.0051546292,13.155355215072632,175,1.1690483093261719
0.4301726818084717,0.0017543813633430062,0.10774755477905273,2646.9158465862274,9.775162e-10,-12.66061220216627,3.3783864974975586,800,-0.0027156465092722315,152.05855305683303,2.658681692599284,38.9832827551975,12.628489971160889,3.2761948108673096,3.4931528568267822,-0.2227117995892598,800,9.583823528006945,-0.12451604154987049,0.007595892,1.07784104347229,11.118676323288122,0.63540345,3.567143177726939,3.081680898949987,0.63524276,0.0005,0.0023305775576942665,1.1772277355194092,262.18234889866903,14.399348258972168,344.42078893141877,0.015601498722664166,28320000,0.022573002,13.192421913146973,176,1.1770539283752441
0.4266483783721924,-0.00046488405807177015,0.10918450355529785,2661.24858212471,-1.0430812e-09,-13.06046782075223,3.3751120567321777,800,0.003920301907986091,152.9892815438,2.673184376801071,43.41900419475295,12.566941738128662,3.2571027278900146,3.456556558609009,-0.45060610238320115,800,14.303078906839497,-0.2811012387797383,0.0054689893,1.0760903358459473,-49.273163548571176,0.6341993,3.480895735031504,4.177979172782047,0.6340833,0.0005,0.0023753638292619028,1.1668307781219482,263.4836408880676,14.326361179351807,348.0119584887816,0.01605894489588131,28480000,0.0012248172,13.128737211227417,177,1.1666510105133057
0.4077630043029785,0.006091686057949718,0.10888528823852539,2675.6154973506927,-9.566545e-10,-18.811565257413875,3.3727328777313232,800,0.00778487977127714,155.80972539801155,2.7272262571819805,37.169157968563944,12.62109661102295,3.282193183898926,3.4809622764587402,0.19703437518493022,800,15.326363424408814,0.1888719574390181,0.0042568115,1.079620361328125,97.76938733584582,0.6328007,3.6186679477916175,4.933128249513704,0.6327165,0.0005,0.0024537799873194425,1.1664187908172607,268.86725617218764,14.360520839691162,347.5553149897907,0.0160276423410713,28640000,0.0080447635,13.163732051849365,178,1.1662414073944092
0.42124223709106445,0.001276836839912169,0.10871076583862305,2689.9084510803223,1.0818244e-09,-21.966792258569114,3.3726882934570312,800,-0.0070660027537538354,152.8375106037599,2.665868013670171,43.96684569682716,12.530154943466187,3.2637007236480713,3.4111359119415283,-0.29075398550359816,800,16.826651860753643,-0.17685646765227378,0.00277135,1.0774381160736084,-14.690997378214881,0.63128114,3.5373173703052943,5.9069343404715235,0.63106626,0.0005,0.0025128548049763153,1.1687753200531006,262.71037404623183,14.286493062973022,359.5196391358522,0.016757246090997924,28800000,-0.0015141055,13.086125135421753,179,1.1685967445373535
0.41400980949401855,-0.0029992003204582186,0.10805916786193848,2704.240737438202,-8.6426744e-10,-20.367261209440173,3.3688018321990967,800,-0.003404749795254004,153.07897607700016,2.676247931365535,43.553275344682596,12.574479579925537,3.2511210441589355,3.4710731506347656,-0.7204231673406716,800,19.930380261059117,-0.4743102984224308,0.0028302835,1.0810503959655762,51.927900149834535,0.63018876,3.4250559995803114,6.305064536518215,0.6301158,0.0005,0.0025460297768792623,1.1732637882232666,263.6595284743646,14.325903177261353,353.6434985077433,0.016642765551635734,28960000,-0.0027290417,13.122502326965332,180,1.1730804443359375
0.42694664001464844,-0.015277810665333203,0.1107790470123291,2718.588172197342,-8.106231e-10,-26.453767503535023,3.3741376399993896,800,0.0015909942731536703,150.89821275843804,2.633930380283423,39.02072278255814,12.580176830291748,3.263615846633911,3.4634687900543213,-1.9455061306235735,800,15.889427451194855,-1.2976073658206462,0.001661833,1.0793218612670898,35.50927505018793,0.62924284,3.288257597732856,5.991102229215528,0.6293403,0.0005,0.002496864724318683,1.1672120094299316,259.54485879667504,14.341084718704224,347.56453790722765,0.016501909992225464,29120000,-0.005084726,13.143847942352295,181,1.1670310497283936
0.4200468063354492,0.009483576213047427,0.10848283767700195,2732.978926181793,7.927416e-10,-19.606888359715036,3.3852336406707764,800,0.006082949208972999,158.66620262730518,2.7775439616195663,41.45708877388663,12.62581181526184,3.2772011756896973,3.473536968231201,0.5342859695899508,800,25.193603955811607,0.38399418522926865,0.0018612047,1.082756519317627,-5.606060191396809,0.6282446,3.6378831754458685,5.666153224048944,0.62829363,0.0005,0.0024830497023912326,1.174372673034668,273.7051522562117,14.38432502746582,359.1315482814478,0.017018673347401706,29280000,-0.00467299,13.180501222610474,182,1.1742050647735596
0.42768073081970215,0.0017807090385932778,0.10945940017700195,2747.3405814170837,1.3113025e-10,-16.94545912148439,3.3727810382843018,800,-0.004123449172209886,157.57919385578828,2.759457107808071,42.361344482984045,12.595725536346436,3.266249179840088,3.4725382328033447,-0.23235729648823233,800,17.381616652137428,-0.13696173435714892,0.0021126263,1.0776147842407227,-29.454655796169625,0.6272873,3.63071768173928,5.479538896985999,0.6270843,0.0005,0.0024326848623867844,1.1655774116516113,271.8680036301923,14.355298280715942,363.34577469512385,0.017416295582102097,29440000,-0.003550574,13.158852338790894,183,1.1653997898101807
0.4198143482208252,-0.011362136601872548,0.10888051986694336,2761.6941571235657,8.404254e-10,-19.476800659403274,3.361177921295166,800,-0.008153253158177992,153.616825514656,2.6865719074330054,39.35305005883086,12.58752179145813,3.277768850326538,3.4685585498809814,-1.5512370073218766,800,17.62606547395893,-1.0344503811830714,0.000986811,1.074183464050293,33.05293123111104,0.6262724,3.451603159607882,5.948084184843587,0.6261079,0.0005,0.0025089779680123677,1.1742887496948242,264.76005515005886,14.347110986709595,356.0858981582724,0.017087335272649613,29600000,-0.0049389685,13.142231702804565,184,1.1741743087768555
0.4415245056152344,0.002107319119109332,0.10931682586669922,2776.0132138729095,-8.1956386e-10,-19.297804339131282,3.3615665435791016,800,0.002392669451194385,158.56190455065536,2.7738273704791387,40.134708224052304,12.540390968322754,3.2532942295074463,3.4425642490386963,-0.20430819373679426,800,22.59372934038143,-0.10698597306660325,0.0018043646,1.0772953033447266,101.09779692075846,0.62536263,3.511582448142957,5.86680175671784,0.6255821,0.0005,0.002490878983330828,1.1654999256134033,273.33516446781977,14.312710046768188,360.8549307137041,0.017374399306245458,29760000,-0.003597986,13.117228269577026,185,1.1653175354003906
0.4307236671447754,-0.0011565291039672312,0.1085963249206543,2790.4159359931946,-4.053115e-10,-20.589536609828244,3.375309705734253,800,0.00045567537145451087,158.6878081827256,2.7755904888374165,40.845466787226194,12.630918502807617,3.3037548065185547,3.464010000228882,-0.525719612372156,800,15.07481035031884,-0.3214024502010163,0.0016104778,1.081714153289795,47.99071066699317,0.62424517,3.5720926850816648,5.511475133045685,0.6241177,0.0005,0.0024361775703854766,1.1700196266174316,273.4762182350373,14.396381378173828,355.82194389473455,0.017448079609879198,29920000,-0.0044135638,13.196234941482544,186,1.1698434352874756
0.43775153160095215,-0.009554372916809294,0.10996866226196289,2804.7746505737305,-9.35793e-10,-19.020580531478263,3.3669703006744385,800,-0.0034185603790767237,153.84718659599028,2.6899769233153235,37.96144972673692,12.582486152648926,3.271343469619751,3.46008563041687,-1.3628029281338379,800,19.2052267641377,-0.945710804896517,0.00083678094,1.079040288925171,-6.197708559286876,0.62320524,3.5126637865993757,4.964889757204849,0.6231286,0.0005,0.002419246338833557,1.1667065620422363,265.132818948788,14.352361679077148,351.7171200143723,0.016916681746367304,30080000,-0.0044376533,13.156182765960693,187,1.1665217876434326
0.42777347564697266,0.008396932500060409,0.10906672477722168,2819.163789987564,1.3709074e-10,-15.10112149487293,3.3809053897857666,800,0.0054984138264134045,163.06366061908489,2.858880020773659,40.087078946368,12.612316608428955,3.2937991619110107,3.4561331272125244,0.43377037866821566,800,17.913173753169886,0.303725072706872,0.0070152157,1.076888084411621,0.643043374316844,0.6222672,3.898605369408403,5.097444104961822,0.6222789,0.0005,0.0024140315776789495,1.1781489849090576,281.75396096717463,14.382780313491821,358.89268862080974,0.01742249571982553,30240000,0.019247094,13.175135850906372,188,1.1779718399047852
0.4269390106201172,0.011194990368421472,0.1101980209350586,2833.4853823184967,6.2584896e-11,-27.31858130944445,3.371131658554077,800,0.001910074189935298,164.07265784694874,2.8736649796819393,41.17975087243248,12.553557395935059,3.2594950199127197,3.442930221557617,0.7068739983228276,800,19.734793599359627,0.5110526865038036,0.011752305,1.078925371170044,49.716734881045845,0.62125444,3.9971697726880975,6.098591036363456,0.6213251,0.0005,0.002490381488875305,1.1685683727264404,283.1184875840171,14.315173149108887,363.67538004837496,0.017794225460081265,30400000,0.019217314,13.116669178009033,189,1.1683876514434814
0.4209115505218506,0.004162494552691116,0.10820317268371582,2847.76984500885,1.090765e-09,-19.16318380055834,3.370157241821289,800,0.0008685454011816329,161.61046773749854,2.8305404670209655,40.40768264650159,12.527179718017578,3.2854421138763428,3.3866634368896484,-0.0001248286260760345,800,19.856380496555513,0.0006583829394999263,0.0023558433,1.0781831741333008,15.954486062456752,0.6202503,3.6999161864100762,7.183015850397272,0.6202638,0.0005,0.002539358519753521,1.1658737659454346,278.84992926570357,14.278054475784302,359.5688180215629,0.017843984227919777,30560000,-0.0016669153,13.082300662994385,190,1.1656980514526367
0.42735791206359863,0.0031383245887883445,0.1084132194519043,2862.1301951408386,1.1801721e-09,-25.10757755881636,3.374990463256836,800,0.002956704431074734,164.3784862425023,2.8755063536910623,41.54964846061533,12.593407154083252,3.2832136154174805,3.4558541774749756,-0.10790015169394242,800,21.384161766140302,-0.06810176479756472,0.0017403688,1.074113130569458,58.415436266039066,0.6195129,3.7420637199917284,7.798361149503255,0.6194513,0.0005,0.00260322426811706,1.1686079502105713,283.2343951218981,14.353989839553833,364.3450609441804,0.018065727753206258,30720000,-0.0043230513,13.155189752578735,191,1.1684331893920898
0.4183809757232666,0.013932462400571893,0.10879254341125488,2876.40448141098,-1.2755393e-09,-24.724407463512723,3.364638090133667,800,0.01045884549114374,165.33928031390292,2.898949087590702,39.75617466136112,12.513012647628784,3.206486701965332,3.4580984115600586,0.9746385127099676,800,27.57893241522643,0.6954136236468342,0.0015849564,1.0779836177825928,14.269356370769291,0.6186054,3.827486284232049,7.604253804154411,0.61889285,0.0005,0.002582915599591133,1.171616554260254,285.52142112739676,14.267972946166992,363.44823250871843,0.018015383425284824,30880000,-0.004775792,13.06619930267334,192,1.1714389324188232
0.42832136154174805,0.021462408888532968,0.10802984237670898,2890.759614944458,-2.9802333e-10,-28.834123808823566,3.3714210987091064,800,0.016885848837224052,167.3520317988513,2.933123972593913,39.73330250305468,12.578595638275146,3.253575563430786,3.472043752670288,1.722411871684702,800,26.880908219599295,1.1453902362426909,0.0020700176,1.0781550407409668,18.201129557450024,0.6176101,3.8968790859430182,7.639725605874199,0.617497,0.0005,0.002613770907484897,1.1773099899291992,288.9114697789515,14.348794937133789,360.6159732461196,0.01807155895416173,31040000,-0.0015815797,13.140912055969238,193,1.1771247386932373
0.42299938201904297,0.011898304528711389,0.10840153694152832,2905.0914301872253,3.159048e-10,-23.768844392655474,3.3718421459198,800,0.008106408219066524,165.43747625573045,2.8992534201370743,40.82399594452414,12.571412563323975,3.2809994220733643,3.4306774139404297,0.7762869721096007,800,22.298846338510085,0.5660128526183138,0.0039956593,1.0819485187530518,54.81824331180981,0.616589,3.8555507657880703,6.917969453471492,0.61686796,0.0005,0.002508205371361958,1.1660385131835938,285.5876669806018,14.325341701507568,358.18550653923035,0.018226275893832033,31200000,0.00841765,13.128830671310425,194,1.165860652923584
0.4331791400909424,0.008498635649621892,0.10846614837646484,2919.4417769908905,-5.364411e-11,-23.685690558793524,3.375663995742798,800,0.009620021784856565,165.4452236948967,2.8964906497300063,45.52012083597274,12.57694149017334,3.2905023097991943,3.431877374649048,0.4203305131414849,800,29.998911574292517,0.2792553663081052,0.0030110334,1.0740318298339844,7.563473746722358,0.61556655,3.788304146710233,8.612595424725663,0.6156376,0.0005,0.002681266457129875,1.1690728664398193,285.2605548633343,14.343961000442505,367.5759201588585,0.01858861453856559,31360000,-0.0021688552,13.144560098648071,195,1.168884038925171
0.4455447196960449,0.007204912731712508,0.10819411277770996,2934.1771309375763,-7.867812e-10,-30.21928208375389,3.3699896335601807,800,0.011102850712777201,166.46217779303822,2.914415469844558,37.730572141770104,12.941609859466553,3.2261829376220703,3.469057321548462,0.28476002741775724,800,29.28905854238156,0.1864424559521118,0.0009097715,1.4726674556732178,54.63543723393427,0.6147469,3.7628373622456475,9.77445447649141,0.6147783,0.0005,0.002755196254120046,1.1770210266113281,287.00438091861855,14.72897481918335,377.72948675083404,0.018581082521242208,31520000,-0.0049538286,13.52134656906128,196,1.1768429279327393
0.4465157985687256,0.01348300628895215,0.10904169082641602,2948.509340763092,8.8214874e-10,-35.18280828645872,3.3642690181732178,800,0.013449597012865713,168.55682592787483,2.9571189604516,43.01054122577885,12.5493905544281,3.2767889499664307,3.4263792037963867,0.9151764327394761,800,25.165880003252045,0.5959881681350871,0.0017998589,1.079789400100708,26.75378250386185,0.6139763,3.889896888994225,9.566191078943344,0.61412686,0.0005,0.002740935343902547,1.1641480922698975,291.2230673638873,14.32575273513794,370.51006707909426,0.018858936558895638,31680000,-0.0031091133,13.130952835083008,197,1.163966178894043
0.42696213722229004,-0.006595865855410346,0.1076498031616211,2962.860801935196,-1.871586e-09,-27.858207763160053,3.380521774291992,800,-0.01468271278366212,163.4831305766257,2.866510129304071,39.97861962460889,12.583436250686646,3.239414691925049,3.4516184329986572,-1.0937770164873992,800,22.94222216417179,-0.7255430717979301,0.0009304044,1.0803124904632568,34.33762341379731,0.6131294,3.632106787773829,9.558805294881976,0.6133216,0.0005,0.002737950669007725,1.1706361770629883,282.3426847478003,14.345018148422241,376.0619167590698,0.018810689896412318,31840000,-0.0050056046,13.144299745559692,198,1.1704504489898682
0.43967556953430176,-0.009548979646570569,0.10869526863098145,2977.1698548793793,-2.7418137e-09,-24.375880295121537,3.370861768722534,800,-0.00829867097741247,163.63089094944434,2.8681370094404812,40.71707248112116,12.529521226882935,3.269131660461426,3.405003786087036,-1.3904581918414751,800,30.821885754875336,-0.8999774560052367,0.0012976993,1.0813305377960205,71.38837476374472,0.61220354,3.7178662408172682,9.763654340560892,0.6122275,0.0005,0.0027509607191544237,1.1689505577087402,282.52474862401897,14.302737951278687,362.9660084892377,0.018679972303576813,32000000,-0.004851542,13.103814363479614,199,1.168769121170044
0.4267704486846924,-0.007265701728055442,0.10882091522216797,2991.472946882248,7.629395e-10,-25.87848471882826,3.368011236190796,800,-0.0045276920943093865,164.03338578024523,2.874320097709907,38.16375680308343,12.528419256210327,3.238166093826294,3.4380943775177,-1.1581931647824613,800,29.046176938279874,-0.7526501347482645,0.0016278995,1.0833184719085693,62.84899651005493,0.6113306,3.669809306309789,9.236732271609025,0.6112838,0.0005,0.0027218991203984528,1.1767888069152832,283.0907645605255,14.296725988388062,372.9149603565602,0.018819406809572062,32160000,-0.0042087086,13.089959144592285,200,1.176612138748169
0.4459259510040283,-0.0025617906731153725,0.10760188102722168,3005.8235290050507,3.576277e-11,-25.930888610034707,3.370460033416748,800,-0.0011014229295493094,166.60454985397698,2.9208287559180213,42.52147152798905,12.560320377349854,3.245203971862793,3.463432550430298,-0.6953265652534154,800,30.231058613380387,-0.4477477193791715,0.0009423023,1.078721523284912,3.4034838574481707,0.61036426,3.821463168402522,9.95955293170983,0.61045307,0.0005,0.0027831799472852973,1.1741738319396973,287.62856213805986,14.344196081161499,371.35337911316776,0.019258049202049727,32320000,-0.0054273717,13.139800310134888,201,1.1739935874938965
0.45047593116760254,-0.004605515856331145,0.10848069190979004,3020.1466562747955,6.5565103e-10,-25.11015390994994,3.370695114135742,800,-0.012142115708225066,166.42243043969142,2.921476258301958,41.23470856726932,12.538047790527344,3.2186927795410156,3.4656853675842285,-0.9009814043729415,800,30.212671230843014,-0.6188481975519207,0.0021937916,1.0814735889434814,10.30736637874737,0.6093096,3.7792990092827,10.059401914649742,0.609395,0.0005,0.002794980320304792,1.1639437675476074,287.6991710201007,14.316656589508057,366.2900062967606,0.01914032653633944,32480000,-0.0046076,13.122941493988037,202,1.1637609004974365
0.4286816120147705,0.0038122634386627764,0.10907649993896484,3034.525447845459,7.9870227e-10,-30.541488143245452,3.3915677070617676,800,0.0006158016568863011,168.9827045038568,2.967874637696141,40.26792273361599,12.609029769897461,3.2583529949188232,3.47310733795166,-0.06374842739632754,800,29.60532707405282,-0.0725967752695837,0.0010397702,1.0813651084899902,17.97028333099216,0.60826916,3.9510634618358824,10.656208465049195,0.60828245,0.0005,0.002825737050140518,1.1695325374603271,292.29173113310856,14.37233281135559,368.9861994519344,0.01919737340741819,32640000,-0.005930837,13.172757148742676,203,1.1693370342254639
0.4315919876098633,-0.0019359430889588855,0.1081228256225586,3048.8814754486084,-5.424023e-10,-29.126203613168446,3.374147653579712,800,-0.012860932588412078,165.86683244942012,2.90522999918642,47.10933200651131,12.59129023551941,3.266878366470337,3.468503952026367,-0.6361098335104165,800,29.93615670643129,-0.36852703166387685,0.0022564624,1.0783379077911377,1.0318595852339287,0.6072509,3.8352599734403388,10.42271747253299,0.607148,0.0005,0.0027858434953608384,1.1634178161621094,286.0372647493973,14.349670171737671,365.473148924056,0.019759899514667684,32800000,-0.0031990632,13.156944990158081,204,1.1633024215698242
0.4215211868286133,0.0024857842712093835,0.10786247253417969,3063.2158255577087,-5.9604986e-12,-32.23437364774007,3.3737118244171143,800,-0.0003036448636753031,167.72688073819734,2.942832107724563,40.677148815488195,12.568720817565918,3.2594592571258545,3.454944372177124,-0.18599943344324088,800,27.594984151101073,-0.05834301170706468,0.0022813436,1.0761339664459229,11.219907194651242,0.6062018,3.9999265981228995,9.395475437474104,0.6061421,0.0005,0.002692523755731855,1.1739788055419922,289.79825674756546,14.32801866531372,383.3435814647772,0.019567686481260848,32960000,-0.0060152747,13.124064922332764,205,1.1737964153289795
0.4098188877105713,-0.00760558229555557,0.10873579978942871,3077.5415885448456,8.910894e-10,-29.340153013452525,3.3665390014648438,800,-0.0025240934420734857,167.216206897043,2.933958033047367,38.25742609174924,12.580614805221558,3.293372869491577,3.442293882369995,-1.1959854133963734,800,28.867907476139305,-0.8165451039343286,0.0011029675,1.075408935546875,82.1229858721137,0.6051463,3.8281803766480507,9.969531338695818,0.60518354,0.0005,0.002739550048614977,1.1643574237823486,288.9105568409015,14.319281816482544,373.8318355891888,0.01966787237248636,33120000,-0.004746731,13.125089645385742,206,1.164175271987915
0.4313647747039795,0.005003850218308511,0.10924196243286133,3091.867313146591,-4.5597554e-10,-26.961582077528924,3.3663148880004883,800,-0.0027646520884708615,170.03337506273525,2.983757380728562,42.07232189943027,12.555269956588745,3.2550368309020996,3.448692798614502,0.07016286194295382,800,26.389014345778747,0.04232907338492776,0.0042291917,1.0771057605743408,54.67136783996565,0.60402584,4.022960791652504,9.696952315832744,0.60408354,0.0005,0.0027097489288007855,1.1670796871185303,293.74554689446546,14.319395065307617,377.3423523114088,0.020215420433096775,33280000,0.0014452173,13.121932983398438,207,1.1668951511383057
0.43614697456359863,0.018778387210699896,0.10946941375732422,3106.1691999435425,4.5299542e-10,-27.36640649677498,3.356721878051758,800,0.00973663498916542,173.952680460358,3.058322233056551,37.88868113603066,12.525504112243652,3.252760648727417,3.429431200027466,1.4281500704671146,800,33.84337188689924,0.8691272439579436,0.0031022686,1.0813262462615967,43.19993167233131,0.6031175,4.038363193349128,11.800623507908146,0.60333127,0.0005,0.002911598768347598,1.1681904792785645,301.1212979641733,14.29553484916687,369.5253959514642,0.019966836163706897,33440000,0.0048065456,13.097101926803589,208,1.1680095195770264
0.4189486503601074,0.001968257225263411,0.10910940170288086,3120.521627664566,0.01578256,-29.36739020471399,3.376044511795044,800,-0.005325168478042756,169.55126157783468,2.9780152832085847,39.67990175683724,12.59174108505249,3.2684528827667236,3.4605460166931152,-0.2331349954362114,800,26.69577697733181,-0.09855279459379787,0.004829442,1.0834591388702393,-37.14195488241997,0.60242355,3.7823082628231246,10.140481650329132,0.60241306,0.0005,0.0027259842800823096,1.1702144145965576,293.23913404995903,14.345982789993286,373.698215692279,0.019763240996408953,33600000,0.008882943,13.145855903625488,209,1.1700317859649658
0.4208977222442627,0.007152773597867482,0.10800576210021973,3134.8998923301697,-1.4305115e-09,-50.66986944672089,3.3786587715148926,800,0.012719066160197069,172.79563658988928,3.0409646060464444,36.638562330578175,12.618689775466919,3.2458388805389404,3.48395037651062,0.2578025299361387,800,32.23452418702305,0.14775327441480848,0.0027144016,1.0780479907989502,150.36745762832206,0.6017011,3.9975846491096934,13.22574916716297,0.6015675,0.0005,0.002967296128301733,1.1685476303100586,299.38712652631807,14.371905326843262,373.20692485059016,0.01975651099247996,33760000,-0.0031057962,13.173516035079956,210,1.1683719158172607
0.43841123580932617,-0.007544330498101638,0.10873270034790039,3149.299263238907,1.9073487e-10,-35.08862778693284,3.382391929626465,800,-0.0039399498447241395,170.29925508768014,2.989868936704953,37.01612297464458,12.621410608291626,3.297203779220581,3.4558892250061035,-1.202239341031295,800,28.974209890237596,-0.8007354102528115,0.0041159065,1.0808589458465576,73.71727368683133,0.6008573,3.7579901351837806,12.209839752981145,0.6007597,0.0005,0.0029016748760154103,1.1687321662902832,294.4084273999239,14.392970085144043,369.1402762777215,0.020008108488688073,33920000,0.0055452054,13.19451904296875,211,1.1685490608215332
0.4292576313018799,0.03195938588722268,0.10917448997497559,3163.7408945560455,4.9769866e-10,-37.2604150068571,3.364558219909668,800,0.0510366930736135,174.80882617974558,3.072831705822718,39.58726929099769,12.673891305923462,3.2855966091156006,3.4972243309020996,2.7312329020281765,800,43.62582545780856,1.6722433668545478,0.0030643027,1.082080364227295,89.12807972497129,0.59988403,4.07802224246046,14.268406356473337,0.5998126,0.0005,0.003084687727816078,1.1673815250396729,302.4546780968035,14.435053586959839,379.1008004138688,0.020167412137094984,34080000,-0.00056694285,13.238280057907104,212,1.1671969890594482
0.41529273986816406,0.0012841113670977442,0.10853743553161621,3178.0552837848663,8.7618834e-10,-39.34718969253121,3.367910623550415,800,-0.007353139730126044,171.79485592365918,3.0178890019479123,39.03704735385821,12.554363489151001,3.2417800426483154,3.462548017501831,-0.3253307063439109,800,34.67350079149911,-0.16904802993837592,0.001588317,1.0789763927459717,69.96927957926515,0.59906894,3.7611346623277186,13.157192916857472,0.59885406,0.0005,0.002976275540135274,1.1744749546051025,297.06169407208597,14.307989597320557,376.1186129221237,0.02039147031350969,34240000,-0.0052633868,13.104191303253174,213,1.1743624210357666
0.43526363372802734,-0.0015433344240235668,0.10773181915283203,3192.374634742737,-3.099442e-10,-34.919086899485976,3.3768208026885986,800,-0.002157133777205944,172.8104784429228,3.036817253598846,40.206684024868295,12.530073881149292,3.2330429553985596,3.436312675476074,-0.603716823889024,800,34.00184645204431,-0.3769589712918311,0.0015766833,1.0810277462005615,15.877074921431138,0.598238,3.804038445870575,12.514435704954984,0.5982388,0.0005,0.0029335367595423093,1.1834876537322998,298.91289935787773,14.312869548797607,375.9763949887331,0.020464324001826163,34400000,-0.0034656061,13.099079370498657,214,1.1833007335662842
0.42642831802368164,0.01138634866620375,0.10772275924682617,3206.7174780368805,-8.761882e-10,-30.614989008768266,3.3608510494232178,800,0.01370057417742048,176.34010765700341,3.102329599546888,40.19496120715247,12.57399034500122,3.276242256164551,3.458256244659424,0.7002060287438263,800,28.036382945694882,0.42719896719278294,0.002226407,1.0772111415863037,57.54629973134292,0.59736925,4.015548996153318,11.19395886416151,0.59723926,0.0005,0.0028283914822759266,1.1719236373901367,305.35994301505826,14.336400270462036,374.3468825182049,0.02060403529278019,34560000,-0.0025074913,13.134095430374146,215,1.1717419624328613
0.42912769317626953,0.029837567257541282,0.10923099517822266,3221.021148443222,-5.960465e-10,-33.12631156527776,3.3793418407440186,800,0.04030316970115317,178.62208655913605,3.140459342325767,40.113866178956364,12.52428150177002,3.2191052436828613,3.4446959495544434,2.5417262953097577,800,28.340288617289858,1.6045835559444661,0.0011538126,1.0770649909973145,25.665337365277583,0.59628433,4.216214967892119,11.400616819968421,0.596099,0.0005,0.002846884241159573,1.1786713600158691,309.136150882651,14.297308683395386,378.6995301257317,0.02048295883249817,34720000,-0.0036284593,13.088615655899048,216,1.178494930267334
0.4435596466064453,-0.014259939645734451,0.11015462875366211,3235.348528146744,1.04308076e-10,-38.28238082554593,3.3717005252838135,800,-0.019497957947355888,170.41579121646268,2.989571580055146,41.43296585211119,12.539796829223633,3.236619710922241,3.4543120861053467,-1.8685921755275672,800,32.20816349757254,-1.1877858670461114,0.0017978705,1.0756397247314453,-10.584260198705616,0.5952161,3.7092468648554013,11.900487695951218,0.5952265,0.0005,0.0028611504613575687,1.1709392070770264,294.1462466310488,14.320891857147217,381.32701532666147,0.02120551404582104,34880000,-0.0052220616,13.119554281234741,217,1.1707546710968018
0.42893195152282715,0.00354407025355439,0.10985088348388672,3249.6036701202393,-1.4960767e-09,-36.5484425206317,3.35888934135437,800,0.001407197649049936,175.41136793479302,3.0827290200640776,40.491587227280824,12.476716041564941,3.214855670928955,3.4225943088531494,-0.08246803375243977,800,34.59510933902547,-0.07491853406268763,0.0010569758,1.078444480895996,58.551512577620464,0.5940403,3.898509804615503,11.513851666333963,0.5942232,0.0005,0.0028118353574288456,1.1772584915161133,303.3763006205466,14.248745918273926,377.56552599532665,0.021077915053978553,35040000,-0.0060817557,13.041519165039062,218,1.177077054977417
0.4286983013153076,-0.010594988535093096,0.10910367965698242,3263.9243788719177,-1.6674399e-09,-30.749628615844234,3.3722732067108154,800,-0.0014364668869706935,173.70840780407633,3.051960503964744,39.59407901958904,12.553041458129883,3.2461955547332764,3.444206953048706,-1.4951654388103373,800,30.394453159028007,-0.950508599642961,0.0017944619,1.085101842880249,69.57131128708978,0.5929426,3.7595202917403037,11.203727593799243,0.5931196,0.0005,0.002803100622359247,1.168231725692749,300.3178021667214,14.314293622970581,385.46314802209923,0.02153775024627637,35200000,-0.0037498083,13.116803884506226,219,1.1680550575256348
0.42805933952331543,0.015661080530917387,0.11847686767578125,3278.631647348404,-1.2248755e-09,-26.231905217407242,3.5829527378082275,800,0.01817552675535779,178.40220103588226,3.1407777406651034,37.74776095222537,12.932842493057251,3.4202332496643066,3.4423887729644775,1.1428984214792286,800,28.511778885121714,0.7300305778920507,0.0010004351,1.0773377418518066,21.003462490678373,0.59179914,4.111259004061743,9.734553107073094,0.5918129,0.0005,0.0026679561067679105,1.1657042503356934,309.10304797647746,14.700900316238403,378.3489460844494,0.021116200117825723,35360000,-0.0045979763,13.505428314208984,220,1.16552734375
0.42908453941345215,0.0035673860176247117,0.10871529579162598,3292.9763734340668,2.0742417e-09,-29.540377591886763,3.3733487129211426,800,0.006358501124421875,176.0335922626104,3.0955466788506456,38.604854735008495,12.574627876281738,3.2307963371276855,3.491976261138916,-0.06514508568463057,800,28.682665237576327,0.008507955369522051,0.0037224304,1.0757896900177002,-15.624371630417814,0.5907923,3.9448148335208204,9.760806915307164,0.59078264,0.0005,0.0026420267358500935,1.1699249744415283,304.74096064434934,14.338343858718872,374.4266603969399,0.020991797572590603,35520000,0.0016047227,13.138370990753174,221,1.1697418689727783
0.455416202545166,-0.003124491908250497,0.1084601879119873,3307.3164715766907,-1.4901161e-10,-31.625225333416346,3.3666820526123047,800,0.008491389202024885,172.14940284043325,3.0255334586855445,42.330814372712254,12.53436279296875,3.2409961223602295,3.4428865909576416,-0.7499736304271356,800,37.57789330818359,-0.49075645674389273,0.011190616,1.0808348655700684,-39.08765307496741,0.5899835,3.8953490140357223,11.28631377937893,0.5899291,0.0005,0.0028155001050856037,1.1790695190429688,297.7696447970911,14.333667278289795,373.3426763215751,0.0212489175792698,35680000,0.028787468,13.124282598495483,222,1.1788885593414307
0.43035054206848145,0.007133259140193687,0.10887026786804199,3321.632752418518,5.00679e-10,-20.227647712342378,3.36649227142334,800,0.003941571397014895,177.46538645021755,3.1220804855150144,37.955339480492874,12.549435377120972,3.252187728881836,3.4529504776000977,0.2945333094382723,800,25.182432067832917,0.16310940604355964,0.0037724406,1.0739777088165283,-21.282129981698915,0.5893293,4.0217373153988465,8.55463864501725,0.5892533,0.0005,0.002607906184153236,1.1653709411621094,307.3170371138411,14.309907913208008,392.6476494932885,0.021305386648494958,35840000,-0.0011021844,13.114652156829834,223,1.1651909351348877
0.42614054679870605,0.00565805045840575,0.1099095344543457,3335.97789645195,-9.953977e-10,-22.037733998138187,3.361189126968384,800,0.013708810238262347,176.7481560275724,3.1079073920781375,39.55361051755685,12.567988395690918,3.2760255336761475,3.450209856033325,0.14599431461873366,800,21.430411628089068,0.10392480434140083,0.014711833,1.0775060653686523,43.290284578543506,0.58862287,3.9626134631598067,8.267733414984784,0.58849746,0.0005,0.0026275144508667294,1.1790821552276611,305.95424532750457,14.3387770652771,372.9025749372761,0.021161477745492444,36000000,0.03650791,13.130062580108643,224,1.1789007186889648
0.4280977249145508,0.006056993899847058,0.11516642570495605,3350.689539670944,-1.0132789e-09,-16.79033920523722,3.586961269378662,800,0.0039886803837471145,174.7445163677461,3.0737049428764758,35.24315616891073,12.941685199737549,3.4236679077148438,3.444669485092163,0.20646955180328766,800,18.165949160015696,0.19092861905082337,0.012005789,1.0765492916107178,65.8273593944185,0.58787024,3.8731622867687623,5.971721466501118,0.58786523,0.0005,0.0023933355506014246,1.16489839553833,302.65491549592224,14.70531415939331,382.9205823750738,0.02088903246543333,36160000,0.032305647,13.511065483093262,225,1.1647207736968994
0.427356481552124,0.013595112583813693,0.10792326927185059,3365.0052053928375,-6.1988825e-10,-23.66548752199586,3.362671375274658,800,0.01723585563929754,176.82908678456633,3.1117050894283143,35.7173325330758,12.552600145339966,3.247842788696289,3.4606282711029053,0.9448675355918833,800,24.300243521209584,0.5844458605752001,0.0074235313,1.0782527923583984,55.059771600293075,0.5871285,4.113523456082924,7.568425327785031,0.5871625,0.0005,0.002567452354327405,1.1656932830810547,306.4373247222833,14.309351921081543,369.5246921443549,0.020519677631238464,36320000,0.009004198,13.113900184631348,226,1.1655094623565674
0.4281182289123535,-0.01629271234490161,0.10928535461425781,3379.3434681892395,-1.691282e-09,-27.376916995212778,3.3745458126068115,800,-0.022211215882418672,173.90021599619925,3.06130927345728,36.22675645172679,12.564044713973999,3.2430379390716553,3.458893299102783,-2.063555999465616,800,28.352284529658146,-1.3117524071614945,0.0021635494,1.081885576248169,72.79098105186422,0.58654714,3.727173260700501,9.427898708858617,0.58652204,0.0005,0.002754905055183969,1.1740612983703613,301.28203430152547,14.331860303878784,379.9783807204961,0.02181390233667493,36480000,-0.00410227,13.12742829322815,227,1.1738779544830322
0.4326205253601074,-0.012757643602349098,0.1085505485534668,3393.6927773952484,-3.6358827e-10,-29.741528610033882,3.378171920776367,800,-0.021831084109756916,174.21069446206604,3.0606814596208842,42.06352520190402,12.576372385025024,3.244784116744995,3.445537805557251,-1.7104133252389775,800,23.360265913423763,-1.041338971878303,0.005752056,1.0910556316375732,-45.83518133622293,0.5858118,3.7368922810208955,9.25936804529533,0.585838,0.0005,0.002710171044681663,1.1687374114990234,301.1936157966206,14.342915058135986,382.7198680461152,0.021679154289853442,36640000,0.008005985,13.143586874008179,228,1.1685571670532227
0.43529248237609863,-0.029729767872944474,0.10806012153625488,3408.0691888332367,-3.9339065e-10,-27.760763997184554,3.362165689468384,800,-0.03320966029127052,173.04608212123878,3.041589875667644,36.36613187659402,12.603875160217285,3.3062026500701904,3.455721139907837,-3.424800354209893,800,29.435273681248976,-2.1995639010233456,0.0016244568,1.0791552066802979,13.413955245907133,0.5850885,3.612009638604842,10.776847193098112,0.58515406,0.0005,0.0028663731071562294,1.166639804840088,299.2709637707182,14.369942665100098,377.76532459399124,0.022250467917469013,36800000,-0.0033544768,13.173242092132568,229,1.1664605140686035
0.4383711814880371,5.2185531880105886e-05,0.11971163749694824,3422.7915897369385,2.4437904e-10,-30.55719955602954,3.611867666244507,800,-0.0011721527531018273,177.17860412060315,3.120561175643041,37.924416397216014,12.937024593353271,3.3865714073181152,3.453695774078369,-0.4402687438480632,800,26.506152353630313,-0.2696770963194396,0.0016036257,1.077401876449585,-4.6901105525184335,0.5842934,3.9840504417727125,10.880658568671246,0.5841785,0.0005,0.0028276773401987414,1.1646702289581299,307.1464218474838,14.716047763824463,377.56197683107365,0.02167058097738282,36960000,-0.003839801,13.521148681640625,230,1.1644911766052246
0.41377902030944824,0.01303395731546611,0.1089787483215332,3437.1089265346527,-1.3172626e-09,-29.89705190550276,3.3747997283935547,800,0.01548893624129246,178.7470814069436,3.1487022785455876,37.32138544627941,12.565467596054077,3.263532876968384,3.4414117336273193,0.8529633374783299,800,27.355919176055732,0.5312459513835279,0.0011928172,1.0815138816833496,104.21983638673667,0.58358693,4.08966698350405,11.264633471207945,0.58331615,0.0005,0.0028574348148209363,1.1671371459960938,309.93440189185793,14.310946941375732,375.27229947784264,0.021476144421009223,37120000,-0.0050838185,13.114210367202759,231,1.1668379306793213
0.44062232971191406,-0.007534348426342859,0.11327695846557617,3451.4623379707336,-1.788139e-10,-28.593268094788083,3.3833916187286377,800,8.53980884221106e-05,176.28151451878418,3.1045478752433366,37.13570942348943,12.566030740737915,3.232917547225952,3.4659883975982666,-1.1996853246236592,800,24.244963823296644,-0.8271208625160418,0.0015413768,1.078786849975586,82.60084451708666,0.58291274,3.8980181415718897,10.884842478133331,0.58277255,0.0005,0.0028048713874656212,1.1710584163665771,305.57067608537125,14.34689450263977,380.18921669188444,0.021729213094775747,37280000,-0.0057704463,13.145926713943481,232,1.1708784103393555
0.4286942481994629,0.005394062404320579,0.11156487464904785,3465.7637770175934,-7.4505807e-10,-30.90860668351675,3.3757739067077637,800,0.012426452295384704,178.56519349567654,3.1423619107539302,39.59909034145493,12.533213138580322,3.2293951511383057,3.4381799697875977,0.09082671507848175,800,29.88923716923946,0.07679087114628999,0.0013867074,1.0809762477874756,65.54134095566687,0.5823634,3.977716350103758,11.153729857939606,0.58232284,0.0005,0.0028541231913676328,1.1657140254974365,309.21232566396566,14.295097827911377,387.0480929636019,0.02199748666050935,37440000,-0.0060699414,13.099510192871094,233,1.1655337810516357
0.42910003662109375,0.04426214700129158,0.10804915428161621,3480.0957865715027,-3.635883e-10,-25.463489074329885,3.3753087520599365,800,0.0575525890547062,186.88733740696196,3.289537969946002,30.14247414631277,12.545588731765747,3.234745502471924,3.4481470584869385,3.979524298160793,800,33.1839659449427,2.5644382168304265,0.0017420541,1.084043025970459,207.73057111616578,0.5817201,4.334071165484446,10.055755643803419,0.5817431,0.0005,0.002809486392559951,1.187119722366333,323.8251881622557,14.32569169998169,385.24289354450127,0.02124022541404331,37600000,-0.00059136975,13.10873007774353,234,1.1869337558746338
0.4268476963043213,-0.010400443728040555,0.11008358001708984,3494.4840939044952,-7.629396e-10,-23.59109988283786,3.369133472442627,800,-0.0031137994967059533,178.04668045475577,3.134654956829281,35.03225677560724,12.616513013839722,3.303319215774536,3.4621453285217285,-1.4781774171434807,800,27.23192565056405,-0.9467033034247154,0.002368786,1.0803594589233398,54.02785150733186,0.58095664,3.799642779919351,9.791679384581851,0.58090997,0.0005,0.0027307425501535733,1.1723060607910156,308.4882399396807,14.381882667541504,391.0808652642867,0.02187841403342814,37760000,-0.0019556298,13.17945122718811,235,1.172121524810791
0.4263582229614258,-0.0070640977473820496,0.10832667350769043,3508.761979818344,-1.1712313e-09,-25.521868546280842,3.3757224082946777,800,-0.006987217036099222,179.1356474091858,3.152365735519505,34.51140453104209,12.513949155807495,3.2246828079223633,3.431269645690918,-1.1487292232056656,800,22.903880454381504,-0.732005214107503,0.0012695126,1.080632209777832,29.073952370765525,0.5801614,3.8132436679914963,10.596835245307263,0.5800916,0.0005,0.002788763370220028,1.1666090488433838,310.2468075062101,14.27155065536499,379.5943962781149,0.02206148268780687,37920000,-0.003953542,13.0746169090271,236,1.166426181793213
0.42988014221191406,-0.0035400145779670125,0.10837459564208984,3523.447454214096,4.5299542e-10,-30.18336529816911,3.7685084342956543,800,-0.0011600373766711813,178.9743198145205,3.152290539860994,34.69023370998724,12.904757499694824,3.2006208896636963,3.454476833343506,-0.7962273982088481,800,30.00808772437956,-0.5072229817142374,0.0018968356,1.077404499053955,50.05654975364171,0.57951665,3.893297102271114,10.296483414919766,0.5793781,0.0005,0.0027862896627010585,1.1800498962402344,310.2333031334773,14.679163932800293,379.3792796607085,0.02216804591120343,38080000,-0.00393638,13.468993425369263,237,1.1798655986785889
0.4326965808868408,0.005100511868856882,0.11208319664001465,3537.675052165985,-8.642673e-10,-22.782830302043276,3.379082202911377,800,0.01260195961574837,180.59602495188796,3.176782490131732,40.15594237291085,12.45544695854187,3.2024483680725098,3.396556854248047,0.07431786248759764,800,27.834880257962997,0.04351371065545351,0.0020214322,1.0732018947601318,3.539959977304493,0.57878286,3.953615270406973,9.993953179031182,0.5787756,0.0005,0.0027185493924829583,1.1647911071777344,312.6374493621565,14.22126317024231,373.21086632935453,0.022099086902770584,38240000,-0.0049429387,13.026193380355835,238,1.1646151542663574
0.4392836093902588,-0.02231584298532318,0.11018991470336914,3552.0354478359222,-7.182359e-10,-23.705906352508205,3.369079828262329,800,-0.01829086890092583,178.18625122084384,3.136273078531692,35.56728258694149,12.582375049591064,3.2850472927093506,3.442507743835449,-2.666547443371078,800,21.53041908005059,-1.7377587097420581,0.0017511805,1.0843186378479004,20.497327252708185,0.57787937,3.772330408175583,9.802369653796507,0.57806605,0.0005,0.0026968017461120124,1.1668062210083008,308.56287695758454,14.354004383087158,379.32838332425956,0.02236683833783383,38400000,-0.004396631,13.157799005508423,239,1.1666233539581299
0.4006214141845703,-0.0004499842389993631,0.10909748077392578,3566.3340957164764,-4.5299534e-10,-23.063705747949705,3.366358518600464,800,-0.002773314099876789,179.7014010750918,3.1655674069097293,40.107938896962295,12.56242322921753,3.2494876384735107,3.4604499340057373,-0.4752528424545137,800,25.95976459718987,-0.3095919087566514,0.002605993,1.0828197002410889,10.575005830914426,0.57700115,4.020720188294387,9.766358551831857,0.57698727,0.0005,0.0026551162684516657,1.1645710468292236,311.5899309503056,14.292181253433228,390.9392173380244,0.02174396942933646,38560000,-0.000708528,13.09820008277893,240,1.164386510848999
0.42743849754333496,-0.017437469796582117,0.10814476013183594,3580.6603729724884,-8.419156e-10,-21.898934285215873,3.3787012100219727,800,-0.016105671385042566,179.28557103380297,3.1556568791101265,33.21080740288797,12.560636043548584,3.236851453781128,3.462930679321289,-2.170432533353956,800,22.619437932580706,-1.4437079367909535,0.0015009328,1.0800387859344482,74.77952459848645,0.5760364,3.7412585905838296,8.830091787422466,0.575986,0.0005,0.002607641770498697,1.1682863235473633,310.4465453860368,14.319982051849365,391.2813095669679,0.02257557082059197,38720000,-0.0030175892,13.122130632400513,241,1.1681077480316162
0.4451258182525635,0.015341822117272978,0.10949087142944336,3595.0211641788483,-9.417535e-10,-23.659321270856566,3.370988607406616,800,0.010566882439910347,183.28883678881488,3.227629707364883,37.78473418108256,12.57678484916687,3.275080680847168,3.447425365447998,1.114215920465148,800,32.149264973201554,0.717836016832128,0.0060725557,1.0791127681732178,7.482805099929261,0.5750686,4.215844099410555,8.226907492504846,0.5749865,0.0005,0.002554653920272699,1.1675848960876465,317.73586251165193,14.354313135147095,382.3614024684826,0.021381847043647918,38880000,0.0152669065,13.157290935516357,242,1.1674022674560547
0.43679356575012207,-0.007453007519752708,0.10918211936950684,3609.343315601349,9.298324e-10,-26.148896376627278,3.377753734588623,800,-0.010283216156839163,181.06971199492727,3.1892216051551574,35.4915334961173,12.547639846801758,3.241156816482544,3.4420230388641357,-1.1858167625684575,800,29.682147856780833,-0.7624532987164553,0.0039102295,1.0840981006622314,-38.63881972763115,0.57400113,3.9311201788460606,10.62278003901103,0.5740092,0.0005,0.0027213924010483634,1.1658909320831299,313.87224474398624,14.315771579742432,385.5606648010674,0.02185202118592904,39040000,0.014064402,13.119572401046753,243,1.165703296661377
0.429271936416626,0.021356144193856383,0.10819077491760254,3623.620171546936,-2.4020672e-09,-25.336210958201047,3.3717041015625,800,0.015417450487096099,184.9550446147041,3.2557622695719948,36.4869585566384,12.506254196166992,3.2237536907196045,3.4237418174743652,1.702828895308274,800,29.68345397649664,1.1235568213791098,0.0022843354,1.0823979377746582,-41.47960842385315,0.57294846,4.272036961927849,10.210697402868808,0.5729859,0.0005,0.0027012906454792923,1.1706733703613281,320.44962105665223,14.270466804504395,406.87966436797655,0.021805739157807327,39200000,0.0010671229,13.069682121276855,244,1.1704881191253662
0.4290502071380615,0.006620898653934583,0.10847949981689453,3637.9646186828613,1.4305117e-10,-30.793302382299483,3.366689920425415,800,0.006240326235955011,183.5764397216604,3.234910779343527,36.068739913718254,12.580955743789673,3.2830352783203125,3.4495930671691895,0.2364902638119549,800,24.692137814135698,0.16344199643888258,0.0055006845,1.0792393684387207,96.24026521552035,0.57182705,4.209304366996379,9.368981465759807,0.5717686,0.0005,0.0026171539302150865,1.1636474132537842,318.4069711388464,14.338056564331055,388.12284028449494,0.021902790682816954,39360000,0.009666254,13.144428730010986,245,1.1634676456451416
0.4286067485809326,-0.019425306317052242,0.10876703262329102,3652.2568266391754,1.5377999e-09,-22.392241592734457,3.3622491359710693,800,-0.018468426720664188,176.712541149206,3.1061124254286705,38.77377082240584,12.52340841293335,3.249011754989624,3.428929090499878,-2.3532941913138536,800,26.03785432785836,-1.5121187127681344,0.010683042,1.0831871032714844,-44.857188662780295,0.5707965,3.6745669708341016,7.64724913124372,0.570714,0.0005,0.002449782554917498,1.168839454650879,305.68168254367026,14.285838842391968,378.89704723345096,0.022056635051832276,39520000,0.011059825,13.08671760559082,246,1.1686458587646484
0.40608978271484375,-0.002757401994067532,0.1090691089630127,3666.540514945984,-1.4543534e-09,-27.908683685221334,3.378244638442993,800,-0.0028886431331449315,180.33876342215143,3.173456606810852,33.83100968111717,12.535524606704712,3.251451015472412,3.4300193786621094,-0.6820766562581757,800,19.590725670026785,-0.455565724588267,0.0036772497,1.072777271270752,141.322392899565,0.5699448,3.8774692509867816,7.158458310134565,0.5698572,0.0005,0.0023892998664606555,1.1709492206573486,312.37383137596885,14.277330160140991,385.0547327816342,0.0218156618436894,39680000,0.0033675486,13.076656103134155,247,1.1707649230957031
0.42894744873046875,-0.0008366444681992515,0.10961461067199707,3680.896278142929,5.483627e-10,-18.726554625983407,3.3800225257873535,800,-0.018452408155102518,179.58501515341385,3.161084102297621,40.68043810747526,12.588063716888428,3.2795803546905518,3.4475276470184326,-0.48328361908750805,800,22.31284152993418,-0.3057941738859053,0.0015273768,1.0745794773101807,-18.31348346664038,0.56897837,3.966477624824689,6.193560193238555,0.56907046,0.0005,0.002316622446857245,1.1666088104248047,311.16495245016733,14.349405527114868,376.23666262723964,0.021582425286772948,39840000,-0.0032927685,13.152597665786743,248,1.166396141052246
0.4311509132385254,-0.0044448822210502795,0.10778975486755371,3695.2275998592377,-2.735853e-09,-16.949606174538005,3.382631301879883,800,-0.01057727203204369,180.75092376104593,3.182448469411982,33.12407083506513,12.564341068267822,3.2112505435943604,3.486304521560669,-0.8458423881480337,800,20.251427112867205,-0.5590563216511159,0.09201656,1.07783842086792,-26.7287395959374,0.5680226,3.9438149956025903,6.106248883989459,0.5680251,0.0005,0.002306630369765825,1.1658999919891357,313.2559213560233,14.324939966201782,380.2116038277329,0.02188482605088942,40000000,0.1305499,13.129249334335327,249,1.1657238006591797
0.45763063430786133,0.0019156342666316114,0.10825252532958984,3709.5357797145844,1.218915e-09,-10.503918203318047,3.3823046684265137,800,0.0021837265735598754,174.39746502702238,3.0672781027584173,30.77140773859919,12.51292634010315,3.2214274406433105,3.4249355792999268,-0.18274236973118171,800,6.729532347864431,-0.11221637150869197,0.017295172,1.0812840461730957,102.77182566477265,0.5671741,4.033131739224848,2.4162033474593763,0.5673723,0.0005,0.0020047542894281287,1.1667892932891846,302.1971678173584,14.301842212677002,379.1355675856958,0.020423898504239868,40160000,0.03431239,13.104734420776367,250,1.1666059494018555
0.43936777114868164,-0.003914828171891145,0.1078791618347168,3723.8434629440308,-4.7385706e-10,-9.482995117842542,3.383340835571289,800,-0.011364084747408531,170.78911005945716,3.0008294991886224,29.279470971057098,12.53093934059143,3.2296462059020996,3.4392144680023193,-0.7669545930522449,800,9.82863099728772,-0.5266203047099388,0.0051264972,1.0775763988494873,19.245450531451983,0.56652415,3.6080978569611206,2.417165611203552,0.5664494,0.0005,0.002005224881290038,1.1671366691589355,295.55970003170074,14.30125641822815,353.7489248214973,0.020730602674615368,40320000,0.005477331,13.104145050048828,251,1.1669492721557617
0.40758395195007324,-0.002118296240866528,0.10883903503417969,3738.1864302158356,-3.0398367e-10,-7.452461808257247,3.3705177307128906,800,-0.0015722600826682124,172.35778034001967,3.02728510927101,29.142523830634744,12.597688436508179,3.2723476886749268,3.4710171222686768,-0.5797618608594837,800,7.070357792141589,-0.39223858227791575,0.008863478,1.0807750225067139,31.13449478789507,0.5657602,3.721121213346978,2.2685274634752184,0.5654862,0.0005,0.001970367511226207,1.167163372039795,298.1611678833664,14.336599111557007,361.3749090779874,0.0210061476159035,40480000,0.014153353,13.140079498291016,252,1.166987419128418
0.418351411819458,0.0018145591060019263,0.10913372039794922,3752.487275123596,4.798174e-10,-9.185498089280554,3.3761603832244873,800,0.0019931323177430943,175.69912727309503,3.091463628562208,36.699121533584,12.533203125,3.2363250255584717,3.4401633739471436,-0.1864390415594079,800,7.226095933198119,-0.09231718492177263,0.0029333043,1.0763061046600342,77.17268605288378,0.5648462,4.053698523310996,2.5490587057547147,0.5648422,0.0005,0.001974159038670738,1.1761574745178223,304.5058384528108,14.294538259506226,369.23976165643097,0.020974286065006762,40640000,0.0011984021,13.086725950241089,253,1.1759748458862305
0.42622852325439453,0.0026386976878939716,0.10798239707946777,3766.777680158615,1.1086464e-09,-8.98400457115864,3.371074676513672,800,0.0034764425282732426,176.33989942589037,3.1035322539394374,30.333087973355216,12.524527788162231,3.233278512954712,3.439584255218506,-0.10680537054851186,800,10.018559058204124,-0.08033292615460777,0.010206166,1.0807087421417236,90.73463598050306,0.5638718,4.124314031830474,2.7343662732826464,0.56366426,0.0005,0.001988296414585539,1.1696357727050781,305.77626627135135,14.284028768539429,369.857083101915,0.020047687342545785,40800000,0.020451494,13.084707736968994,254,1.1694588661193848
0.46224212646484375,-0.0008063953868882391,0.10836958885192871,3781.099229812622,-2.5033947e-10,-8.18307132780772,3.3718602657318115,800,-0.005751896017929593,176.06269955697869,3.098718959696531,28.696021440375684,12.51949691772461,3.2081387042999268,3.427985429763794,-0.440940341306216,800,9.287081751969193,-0.2879012672232212,0.008618699,1.0785565376281738,63.2126508322242,0.56298137,3.9251511999005855,2.7075111422782596,0.56290597,0.0005,0.0019359496986741784,1.1695671081542969,305.1858599769255,14.315191507339478,382.2902232218054,0.02099146524671628,40960000,0.0110367965,13.116110563278198,255,1.169384241104126
0.42902374267578125,-0.000553526076548304,0.10810971260070801,3795.3990654945374,-6.556512e-10,-7.801153498080448,3.366244077682495,800,0.0019987226333492976,174.99521188975578,3.0815300693806678,28.328542376003238,12.522417545318604,3.232738971710205,3.440892457962036,-0.4134935826293375,800,6.514845600406468,-0.2651638370508354,0.004862775,1.0780439376831055,54.08950063618787,0.56215096,3.982144802958558,2.560695826250361,0.5622239,0.0005,0.0019361158620783685,1.1782736778259277,303.49799376155244,14.29347014427185,366.4208990122396,0.020649248813803416,41120000,0.0015152264,13.085562467575073,256,1.1780896186828613
0.4026470184326172,0.003115324277704151,0.10798263549804688,3809.7136301994324,2.3394825e-10,-8.256868262500785,3.379530429840088,800,0.010549090466530716,177.13942790443997,3.1162875268511665,38.18241666434627,12.563087224960327,3.2690093517303467,3.438106060028076,-0.04817728723845885,800,8.186408684335879,0.0048193432989298655,0.035338666,1.0736093521118164,60.81180511944581,0.5612449,4.1014140975150815,2.533204085084879,0.5613125,0.0005,0.0019348635577315018,1.178666591644287,306.9690754729194,14.308090209960938,379.0208204136348,0.0208090227517727,41280000,0.09513755,13.099696636199951,257,1.1784894466400146
0.42574024200439453,-0.005947082046658318,0.10828566551208496,3823.983567714691,1.9669529e-10,-10.969997107479815,3.3644204139709473,800,-0.003512379725828921,179.48972142547092,3.1600792998172005,30.628379335185297,12.507929801940918,3.2350215911865234,3.429842233657837,-0.9606124799934399,800,10.290224784265842,-0.6398906605229809,0.02965663,1.0779392719268799,-39.40536254553012,0.5601453,3.917618167707309,4.346216162052332,0.56029487,0.0005,0.0020245162190678447,1.1660261154174805,311.040769090001,14.263577222824097,372.3580908851279,0.021890886501626853,41440000,0.061004244,13.067950963973999,258,1.1658425331115723
0.404327392578125,0.00016645466496888588,0.10818743705749512,3838.2909667491913,-8.1062324e-10,-18.247158441412033,3.3723397254943848,800,0.008960111541658974,183.08505563403068,3.223861619439262,35.324441580569314,12.561743974685669,3.2723958492279053,3.4338836669921875,-0.3785769490176419,800,18.077692326244986,-0.2718492949652404,0.018691847,1.0800163745880127,4.944602853452013,0.5587069,4.089217697354669,7.303961038918729,0.5586677,0.0005,0.0022659750949194798,1.1712570190429688,317.2292815627017,14.301082372665405,379.46807116977664,0.022395348506534653,41600000,0.024417643,13.100476264953613,259,1.1711435317993164
0.41828465461730957,0.008239493163693988,0.1093149185180664,3852.6266951560974,-8.21054e-10,-22.742074423164084,3.3739376068115234,800,0.010740132954158202,185.963341343372,3.27625534928162,32.79909655747478,12.578676462173462,3.3011691570281982,3.423311710357666,0.41711314686315004,800,19.82855787537464,0.27212509804551677,0.016684722,1.0773341655731201,92.29610235527998,0.557884,4.250401251161208,7.95076157840262,0.55794674,0.0005,0.002375468382901726,1.1667582988739014,322.36347664269533,14.329256057739258,390.83556153758485,0.02261877702658326,41760000,0.029818295,13.132266759872437,260,1.1665797233581543
0.43131351470947266,0.012396798589936043,0.10762548446655273,3866.912750720978,-2.1755694e-10,-27.23756306851103,3.3722565174102783,800,0.020551842947067325,184.19060961091316,3.2411731023857167,37.01375191447553,12.516244888305664,3.232720375061035,3.4337615966796875,0.8007896963563874,800,30.02324569805868,0.4886274342564431,0.004525137,1.0753436088562012,31.13705998804777,0.5574577,4.11188608833147,11.858558046011066,0.55746114,0.0005,0.002745811826252951,1.1688697338104248,318.8125017728669,14.279624223709106,393.8528154565885,0.02267463139767093,41920000,0.01099064,13.081182479858398,261,1.168691873550415
0.43254566192626953,-0.01935014554962187,0.11226844787597656,3881.2361254692078,4.6491627e-10,-37.53501656172555,3.3685507774353027,800,-0.003951099083265357,182.20993212402558,3.207698479741907,38.144474863314954,12.543803453445435,3.2427732944488525,3.445103406906128,-2.3813828818056706,800,28.735687057912326,-1.508618345282468,0.0047183833,1.0830841064453125,-7.0367324034739696,0.55697536,3.9358619441115947,12.835920584590422,0.556996,0.0005,0.0028012441762316747,1.1718695163726807,315.43313121029655,14.316873550415039,389.80691030869224,0.02309937723972883,42080000,0.0024442084,13.11473274230957,262,1.1716866493225098
0.4275221824645996,0.00339036550292315,0.10848331451416016,3895.527757167816,3.0875207e-09,-31.132625048925913,3.3661651611328125,800,0.016634416263472795,182.77923561667725,3.2170425216446805,42.451891141465026,12.526723861694336,3.256042242050171,3.426126003265381,-0.08982500072053579,800,29.91655478426904,-0.09310297488467134,0.0025363874,1.0785791873931885,40.138433845163426,0.5564006,4.055875454238308,10.766578593269003,0.5563356,0.0005,0.0026229988681473124,1.1658272743225098,316.30426512157993,14.285210371017456,397.8756948064156,0.022925190443858125,42240000,-0.0010900802,13.08870792388916,263,1.1656420230865479
0.4342005252838135,0.012248400018318398,0.1091620922088623,3909.8689692020416,-1.2576581e-09,-24.409928083085486,3.369563579559326,800,0.006728681913818084,187.33092413170067,3.2929792179933814,36.306974135126325,12.566430807113647,3.2505249977111816,3.463124990463257,0.8029116571961683,800,26.493239608169354,0.4960373109565386,0.001514683,1.0791943073272705,7.267362487375197,0.55570585,4.193152218800668,10.188508553625098,0.55572945,0.0005,0.0025534045182143356,1.168891429901123,323.93302000404213,14.33484411239624,393.8524944912891,0.02268394598192144,42400000,-0.0044338633,13.135786533355713,264,1.168715000152588
0.4648611545562744,-0.019574834975707448,0.10961437225341797,3924.171375274658,4.7683767e-11,-28.82158697472918,3.3636579513549805,800,-0.017850819501811208,183.11434407752907,3.2209491189195294,33.62906710525059,12.500391960144043,3.21502685546875,3.4398608207702637,-2.377014979148418,800,24.726144527704527,-1.547725178978065,0.0010684226,1.0777878761291504,36.8870787016409,0.5550634,3.8933853444937836,9.636773283258144,0.5549293,0.0005,0.0025428788967890017,1.1655347347259521,316.79516641614714,14.296001434326172,387.6346216961023,0.023419524360728458,42560000,-0.0050410866,13.100809574127197,265,1.165353536605835
0.43592000007629395,-0.008941076502476589,0.10862493515014648,3938.497922182083,1.0550021e-09,-27.367597198297435,3.3702971935272217,800,-0.01725925803354644,184.78014948320552,3.2497230579082372,35.57553006835935,12.549345016479492,3.248696804046631,3.4506094455718994,-1.3164595413503355,800,29.26396471270245,-0.8394232213518572,0.001834946,1.075063943862915,101.12341534467,0.5544028,3.9911032808089066,10.404816838106276,0.5543295,0.0005,0.002581541407416576,1.1698060035705566,319.62288249292186,14.320113897323608,393.9229007432945,0.02310633348281393,42720000,-0.0045706457,13.119921684265137,266,1.1696226596832275
0.42978358268737793,0.015481607087556566,0.1086738109588623,3952.81888961792,7.1823597e-10,-23.470603326148417,3.369802474975586,800,0.016730982486008395,186.99127839619322,3.2944265696064403,35.03463275341226,12.551696300506592,3.251983404159546,3.4444587230682373,1.1281596002605163,800,25.633846435927076,0.7040001327147678,0.0010037271,1.0803844928741455,95.8972238423383,0.55374396,4.33425973308656,9.843030242192663,0.5538958,0.0005,0.00251834019001164,1.1683459281921387,324.1156809441003,14.31462574005127,397.34678885316924,0.02231505601072481,42880000,-0.005644221,13.116165161132812,267,1.1681740283966064
0.43187570571899414,-0.02477049596884521,0.10790801048278809,3967.147043466568,5.90086e-10,-29.108987716344625,3.370286226272583,800,-0.03231235190117134,183.2065153990256,3.2232779904402515,31.72260638348068,12.556660413742065,3.2402210235595703,3.468008279800415,-2.8996602078596703,800,24.76284913095995,-1.8639503620670574,0.0011884685,1.0750224590301514,62.67084184133007,0.55311203,3.8892550927486824,10.042083500515444,0.55344474,0.0005,0.002542509567498666,1.1690969467163086,316.9807218156641,14.321796178817749,386.76839035089745,0.023629311816289914,43040000,-0.00433367,13.12244701385498,268,1.168912410736084
0.43020009994506836,0.025052411534891617,0.10849618911743164,3981.4152710437775,2.8163197e-10,-28.05715265239796,3.3643834590911865,800,0.028703944468960275,188.7617646728631,3.3242414548854096,42.52893509208361,12.501031398773193,3.2146832942962646,3.4413256645202637,2.0818145746907066,800,27.672478144418882,1.3467444824550137,0.0016964197,1.0794456005096436,2.169897552042027,0.55242234,4.383773263624952,10.316136344008749,0.55254126,0.0005,0.0025528549467383295,1.1660327911376953,326.8953194079588,14.261764526367188,397.4068626678146,0.023188719126759072,43200000,-0.0051690685,13.065706253051758,269,1.16585373878479
0.43759608268737793,0.01904584208181074,0.10776305198669434,3995.70117020607,3.5762858e-11,-24.89226380412547,3.3694865703582764,800,0.022218446157801334,189.09441347612693,3.3347287235603638,38.00968574629564,12.511369466781616,3.21929669380188,3.4374146461486816,1.4845165352729277,800,21.867835599077917,0.9498868627976428,0.0012636583,1.0803685188293457,-17.50932774052989,0.55166847,4.445281171371331,9.996049317874274,0.5518148,0.0005,0.0025194130625092966,1.167201280593872,328.02434916035656,14.279452562332153,391.192363229376,0.023289119483451196,43360000,-0.003738406,13.08269476890564,270,1.167020320892334
0.4280567169189453,0.023446617618428475,0.10945773124694824,4010.0254333019257,2.2649764e-10,-35.382911560375476,3.3622677326202393,800,0.02032394779467844,190.641963936125,3.35830441179541,35.820344539150476,12.553696393966675,3.2675280570983887,3.441166639328003,1.922877608421133,800,31.2804890772018,1.2198822046587805,0.002644375,1.0774662494659424,30.419757905339548,0.55099183,4.396146079727085,10.202006814451298,0.55099726,0.0005,0.0025493994020667596,1.1698646545410156,330.3239506882642,14.31789255142212,396.88228888457115,0.02302689747959768,43520000,-0.0047233305,13.117242574691772,271,1.1696832180023193
0.42511463165283203,-0.01593374353499164,0.10955643653869629,4024.332181930542,-1.1622907e-09,-28.153811719174833,3.367243766784668,800,-0.016307161988973598,185.51009692621378,3.262874052288882,38.73935363142618,12.539340257644653,3.2808923721313477,3.4079997539520264,-2.0181035585131157,800,21.132761242305772,-1.3048470275723156,0.0015773292,1.0813636779785156,29.049799531491026,0.5504559,3.997736587544159,10.43584351578244,0.5503128,0.0005,0.002573956913595761,1.1698088645935059,320.903019296293,14.300353527069092,405.52669424618864,0.02360547529051186,43680000,-0.0053380877,13.10001254081726,272,1.1696250438690186
0.4346802234649658,-0.0349088863341279,0.10866713523864746,4038.7145013809204,2.43932e-09,-28.02972316493434,3.3648338317871094,800,-0.03554022619363924,183.40142559612607,3.2215881432132507,36.48947322822329,12.609373807907104,3.266968250274658,3.455335855484009,-3.9178566455292683,800,25.49786324297297,-2.4796946826464805,0.0016171656,1.0739669799804688,38.857299321977024,0.5497842,3.688473556843245,10.345646263681507,0.5499896,0.0005,0.002569771145838687,1.1674246788024902,316.73106235637823,14.375871658325195,386.7393856696308,0.024223372777719653,43840000,-0.004480867,13.17875599861145,273,1.1672439575195312
0.4129526615142822,-0.008333000349447332,0.11086392402648926,4053.040566444397,-2.1338464e-09,-29.0421095844018,3.3644607067108154,800,0.006959235657927398,185.44001829748925,3.265821643537552,40.30071633040313,12.56303858757019,3.2478857040405273,3.4684345722198486,-1.2713193265986784,800,24.359545224926755,-0.7983108156563233,0.0018623744,1.078892707824707,-19.813458560802445,0.5492305,4.155451708876215,11.781036717278123,0.54928154,0.0005,0.0026462992025122643,1.1771833896636963,321.16672531067275,14.319690465927124,393.7791564643486,0.023610391619071774,44000000,-0.0040925927,13.112771034240723,274,1.1770005226135254
0.4330904483795166,-0.014198454133933388,0.10824203491210938,4067.3264396190643,-1.4454125e-09,-26.912839947821865,3.378875255584717,800,-0.013646881071939405,186.8450253727796,3.2898314493361673,33.43879801920155,12.50578236579895,3.2176642417907715,3.4251747131347656,-1.8498665327276802,800,26.5307721159378,-1.216861128995532,0.0017713392,1.081026554107666,43.157262253600955,0.5487069,4.114293742650923,10.904755399732732,0.5487295,0.0005,0.0025845833054063344,1.1766724586486816,323.52298143056476,14.279475450515747,399.53532005606553,0.0237997726421887,44160000,-0.0034786144,13.073160648345947,275,1.1764929294586182
0.4229898452758789,-0.008685513682230691,0.1106717586517334,4081.7105317115784,7.9870227e-10,-23.300424217826787,3.3896162509918213,800,-0.004056578081672066,187.86426984580993,3.309004089982793,32.74285420903163,12.61476469039917,3.2694246768951416,3.469510555267334,-1.2881574079087466,800,23.992449882673192,-0.8110884926552175,0.0018849585,1.0822534561157227,73.05926193291977,0.5482597,4.117243468819115,9.993134163877178,0.5481582,0.0005,0.0025016489326876758,1.1734232902526855,325.4629960883702,14.37770390510559,389.4260824565565,0.02351412192013595,44320000,-0.0039368286,13.174398422241211,276,1.1732478141784668
0.434206485748291,0.000473143947914609,0.11167550086975098,4096.019002199173,-9.298324e-10,-25.828160028317015,3.3706037998199463,800,0.000717564175657035,189.15530209484473,3.33351249544592,32.61680043229106,12.53122353553772,3.246157169342041,3.437730073928833,-0.3808843231621327,800,29.33630572818865,-0.18951591746730137,0.0012286654,1.0751194953918457,112.24149784587794,0.5479439,4.184311264712904,11.343142991072359,0.54799825,0.0005,0.0026057670178417716,1.1693758964538574,327.8774469819152,14.302141904830933,389.6303603573896,0.023918040916114873,44480000,-0.004372724,13.103090047836304,277,1.1691930294036865
0.4296426773071289,0.02579438348556181,0.10855865478515625,4110.35346031189,6.794929e-10,-25.50331338002935,3.3668391704559326,800,0.028040276883460155,191.76690574698034,3.3779804601134105,34.34808982339429,12.558897018432617,3.2350807189941406,3.47567081451416,2.148855270588148,800,29.120128882711942,1.3573271398839168,0.0010821411,1.077261209487915,1.1493623471854526,0.5475235,4.430244166668041,11.179381634650465,0.5475193,0.0005,0.002627114449182609,1.1719424724578857,332.2634190826791,14.325777769088745,397.70407812584017,0.023365399894615082,44640000,-0.005304665,13.123047590255737,278,1.171766996383667
0.4288907051086426,-0.03140870184284957,0.1087195873260498,4125.063255548477,-1.0520219e-09,-28.704588576243708,3.371788740158081,800,-0.04008967493809711,185.640644435179,3.2676387281769546,32.754807654849884,12.940929889678955,3.2494029998779297,3.4454078674316406,-3.564857909479151,800,24.23843895110757,-2.3155481574376076,0.0015104135,1.4707636833190918,57.66330339719556,0.54699934,3.8957858488845125,10.568979808461908,0.54720527,0.0005,0.0026030070447300682,1.1696383953094482,321.32767104427853,14.703412055969238,397.80686170154405,0.024446682623642073,44800000,-0.0056911153,13.504518747329712,279,1.1694555282592773
0.42730045318603516,0.013561808125620984,0.10805511474609375,4139.346998214722,-6.1988825e-10,-27.402255695049618,3.381005048751831,800,0.018874496517941812,190.98224138589933,3.365086116463176,34.48408889412379,12.521146297454834,3.2221767902374268,3.4389054775238037,0.9298239583472815,800,28.6836075793151,0.5871681173814142,0.0018895369,1.0784416198730469,59.28031015564241,0.54648775,4.302962727695371,11.045731156655354,0.54640186,0.0005,0.0026137055228244582,1.1647911071777344,331.005433508102,14.277343988418579,394.2545975618869,0.02370269628501974,44960000,-0.0041703694,13.08241891860962,280,1.1646137237548828
0.4528071880340576,0.05047798653374228,0.10862255096435547,4153.663845777512,-1.1622905e-10,-27.29712094735368,3.3668723106384277,800,0.050223444312863116,195.42898298568244,3.4473170498387664,32.771525261168904,12.519141912460327,3.2498862743377686,3.422856092453003,4.621033077822139,800,27.86495339619179,2.932926095789719,0.0010340745,1.075875997543335,99.64106526920914,0.54589087,4.708429306071684,10.495736129072565,0.5458248,0.0005,0.002633725721103017,1.173793077468872,339.16394193657766,14.31039834022522,390.9414863353086,0.023376049507876123,45120000,-0.0045751804,13.10653018951416,281,1.1736154556274414
0.4131793975830078,-0.005460617938401614,0.10852289199829102,4168.044118404388,-2.1219253e-09,-31.13508651074262,3.3635616302490234,800,-0.006780962783970212,189.92000624988773,3.347795874602007,30.130159292547216,12.61630916595459,3.2791526317596436,3.490375280380249,-0.9735244523690691,800,25.361038493251606,-0.6423613759303248,0.0009878783,1.081475019454956,107.69007876788218,0.54516304,4.3064644261353155,11.743088024475432,0.54522485,0.0005,0.002634185409859406,1.180208683013916,329.21720160910525,14.373927593231201,397.3726342076275,0.02429254094846902,45280000,-0.005258529,13.16393232345581,282,1.1800315380096436
0.4399855136871338,-0.004470675491746683,0.1086888313293457,4182.371073484421,1.9669535e-10,-30.643244915225175,3.3642232418060303,800,-0.008608614227100249,190.5066508270608,3.358513351864589,31.133007010493223,12.546524286270142,3.247579336166382,3.4545278549194336,-0.8759583355018279,800,26.983562630186036,-0.5948789989341922,0.0013208963,1.079265832901001,74.0679383594852,0.54435337,4.33557653960872,11.90549254766562,0.54406625,0.0005,0.0026500559182680364,1.16902494430542,330.31918010138486,14.320492029190063,406.853685967452,0.024164486191159074,45440000,-0.0046707583,13.121173858642578,283,1.1688408851623535
0.42641115188598633,-0.0013521747304285554,0.10815906524658203,4196.678064823151,7.5697904e-10,-29.625395160174662,3.36369252204895,800,-1.3342132457583312e-05,191.27563330963795,3.371019910890967,29.242988717663135,12.54692006111145,3.2401158809661865,3.4556174278259277,-0.5689245594667116,800,33.67711081236229,-0.3770755304466741,0.0051746783,1.0880091190338135,142.38128883249664,0.5437446,4.352785411109489,12.51691972479422,0.54351777,0.0005,0.0026996217530739068,1.1639482975006104,331.55393292367955,14.300620794296265,403.1016305618029,0.02423415953626883,45600000,0.0052986597,13.107391595840454,284,1.1637694835662842
0.40836405754089355,-0.03376743047072282,0.10860633850097656,4210.971400976181,-7.8082074e-10,-32.98650553706078,3.3633971214294434,800,-0.05534746774630389,187.01756758996325,3.293935801764293,34.687188502063904,12.547497987747192,3.26969575881958,3.4253990650177,-3.8316443512707696,800,36.83450162790471,-2.2723306852401826,0.0013852818,1.078343152999878,63.38590781099598,0.543227,4.023377526143771,14.732958350940136,0.54319656,0.0005,0.002909895638708973,1.1668708324432373,323.88019668207636,14.286974668502808,390.919570516515,0.024696907557087235,45760000,-0.0044958205,13.090450048446655,285,1.1666958332061768
0.469027042388916,0.005568109264772357,0.1078493595123291,4225.283663272858,-6.6757205e-10,-37.068148411078134,3.3661954402923584,800,-0.0015238944615108085,191.85833919472805,3.383179959453497,33.409233855920064,12.506187438964844,3.239483118057251,3.421050548553467,0.09155989032417011,800,31.791066121029797,0.038930959372612435,0.0035010572,1.077669382095337,13.959757954655313,0.54266804,4.402748079203233,16.202123440488236,0.5423798,0.0005,0.003003986828905614,1.1670820713043213,332.6845717045878,14.305779218673706,397.3831454241101,0.02458629400921611,45920000,0.00017254172,13.109015464782715,286,1.1669011116027832
0.43196868896484375,0.030312464640373044,0.10948848724365234,4239.734226465225,-3.0994413e-10,-31.662448855392594,3.3797953128814697,800,0.033922688248069585,194.52785993123612,3.431238598161767,34.0697988044664,12.532997608184814,3.261746406555176,3.402996063232422,2.5871782959851966,800,29.85566693881631,1.6413292314538024,0.0027793269,1.0826101303100586,17.973065800272586,0.5418573,4.585160703677318,13.611229910783637,0.5418869,0.0005,0.002793207564147368,1.3127329349517822,337.4405149594302,14.44420838356018,392.3090610916219,0.024175832555931673,46080000,0.010400579,13.102009057998657,287,1.3125319480895996
0.4050261974334717,-0.02186481410461705,0.1083686351776123,4254.291172742844,7.152555e-11,-33.21389351039885,3.3664040565490723,800,-0.03617658252548708,190.47654847151819,3.3557774444069857,31.045469041555233,12.809081077575684,3.2596287727355957,3.6309239864349365,-2.6497472319168742,800,33.42941586940611,-1.6196088366269878,0.0022842765,1.1433804035186768,97.2310285722144,0.54102844,4.219383611951194,16.002610229766734,0.5411054,0.0005,0.002990087925993683,1.1680099964141846,329.90231871561815,14.549810409545898,397.1197401027438,0.025144520686473503,46240000,0.00040048404,13.34843921661377,288,1.1678352355957031
0.4344463348388672,0.015064238105968885,0.10887026786804199,4268.60279417038,-2.6226038e-10,-40.59016666763675,3.374821186065674,800,0.014261127267177263,191.9791501215779,3.382468558782319,34.991746328648105,12.522981405258179,3.2210683822631836,3.4524545669555664,1.0290878795013974,800,36.70007479852387,0.6281518511838616,0.0077080787,1.074949026107788,91.65456187334281,0.54019016,4.381781522036197,17.56896378576427,0.5401988,0.0005,0.0031229253203338644,1.183067798614502,332.4909871848119,14.305168151855469,399.5623819146196,0.025062014429393976,46400000,0.01044787,13.09223484992981,289,1.1828858852386475
0.42900705337524414,-0.006924464690532078,0.10957598686218262,4282.918117761612,1.0848047e-09,-37.928445945362604,3.3645243644714355,800,-0.01658809290753467,191.15454089886813,3.3710347742726117,33.74437159094744,12.549119234085083,3.236210584640503,3.4657201766967773,-1.1358815153641086,800,32.57185300100241,-0.7181607471586873,0.0020990402,1.0790705680847168,-15.741435167740276,0.53936267,4.273002854980288,13.719422461067039,0.5392672,0.0005,0.0027868131302180386,1.1660559177398682,331.4058107846463,14.308974504470825,397.61225703816194,0.025277045709164715,46560000,-0.001001156,13.11369514465332,290,1.165877103805542
0.42842578887939453,0.005662666966774053,0.10751533508300781,4297.226179599762,5.6624393e-11,-30.821526062677126,3.3675732612609863,800,0.01820641604620408,192.35454366918972,3.3928771613181206,36.86650270588466,12.542683601379395,3.2425739765167236,3.4493675231933594,0.1285456667629559,800,32.82654784305572,0.08420303460500769,0.0049043456,1.0804002285003662,-16.605559370625603,0.53852934,4.372074121355489,13.207128619751932,0.5386498,0.0005,0.002752305544995237,1.1673164367675781,333.56258013720026,14.301520347595215,399.5329900401103,0.02514694433705496,46720000,0.007358567,13.104580640792847,291,1.1671326160430908
0.43097567558288574,0.029639867838099476,0.10898041725158691,4311.5355842113495,7.629394e-10,-28.447095966776526,3.368309736251831,800,0.02814806680930377,195.85186206967452,3.4533400733259345,33.74667343074704,12.535636186599731,3.2312564849853516,3.4518206119537354,2.5449903405850076,800,29.743250837427542,1.6305671935142607,0.0024486792,1.0804293155670166,76.86048530000537,0.5378406,4.607761116657084,10.742723032686166,0.538059,0.0005,0.002594672864722789,1.1717274188995361,339.56807802737296,14.303051710128784,400.6051847490182,0.024959979423243378,46880000,0.0036381227,13.101609945297241,292,1.1715452671051025
0.42880916595458984,-0.02079558494158342,0.10808753967285156,4325.872431278229,1.2278557e-09,-25.303156338441454,3.3733408451080322,800,-0.020906026332450593,189.49974612542093,3.3368796724348604,33.30896370817976,12.57004976272583,3.279780149459839,3.4393818378448486,-2.5007003046284573,800,30.028832319555196,-1.5947804061725734,0.0026410494,1.074502944946289,97.9768914591943,0.53721136,4.020369612127895,11.139848497845968,0.53712267,0.0005,0.0026004581282989014,1.166672945022583,327.9617904537567,14.33024787902832,394.7953006637208,0.025770218718606408,47040000,-0.0014820705,13.132871866226196,293,1.166489839553833
0.41884636878967285,0.003151392244628645,0.10915732383728027,4340.115141868591,-4.7683545e-11,-25.70481036155481,3.3686540126800537,800,0.0013574520029921134,191.32586507532514,3.3705925298762973,43.50305599355358,12.485815048217773,3.1955413818359375,3.4161763191223145,-0.09678401966294224,800,25.22574097897356,-0.04661186055144931,0.0023638692,1.0751924514770508,75.60528704765564,0.53663117,4.218098903083069,10.159578442806167,0.53653014,0.0005,0.0024859280930279587,1.1663868427276611,331.3256769070525,14.23630666732788,407.37359112471756,0.0257635675350532,47200000,-0.0036014377,13.039812326431274,294,1.166213035583496
0.42728257179260254,-0.0006652180469665474,0.1090095043182373,4354.41982460022,-1.3113022e-09,-24.838210701515592,3.3676984310150146,800,-0.0040886085741437695,192.42704467213306,3.390307665544625,33.24603285274164,12.537606239318848,3.238664388656616,3.4512267112731934,-0.4677208468976314,800,27.456210950995825,-0.2864210107512445,0.0035570064,1.0814895629882812,48.828315948116526,0.53600055,4.333133211715044,9.038248634099858,0.53606737,0.0005,0.0024064926972590223,1.1685733795166016,333.31585581467846,14.298346519470215,403.23800875724544,0.025781675457271037,47360000,-0.0026889348,13.099848508834839,295,1.1683900356292725
0.40821409225463867,0.005072161139491455,0.10864996910095215,4368.685750007629,-8.5830687e-10,-19.11616734877582,3.380312442779541,800,0.009893210367011154,192.4153155545039,3.393670815799429,37.29974180267415,12.519740104675293,3.198531150817871,3.462087392807007,0.11631150012440239,800,17.395097462405385,0.029259310535889496,0.0038710374,1.076775312423706,17.900209102549553,0.53530777,4.410458935722394,7.842948701186741,0.5354632,0.0005,0.0023077716915843203,1.1672751903533936,333.6879956531413,14.25950002670288,400.05479144547843,0.02536938781462174,47520000,0.006284358,13.062630653381348,296,1.1670961380004883
0.43291425704956055,-0.006708190417223787,0.1080160140991211,4382.955500841141,2.169609e-09,-21.723326489576458,3.3733394145965576,800,-0.002028892732790561,190.88773305963903,3.361421957432243,38.91976702993209,12.500053405761719,3.2427778244018555,3.408273935317993,-1.0561776191377843,800,16.52912591441297,-0.6532835094290098,0.0044087586,1.0726232528686523,-35.614335184292784,0.5346513,4.1869741905888676,6.874846766498289,0.534672,0.0005,0.0022435646338313246,1.166414499282837,330.3568137502473,14.263338565826416,397.8843950482726,0.026318971065903383,47680000,0.0039491435,13.066988945007324,297,1.166236400604248
0.4301893711090088,0.002523414067088489,0.10806751251220703,4397.270592689514,-7.5697904e-10,-16.408030864755887,3.3722944259643555,800,-0.0020029772288198077,191.44077204332243,3.376681010162943,34.57265311337557,12.537816286087036,3.2305939197540283,3.4562673568725586,-0.1352834153641707,800,20.008383991011552,-0.09054381366692887,0.001937945,1.0747580528259277,24.65444002817928,0.534092,4.3246002124525615,6.987114707994756,0.53405654,0.0005,0.002249803318973865,1.1764709949493408,332.022622952775,14.308712720870972,387.8155474760691,0.0255967313774682,47840000,-0.0037687751,13.10211968421936,298,1.1762871742248535
0.42093992233276367,-0.001184930850137399,0.10931730270385742,4411.5560166835785,-3.5166745e-10,-19.90715024946911,3.36832594871521,800,0.00965944377285316,191.7810120764182,3.3811745555462536,41.9490374884666,12.523074865341187,3.248769998550415,3.427935838699341,-0.5124537649082564,800,16.19687374608998,-0.29580329713236825,0.0066821957,1.0768139362335205,-18.73605005356505,0.5333008,4.264271391494193,7.356979370335685,0.533286,0.0005,0.002309734465717066,1.1698312759399414,332.3271342877635,14.279081344604492,401.64620745186915,0.026305205510161345,48000000,0.014354391,13.07929253578186,299,1.1697144508361816
0.42700767517089844,-0.021653291467718265,0.10809588432312012,4425.820707321167,2.6226038e-10,-23.733593988292153,3.369798421859741,800,-0.019502882565812146,191.70409659277252,3.3733954406011906,33.555372219237434,12.500276327133179,3.244443893432617,3.401581048965454,-2.5761129750964575,800,20.56498278413318,-1.6535091394952515,0.011647874,1.081972360610962,87.77745707621064,0.5325241,4.073583916566832,8.993743507252765,0.53240466,0.0005,0.0024542200056009472,1.1668572425842285,331.53374032417605,14.258186340332031,405.0772439211242,0.026775948909604143,48160000,0.027967133,13.061402797698975,300,1.1666808128356934
0.40158534049987793,0.024396577417198806,0.11043953895568848,4440.056386232376,8.5234647e-10,-25.320276809844174,3.3660032749176025,800,0.0302326775803921,197.37073641115867,3.4820092616196727,33.66802591295535,12.496161222457886,3.226970911026001,3.427833080291748,2.023085462812809,800,24.487167924542785,1.2664205127070902,0.004253138,1.0744297504425049,73.40717309589476,0.53167427,4.6835985458976905,9.929356635775475,0.5317076,0.0005,0.0024951074438289964,1.1656410694122314,342.26090572531393,14.229363679885864,397.1391808337259,0.02617795312930661,48320000,0.009032823,13.034147500991821,301,1.1654658317565918
0.42673730850219727,-0.005626257402846575,0.10931968688964844,4454.366863965988,-7.629394e-10,-24.303464689950413,3.3661787509918213,800,-0.003536500183002243,192.22107285444778,3.386825650856095,41.01299564882738,12.537461519241333,3.2332239151000977,3.4547858238220215,-0.9738453568379274,800,22.262424025354818,-0.6099578218967686,0.0018963721,1.0822176933288574,5.233657570704933,0.5310007,4.257590727395517,9.335260360559163,0.5310675,0.0005,0.002453487069319289,1.1732723712921143,332.7544301955262,14.30393671989441,406.1048222927425,0.02675202587812483,48480000,-0.0028556858,13.099547147750854,302,1.1730945110321045
0.4275519847869873,0.003528065472666459,0.10911083221435547,4468.742604970932,6.556515e-11,-19.794054098767848,3.3729069232940674,800,-0.0020444196303203398,193.10870135078753,3.3999515587121336,44.30166513254562,12.60014533996582,3.2623074054718018,3.482783079147339,-0.05030114584409983,800,21.053013306728307,-0.04325866438118189,0.0020919717,1.0795722007751465,18.681876387733453,0.53042,4.294572536039526,8.370984300231248,0.5303323,0.0005,0.00236367783260164,1.1763358116149902,334.0657631612911,14.369404077529907,401.14971382010845,0.026795373855235123,48640000,-1.9345835e-05,13.162746667861938,303,1.176154375076294
0.4289824962615967,0.009271375041466983,0.10822844505310059,4482.994758367538,-8.106231e-10,-21.398593456906596,3.379951000213623,800,0.014703021656272108,194.0893575956126,3.420770516708491,34.17846995965121,12.481456518173218,3.184211492538452,3.43565034866333,0.5304271860996504,800,22.227183406325306,0.3778242696167682,0.0015659187,1.0769875049591064,-5.1263956307615235,0.52997524,4.469987258941043,8.047667602128001,0.52996105,0.0005,0.0023404613430299255,1.1714916229248047,336.216888270488,14.245732307434082,401.6910368474684,0.026121012130898378,48800000,-0.002549595,13.044662475585938,304,1.1713156700134277
0.4277620315551758,-0.02729175540526007,0.10870194435119629,4497.313948392868,-3.516672e-10,-20.593695933027675,3.380690574645996,800,-0.0348379834069612,189.56817079016386,3.3330433267067563,36.61403176919509,12.544025421142578,3.248492956161499,3.433521270751953,-3.128316648334078,800,17.75966318763994,-2.02428553732139,0.0016532056,1.0764753818511963,35.76356322118745,0.5294266,3.9494950544126706,7.929607150434499,0.5294757,0.0005,0.0023655994889132184,1.1762118339538574,327.4184703146688,14.312780380249023,402.22166764241064,0.026977882810045525,48960000,-0.0035131157,13.10649585723877,305,1.1760292053222656
0.4279961585998535,-0.019951759939891286,0.10953330993652344,4511.651107311249,5.3346144e-10,-23.642026057017397,3.3739612102508545,800,-0.024467466825867482,193.43390134034988,3.4086727957219525,32.27066385360315,12.566970109939575,3.27134370803833,3.445033073425293,-2.40470312050848,800,18.44645814254082,-1.5723094375235058,0.0019139809,1.074760913848877,67.30047531324452,0.528705,4.225638038645962,9.220823145256402,0.52868503,0.0005,0.0024813559363639328,1.1698355674743652,334.93863339003394,14.330822229385376,414.6178399081175,0.026849974837456523,49120000,0.003802559,13.130504846572876,306,1.1696603298187256
0.4279625415802002,-0.0007904564062126024,0.10824227333068848,4525.965302228928,5.4240223e-10,-26.933737561304326,3.3840532302856445,800,0.003800836741571042,194.40272258833457,3.423899640773754,43.67717874557737,12.545913934707642,3.2294044494628906,3.4532670974731445,-0.49430174391346954,800,25.212333233299027,-0.3020699972336655,0.003924123,1.0766406059265137,-34.591156867379745,0.5278791,4.374432743594898,9.907752954943945,0.5275633,0.0005,0.002529816891490149,1.169173002243042,336.38767435568593,14.307785034179688,413.15716441825487,0.026995300797937306,49280000,0.0094792405,13.108118295669556,307,1.1689965724945068
0.42943882942199707,0.01957813229334904,0.1090850830078125,4540.2938668727875,-1.7881394e-10,-20.088909556440687,3.3786988258361816,800,0.02687338277075817,197.07234004805213,3.4749111401936257,36.73644848178729,12.546308755874634,3.2519032955169678,3.4341318607330322,1.5577334029342595,800,26.01558683862194,1.0508385382126213,0.00393348,1.079131841659546,10.986079389663722,0.5272215,4.63301862272888,8.172815939463337,0.5272579,0.0005,0.002381559228593637,1.1811566352844238,341.55271984103473,14.32221007347107,396.8903546605402,0.026283245256806597,49440000,0.006800962,13.110825777053833,308,1.1809768676757812
0.43170690536499023,0.016607880843641492,0.10811018943786621,4554.59655714035,-8.8214885e-10,-24.005758050176425,3.3729920387268066,800,0.021117669367543855,198.09572574854917,3.4942947721037867,34.79781646754821,12.534538984298706,3.2401301860809326,3.4382247924804688,1.2532279897559295,800,23.118898159335792,0.7894606040737151,0.0021655443,1.077977180480957,90.31668633864194,0.52676845,4.591347952070088,9.278723301943716,0.52688587,0.0005,0.002467687675170225,1.165175199508667,343.3782026900395,14.296185493469238,418.689947107598,0.026637398777253733,49600000,-0.0017320995,13.10037899017334,309,1.164989709854126
0.4185166358947754,-0.009972978949987126,0.10872006416320801,4568.88548874855,-7.629396e-10,-21.747635898309504,3.3653154373168945,800,-0.013858139310340462,193.40518240507947,3.4069381235075284,37.16932764989671,12.519124269485474,3.2446513175964355,3.4288692474365234,-1.3954139259227025,800,20.437768815784466,-0.930594449393615,0.043718226,1.077448844909668,45.57410554810017,0.52648616,4.243610857715806,8.681844672624305,0.52640766,0.0005,0.0023944651097770877,1.18023681640625,334.7717131133066,14.282594680786133,399.50241024827994,0.026681657410095577,49760000,0.09729314,13.072879314422607,310,1.1800541877746582
0.4283909797668457,0.03317491194767114,0.10739803314208984,4583.179042339325,1.3411044e-09,-32.73767974850138,3.371710777282715,800,0.021054230373032442,197.6185986884614,3.4894964679588716,31.14854528475398,12.52857494354248,3.2240495681762695,3.4555819034576416,2.8753908962740606,800,29.098683341201454,1.7966985137233729,0.08359518,1.076819658279419,144.2973155886723,0.5261194,4.711524950619042,14.0974123974174,0.52594477,0.0005,0.0028377970321144257,1.166832447052002,342.89981393829675,14.287175416946411,410.2768627809379,0.026404892159395066,49920000,0.13022892,13.090398788452148,311,1.1666479110717773
0.4323279857635498,-0.0006792707942233449,0.10909342765808105,4597.48356294632,1.9550324e-09,-45.62488470045613,3.3726165294647217,800,0.003087370704459218,192.00583142792277,3.3876860772683104,41.325352285545435,12.529724597930908,3.236570358276367,3.4358887672424316,-0.6248736869754424,800,44.44671986552822,-0.3542594181460703,0.026322681,1.084177017211914,4.695233527926871,0.52541625,4.457285840585851,27.740703676701926,0.5253582,0.0005,0.0038966391671673975,1.170746088027954,332.61276171141174,14.298151731491089,407.19228687726735,0.027277618457639784,50080000,0.05174789,13.097150087356567,312,1.170569896697998
0.4310922622680664,-0.03739299404295711,0.10959458351135254,4611.767117977142,1.6927718e-09,-51.94581909680808,3.3693346977233887,800,-0.036225254694683684,191.84747435325266,3.388697764437502,37.97305722341007,12.503705501556396,3.236023187637329,3.418278932571411,-4.342178269018634,800,52.38642509907007,-2.6010148331289553,0.013638554,1.0780022144317627,74.39811502761462,0.5244368,4.453373882480367,33.62052865121258,0.5243766,0.0005,0.004271884573555087,1.1763663291931152,332.76060839254745,14.277094841003418,404.9794409506341,0.027414013757704157,50240000,0.035542548,13.070351600646973,313,1.1761879920959473
0.4204585552215576,0.05863421691514202,0.10806751251220703,4626.0578808784485,-1.1563301e-09,-47.372581256158014,3.371077299118042,800,0.05247141717948647,196.56418937450908,3.4742466653305253,36.70641393018566,12.533212423324585,3.2478232383728027,3.43320369720459,5.286948679723457,800,52.83502233648578,3.11225728797575,0.0070201643,1.0776712894439697,82.44689215408324,0.5235809,4.702268993675033,29.7153458400673,0.52345103,0.0005,0.003999750860977904,1.1666159629821777,341.1616941024116,14.284405946731567,410.9476725991718,0.027449941441136085,50400000,0.015530947,13.087674617767334,314,1.166433572769165
0.42951154708862305,-0.008543566028476661,0.10840725898742676,4640.3954837322235,7.3909756e-10,-45.16383534389826,3.3749494552612305,800,-0.012516788966324284,193.4223578029676,3.410753671408342,38.10466768232385,12.566021203994751,3.263896942138672,3.4458250999450684,-1.399142116232495,800,48.24862525982679,-0.8364886619327637,0.005538906,1.0778906345367432,-8.93706547881555,0.5227917,4.402568921278971,26.87726739436532,0.5229112,0.0005,0.0037038228546618676,1.171990156173706,335.0057351300581,14.331239938735962,405.8997112017052,0.027106956791943,50560000,0.012542964,13.129913806915283,315,1.1718120574951172
0.40751051902770996,0.0111410960998489,0.10865044593811035,4654.671889781952,-2.0265575e-10,-49.76127632297426,3.380744695663452,800,0.02202214402498556,192.77173780169545,3.4015756823245122,41.08428229980799,12.533026218414307,3.2327613830566406,3.434640407562256,0.5423990421666198,800,51.169359285066996,0.19370623448704138,0.003883208,1.079343318939209,62.43647458628569,0.522217,4.432770426099488,30.242954071973205,0.52221704,0.0005,0.0039319175983046455,1.1651673316955566,333.93677229042964,14.26997447013855,402.13474651394205,0.02788497672405394,50720000,0.010182333,13.075156450271606,316,1.1649894714355469
0.4393472671508789,-0.0941038608706147,0.10875797271728516,4668.92976975441,-8.3446494e-10,-52.733483334367314,3.372299909591675,800,-0.08967371879616554,191.5290141380328,3.3814335313838186,34.441412332481725,12.481082201004028,3.215482473373413,3.4144351482391357,-10.00282928650005,800,49.082697882436406,-5.90854495603455,0.004640984,1.07676362991333,21.797222154547452,0.5215394,4.228649116305088,31.23337370934131,0.5215965,0.0005,0.004095738300543363,1.166649580001831,332.02044619556983,14.251585483551025,403.2881591702059,0.027825852351955352,50880000,0.008199049,13.055192470550537,317,1.1664760112762451
0.42846059799194336,-0.017648740459388704,0.10857391357421875,4683.198865175247,1.7285349e-09,-50.086211909617255,3.3703012466430664,800,-0.024570264571605396,195.03024056201673,3.4430070295678443,36.96984223388681,12.491102933883667,3.197805166244507,3.4426841735839844,-2.3309170206133185,800,55.12272513883398,-1.4171450117649949,0.004334903,1.0773835182189941,-10.054081232984869,0.5209115,4.437457832097507,29.57205836194052,0.52112246,0.0005,0.003877106692596734,1.1785404682159424,338.0899910226966,14.26276969909668,412.07118865170634,0.027743210678957315,51040000,0.014396783,13.05411410331726,318,1.1783666610717773
0.4283270835876465,0.026591771073142388,0.1085350513458252,4697.499663114548,-1.5497209e-09,-51.6581404521928,3.37902569770813,800,0.016686312996119956,195.85031612527783,3.4553526497267675,35.61053290719704,12.5326247215271,3.2469842433929443,3.4230473041534424,2.0996389701465406,800,47.02287178175991,1.2278325523114284,0.004604601,1.0809409618377686,89.31484695599238,0.52026767,4.536564406354281,28.34459748161492,0.52028227,0.0005,0.0038008907013747342,1.1687390804290771,339.2820478274296,14.294416427612305,403.88953974464584,0.0273726361910163,51200000,0.005524607,13.095462322235107,319,1.168555498123169
0.46506500244140625,-0.039462625870373455,0.11829280853271484,4712.55392408371,-1.5735626e-09,-48.40293895840938,3.969158172607422,800,-0.025714734075008207,193.6356623644119,3.4198963165018808,38.77769092901203,13.23599624633789,3.372265100479126,3.4137628078460693,-4.489164539113277,800,43.12542727680542,-2.7565346901382566,0.002942092,1.0748982429504395,60.314356416586335,0.51969314,4.230594626963043,26.18769952043515,0.5198282,0.0005,0.003707001820616912,1.1704967021942139,335.73544494753975,15.04783821105957,406.5390500026396,0.02803186936734952,51360000,0.010395277,13.846981287002563,320,1.1703112125396729
0.4206883907318115,0.07934555836237564,0.11173534393310547,4726.875314474106,4.4107437e-10,-47.3150462519564,3.376431941986084,800,0.07243992788054054,198.23485521133392,3.50084695042106,38.64694118192544,12.557177305221558,3.2396576404571533,3.462963819503784,7.37822851406153,800,44.174510528637455,4.437464297721905,0.0054216655,1.0750727653503418,48.50171288654742,0.519129,4.748592959079528,26.870333221936402,0.51895726,0.0005,0.003805474741177994,1.169724464416504,343.66422781203363,14.315038204193115,415.95954759598015,0.027936052766367975,51520000,0.0115649,13.115508556365967,321,1.1695406436920166
0.41972827911376953,-0.020712958231228398,0.10868549346923828,4741.193485498428,1.7821788e-09,-40.60887633928899,3.3684351444244385,800,-0.0130989212988404,196.55173134800367,3.4660236670853455,33.86678110278733,12.55880069732666,3.272223472595215,3.4414775371551514,-2.589306415347206,800,41.320601795968905,-1.5795728001783453,0.00423949,1.0742063522338867,34.51663198591315,0.5184753,4.352643668495321,23.206875070113767,0.51841605,0.0005,0.0034568733237807865,1.1688051223754883,340.409615965381,14.311848640441895,403.44215901316977,0.02734954630655742,51680000,0.0053645223,13.113111734390259,322,1.1686196327209473
0.4083685874938965,0.028770235278526478,0.1092228889465332,4755.503256320953,1.7642975e-09,-46.750131318230494,3.3769137859344482,800,0.04013040511497575,194.2640385796142,3.425848465966064,48.48482580928121,12.560250282287598,3.245817184448242,3.4475996494293213,2.334111913098825,800,43.77130460459286,1.3527777249373805,0.004927551,1.0835607051849365,24.5325772309609,0.51774,4.45347057248402,26.685399577481537,0.5177916,0.0005,0.003718528794921947,1.169395923614502,336.33103704096226,14.303326845169067,417.6298099928777,0.02743919991556248,51840000,0.004490393,13.103825569152832,323,1.1692125797271729
0.4283018112182617,-0.026360548525979608,0.10945844650268555,4769.800974607468,7.152556e-11,-52.29209757805691,3.3719966411590576,800,-0.040069359270541366,196.3212441602063,3.461515009484209,34.79956120236869,12.525708675384521,3.2411372661590576,3.433624505996704,-3.201782258904219,800,53.91267275424979,-1.8907604275955694,0.0041862344,1.080702543258667,106.80549045709164,0.51710725,4.322041621296898,29.58563504507276,0.5172254,0.0005,0.003908221973266628,1.1717047691345215,339.97087978857166,14.2913658618927,412.86628070952406,0.027291015839374884,52000000,0.0040815454,13.089434146881104,324,1.171525239944458
0.42862462997436523,-0.026405610754480124,0.11017227172851562,4784.207252502441,-2.515316e-09,-45.013453223393284,3.373887300491333,800,-0.02858345085834765,196.22312285874236,3.4567496736021677,34.526218964646475,12.495895147323608,3.222013235092163,3.421119451522827,-3.185356504275796,800,41.55921000997979,-1.8958123179967925,0.00087116176,1.0734868049621582,92.86235839696127,0.5165766,4.2803939139375435,26.822297390563126,0.51653963,0.0005,0.003727122220016907,1.3097116947174072,339.5036910122734,14.399948596954346,405.7874624399953,0.02709621706826216,52160000,-0.004735953,13.060726404190063,325,1.3095283508300781
0.42707324028015137,0.029033208541855735,0.1089169979095459,4798.746626377106,4.678965e-10,-47.450683871056185,3.3703649044036865,800,0.031073162949843133,198.831765883448,3.50301431246192,37.103264765849815,12.77182650566101,3.2447969913482666,3.599578380584717,2.3502544212137173,800,44.03886151807257,1.36638135819805,0.0023205914,1.1514477729797363,70.1312887958862,0.51611525,4.49378600757129,27.98206103961601,0.515921,0.0005,0.003791093412277325,1.1653201580047607,344.0541946748929,14.532203912734985,407.1993154981789,0.0272421148419788,52320000,-0.0038801595,13.333719968795776,326,1.165137529373169
0.4295077323913574,-0.04102591264240253,0.10792207717895508,4813.082633972168,1.0699035e-09,-50.222080299609075,3.375927448272705,800,-0.03453525709099457,194.70492046677634,3.4279633369971445,39.27694785879905,12.573940753936768,3.239236831665039,3.4752955436706543,-4.665119060812153,800,46.65696252006273,-2.8444863516760983,0.0012049514,1.0806889533996582,52.801525933107726,0.5155699,4.226600631962167,29.18534369085172,0.51573336,0.0005,0.0039040313835815724,1.1626157760620117,336.63111255782263,14.329654455184937,403.0312043931652,0.027463490476889483,52480000,-0.00526651,13.137277126312256,327,1.1624336242675781
0.4428541660308838,-0.05445959255570275,0.10813426971435547,4827.406416893005,2.6106837e-09,-46.776899535826736,3.402451515197754,800,-0.05517242774528218,195.91111452629062,3.451909763331402,41.35758270037074,12.540575981140137,3.235140085220337,3.419484853744507,-6.000669392977834,800,46.231388417507645,-3.5734601620974935,0.00082113827,1.0814645290374756,21.408916023052456,0.5149143,4.182355645350423,28.07479065702729,0.514938,0.0005,0.0038467493867980554,1.169783353805542,338.8963283800011,14.317418098449707,411.73075074828705,0.02797382198322564,52640000,-0.0048246793,13.11752462387085,328,1.169600009918213
0.43842363357543945,-0.012986374770868324,0.10811209678649902,4841.685490369797,1.7434358e-09,-49.96016129691315,3.3691916465759277,800,-0.023417689271689503,198.43088769181105,3.4933387138001586,38.814359520904375,12.505716800689697,3.232825756072998,3.4214696884155273,-1.8520984551337585,800,47.40797733623014,-1.0911869141135673,0.0019009166,1.078963041305542,17.028219020044173,0.5141914,4.421132225121469,28.424536914977097,0.51417583,0.0005,0.003831679114222952,1.1647379398345947,342.99965687267553,14.272746801376343,412.62615207383055,0.027925179365261798,52800000,-0.004543819,13.078216314315796,329,1.1645534038543701
0.42887377738952637,0.02752800211791341,0.10845184326171875,4855.907434225082,-4.768371e-10,-42.03924838671378,3.371025800704956,800,0.023071020600402205,197.3063361721935,3.4796335828039204,40.92922433716432,12.45478367805481,3.213456392288208,3.389275550842285,2.2156038885635643,800,46.90358949412788,1.3894464404408189,0.0014141996,1.0801615715026855,32.900924774232784,0.5134469,4.4815423958798215,26.65382755422403,0.5134204,0.0005,0.003670775814096707,1.167663335800171,341.67998625153086,14.215574264526367,410.11966341827355,0.027612423883455,52960000,-0.0056834165,13.018068790435791,330,1.1674859523773193
0.4286320209503174,0.05263122468051233,0.1097574234008789,4870.136667728424,1.2934208e-09,-46.7196063504465,3.368929862976074,800,0.05730540649688896,200.96444394545836,3.5435871979096962,35.09496383628348,12.461496829986572,3.1850016117095947,3.429917335510254,4.718516327572528,800,48.40791491989094,2.794338914824524,0.0009739188,1.0775341987609863,67.9883434903929,0.5125802,4.663355412449433,27.185921052151517,0.51256466,0.0005,0.0037091201286762257,1.167895793914795,348.03680996476163,14.222855567932129,409.943650609229,0.02731369111000098,53120000,-0.0045006596,13.025866508483887,331,1.1677117347717285
0.42378711700439453,-0.0008370632963427227,0.10794925689697266,4884.409388303757,2.3841853e-10,-43.987500265789805,3.375418186187744,800,-0.0039761709450854,199.93116559534457,3.5250069575623364,33.78907980885909,12.510173559188843,3.226358413696289,3.4284145832061768,-0.6271400342956668,800,43.051322262025366,-0.37058890667695155,0.0012156299,1.0735735893249512,52.71450767307451,0.51180845,4.4360346958389165,27.771604646027214,0.51173085,0.0005,0.003722082089374132,1.1683826446533203,346.22376064361043,14.266287565231323,421.2767507116554,0.027822946929614106,53280000,-0.0051819207,13.067887306213379,332,1.168199062347412
0.40624308586120605,0.04357029930483577,0.10813045501708984,4898.654789924622,-1.9729138e-09,-47.08086053001415,3.3656723499298096,800,0.04241277438691711,201.5795288334899,3.559516387145376,30.11425113697568,12.49732518196106,3.234077215194702,3.417447328567505,3.8104557998619986,800,48.41467110749945,2.2636821805242158,0.0013315033,1.0771582126617432,102.50082175633825,0.51122534,4.7091476707006805,27.805000388951438,0.51135767,0.0005,0.0037469414681401496,1.1715574264526367,349.7048580516983,14.23908281326294,406.6370661726273,0.027193817386330713,53440000,-0.0043867235,13.037675857543945,333,1.171388864517212
0.4556281566619873,0.024733779031266896,0.10904622077941895,4912.950546503067,2.68221e-10,-47.539620880076406,3.378452777862549,800,0.03142661763197636,199.86204185816223,3.52868244963395,33.750104132485795,12.500964164733887,3.237908363342285,3.397324562072754,1.928215297772046,800,42.63470782166058,1.1156702858684633,0.0014815584,1.0802905559539795,117.74042204427879,0.51074946,4.586951981899116,27.898035757815833,0.5105064,0.0005,0.0037138248892724006,1.167398452758789,346.64051860552166,14.289405822753906,403.93105572170316,0.027522889906506028,53600000,-0.0046478766,13.091659545898438,334,1.1672132015228271
0.4405393600463867,-0.008893244562823059,0.1093757152557373,4927.305437088013,4.0531165e-10,-46.160297338720696,3.370522975921631,800,-0.010217543097289585,198.7806283463902,3.511480137976045,34.65493259928686,12.562252044677734,3.227196455001831,3.4818201065063477,-1.4407710992759937,800,51.61067253525418,-0.8761315853887659,0.0017317903,1.0761258602142334,52.466395406419224,0.5101096,4.509064550231141,28.847534394452158,0.5101902,0.0005,0.0037706177796640278,1.1801998615264893,344.87956849719865,14.348535776138306,417.5829270593439,0.027603973070639692,53760000,-0.005711013,13.138112306594849,335,1.1800193786621094
0.4516181945800781,-0.011580918299381472,0.10855269432067871,4941.596959114075,7.629394e-10,-46.55384684410087,3.374264717102051,800,-0.02218147863895996,200.4329932729256,3.5377890460063943,32.768176523513624,12.503494024276733,3.238290786743164,3.4067471027374268,-1.7099036707551694,800,51.706910276096615,-1.0106527037499933,0.0012833696,1.079024076461792,80.63201834756262,0.50942487,4.505357452541181,29.221781119849677,0.5094193,0.0005,0.0037757402742196132,1.1650221347808838,347.4544042739195,14.28508448600769,414.7194973634179,0.027578547273550608,53920000,-0.004104862,13.089621782302856,336,1.1648449897766113
0.42180895805358887,-0.09203061974154848,0.10810327529907227,4955.835404872894,1.7285355e-10,-48.287210879007176,3.3785011768341064,800,-0.10296803486376359,196.78645499113773,3.4723241038924892,31.00850208668157,12.474100828170776,3.21465802192688,3.4038634300231934,-9.765515153173041,800,45.626329145208146,-5.8340205242375625,0.0013420946,1.0747008323669434,117.0948907547002,0.508796,4.240658432199411,28.88108551854626,0.5089322,0.0005,0.0038682561949936202,1.1717350482940674,341.08217010480047,14.23201870918274,410.4060074339758,0.027423985956603992,54080000,-0.0045769135,13.030052661895752,337,1.1715507507324219
0.4154829978942871,-0.06986805134676279,0.10853910446166992,4970.068918466568,-7.5101847e-10,-46.728571549254134,3.369802236557007,800,-0.0936495807643827,196.1190240104551,3.4575193907545874,36.76282185267335,12.480196237564087,3.215806007385254,3.4128055572509766,-7.542652058152807,800,47.297653382834916,-4.4428665459724135,0.00091400306,1.079204797744751,39.8821846855203,0.5081805,4.2405730663567205,28.972656717997125,0.50824666,0.0005,0.0037957193269118937,1.167314052581787,339.56253470479527,14.227099895477295,410.07754017516737,0.02744957040953292,54240000,-0.0044812835,13.030224800109863,338,1.1671299934387207
0.4081244468688965,-0.010097713444657793,0.10894131660461426,4984.483774423599,-9.417533e-10,-47.2034867160616,3.383976459503174,800,-0.0038305370420345496,199.8471354108893,3.528657551902417,31.295382450490955,12.519686937332153,3.226144790649414,3.4314937591552734,-1.5719911683873664,800,45.757689875721745,-0.8232788807642065,0.0011179935,1.0769591331481934,75.46570935442398,0.50755787,4.549640918114911,30.316020384669425,0.50760686,0.0005,0.003853522941384267,1.3142187595367432,346.5390025090778,14.408456563949585,410.93945307989065,0.028046225098604494,54400000,-0.004600675,13.06431245803833,339,1.314094066619873
0.431746244430542,0.03446497030352972,0.1091318130493164,4998.98459482193,8.8214874e-10,-48.006383474401346,3.367921829223633,800,0.037588328191861115,202.00930271746842,3.567787321536968,33.622671422910486,12.721629619598389,3.1967482566833496,3.5979294776916504,2.8895546236570184,800,48.305193663814684,1.6614109102633816,0.0009399916,1.1489944458007812,85.34105830260872,0.50695294,4.645590483811565,29.642841105355366,0.50685066,0.0005,0.003794616922523448,1.1720147132873535,350.36853771977445,14.493665218353271,412.2172064227233,0.027762735634682272,54560000,-0.0061242823,13.288555383682251,340,1.1718308925628662
0.430156946182251,-0.005040145016799468,0.10918545722961426,5013.230540275574,4.947186e-10,-50.517308292026044,3.376891613006592,800,-0.015501457296801547,201.45079293958509,3.5594568711056023,32.81931341406575,12.478265285491943,3.2278263568878174,3.374483108520508,-1.0642929456668098,800,45.51256931481339,-0.6337592476463214,0.0015424492,1.0786628723144531,27.019481868185245,0.5063284,4.5777100794105205,30.093854137826256,0.5064722,0.0005,0.0038247123503713605,1.1658880710601807,349.5475341084112,14.239614963531494,419.7385256920256,0.0281696060065958,54720000,-0.0051245224,13.043524026870728,341,1.1657075881958008
0.4143345355987549,0.0007797861322155874,0.10880446434020996,5027.48831820488,1.1026859e-09,-49.18587735865073,3.361304759979248,800,-0.00908496393921507,201.909776465018,3.5629626665235192,30.751710442225153,12.494695663452148,3.1893255710601807,3.442950963973999,-0.4813789433906431,800,50.13651690639968,-0.34114740987292264,0.0012435634,1.075486660003662,134.1984454270028,0.5059153,4.565694902313479,29.723002760305892,0.5059869,0.0005,0.0038033032298040895,1.1775386333465576,349.9590983732538,14.251365423202515,419.75666879970123,0.02799964086331106,54880000,-0.004501017,13.04382586479187,342,1.1773602962493896
0.42907023429870605,-0.03908572447875383,0.10815548896789551,5041.750288486481,-8.702279e-10,-48.46192807059902,3.367522716522217,800,-0.04158869481073361,200.44372210982624,3.5362494255078882,32.517353105786725,12.484695196151733,3.1964147090911865,3.442376136779785,-4.458871736526475,800,46.047670747592505,-2.631274544180992,0.001386362,1.0741488933563232,80.79066719508202,0.5056312,4.398160203184728,28.19392199531234,0.5057141,0.0005,0.003733198655671806,1.1777582168579102,347.2546972300409,14.255582571029663,414.75143937948053,0.028155172280400976,55040000,-0.004221071,13.047992706298828,343,1.1775743961334229
0.4331026077270508,-0.01611530518896194,0.1185007095336914,5056.446999788284,2.3841883e-11,-48.62162878426112,3.5986976623535156,800,-0.016419962273675783,201.0404762788693,3.5497090904668016,31.59994115260855,12.898059129714966,3.392944574356079,3.423593759536743,-2.1612362435633847,800,43.783315190431004,-1.307090874340193,0.0014516984,1.07218599319458,97.05746969368207,0.50500035,4.520678269432661,28.54539833439376,0.5049811,0.0005,0.0037267303969422474,1.182427167892456,348.54323246212533,14.69016146659851,409.19711897458853,0.028389224931740127,55200000,-0.0052492353,13.477298021316528,344,1.1822469234466553
0.4290015697479248,-0.013412152224424843,0.10759687423706055,5070.704782485962,-3.814698e-10,-49.10397605433025,3.368753671646118,800,-0.00908704427895188,202.14113057425743,3.56560495678839,32.903646989701365,12.479529619216919,3.196336507797241,3.432443618774414,-1.8936410001660091,800,47.669107077049105,-1.1620381284749195,0.00097210996,1.0775165557861328,65.62382184142304,0.5041615,4.46140102621268,29.00297729114966,0.5040926,0.0005,0.003744249009893895,1.1787550449371338,350.11342829048806,14.251324653625488,415.87888557356297,0.028589478837689464,55360000,-0.003916772,13.04211974143982,345,1.1785800457000732
0.45148801803588867,0.05578403192467382,0.10888862609863281,5084.938243627548,-1.8179417e-09,-48.56568921278956,3.365813970565796,800,0.05240905965774276,204.40534455664644,3.610768812909341,31.293939496762885,12.442339420318604,3.1986451148986816,3.3965444564819336,5.032720054658674,800,45.45407652302573,3.003896767728879,0.0025572085,1.0773687362670898,29.337229327099013,0.5034296,4.770615514611698,27.66483806021761,0.5032774,0.0005,0.0036679430960096307,1.1675174236297607,354.6206203964871,14.22700572013855,422.7892410816388,0.028203333701424842,55520000,-0.00081367645,13.02867341041565,346,1.1673336029052734
0.44727134704589844,-0.013590445175941115,0.10873031616210938,5099.227847099304,1.3813375e-09,-48.99542287224554,3.36842942237854,800,-0.018981517674471343,201.87525879493748,3.5630786892940387,32.83768948761143,12.501555919647217,3.234193801879883,3.420013189315796,-1.9255318399493542,800,48.19795994622145,-1.1531247968866531,0.0019377086,1.0750463008880615,-0.4356254923832624,0.5027107,4.551656436218562,31.1040313419545,0.50277066,0.0005,0.0038307064400438418,1.1687233448028564,349.8193414659967,14.28321647644043,426.3495832105551,0.028934412198086436,55680000,-0.0026699142,13.083571195602417,347,1.1685419082641602
0.38899755477905273,0.12113006698883654,0.10848188400268555,5113.41778421402,1.6689294e-10,-44.69718822038819,3.3783276081085205,800,0.1324307952278029,207.23413027239008,3.665622157167805,32.04066992639843,12.462837934494019,3.2268002033233643,3.3773574829101562,11.554472670087616,800,50.45662646673782,6.871822431614521,0.0044043437,1.077397108078003,86.9325153038571,0.50210387,4.97508043219463,27.5429097760985,0.5018352,0.0005,0.0037723397383252217,1.1670536994934082,359.95436961743917,14.183436155319214,422.8511597012159,0.028628585339919143,55840000,0.009087555,12.986313343048096,348,1.166935920715332
0.41126275062561035,0.06500501316997649,0.10849452018737793,5127.6363933086395,-7.152557e-10,-44.71443974021457,3.372220993041992,800,0.07901165675440891,205.43278369159663,3.6329999220103244,28.999576622393704,12.468276023864746,3.178524971008301,3.436736583709717,5.970140921344376,800,47.102771597085614,3.5541941413856013,0.007442181,1.0787959098815918,157.9754347404271,0.5015725,4.920143691366587,25.783143567212772,0.5013847,0.0005,0.003519817178062262,1.1684527397155762,356.81963803561695,14.212249279022217,412.1174825071811,0.027879652287991063,56000000,0.02165874,13.01421570777893,349,1.168274164199829
0.4324336051940918,0.049692702257169444,0.10867524147033691,5141.886331796646,-1.1086465e-09,-46.730581523638826,3.3864994049072266,800,0.04943683668107345,204.52639299194053,3.614386765534764,31.21537244890113,12.476485967636108,3.2231178283691406,3.386672258377075,4.4053120745523335,800,46.274460717211376,2.6391977730365666,0.008559729,1.0755205154418945,113.07169888539887,0.5009613,4.79337147763166,30.32947254430587,0.5008891,0.0005,0.0038023145016384654,1.1692249774932861,354.92794453586777,14.24349308013916,423.5347080500425,0.028000005914026946,56160000,0.025299229,13.04364800453186,350,1.1690404415130615
0.4465467929840088,-0.03790125808766361,0.10772299766540527,5156.173534154892,-3.5762882e-11,-45.098900533089804,3.3709938526153564,800,-0.032163178076239834,201.42872287707752,3.555393840139897,28.624434436925846,12.492451906204224,3.234769105911255,3.4065699577331543,-4.321990958065962,800,43.60031734511144,-2.580621515694958,0.003964291,1.0750536918640137,108.06536614701224,0.50036484,4.401085297978356,26.550033998613284,0.5003824,0.0005,0.003503357945613769,1.1780235767364502,349.1527308165533,14.280865669250488,418.8417727035332,0.02784140168228455,56320000,0.013569191,13.07266354560852,351,1.177837610244751
0.44126129150390625,0.02548739893874145,0.10829043388366699,5170.542337656021,6.020069e-10,-52.3449217263494,3.3835318088531494,800,0.02680209740714762,202.61423704006157,3.577814323396663,35.128678293964725,12.577744722366333,3.268341541290283,3.439675807952881,2.011960460373642,800,46.7243216536105,1.1802596121558688,0.0022778916,1.0770800113677979,42.90789342880163,0.49985012,4.664607619432981,27.96990214330193,0.499963,0.0005,0.003536136354362751,1.17915940284729,351.4177574335787,14.362371444702148,413.0336323091907,0.02768419393527868,56480000,0.010385967,13.153315544128418,352,1.1789729595184326
0.42302560806274414,-0.05724921783903343,0.10780954360961914,5184.791493654251,1.192093e-09,-49.37034978074687,3.363365650177002,800,-0.07186362025965191,201.05134379040973,3.5486193632551557,28.114144785396974,12.48765254020691,3.2383110523223877,3.4052751064300537,-6.272484621103888,800,44.081605480886,-3.7332664141501333,0.0047146464,1.074568748474121,115.51468428417151,0.49935368,4.431929706511887,28.813923462687438,0.4994329,0.0005,0.0036114588873967825,1.1683845520019531,348.4974261901145,14.242850065231323,414.1312131164477,0.027801064979835657,56640000,0.008617476,13.04452919960022,353,1.168266773223877
0.42822790145874023,0.025284652034925362,0.10877299308776855,5199.056485652924,7.748609e-11,-42.77289042624873,3.377800464630127,800,0.02423429116736196,202.79646742485363,3.57954697970716,35.4150568328228,12.497249364852905,3.1911323070526123,3.444016456604004,2.0096707884430343,800,44.187612317616995,1.2170712192344988,0.0052259425,1.080127477645874,115.04309651582315,0.49878594,4.607023230680444,25.9849968066873,0.49878484,0.0005,0.0033953751817428993,1.1681320667266846,351.5384159511832,14.258559703826904,421.3424780800997,0.027694594349053428,56800000,0.004534617,13.060271263122559,354,1.1679556369781494
0.41883063316345215,-0.04186285067208784,0.10815286636352539,5213.329119205475,2.1457676e-10,-50.94021894329366,3.3800809383392334,800,-0.04957918952777019,200.53109316941337,3.530857254091643,36.9930262224397,12.515825033187866,3.233905076980591,3.4243199825286865,-4.730662144778561,800,46.76183065357539,-2.859138950488066,0.025427705,1.07368803024292,61.05294724979802,0.49822506,4.299050345989277,28.7980561857617,0.4981974,0.0005,0.003619638097719969,1.168259859085083,346.7843186916862,14.26631212234497,414.5712777771682,0.027498379402986443,56960000,0.05878247,13.068801164627075,355,1.1680760383605957
0.4208810329437256,0.044337035470878555,0.10934758186340332,5227.607751607895,8.106233e-10,-40.16051061734374,3.385395050048828,800,0.04274202380199576,203.125706552103,3.589583635694698,32.14056602440708,12.516721963882446,3.2358322143554688,3.4107279777526855,3.9474131108718877,800,38.02871782718424,2.3820055397247972,0.042501945,1.0821983814239502,72.3278596317452,0.49756026,4.67693017104449,22.019489097202538,0.4973791,0.0005,0.003094909446767255,1.1693222522735596,352.6840280900935,14.272340774536133,427.85923569193636,0.027045629581207608,57120000,0.10085772,13.072932004928589,356,1.169144630432129
0.39087986946105957,0.007623067986481354,0.1081078052520752,5241.875398159027,-1.859665e-09,-41.39109214145911,3.366260051727295,800,0.0009695006409698514,201.07928522493322,3.5471532496911613,37.68886826373307,12.529054880142212,3.2312099933624268,3.4509854316711426,0.29176439385573244,800,37.8635630914833,0.1555196994968938,0.015079926,1.0787019729614258,-6.883985352839478,0.49690068,4.55070618625506,21.10867721194699,0.4968196,0.0005,0.002966931325034127,1.1777963638305664,348.4938731420139,14.261241436004639,419.51806287329475,0.027076976776532653,57280000,0.03148004,13.054002285003662,357,1.1776163578033447
0.42989134788513184,0.026822901011252405,0.1200714111328125,5256.584334850311,-8.1956386e-10,-38.53145401212524,3.5782294273376465,800,0.02028597079630239,201.84628625783597,3.5610334730296906,35.12862726735493,12.929957151412964,3.4022388458251953,3.4669992923736572,2.2294268633752083,800,36.21918743972016,1.3932398512334476,0.013761856,1.0756890773773193,72.00685547604257,0.4962102,4.60673328831474,18.846363213151278,0.49614173,0.0005,0.0028087732499274343,1.166980504989624,349.8469756280564,14.702574491500854,408.8738324544875,0.027080603641490786,57440000,0.027391635,13.50596570968628,358,1.166801929473877
0.43106794357299805,0.02905460706855457,0.10830235481262207,5270.8955936431885,7.5697904e-10,-35.55871868449172,3.3697707653045654,800,0.018679342123669607,201.3174172827116,3.5546022181099803,35.4064742523353,12.543931245803833,3.244030714035034,3.44881272315979,2.452231800395423,800,38.61972327273436,1.505981375429123,0.014893809,1.0779790878295898,50.72130307490659,0.49561214,4.587118960669869,19.18079273361952,0.49567652,0.0005,0.002823613409034319,1.1661765575408936,349.2831644621693,14.3049476146698,408.22247248773516,0.0269046581540695,57600000,0.031427663,13.109337568283081,359,1.1660022735595703
0.4368739128112793,-0.0274802630670815,0.10843873023986816,5285.2687611579895,1.2934209e-09,-37.82039002957104,3.3664133548736572,800,-0.020009398081841406,197.91193106865234,3.488962964544643,41.18841690555616,12.600887060165405,3.2815754413604736,3.447552442550659,-3.199760617711265,800,38.90770383433255,-1.9778494148305494,0.007250686,1.079756736755371,30.82785884619338,0.49500936,4.240156421846841,19.637074124491495,0.49511302,0.0005,0.002850944373750916,1.1647188663482666,342.7521901118767,14.36676025390625,408.2706519144323,0.027238658238921267,57760000,0.009616573,13.172192335128784,360,1.1645352840423584
0.4279441833496094,0.010952481064699605,0.1099247932434082,5299.586480379105,6.7353245e-10,-37.434989295448645,3.3626952171325684,800,0.017997240980706593,200.12656944035064,3.5314241181825206,30.727244195234725,12.553382635116577,3.280808687210083,3.431699275970459,0.6511527270281846,800,40.67309401017355,0.3358863133304311,0.00900566,1.0755841732025146,93.83729652416889,0.4948451,4.477234916608226,19.275691847312267,0.4948722,0.0005,0.002778722419033221,1.1645071506500244,347.01536854480196,14.311221599578857,406.40556477279694,0.02691831895774172,57920000,0.020660264,13.117248296737671,361,1.1643247604370117
0.4327237606048584,0.03098113079158444,0.11019301414489746,5314.293434858322,-3.9339074e-10,-38.39520666683913,3.3668363094329834,800,0.024050259611483268,202.13984937916496,3.5708877723049204,27.66447814016868,12.927022695541382,3.239248514175415,3.431276798248291,2.6314703862793194,800,39.32636163829422,1.6095613728891345,0.03483749,1.4826185703277588,98.5612778189938,0.494451,4.693175803288865,21.75251404089937,0.49445292,0.0005,0.002951258408576158,1.1746258735656738,350.8734411280521,14.700617790222168,403.928577913815,0.02714631949587057,58080000,0.08297376,13.495951890945435,362,1.1744475364685059
0.4291994571685791,0.00046143601866783753,0.10970759391784668,5328.591945886612,-6.02007e-10,-30.459186596465305,3.373582601547241,800,-0.004412528238397297,199.92038557028224,3.5302291512413984,28.147181678865213,12.526119470596313,3.2237303256988525,3.450909376144409,-0.3524068509157409,800,29.400480800035545,-0.2586465963799601,0.013524452,1.0748789310455322,86.60545012359212,0.49410427,4.454585208274732,13.70671810268651,0.4940259,0.0005,0.00243119693116949,1.1714038848876953,346.88500954015285,14.29215121269226,411.0869701849317,0.026924319980077313,58240000,0.039174665,13.09096097946167,363,1.1712253093719482
0.4119100570678711,-0.016289739990711285,0.10920023918151855,5342.847741127014,1.1026859e-09,-27.960988670469405,3.3679134845733643,800,-0.01040589326564427,198.06606453998882,3.4949202589469874,29.312564337418873,12.505149364471436,3.2167563438415527,3.4392025470733643,-2.003008053663861,800,22.66586708372252,-1.3183691527514338,0.0031415648,1.0774109363555908,47.62242362449828,0.49377236,4.312416242021191,10.830950790766446,0.49395886,0.0005,0.0022654068875433064,1.1670818328857422,343.44000572313337,14.24944019317627,400.48089164149,0.026936705299154762,58400000,0.0062584016,13.052236795425415,364,1.1668925285339355
0.4315202236175537,0.0048271759268444115,0.10894632339477539,5357.12069439888,1.4781951e-09,-29.195476254383987,3.3867411613464355,800,-0.00028492783661006717,200.3573930305534,3.53794258531455,31.489335721083474,12.50330114364624,3.199676036834717,3.437242031097412,0.10812254669492362,800,26.169686492471993,0.09149823712043399,0.006932252,1.0792732238769531,10.86088427447628,0.49361926,4.542760801500867,11.05905113389892,0.49362367,0.0005,0.002255644168150388,1.1664857864379883,347.6769454251696,14.2666335105896,409.172761112844,0.026848714431915676,58560000,0.010502163,13.069603681564331,365,1.1663012504577637
0.4476583003997803,-0.021557184093272858,0.10878968238830566,5371.412386894226,1.835823e-09,-29.895780108708514,3.368293285369873,800,-0.020800315648034057,194.0234792715282,3.4191421164319067,33.30009748200007,12.495924234390259,3.2421140670776367,3.4046692848205566,-2.517667554500085,800,23.570324958624685,-1.6055907046282272,0.002246572,1.077244758605957,38.478956180834345,0.49320862,4.169614195414745,9.67812388139359,0.49325916,0.0005,0.0021789263924464996,1.1773629188537598,336.07921617052574,14.285330533981323,402.7663882616523,0.02620560709362963,58720000,0.00015771593,13.078304052352905,366,1.1771821975708008
0.4297044277191162,-0.006629986166240032,0.10920214653015137,5385.708597660065,1.7583379e-10,-27.20177642096539,3.386908531188965,800,-0.002086984924947729,198.15367937008747,3.49894361138461,25.479057615266203,12.516764879226685,3.201843738555908,3.4488885402679443,-1.0216489109085942,800,23.31177008429912,-0.629122117085123,0.0050812364,1.0747551918029785,245.92829342299726,0.4927241,4.4791631327696875,9.686514485228827,0.49264723,0.0005,0.002153959554903062,1.1784203052520752,343.95440538680907,14.28988265991211,402.18541354373974,0.02622101711115722,58880000,0.009556581,13.081614971160889,367,1.1782429218292236
0.4234778881072998,-0.01180678297186642,0.10868406295776367,5399.991189241409,6.735325e-10,-28.192979400638524,3.3715908527374268,800,-0.007242314528981877,198.30559190927173,3.5034430538457206,24.5442804569914,12.514333009719849,3.2218453884124756,3.4343833923339844,-1.5468963250103815,800,23.60649251038582,-1.0114202644096792,0.0010871391,1.0838234424591064,65.26742421486087,0.49223188,4.451998818698152,10.813645495277974,0.49227688,0.0005,0.0022128708448962728,1.1734182834625244,344.32056509373723,14.276271343231201,402.93839754377836,0.026459521832656183,59040000,-0.0033005795,13.072412729263306,368,1.1732392311096191
0.403411865234375,-0.03360486089451344,0.10885953903198242,5414.246197223663,1.5497207e-09,-25.325420681261665,3.3736517429351807,800,-0.022155414596237363,196.54548717861374,3.4724442897461274,23.025727352755407,12.503184080123901,3.212559223175049,3.4389896392822266,-3.719068099158915,800,25.08923124638375,-2.4483424094733284,0.0014126924,1.0773115158081055,214.99214320163114,0.49153596,4.2268702763279045,9.585197868999295,0.49145567,0.0005,0.002154369233127654,1.1773180961608887,341.2438162022432,14.248681545257568,398.60934641953054,0.02669383983299239,59200000,-0.00280277,13.041401147842407,369,1.1771354675292969
0.4301645755767822,0.004027026724814894,0.1095426082611084,5428.54954957962,1.3113018e-10,-25.23604369695593,3.372166156768799,800,0.011457506563976488,199.52546880948168,3.5220974590883656,26.17135392196403,12.534611701965332,3.2287817001342773,3.457279920578003,0.0461387917620776,800,24.51723910910015,0.064742313126658,0.0019034271,1.0719144344329834,121.7250126433354,0.49067047,4.5403994016042954,9.839050359903803,0.49058107,0.0005,0.0021325991648143334,1.1667959690093994,346.21806925567444,14.297027349472046,399.45049567922246,0.02600527984962915,59360000,-0.0041661235,13.10020661354065,370,1.1666200160980225
0.4364621639251709,-0.005629413178617642,0.10878658294677734,5442.8723974227905,4.7683724e-10,-24.954825353595627,3.3685126304626465,800,-0.008434178600596327,199.1066202374941,3.5162213582233277,27.196453215402528,12.540359735488892,3.233903169631958,3.446958303451538,-0.9334360001930497,800,25.521417149519856,-0.6068223849331514,0.0010224701,1.0837926864624023,61.21168960740174,0.48982513,4.4687721358211885,11.169972283384649,0.48992428,0.0005,0.002215960097268896,1.1742467880249023,345.5734773077376,14.316380500793457,408.0585913990233,0.02649854995850875,59520000,-0.0036825961,13.11158299446106,371,1.1740686893463135
0.40163469314575195,-0.02508659789682035,0.10885787010192871,5457.130650758743,3.6656855e-10,-25.571880708931374,3.381225347518921,800,-0.019961304338314355,196.72191855255565,3.470795453268622,38.78520479414509,12.51752257347107,3.2328343391418457,3.4218437671661377,-2.8784727827014605,800,26.586741126026002,-1.8691380394138193,0.0063486695,1.079709768295288,8.008397335158325,0.489118,4.246120032616855,10.741933153557824,0.4893801,0.0005,0.0021991852573533394,1.1679000854492188,340.98945973418216,14.251764059066772,413.56253394509736,0.026995375852013143,59680000,0.008885102,13.053956508636475,372,1.167724370956421
0.42990636825561523,-0.005769716300435583,0.1092069149017334,5471.448550701141,-4.4405457e-10,-29.127546077414834,3.368839979171753,800,0.0014522064023794624,201.67465707374708,3.560710962299361,30.62615557969302,12.536861896514893,3.211517572402954,3.472297191619873,-0.973705546811853,800,29.472135682752725,-0.6143215958080631,0.0076065636,1.080012559890747,140.14549537999244,0.4882794,4.509244564889466,14.133005349968816,0.48832574,0.0005,0.0023930001140008202,1.1793904304504395,349.8065379573195,14.311529397964478,425.97230206833416,0.027141605813687245,59840000,0.020813981,13.101950645446777,373,1.179213523864746
0.4324190616607666,0.01477337228174919,0.10847735404968262,5485.771084785461,3.9339074e-10,-26.11835654328321,3.3620378971099854,800,0.021596265121591466,200.92667937468494,3.5450993426974384,36.65344638194825,12.54062008857727,3.2351436614990234,3.4568660259246826,1.1031193852462977,800,28.84261546932414,0.7341671841213209,0.0070607318,1.0788624286651611,66.57495697151005,0.48734987,4.634599890483491,11.440565106183874,0.48746285,0.0005,0.0022392478922240618,1.1788585186004639,348.4141324846956,14.316045999526978,402.51215918530914,0.026571678902087364,60000000,0.016698673,13.107420921325684,374,1.1786816120147705
0.42910265922546387,0.02165780050041551,0.10837268829345703,5500.059317827225,-3.8146974e-10,-29.561240552009743,3.384798049926758,800,0.020134505310951293,203.15582923129404,3.586698738620113,28.675488321121037,12.518743753433228,3.199101209640503,3.4513378143310547,1.7715635033469892,800,29.326360094943677,1.070928644951531,0.01056822,1.0755460262298584,95.27576102783337,0.48643112,4.723971462114002,13.545641526886833,0.48631072,0.0005,0.002360969702744793,1.169325590133667,352.52256572275087,14.281845808029175,416.12043070620695,0.026380641253166227,60160000,0.028465567,13.08219838142395,375,1.169137716293335
0.42743921279907227,0.0009169176892861146,0.11056137084960938,5514.338606119156,2.0876527e-09,-40.45973948611063,3.3779218196868896,800,0.007283169520723548,202.03872459084886,3.568225121954019,34.60988703405836,12.511931896209717,3.241910934448242,3.409482955932617,-0.3350892596644644,800,37.64569684906335,-0.2212569334527869,0.0029392322,1.078075647354126,63.96885601359508,0.4857149,4.560104044882478,17.70617787344198,0.48573282,0.0005,0.0025964701798804318,1.166872501373291,350.42879843196204,14.2728750705719,412.45308302574944,0.02786364350395147,60320000,-0.0011024654,13.075896263122559,376,1.166689157485962
0.4447753429412842,-0.0297434294967629,0.10913991928100586,5528.6179213523865,-3.5762784e-10,-37.94257371689556,3.375384569168091,800,-0.02991902130194023,202.04934489727788,3.571119127837639,25.262493253344637,12.49931025505066,3.220367908477783,3.4224190711975098,-3.407181138018534,800,34.05803877289803,-2.085627482995963,0.0012681828,1.075481653213501,216.95692426376246,0.48521745,4.535862834661621,18.40824142231471,0.4851182,0.0005,0.0026546316931481805,1.1638429164886475,350.79802361464857,14.272740602493286,416.99714431567105,0.027643188913793894,60480000,-0.005699974,13.079225301742554,377,1.1636664867401123
0.4294302463531494,0.0074871379564358225,0.10885405540466309,5542.877290487289,8.940697e-10,-35.4356396008064,3.382596015930176,800,0.01539817903839709,202.8023526751757,3.5812208746901857,35.43433706951889,12.494564771652222,3.2222094535827637,3.4086928367614746,0.3284659409882647,800,35.090698582217144,0.2362764646222675,0.0011739454,1.0789990425109863,62.637364784488874,0.48484656,4.68208380354597,17.221634407136623,0.48486406,0.0005,0.002568916016410005,1.1639792919158936,351.80066055479733,14.252980470657349,414.5957207112315,0.02723066520236511,60640000,-0.0045922217,13.05879807472229,378,1.1638000011444092
0.4267001152038574,0.016688572087779265,0.10892581939697266,5557.222542047501,-4.649162e-10,-35.857113734441725,3.3817458152770996,800,0.019907240059304422,205.4968117462232,3.6337631933638987,25.72782372052516,12.576619148254395,3.2615599632263184,3.4557456970214844,1.2438077354588188,800,35.449717184034235,0.7887201069432954,0.0009952197,1.0781340599060059,191.66006239281978,0.4844039,4.765161697208308,17.673369258552114,0.48412445,0.0005,0.002616628890167865,1.170546054840088,356.9908100210919,14.338844776153564,420.59295058499856,0.027525330091867316,60800000,-0.0047196113,13.138229370117188,379,1.1703622341156006
0.42925357818603516,-0.02608989022405883,0.10881829261779785,5571.5646276474,-1.01327835e-10,-33.60582015574929,3.3839619159698486,800,-0.028419626237470394,201.33803132845892,3.557922689812169,31.531523869335963,12.574167490005493,3.2545957565307617,3.4495327472686768,-3.0277436271922373,800,32.98001640755675,-1.9386547119764794,0.0014043201,1.0788583755493164,-0.4155659321624363,0.48403737,4.509073761194895,16.78941279214914,0.48403266,0.0005,0.0025647351008280216,1.1678426265716553,349.49904170794713,14.335645914077759,410.60553545697553,0.02792630174894489,60960000,-0.004444139,13.138196229934692,380,1.1676599979400635
0.4315493106842041,0.021409658339439513,0.10896825790405273,5585.865866422653,-1.0251999e-09,-33.89220465057686,3.3752224445343018,800,0.025430261570921032,205.12834454589677,3.6259534564382454,33.4465744082564,12.530291318893433,3.224309206008911,3.4488255977630615,1.722070341769914,800,34.53489072521802,1.0797585449308327,0.0011200266,1.0774030685424805,48.547832026126684,0.48346072,4.776087393122526,16.599459769732277,0.4833857,0.0005,0.0025518667045499833,1.1676290035247803,356.1971866966853,14.294904232025146,414.33023735098504,0.027726158957398616,61120000,-0.005615761,13.09678864479065,381,1.1674528121948242
0.40976572036743164,-0.00026831946114529615,0.10963106155395508,5600.132586956024,-1.2874604e-09,-31.354543261726118,3.3708138465881348,800,-0.00806877808130945,202.73112973006994,3.5779641202086627,39.81093430045636,12.515869855880737,3.2085909843444824,3.450664758682251,-0.44561487812197487,800,31.775424761515296,-0.29497917976187327,0.0013644167,1.0815098285675049,55.0564111034783,0.482802,4.559947023493258,16.48442199201667,0.48278043,0.0005,0.00253436935345832,1.1695446968078613,351.35807949032096,14.260319948196411,423.92682369945345,0.028281163679646257,61280000,-0.005259184,13.06123399734497,382,1.1693675518035889
0.43703341484069824,0.007298399997595452,0.10868287086486816,5614.420239448547,1.5974045e-09,-34.12444802396105,3.384416103363037,800,0.005882600036862243,203.4379318529869,3.5963634050269886,34.05569547768843,12.507252216339111,3.226055383682251,3.4143035411834717,0.30861806530225727,800,33.77920001931972,0.19338802641279124,0.0011355327,1.0776252746582031,51.71137774696755,0.4820402,4.670770767499866,16.968795287824708,0.48205715,0.0005,0.002582699344842703,1.1725358963012695,353.26659520258204,14.2812819480896,415.91454707649297,0.027833624271497624,61440000,-0.0054122005,13.078991174697876,383,1.1723506450653076
0.43200016021728516,-0.014664138621996073,0.10814714431762695,5628.715440750122,-5.9008604e-10,-34.811466949447485,3.375011920928955,800,-0.01266200761894733,202.80076236142813,3.5811446638616253,35.009373619600616,12.528027296066284,3.215141534805298,3.4585912227630615,-1.8845027023832492,800,35.080097503903126,-1.1776537996541356,0.0010662529,1.0764672756195068,55.92142056530625,0.4812463,4.554218247265863,16.430947470385735,0.4812254,0.0005,0.0025538631842297625,1.1654367446899414,351.65860029961624,14.288877725601196,411.3622969737147,0.028642935983370272,61600000,-0.0052244854,13.094205379486084,384,1.165252685546875
0.39838123321533203,0.03627792936398912,0.10886836051940918,5642.995661020279,-2.3841857e-09,-37.481719976440495,3.369661331176758,800,0.03531745155228962,205.96179200912306,3.6367380765473203,40.37497548501123,12.544377326965332,3.2344162464141846,3.45915150642395,3.200293671695693,800,37.60480185703036,1.9840963988295812,0.001799193,1.0782721042633057,-35.23868673008375,0.48064923,4.779922133967427,17.438238457552522,0.4806746,0.0005,0.002637037941861788,1.1663146018981934,357.1830891656562,14.273862838745117,417.3930715456527,0.02813196751338221,61760000,-0.0047953846,13.077638864517212,385,1.1661994457244873
0.4343268871307373,0.0076105118531972675,0.10859251022338867,5657.274660110474,-1.4215709e-09,-33.675681498679836,3.381411075592041,800,0.001361608873523743,204.45388684053242,3.6124700144839683,28.00178735288507,12.507959842681885,3.2135164737701416,3.432634115219116,0.3337778437378017,800,36.81515464909793,0.20167260910826443,0.00090887194,1.078779935836792,154.50361654982743,0.48009932,4.689264623352044,17.31510567127232,0.48014942,0.0005,0.002608993821727005,1.1660182476043701,354.84308244097616,14.272544145584106,427.2797714647157,0.027998073645292366,61920000,-0.0050570453,13.07685136795044,386,1.1658358573913574
0.4213719367980957,0.018073907462373792,0.10856461524963379,5671.502475261688,1.1980533e-09,-32.87292454054017,3.364563465118408,800,0.018375777008099926,205.15441228274867,3.62509670732201,37.72391905704728,12.459468603134155,3.187171697616577,3.4335455894470215,1.3785837202931903,800,34.030651085345475,0.8745949784251689,0.0009503844,1.0713820457458496,46.5566151461651,0.47953886,4.72645436403437,17.582181167402343,0.47961786,0.0005,0.002632545939995806,1.1766538619995117,355.9471418917076,14.221493005752563,426.0693783775483,0.02855498559559206,62080000,-0.0059773037,13.015405178070068,387,1.1765398979187012
0.45323729515075684,-0.015052069809920004,0.10971307754516602,5685.832556009293,-4.1127213e-10,-30.520390395929567,3.361281156539917,800,-0.011053921008473995,202.74674963246412,3.5816688358098605,34.36002050063184,12.536883115768433,3.259122371673584,3.4413015842437744,-1.926897112973087,800,32.12609763618543,-1.2450319918582584,0.0015294263,1.072371006011963,79.29447361744737,0.47883675,4.538322488765469,16.672509967287535,0.47898048,0.0005,0.00255511305276243,1.1682078838348389,351.72198317473186,14.323662996292114,419.80962789133736,0.028703835722121058,62240000,-0.005700452,13.125807285308838,388,1.1680238246917725
0.40015578269958496,-0.0004291807219707323,0.10807299613952637,5700.060167789459,-7.152557e-10,-34.44681226913571,3.3781042098999023,800,0.005595811568612562,205.03687153868762,3.624039891744841,30.56002365023111,12.488412618637085,3.2082202434539795,3.4228763580322266,-0.4623962882201701,800,32.33608150816214,-0.3021307165592876,0.0007567139,1.0742363929748535,51.600854174473824,0.4781964,4.722086584241192,16.547452733780606,0.47811535,0.0005,0.002541441680136982,1.1680691242218018,355.9441899197336,14.221178770065308,416.65656408364714,0.02852100539014323,62400000,-0.0051748455,13.022630453109741,389,1.1678905487060547
0.4325127601623535,0.06199615066717616,0.10905241966247559,5714.323133468628,3.367663e-10,-32.158307906001156,3.368621349334717,800,0.0536213647902166,208.9844999119611,3.697758641315288,26.41970249001193,12.493103981018066,3.213872194290161,3.427900552749634,5.78186039697375,800,37.48584514788817,3.627583746725719,0.0012395734,1.0784590244293213,193.8209675301978,0.47774124,5.096497846740542,15.409507491053626,0.47780073,0.0005,0.0025396329568583157,1.166567325592041,363.2823877544998,14.25660514831543,416.0037737761437,0.027853339930485003,62560000,-0.004216476,13.060664176940918,390,1.1663854122161865
0.42812442779541016,-0.019624440240219018,0.10836410522460938,5728.592056512833,-1.5437603e-09,-35.13985128141212,3.3719656467437744,800,-0.02206946565743482,203.2996035730422,3.5922861154932813,33.71352016427743,12.507411241531372,3.192603349685669,3.443150520324707,-2.3861739632801813,800,35.96792490113217,-1.488623973936774,0.0012957864,1.07625412940979,-2.4211767133988857,0.47723466,4.533351446512842,16.93044582279929,0.47719115,0.0005,0.0025880625784765183,1.163238763809204,352.70606008417167,14.262554168701172,415.38534450382724,0.029127348872054426,62720000,-0.0037386185,13.069879531860352,391,1.1630542278289795
0.42859816551208496,0.03374855784043936,0.10835576057434082,5742.831734418869,3.010034e-10,-28.64810415741374,3.359800100326538,800,0.029730274512759797,206.8422412950609,3.6577518874943644,31.1893284058974,12.473774909973145,3.203207492828369,3.4252724647521973,2.9623234637594624,800,33.9677876150449,1.8885144568642778,0.001797837,1.0820252895355225,81.06375510404003,0.47663248,4.873818264520274,15.677387421411211,0.47652093,0.0005,0.002539166951631129,1.166973352432251,359.2861317004223,14.233306169509888,418.05921192061874,0.0284774687329591,62880000,-0.0043459903,13.036699771881104,392,1.166792631149292
0.41842150688171387,0.02283859973622388,0.10994315147399902,5757.122176408768,-1.4543534e-09,-27.405709616259177,3.3751258850097656,800,0.015411323324569128,206.0658803511013,3.6448245044460696,28.999885014241002,12.525739908218384,3.212902307510376,3.460115671157837,1.879213199231719,800,32.60414665239922,1.1760872854566902,0.00090186985,1.0769503116607666,55.63398997884474,0.47605175,4.772850201534992,14.641688693880752,0.47593054,0.0005,0.0024637790275620925,1.1741726398468018,357.990933278392,14.284087896347046,429.2171768664014,0.028494655671748186,63040000,-0.0048987903,13.080055236816406,393,1.173999547958374
0.42801451683044434,0.029232854852381467,0.1083838939666748,5771.34897685051,-2.2053723e-10,-31.273800112596188,3.359814167022705,800,0.025741554836424374,206.9162156302299,3.65997636516141,29.31447956850017,12.457946300506592,3.216730833053589,3.3965985774993896,2.5127578807502697,800,42.146189099767746,1.5232948583677688,0.0008708861,1.0832698345184326,76.51074630840294,0.4755249,4.886975197544978,15.337610045084718,0.4755862,0.0005,0.002516168414438681,1.1701710224151611,359.52468735590577,14.22047233581543,420.2580663940922,0.028175608496521794,63200000,-0.004855879,13.020321369171143,394,1.1699891090393066
0.39815211296081543,0.009805392788081208,0.10781264305114746,5785.56131029129,1.7285349e-09,-30.662230910657115,3.362940549850464,800,0.00663536356384492,204.98028823381878,3.6190905897127363,37.72833799113936,12.477215051651001,3.2175111770629883,3.415301561355591,0.5739549817714668,800,32.02798320643761,0.40200845235481564,0.0013702975,1.0769739151000977,58.91286027683433,0.47493216,4.651957215476209,15.088710077614596,0.4749013,0.0005,0.002484070409021527,1.1664955615997314,355.42105036049617,14.206009149551392,416.4664307310504,0.028968338954094664,63360000,-0.0037584628,13.00919485092163,395,1.1663126945495605
0.4294254779815674,0.006874684522419295,0.10895895957946777,5799.796682834625,2.3663045e-09,-33.6308305045502,3.362396717071533,800,0.008882409442827198,205.67803015907208,3.635187070642058,34.146859071736,12.454971313476562,3.1964316368103027,3.40802001953125,0.2868913494869804,800,30.34928471317743,0.17998932942946624,0.004540003,1.0833261013031006,46.66127288459843,0.4742196,4.684703276189752,14.506579786254209,0.47437695,0.0005,0.002437526136656375,1.1790459156036377,357.05515443292666,14.22905969619751,419.8610907340934,0.028518873404546365,63520000,0.004785384,13.019350290298462,396,1.1788711547851562
0.4488964080810547,-0.043143926709855736,0.1118931770324707,5814.094890594482,1.9192696e-09,-27.082354611038667,3.3757386207580566,800,-0.039525344550495035,200.23342733297625,3.5291642410279107,34.979220494508226,12.508782386779785,3.2371065616607666,3.4153740406036377,-4.6929879255032,800,31.268111849216623,-2.9742668256870526,0.011648992,1.0772907733917236,41.12850114060867,0.47350535,4.195287459530874,11.331463461419213,0.47354695,0.0005,0.0023000879691887394,1.1666016578674316,346.5336322525436,14.291867017745972,413.68756381925675,0.029174385294563926,63680000,0.032825474,13.095604419708252,397,1.166416883468628
0.4140000343322754,0.003982377166699089,0.10881447792053223,5828.437070608139,-6.4969063e-10,-22.36645402226934,3.371870756149292,800,0.00598352651793982,204.2770951629875,3.607612904000382,33.95998706438769,12.586458921432495,3.24342679977417,3.4827024936676025,0.04489003549881545,800,28.195603203956008,0.05352086621751873,0.0042909677,1.0787179470062256,48.75608009162976,0.47287884,4.5958135051846885,9.235963710446159,0.47287986,0.0005,0.0021104205355345932,1.1704950332641602,354.43965716383207,14.33575963973999,420.1244725105463,0.028023068480380983,63840000,0.009338796,13.135291576385498,398,1.1703133583068848
0.42632079124450684,-0.02519449964441198,0.10879707336425781,5842.677599668503,-1.3709074e-10,-25.5941445619834,3.3661599159240723,800,-0.025920834602546464,203.2322367384284,3.5873590506327178,29.992816507076338,12.476632833480835,3.1769397258758545,3.450355291366577,-2.8811158708300053,800,19.91783279494589,-1.890816969516518,0.002178636,1.0803749561309814,63.2325201689996,0.47232676,4.382771493198827,10.085407025594646,0.4723314,0.0005,0.0021669377728422336,1.1664416790008545,352.30226652772006,14.234153747558594,414.49098626524506,0.028925077998052783,64000000,-0.0003759615,13.037744998931885,399,1.1662588119506836
0.407700777053833,0.01560225117835511,0.10841894149780273,5856.974463701248,-1.990795e-09,-29.885503175308184,3.3664777278900146,800,0.02657141979471478,205.8586411468542,3.6405569450496036,30.456928010841107,12.518343925476074,3.256284713745117,3.414950370788574,1.2061786217919694,800,20.89449697798398,0.7991417862128514,0.0028282139,1.0767180919647217,66.47528940007535,0.4718488,4.7773296744422975,9.587464753619264,0.47180197,0.0005,0.0021028068420325978,1.1995816230773926,357.6851497390651,14.29042649269104,414.7450277922423,0.027999406504197084,64160000,0.005704469,13.060425758361816,400,1.1994657516479492
0.4129214286804199,-0.010358084894482948,0.10869359970092773,5871.23131108284,-1.1861324e-09,-19.602172450298667,3.362159252166748,800,-0.006717535243612216,204.1912189071362,3.608777388097595,27.216502136636482,12.505127906799316,3.2185678482055664,3.447131395339966,-1.3774414390692027,800,20.041725378824488,-0.8770690536233496,0.0030352823,1.0773038864135742,163.66623012481182,0.4712828,4.523930142807334,8.541413093407263,0.47125044,0.0005,0.0020305452760617467,1.167985439300537,354.44505554877804,14.250466108322144,410.92254486838954,0.02879668483478902,64320000,0.01480237,13.052682876586914,401,1.1676831245422363
0.4426097869873047,0.009899182221972148,0.10786890983581543,5885.526111841202,-4.1723246e-11,-22.25170576071613,3.3682260513305664,800,0.008915098798303907,206.96594409632056,3.660683901198976,28.935150730974527,12.510642051696777,3.1956183910369873,3.4677867889404297,0.6421259068428478,800,22.154189466558257,0.3820123960438964,0.0018132817,1.073225736618042,63.01729461870093,0.47061375,4.726889677864756,9.191803820962638,0.47072223,0.0005,0.0020764921933373545,1.171144962310791,359.551514012766,14.288401365280151,420.33672018822153,0.02869205699322608,64480000,0.0011968196,13.087170600891113,402,1.1710293292999268
0.45203709602355957,-0.00044257201049523935,0.10893034934997559,5900.180886745453,-1.9848345e-09,-23.781931331278336,3.7681474685668945,800,-0.005939751766735948,205.42884249765012,3.633170355156724,24.307189913316968,12.865923643112183,3.2015340328216553,3.4139437675476074,-0.3860340816621792,800,23.724013116732493,-0.2560261102744009,0.015784916,1.0802340507507324,196.75289221834657,0.47005185,4.732966559702024,8.993204616777502,0.470153,0.0005,0.0020570168225223,1.165736436843872,356.93909746228144,14.648412227630615,407.8379836522326,0.02832161547415916,64640000,0.03468897,13.452922582626343,403,1.165550947189331
0.4286367893218994,-0.02716643564536794,0.10882735252380371,5914.491344213486,4.7683767e-11,-29.74800673031567,3.3705101013183594,800,-0.02755643268302699,203.56842393919032,3.6000127565645785,35.146649943999925,12.53462028503418,3.2139663696289062,3.467496633529663,-3.094104058780785,800,30.585252072216427,-1.9556660187808015,0.020493278,1.0795114040374756,30.035394273026313,0.4693932,4.498018047118855,12.50521352224488,0.46924686,0.0005,0.0022965925480232423,1.1756458282470703,353.44490119840776,14.304119348526001,419.19449490644047,0.02943987651382435,64800000,0.051039126,13.098056316375732,404,1.1754631996154785
0.4146549701690674,0.02156077941554331,0.10871410369873047,5928.694609642029,6.5565103e-10,-21.003789552142177,3.3688368797302246,800,0.0160737597213821,208.85935835305148,3.695493935188849,30.340905945294647,12.451079607009888,3.190670967102051,3.4132823944091797,1.808017761554578,800,21.79800159597231,1.2247271757625586,0.009795897,1.075620412826538,30.42787239806123,0.46862027,5.006258596779361,9.046945553488905,0.46857452,0.0005,0.002128146435015057,1.1662540435791016,363.01700389362026,14.196831941604614,426.33507888295696,0.02874303938463893,64960000,0.032819528,13.000406265258789,405,1.1660819053649902
0.4283626079559326,0.008044445191975476,0.10883140563964844,5942.975063085556,-6.556511e-10,-22.597551337022296,3.370164155960083,800,0.005403796963196819,207.06758686797738,3.6619614892470005,28.04353457564204,12.504476308822632,3.2327256202697754,3.4173102378845215,0.4523878726037596,800,23.484553560212266,0.32300584864687737,0.01014407,1.0790865421295166,48.16821320476997,0.46791124,4.777429335883216,9.809740589533535,0.46790987,0.0005,0.0021672846909957214,1.177428960800171,359.6082540827697,14.274033308029175,412.8116590074492,0.029060508973698888,65120000,0.01942885,13.06758975982666,406,1.1772434711456299
0.41948676109313965,-0.01019826038199512,0.10762190818786621,5957.213257551193,-8.2850454e-10,-29.255074135070043,3.361962080001831,800,-0.0039594021869300885,204.39350133113783,3.612180881880212,28.341074269323535,12.478119134902954,3.2042834758758545,3.4267725944519043,-1.3893606041606865,800,32.19565838406752,-0.9124378188804957,0.005128405,1.0801727771759033,100.92782454212858,0.46720228,4.542889324223676,11.804889442931001,0.4672354,0.0005,0.0022855486744756716,1.1704151630401611,354.6573589474017,14.231874227523804,407.6373120685553,0.029593766718382042,65280000,0.008456885,13.031176090240479,407,1.1702361106872559
0.3970518112182617,-0.007753623121919421,0.10898232460021973,5971.462308168411,-2.0384792e-09,-30.488239074732824,3.369929313659668,800,-0.002734831587766683,206.055943560243,3.6425311866018544,25.861253087324386,12.513018608093262,3.1939215660095215,3.4482836723327637,-1.1409212577658154,800,23.408198564725318,-0.7596654414896866,0.006535878,1.0802342891693115,144.192164674209,0.46680295,4.616503475574683,11.142806536106763,0.46675068,0.0005,0.0022514368934976616,1.167524814605713,357.71067542371486,14.242635250091553,415.58824360840293,0.02926250936263512,65440000,0.017019052,13.045012712478638,408,1.1673405170440674
0.4392225742340088,0.003593830595418285,0.10914969444274902,5985.74335360527,-1.9729138e-09,-29.332571737712982,3.367558002471924,800,0.0048933361815892895,206.96282425911934,3.659797001555746,23.579457914926195,12.503579139709473,3.203007936477661,3.429636001586914,-0.020508760437602903,800,28.50802857967754,0.025960881996509998,0.0025841321,1.0803706645965576,191.37838395530054,0.46649766,4.71948647167611,12.782262832709538,0.46646923,0.0005,0.0023407565401477952,1.167280673980713,359.3949279025484,14.274625539779663,416.94297619420706,0.029493650355955938,65600000,0.013570459,13.077871322631836,409,1.167095422744751
0.4322834014892578,-0.024288796080662693,0.10821938514709473,5999.998149871826,3.1590455e-10,-27.293939843638093,3.36997652053833,800,-0.02501708657112262,203.48335100812844,3.5994013354692824,24.10550179694732,12.487712621688843,3.1937193870544434,3.433947801589966,-2.7986212937498163,800,25.745668922007347,-1.8010600298501565,0.1115733,1.0810966491699219,139.55777721903695,0.46619895,4.4731181751260065,11.930836615934842,0.4663237,0.0005,0.0022886108290723134,1.1651532649993896,353.4270467592804,14.248523950576782,411.3857375871012,0.029574710713015064,65760000,0.13393274,13.05418872833252,410,1.1650402545928955
0.3979206085205078,0.016862243400026646,0.11014318466186523,6014.301347017288,2.8610225e-10,-15.410425896994653,3.3676884174346924,800,0.007069436876930944,206.8487964556782,3.662323867077477,23.096120437197737,12.554322242736816,3.240690231323242,3.464951992034912,1.3774091767175571,800,16.496848674662157,0.9646143266767203,0.0073978873,1.078765869140625,183.93282372995236,0.4658671,4.926126210458382,5.647360972528206,0.46590307,0.0005,0.001838279287559726,1.1779513359069824,359.905302180509,14.296900510787964,415.19742373263676,0.0277859797295611,65920000,0.024413174,13.088428020477295,411,1.1778371334075928
0.42657947540283203,-0.006609541237783378,0.10974359512329102,6028.571944236755,-1.788134e-11,-17.997886019799274,3.364337682723999,800,-0.002316059941817641,204.7520406871065,3.622396808843071,28.36350075081893,12.504233360290527,3.2064125537872314,3.44685959815979,-0.9800315503312668,800,17.081960822872624,-0.6615049212238863,0.010597764,1.0823445320129395,7.741295501081461,0.46490952,4.621370968093827,6.720340880005047,0.46500522,0.0005,0.0018777120371786307,1.1677770614624023,355.7194044132542,14.264249324798584,408.833412545074,0.029617901488862945,66080000,0.026072944,13.06653642654419,412,1.1675994396209717
0.4281885623931885,0.004916012560909006,0.10813140869140625,6042.855201721191,-2.1457673e-09,-13.166078717524051,3.3753185272216797,800,0.006032996931438619,206.1291193995859,3.6469140986081308,24.732841123709154,12.516682386398315,3.2413978576660156,3.4161019325256348,0.18137983999537433,800,14.67080624730203,0.1464029587121757,0.0069737853,1.076660394668579,43.30744648831122,0.46413115,4.8150275487386285,5.604233862860501,0.4642691,0.0005,0.001868059004717489,1.1678869724273682,358.2235030117799,14.276849269866943,413.3507471969659,0.029204741292780396,66240000,0.030824235,13.07897663116455,413,1.1677014827728271
0.4419732093811035,-0.002537552223450367,0.10854887962341309,6057.174510478973,-1.9669533e-09,-17.221526455635185,3.372249126434326,800,0.00016592910795654726,205.9118212814297,3.6390087414461734,30.371918690016635,12.529715299606323,3.244741678237915,3.434337615966797,-0.5757045569853472,800,18.14311571780778,-0.3655140746237667,0.0039660945,1.076049566268921,6.8547097001632045,0.46345752,4.6685944480532235,7.04053568288686,0.46350238,0.0005,0.0019467879053912663,1.1768300533294678,357.2914737359708,14.312970399856567,417.1024154578928,0.029813489747070786,66400000,0.006365919,13.106213092803955,414,1.17665433883667
0.3854379653930664,-0.0054753190687673635,0.1083223819732666,6071.405362606049,1.3381243e-09,-22.164800863209965,3.3704938888549805,800,-0.001077045675632703,205.7720118377156,3.638148784722303,26.58093755814363,12.5119047164917,3.212507963180542,3.446763277053833,-0.875098795781528,800,19.77323713294014,-0.5599296676809499,0.003093239,1.0808205604553223,63.69560543630599,0.46275187,4.63654901792305,7.636543205891541,0.46284446,0.0005,0.001979490001107199,1.1626310348510742,357.27210214094333,14.224560976028442,419.94737207415756,0.02947588938890103,66560000,-0.0009284719,13.031593799591064,415,1.1625142097473145
0.4046342372894287,0.005701104562676448,0.10911941528320312,6085.627954006195,2.1874904e-09,-19.929484655724412,3.373687744140625,800,0.005794148188801525,207.60473369622622,3.6715772238350035,29.60769251013556,12.475915908813477,3.2019095420837402,3.421022415161133,0.23980535507567463,800,15.643612737757374,0.15448151053642686,0.0013747534,1.0739803314208984,143.70146084967604,0.4621551,4.8205851899378604,7.954978737208962,0.46214524,0.0005,0.0019703332903537687,1.171567678451538,360.5215955742442,14.216238498687744,422.5387915688381,0.02961942094188237,66720000,0.00052094896,13.015606164932251,416,1.171388864517212
0.43668103218078613,-0.013453812476021492,0.10912823677062988,6099.898433685303,-1.4007094e-09,-22.149282332759253,3.362480640411377,800,-0.004554604797946984,205.04330245886413,3.6272909854332567,25.75399098337883,12.493857145309448,3.1926300525665283,3.455723762512207,-1.6805783858611616,800,17.695378069733458,-1.0932789812830235,0.0011051259,1.0781629085540771,143.95651547978596,0.4616805,4.609425932332727,8.487897546617038,0.46160504,0.0005,0.001998203276398673,1.1687135696411133,356.1676426528925,14.264084339141846,416.9833078500704,0.029832228629541376,66880000,-0.0040128003,13.065582990646362,417,1.168529987335205
0.42774033546447754,0.007892802389802464,0.10847163200378418,6114.177693367004,4.768371e-10,-20.208898184272876,3.3630621433258057,800,0.012021555207854138,208.52599302891923,3.6931233859907553,26.02416705057427,12.505508184432983,3.2236361503601074,3.4379725456237793,0.4492478156304942,800,19.77840764388499,0.23221724201702615,0.00081300706,1.0767385959625244,63.96170625070823,0.46104208,4.903838173220315,8.927957215918667,0.46117786,0.0005,0.0020120808303603506,1.1751062870025635,362.7012416015575,14.27292251586914,424.0357521933726,0.029553035926139264,67040000,-0.0036740156,13.067856073379517,418,1.174933671951294
0.4270479679107666,-0.005663051124614222,0.10923194885253906,6128.491998195648,1.4573336e-09,-19.62937350608289,3.3637359142303467,800,-0.011702257706977305,206.72827688293546,3.6572181089097984,30.422107829283743,12.552805185317993,3.234308958053589,3.477135419845581,-0.9012909814102034,800,19.919932623832942,-0.5861432748264916,0.0005863782,1.074631690979004,140.62224717220766,0.46025136,4.738004926637762,8.498281538263013,0.46027717,0.0005,0.001980078124959546,1.1635842323303223,359.10424002500787,14.308013439178467,420.80060794540225,0.029956453494892822,67200000,-0.00508877,13.115051507949829,419,1.1634087562561035
0.43444085121154785,-0.00928627457169681,0.10859894752502441,6142.7519953250885,-8.2552437e-10,-24.455834324139072,3.3680765628814697,800,-0.00971474369235769,205.2786971557467,3.6299749791808646,31.444557336247588,12.48689079284668,3.2306954860687256,3.4059627056121826,-1.2638503432641333,800,18.98887414254679,-0.8612086374741399,0.0015752364,1.0803580284118652,47.14843194874163,0.45940843,4.64522834365788,8.641981619865549,0.4594144,0.0005,0.0020033611584016763,1.1680426597595215,356.4612193001249,14.253602504730225,415.865621195618,0.029595637370340565,67360000,-0.0056944154,13.055890798568726,420,1.1678566932678223
0.4525935649871826,-0.017234431069435216,0.11830472946166992,6157.455905675888,4.7683724e-10,-18.811804987722564,3.5792572498321533,800,-0.002629878479927225,205.41273699305071,3.626741751720394,32.3887466335014,12.90310025215149,3.4004292488098145,3.4393277168273926,-2.0523687931114387,800,17.87125578372085,-1.3692875556404291,0.0010428072,1.077545166015625,104.51510033458716,0.4586492,4.533867037958538,7.891401125308216,0.4587038,0.0005,0.0019538319835899175,1.1674449443817139,356.06394133319196,14.697449922561646,422.22522454280994,0.030084879694626428,67520000,-0.0049875267,13.5000479221344,421,1.1672654151916504
0.4502584934234619,0.02074832009385277,0.10880732536315918,6171.788870573044,3.5762787e-10,-21.380781886884524,3.3747847080230713,800,0.019919688493554796,210.6999323257026,3.7314613812740056,23.456253372566465,12.541654586791992,3.2378270626068115,3.441793441772461,1.744645186745972,800,20.789492292154513,1.1645949750399784,0.0011339989,1.0827627182006836,185.0080132575489,0.45808092,5.0768698587777665,7.966350702089927,0.45806924,0.0005,0.0019660567066713953,1.1694471836090088,366.50453882268766,14.326503992080688,417.6049286659663,0.029245474117101967,67680000,-0.0047873487,13.126707553863525,422,1.1692688465118408
0.4087228775024414,0.005750550572829669,0.10779380798339844,6186.064927816391,3.4272676e-10,-18.127177194266693,3.3826842308044434,800,0.007275832638268657,209.13912367365356,3.6982314885724374,25.936806015328504,12.533045053482056,3.2240703105926514,3.448160171508789,0.2461341722564103,800,18.479154485095343,0.22155288213315344,0.00076707435,1.0723769664764404,170.3555120531407,0.45745018,4.818610101923043,7.954756885027974,0.45744282,0.0005,0.001939948151750468,1.1642954349517822,363.17044451126407,14.269783020019531,429.38151093093524,0.02961397818125049,67840000,-0.004598572,13.075585842132568,423,1.1641809940338135
0.42869067192077637,-0.014688172132566886,0.10800480842590332,6200.337539196014,-1.4960765e-09,-20.357490426765896,3.3852245807647705,800,-0.009601458243215198,205.41659366570912,3.631091955770209,33.04588702286059,12.504329442977905,3.2127885818481445,3.429213762283325,-1.8008012658513377,800,22.187581977245916,-1.2035894584645503,0.011251457,1.0737004280090332,53.9924948697248,0.45697704,4.513158937837772,8.045711767022357,0.45688632,0.0005,0.0019619162420594057,1.1689815521240234,356.4765905811574,14.26629638671875,422.91066674458455,0.030053640135016317,68000000,0.018890416,13.067036390304565,424,1.1688003540039062
0.4017348289489746,0.02300354771348979,0.1093754768371582,6214.592045783997,7.6890005e-10,-24.49859765126511,3.3814516067504883,800,0.018734251946008848,211.32058737421073,3.740836307352411,25.863438785255443,12.510997295379639,3.2050347328186035,3.446258783340454,1.956109107989476,800,23.649483160877352,1.2887441720827493,0.015053888,1.0718176364898682,97.5342814780464,0.45638233,4.98238866337976,9.393614647938094,0.45648542,0.0005,0.0020375359993526033,1.1707935333251953,367.3530986946444,14.248103380203247,420.75853506864246,0.02972885256807961,68160000,0.059217818,13.048136711120605,425,1.1706774234771729
0.4199984073638916,0.010093199909252252,0.10809135437011719,6228.85143494606,9.179115e-10,-16.52358115852343,3.379608154296875,800,0.010608615042365646,208.62775743722574,3.6938961142191533,27.294053988187386,12.505100727081299,3.2044789791107178,3.4408769607543945,0.6892903846830449,800,17.738903888099667,0.4714494834487752,0.0146590425,1.0770659446716309,95.33078554700123,0.45574778,4.799310872084225,7.298797898556886,0.45571923,0.0005,0.0018760845924523824,1.1638212203979492,362.8427849023125,14.252931118011475,413.81976367553074,0.028932643159974056,68320000,0.06463113,13.059184789657593,426,1.1636371612548828
0.41913557052612305,0.0013200291774381604,0.10870885848999023,6243.103713274002,-1.4856459e-09,-16.51984558269449,3.371821165084839,800,0.003683093214437016,207.32569458323294,3.6718003886327164,24.440982519433625,12.498291730880737,3.2206573486328125,3.427225351333618,-0.1738010691786144,800,13.792299727957943,-0.1420942132033416,0.061661262,1.079089879989624,163.83336550079085,0.45521164,4.822186997941136,6.12024623181846,0.45523533,0.0005,0.0017503757104238512,1.1640241146087646,360.67945344433946,14.245924711227417,413.9049215821113,0.028633694809613478,68480000,0.09492995,13.052288293838501,427,1.1638481616973877
0.4292125701904297,-0.0072768477168800375,0.10799288749694824,6257.317662239075,1.0669232e-09,-13.477464707607652,3.3649821281433105,800,-0.006003249934518259,204.48110912967954,3.617174996773415,25.3737546802868,12.44316577911377,3.1605210304260254,3.4308106899261475,-1.0214544733857365,800,13.391073105101272,-0.6823625996518891,0.016305964,1.0847585201263428,191.15873933328436,0.45500693,4.681497175058295,5.155803858623801,0.45485196,0.0005,0.0016325998029272446,1.171201467514038,355.357644148007,14.207582712173462,417.7831036357346,0.028144362168988364,68640000,0.054274704,13.006349802017212,428,1.1710174083709717
0.42696070671081543,0.005259685223565802,0.10997414588928223,6271.660253286362,-6.9737444e-10,-15.789173354128849,3.376023054122925,800,0.006805081077007814,206.4872885623113,3.6578559190331377,24.55156394821418,12.573182582855225,3.2568886280059814,3.4552528858184814,0.22856750677744736,800,14.958204481170455,0.1531043401844707,0.031291332,1.081634521484375,164.90636381606876,0.45522162,4.874986949611992,6.0861279419132215,0.45528683,0.0005,0.0016540086308016724,1.1704177856445312,359.4013982804619,14.336109638214111,418.40926139481064,0.027936229052042648,68800000,0.08707081,13.136132001876831,429,1.1702406406402588
0.4271235466003418,-0.001739780697097984,0.11010527610778809,6285.956153869629,-4.1723226e-11,-13.381435433840347,3.363168239593506,800,0.008051038353287781,203.76132699110948,3.608142748189384,23.719494429286037,12.529365301132202,3.2406108379364014,3.437199115753174,-0.45972606083332984,800,11.804986178581583,-0.32446481778500724,0.014375402,1.0856122970581055,78.93008789447072,0.45521098,4.690258632190115,5.1719653793813505,0.45515537,0.0005,0.0015701680506752399,1.1666395664215088,354.48106262100276,14.289477825164795,419.07394662686784,0.027735244510035065,68960000,0.041975237,13.092621088027954,430,1.1664583683013916
0.4414231777191162,0.004786748316081659,0.10891890525817871,6300.26717042923,-1.9311903e-09,-10.562911420255011,3.3848421573638916,800,-0.0008157684073478056,204.1678959910944,3.6134813930693177,28.114562795891796,12.529581785202026,3.2574923038482666,3.4053165912628174,0.20117672582111212,800,10.575005869338176,0.16493294566362934,0.009245018,1.075150489807129,109.86721159068625,0.4553284,4.780191954893734,4.45544133761252,0.45548284,0.0005,0.0015129033338727317,1.168243646621704,355.0738234988018,14.30469799041748,413.4432101329183,0.02733433655557116,69120000,0.055316124,13.105892181396484,431,1.168062686920166
0.42934441566467285,-0.0070049709181785914,0.10835027694702148,6314.576167821884,-1.0669231e-09,-12.505466779906472,3.373155117034912,800,-0.008304688844957912,202.57193524286748,3.5870777656316095,22.27025840278095,12.52967643737793,3.239055871963501,3.43796706199646,-0.9810599302288978,800,10.612776692255546,-0.6873498245494178,0.009761131,1.0748703479766846,158.07440381303957,0.45506796,4.594056385037622,4.696040014288185,0.45510623,0.0005,0.0014954580068031647,1.1787590980529785,352.3791659093957,14.302619218826294,414.50254056133423,0.027623766198114765,69280000,0.02638122,13.093344449996948,432,1.1785759925842285
0.40579986572265625,0.011012801770215113,0.10949087142944336,6328.826243400574,1.4901165e-10,-11.879248496355263,3.3715550899505615,800,0.01136178615865481,204.9810987665397,3.6329629359934485,23.58737560159736,12.503132343292236,3.2211267948150635,3.428166389465332,0.8243248592159099,800,10.714213416691317,0.5817177360688255,0.0040139025,1.0793640613555908,128.0194455820069,0.45477992,4.912820647906475,4.4576289594948015,0.45475164,0.0005,0.0014777143615617857,1.1696879863739014,357.0446303479864,14.24373745918274,403.17705472375116,0.026862838273599234,69440000,0.0053095347,13.044390201568604,433,1.1695036888122559
0.440213680267334,7.260865780357637e-05,0.10837483406066895,6343.163696050644,-4.2319287e-10,-13.91835808432,3.3685033321380615,800,0.005825602986832903,205.03785721309345,3.6320356701813434,25.771470200468727,12.561805248260498,3.2282676696777344,3.4608395099639893,-0.27223043910138955,800,10.573459953415524,-0.18383366629787506,0.0026222356,1.077340841293335,109.92432040804246,0.45450273,4.705239034424624,4.695100720371779,0.4545671,0.0005,0.0014842149203200589,1.1645088195800781,356.8185173182591,14.331106901168823,405.6774638184505,0.02787651870388331,69600000,0.008964857,13.136399745941162,434,1.1643280982971191
0.426685094833374,-0.004043485065867121,0.10868597030639648,6357.418800830841,9.417535e-10,-15.159339774976598,3.380486488342285,800,-0.005568258321329015,202.9321179789096,3.5879680639766804,30.596251779199584,12.484626293182373,3.1940464973449707,3.427324056625366,-0.6793998501229055,800,10.532451444148723,-0.4641423814440316,0.009178627,1.0801351070404053,72.85758087043811,0.4540351,4.58932375842956,4.27666234836526,0.4540614,0.0005,0.0014506476195615184,1.1735718250274658,352.4447023062194,14.24876070022583,410.56818206154014,0.028044775713886423,69760000,0.02632441,13.045949935913086,435,1.1733956336975098
0.4314858913421631,-0.0015182522895344675,0.1084139347076416,6371.75027346611,7.2121625e-10,-11.82128622550796,3.3660216331481934,800,0.0076541162362849914,206.3948986809938,3.6529474082865985,26.50009149334256,12.563768863677979,3.253100633621216,3.455888271331787,-0.44019300476741413,800,15.132769719781058,-0.2805890761512106,0.015283005,1.082580327987671,152.58125962800304,0.4535659,4.712719601950994,5.476143759643253,0.45368165,0.0005,0.001531645683578684,1.1650416851043701,358.84679585797267,14.324970245361328,423.2665596543138,0.027923401664750082,69920000,0.02455892,13.129675388336182,436,1.1648595333099365
0.4284343719482422,-0.01876203428372489,0.10759305953979492,6386.01331448555,-2.8610234e-10,-16.00516759110932,3.368903398513794,800,-0.011011662179925939,204.09490612454772,3.6079410883942917,26.59844405051896,12.484128475189209,3.184166193008423,3.453165292739868,-2.1832898606243027,800,15.601201051714266,-1.4594955575185997,0.0026539755,1.0748834609985352,129.44244709013202,0.45304957,4.4311696184046445,6.775888520102478,0.4530233,0.0005,0.0016282963062691845,1.180870532989502,354.33441509586635,14.256743669509888,411.56960327367005,0.02856052463352377,70080000,0.019984806,13.046160221099854,437,1.1806862354278564
0.43059778213500977,-0.014315202853644978,0.1085963249206543,6400.313387870789,-4.2617324e-10,-18.344867136790107,3.3619775772094727,800,-0.014618483368305733,205.81896773323766,3.6392339814827785,26.44437145777421,12.530380249023438,3.2528457641601562,3.4362282752990723,-1.7336477191031912,800,14.18616617292259,-1.175548220252291,0.0026934538,1.0749828815460205,142.7575512518379,0.45262113,4.526605834539707,6.470011204901655,0.45235124,0.0005,0.0016005533594458108,1.167811632156372,357.3700501823039,14.293644189834595,416.29200875270897,0.02887490612992056,70240000,0.01093925,13.09558916091919,438,1.1676294803619385
0.4293863773345947,-0.007766648985100423,0.10828709602355957,6414.558973789215,3.1888484e-10,-15.530470286968264,3.366212844848633,800,-0.007383782242038483,206.69829015017044,3.6504925694154795,32.759750899166576,12.478324890136719,3.1997835636138916,3.4318063259124756,-1.0754411627671312,800,14.94834536127159,-0.6977174930938718,0.0016911511,1.0788872241973877,73.02062760665842,0.45225683,4.478086960363111,6.248759138875248,0.4522948,0.0005,0.0015834088071384979,1.1672844886779785,358.45782318175594,14.239222288131714,425.3327933985811,0.02913992307498668,70400000,0.0074477857,13.04197382926941,439,1.1671035289764404
0.427537202835083,-0.007659647797727268,0.10846829414367676,6428.81799030304,9.179114e-10,-18.148209458383928,3.365739583969116,800,-0.004167359816487829,207.57603202548415,3.6703169923210712,27.80689393387536,12.496588230133057,3.232168674468994,3.4143569469451904,-1.0714441258138288,800,12.975004846989936,-0.7156669609303269,0.0027665733,1.0811021327972412,45.60460830033394,0.45187125,4.633988882267114,6.575607095776197,0.45160446,0.0005,0.001614527063688157,1.1639771461486816,360.49854098365887,14.252574920654297,424.1549611017185,0.028839685901409902,70560000,-0.001243636,13.05854868888855,440,1.1638023853302002
0.4582521915435791,0.00303511985158759,0.10909843444824219,6443.157501220703,3.0994415e-10,-16.82061403707142,3.377413749694824,800,0.008190185236600613,208.0952258565784,3.6758965663723524,37.00626941511256,12.537398099899292,3.246127128601074,3.4337666034698486,-0.006441477008672933,800,14.15105072555199,0.005995330853319469,0.0040854528,1.076117992401123,101.82140055144771,0.45142993,4.71015282344197,7.011717209384471,0.45152482,0.0005,0.0016551617823832585,1.1722047328948975,360.98698254374,14.33319091796875,421.5205378355386,0.028750537598436873,70720000,0.0058946,13.130735158920288,441,1.1720263957977295
0.42891764640808105,0.012195303493796269,0.10776615142822266,6457.509262800217,3.5762802e-11,-15.640668738200546,3.373892068862915,800,0.01337596359001018,210.2601336567377,3.7242785430937633,31.502580548856372,12.587815523147583,3.2313497066497803,3.498159646987915,0.9157636549348237,800,12.974155115890484,0.6493069079619522,0.0014133226,1.0796785354614258,23.38133054016336,0.45081803,4.934089362894177,6.402961298063202,0.45071766,0.0005,0.001617322221113118,1.1648197174072266,365.8198525022669,14.345451831817627,434.4424777246481,0.028335708145977363,70880000,-0.0026426504,13.15043330192566,442,1.164637804031372
0.4220733642578125,0.0078046627256092025,0.10765838623046875,6471.795113563538,9.536745e-10,-15.100597215254233,3.3687286376953125,800,0.006477368694867786,208.86513646240192,3.6908266839337136,36.42297956737822,12.523551940917969,3.223606586456299,3.4432616233825684,0.4730548239143289,800,15.056485088160544,0.31785016807209965,0.0010545417,1.0822834968566895,65.5936123900217,0.4503881,4.813200126347913,6.7928062601182315,0.45056683,0.0005,0.001640596719613125,1.1697533130645752,362.5149540501459,14.279509544372559,422.6559297516714,0.02837608646773578,71040000,-0.0037445957,13.079309463500977,443,1.1695690155029297
0.4147677421569824,0.0006614817111553201,0.1088247299194336,6486.024456977844,-1.0132807e-10,-17.197387070468917,3.375600814819336,800,-0.001965114906142831,208.5245789854384,3.6856638056145026,36.047187963331886,12.479449033737183,3.1763412952423096,3.4444708824157715,-0.24503781209932968,800,14.156744830892546,-0.1605175081888848,0.0014779744,1.0785698890686035,133.7975836683289,0.45011607,4.772162940313143,7.118685197951136,0.4501533,0.0005,0.0016477271169269827,1.1629743576049805,361.94254217229945,14.222927331924438,439.8054094453767,0.02894561918901157,71200000,-0.005591556,13.029160022735596,444,1.1627957820892334
0.43300700187683105,-0.0003411832392701122,0.11013197898864746,6500.665927410126,9.775162e-10,-15.136848987103681,3.3800806999206543,800,0.005946871058479745,209.40533541319547,3.700706340310027,31.551161625908435,12.870454549789429,3.19150710105896,3.425694465637207,-0.34396789014826273,800,15.789832874150763,-0.22777110307176518,0.0010918074,1.0798187255859375,49.60050314794634,0.4497805,4.750867988305924,7.085062012098926,0.44967064,0.0005,0.0016612637775797042,1.1659507751464844,363.447233560944,14.63510537147522,426.89813416390984,0.02888701533145641,71360000,-0.00459779,13.43956732749939,445,1.1657631397247314
0.4132261276245117,-0.0022370853344385894,0.10975956916809082,6514.930496454239,-9.179114e-10,-14.851268033008177,3.371379852294922,800,-0.0006166535328313927,208.84386726417003,3.6937873926446905,28.79016429454822,12.499712944030762,3.220003604888916,3.4212684631347656,-0.5379886582951064,800,16.20957978780327,-0.36436657390697574,0.0016191222,1.0846071243286133,136.1762668170396,0.44932604,4.729269297343411,7.5694624131702595,0.4493277,0.0005,0.001679309768760211,1.1793601512908936,362.7111347570469,14.258265733718872,419.82512548781676,0.029112721922500872,71520000,-0.0038145415,13.048683643341064,446,1.179243803024292
0.4281613826751709,0.012207977169246138,0.10975909233093262,6529.236647129059,1.5854835e-09,-18.728748769652732,3.384847402572632,800,0.006744185859611318,210.58709354639075,3.725122348978601,36.36292412817383,12.531023025512695,3.2155814170837402,3.453449010848999,0.9102646996407334,800,17.30661401605633,0.5990015051683697,0.00072842086,1.072993278503418,53.08531355728758,0.44877064,4.97066697608457,7.195197890179558,0.4488444,0.0005,0.001657062089725931,1.1749544143676758,365.9079679039829,14.299769878387451,429.0737037167977,0.02831645238591488,71680000,-0.0034946213,13.094970226287842,447,1.1747796535491943
0.4285733699798584,-0.0073717933595082,0.10914111137390137,6543.548715591431,-4.76837e-11,-14.145661846599989,3.3750360012054443,800,-0.0048400687867258905,206.7670275470483,3.6509323177416393,38.94909988020564,12.53445291519165,3.243195056915283,3.4260518550872803,-1.0477053152889177,800,15.842476564286928,-0.6388418035650548,0.0006005656,1.0849499702453613,107.03778842423645,0.44840208,4.538327760481316,7.164874297318714,0.4483905,0.0005,0.0016550702806955794,1.1781792640686035,358.43335007133027,14.305744886398315,427.47145911329426,0.02975647768114879,71840000,-0.0054749227,13.098109483718872,448,1.1780023574829102
0.4327869415283203,-0.007981507523991713,0.10934233665466309,6558.032440185547,-6.1988825e-10,-17.611505922815237,3.36216402053833,800,-0.007895435206400778,208.44314691629785,3.685783348696168,30.976501393379674,12.564491510391235,3.253664016723633,3.4630134105682373,-1.1115883968332598,800,15.65028096127591,-0.7467535771492906,0.0010344451,1.0819013118743896,147.5077596627538,0.44801706,4.66165163108567,7.387224280697977,0.44805342,0.0005,0.001661810443900432,1.3127663135528564,361.9306148373878,14.477375984191895,422.7844120738354,0.029256624493897238,72000000,-0.004655491,13.13416337966919,449,1.3125758171081543
0.3966844081878662,0.0005222250047557871,0.1079864501953125,6572.49277472496,1.5497208e-10,-16.091491931050435,3.3734371662139893,800,0.00043977874140368914,209.7944989851163,3.708871514974043,34.85419984472316,12.723689556121826,3.2047364711761475,3.5923116207122803,-0.2613050101634505,800,17.781386223927907,-0.16342869800021723,0.0009888837,1.1481218338012695,61.6689102000367,0.44749427,4.736296273727006,7.34949286522073,0.44753066,0.0005,0.0016658963335864571,1.1658082008361816,364.21835209480304,14.453211307525635,439.7232515001675,0.029171833317539007,72160000,-0.0056235315,13.25432801246643,450,1.165630578994751
0.41800475120544434,0.009270954661659706,0.1118006706237793,6586.677384853363,4.2915344e-10,-16.45772830843358,3.369688034057617,800,0.006965910486733518,210.53677142349596,3.7255254317168873,36.22013646933475,12.426176309585571,3.1578643321990967,3.4158568382263184,0.6157784520216593,800,14.1270979692991,0.4424153918153529,0.0012006266,1.0813839435577393,35.401137576587466,0.44688094,4.928470952626882,6.975156765734162,0.44682333,0.0005,0.001644723380752284,1.1667392253875732,365.87033936281813,14.1782546043396,430.9426789520034,0.028748516698847506,72320000,-0.0038068725,12.98195195198059,451,1.166562557220459
0.37964320182800293,-0.004120192605521553,0.10860753059387207,6600.957984447479,1.3530256e-09,-16.020693473899353,3.3700296878814697,800,0.008858468422844035,210.29289667532387,3.715678486501856,33.727251009315104,12.563771724700928,3.2311716079711914,3.4593842029571533,-0.7249672378749349,800,14.518763730180515,-0.47375429300551825,0.0008792624,1.0780994892120361,120.81305440253192,0.44627506,4.691411332672308,7.175576674241549,0.44636378,0.0005,0.001649537178431066,1.166555643081665,364.83875856982405,14.274238348007202,429.1238767131681,0.029602943390183694,72480000,-0.0050634868,13.077985525131226,452,1.1664402484893799
0.43085598945617676,-0.010295772747514885,0.107879638671875,6615.198693990707,1.6033649e-09,-18.866385788059418,3.374859571456909,800,-0.017967003753824488,208.7581744343615,3.6873051896074482,34.73137762776205,12.471605777740479,3.197734832763672,3.428882598876953,-1.3441386597028862,800,17.108645752341406,-0.8708662365936375,0.0014090993,1.0693624019622803,86.57676963466163,0.44568273,4.591616396526727,7.104182137439417,0.44560245,0.0005,0.0016474352395954089,1.167128562927246,361.9361108293959,14.234307289123535,423.41799151576146,0.02998440270425329,72640000,-0.004535193,13.036252975463867,453,1.1669514179229736
0.4280872344970703,-0.006103538349837361,0.10876607894897461,6629.49161863327,-8.285045e-10,-19.301789547760865,3.3757903575897217,800,-0.005021390071553976,210.89289568838404,3.729668770581115,32.38264111201633,12.518710851669312,3.195223331451416,3.4410476684570312,-0.9266488210459647,800,17.300415129452023,-0.5957464627538431,0.0016023846,1.0796256065368652,71.84621014626988,0.44506013,4.7637294371748995,7.35983710225053,0.44496903,0.0005,0.0016660578581453053,1.1744723320007324,366.1682305829226,14.286580324172974,427.19531230017856,0.029805100800810412,72800000,-0.0044352105,13.082073211669922,454,1.1742901802062988
0.39525294303894043,0.00775270491516428,0.10851931571960449,6643.759151697159,-7.629394e-10,-18.814601239768617,3.3661768436431885,800,0.0011501575468128666,210.36963435487138,3.717615942317491,39.68489308229711,12.527189254760742,3.2197558879852295,3.458122730255127,0.45230516642748947,800,13.834295817590867,0.3217606221140839,0.0017162595,1.0806536674499512,46.65202350314204,0.44445404,4.852292291301738,7.761000309749925,0.44459674,0.0005,0.0017009730304516706,1.1747674942016602,365.002936701469,14.261186599731445,429.760744698685,0.029373894501453685,72960000,-0.003544483,13.056838750839233,455,1.1745858192443848
0.4121530055999756,0.00351134501416106,0.10921120643615723,6658.066441297531,1.0013581e-09,-17.63341466449195,3.3610894680023193,800,-7.651933365061536e-06,212.8285099993857,3.7643360065785565,29.016516671735307,12.546798706054688,3.2203071117401123,3.481621026992798,0.033580492196954734,800,14.026520730177552,0.03907011791977709,0.00066017243,1.0805609226226807,161.21409777058875,0.44397423,4.894029484211352,7.324113794466811,0.44413832,0.0005,0.0016629184370370747,1.1766083240509033,369.63736443366537,14.300966024398804,429.38439724430657,0.02952312182275835,73120000,-0.00065414753,13.09410047531128,456,1.176424264907837
0.42987656593322754,0.01593064751807554,0.10806655883789062,6672.322330951691,1.257658e-09,-15.509187988608602,3.3552043437957764,800,0.009215897142374306,211.58447807878537,3.7453703849385973,33.41103741364757,12.48988962173462,3.2114975452423096,3.4404380321502686,1.274758799725653,800,17.223669966809577,0.8997308458865853,0.00092075637,1.0778591632843018,89.97412768318023,0.44353655,5.019368394107888,7.384905741421053,0.44360682,0.0005,0.0016734355019977494,1.1662261486053467,367.8379356819095,14.249520301818848,436.762242501286,0.028961206180414787,73280000,-0.0025173582,13.053851842880249,457,1.1660544872283936
0.4446096420288086,0.017675724886453588,0.10977435111999512,6686.624142408371,9.62615e-10,-18.79915975629372,3.374758243560791,800,0.021586337107020123,214.2215369868246,3.7933786410515764,28.895989687429303,12.512972116470337,3.2115705013275146,3.420875072479248,1.446952649544129,800,14.135879500492592,0.9494016881591151,0.0026303674,1.0822429656982422,67.31496855551904,0.44320136,5.118741834882575,7.370712162724513,0.44317552,0.0005,0.0016883947000488622,1.1721153259277344,372.580887753639,14.295414686203003,432.59167302254275,0.028828051270244133,73440000,0.00036353656,13.093336820602417,458,1.1719324588775635
0.42084455490112305,-0.013366668392403117,0.10764384269714355,6700.880866765976,1.1026859e-09,-15.18945339453016,3.3814871311187744,800,-0.017457389182787195,209.22688333551633,3.6967770843899967,32.31820582517429,12.49029541015625,3.222626209259033,3.406069755554199,-1.6522969884272058,800,17.566793781927622,-1.0970110380842713,0.004704582,1.0765297412872314,137.02075112781262,0.4427914,4.6415758800035825,7.0685303909929695,0.44280306,0.0005,0.001650779816132503,1.1755542755126953,362.8603978406733,14.250412225723267,426.1588110301813,0.02995210041738329,73600000,0.00741087,13.044842958450317,459,1.1753723621368408
0.4113645553588867,0.02040330573218299,0.11058902740478516,6715.102057933807,-6.0796745e-10,-14.328216148830393,3.367729902267456,800,0.026611594672496047,213.86250326943417,3.787743692383609,33.92977589402789,12.471226215362549,3.180202007293701,3.4341864585876465,1.7296551626303616,800,14.008341539527052,1.180728821409877,0.006496939,1.085637092590332,31.46879455148224,0.44230938,5.166523146108532,6.155488856944874,0.44246867,0.0005,0.0016283951263448924,1.1654119491577148,372.03268390745404,14.214780330657959,430.3876478812761,0.028575678593334375,73760000,0.0072838054,13.01913046836853,460,1.1652357578277588
0.43952178955078125,-0.000987848861781067,0.10871005058288574,6729.3556089401245,1.1920929e-09,-14.174468268134596,3.3711695671081543,800,0.0053130995602989305,210.05497973310273,3.714674604666615,38.27768191198498,12.47433090209961,3.1892025470733643,3.430938720703125,-0.4081915998227825,800,16.357267168097742,-0.27961911039881954,0.004530115,1.0769548416137695,41.70581272563846,0.44179574,4.798862294611089,6.503174094261819,0.44171143,0.0005,0.0016134380712666033,1.1685667037963867,364.721523599736,14.247203588485718,426.04746320386886,0.029395037766355964,73920000,0.008098897,13.04857325553894,461,1.168389081954956
0.42847585678100586,-0.003553605048912719,0.1090385913848877,6743.614936828613,-9.23872e-10,-17.334686116419963,3.3635575771331787,800,-0.002036049985768548,210.97472837522488,3.7326389346034046,29.88063396997191,12.495343685150146,3.1840362548828125,3.4673640727996826,-0.6724584506019088,800,16.080372622690327,-0.4541687370916997,0.0024458484,1.0764636993408203,119.84028635651501,0.44113174,4.809135707197562,7.495118529102175,0.4410578,0.0005,0.0016538164808801788,1.1649677753448486,366.5338680990026,14.252989530563354,424.2729261886436,0.029260434771992135,74080000,-0.0019369152,13.05881142616272,462,1.1647918224334717
0.4327850341796875,0.013934176456237157,0.10923624038696289,6757.895175457001,-4.5299542e-10,-14.52547278150433,3.366370916366577,800,0.008027207309106055,211.86363011657377,3.7516078991887203,31.968605530801774,12.510355234146118,3.2071402072906494,3.4569053649902344,1.078692629776485,800,13.738896926310215,0.7290060954350507,0.03305358,1.0758554935455322,31.775201608203545,0.44048023,5.0516823086400136,7.080716390121555,0.4404204,0.0005,0.0016403170338193435,1.165285587310791,368.52675013272875,14.273884773254395,422.4188277911691,0.028574262520418933,74240000,0.07991462,13.078378915786743,463,1.1651110649108887
0.4696919918060303,0.005942868836206918,0.10806989669799805,6772.2192735672,-8.6426744e-10,-22.81327696740334,3.3638298511505127,800,0.006811361768935558,211.08944066013478,3.739003433776443,35.31423186608451,12.502176761627197,3.2340259552001953,3.4277641773223877,0.24723731433015303,800,19.45180970051947,0.15138294734718138,0.06315176,1.0758028030395508,5.499930276924266,0.4398331,4.864267529092463,10.831166336347648,0.43993092,0.0005,0.001851268668302367,1.1815457344055176,367.10365995857273,14.317752361297607,426.2168924362135,0.029391748034110644,74400000,0.11176654,13.106003522872925,464,1.1813666820526123
0.42888498306274414,0.05530804259892908,0.10849690437316895,6786.448049545288,3.1739464e-10,-29.7610072322683,3.361802816390991,800,0.03980047044122706,212.50818851715312,3.765809751842601,35.82748121351648,12.452850818634033,3.199044942855835,3.416835069656372,5.154314757846776,800,30.786638237868257,3.2686191315268944,0.04437203,1.0736944675445557,98.36886725251456,0.4393279,5.151517243939516,14.419953466885175,0.43935162,0.0005,0.0021061629864224376,1.1763765811920166,369.781075974378,14.22233510017395,440.7088889316715,0.028809597700800854,74560000,0.08212738,13.016232252120972,465,1.1761963367462158
0.4414255619049072,-0.00923097266834251,0.10834503173828125,6800.742461681366,-1.5139581e-09,-31.20585878324012,3.3713254928588867,800,-0.006081512671169765,209.27972466920156,3.703166061552627,33.01471894774258,12.516378164291382,3.235558032989502,3.4258644580841064,-1.2975644269883995,800,34.55798652169228,-0.8045519514737868,0.06742915,1.0817480087280273,15.939144735510386,0.43857723,4.784762987826162,16.10457415725282,0.43861547,0.0005,0.0021130022054932705,1.1657273769378662,363.5402683200584,14.288074493408203,430.98149545631213,0.029672411354269162,74720000,0.12143903,13.092111587524414,466,1.16554594039917
0.43448662757873535,-0.02361068476859206,0.10905337333679199,6815.046209812164,1.9699335e-09,-35.676281951532474,3.36714768409729,800,-0.029406360895415568,207.5075592118079,3.6719821431956703,32.605324875297555,12.519329071044922,3.213510751724243,3.459393262863159,-2.7651334983088116,800,33.145772445671724,-1.7263389038598256,0.030484343,1.074157476425171,13.307118699719368,0.43718225,4.6740859287247005,19.785695730573824,0.4371279,0.0005,0.0023944012927948183,1.1791939735412598,360.5409969053592,14.297395467758179,426.4610149539638,0.029480184113063423,74880000,0.067638904,13.0888352394104,467,1.179015874862671
0.4211544990539551,-0.03335774202656911,0.10787034034729004,6829.34364938736,1.2934207e-09,-38.930771747835706,3.3677070140838623,800,-0.047795870540405544,206.63263769579004,3.657792654454734,35.30697030980932,12.539091348648071,3.2542195320129395,3.4303290843963623,-3.7857845002057235,800,39.262294966507454,-2.2944222162521073,0.0091569945,1.0853383541107178,66.96030429187483,0.435923,4.637202455046476,25.794601006196498,0.43594965,0.0005,0.0027179439612599666,1.1668555736541748,359.0422630903592,14.291117668151855,425.6625573027645,0.02975916316472941,75040000,0.0357598,13.094117879867554,468,1.1666805744171143
0.4275197982788086,-0.0700696529183307,0.10809779167175293,6843.620816230774,-1.4305122e-10,-39.74117023771468,3.3598339557647705,800,-0.0772224101868736,206.17761041149905,3.6449729882411264,34.94225779197515,12.513596057891846,3.2535526752471924,3.4258358478546143,-7.4457253109425245,800,36.238295871950825,-4.578901934604201,0.0069624684,1.073204517364502,8.85133512884674,0.43498683,4.525469117778402,23.866609825630203,0.43498656,0.0005,0.0026452008637749933,1.1653714179992676,357.78417897677537,14.270835399627686,425.6854459684927,0.02994899514388991,75200000,0.019944888,13.075161933898926,469,1.1651828289031982
0.4532792568206787,-0.06368096998206936,0.10970735549926758,6857.85488653183,3.6954884e-10,-43.53661739784944,3.3697736263275146,800,-0.05971252445081552,205.42948466205743,3.632163624843841,35.05256013080125,12.440901279449463,3.167248249053955,3.4268858432769775,-6.823163965372698,800,43.50704971577446,-4.159561399411128,0.003783126,1.0736405849456787,58.58441658231997,0.4341147,4.435425006273647,25.92153332313641,0.4343265,0.0005,0.002735895246956122,1.167820692062378,356.49658648865267,14.227748155593872,426.5260091014196,0.029957700107434666,75360000,0.010809594,13.029919385910034,470,1.167637586593628
0.4420051574707031,0.02436648956343804,0.10894584655761719,6872.187746524811,-6.3776967e-10,-44.038381259541566,3.37412691116333,800,0.041593357043752756,207.88462633304565,3.681364006638691,43.84051120696375,12.54158067703247,3.221662998199463,3.461164951324463,1.9814442555352756,800,39.31533797803641,1.1834360009910083,0.0025779568,1.082120656967163,67.01653488725509,0.43370628,4.818351557211371,26.86829168552897,0.43361327,0.0005,0.0027499461293881275,1.177757740020752,361.28996835070194,14.326425313949585,433.89099177337647,0.029846337496835067,75520000,0.005763963,13.118572473526001,471,1.177574634552002
0.43868422508239746,0.04254378615261001,0.1092984676361084,6886.460521221161,-3.9339057e-10,-44.288429656452564,3.3763680458068848,800,0.04332106050416509,206.4822103027092,3.6622824448572633,46.8708639668759,12.495327234268188,3.234469175338745,3.406919002532959,3.7853814570302164,800,44.40438568794692,2.264791607550325,0.010132221,1.0739161968231201,40.61686664996434,0.43356448,4.933223273490892,28.221933376140388,0.433446,0.0005,0.0028634243538149494,1.1675477027893066,359.42387214579315,14.266386270523071,431.69103864983913,0.029217481557840555,75680000,0.02507306,13.069273471832275,472,1.1673641204833984
0.42576026916503906,0.002648420967138261,0.10738062858581543,6900.665034770966,5.9604745e-11,-42.019007014810526,3.364006519317627,800,-0.00028367798585219483,207.85667472479625,3.6810788095735787,43.73080737586183,12.439513206481934,3.1997690200805664,3.3967087268829346,-0.17949421114332323,800,40.11506989988092,-0.1763811017358743,0.0019378721,1.0771918296813965,55.62688731193697,0.43351364,4.777183318976253,25.33886859204975,0.4335535,0.0005,0.0026448648631923516,1.1700458526611328,361.3503492243718,14.198085308074951,432.3790173383593,0.029872150790756342,75840000,-0.0029229338,12.998621225357056,473,1.1698665618896484
0.43135595321655273,-0.013193440693303157,0.1085207462310791,6914.931205511093,9.775163e-10,-40.944897929236234,3.372490406036377,800,-0.0123311579895776,207.5002741569592,3.6703799693287147,39.92029078468772,12.493939638137817,3.1949939727783203,3.443216323852539,-1.7653790892569041,800,40.14533633443448,-1.0790951360485448,0.0045177825,1.080155611038208,59.08367853981839,0.43331528,4.676691926928079,25.517142841461737,0.43327352,0.0005,0.0026426495115907363,1.1696860790252686,360.23122162685763,14.259787559509277,426.5548005959747,0.030100597225333602,76000000,0.0069298213,13.05980134010315,474,1.1695032119750977
0.4322793483734131,0.010613665406908283,0.10824131965637207,6929.219093799591,-1.3589859e-09,-38.967868362604456,3.3791439533233643,800,0.010242954521524789,210.32475102647012,3.723911650114527,32.22748371982759,12.520132303237915,3.2288689613342285,3.4330668449401855,0.6302330445139143,800,36.013458414724745,0.3865731378177469,0.013242163,1.0739996433258057,122.21321645144012,0.4329689,4.9189770063007465,23.336860943694585,0.43295023,0.0005,0.0025489342486755104,1.1651501655578613,365.56638032159685,14.281561613082886,425.8691339658012,0.02961481816986458,76160000,0.02942869,13.086596488952637,475,1.1649749279022217
0.43132996559143066,0.05158024326917745,0.10941314697265625,6943.410945177078,5.424023e-10,-40.41730068319533,3.3617753982543945,800,0.05486089590066868,208.08002541312425,3.6915215903564356,44.36778615860622,12.423432350158691,3.1852080821990967,3.400214195251465,4.689550051626429,800,42.6079249841975,2.7884273424659516,0.004819622,1.0755093097686768,83.95499777132275,0.43250656,4.960354021401434,27.52102184824316,0.43253902,0.0005,0.002809719469898714,1.16538667678833,362.22155548625074,14.185451745986938,431.3333805019283,0.02982616017250369,76320000,0.014231328,12.99011778831482,476,1.165201187133789
0.40198707580566406,-0.01367563252528228,0.10849905014038086,6957.58274102211,-5.722046e-10,-42.408690788800264,3.3735058307647705,800,-0.0014335561932172624,207.72049833881144,3.682268342117557,41.22977955473106,12.434152364730835,3.1886396408081055,3.3851702213287354,-1.8376756494420412,800,43.282039415981764,-1.1106579142766875,0.0049901637,1.0825095176696777,1.952141465883246,0.4319674,4.727810924439915,28.105576404415505,0.4319247,0.0005,0.002818029297569044,1.1648705005645752,361.28801730980393,14.165438175201416,436.29659337212047,0.03063417375475441,76480000,0.011011188,12.97059679031372,477,1.1646883487701416
0.4402132034301758,0.001966655687668438,0.10837960243225098,6971.893388032913,-1.01327835e-10,-43.46497780601747,3.3631718158721924,800,-0.005800728956325675,209.16201439539856,3.7027477769612474,41.42997416985949,12.52789568901062,3.216503858566284,3.4663240909576416,-0.2897428414167905,800,42.06055228122964,-0.1796375648709693,0.00603239,1.0813350677490234,72.79326775083803,0.43114153,4.745118718837489,30.350512804251625,0.43119797,0.0005,0.002920446605122153,1.1719551086425781,363.351894618354,14.304322004318237,437.94228350746914,0.030478771376311824,76640000,0.013481171,13.102497577667236,478,1.1717727184295654
0.4280204772949219,0.05362354458987787,0.10948014259338379,6986.172872304916,-3.0994407e-10,-43.40889451914188,3.3657994270324707,800,0.046081076889729206,211.1745983172119,3.745288889127007,34.99696429454714,12.512285709381104,3.2325541973114014,3.4367055892944336,4.8954511013074695,800,41.41586197582303,2.935164797754443,0.0038650658,1.0755946636199951,104.09212033676687,0.4304917,5.0421142181080425,27.27434784416015,0.43043682,0.0005,0.0027853040462715063,1.1674764156341553,367.59884450536833,14.273090600967407,436.19061567167535,0.03008119824443621,76800000,0.01128924,13.075793504714966,479,1.167290449142456
0.4327077865600586,0.03789106556597576,0.10819101333618164,7000.47129034996,2.0980837e-09,-41.04693823134031,3.361405849456787,800,0.03452698664680984,210.4785293848861,3.730061335970807,37.90064640076716,12.518114566802979,3.239529848098755,3.4274868965148926,3.3302812743648285,800,42.17299993732595,2.036301467083781,0.008190777,1.0826356410980225,69.9239488875671,0.43004563,4.977421418353662,26.72415737665749,0.43014342,0.0005,0.002747602152716476,1.1776559352874756,366.12764713987855,14.292059183120728,431.6609580538314,0.03010916605823954,76960000,0.020432733,13.085092782974243,480,1.1775379180908203
0.44373488426208496,-0.05920828006786744,0.1087636947631836,7014.783645868301,1.3560056e-09,-38.12766451916916,3.376920223236084,800,-0.06247396280763115,208.89804298184447,3.6949398833268483,37.734356423377584,12.526945352554321,3.2300705909729004,3.4215149879455566,-6.3552719615166255,800,39.21641235702828,-3.9335678445086693,0.0053067384,1.075211763381958,40.79509798859647,0.42961082,4.542318367395203,23.13283133607759,0.42960298,0.0005,0.0025739489622528047,1.1701672077178955,362.5762505524755,14.305919885635376,425.45250739254755,0.03140318764343443,77120000,0.013179074,13.105433464050293,481,1.1699910163879395
0.40822529792785645,0.03837406959804465,0.10844635963439941,7028.997879266739,-1.0997055e-09,-38.71590981276236,3.3667452335357666,800,0.04867051447767784,212.00387046402474,3.7576362762553304,36.40011988537015,12.471446990966797,3.2336692810058594,3.394568920135498,3.394740485083027,800,40.31302409980172,2.097928411270461,0.026374554,1.0729100704193115,53.891410366501646,0.42910346,4.929217756459352,24.537027855235717,0.42911747,0.0005,0.0026126231574699513,1.1640725135803223,368.8930917789202,14.207803010940552,427.4184131315625,0.030250635700860364,77280000,0.05677957,13.014089345932007,482,1.1638975143432617
0.41857361793518066,-0.043293516608677286,0.1084752082824707,7043.247230052948,1.847744e-09,-43.195659844860344,3.3727729320526123,800,-0.03236288634862471,208.09090895261025,3.6886976605159076,37.39107978132072,12.48244595527649,3.1979267597198486,3.428712844848633,-4.815925190891835,800,43.67915425512318,-2.901399135041853,0.0028886613,1.0784780979156494,51.676796547225905,0.42842865,4.766937285387473,30.228865649646817,0.4285332,0.0005,0.0028930900411053852,1.1776764392852783,361.9558862492263,14.243033170700073,430.85484734667756,0.03093621757333922,77440000,0.0061055813,13.03545331954956,483,1.1774938106536865
0.44056200981140137,-0.04548405140336444,0.1081087589263916,7057.537914991379,1.0192395e-09,-46.06984181395849,3.3772737979888916,800,-0.0381646222196373,209.19349794273003,3.7027388891011417,33.183675196196845,12.506989240646362,3.2210371494293213,3.426816701889038,-5.0422377810890175,800,44.54942054574761,-3.0027173175061144,0.0013008844,1.076714277267456,81.8312502873483,0.4279818,4.687411343291701,30.968358447670948,0.42802107,0.0005,0.0029523256822508327,1.173029899597168,363.33605940237163,14.284310579299927,434.82283926468494,0.0312609773169762,77600000,0.00048255306,13.081650018692017,484,1.1728448867797852
0.4279897212982178,0.08916396924642257,0.10973191261291504,7071.784514665604,1.7285349e-09,-43.828119989314345,3.3697540760040283,800,0.0831132130731652,213.58334935609062,3.7855986282944585,35.721184575923715,12.47954273223877,3.201678991317749,3.4291574954986572,8.429844481568281,800,44.32541627666452,5.034857748857894,0.0014160132,1.0773594379425049,58.8488932452349,0.4276757,5.168617110997461,29.24122595990621,0.4277002,0.0005,0.0029026643476834893,1.1670055389404297,371.56509701161997,14.240109205245972,441.129572575877,0.030551584755444075,77760000,-0.0008850304,13.043243646621704,485,1.166823148727417
0.43106627464294434,0.07761555088099309,0.11881518363952637,7086.533373832703,-8.940697e-10,-45.72843368245656,3.5729501247406006,800,0.06511167609053814,210.7510849149422,3.732930143849043,39.51980807004114,12.819198369979858,3.3428404331207275,3.423768997192383,7.270894982560763,800,43.52851917326115,4.388645617073799,0.0024538063,1.0748603343963623,55.20668058878688,0.4271976,4.99711780475172,29.8972100421527,0.42709154,0.0005,0.002929412881691299,1.3149456977844238,366.38514184914516,14.742488145828247,435.14198966600907,0.03028731326420087,77920000,0.0004618082,13.397804737091064,486,1.3147523403167725
0.4353349208831787,-0.06112151134117884,0.10990166664123535,7101.411947965622,7.092954e-10,-47.46734913753335,3.3638737201690674,800,-0.06835842331593282,209.5836467409406,3.7037291902597964,34.87588561488583,13.093951940536499,3.2089359760284424,3.5406394004821777,-6.60561286094159,800,45.206017712692734,-3.94747835949956,0.0024250816,1.544921636581421,72.30673194595059,0.42667082,4.672617138296836,30.69458501047257,0.42684692,0.0005,0.0029416724934547382,1.172288417816162,363.38732311794234,14.871448755264282,435.12420990816577,0.03133575042066932,78080000,0.00034564512,13.665176391601562,487,1.1721081733703613
0.42101049423217773,-0.00625118517400803,0.10941529273986816,7115.6997447013855,2.0265571e-10,-44.268745091772665,3.3795948028564453,800,-0.0033734794970531686,212.05476038678796,3.756663692883186,33.42255701712404,12.525679349899292,3.2079060077667236,3.4566967487335205,-1.1152356826004877,800,41.439787627579,-0.713107769168551,0.0017677214,1.0786702632904053,29.033240873334385,0.42618495,4.869623884584183,30.77652612943674,0.42620203,0.0005,0.002905701668071778,1.168344259262085,368.638454560877,14.281461477279663,437.1057906753754,0.03141139261184201,78240000,-0.0010935776,13.082087278366089,488,1.168166160583496
0.4301128387451172,0.01418236479793177,0.109588623046875,7129.972754001617,1.2576581e-09,-44.08463947818417,3.3737387657165527,800,0.018803968822059224,210.70400397110672,3.733156760428808,39.965609047273404,12.492002010345459,3.2080423831939697,3.423137664794922,0.9235411930344958,800,42.91342114971686,0.5034770859573092,0.0026993216,1.0820584297180176,54.52635123971385,0.42572045,4.897585099178025,31.498743772257242,0.4257326,0.0005,0.002958340474637205,1.1792597770690918,366.2995642487635,14.266517877578735,437.67070157725703,0.031268900836895375,78400000,-0.0015115627,13.057682752609253,489,1.1790761947631836
0.45114779472351074,0.0178339624534682,0.10943245887756348,7144.299080848694,1.4066697e-09,-48.315896665015266,3.363006830215454,800,0.015926346936733938,212.21040317313668,3.7616477666845007,29.33854033199256,12.516560554504395,3.222003221511841,3.422667980194092,1.290220559167596,800,44.89749456053643,0.8168361158334944,0.009470446,1.0836243629455566,188.2115105528945,0.4252828,4.958842596998515,31.20565474872026,0.4252701,0.0005,0.0029664408398672954,1.1870646476745605,369.24581960541633,14.319826602935791,431.82046602450424,0.03066049856318903,78560000,0.027396746,13.103119611740112,490,1.1868829727172852
0.41864514350891113,-0.04132658093397092,0.10938310623168945,7158.583023309708,-7.8082085e-10,-43.52508505620387,3.3730359077453613,800,-0.03406358630552344,209.7929631224597,3.7089952506076656,35.138273152234795,12.526977062225342,3.216088056564331,3.455051898956299,-4.6051768408612785,800,40.270443181588824,-2.762523147803397,0.0054871705,1.0804638862609863,102.17083943670174,0.42497912,4.687098321380062,28.6437785126999,0.42493,0.0005,0.0028146298099581417,1.166872262954712,364.0217712471065,14.277562141418457,436.87948174786254,0.03104378870915171,78720000,0.007347115,13.080949068069458,491,1.1666896343231201
0.4313054084777832,-0.01799403518496113,0.10846138000488281,7172.856415748596,1.180172e-09,-43.726502228865535,3.37906551361084,800,-0.011111951366949814,211.15875043236892,3.7369712114844913,35.812327225706696,12.50526237487793,3.238877534866333,3.404106855392456,-2.2862365102635414,800,45.632909911936586,-1.3982193048584508,0.007344432,1.079854965209961,-1.8996855430335353,0.4247039,4.791815221771154,30.920916920342766,0.42469996,0.0005,0.002927783427873892,1.1669039726257324,366.7145145901338,14.267046928405762,439.6858565166349,0.03143027042260285,78880000,0.015912687,13.070992946624756,492,1.1667227745056152
0.42507219314575195,-0.0035319404206375594,0.10904932022094727,7187.116086244583,3.0696395e-10,-42.4856382769692,3.376569986343384,800,-0.0010007076109664558,211.5674380654872,3.7403132168587794,37.96776196670096,12.483723163604736,3.201411485671997,3.4240758419036865,-0.8176413240482209,800,40.33782337593099,-0.5060947567767083,0.0034822598,1.0806479454040527,58.81908650922792,0.4244299,4.837231207883073,27.890820349733467,0.4244957,0.0005,0.002764290550761183,1.1793179512023926,367.0880574444184,14.253299713134766,435.81651984375463,0.03122130630033638,79040000,0.012142393,13.043838500976562,493,1.179133415222168
0.4183058738708496,-0.02945532824165424,0.1089482307434082,7201.411232948303,5.960464e-10,-44.931281280818716,3.3669114112854004,800,-0.027558883361980414,210.05328455106735,3.71422573340345,37.63475552827637,12.54094672203064,3.23408579826355,3.4567790031433105,-3.4012985138337655,800,38.462540611016536,-2.092974659093445,0.0031488352,1.0792841911315918,23.150642342441905,0.42401057,4.766879038661359,26.939707915635253,0.42399308,0.0005,0.0027057272444657035,1.1646242141723633,364.6238039587562,14.288787841796875,431.5595242073017,0.030905961702654774,79200000,0.008705014,13.094114303588867,494,1.164444923400879
0.41964054107666016,0.02348294238912284,0.10905194282531738,7215.645064115524,-9.536745e-10,-42.9792017348486,3.3600263595581055,800,0.023606886992577677,213.5338679260519,3.7845684363288843,29.62054411779961,12.47672986984253,3.258800506591797,3.3772106170654297,1.8896404698551925,800,41.0626847676499,1.1713448723653572,0.0035629682,1.0763285160064697,114.12988261769057,0.42360112,5.060899441148547,27.304401929201706,0.42351437,0.0005,0.0027336546738348493,1.1662018299102783,371.54104741298704,14.227257490158081,432.0061166476759,0.03061667472241165,79360000,0.00059297844,13.031364917755127,495,1.1660246849060059
0.43891382217407227,-0.029713302822755243,0.10810732841491699,7229.978765964508,-2.2649771e-10,-42.37406585338735,3.366980791091919,800,-0.02146981546799228,211.40025676641892,3.7410435675903297,37.09654157437994,12.555651903152466,3.2262821197509766,3.481689929962158,-3.443710678663674,800,41.184941072179726,-2.0639614767249905,0.0018671518,1.0757136344909668,33.62913764402076,0.42314145,4.792652220432999,29.12186972429153,0.42302772,0.0005,0.002832430759947239,1.1689281463623047,367.08190366901994,14.327286720275879,427.9890411150678,0.03151182503351985,79520000,0.0010922003,13.128616333007812,496,1.1687538623809814
0.405681848526001,0.04620401287046318,0.10875773429870605,7244.197999715805,-8.702279e-10,-42.22463017350368,3.366852283477783,800,0.03728520750483923,213.64619751101355,3.784446261170727,36.70602238715179,12.467653512954712,3.2500407695770264,3.369680166244507,4.1393037618561825,800,45.14439698049174,2.4786271285560777,0.009468323,1.0796356201171875,62.494651411993964,0.42260808,5.137223305435623,29.882094868461827,0.42268884,0.0005,0.002896237303362626,1.1743159294128418,371.50231518542046,14.212890386581421,430.3192866478897,0.030872321994170327,79680000,0.017757915,13.008049011230469,497,1.1741323471069336
0.43077683448791504,-0.053031237253346304,0.10927033424377441,7258.655584096909,-6.0200694e-10,-48.24827573175818,3.367121696472168,800,-0.03779765104778868,210.66454010313086,3.73016629094863,34.92997408210045,12.543023824691772,3.221695899963379,3.4647505283355713,-5.811703803674124,800,46.71424434572733,-3.4995070863830584,0.005702185,1.0841352939605713,67.43557290832737,0.42202708,4.708696650882814,33.602770488218994,0.4221344,0.0005,0.0030854929396137974,1.3124516010284424,365.93457531535546,14.451269626617432,429.87947543121686,0.03162163081523338,79840000,0.009013389,13.10905408859253,498,1.3122594356536865
0.3959841728210449,-0.030981928209138778,0.10949993133544922,7273.156058311462,-1.6093255e-09,-46.66021310459594,3.371931791305542,800,-0.033109193178342954,211.1090820341435,3.7355008274369625,35.62129043350622,12.763818740844727,3.1885271072387695,3.6417980194091797,-3.5894037091375774,800,42.80277261919708,-2.1951347477528578,0.018959377,1.1510424613952637,74.16200160605455,0.42156282,4.8239909667488385,31.666555534905356,0.42166373,0.0005,0.0029632941311163057,1.1640150547027588,366.5614947128057,14.493238687515259,433.6898948548599,0.03129187128918729,80000000,0.045168042,13.29525899887085,499,1.16383957862854
0.43732333183288574,0.0338798941342135,0.10889863967895508,7287.4201991558075,1.0967256e-09,-49.87711511261966,3.366882085800171,800,0.020634603568838106,212.82373945318884,3.773901972418211,30.775058829023955,12.484203577041626,3.2053632736206055,3.430194616317749,2.8605680107491467,800,49.89899428680657,1.6850950295715665,0.388268,1.0802478790283203,125.26301963575486,0.42121035,5.051194986098251,36.87245538610938,0.42108068,0.0005,0.003233473805980848,1.1710503101348877,370.3892415003499,14.257830142974854,438.55866432071645,0.030914228564365452,80160000,0.26344934,13.057002782821655,500,1.1708729267120361
0.4207282066345215,0.015646525227786104,0.10852241516113281,7301.6327340602875,1.3828277e-09,-46.53145270402704,3.372555732727051,800,0.013696358911031381,209.4162053863733,3.7080756426698094,47.788620155961276,12.454024314880371,3.21490216255188,3.3927035331726074,1.0371137804967652,800,45.78740291737974,0.615615146241266,0.03443353,1.0735599994659424,25.570822226623143,0.42076916,4.9767672513044285,33.291933858343015,0.42080647,0.0005,0.0032899886173510715,1.167323112487793,363.765983496257,14.206143856048584,444.9917675170367,0.03126790208128442,80320000,0.09812802,13.009230852127075,501,1.1671452522277832
0.42534661293029785,0.002304046559153204,0.10784673690795898,7315.8704578876495,-8.22544e-10,-41.71378773756027,3.3594858646392822,800,0.0006106561482241534,211.5500466954412,3.7443523824458986,32.35530108851523,12.467020511627197,3.240250825881958,3.380732297897339,-0.24494852159044342,800,39.78578502531547,-0.17529608041273576,0.0044811927,1.0868353843688965,140.5082639700491,0.42044255,4.955978798065992,26.86810809973829,0.42048448,0.0005,0.0028908867962246475,1.175039291381836,367.44555097632457,14.231340408325195,445.5593328262694,0.030894086426887728,80480000,0.024380073,13.026201009750366,502,1.174849271774292
0.4450995922088623,-0.010585522200424172,0.10865974426269531,7330.132213115692,1.7881386e-11,-41.08555730717503,3.3727428913116455,800,-0.02201615826622398,209.54571945813183,3.708740221611891,39.43428760747758,12.461312055587769,3.2333502769470215,3.376622200012207,-1.538029115955321,800,41.02172908773086,-0.9240264790472454,0.010852249,1.0772724151611328,26.013733607683804,0.4201782,4.764838869226723,27.273006003122273,0.42021272,0.0005,0.0029197022743730964,1.1840720176696777,363.88548077321497,14.255144834518433,438.60609117766364,0.030986474108113737,80640000,0.01847461,13.041077136993408,503,1.1838867664337158
0.4264183044433594,0.013729392311391286,0.10904073715209961,7344.403056383133,1.8239021e-09,-42.51654426319466,3.3744704723358154,800,0.023067510714669268,209.60387026107855,3.7071939788916097,42.20211349339636,12.503521919250488,3.240720272064209,3.405388355255127,0.9170231115297515,800,39.70749214657794,0.5278938168535322,0.00477635,1.0778164863586426,65.10709683617974,0.42005402,4.823865483148293,24.14257277959968,0.42007488,0.0005,0.00274772982041421,1.1689646244049072,363.6840840402429,14.264343023300171,433.47788046879333,0.030783590953106368,80800000,0.009793618,13.065007209777832,504,1.16878080368042
0.4055764675140381,0.02134551332891364,0.10925984382629395,7358.763922691345,-1.01327835e-10,-39.17515322936892,3.3669161796569824,800,0.02423504785742268,212.54514919912083,3.7653026313629088,36.43374839439995,12.472995519638062,3.191194534301758,3.428518295288086,1.6726263560881551,800,37.54420847670536,1.0107720202651733,0.0040155835,1.084038257598877,57.34750154082203,0.4197483,5.046951833249285,25.083783351354224,0.4197113,0.0005,0.002784207431843137,1.3110558986663818,369.5096523205673,14.354490041732788,435.8397663355096,0.030819850956283517,80960000,0.0036162892,13.013852596282959,505,1.310875415802002
0.42623353004455566,0.01100840857729564,0.10880303382873535,7373.259826421738,-3.576277e-11,-35.74881812009555,3.366940975189209,800,0.014508763632706874,213.0223417932185,3.771816508639751,34.44299647030796,12.722544431686401,3.191699504852295,3.6080081462860107,0.6565666554320047,800,35.208020694020156,0.3869061908787165,0.0023520188,1.1498639583587646,42.623568740247165,0.41932032,4.964786452781905,22.92894184156011,0.41924062,0.0005,0.0026713692729982653,1.171473503112793,370.23648524813945,14.488692998886108,438.4885407648372,0.030563452636365097,81120000,0.00019758035,13.28357982635498,506,1.1712896823883057
0.4314918518066406,0.058116776345936094,0.10901904106140137,7387.459627628326,8.1062324e-10,-38.10853798923401,3.3712565898895264,800,0.06988771556148027,211.73244354978667,3.745029039579378,44.01100260266079,12.432628393173218,3.157518148422241,3.42384672164917,5.358367645896099,800,36.480189653801496,3.219023265091512,0.004752753,1.0763089656829834,87.1924293031781,0.41868988,5.082508747472906,23.65846475256315,0.41848525,0.0005,0.0027407418258924387,1.1642284393310547,367.5729317005851,14.19342041015625,431.33384520970156,0.02997612062833811,81280000,0.008046074,12.999134302139282,507,1.164046049118042
0.43107104301452637,0.019283261048257675,0.10873675346374512,7401.705111026764,-3.9637077e-10,-39.74662721234225,3.38004207611084,800,0.023547994169831075,214.33982008623977,3.7987703872739687,34.050081961939114,12.480066776275635,3.2122347354888916,3.396908760070801,1.4877770454033135,800,34.110687069828735,0.9103298854188128,0.0021504434,1.0826380252838135,-42.996850060212495,0.4181416,5.0384948364369215,22.704773944205126,0.41812152,0.0005,0.002638181861951114,1.1634163856506348,372.8103357071604,14.239062547683716,440.08265748231634,0.03092829877821961,81440000,0.0019824812,13.045838117599487,508,1.1632370948791504
0.399080753326416,-0.0678295347119804,0.1093745231628418,7415.945809841156,-1.4126301e-09,-37.04368919118171,3.3727989196777344,800,-0.06735768487776227,208.36214238887445,3.683604173102945,44.43171830675972,12.494788885116577,3.2457733154296875,3.3995718955993652,-7.234835108901629,800,37.35725450850703,-4.437634453440587,0.0014166199,1.0735406875610352,-25.762892354260646,0.41771296,4.4670591789733045,23.07817204158176,0.41774303,0.0005,0.0027192686372759472,1.1748566627502441,361.3455524029556,14.234241008758545,429.97502057174717,0.03167067721529338,81600000,-0.0027888042,13.029184818267822,509,1.1747376918792725
0.39286375045776367,0.04727471397464569,0.1084897518157959,7430.166745901108,-4.798175e-10,-37.28321489214635,3.363223075866699,800,0.041764888832743534,212.9707419825963,3.7705204719487235,39.37962989257946,12.487512588500977,3.2248284816741943,3.4151480197906494,4.273951839469525,800,37.18919701213129,2.632777644647333,0.0012476463,1.0799472332000732,18.341106060754793,0.4172409,5.101191933859238,23.821992809185044,0.41724148,0.0005,0.0027369711044392666,1.1701738834381104,369.9671865830301,14.214509963989258,439.08378869937155,0.030807233687634904,81760000,-0.0030319262,13.014892339706421,510,1.1699941158294678
0.40950655937194824,0.02952661714377005,0.10989165306091309,7444.377804279327,-3.4868725e-10,-39.62650331483419,3.372603416442871,800,0.04592379150829002,212.4901748035523,3.7651202820252196,36.87793891627675,12.45730185508728,3.1799683570861816,3.4204905033111572,2.504231018469456,800,35.278570048465134,1.5381838441868865,0.00851224,1.0789756774902344,38.034986515478394,0.41675824,5.054610431407722,23.574795367014378,0.4168626,0.0005,0.00270643535538595,1.1715724468231201,369.4660485419595,14.204520225524902,442.7261465529617,0.03069235992429256,81920000,0.01810296,13.002705335617065,511,1.1714544296264648
0.4314846992492676,-0.06446474300713262,0.10918354988098145,7458.611197471619,-1.2040138e-09,-40.5480882406981,3.376629590988159,800,-0.07159309098863552,211.70653595009068,3.744754049309215,34.548637860346666,12.460261821746826,3.212625503540039,3.384030818939209,-6.912217320245909,800,38.50354391344427,-4.198777101009646,0.0034586997,1.081202745437622,60.40078646548763,0.4163402,4.681000385649864,25.80068591633056,0.41641298,0.0005,0.0028379691329476087,1.1702444553375244,367.33068841255704,14.227068901062012,440.19106240370365,0.03153824284129204,82080000,0.004559093,13.026915073394775,512,1.1700654029846191
0.4387021064758301,0.010854428119018125,0.11179590225219727,7472.843274831772,2.247095e-09,-40.1947835075193,3.3732142448425293,800,0.01787657758036763,212.09708086945227,3.7530897783863897,42.300021074052445,12.455857038497925,3.1804492473602295,3.42326021194458,0.6055896768116372,800,38.714454706845586,0.3119806733196282,0.00085108244,1.075429916381836,-1.6434481163765635,0.4158266,4.901539545377008,28.14966420488459,0.41589534,0.0005,0.0029550061049010436,1.163581132888794,368.2295925352881,14.225719928741455,442.4354467314476,0.031244782264061608,82240000,0.0024614497,13.032321453094482,513,1.1633951663970947
0.4512913227081299,-0.04428397755941743,0.10852766036987305,7487.085141181946,-8.0019236e-10,-41.187130750263755,3.3665108680725098,800,-0.028683292274953233,210.6002748811281,3.7240269613424943,38.45347888873439,12.45242953300476,3.1743838787078857,3.4294281005859375,-4.9101051048099205,800,41.59930765791963,-3.006072486383008,0.0011106061,1.0782451629638672,76.16351762155183,0.41543242,4.717966521161838,28.053266853198974,0.41542703,0.0005,0.0029628644439485038,1.1672792434692383,365.2901066420569,14.235550165176392,437.61221061660694,0.03138619828455317,82400000,-0.004399146,13.03826904296875,514,1.1671013832092285
0.4253420829772949,-0.0006739138038789662,0.10890603065490723,7501.34254360199,-1.2397768e-09,-44.147191798247675,3.3821699619293213,800,-0.007532177940858569,212.6118384132741,3.766389951356221,41.943920019756405,12.496589183807373,3.216191053390503,3.418775796890259,-0.5503033030729273,800,41.20302567743187,-0.3375054787050098,0.0020951189,1.0769855976104736,18.94271859718998,0.41511264,4.92275099508572,28.602384194951775,0.41503552,0.0005,0.0029890394734817327,1.163456678390503,369.5185199326163,14.250993728637695,446.59748638777995,0.03128953596407372,82560000,-0.0014721556,13.056854724884033,515,1.1632816791534424
0.39649200439453125,-0.011406436079338755,0.10770630836486816,7515.630705118179,-6.6757194e-10,-44.46758298001905,3.366461992263794,800,-0.015581042702003601,213.27439931897945,3.7785933234929026,35.35605325158271,12.549649715423584,3.243356704711914,3.454859972000122,-1.6073594003776384,800,39.08937798828383,-0.9667046048004095,0.0009408243,1.078364372253418,81.41861787277533,0.4148202,4.952097768488076,26.560121377362012,0.41482222,0.0005,0.0028696845398298605,1.1720852851867676,370.75641288166213,14.281814575195312,435.00450158407534,0.03128670437383684,82720000,-0.0025993849,13.079872369766235,516,1.1719129085540771
0.3909614086151123,0.0409683137393829,0.10870623588562012,7529.825532197952,6.198883e-10,-41.68974942101338,3.3728954792022705,800,0.031939974550528015,212.92284324038158,3.767820562882776,38.06373796788925,12.466266393661499,3.2136592864990234,3.3991823196411133,3.623366888593624,800,38.24162182641837,2.213454133275644,0.00087403646,1.0765597820281982,65.56063036980919,0.41438916,5.041769099883456,26.951157914324515,0.41453183,0.0005,0.0029107781901683842,1.1665332317352295,369.6661902823126,14.188506364822388,434.55320194159043,0.03111292860128184,82880000,-0.0051471456,12.991963148117065,517,1.166348934173584
0.4084470272064209,0.013755111733665512,0.1084439754486084,7544.069289684296,9.819866e-10,-40.08397335892721,3.3639988899230957,800,0.008674823725437786,213.2478761667002,3.775470273050299,39.916474394430026,12.484671354293823,3.2137622833251953,3.4297266006469727,0.9020626382645974,800,42.70299273748333,0.5229946202545329,0.0016974751,1.0752248764038086,51.210504233561494,0.41392612,5.036704311830362,27.294495525740764,0.41392663,0.0005,0.002912199220687289,1.1804039478302002,370.44744812684223,14.23743724822998,437.23016860104934,0.031187243587725746,83040000,-0.0022617732,13.027501106262207,518,1.1802215576171875
0.4309208393096924,0.00014184298113815928,0.10943889617919922,7558.31370472908,1.296401e-09,-41.60167202731951,3.384772539138794,800,0.0031072566218733446,212.68613625823076,3.767061198765892,40.480088172558204,12.473750591278076,3.198821783065796,3.405444622039795,-0.45145203537831763,800,40.63395563239678,-0.24855036671174274,0.0019692492,1.079359769821167,60.180617880332804,0.41362533,4.9341134980239545,26.182340968371154,0.41362083,0.0005,0.0028414514228075802,1.1682705879211426,369.58368281022746,14.238086938858032,440.34697194941464,0.031703916967828476,83200000,0.00092076237,13.040079832077026,519,1.168093204498291
0.4102034568786621,-0.013432557183974791,0.10843658447265625,7572.513657331467,2.4735929e-09,-38.255932978041585,3.3571951389312744,800,-0.010937799390898147,214.38659927117584,3.7940585472503714,32.26622389181761,12.451195478439331,3.1909496784210205,3.42274808883667,-1.7989017170237576,800,36.676261864299825,-1.0808521960292374,0.0049756397,1.0803356170654297,77.1338809041921,0.41330385,4.9043155413368735,25.02158799614588,0.41335624,0.0005,0.0027588040954826744,1.1681761741638184,372.26258419389455,14.193607568740845,438.5374510910124,0.03176302096406747,83360000,0.006483265,12.995793104171753,520,1.167997121810913
0.4264214038848877,0.05338418079334208,0.1080324649810791,7586.753432273865,4.76837e-11,-41.457703475185774,3.3681015968322754,800,0.04321253409808554,215.97828376508937,3.8297296043411335,37.30547718046744,12.473464727401733,3.245936155319214,3.3584189414978027,4.872388930781526,800,41.07034472539055,2.9438987818152738,0.0010357959,1.0765516757965088,12.056252786122624,0.4128376,5.228944032779325,25.949021883007692,0.41289142,0.0005,0.0028456794654216117,1.1694293022155762,375.83865498343033,14.233461380004883,448.93736227767573,0.031366632210515354,83520000,-0.0026045074,13.03395938873291,521,1.1692516803741455
0.42864227294921875,0.0132231975929569,0.10857772827148438,7601.01741361618,3.8892037e-10,-39.23396806650257,3.378431558609009,800,0.013623566072329223,215.48686118229614,3.820482869820689,30.118466433919373,12.49043321609497,3.2248759269714355,3.4089748859405518,0.8631700099061157,800,41.07054574444086,0.5442909940122856,0.004378166,1.0743849277496338,81.06805317491177,0.41246814,5.08657650194448,25.5237458904428,0.41237092,0.0005,0.0028105272791277996,1.1728262901306152,374.88035201757054,14.257549285888672,429.8204710164163,0.03155193958372057,83680000,0.003954256,13.05370306968689,522,1.1726467609405518
0.42842936515808105,0.038782085563110226,0.10938262939453125,7615.266765356064,1.6123056e-09,-38.53477392594245,3.3714687824249268,800,0.034431555996866384,213.23197943656953,3.772874736639051,46.57652078574074,12.472779989242554,3.219937801361084,3.400330066680908,3.4162153680842295,800,40.10229468563121,2.073517912860139,0.0018395775,1.076676845550537,45.791963282391464,0.4121123,5.0842316945586195,25.631361397278678,0.4120802,0.0005,0.002829395336350478,1.175835371017456,370.1056431341869,14.242950916290283,444.70873412152537,0.03189714729517745,83840000,0.0035030162,13.036590337753296,523,1.175656795501709
0.4296901226043701,0.012504166393495074,0.10747432708740234,7629.4896466732025,-8.0466267e-10,-38.76105331545898,3.360799789428711,800,0.01793765285327125,215.8452171542289,3.8229214508624216,37.20458649442923,12.452325105667114,3.207611322402954,3.402033805847168,0.7795986000387538,800,40.68353184129634,0.41260821312439505,0.001823989,1.0766122341156006,40.46145772704343,0.41175944,5.037837119197565,26.766077388374544,0.4116755,0.0005,0.002906048599086803,1.1712627410888672,375.0385257626497,14.216448068618774,447.68102356065197,0.032220079372509404,84000000,-0.0015108366,13.015510559082031,524,1.1710824966430664
0.4289975166320801,0.02792387795893166,0.10910964012145996,7643.755253076553,2.8431415e-09,-38.63561582022976,3.3782827854156494,800,0.028078528644174115,213.14108273890568,3.775574041938926,42.29569921955282,12.484650373458862,3.200510025024414,3.4275124073028564,2.3244893098809962,800,39.688060057167164,1.41823707035412,0.0047308765,1.076714277267456,-16.317070808261754,0.41126233,5.034483353723432,26.519878723575324,0.4113011,0.0005,0.002891527931355465,1.1804516315460205,370.38258829490655,14.259303331375122,433.2878100861932,0.031647503551959354,84160000,0.0071366886,13.048778533935547,525,1.1802663803100586
0.42867445945739746,0.026437416375620772,0.10852861404418945,7658.03325676918,2.5033964e-10,-42.18924590860533,3.3686327934265137,800,0.03656135455995033,215.3712836823266,3.8140378267917745,34.17448478964959,12.512511968612671,3.2040958404541016,3.4547812938690186,2.1594671033920694,800,41.75804470130517,1.270036055577845,0.0037237431,1.0812132358551025,138.12159698131964,0.41077358,5.0668391542893865,28.77190588171552,0.41072038,0.0005,0.0030091597701449348,1.1663830280303955,374.32299526877125,14.271669626235962,442.4506700639357,0.031228900447816815,84320000,0.00074350886,13.075688362121582,526,1.1661932468414307
0.40335869789123535,-8.070253976012367e-05,0.10975527763366699,7672.267988920212,-1.1667609e-09,-40.05081624922124,3.366943836212158,800,-0.007689469474297983,214.0554835368067,3.79185272147302,41.19294897524927,12.488816976547241,3.253596067428589,3.383723020553589,-0.4721015635802951,800,38.0206340621217,-0.28559277717179044,0.0066896444,1.0794124603271484,40.333255787840734,0.41037953,4.999282782776424,26.319109827662764,0.4104306,0.0005,0.0028645438563423145,1.1702651977539062,371.9572032790724,14.228162050247192,444.7104554293612,0.03211234525762634,84480000,0.018708248,13.027904033660889,527,1.1700899600982666
0.41210365295410156,-0.01452364211265044,0.10810112953186035,7687.091586828232,-2.1219253e-09,-40.37886306207966,3.7658262252807617,800,-0.01005368468053637,215.36153094395777,3.814708060037713,35.06507562984075,12.91363787651062,3.226059913635254,3.438673496246338,-1.934201077024557,800,41.15983168627474,-1.2258536520280297,0.0020439145,1.0798530578613281,94.84509784704895,0.4099319,4.940292239070276,28.528727151768965,0.40991277,0.0005,0.002988715901247254,1.327207088470459,374.19249179944165,14.817241191864014,449.7894203294505,0.03232500962281685,84640000,0.0071344287,13.45986557006836,528,1.3270182609558105
0.3951680660247803,-0.040955059408444766,0.10937714576721191,7701.585374593735,1.1503697e-09,-43.00775419646051,3.375864267349243,800,-0.0332984635478149,214.06482102168877,3.792314498080083,36.7030869276975,12.748634576797485,3.207690477371216,3.6183502674102783,-4.572972409275739,800,41.18386297615702,-2.794786199947056,0.010910156,1.1415832042694092,48.9406458413533,0.4095788,4.804244662928945,27.75193260610937,0.40959683,0.0005,0.002956523080916066,1.1735334396362305,371.92620646638824,14.48645567893982,437.49367294696304,0.03235766614184469,84800000,0.04325495,13.2791109085083,529,1.1733472347259521
0.4194827079772949,0.013876645946201973,0.10813236236572266,7715.862400531769,-4.947186e-10,-46.371380664487006,3.3696444034576416,800,0.011203961230504742,215.77170028033416,3.830060701035301,28.694324726157326,12.520880460739136,3.2256288528442383,3.4406325817108154,0.888625010679018,800,41.780694958377914,0.48625759826655324,0.007842215,1.0812029838562012,209.10692597502714,0.4092535,5.177792934810173,31.309658031871585,0.4092107,0.0005,0.0031171037059514414,1.1661791801452637,375.8350900020882,14.270665168762207,440.93062696007365,0.03143780223695905,84960000,0.029571386,13.074443101882935,530,1.1659960746765137
0.43046116828918457,0.003247682809331353,0.10945940017700195,7730.1573574543,-2.8252602e-09,-44.10685694445567,3.3765907287597656,800,-0.0005642265136242408,212.993569964302,3.772014131365303,42.25360617240294,12.524427652359009,3.2306132316589355,3.4382028579711914,-0.159373272121137,800,39.18764398572429,-0.11600020965999384,0.0068957447,1.0758771896362305,-10.76370011288992,0.40889362,4.8952987161598704,29.552568428659466,0.40890494,0.0005,0.0030262082438027157,1.1685338020324707,370.1102217099523,14.288534879684448,436.5215730042386,0.03146971974075641,85120000,0.02547748,13.090304613113403,531,1.1683557033538818
0.4300715923309326,-0.02639691166356812,0.10967850685119629,7744.439525127411,-1.871586e-09,-38.34516432747478,3.3780245780944824,800,-0.016107253339885556,214.27239959110332,3.800904147647017,33.82997708244795,12.503081560134888,3.203188896179199,3.4296631813049316,-3.1041574988262095,800,39.643225469280694,-1.9018748918685686,0.005885749,1.078395128250122,29.57786740570893,0.4085903,4.966711599292378,26.717470269598806,0.4086736,0.0005,0.002869659760673565,1.1768734455108643,373.0291113547884,14.27580189704895,439.0413171515841,0.031179716134930976,85280000,0.013152914,13.068799257278442,532,1.1766893863677979
0.42993593215942383,-0.027267276494584883,0.10868263244628906,7758.754424095154,-1.8596648e-09,-42.85523581999164,3.370596170425415,800,-0.028782901517712317,213.36219005672044,3.7823991583373333,37.778618098227824,12.539278745651245,3.233795166015625,3.4542226791381836,-3.203010033899255,800,42.43709325007522,-1.9598215112035613,0.0026607993,1.0757486820220947,14.286526789630559,0.40814328,4.911005324414017,27.963794291150755,0.40809968,0.0005,0.0029588783474058656,1.1749110221862793,371.07526172654775,14.308621406555176,437.4988483133215,0.03169218725366758,85440000,0.00036102944,13.103817462921143,533,1.174727201461792
0.4160730838775635,-0.015783363092512083,0.10920405387878418,7773.007356643677,-8.642673e-10,-39.70565766920253,3.390258550643921,800,-0.01021835574080699,215.2672940970543,3.8232659268825753,31.708672161119786,12.502230405807495,3.2026450634002686,3.4270126819610596,-2.051641841719073,800,43.302061162911485,-1.260800799686797,0.0023604957,1.0803406238555908,57.929586073745796,0.4075865,5.082393115697366,27.36420188799181,0.40759525,0.0005,0.002934743676621191,1.1629600524902344,375.0814055976032,14.246495485305786,440.70131634997216,0.03171721991075542,85600000,-0.002266165,13.053480863571167,534,1.1627864837646484
0.42775416374206543,0.05040874005033734,0.11165189743041992,7787.312597751617,-1.6301872e-09,-42.360415264905015,3.3685762882232666,800,0.049218232359700964,216.29050405779998,3.8419739044470624,30.225815827028832,12.523189067840576,3.2110323905944824,3.464081048965454,4.579064188676839,800,37.94897974210857,2.8019868000576618,0.012697232,1.0802569389343262,174.8020642692782,0.40697613,5.273442386459803,25.531795296242723,0.40711802,0.0005,0.002846753853170255,1.1806492805480957,377.09617554259705,14.298771381378174,439.5199516427686,0.03106957982329575,85760000,0.031123495,13.088667869567871,535,1.1804687976837158
0.431781530380249,-0.03247083634226957,0.109222412109375,7801.595914363861,-8.5830687e-10,-34.817026723177946,3.3609533309936523,800,-0.0369427229046309,214.04616029169287,3.794836699519677,37.92773988710182,12.512688875198364,3.2231853008270264,3.4441323280334473,-3.682957873091527,800,34.00377292715355,-2.2191276711340895,0.0066556297,1.080779790878296,-7.206876005677207,0.40649343,4.828841874102481,22.071133469953885,0.40649778,0.0005,0.002653001228715964,1.167170524597168,372.2904131624189,14.276886701583862,442.07637436939615,0.03211437069925147,85920000,0.021269316,13.079693078994751,536,1.166985034942627
0.43737220764160156,0.021812204171682097,0.10817289352416992,7815.770038127899,1.5437603e-09,-32.77666460487467,3.3545022010803223,800,0.02087931789959381,215.0821309142098,3.816960846505803,34.284266222903334,12.400471925735474,3.1611521244049072,3.4077773094177246,1.7605235192744149,800,33.01394152259256,1.016281575089294,0.0055771163,1.0747950077056885,22.54298119544345,0.40605396,5.140911418582057,20.933612786951233,0.4061364,0.0005,0.0025580920921794673,1.1663055419921875,374.6846387243485,14.167648553848267,433.51512902043527,0.03096632375078021,86080000,0.02087545,12.972035884857178,537,1.1661217212677002
0.4064667224884033,0.015127217816940259,0.10800981521606445,7830.020280838013,1.6570093e-09,-36.11575103221813,3.386610984802246,800,0.021872038119835877,214.6639705826218,3.804625395205914,35.92942605631847,12.503818273544312,3.2070908546447754,3.4302403926849365,1.1028930399374668,800,35.20859264162675,0.6838240991897439,0.0027771688,1.0760016441345215,38.76031910844388,0.40551713,5.081359216809575,19.899750852358025,0.40541783,0.0005,0.0024720570352349982,1.1696348190307617,373.4759448432815,14.243911743164062,431.621429871049,0.03085418207842246,86240000,0.017159278,13.044306993484497,538,1.16945219039917
0.42842864990234375,0.018782785789430483,0.10905814170837402,7844.228739976883,1.7762185e-09,-32.19928362797265,3.3744966983795166,800,0.010723947682274257,216.43813355466642,3.838510668130421,25.762469768822424,12.442775249481201,3.1954197883605957,3.3893227577209473,1.4756826238278302,800,31.177857272777068,0.9420014766857804,0.006903445,1.0786528587341309,161.63580193744903,0.40504667,5.144960297338616,19.39487378966501,0.40506363,0.0005,0.002424873240168629,1.1658568382263184,376.826062247535,14.202080965042114,448.11050238889135,0.03082826843338882,86400000,0.03109849,13.006274223327637,539,1.1656763553619385
0.4285905361175537,0.012391972999317574,0.10800528526306152,7858.463992595673,3.3974637e-10,-33.768270134129715,3.367800712585449,800,0.008821138091542776,213.22952068507874,3.7796972473039756,34.59464942770989,12.458870649337769,3.217312812805176,3.394416570663452,0.8235677550247555,800,34.658832296258126,0.5135135838883192,0.003385763,1.077195167541504,82.91998495982999,0.40473396,4.971216834300688,21.376678180281125,0.4046212,0.0005,0.0025463094125029997,1.177229642868042,371.04525493647816,14.22888970375061,442.63955933842954,0.030553671757718774,86560000,0.018932322,13.021444320678711,540,1.1770431995391846
0.43898797035217285,-0.03985418740392879,0.10930275917053223,7872.695308208466,-1.257658e-09,-31.373439474673077,3.37070369720459,800,-0.03669456517432488,212.47384076314904,3.763839632602735,31.069882413224043,12.446372270584106,3.1872024536132812,3.4079344272613525,-4.385591957896798,800,32.655628989272415,-2.6965742526030683,0.004454132,1.0751872062683105,83.5003682691793,0.40448904,4.7242994200886805,19.041248497381627,0.4045631,0.0005,0.0024362338682142356,1.1742489337921143,369.28588317856224,14.224935054779053,430.2415039422322,0.03161689776889806,86720000,0.021914179,13.020708799362183,541,1.17405104637146
0.42981815338134766,-0.0075378471048413755,0.10863542556762695,7886.991900205612,-4.5299514e-10,-29.100126179639766,3.371396064758301,800,-0.007839747923352769,211.31015362137416,3.745234641716368,37.4729740754128,12.524780750274658,3.215644598007202,3.4526655673980713,-1.1430603566224995,800,30.273393493753915,-0.7580046974056459,0.0016634315,1.0794968605041504,9.322926555215297,0.40412006,4.8291272838660175,18.05072273670708,0.40405545,0.0005,0.0023489766201453947,1.1707251071929932,367.5351772467837,14.290138006210327,435.73179904371096,0.030825730758566226,86880000,0.013698566,13.089218616485596,542,1.1705405712127686
0.4271066188812256,0.04315506951667735,0.10844302177429199,7901.205359458923,-1.308322e-09,-33.51129666270222,3.3582112789154053,800,0.0497007645044949,213.45952452562312,3.779382396549952,39.78856565222953,12.449011325836182,3.1975409984588623,3.4114339351654053,3.9207127803014474,800,29.414114925002416,2.4807406965341956,0.0021716089,1.0752785205841064,15.804437021283103,0.4036918,5.083732081232591,18.14572086035977,0.40364656,0.0005,0.0023883965700746937,1.1662731170654297,371.0152104292883,14.207055807113647,442.2914910454859,0.029766519776519125,87040000,0.012345312,13.010560274124146,543,1.1660897731781006
0.43947315216064453,0.008401372101895772,0.10915303230285645,7915.458567142487,6.7353245e-10,-33.54143203873197,3.370903968811035,800,0.0045256412478762095,211.5542077745861,3.7502879768458595,33.2548399641918,12.474987506866455,3.180198907852173,3.428929090499878,0.4483403713175801,800,31.49846472237396,0.279694061605926,0.0030725317,1.0776886940002441,178.25572970022856,0.40331376,4.910865520397382,18.085382645122692,0.4033605,0.0005,0.0023732298732819616,1.166956901550293,367.9806448078642,14.246770143508911,431.906893953198,0.03075942318939417,87200000,0.0068403147,13.049593210220337,544,1.1667780876159668
0.41016554832458496,0.05159269119311955,0.10760807991027832,7929.668532848358,-6.198884e-10,-30.182613607104177,3.3695363998413086,800,0.04599149218363006,213.53284514944963,3.7845814848851442,39.31030356080859,12.459658861160278,3.1859331130981445,3.4320569038391113,4.773963130599239,800,30.997980290147353,2.972093371698829,0.0029893029,1.0715842247009277,22.664959424694153,0.4028922,5.173617157008318,16.61184423869081,0.40278584,0.0005,0.0023255143714426925,1.1696209907531738,371.47092999219404,14.203455209732056,444.78278520400136,0.030176346569509006,87360000,0.0022259536,13.003430604934692,545,1.1695044040679932
0.4314894676208496,0.026282030766462877,0.10946130752563477,7943.937298774719,1.5497197e-10,-30.02796149032517,3.3742423057556152,800,0.022618534783370555,213.31824838623456,3.779709451396308,39.99279768910629,12.500276327133179,3.210601806640625,3.4340150356292725,2.2398175882506637,800,31.978248071661174,1.4549794114400063,0.004595705,1.0798909664154053,62.90079335992644,0.40246934,5.010585743947466,17.61756367712068,0.40239596,0.0005,0.002348935647268997,1.1655306816101074,370.8799027684916,14.262372970581055,436.10391444607967,0.030807301307761187,87520000,0.009852805,13.067278146743774,546,1.1653492450714111
0.44318699836730957,-0.0031525578677228877,0.1090700626373291,7958.212601423264,-7.1525574e-10,-33.563613409796645,3.3683362007141113,800,0.0012289641201195956,211.82676456268126,3.756531837213025,36.64204083453364,12.493321657180786,3.2361040115356445,3.409198045730591,-0.7197117190397718,800,34.27294090422562,-0.4435019195319232,0.0064587793,1.078763723373413,62.86489832742586,0.4020931,4.883235809669147,19.982387972378927,0.40208423,0.0005,0.002463040331680885,1.1665260791778564,368.55095000505673,14.26899003982544,436.324673845082,0.03116785390948563,87680000,0.012719712,13.071574687957764,547,1.166341781616211
0.4308338165283203,-0.0007254233950801833,0.10804104804992676,7972.499782562256,-7.8380114e-10,-31.568352455921808,3.362217903137207,800,0.00012366953630054133,212.2797663155957,3.7569485685070605,38.65949514694117,12.501851558685303,3.228546380996704,3.432910919189453,-0.45564304006316886,800,28.214629074523295,-0.28525461231268595,0.0072836736,1.0761396884918213,31.453690390495897,0.40175223,4.803179609965904,17.054369819047864,0.4018044,0.0005,0.0023233765593908147,1.1843268871307373,368.60457645497854,14.280855417251587,436.0281392676725,0.03139666998061802,87840000,0.024887513,13.066717863082886,548,1.1841506958007812
0.40709662437438965,0.026276251983273647,0.10917830467224121,7986.741892576218,-1.538545e-09,-32.6483598833235,3.368837833404541,800,0.02102016383505851,213.29518636041198,3.777522186389949,36.91421636793223,12.494190692901611,3.226064443588257,3.4132492542266846,2.22597949202939,800,37.780297127096226,1.3931051610852703,0.016194668,1.0820903778076172,26.07960053105608,0.40144202,4.9777566202905525,19.065548933788165,0.40137005,0.0005,0.0024541902509179177,1.1699903011322021,370.6715955824725,14.235825061798096,444.3885569707242,0.03106329958580386,88000000,0.041890178,13.036480903625488,549,1.1698064804077148
0.4283759593963623,-0.045390162859181335,0.10820674896240234,8001.050085306168,5.00679e-10,-29.100258887171428,3.379472494125366,800,-0.05077685152253271,209.39414523484425,3.7053106053141325,39.5749087158636,12.536391496658325,3.221773147583008,3.446168899536133,-4.9049762403727115,800,27.089762080042405,-3.0823042599188555,0.005182334,1.0845885276794434,30.251283206927074,0.40123227,4.473616730812453,14.517812258069078,0.4011824,0.0005,0.002188820329020785,1.1726758480072021,363.3887516051499,14.301786422729492,442.399705737539,0.03251057565683203,88160000,0.06316969,13.098954439163208,550,1.172499179840088
0.43186497688293457,-0.044952493186216705,0.10858440399169922,8015.283633232117,-8.4042534e-10,-27.822325763238318,3.383955717086792,800,-0.04297857915125996,208.39532256429578,3.6899240338349695,32.314521207153724,12.458054065704346,3.178797960281372,3.4142098426818848,-4.8433456046167445,800,22.985722492759884,-3.1099564949689658,0.005006892,1.0785822868347168,48.015129289567824,0.40094355,4.467921691699392,12.615288998188628,0.40090352,0.0005,0.0020702108334990396,1.1723990440368652,362.0412932852085,14.227241516113281,446.6238050578142,0.03134910828599551,88320000,0.04532662,13.024516820907593,551,1.172217607498169
0.46665072441101074,0.02759696365567545,0.10845708847045898,8029.593060970306,-7.152554e-11,-30.999778895601967,3.373288154602051,800,0.03732609380282344,215.53031452883312,3.8212322513805193,28.2955960867651,12.504462003707886,3.1933228969573975,3.4553701877593994,2.420178194775437,800,24.632194815448553,1.5675322160215155,0.003260012,1.0816564559936523,191.21845883982127,0.40066266,5.242386401454436,12.670862000919497,0.40064558,0.0005,0.002007081594726546,1.1674914360046387,375.26742588727234,14.303036451339722,450.0997338569516,0.029354109786474753,88480000,0.033401143,13.105569839477539,552,1.1673123836517334
0.4306519031524658,0.00806369101588399,0.10898208618164062,8043.867352485657,2.4020672e-09,-27.134773442879514,3.363156795501709,800,0.003811842518962629,212.7480136104502,3.7681939436711,37.35287399307923,12.49330472946167,3.2082157135009766,3.439784526824951,0.45463724558989893,800,26.578986444302434,0.2899626068657251,0.009517109,1.0775339603424072,39.175890526123865,0.40044913,4.940522250041727,14.152007896856679,0.40038326,0.0005,0.0020912405784746153,1.1786963939666748,369.89893473323855,14.26790452003479,433.2908196140224,0.030567589451908513,88640000,0.027298983,13.058966875076294,553,1.1785099506378174
0.427462100982666,0.027240864354611257,0.10918426513671875,8058.075879096985,6.9737444e-10,-25.291708745478644,3.368786334991455,800,0.027693576871976232,216.03572245075594,3.83319472599086,29.608113459791575,12.430060625076294,3.1668143272399902,3.414064645767212,2.3799677643701544,800,24.03631419295075,1.5410086234995355,0.0031567463,1.0770668983459473,214.1348886490068,0.40022272,5.227544466611715,13.050223112217642,0.40015572,0.0005,0.0020455028272623275,1.1798582077026367,376.3802638855748,14.2021803855896,440.3074242755729,0.03057819369111915,88800000,0.009400678,12.992774248123169,554,1.179682731628418
0.43619871139526367,0.005935416637975292,0.10946297645568848,8072.425168275833,4.172316e-11,-28.87710818789905,3.3762784004211426,800,-0.0016475044838537678,214.4655344609017,3.7994320004772693,27.70750104558745,12.575753927230835,3.1957688331604004,3.5095858573913574,0.2461794051957702,800,23.959258994925566,0.14196577421920864,0.003428697,1.0878090858459473,70.25041669075003,0.40000683,4.990303572316864,13.513440278858756,0.4000661,0.0005,0.0020583920979205654,1.1654634475708008,373.0178527131022,14.342777729034424,437.22666422843463,0.03064067017391961,88960000,0.0003234675,13.14740252494812,555,1.1651732921600342
0.427767276763916,0.014832984968126697,0.10752248764038086,8086.62496972084,4.7087656e-10,-25.597023708684272,3.3769235610961914,800,0.00615315689070482,215.1753518835052,3.812498092707994,31.28374948603011,12.434288501739502,3.1779422760009766,3.3961756229400635,1.1248257376393227,800,29.913419407036812,0.7073579278901727,0.0043273345,1.0795166492462158,56.65152814622928,0.39971495,5.064092193682396,14.767091152790902,0.3997234,0.0005,0.0021414467762258488,1.167294979095459,374.28256759720284,14.193407773971558,434.29488382577335,0.030741386062978656,89120000,0.0060389466,12.995614051818848,556,1.1671795845031738
0.4126758575439453,-0.02724248561850045,0.10866880416870117,8100.856826543808,-1.3172627e-09,-25.28022168599402,3.3715250492095947,800,-0.03627105371678407,213.22823872921379,3.7789350106678103,27.04872060545728,12.480176210403442,3.2187795639038086,3.4103546142578125,-3.066977937729522,800,22.26283748618577,-1.9878896706154696,0.0014570819,1.076507806777954,135.38852766944552,0.3993728,4.783106135659947,12.736466965289738,0.39939293,0.0005,0.0020448931999179705,1.1675593852996826,370.8795581851097,14.2254638671875,431.96080511239865,0.0315631777020821,89280000,-0.0027286005,13.02812671661377,557,1.1673710346221924
0.46343541145324707,0.006983318347415042,0.11722397804260254,8115.50324010849,-1.323223e-09,-23.942333050599675,3.5871052742004395,800,0.005466095215254611,214.79276527494005,3.806590653184885,26.379091465793145,12.834291696548462,3.3393232822418213,3.417619466781616,0.35537612629287396,800,24.64176730782089,0.24339995355170604,0.0015202777,1.0810835361480713,155.0273277783482,0.39911407,5.0248118711561345,13.164599698858527,0.39906645,0.0005,0.002041642708337079,1.1674585342407227,373.74450139956735,14.640052556991577,442.36000936133183,0.030941150481383357,89440000,-0.0019860251,13.442667722702026,558,1.1672866344451904
0.42957377433776855,-0.01276063514170447,0.10952329635620117,8129.728004932404,4.1723312e-11,-26.020052811533716,3.3676254749298096,800,-0.008034385892346486,212.8097788030162,3.7691929450453836,30.264358297735242,12.455429553985596,3.178140640258789,3.4264960289001465,-1.6225152815361867,800,25.0550536380826,-1.0335989955585283,0.010887714,1.0783588886260986,115.7049919085006,0.39877582,4.831410459367148,13.429408307503406,0.39890534,0.0005,0.0020556854309925925,1.1682112216949463,369.9696656047659,14.218406677246094,430.0130761454186,0.031117791133858905,89600000,0.027089993,13.020540714263916,559,1.1680281162261963
0.43065381050109863,0.014013599572350828,0.10808897018432617,8143.958978891373,-1.7642975e-09,-25.039042993257617,3.3723981380462646,800,0.014424298388348187,216.53400052596254,3.8368613439562456,27.87082186546841,12.46163535118103,3.1894490718841553,3.416813373565674,1.0616088773717456,800,25.126779218784996,0.682124135206321,0.0025360105,1.0793519020080566,131.02057081561807,0.39844266,5.092714172452755,12.874242064930696,0.3984983,0.0005,0.0020081918871183583,1.168048620223999,376.7374527940403,14.224632024765015,437.16786160602896,0.03070872080767976,89760000,0.0036663227,13.026366472244263,560,1.1678681373596191
0.428086519241333,-0.034006028693068034,0.10885381698608398,8158.1989324092865,-1.6987324e-09,-28.565504663424427,3.3719265460968018,800,-0.03321368926277023,212.732933534322,3.764314667654674,33.10218707475736,12.468063116073608,3.2119030952453613,3.4037203788757324,-3.7502459972996793,800,24.844163846904767,-2.3681797021345963,0.0014020357,1.0783872604370117,18.750677621921866,0.3979071,4.679044547206794,13.489879082368503,0.39794788,0.0005,0.0020612516929516575,1.1718554496765137,369.43205177332675,14.233564853668213,429.9779541040211,0.031689624224160697,89920000,-0.0021301717,13.030985116958618,561,1.1716704368591309
0.4066767692565918,-0.025909466624690083,0.10907316207885742,8172.400705099106,1.9401312e-09,-28.30477783947788,3.3544416427612305,800,-0.03246141363659085,213.23485735637917,3.7760310841552687,36.602046037128126,12.445508003234863,3.1797070503234863,3.4331259727478027,-2.9354644123626987,800,23.68592130825734,-1.8113125715077933,0.0019901325,1.0745093822479248,-17.485348640327793,0.39746976,4.726434589174756,13.105653679850064,0.39753598,0.0005,0.0020292402755970125,1.1788032054901123,370.5819890612246,14.195452213287354,434.5216170337218,0.032006793987919745,90080000,-0.0018516721,12.987256050109863,562,1.178624153137207
0.43111205101013184,0.025695820471293058,0.11002373695373535,8186.6303606033325,2.6822086e-10,-27.14043857886114,3.3757224082946777,800,0.03438614803220364,216.5462242448458,3.8369355747416107,33.82907393610274,12.458743810653687,3.167081832885742,3.4383115768432617,2.212275864031669,800,25.411347742468056,1.3887585273363396,0.0013078504,1.07334566116333,9.018862925758253,0.39716285,5.185526411161411,14.439542425349698,0.39713648,0.0005,0.002104173399860572,1.1661229133605957,376.7500644834614,14.223340034484863,440.65916096362713,0.030351846793973822,90240000,-0.0019768972,13.025840759277344,563,1.165945291519165
0.44681406021118164,0.0145956711837696,0.10816407203674316,8200.877783536911,-1.7255545e-09,-28.693559634514962,3.363511323928833,800,0.0161103382057464,214.7337867464599,3.806471402209181,36.744346651341786,12.464406490325928,3.2035019397735596,3.416637897491455,1.1062582582585196,800,26.65563259361292,0.7196244935091102,0.0009085064,1.077906847000122,42.554548785075276,0.3967684,5.043735874124061,14.084049675994317,0.39677352,0.0005,0.0020782013694516798,1.165647029876709,373.63419253987246,14.241031169891357,452.2009324773377,0.030991180719431067,90400000,-0.0040606703,13.045417308807373,564,1.1654741764068604
0.4319326877593994,-0.00010106024638114164,0.11067485809326172,8215.123964548111,1.358986e-09,-23.574697010575797,3.376168966293335,800,0.00025734806233990604,214.6360927647821,3.8007625378680183,29.848785572591456,12.47068977355957,3.190964698791504,3.419959306716919,-0.3573950576045074,800,29.549955972180886,-0.19168682164681208,0.00085295795,1.080406904220581,48.8920402485809,0.3963105,4.923236162687195,13.55627650612939,0.3963942,0.0005,0.002040578662834669,1.170790433883667,373.06629218548653,14.239892959594727,433.9917662302191,0.031553159881836004,90560000,-0.0050079706,13.0392906665802,565,1.1706132888793945
0.4264395236968994,-0.013944246760961312,0.10886740684509277,8229.421507358551,4.7683635e-11,-26.92838575566907,3.3806347846984863,800,-0.017905264233257282,212.58051435061395,3.761835249582141,40.53303685461445,12.52977967262268,3.2380661964416504,3.423980236053467,-1.743495936940161,800,24.8158324166018,-1.0977122328684101,0.0012186246,1.0840132236480713,19.553431264780595,0.39594388,4.784503150613523,13.559416938135321,0.39608938,0.0005,0.0020421011924706156,1.1707687377929688,369.25041483649534,14.291169166564941,429.20299605239825,0.03146707846806004,90720000,-0.0050607207,13.091125965118408,566,1.170595645904541
0.44380855560302734,-0.006046312245371821,0.10851430892944336,8243.674984693527,-2.1576883e-09,-24.77744238147956,3.363509178161621,800,-0.008128712509565438,214.71578872381048,3.8005924272875107,30.90095304208071,12.469866752624512,3.2088541984558105,3.416257858276367,-0.9458733899887087,800,25.484658785777857,-0.600041439662863,0.0012904018,1.0804855823516846,18.929943944708757,0.39570656,4.909014765518972,13.022345345185439,0.39568555,0.0005,0.0019985969362323547,1.1694109439849854,373.0613403443206,14.247123718261719,433.0036102489705,0.031339663623084345,90880000,-0.0048085772,13.048155784606934,567,1.1692378520965576
0.44307923316955566,-0.01804382272731005,0.10939359664916992,8258.011433839798,-3.9935116e-10,-25.731965838470536,3.3835456371307373,800,-0.024323199630747364,213.60950816632524,3.7829248543848824,27.288247531802405,12.552312135696411,3.2265255451202393,3.456988573074341,-2.1488249099417898,800,25.658884935725453,-1.3797042896879563,0.0015827736,1.081322193145752,170.18469925178405,0.39550033,4.820602063308246,13.158705332511975,0.39548036,0.0005,0.0020207962852304678,1.169459581375122,371.3234204966226,14.330036163330078,442.5886477409496,0.03162091904866945,91040000,-0.003801413,13.130833625793457,568,1.1692771911621094
0.43822288513183594,-0.017817398458923737,0.10873699188232422,8272.247143030167,1.0743737e-09,-27.517593990674204,3.367638349533081,800,-0.013344223144366538,213.38367132162085,3.7766717879023766,31.409592737837404,12.446569442749023,3.1904385089874268,3.4044137001037598,-2.1216606084280607,800,23.758404817869728,-1.3363328803257446,0.0011946108,1.0791015625,68.51860308544777,0.39527678,4.808978828417841,12.7150603597468,0.39520854,0.0005,0.001997052191109257,1.1797504425048828,370.68829900357645,14.229275465011597,431.5990411634686,0.031733869353683254,91200000,-0.004782988,13.019626379013062,569,1.1795673370361328
0.4302554130554199,-0.019967402774730355,0.1098020076751709,8286.918283224106,1.1116267e-09,-23.965738856195813,3.364135265350342,800,-0.013963171453646556,213.8568852389248,3.787438221772429,30.954822105324553,12.901877641677856,3.18005633354187,3.4706082344055176,-2.336035340979458,800,23.452821611225747,-1.4866121102423175,0.00105766,1.4795770645141602,40.173464656885926,0.3950398,4.793583880879537,12.686234567663517,0.39502046,0.0005,0.001998168354522916,1.1668410301208496,371.7672040450318,14.664783239364624,436.3553587207819,0.031728119591186446,91360000,-0.0043285964,13.467941999435425,570,1.1667265892028809
0.43696093559265137,0.023737878582822638,0.10905170440673828,8301.235668897629,-2.4676323e-09,-23.45139386433832,3.3925843238830566,800,0.02556473630332679,215.20772343600555,3.811994599561218,35.62910843978753,12.53511643409729,3.2212109565734863,3.4359288215637207,2.0370263689717727,800,24.770782238863543,1.3120749634456705,0.011252548,1.0799238681793213,19.317785593707416,0.39476925,5.201238507941095,12.345444561734373,0.39478213,0.0005,0.0019819469952456724,1.1735258102416992,374.3784591856091,14.310967445373535,436.13561478917103,0.03011825458893618,91520000,0.030767733,13.10707950592041,571,1.173410415649414
0.4367673397064209,0.031175340776553196,0.1098020076751709,8315.517112016678,2.4080278e-09,-28.584177007503516,3.3813586235046387,800,0.023753258126461393,216.84727234699312,3.8417093639224893,33.00946170222317,12.494483232498169,3.1941490173339844,3.437976598739624,2.7480144898747882,800,28.02362959382059,1.743086542343786,0.0036851321,1.0798654556274414,-1.8099439538990882,0.3945085,5.191677944948137,16.08992486580527,0.39444068,0.0005,0.0021976796071600324,1.178004503250122,377.21100744089375,14.274824857711792,442.81814849215135,0.0305209578311684,91680000,0.007502924,13.066994190216064,572,1.1778895854949951
0.42906856536865234,0.008344663469563134,0.10784244537353516,8329.820198059082,-2.068281e-09,-31.61373785900309,3.3683807849884033,800,0.003324092341463798,216.02646936027398,3.8279850105946256,35.330397496705054,12.52684736251831,3.233093023300171,3.416661262512207,0.4572265034859424,800,32.38685601612903,0.2689432817966596,0.0036403965,1.0825610160827637,51.81685148071118,0.39409694,5.011578552835504,17.135485243536298,0.39403483,0.0005,0.0022457112581642335,1.177004337310791,375.7411778130019,14.296654462814331,441.80944080076097,0.031230491442406676,91840000,0.004431443,13.089689493179321,573,1.1768908500671387
0.42666053771972656,0.027806701335309384,0.10845136642456055,8344.081019639969,3.0696395e-10,-32.864873343287776,3.391090154647827,800,0.0139175713241033,216.30175493249044,3.8314512606931754,33.036524516992706,12.484037399291992,3.211024045944214,3.397946357727051,2.3900352195199708,800,29.545803579319603,1.5240691146754086,0.002078637,1.0819337368011475,55.00950349308867,0.3936364,5.119209498878791,18.657523219951983,0.39358672,0.0005,0.00233306909009734,1.1795687675476074,376.0805047696904,14.254416465759277,459.1001306104415,0.03095563408776195,92000000,0.0021859119,13.04509449005127,574,1.1792585849761963
0.4269838333129883,-0.025365871363316937,0.10802483558654785,8358.318746089935,1.2427568e-09,-30.337033979453835,3.366586685180664,800,-0.021365672763290565,214.17056786820154,3.786211706054567,33.97828357953359,12.474032640457153,3.202322244644165,3.421581506729126,-2.9161264413137205,800,30.69527690145566,-1.82964524425219,0.0064577917,1.081225872039795,41.980060250954075,0.39308798,4.743383827261747,17.503892385781846,0.3931249,0.0005,0.002275962299964923,1.1664745807647705,371.60991549869163,14.23128342628479,438.16264028574534,0.03157969455716455,92160000,0.01335759,13.034945487976074,575,1.1661665439605713
0.43930840492248535,-0.04866978391104413,0.10837674140930176,8372.624416351318,-1.2397765e-09,-28.373678457077887,3.368009567260742,800,-0.047462515517621186,212.76531247085134,3.763247873586288,31.512557807380496,12.527512550354004,3.230985164642334,3.4450831413269043,-5.238425050823082,800,28.700765921578352,-3.2977269955209034,0.0032976554,1.075382947921753,83.98210200918797,0.39263055,4.656033867582992,15.645763895189237,0.39269036,0.0005,0.0022299004103580244,1.1680173873901367,369.24974529745026,14.299288511276245,431.6784871241167,0.03179554575618411,92320000,0.013216977,13.10118055343628,576,1.1679067611694336
0.43520689010620117,-0.007805220308072115,0.10994744300842285,8386.884346961975,1.6748907e-09,-27.891090895054198,3.3738553524017334,800,-0.004627956061979087,215.44176448319186,3.814442261503552,29.13693560750292,12.481234788894653,3.1783814430236816,3.443324089050293,-1.1540916226388895,800,29.05848764773777,-0.7404654901491512,0.0042421785,1.081249713897705,113.92116011604483,0.39215872,4.923080344556009,16.760009280470218,0.3921516,0.0005,0.002238999704094644,1.1715621948242188,374.39594638453013,14.253527164459229,435.4314344608488,0.031298724466606094,92480000,0.013574485,13.052346467971802,577,1.1713850498199463
0.4284172058105469,0.00045558303722856834,0.10888671875,8401.143491268158,1.4305116e-09,-31.563297633098642,3.3630573749542236,800,0.000560805606486372,216.22307745306207,3.8313518952634236,26.27903828794691,12.483263492584229,3.196382522583008,3.4399003982543945,-0.33672201677788666,800,30.30224755176228,-0.2197229733052397,0.027098423,1.0813820362091064,49.04950283198894,0.39184317,4.9912706542638094,17.675871089477106,0.39197648,0.0005,0.0022974862516352205,1.1769165992736816,376.17703433369803,14.252810001373291,433.97670762808855,0.03080589235186383,92640000,0.06669265,13.046549320220947,578,1.176741361618042
0.4475712776184082,0.024012412013642223,0.10791182518005371,8415.399648189545,1.0550022e-09,-26.094854844672444,3.3674395084381104,800,0.020106344765006324,218.15298351595084,3.8667065310554163,25.880841303174584,12.46829867362976,3.198852062225342,3.421384811401367,2.0574493783584966,800,29.27526548002845,1.3531324028963758,0.01099939,1.0768139362335205,224.12751899945908,0.39147398,5.253448517677304,12.834769973321036,0.3915832,0.0005,0.0020479392589538297,1.169062614440918,379.65293295024384,14.24983263015747,441.83822663403436,0.030361690298912215,92800000,0.027293589,13.0497407913208,579,1.1688816547393799
0.4437870979309082,0.022155379170758303,0.10920166969299316,8429.621921777725,-1.3649462e-09,-23.01958886439942,3.3641304969787598,800,0.0207269188051765,216.42701834300146,3.8359781504131685,32.71527023232641,12.43909502029419,3.197902202606201,3.392860174179077,1.8925394153262016,800,20.91389990862962,1.2459488984273992,0.0064014,1.079869031906128,43.327789816806025,0.39099094,5.232590841669082,10.505100615986379,0.39090815,0.0005,0.001917166487197469,1.167515516281128,376.6903943491181,14.21584415435791,440.5149315067728,0.030228854012042762,92960000,0.017077737,13.017991065979004,580,1.167332649230957
0.42827534675598145,0.0038479270470743584,0.10935688018798828,8443.888293504715,7.390976e-10,-18.41708043475524,3.364987373352051,800,7.555762555704892e-05,216.79835020668864,3.843306695345579,29.628197495085733,12.495057821273804,3.214362382888794,3.436741352081299,0.07418073729545199,800,18.87533671762619,0.045392074636682496,0.0027334685,1.0751636028289795,97.49034203787306,0.3906412,5.0850816630749,9.253422636690383,0.39083683,0.0005,0.0018241523473974054,1.1713519096374512,377.2910203362281,14.260047674179077,433.3328117625347,0.03147129793097733,93120000,0.012184724,13.05864143371582,581,1.1711688041687012
0.4115591049194336,-0.007907862645865316,0.1091916561126709,8458.137336730957,1.502037e-09,-19.585964564684748,3.3731577396392822,800,-0.006079816647612606,214.98159571294397,3.801665446734031,41.22675095378887,12.48976755142212,3.2137744426727295,3.414921998977661,-1.103835002119951,800,18.210082404183805,-0.7452896959898615,0.0021309957,1.0835282802581787,17.743455266225222,0.39029709,4.85360878836717,9.328383188599942,0.3903938,0.0005,0.001831155965551865,1.1766395568847656,373.0250994765808,14.242560625076294,433.93111184931655,0.03251402712101453,93280000,0.007863206,13.036437511444092,582,1.1764516830444336
0.40865445137023926,0.002037930938613553,0.10887312889099121,8472.39962720871,-5.960445e-11,-20.82775730164466,3.388495445251465,800,-0.003338691906899281,217.30072771565287,3.8523947988388083,29.317851133803043,12.514662265777588,3.246568202972412,3.401245594024658,-0.11674301885249776,800,17.135422205025755,-0.05218574360491836,0.0043118084,1.077305793762207,51.49526348907174,0.3901134,5.11128397382255,10.128009393076804,0.39002848,0.0005,0.0018699847271925177,1.1680731773376465,378.1977424330334,14.255956172943115,445.57566126821837,0.03177831371576361,93440000,0.018954506,13.058183193206787,583,1.167952060699463
0.40885305404663086,-0.013412738734899636,0.10933184623718262,8486.57084441185,-1.430512e-10,-21.508973239546176,3.3700287342071533,800,-0.006149932769586793,215.19661491961205,3.8077859300846453,38.443614123160366,12.412338972091675,3.1609301567077637,3.4072000980377197,-1.6606454480218917,800,18.30866833451774,-1.0369797329332064,0.002464428,1.0727558135986328,-36.97954343387589,0.3899239,4.822570920167063,9.516374499517335,0.3899168,0.0005,0.0018696804183600218,1.1784327030181885,373.67690712259457,14.164787292480469,437.8969408208907,0.03250188149348858,93600000,0.005143011,12.956575393676758,584,1.1782584190368652
0.4193563461303711,-0.0058713061601636425,0.10926103591918945,8500.880615711212,9.417536e-10,-22.90902516036676,3.374847173690796,800,-0.002683017321281037,216.68847744177307,3.8337062195653293,39.409502568013146,12.552295446395874,3.216284990310669,3.453800678253174,-0.9120450432882632,800,19.75350143028005,-0.6424936936464095,0.0014513322,1.0741088390350342,4.68224835311041,0.38973194,4.9313012491716925,10.349307028787518,0.3895651,0.0005,0.0018994394844946293,1.1663227081298828,376.2800019572143,14.30331301689148,436.883129890552,0.032249480365494985,93760000,-0.00088971277,13.106967449188232,585,1.1661419868469238
0.42904138565063477,0.03190898517634712,0.10901045799255371,8515.117775917053,-8.7618834e-10,-21.768183814128726,3.367229461669922,800,0.038039293604172776,218.7206729220161,3.881354407415248,27.70403850002868,12.463762044906616,3.1879079341888428,3.4281551837921143,2.8587265287537473,800,21.78741812170843,1.8682473311961543,0.0033484348,1.0743725299835205,158.49318515077604,0.3894873,5.337011729461244,10.668153568274285,0.38948688,0.0005,0.0019337629930024655,1.172173023223877,381.13994392768177,14.230820894241333,441.24539555951316,0.030944075733593812,93920000,0.0057040956,13.028516054153442,586,1.1719903945922852
0.42172789573669434,0.004428666398757103,0.10820126533508301,8529.381321191788,2.4586919e-10,-20.769835728901974,3.384094476699829,800,0.0029049386442573334,219.00868483927442,3.8816242664684832,29.143681575150627,12.497986793518066,3.2124316692352295,3.420307159423828,0.12227547614393373,800,16.894345068270905,0.09298938510631664,0.0012368709,1.0761263370513916,130.9922355991447,0.38919508,5.123560045855746,9.85064681862666,0.38925675,0.0005,0.0018535766861583673,1.1731951236724854,381.025645725669,14.257066488265991,447.8657149602054,0.0321000498747373,94080000,-0.0012500115,13.053920269012451,587,1.173079252243042
0.4287867546081543,0.015263622025820675,0.1078946590423584,8543.646961688995,1.5646219e-09,-17.25936724146288,3.3707797527313232,800,0.01989928531224723,220.32788683083854,3.906280077838648,26.13687963807667,12.488765478134155,3.1994848251342773,3.4401633739471436,1.208545883356959,800,19.30500332009709,0.7960808313747282,0.0010548604,1.0754122734069824,163.00423176870945,0.3888652,5.244943446918178,9.736563253257831,0.38884217,0.0005,0.0018456630800734247,1.177887201309204,383.5134496604036,14.259306907653809,443.3850542319017,0.03167610917671952,94240000,-0.0022358603,13.051491498947144,588,1.1777074337005615
0.4111802577972412,-0.0066841838096596716,0.10944938659667969,8557.870743989944,4.902482e-10,-22.85976008483874,3.374413013458252,800,-0.008503156866599932,216.7150478978904,3.84024569987423,31.64930600350197,12.471274137496948,3.1815671920776367,3.432260274887085,-0.9913352543559494,800,18.21582506936152,-0.661459415765655,0.0013163773,1.0819189548492432,53.70321716946997,0.38851762,5.021771456166449,10.352884564223821,0.3885455,0.0005,0.0018718934708880821,1.1684205532073975,376.94273520205854,14.217476606369019,442.47265939254714,0.03201863921483074,94400000,-0.0035435546,13.018415927886963,589,1.1682415008544922
0.4421098232269287,0.010694689684809806,0.10888051986694336,8572.125401973724,-1.6570091e-09,-22.01999409551304,3.362328052520752,800,0.018015070384749577,218.7386986817612,3.8821964313549504,32.19539584755064,12.474990606307983,3.198056936264038,3.4309566020965576,0.7432789594923405,800,21.22760520391676,0.48854018339986993,0.0012926925,1.0791223049163818,57.901571044883546,0.38811636,5.163257611787784,10.677966682748988,0.38799733,0.0005,0.0018781173377083542,1.1660332679748535,381.0388200722763,14.248358011245728,445.0693275540012,0.032320194643891194,94560000,-0.004648475,13.051990985870361,590,1.165846586227417
0.4064357280731201,-0.010245890886731866,0.10956954956054688,8586.327260255814,3.4570693e-09,-20.71940286378043,3.3652167320251465,800,-0.012000561013687915,217.10702166231698,3.845160867984627,38.14578041807257,12.457115173339844,3.172963857650757,3.4123668670654297,-1.3489537766590292,800,21.34475856654069,-0.8932597998233669,0.00084597326,1.077591896057129,47.42858230983006,0.3877653,4.92096681261811,10.37664810198006,0.38771996,0.0005,0.0018607792924804833,1.166609287261963,377.2993365896083,14.195548295974731,441.7289968669613,0.03318260917677575,94720000,-0.0066326554,12.999207735061646,591,1.166435956954956
0.4289727210998535,0.0048065192591674275,0.10932493209838867,8600.564608097076,-3.2126906e-09,-24.036651110301595,3.3693881034851074,800,0.001040275453208584,218.78995896051413,3.8819178007623885,31.415219832676016,12.471121311187744,3.1910836696624756,3.4275732040405273,0.1599685551612376,800,25.604941801303074,0.1420540905525395,0.0009015715,1.0797181129455566,2.472547225186128,0.3872789,5.1091698927122335,10.055536444914393,0.38725305,0.0005,0.0018337745774032917,1.1659307479858398,381.0453451827099,14.23104190826416,446.5138360927288,0.031988978513891625,94880000,-0.004772626,13.03544545173645,592,1.1657538414001465
0.4255838394165039,0.013115878803139441,0.10967898368835449,8614.84829044342,1.0967255e-09,-17.719273245149648,3.376465320587158,800,0.009635398662337188,220.49889634226022,3.9102839468283657,33.40439506033493,12.51671051979065,3.2029004096984863,3.4554150104522705,0.992426445423118,800,19.13823754339533,0.6435105846509694,0.0007901029,1.0791151523590088,25.676892205814294,0.3867707,5.272893047520285,9.72926876130717,0.38684815,0.0005,0.001825562112909347,1.168952465057373,383.84244404688883,14.2773118019104,441.1934829100957,0.03203389627162749,95040000,-0.00432683,13.077964067459106,593,1.1687750816345215
0.42833876609802246,0.013820137091026882,0.1079869270324707,8629.098487377167,-1.6272066e-09,-19.237962697924715,3.373365640640259,800,0.009514194911607056,220.2977667757608,3.9094373498865376,32.11994255060473,12.474306106567383,3.1987669467926025,3.4285526275634766,1.0647659855573912,800,19.20373933124169,0.7126965761945772,0.00048210868,1.074399471282959,1.4382704611509611,0.38641295,5.254202434153327,9.563596915254355,0.38641044,0.0005,0.001827185706416813,1.1767489910125732,383.71675152290067,14.243772983551025,438.32685475002995,0.03223700942570975,95200000,-0.0044965805,13.036632537841797,594,1.1765739917755127
0.436936616897583,-0.013713442866135697,0.10857725143432617,8643.384047985077,1.01327925e-10,-17.6560458578176,3.375457763671875,800,-0.003987014565221476,216.9058860732487,3.8384267135533117,38.1988019196439,12.5108482837677,3.2018518447875977,3.450566053390503,-1.690346224040531,800,20.873530253737197,-1.116801532655382,0.0013330155,1.080190658569336,24.031370970353855,0.38605008,4.888243240324665,9.577470041797794,0.38602927,0.0005,0.0018252489773885406,1.166978359222412,376.6215926083857,14.279235601425171,441.7836009233759,0.03313772572384183,95360000,-0.005318587,13.082300186157227,595,1.166794776916504
0.42290759086608887,-0.01226474108289156,0.10878396034240723,8657.654645204544,-9.1195107e-10,-20.49883526820665,3.3694028854370117,800,-0.019267138795882252,218.55752043254338,3.8748453818840702,28.712150562775005,12.502022981643677,3.232496500015259,3.4179203510284424,-1.551104330070675,800,19.41889720201427,-0.9954908238425909,0.0007798805,1.0786771774291992,110.63942894966496,0.38560832,5.0165358177514925,10.164289377742028,0.38559276,0.0005,0.0018540000027375803,1.1748456954956055,380.2346193187673,14.264262676239014,433.6197510981907,0.032843218144530846,95520000,-0.005480392,13.059735298156738,596,1.1746644973754883
0.4062049388885498,-0.01380791946549968,0.1083526611328125,8672.06471824646,1.6331676e-09,-19.531589656415882,3.3791000843048096,800,-0.017990640194365977,218.10352852885677,3.866190952572046,30.4812415901963,12.519764423370361,3.2217719554901123,3.4433774948120117,-1.7048107443697469,800,18.80040414357485,-1.1159356599909034,0.0007435092,1.0718023777008057,54.16122830370676,0.3850471,4.920141343720562,10.389583434248333,0.3852645,0.0005,0.0018613723132339505,1.313281536102295,379.29167090946544,14.403484582901001,449.6464376023991,0.03326918525251849,95680000,-0.0053107124,13.060286045074463,597,1.313159465789795
0.42043328285217285,-0.011646943351253325,0.11028480529785156,8686.659194946289,9.2983254e-10,-23.30532629600123,3.3862786293029785,800,-0.012824220241940569,218.96333978607217,3.8828439678880384,29.167087780297905,12.817084550857544,3.236661434173584,3.64257550239563,-1.4897399575040224,800,19.9545994978038,-0.973986908199604,0.0010444465,1.1444902420043945,72.00337466964623,0.38463718,4.969253444615236,10.394564119349846,0.38460606,0.0005,0.0018615651710195144,1.17972731590271,380.96786130814127,14.58696985244751,442.6624596671029,0.03318445660574014,95840000,-0.0044597397,13.373834609985352,598,1.1795470714569092
0.37836146354675293,-0.019100877307528623,0.10875535011291504,8700.86830496788,1.2129545e-09,-21.061724329256897,3.3672871589660645,800,-0.01677718315009134,216.10106321599284,3.826891136756997,43.782250308002716,12.482488632202148,3.1936659812927246,3.431997776031494,-2.2358966275085272,800,22.160953460719277,-1.4873412206618197,0.00074367906,1.083967685699463,37.52107309496897,0.38426957,4.8531595477329335,10.373575421278314,0.38427988,0.0005,0.0018804563090017495,1.1769351959228516,375.3917236098662,14.202704668045044,438.7800779443282,0.033387091370907916,96000000,-0.005566004,12.995608568191528,599,1.176820993423462
0.42791199684143066,-0.008597969767468775,0.10892319679260254,8715.136060714722,1.1026858e-09,-22.092840558068946,3.372880458831787,800,-0.011900870731084177,218.35440881599752,3.8731786066036764,34.31190563223227,12.494700193405151,3.1930644512176514,3.451169729232788,-1.1853893403360916,800,20.830513887862,-0.7406453467021297,0.00092160824,1.07643723487854,22.576064694981774,0.38384068,4.980741959063156,10.527363398100837,0.38377115,0.0005,0.001864423192121734,1.1743249893188477,379.88136158143885,14.261407136917114,438.6687595755864,0.03370310904700039,96160000,-0.004559826,13.057657241821289,600,1.1741418838500977
0.43260741233825684,0.004151225065741827,0.10798978805541992,8729.420740365982,-3.6954884e-10,-22.58536471517895,3.383866310119629,800,0.0024519713138055777,219.636509234947,3.894717321050343,31.132085255864073,12.516808271408081,3.209738254547119,3.4410760402679443,0.09260681576556153,800,21.550892794033558,0.057129615702671825,0.019709771,1.0791676044464111,7.600100319714102,0.3834182,5.199640991727087,10.10931631723678,0.38355398,0.0005,0.001853793279332282,1.165328025817871,382.21902661325544,14.278337717056274,447.9262951414081,0.0326552272224955,96320000,0.057600405,13.08337140083313,601,1.1651504039764404
0.42975449562072754,0.01996550047752564,0.10933089256286621,8743.715315818787,-2.0325186e-09,-16.328517658893265,3.3814966678619385,800,0.026406546641120396,221.4380552731007,3.9346298311057035,25.29951199207422,12.524076223373413,3.1941444873809814,3.463522434234619,1.6965900888774634,800,15.52353124576279,1.135956961916033,0.041569315,1.0805034637451172,199.8953216640952,0.38307726,5.472589078519463,7.37354759531588,0.3831456,0.0005,0.0016924042554539115,1.1689214706420898,386.2824437242523,14.288244485855103,436.8863789332605,0.03191261541032169,96480000,0.084635735,13.089791774749756,602,1.1687443256378174
0.42992281913757324,-0.007795263796168904,0.10871505737304688,8758.012167930603,-1.3351441e-09,-11.919585136103077,3.380439281463623,800,-0.006019312189514669,215.59918670391366,3.8208936657615675,39.03182634284484,12.528634548187256,3.2305569648742676,3.433835983276367,-1.0490381692279436,800,10.27153543102399,-0.6860632381687591,0.048068903,1.0786118507385254,20.207893743342666,0.38279527,4.838433615499035,4.663407807301261,0.38287595,0.0005,0.0015123545241812093,1.1667664051055908,374.8693330992886,14.290425539016724,429.7485884410818,0.03310191702345226,96640000,0.09962876,13.09323000907898,603,1.166588306427002
0.44791197776794434,-0.0034982155805726913,0.10951924324035645,8772.271986961365,-7.1525547e-10,-9.386342473659907,3.374392032623291,800,-0.005232902344372073,214.90296414231358,3.802716939339996,43.650281703398115,12.469184160232544,3.177091598510742,3.435020923614502,-0.6041940588777676,800,7.962143957235674,-0.4287624142304925,0.010407924,1.0807225704193115,35.634803178522,0.3822784,4.832382470935707,3.241571113312036,0.38217333,0.0005,0.001430856705157161,1.1707406044006348,373.1501923707432,14.253360271453857,426.1399507968408,0.032950046389486225,96800000,0.042783696,13.052622079849243,604,1.1705553531646729
0.42905759811401367,-0.0006435432021223011,0.10882782936096191,8786.615116357803,-1.2159346e-09,-7.735860505286597,3.383568048477173,800,0.0036172944765966667,213.07243508448272,3.7672956199269056,37.01080029636085,12.572504997253418,3.2372748851776123,3.465512990951538,-0.3166985580992687,800,9.606028984179197,-0.2169809992500012,0.009196838,1.0828702449798584,73.29824167564396,0.38184902,4.881739592742266,2.8463949277318434,0.38181558,0.0005,0.0014108191252324184,1.1711082458496094,369.87354865272096,14.336842775344849,444.1464101518893,0.031941121607621345,96960000,0.028686324,13.13633942604065,605,1.1709210872650146
0.4357612133026123,0.0033994301735208133,0.11178159713745117,8800.865485906601,8.672476e-10,-6.5610602027489815,3.3691320419311523,800,0.0015430883966952827,215.45726911064074,3.817359679194064,30.043474868895533,12.472424745559692,3.1904187202453613,3.4327008724212646,0.08454512837446959,800,8.163451044748191,0.07352080670321824,0.017246097,1.078129529953003,97.89338740963717,0.38127664,5.151269823054582,2.8382004093862454,0.38129586,0.0005,0.0014313122675197142,1.167694091796875,374.93750048988767,14.243996858596802,437.4853238669471,0.0310849070763031,97120000,0.049132,13.045936346054077,606,1.1675138473510742
0.4423942565917969,0.001060387019760463,0.1086740493774414,8815.11173081398,-1.052022e-09,-6.023815107872655,3.377063274383545,800,0.006522256088357812,211.34917792481056,3.7410791360123725,36.85863090582376,12.469144821166992,3.18917179107666,3.4214582443237305,-0.14352195166476955,800,8.027522860820751,-0.08891780644042328,0.018067662,1.0776705741882324,64.0280766170066,0.38077077,4.946567637598531,2.1322412130406385,0.38081345,0.0005,0.0013877279979485624,1.1634981632232666,367.35875266868885,14.239938974380493,430.6186341414595,0.031816210250037336,97280000,0.041348346,13.046209573745728,607,1.1633191108703613
0.4393799304962158,0.0016248151337878412,0.10915017127990723,8829.36884880066,-6.735325e-10,-6.34672854540992,3.379206895828247,800,0.0026003977609682805,215.2007270003702,3.8125577374523223,32.479269196341676,12.47870421409607,3.199875593185425,3.416119337081909,-0.08842973419540896,800,6.827415961605937,-0.05003910270327783,0.011242354,1.0785572528839111,122.74046249778972,0.38065198,5.0885417231555685,2.3399522015346585,0.3805612,0.0005,0.0013838100912764478,1.1678974628448486,374.3809420117887,14.250739336013794,432.29541784821504,0.03173505156570762,97440000,0.03091671,13.053236722946167,608,1.167717695236206
0.40144991874694824,0.0040967702534172494,0.10846066474914551,8843.569959640503,1.8060208e-09,-7.02761605319519,3.3653199672698975,800,0.004831752655696007,216.19666621542382,3.833084127473425,28.73636497111035,12.463939189910889,3.1865744590759277,3.4215002059936523,0.15621362495666255,800,6.930479326856369,0.13577309934045922,0.0031511944,1.083573341369629,91.96701782597276,0.3805364,5.188746197632988,2.6293428118661337,0.38064402,0.0005,0.001395376777481308,1.1646699905395508,376.4255537556144,14.194731712341309,431.3517079852146,0.03171569909843253,97600000,0.010032157,12.999839067459106,609,1.1644930839538574
0.42818570137023926,-0.002066087324876139,0.10919785499572754,8857.815970420837,9.834766e-10,-9.514217434058798,3.3633339405059814,800,-0.0030666955479845205,214.29622465156558,3.796535698714487,36.33667273791321,12.476988792419434,3.1839640140533447,3.448965311050415,-0.4608985090350947,800,6.761550116944799,-0.3046102938514178,0.008060208,1.07871413230896,51.98004069450902,0.38021904,4.8984419619771495,2.693023621645549,0.3801544,0.0005,0.0014036749526912988,1.1688940525054932,372.613492565092,14.239648580551147,433.77256386739026,0.03273650282242812,97760000,0.019468002,13.040409564971924,610,1.1687119007110596
0.42746973037719727,0.00191236430418259,0.10845804214477539,8872.427590370178,-2.3007392e-09,-7.64122842752841,3.7658894062042236,800,0.001470987657287231,215.3171614549656,3.817218822388248,34.84093554531309,12.84279751777649,3.156890392303467,3.438512086868286,-0.06531886599243833,800,7.205798388263442,-0.040359500463547596,0.008278705,1.07871675491333,37.01255000794611,0.37971637,5.113079081615986,2.6779233353081935,0.37974197,0.0005,0.0014242390871731117,1.1708393096923828,374.8285509147551,14.605308771133423,430.61425562493713,0.03174342968131617,97920000,0.019107396,13.404739141464233,611,1.1706550121307373
0.4191162586212158,-0.003271706685760949,0.10867524147033691,8886.645402908325,-8.493661e-10,-6.24581352882768,3.3689072132110596,800,-0.0023037229729501447,213.37432030154568,3.777423662428728,33.43937221585595,12.442126035690308,3.159367561340332,3.4361515045166016,-0.5776582600997721,800,5.954906642143494,-0.42180739777599285,0.0454029,1.0747580528259277,71.67918730401657,0.37932482,4.82130751646121,2.4101911149711457,0.37922877,0.0005,0.0013809547263253028,1.1852951049804688,370.8049636340293,14.211308002471924,432.5966797108657,0.03228906923730265,98080000,0.09856654,12.99579119682312,612,1.1851167678833008
0.43160581588745117,-0.004762799262005996,0.10872292518615723,8900.917734622955,-2.9027467e-09,-10.42856272776231,3.371572732925415,800,-0.012738422086892513,214.87604695891116,3.8067775392792615,35.70132043976555,12.502886295318604,3.204594612121582,3.4465160369873047,-0.7379310345219839,800,7.792915890694692,-0.5078735585233776,0.05780067,1.0801234245300293,40.800016699865026,0.37901777,4.85549808965825,3.6629335945749912,0.379136,0.0005,0.001421790842109213,1.1671671867370605,373.6139765100103,14.265930414199829,431.09467980481116,0.0327041717248395,98240000,0.13139427,13.069170951843262,613,1.166985273361206
0.46488070487976074,-0.00813915093815858,0.10808157920837402,8915.185068368912,1.5676023e-09,-14.15556307128268,3.3690807819366455,800,-0.008885689947029715,216.6963427114974,3.836352910151203,36.675932655954206,12.46490216255188,3.1876168251037598,3.42314076423645,-1.1064876778386585,800,12.481380435992937,-0.7510559594962624,0.017524267,1.080439567565918,-0.7148835346698895,0.37891555,4.863758130706263,5.696527507690971,0.37891203,0.0005,0.0015529514005358544,1.1672322750091553,376.38119538873207,14.260945320129395,433.7188288341538,0.03341480163238827,98400000,0.047555245,13.063751220703125,614,1.1670501232147217
0.41774725914001465,0.01294033719509589,0.10843515396118164,8929.443692445755,2.2143127e-09,-13.237981527225331,3.3847341537475586,800,0.008118823412219282,220.31556855593703,3.910168096848158,25.6725010078375,12.504508972167969,3.2053160667419434,3.4303176403045654,1.0011047541637634,800,14.812786402615673,0.7273373965203928,0.0116143,1.079360008239746,55.26574447394148,0.37883902,5.34356708174467,6.122647451392357,0.3787763,0.0005,0.0015863518724235554,1.1657285690307617,384.0030135462414,14.252241134643555,432.5052167774702,0.03204876620498189,98560000,0.028694332,13.05668306350708,615,1.1655466556549072
0.42628908157348633,0.002728820075187197,0.10947227478027344,8943.69651055336,1.1384489e-09,-15.909377793122278,3.387204885482788,800,-0.0010292079609851886,218.10543803862296,3.867241073014658,28.90368315333257,12.484534502029419,3.214144229888916,3.403125762939453,-0.02004792473985205,800,15.046208263811033,-0.008827787340622706,0.003025632,1.0762109756469727,60.624494510942995,0.37864727,5.148934824676637,6.538062537430534,0.37855065,0.0005,0.0015826593521421134,1.1693458557128906,379.67004759174597,14.246327877044678,444.3127700392224,0.032174761570059336,98720000,0.02135047,13.046249389648438,616,1.1691694259643555
0.4175243377685547,-0.006388812765174372,0.10873293876647949,8957.94688820839,-8.7618834e-10,-15.609817865808697,3.380103588104248,800,-0.006755390857000459,217.45790772796826,3.8551825577832193,29.960136206594974,12.494095802307129,3.204418897628784,3.430129051208496,-0.930574978382458,800,14.734978210108277,-0.6171275472286164,0.0022672354,1.0753364562988281,61.66560194697785,0.37823242,5.053459812671809,6.643402653713319,0.3781918,0.0005,0.001579573529167923,1.1673994064331055,378.3679670102753,14.244056701660156,436.53440866415093,0.03262796759736349,98880000,0.0038828843,13.046308040618896,617,1.1672792434692383
0.4189119338989258,-0.015377692628073163,0.10818791389465332,8972.364417791367,-4.2915355e-10,-15.373354241036894,3.367905378341675,800,-0.014276418674918452,216.94380739174292,3.8455244509136843,30.30475337874842,12.51720929145813,3.2185165882110596,3.4491162300109863,-1.8245118548303396,800,11.230150426653072,-1.2406143496476818,0.0013033772,1.0798273086547852,61.5708470150254,0.37780958,4.8112853459512195,6.194441056434503,0.37762564,0.0005,0.0015524478075940283,1.3113231658935547,377.2087814056592,14.411197900772095,437.5969509628712,0.03378325627507852,99040000,0.0006762867,13.070254564285278,618,1.3111467361450195
0.4570286273956299,0.0001898367793337526,0.11005353927612305,8986.830800533295,1.3113022e-09,-13.754975420339346,3.376131296157837,800,-0.005712774191528405,218.72519290755852,3.8783318597133514,24.998371832756657,12.667141675949097,3.1847732067108154,3.5583980083465576,-0.27058138208897714,800,14.906963613853955,-0.17197121476201935,0.0010541053,1.140873670578003,103.76282645850236,0.37754464,5.110386025106543,6.7579185072910555,0.37763375,0.0005,0.0015700731544819042,1.1653571128845215,380.7037283597412,14.459268808364868,437.68222257105646,0.032416416868507006,99200000,-0.0038824629,13.260164737701416,619,1.1651723384857178
0.4269552230834961,0.0009011808078884954,0.10923457145690918,9001.115347623825,1.19208645e-11,-14.549461735786968,3.358025074005127,800,0.004359329609531045,219.09263566248285,3.891057680978841,24.590422614469468,12.519080638885498,3.2009944915771484,3.457216501235962,-0.19505082675180424,800,14.635624230180051,-0.10484819617210665,0.0015931254,1.0775346755981445,157.74080624661156,0.37728292,5.177030285155183,6.41990481656812,0.37724847,0.0005,0.0015539569537612581,1.1667594909667969,381.90622932290665,14.278193950653076,436.0796556047984,0.03284941467438254,99360000,-0.0011550626,13.081248044967651,620,1.1665825843811035
0.411590576171875,0.012611136676101678,0.10878968238830566,9015.325079202652,-7.629396e-10,-14.496647139627676,3.3665876388549805,800,0.013987707563111353,219.38954042260286,3.897461488275925,26.45666777884511,12.45911717414856,3.206036329269409,3.4116415977478027,0.9832774063686093,800,13.145816437280809,0.7058679841110773,0.003926565,1.0738346576690674,87.83466582880568,0.3769448,5.419975429590483,5.658261398743973,0.37705714,0.0005,0.0015078254298707564,1.168201208114624,382.73806310404905,14.203365564346313,445.52159339242695,0.031934001822600276,99520000,0.008548142,13.005409955978394,621,1.168017864227295
0.41933298110961914,0.004459900169818161,0.10794472694396973,9029.554520130157,1.4960767e-09,-11.471442704909517,3.3806939125061035,800,-0.0033168295481421396,218.95382156983158,3.8876868415271257,22.93064810239008,12.47152304649353,3.153876781463623,3.4487693309783936,0.17478096897974205,800,13.518036709853611,0.1427335123446165,0.0012443563,1.0843114852905273,68.28308392868189,0.37655935,5.279326218806419,5.044547010091877,0.37666953,0.0005,0.0014759041176301254,1.1681015491485596,381.6932004861436,14.223124980926514,436.19227155857465,0.03242632568692683,99680000,8.598174e-05,13.02477216720581,622,1.1679224967956543
0.42963433265686035,0.009319062594123621,0.10918974876403809,9043.786853790283,2.4467706e-09,-11.61108616092582,3.3766610622406006,800,0.01073217880872005,218.90360063187256,3.885111093873464,24.69579431288428,12.464367628097534,3.211726665496826,3.386152505874634,0.6595764011327061,800,15.095162360245189,0.48402452205126417,0.0021496715,1.0837275981903076,130.22113016900292,0.37606153,5.3487888170576,5.102399949068645,0.37611544,0.0005,0.001485284828462277,1.166860580444336,381.5108892812365,14.22599983215332,441.9086315391404,0.03201196914774721,99840000,-0.0018816079,13.029123067855835,623,1.1666762828826904
0.3849499225616455,0.010688245869028787,0.10800051689147949,9057.980213165283,-1.1444092e-09,-12.867524650001283,3.370473861694336,800,0.012674099230846527,218.90057616241822,3.887761586376694,27.085692602429422,12.461864471435547,3.179231882095337,3.4301199913024902,0.7995080094377474,800,11.757009387773167,0.5581375810292826,0.0021437635,1.0776140689849854,118.711303771408,0.37553868,5.425265052203897,4.803428327452395,0.37560692,0.0005,0.0014738816606607978,1.1764922142028809,381.77374460342617,14.187010765075684,435.61764215977144,0.03162194725849037,100000000,-0.001466852,12.980783700942993,624,1.176377773284912


==> archive/rl/put-next/dynamic-context-seed=1.csv <==
Time-InnerStep,Step_1-Completion_Rate,Step_0-Completion_rate,ItrTime,Step_1-NumTrajs,Step_0-StdReturn,LossAfter,KLCoeffInner,Step_1-PolicyExecTime,Time-MAMLSteps,Time-OuterStep,LossBefore,Step_0-NumTrajs,KLInner,Step_0-AverageDiscountedReturn,Step_1-MinReturn,Time,Step_1-EnvExecTime,Step_0-MinReturn,Step_0-MaxReturn,Step_1-Completion_rate,Step_1-AverageDiscountedReturn,Step_0-EnvExecTime,Step_1-MaxReturn,Step_0-Completion_Rate,Step_1-AverageReturn,Time-SampleProc,Step_1-StdReturn,Time-Sampling,Step_0-AverageReturn,Step_0-PolicyExecTime,Itr,Time-TotalInner,n_timesteps
5.945657730102539,0.09411764705882353,0.0,193.23482537269592,425,0.17945207626365356,-0.00087096205,0.0005,34.92153263092041,44.314703941345215,44.314537048339844,1.0448649e-09,419,0.012569115,0.01630221498279752,0.0,193.23483180999756,34.46952939033508,0.0,0.9765625,0.0,0.02010540557790147,39.28138017654419,0.978125,0.081145584725537,0.060283088235294116,7.433138608932495,0.20236034594971727,134.58361506462097,0.048001193317422426,20.97827935218811,0,147.9633948802948,460800
0.6641373634338379,0.1353211009174312,0.0,149.44709873199463,436,0.22433339626249862,-0.00064125756,0.0005,36.492260217666626,13.607879400253296,13.607688188552856,-8.4420354e-10,432,0.0073517486,0.019498080833065038,0.0,342.7114658355713,36.95609426498413,0.0,0.9171875,0.0,0.022626780513696203,33.634987354278564,0.9765625,0.12268518518518519,0.0875358371559633,5.773547172546387,0.23443490932812136,129.12954568862915,0.07878689236111112,16.391948699951172,1,135.56832671165466,921600
0.8540337085723877,0.1463963963963964,0.0,156.0589301586151,444,0.2797541238528174,-0.00038553705,0.0005,34.36188507080078,13.922898054122925,13.922505617141724,1.0303434e-09,449,0.009252223,0.050704970484713424,0.0,498.79423093795776,36.315627098083496,0.0,0.9953125,0.0,0.03997229202698545,38.13694190979004,0.99375,0.15812917594654788,0.10203406531531532,7.323181629180908,0.2649969136610585,133.53456211090088,0.11373886414253896,18.00063133239746,2,141.71288537979126,1382400
0.6563069820404053,0.10955710955710955,0.0,156.8006386756897,429,0.23413818800904426,-0.0003527719,0.0005,34.10259509086609,12.061954736709595,12.061766147613525,-1.8364537e-09,431,0.0055045127,0.034474918986008685,0.0,655.6210227012634,40.85179567337036,0.0,0.9828125,0.0,0.023977777145108688,35.23269462585449,0.98125,0.10440835266821345,0.0708879662004662,9.0413818359375,0.21753039197291996,134.68201613426208,0.0748042343387471,16.534021854400635,3,144.38084030151367,1843200
0.9093387126922607,0.17579908675799086,0.0,159.66652250289917,438,0.2370223610104162,-0.0010310493,0.0005,32.1993522644043,11.674914360046387,11.674748182296753,1.3701251e-10,439,0.011546473,0.023264466451254864,0.0,815.321950674057,39.88224387168884,0.0,0.9765625,0.0,0.021501579352005362,38.315516233444214,0.9765625,0.1571753986332574,0.09513769977168948,15.457147121429443,0.22983610999627987,131.26928424835205,0.09375355922551253,15.293108224868774,4,147.63710117340088,2304000
0.8032863140106201,0.16554809843400448,0.0,149.4350552558899,447,0.24801674618205544,-0.00089247903,0.0005,31.4305899143219,12.166548728942871,12.166345357894897,2.8339056e-10,441,0.016341124,0.03053999304951393,0.0,964.7789633274078,39.32205677032471,0.0,0.9828125,0.0,0.0387416550645227,33.1938259601593,0.990625,0.1564625850340136,0.11109829418344519,13.668476581573486,0.2667668499556782,122.48838257789612,0.09886267006802722,13.147499561309814,5,136.9614896774292,2764800
0.923210620880127,0.16666666666666666,0.0,142.16944527626038,444,0.24294271247440513,-0.0007577138,0.0005,30.598434448242188,11.777263879776001,11.777046203613281,6.168408e-10,440,0.01611215,0.024469591077530013,0.0,1106.9715032577515,39.909075021743774,0.0,0.9515625,0.0,0.03008689891992834,28.924680709838867,0.9734375,0.14772727272727273,0.1043672578828829,11.432995796203613,0.2543898866368263,117.68516159057617,0.09509943181818181,12.692465782165527,6,130.04241037368774,3225600
0.8567390441894531,0.19389978213507625,0.0,155.86595153808594,459,0.2623782116580182,-0.00087165093,0.0005,30.402009963989258,11.702958345413208,11.702756881713867,6.2578087e-10,444,0.015577376,0.04067283078651661,0.0,1262.8615481853485,36.39684557914734,0.0,0.98125,0.0,0.05261864649854248,39.76984357833862,0.984375,0.1554054054054054,0.13458265250544663,15.544736862182617,0.2938953361303765,127.37754154205322,0.10369158220720721,15.139816761016846,7,143.78009414672852,3686400
0.8626534938812256,0.09692671394799054,0.0,200.67238354682922,423,0.19286990217143074,-0.0014168073,0.0005,40.7147011756897,12.850953817367554,12.850618600845337,-8.302167e-10,423,0.009774288,0.014169430240563911,0.0,1463.5559096336365,60.760228872299194,0.0,0.953125,0.0,0.01690571130131941,41.75688171386719,0.9734375,0.09692671394799054,0.058104314420803785,21.362163543701172,0.1957906859889119,165.19789099693298,0.058056294326241126,16.004133939743042,8,187.42447543144226,4147200
0.9490454196929932,0.23739495798319327,0.0,159.43315839767456,476,0.30950080862981444,-0.0014838494,0.0005,30.4668390750885,11.99142861366272,11.991112232208252,4.6759785e-10,473,0.009381311,0.04776794247869,0.0,1623.0137033462524,40.752060651779175,0.0,0.98125,0.0,0.060970698143878656,32.11079430580139,0.975,0.22832980972515857,0.16686252626050424,24.632728338241577,0.31878359952310503,121.62277507781982,0.15941794397463005,13.088793992996216,9,147.20611810684204,4608000
1.0313053131103516,0.11600928074245939,0.0,360.9661936759949,431,0.2066699771860997,-0.0014489115,0.0005,53.717634201049805,17.3997220993042,17.39322805404663,7.2858236e-10,426,0.017460253,0.022323531982974362,0.0,1984.0218527317047,114.7977225780487,0.0,0.9765625,0.0,0.03252598117339743,61.25845193862915,0.9875,0.10328638497652583,0.07623984918793504,80.71399211883545,0.23112379838932387,261.39420890808105,0.06314920774647888,20.658535480499268,10,343.14100885391235,5068800
0.8831195831298828,0.15419501133786848,0.0,405.1431043148041,441,0.2701143583846823,-0.0013824536,0.0005,46.54557132720947,15.851850271224976,15.851645231246948,-5.452649e-10,446,0.01115351,0.04221147490047525,0.0,2389.208170413971,98.29468107223511,0.0,0.9859375,0.0,0.03097850589486048,104.63778018951416,0.978125,0.15022421524663676,0.0986748866213152,101.16960144042969,0.2484415535764825,286.326548576355,0.10716437780269057,24.101269960403442,11,388.38097739219666,5529600
1.5231518745422363,0.2755102040816326,0.0,474.66397619247437,490,0.3412792238798473,-0.0026288226,0.0005,51.10224890708923,17.953731060028076,17.953371286392212,5.425541e-10,498,0.010990898,0.08098293862160566,0.0,2863.9529061317444,104.40884160995483,0.0,0.9953125,0.0,0.07292028907453033,107.08234024047852,0.99375,0.3092369477911647,0.19105548469387756,153.93670678138733,0.3324385430058453,300.1346514225006,0.20744540662650598,24.58291745185852,12,455.59889554977417,5990400
0.979222297668457,0.12037037037037036,0.0,419.0894227027893,432,0.274108111973146,-0.00190353,0.0005,53.27150797843933,18.06330132484436,18.06235957145691,3.686649e-10,448,0.011634518,0.04708310085372084,0.0,3283.099129676819,112.43089509010315,0.0,0.9859375,0.0,0.027658796031170548,114.05615615844727,0.9890625,0.15848214285714285,0.07870008680555556,79.58703756332397,0.22835812719972692,319.68317103385925,0.11090262276785713,24.07222056388855,13,400.2675907611847,6451200
0.9732751846313477,0.0988235294117647,0.0,465.2155792713165,425,0.22868752296448508,-0.0013343449,0.0005,54.016403913497925,19.917808055877686,19.799394369125366,5.0605387e-10,434,0.006274852,0.021357720399065843,0.0,3748.3432908058167,106.23591327667236,0.0,0.971875,0.0,0.018041190029779292,112.04074835777283,0.96875,0.12211981566820276,0.062224264705882354,128.77862524986267,0.20304644641567327,314.7349419593811,0.0813508064516129,24.78299570083618,14,444.489177942276,6912000
0.9114956855773926,0.23142250530785563,0.0,486.2984826564789,471,0.3168259331296374,-0.0020086141,0.0005,53.68704533576965,16.596951723098755,16.596731662750244,2.6548755e-10,478,0.011616876,0.05366245115837741,0.0,4234.6860637664795,115.36107277870178,0.0,0.9609375,0.0,0.05483579176288621,108.54015398025513,0.9703125,0.24476987447698745,0.15862526539278132,151.31321096420288,0.3092810390189888,316.7127060890198,0.17050536087866108,25.400354862213135,15,468.94837641716003,7372800
1.3843646049499512,0.484375,0.0,434.3871922492981,640,0.4125757756891979,-0.003091525,0.0005,52.5449903011322,15.087212800979614,15.08699655532837,2.168156e-09,609,0.012011619,0.16572115982511057,0.0,4669.1354367733,112.00170230865479,0.0,0.9875,0.0,0.19012969206969793,92.30745053291321,0.9890625,0.4466338259441708,0.384912109375,121.77228569984436,0.42036995704205454,295.265079498291,0.35351241789819376,24.239916563034058,16,418.4335651397705,7833600
1.3298897743225098,0.6343963553530751,0.0,511.5962748527527,878,0.4528162841831102,-0.003077571,0.0005,52.272252559661865,18.73412585258484,18.733779430389404,-1.0196605e-09,812,0.007993221,0.364006222805295,0.0,5180.766956329346,127.5069649219513,0.0,0.996875,0.0,0.38752821674077026,122.99773573875427,0.996875,0.5862068965517241,0.5528438211845103,151.25214529037476,0.4444014540172235,339.58567094802856,0.5144165640394088,23.0876522064209,17,492.18199396133423,8294400
1.1475341320037842,0.29979879275653926,0.0,457.4390149116516,497,0.3177594987459902,-0.0018820706,0.0005,49.08436608314514,17.418535709381104,17.409613847732544,-5.0253635e-10,485,0.0064118793,0.04902725469835573,0.0,5638.312090396881,96.44026851654053,0.0,0.9625,0.0,0.06148558446254592,103.9362850189209,0.96875,0.27422680412371137,0.20481325452716298,149.0027413368225,0.334377077151914,288.4663941860199,0.185041881443299,24.3056640625,18,438.63939118385315,8755200
1.2926042079925537,0.5714285714285714,0.0,513.4436790943146,763,0.4309916008615917,-0.0032252907,0.0005,50.74023103713989,15.121588468551636,15.121351718902588,-1.5519566e-09,717,0.009042196,0.22928881557455305,0.0,6151.798869371414,115.51973557472229,0.0,0.996875,0.0,0.27245538270564695,102.2475950717926,0.996875,0.5467224546722455,0.48389990170380076,190.33337831497192,0.43814868890063363,305.6628818511963,0.45200052301255234,21.64690661430359,19,497.2986512184143,9216000
1.3888163566589355,0.4807692307692308,0.0,449.34766960144043,676,0.436283802894201,-0.0027610501,0.0005,50.84208011627197,21.18946099281311,21.189215421676636,1.9575905e-09,655,0.0067074983,0.2120067034416452,0.0,6601.217022180557,112.29114413261414,0.0,0.975,0.0,0.23492992940943644,83.09061646461487,0.9734375,0.47022900763358777,0.41548400517751477,146.46836519241333,0.44355170307079655,279.6815857887268,0.3973354007633588,22.07957172393799,20,427.5466938018799,9676800
1.177842617034912,0.7084130019120459,0.0,484.179260969162,1046,0.4262099097534882,-0.0036399232,0.0005,54.44643211364746,18.446699380874634,18.43390941619873,6.8745537e-10,931,0.009614274,0.3487776868129018,0.0,7085.5089774131775,133.09412169456482,0.0,0.9890625,0.0,0.39892089127522096,120.85434460639954,0.990625,0.6702470461868958,0.6260008365200764,116.10613322257996,0.41904077159548386,346.3463234901428,0.5795079215896886,24.36224865913391,21,463.64225912094116,10137600
0.9412415027618408,0.6895306859205776,0.0,502.4357895851135,1108,0.4539111057891163,-0.0024750172,0.0005,51.367024183273315,17.355173587799072,17.35481095314026,5.531483e-10,907,0.007933972,0.39312630330099146,0.0,7588.005121231079,129.88277077674866,0.0,0.9875,0.0,0.4790341185885944,98.52282047271729,0.9875,0.6152149944873209,0.6438881994584836,163.4274344444275,0.4392477472906442,319.3161997795105,0.5641021223814774,22.819413900375366,22,483.6873004436493,10598400
1.1062548160552979,0.8593886462882097,0.0,506.69135451316833,2290,0.3614966922220719,-0.003659957,0.0005,48.373021841049194,16.278661251068115,16.27842617034912,5.4311156e-10,1963,0.008329126,0.672047435277017,0.0,8094.743678331375,151.53996539115906,0.0,0.99375,0.0,0.7155131536884731,148.38242292404175,0.99375,0.8374936321956189,0.8286844978165939,102.32153916358948,0.34192212692671636,385.67625522613525,0.8003406775343862,22.95136570930481,23,489.1174876689911,11059200
0.8272178173065186,0.2459349593495935,0.0,412.20395374298096,492,0.36043699174671107,-0.0016910271,0.0005,50.64674663543701,17.24900484085083,17.248778343200684,-1.2709547e-09,506,0.006673357,0.08753740091433052,0.0,8507.015170574188,109.60921669006348,0.0,0.9875,0.0,0.08741624238721409,101.705157995224,0.9859375,0.2727272727272727,0.19119029471544718,95.69212889671326,0.3498158508214929,297.43870210647583,0.21475419960474307,23.99666690826416,24,393.9639093875885,11520000
1.0265929698944092,0.729607250755287,0.0,409.39231967926025,1324,0.4617384473301652,-0.0024603142,0.0005,48.96072816848755,17.592599630355835,17.586103677749634,3.410942e-10,1015,0.009990977,0.4904099467076554,0.0,8916.513116836548,121.1768319606781,0.0,0.990625,0.0,0.5821815580227206,105.13129830360413,0.9921875,0.638423645320197,0.7000719882930514,76.82115244865417,0.4301091727943881,312.16995096206665,0.609068657635468,22.007604837417603,25,390.0194137096405,11980800
0.7891733646392822,0.39327731092436974,0.0,489.9345886707306,595,0.42969627239034686,-0.0019085859,0.0005,53.83810615539551,14.515016078948975,14.514836311340332,-3.8425885e-10,585,0.007235353,0.19721210906805695,0.0,9406.507635354996,112.414874792099,0.0,0.975,0.0,0.20442203166378595,100.1729805469513,0.9796875,0.37435897435897436,0.3335294117647059,171.46138858795166,0.4314346010499881,302.4429256916046,0.3215892094017094,24.856139183044434,26,474.6952955722809,12441600
1.3692543506622314,0.9655860934930702,0.0,948.1014378070831,8514,0.21506186661277257,-0.0058302986,0.0005,50.59743070602417,16.709097623825073,16.70887851715088,1.4527229e-09,6364,0.016538803,0.8898594828981602,0.0,10354.631724357605,374.5202956199646,0.0,0.996875,0.0,0.9108993460356247,300.8686239719391,0.996875,0.9523884349465744,0.9542646670190275,171.76477241516113,0.18398585281353713,757.5147018432617,0.9386637727844123,21.316782236099243,27,930.6846439838409,12902400
1.0875473022460938,0.8072792362768496,0.0,567.0741834640503,1676,0.4375077008461396,-0.0018133168,0.0005,47.46591401100159,16.73434805870056,16.733988285064697,-3.704968e-10,1027,0.01101043,0.42258583470260785,0.0,10921.75157737732,147.30037999153137,0.0,0.9953125,0.0,0.591775431608184,122.07832717895508,0.9953125,0.6747809152872444,0.7654543928997614,194.63620734214783,0.378426335538369,353.1252164840698,0.6169273369036027,22.60942316055298,28,548.8537487983704,13363200
0.9787416458129883,0.6669802445907808,0.0,451.83485674858093,1063,0.45127675581998883,-0.0028893272,0.0005,50.189491748809814,17.354005098342896,17.353801250457764,1.7631405e-09,1057,0.0060258107,0.48765885859130503,0.0,11373.68128991127,119.96931338310242,0.0,0.9890625,0.0,0.4673887211257883,108.41499161720276,0.9890625,0.6660359508041628,0.6279706608654751,121.28784155845642,0.4478217479138871,311.41820645332336,0.6260037251655628,22.21345090866089,29,433.6867895126343,13824000
1.356358289718628,0.9212387222628627,0.0,635.5672428607941,4101,0.341912465032203,-0.00288939,0.0005,49.7774543762207,17.991578102111816,17.99138903617859,2.3990152e-10,2578,0.0067415005,0.7941519403215634,0.0,12009.269669532776,204.1621162891388,0.0,0.9953125,0.0,0.8409082110711725,162.39825868606567,0.9953125,0.8638479441427463,0.9042276274079496,162.42184591293335,0.26901234843173,453.07875967025757,0.8466483223429015,24.53824281692505,30,616.8691170215607,14284800
1.342134714126587,0.9478963916754005,0.0,768.4007449150085,6679,0.23647448980394123,-0.0026725016,0.0005,51.8785400390625,16.87494945526123,16.86867594718933,-7.6105283e-10,5936,0.0073068365,0.9099672209487423,0.0,12777.772139549255,275.53974413871765,0.0,0.996875,0.0,0.9188860102149216,275.74860739707947,0.996875,0.9407008086253369,0.9408881849827817,106.11435556411743,0.22311530965665277,643.115261554718,0.9333800117924527,24.649883031845093,31,750.5839691162109,14745600
0.7042796611785889,0.27413127413127414,0.0,511.48467350006104,518,0.3069300605992371,-0.0013584798,0.0005,55.472498655319214,16.957847833633423,16.956233024597168,-2.6760416e-10,461,0.012329483,0.059389681881476766,0.0,13289.329490184784,122.93238115310669,0.0,0.9796875,0.0,0.11318130017318744,107.19015741348267,0.9609375,0.17787418655097614,0.23049288127413128,165.6546242237091,0.38243004603232805,325.97679018974304,0.13684585140997832,26.10666275024414,32,492.337970495224,15206400
1.0829250812530518,0.909217877094972,0.0,601.4894292354584,3580,0.3256006051623885,-0.002444406,0.0005,50.736926794052124,19.332966327667236,19.332630157470703,1.7343119e-10,2657,0.004710726,0.7731508237348986,0.0,13890.857947826385,218.75483393669128,0.0,0.99375,0.0,0.8138812422006018,128.94700527191162,0.99375,0.8784343244260444,0.8902605621508383,147.06617093086243,0.28486000343540185,432.9218719005585,0.8522023193451264,22.81249737739563,33,581.0755882263184,15667200


==> archive/rl/put-next/dynamic-context-seed=2.csv <==
Step_0-AverageDiscountedReturn,KLInner,Time-Sampling,Time-OuterStep,Step_1-Completion_Rate,Step_1-AverageDiscountedReturn,Step_0-MaxReturn,Step_1-AverageReturn,Step_1-Completion_rate,KLCoeffInner,Time-SampleProc,Time-TotalInner,Step_0-Completion_rate,Time-InnerStep,Step_1-StdReturn,Time-MAMLSteps,Step_0-NumTrajs,n_timesteps,Step_0-Completion_Rate,Step_0-AverageReturn,Time,Step_0-MinReturn,Step_1-MaxReturn,Step_1-EnvExecTime,Step_0-StdReturn,Step_1-PolicyExecTime,Step_0-PolicyExecTime,LossBefore,LossAfter,Itr,Step_1-NumTrajs,Step_0-EnvExecTime,ItrTime,Step_1-MinReturn
0.0022819216139661753,0.003337697,242.50042533874512,56.91294550895691,0.01485148514851485,0.000576085979326306,0.965625,0.010053759282178219,0.0,0.0005,21.513602018356323,271.04948258399963,0.0,7.034091949462891,0.08346003143561952,56.913296699523926,405,921600,0.014814814814814815,0.011913580246913578,328.44329500198364,0.0,0.8734375,75.67496275901794,0.09784493201616622,58.276517391204834,29.094785928726196,2.6288993e-10,-0.00013802404,0,404,71.18898391723633,328.4432911872864,0.0
0.0,0.0012646582,175.52635192871094,21.938998460769653,0.0,0.0,0,0.0,0.0,0.0005,21.507827758789062,197.572039604187,0.0,0.5359680652618408,0.0,21.93928337097168,400,1843200,0.0,0.0,548.4810585975647,0,0,58.715375900268555,0.0,43.606196641922,18.480544567108154,1.4240099e-08,6.323291e-07,1,400,46.83906865119934,219.96107411384583,0
0.003774411270012065,0.010750646,263.02121090888977,22.39004945755005,0.014814814814814815,0.0040156726837483414,0.96953125,0.01199074074074074,0.0,0.0005,18.2021267414093,281.9289572238922,0.0,0.7045879364013672,0.10028220145055254,22.39025068283081,403,2764800,0.007444168734491315,0.007062267369727046,853.0728690624237,0.0,0.9625,103.83868336677551,0.08155885378773259,67.99478507041931,23.67285680770874,4.044908e-10,-0.00050234265,2,405,58.99793839454651,304.5682032108307,0.0
0.0,0.0046535595,234.20503163337708,27.876126766204834,0.0,0.0,0,0.0,0.0,0.0005,52.03528356552124,286.7860608100891,0.0,0.5440561771392822,0.0,27.876517295837402,400,3686400,0.0,0.0,1168.0203261375427,0,0,88.767324924469,0.0,56.632288217544556,21.89540696144104,3.7568988e-08,2.3267798e-06,3,400,56.73195195198059,314.92290019989014,0
0.0,0.0001502567,441.19950318336487,27.695323705673218,0.0,0.0,0,0.0,0.0,0.0005,124.56443929672241,566.8296601772308,0.0,1.0560460090637207,0.0,27.712069749832153,400,4608000,0.0,0.0,1763.2663297653198,0,0,162.7337281703949,0.0,75.16435956954956,36.51533317565918,1.2451249e-09,7.5128355e-08,4,400,153.60394740104675,595.2041552066803,0
0.002926842281286305,0.0068802782,514.7012543678284,28.812031269073486,0.009925558312655087,0.001948365452148524,0.978125,0.007058390198511165,0.0,0.0005,135.68069076538086,651.1394166946411,0.0,0.751270055770874,0.07688945758961455,28.81237769126892,406,5529600,0.017241379310344827,0.013235067733990146,2444.119748353958,0.0,0.95,188.27653574943542,0.10230936150555024,87.73993158340454,44.82144260406494,-2.0111383e-10,-0.0002544344,5,403,179.0098271369934,680.7553818225861,0.0
0.004509088581634785,0.012123387,607.2891376018524,32.61094856262207,0.02702702702702703,0.0019986560680908486,0.978125,0.01769617628992629,0.0,0.0005,94.23900580406189,702.6152365207672,0.0,1.085073471069336,0.11164435645506429,32.61133575439453,408,6451200,0.031862745098039214,0.02013250612745098,3180.1758415699005,0.0,0.91484375,212.77187252044678,0.12065671614859079,95.93143820762634,55.57606816291809,-2.0499629e-05,-0.00035328895,6,407,228.0628490447998,736.0146000385284,0.0
0.0,0.0024602371,437.2925660610199,30.984076499938965,0.0,0.0,0,0.0,0.0,0.0005,103.87622141838074,541.9049334526062,0.0,0.7338628768920898,0.0,30.984267473220825,400,7372800,0.0,0.0,3754.0399718284607,0,0,159.59269762039185,0.0,73.01536297798157,35.977378129959106,2.0510805e-08,1.2301186e-06,7,400,155.5620720386505,573.8113257884979,0
0.0022012826058869644,0.00346847,644.5980987548828,28.462194681167603,0.014814814814814815,0.0017752123568744295,0.98671875,0.011423611111111112,0.0,0.0005,76.18435168266296,721.7996723651886,0.0,1.0036869049072266,0.09497812476579956,28.462426900863647,404,8294400,0.01485148514851485,0.008309483292079207,4505.130484819412,0.0,0.92265625,235.9134922027588,0.07541801880465383,108.29853320121765,56.37977337837219,1.2906022e-10,-0.000100890065,8,405,225.94713521003723,750.9633634090424,0.0
0.0024518790355440596,0.0037038657,537.51731300354,30.506187200546265,0.007444168734491315,0.002608291221485052,0.93125,0.006864531637717122,0.0,0.0005,98.17445731163025,636.6997892856598,0.0,1.0054965019226074,0.07927713237050513,30.506584882736206,404,9216000,0.012376237623762377,0.009862314356435644,5172.969584226608,0.0,0.934375,179.58904457092285,0.08976103674036079,82.38866567611694,48.494325399398804,7.845472e-10,-0.00018567838,9,403,210.64703249931335,667.8035981655121,0.0
0.0,0.0060400357,475.8354957103729,27.663989782333374,0.0024937655860349127,0.00037869489450054585,0,0.0021547693266832915,0.0,0.0005,84.68562865257263,561.2951653003693,0.0,0.7663712501525879,0.04309538653366584,27.664198398590088,400,10137600,0.0,0.0,5763.145332813263,0,0.8640625,177.7863211631775,0.0,88.40655088424683,35.93127775192261,-2.629239e-10,-0.00017028798,10,401,155.62987518310547,590.0089244842529,0.0
0.0,0.004501293,516.5387027263641,30.716291666030884,0.004987531172069825,2.6597031145989176e-05,0,0.0022112687032418954,0.0,0.0005,106.49184703826904,623.7752468585968,0.0,0.7419672012329102,0.035309168604355755,30.71649193763733,400,11059200,0.0,0.0,6418.359873533249,0,0.6765625,221.585547208786,0.0,104.88764929771423,36.488128900527954,1.309037e-10,-0.00010892206,11,401,134.43421745300293,655.1799781322479,0.0
1.7521376467142356e-05,0.00012249866,521.18448138237,28.802222728729248,0.0,0.0,0.6125,0.0,0.0,0.0005,107.33442187309265,629.5588486194611,0.0,1.0302000045776367,0.0,28.802414894104004,402,11980800,0.004975124378109453,0.0029773009950248754,7077.463089704514,0.0,0,166.81175875663757,0.042117076029504645,80.15863156318665,52.799471855163574,1.035518e-09,6.124933e-08,12,400,206.4372615814209,659.0693075656891,0
0.00011166480421637928,0.003687403,710.7629466056824,28.652711629867554,0.0024937655860349127,1.1158710439511698e-08,0.77734375,0.00044030548628428914,0.0,0.0005,91.94710445404053,803.4479134082794,0.0,0.714144229888916,0.008806109725685785,28.65307855606079,401,12902400,0.004987531172069825,0.002404145885286783,7910.326676368713,0.0,0.17656249999999996,317.0133271217346,0.03985038885885835,150.3100597858429,46.23236870765686,-1.4711057e-05,-0.0002171866,13,401,179.494375705719,832.8292663097382,0.0
0.0,0.0013487517,450.002641916275,25.284970998764038,0.0,0.0,0,0.0,0.0,0.0005,143.70103430747986,594.4797689914703,0.0,0.7738516330718994,0.0,25.28517436981201,400,13824000,0.0,0.0,8531.069851875305,0,0,168.68721270561218,0.0,79.26361012458801,35.66321849822998,1.2479754e-08,6.743759e-07,14,400,147.9231207370758,620.6595613956451,0
4.192499996740935e-06,0.0057134503,714.063915014267,29.752643823623657,0.0024937655860349127,1.85754718643496e-08,0.54921875,0.000510442643391521,0.0,0.0005,72.35006952285767,787.5371689796448,0.0,1.10251784324646,0.010208852867830421,29.75286340713501,401,14745600,0.0024937655860349127,0.001369622817955112,9348.824993371964,0.0,0.2046874999999999,291.8350348472595,0.02739245635910224,139.853657245636,53.10588359832764,1.2685002e-10,-0.00018690988,15,401,212.2177562713623,817.7153887748718,0.0
0.0003925684580521624,0.0034774616,555.2955355644226,28.13167667388916,0.022222222222222223,0.0014922297139530933,0.8265625,0.012978395061728393,0.0,0.0005,114.92742395401001,671.2413859367371,0.0,1.0147767066955566,0.09591703692093054,28.13191843032837,403,15667200,0.009925558312655087,0.006476814516129032,10048.865042924881,0.0,0.896875,221.79531168937683,0.06821808091669734,97.8936378955841,46.40051984786987,-1.0183124e-06,-0.00014384065,16,405,170.09225702285767,699.9952211380005,0.0
3.7775713545930536e-05,0.00574447,552.2961530685425,28.677146911621094,0.004987531172069825,0.0004512144126088508,0.6828125,0.0027041770573566085,0.0,0.0005,128.44677352905273,681.8945009708405,0.0,1.147493600845337,0.044905428737398764,28.677480220794678,402,16588800,0.004975124378109453,0.0031910758706467663,10760.209985256195,0.0,0.8765625,187.3146231174469,0.045223033748800115,87.98898935317993,51.28504943847656,-6.4926176e-11,-0.00027919223,17,401,209.25688529014587,711.3097295761108,0.0
0.002133862750768122,0.0021728028,518.9434585571289,28.78975534439087,0.004987531172069825,7.422474450657042e-05,0.96484375,0.002639884663341646,0.0,0.0005,126.67542171478271,646.491800069809,0.0,0.87019944190979,0.040371128217496714,28.7900493144989,402,17510400,0.004975124378109453,0.0046291977611940295,11436.274460077286,0.0,0.7484375,198.42496180534363,0.0655116263843935,97.99178576469421,41.16457223892212,2.9733924e-10,-0.00011584739,18,401,164.84194469451904,675.9941599369049,0.0
0.0,0.0015329606,397.241904258728,29.548547506332397,0.0,0.0,0,0.0,0.0,0.0005,99.44482374191284,497.45586681365967,0.0,0.7669229507446289,0.0,29.54890727996826,400,18432000,0.0,0.0,11964.468843221664,0,0,147.67137265205383,0.0,73.31600189208984,35.16194748878479,1.3744566e-08,7.664803e-07,19,400,127.08863592147827,528.0867056846619,0
0.0012640502402203216,0.0058054742,595.3211290836334,33.191444635391235,0.004975124378109453,0.0002143785151743718,0.8921875,0.0038362873134328355,0.0,0.0005,95.5460774898529,691.9381651878357,0.0,1.0662336349487305,0.0542768258998612,33.19176006317139,406,19353600,0.027093596059113302,0.015929033251231527,12690.275075912476,0.0,0.79375,217.8046407699585,0.10306320477655678,98.19765162467957,50.91856336593628,-3.2292366e-10,-0.00012373462,20,402,210.01481795310974,725.7126348018646,0.0
0.0,0.0008148674,364.0249819755554,29.09810471534729,0.0,0.0,0,0.0,0.0,0.0005,138.31965613365173,503.15158700942993,0.0,0.8027753829956055,0.0,29.098324298858643,400,20275200,0.0,0.0,13223.448946475983,0,0,150.99726748466492,0.0,72.08141732215881,32.01416277885437,6.261979e-09,4.074337e-07,21,400,95.68123698234558,533.0972919464111,0


==> archive/rl/put-next/dynamic-context-seed=3.csv <==
Step_0-StdReturn,KLInner,Step_0-AverageReturn,Time-InnerStep,Step_0-PolicyExecTime,Step_0-NumTrajs,Step_1-MinReturn,Time,Step_1-AverageDiscountedReturn,Step_1-MaxReturn,Step_1-PolicyExecTime,Step_0-EnvExecTime,Time-OuterStep,Time-TotalInner,Itr,LossBefore,Step_1-EnvExecTime,Time-SampleProc,Step_0-AverageDiscountedReturn,Step_1-Completion_Rate,Step_0-MinReturn,Time-Sampling,Step_1-Completion_rate,Step_1-AverageReturn,Step_0-Completion_Rate,Time-MAMLSteps,LossAfter,Step_1-StdReturn,KLCoeffInner,Step_1-NumTrajs,ItrTime,Step_0-Completion_rate,n_timesteps,Step_0-MaxReturn
0.050897044161313396,0.0060427533,0.004174440298507463,7.128718852996826,37.871004581451416,402,0.0,369.6128010749817,0.000191804953400514,0.8046875,57.43367147445679,98.30198383331299,58.94965577125549,309.9681258201599,0,-6.5648965e-11,82.6166603565216,16.101940393447876,0.0007441709731430259,0.007462686567164179,0.0,286.73587012290955,0.0,0.004829368781094527,0.009950248756218905,58.94993472099304,-0.00011408495,0.05704074986184303,0.0005,402,369.6127953529358,0.0,921600,0.9125
0.06801092623994012,0.0032579205,0.00647099875930521,0.7113685607910156,26.108760118484497,403,0.0,689.8271682262421,0.00041793217979645337,0.84140625,64.55992150306702,75.53225708007812,24.36404538154602,295.5220377445221,1,-6.411256e-11,100.3087203502655,18.146031379699707,0.0003679298833852116,0.009925558312655087,0.0,276.66268372535706,0.0,0.006218982630272952,0.009925558312655087,24.36436939239502,-6.784097e-05,0.06537937114159922,0.0005,403,320.18372917175293,0.0,1843200,0.82734375
0.06357556918779479,0.006023096,0.004493159203980099,0.6807267665863037,29.591182231903076,402,0.0,1045.0345118045807,0.0005446451570949698,0.8671875,62.4062283039093,96.29650640487671,24.288037061691284,330.60976004600525,2,2.651512e-10,101.27548742294312,31.069198608398438,0.0014123945119794957,0.009925558312655087,0.0,298.8584740161896,0.0,0.007403458436724565,0.004975124378109453,24.288265228271484,-0.0002136499,0.07437627682923216,0.0005,403,355.18042159080505,0.0,2764800,0.93203125
0.0,0.0032153018,0.0,0.8429617881774902,35.390913009643555,400,0,1645.0990977287292,0.0,0,77.31887197494507,145.8030924797058,26.62663245201111,573.0324709415436,3,2.9988097e-08,195.77299332618713,104.35847926139832,0.0,0.0,0,467.8278889656067,0.0,0.0,0.0,26.62699866294861,1.6076509e-06,0.0,0.0005,400,600.027606010437,0.0,3686400,0
0.0,0.009200824,0.0,0.6635167598724365,34.62890076637268,400,0.0,2349.987783908844,7.262766731743512e-06,0.5625,118.40967869758606,157.16136598587036,31.16857600212097,673.3270800113678,4,1.3160369e-10,265.3187880516052,81.01556992530823,0.0,0.007462686567164179,0,591.6446726322174,0.0,0.003647776741293532,0.0,31.168782949447632,-0.00036946166,0.04236435725647701,0.0005,402,704.8518354892731,0.0,4608000,0
0.0,0.0019132996,0.0,0.7287857532501221,35.53739666938782,400,0,2992.7932364940643,0.0,0,76.88610911369324,159.07893204689026,27.208065271377563,614.3441977500916,5,1.6240028e-08,190.7701017856598,134.76670217514038,0.0,0.0,0,478.8466103076935,0.0,0.0,0.0,27.208261251449585,9.566498e-07,0.0,0.0005,400,642.7491910457611,0.0,5529600,0
0.06534211799440429,0.00485673,0.006575682382133995,0.9588510990142822,48.66051125526428,403,0.0,3778.9357204437256,0.003315633428600884,0.96875,99.72681927680969,217.0088107585907,33.78185987472534,751.7825684547424,6,4.4850523e-10,231.50073957443237,137.6645278930664,0.00026731457179186407,0.024630541871921183,0.0,613.1076378822327,0.0,0.015230526477832513,0.01240694789081886,33.78206777572632,-0.00015051478,0.1058486382868213,0.0005,406,786.0976238250732,0.0,6451200,0.8234375
0.09374026123653445,0.009266267,0.011292438271604938,1.3738224506378174,44.428491830825806,405,0.0,4513.19736289978,0.0006863210612079837,0.90078125,105.99672794342041,189.8147575855255,30.60273504257202,702.1342628002167,7,1.340136e-10,246.28890228271484,95.90906715393066,0.0012550583014036755,0.009925558312655087,0.0,604.8458125591278,0.0,0.006618331265508684,0.014814814814814815,30.603087186813354,-0.0002566605,0.06835403173725042,0.0005,403,734.2003359794617,0.0,7372800,0.87421875
0.0,0.0032211717,0.0,0.6240561008453369,35.638039112091064,400,0,5097.6093583106995,0.0,0,74.51528739929199,166.47136664390564,29.870864629745483,553.8887526988983,8,2.7122505e-08,167.60218787193298,91.47025299072266,0.0,0.0,0,461.7922260761261,0.0,0.0,0.0,29.871078491210938,1.610586e-06,0.0,0.0005,400,584.3885135650635,0.0,8294400,0
0.0,7.0979375e-05,0.0,0.8083102703094482,35.65021634101868,400,0,5652.364614725113,0.0,0,74.07649207115173,156.25631022453308,31.04157590866089,522.9360861778259,9,5.834619e-10,152.9337592124939,90.05999684333801,0.0,0.0,0,432.0658755302429,0.0,0.0,0.0,31.04179573059082,3.5489688e-08,0.0,0.0005,400,554.6871626377106,0.0,9216000,0
0.09029739077636184,0.0043588304,0.011795910493827161,1.4038820266723633,48.896098375320435,405,0.0,6425.411128044128,8.825637559199933e-07,0.44453124999999993,119.22477555274963,202.56852459907532,33.125903606414795,738.280755519867,10,-9.704293e-06,282.9970202445984,65.14713764190674,0.0008783310567307481,0.0024937655860349127,0.0,671.7209935188293,0.0,0.001108556733167082,0.01728395061728395,33.126259326934814,-0.00017239113,0.02217113466334164,0.0005,401,772.840057849884,0.0,10137600,0.909375
0.03757420131256396,0.003421989,0.0031638681592039805,0.8203015327453613,62.223578453063965,402,0.0,7334.305648088455,1.3474795757117581e-06,0.47265625,121.96477913856506,250.80140018463135,32.46580171585083,875.6192626953125,11,1.286847e-10,271.6466546058655,148.7433295249939,5.66647978350429e-06,0.0024937655860349127,0.0,726.0532875061035,0.0,0.0011786938902743143,0.007462686567164179,32.467304706573486,-0.0001117758,0.02357387780548629,0.0005,401,908.7817540168762,0.0,11059200,0.56328125
0.06623595275157701,0.0006310137,0.008500928217821781,0.9965918064117432,58.30168533325195,404,0,8077.600761651993,0.0,0,76.5992980003357,228.68939352035522,31.842922687530518,710.7833096981049,12,5.9443352e-09,177.65743947029114,154.28155207633972,4.3622965417463186e-05,0.0,0.0,555.5034515857697,0.0,0.0,0.017326732673267328,31.843266487121582,3.1550687e-07,0.0,0.0005,400,743.2061305046082,0.0,11980800,0.6656249999999999
0.09933346247222162,0.0068789944,0.014518549876847293,2.0893008708953857,56.63682699203491,406,0.0,8860.572573184967,0.0028340960677273666,0.9265625,102.55789756774902,232.43434882164001,27.96797204017639,754.2306547164917,13,-5.263486e-10,223.782550573349,119.65588641166687,0.002811580908460776,0.01728395061728395,0.0,632.4680314064026,0.0,0.01218364197530864,0.027093596059113302,27.96816086769104,-0.0004344866,0.09854306134284314,0.0005,405,782.9194622039795,0.0,12902400,0.98046875
0.0,0.014964092,0.0,0.6995234489440918,35.37371873855591,400,0.0,9590.739983797073,1.2947231832507874e-05,0.6265624999999999,104.0413703918457,157.50474572181702,33.92488217353821,695.5348193645477,14,2.595253e-10,217.142404794693,164.8999786376953,0.0,0.004987531172069825,0,529.923811674118,0.0,0.002000857231920199,0.0,33.92722797393799,-0.00030054545,0.032435404402611424,0.0005,401,730.094363451004,0.0,13824000,0
0.0,0.010220571,0.0,0.7810838222503662,36.18917942047119,400,0.0,10397.434823274612,8.383284873888197e-08,0.29374999999999996,134.60511946678162,155.80792570114136,28.741931915283203,777.1802549362183,15,2.5490793e-10,315.5271303653717,116.99799299240112,0.0,0.0024937655860349127,0,659.3798797130585,0.0,0.0007325436408977555,0.0,28.742310285568237,-0.00015754125,0.014650872817955109,0.0005,401,806.6401731967926,0.0,14745600,0
0.0903741476935487,0.0077483146,0.011795910493827161,0.9490447044372559,58.22680354118347,405,0.0,11220.602904319763,0.0002618822350898587,0.834375,107.2435212135315,244.88055968284607,29.47215223312378,792.9103906154633,16,1.976129e-10,236.59355473518372,128.60984802246094,0.0016938889722772838,0.004975124378109453,0.0,663.3489463329315,0.0,0.0036341728855721392,0.019753086419753086,29.472371101379395,-0.00027115742,0.051914896576228324,0.0005,402,823.1290364265442,0.0,15667200,0.91953125
0.0,0.0069253584,0.0,0.6469330787658691,36.55091452598572,400,0.0,11955.51142001152,0.0021445403849867524,0.95859375,131.46086978912354,154.1894133090973,30.473984718322754,703.7209131717682,17,-1.6438409e-10,276.9315400123596,85.58277368545532,0.0,0.007444168734491315,0,617.4885647296906,0.0,0.0053660049627791565,0.0,30.47423505783081,-0.00023965306,0.06727416233796674,0.0005,403,734.8642852306366,0.0,16588800,0
0.03862417180762321,0.008630761,0.0022249064837905233,1.0133516788482666,46.386240005493164,401,0.0,12691.067718029022,0.00022463020725551686,0.82421875,114.01718425750732,191.57227039337158,27.122231006622314,707.7851192951202,18,1.0396335e-10,259.3644976615906,78.58879780769348,9.251208567111807e-05,0.017369727047146403,0.0,628.1803333759308,0.0,0.008105226426799008,0.004987531172069825,27.122456073760986,-0.0004442484,0.06521960376437545,0.0005,403,735.438636302948,0.0,17510400,0.7640625
0.11210635004990639,0.008982361,0.015995469901719902,1.4836556911468506,44.18293309211731,407,0.0,13379.820760965347,0.001301609163915505,0.87109375,101.45727849006653,166.68592166900635,31.033398866653442,657.2873668670654,19,-6.735124e-11,216.25945210456848,110.9957492351532,0.002308016559324787,0.019753086419753086,0.0,544.8050272464752,0.0,0.012991898148148147,0.022113022113022112,31.033623456954956,-0.0008166708,0.0981372678472024,0.0005,405,688.7176215648651,0.0,18432000,0.92265625


==> archive/rl/put-next/pro-mp-seed=1.csv <==
ItrTime,Step_1-NumTrajs,Step_0-MaxReturn,Step_1-PolicyExecTime,Step_1-Completion_Rate,Time,Step_1-AverageDiscountedReturn,Step_1-StdReturn,LossAfter,Step_1-MaxReturn,KLCoeffInner,Step_0-Completion_Rate,Step_0-EnvExecTime,Step_0-Completion_rate,Step_1-AverageReturn,LossBefore,Time-TotalInner,Step_1-Completion_rate,Time-Sampling,Step_1-MinReturn,Step_0-AverageDiscountedReturn,Step_0-StdReturn,n_timesteps,Time-SampleProc,Step_1-EnvExecTime,Itr,Time-InnerStep,Step_0-PolicyExecTime,Step_0-NumTrajs,KLInner,Time-OuterStep,Time-MAMLSteps,Step_0-MinReturn,Step_0-AverageReturn
799.17032122612,400,0,97.66830515861511,0.0,799.1703219413757,0.0,0.0,-5.8535864e-13,0,0.0005,0.0,84.55191588401794,0.0,0.0,-7.33385e-13,683.7505598068237,0.0,416.52452516555786,0,0.0,0.0,921600,253.1018123626709,190.02116465568542,0,14.122637510299683,31.3583505153656,400,-1.1707172e-09,114.41563844680786,114.41597867012024,0,0.0
682.2099108695984,400,0,84.4159300327301,0.0,1481.4160714149475,0.0,0.0,9.0233577e-13,0,0.0005,0.0,154.36131620407104,0.0,0.0,3.7422534e-13,654.6080043315887,0.0,456.68785405158997,0,0.0,0.0,1843200,197.24907064437866,163.31611943244934,1,0.6615006923675537,36.29535484313965,400,1.8046714e-09,26.896836280822754,26.897263765335083,0,0.0
691.0896255970001,400,0,85.29749250411987,0.0,2172.559376001358,0.0,0.0,2.4997358e-09,0,0.0005,0.0,161.65161418914795,0.0,0.0,6.3482813e-13,663.3313000202179,0.0,471.50454020500183,0,0.0,0.0,2764800,191.1468689441681,172.85661602020264,2,0.6716876029968262,37.48946976661682,400,4.9994715e-06,26.9390811920166,26.939281463623047,0,0.0
907.4200582504272,400,0.10781249999999998,80.08314538002014,0.0,3080.021271944046,0.0,0.0,2.0232571e-09,0,0.0005,0.0024937655860349127,327.66156125068665,0.0,0.0,1.8553203e-08,882.219295501709,0.0,676.9900279045105,0,2.813725846309307e-09,0.005377182044887779,3686400,204.38656401634216,175.59482598304749,3,0.840489387512207,74.15689873695374,401,4.046514e-06,24.605112314224243,24.605356693267822,0.0,0.000268859102244389
749.1749930381775,400,0,87.36170482635498,0.0,3829.2337367534637,0.0,0.0,1.5572955e-10,0,0.0005,0.0,164.4558618068695,0.0,0.0,4.4765596e-09,719.4223725795746,0.0,484.4279284477234,0,0.0,0.0,4608000,234.05796813964844,180.66282176971436,4,0.9316554069519043,35.80602741241455,400,3.114591e-07,29.287534475326538,29.287936687469482,0,0.0
630.8689494132996,400,0,81.28561782836914,0.0,4460.15682220459,0.0,0.0,3.9484572e-11,0,0.0005,0.0,143.89001965522766,0.0,0.0,1.5725446e-10,598.7078139781952,0.0,461.9187879562378,0,0.0,0.0,5529600,136.07536339759827,180.98597240447998,5,0.7101113796234131,35.89197397232056,400,7.896914e-08,31.487972497940063,31.488282203674316,0,0.0
602.3564257621765,400,0,79.90385603904724,0.0,5062.61078453064,0.0,0.0,8.312081e-12,0,0.0005,0.0,132.08482789993286,0.0,0.0,6.5404356e-11,575.2148697376251,0.0,436.17147517204285,0,0.0,0.0,6451200,138.17634463310242,169.91817831993103,6,0.8646292686462402,35.28317070007324,400,1.6624162e-08,26.195528268814087,26.195704698562622,0,0.0
740.7272191047668,400,0,81.75498247146606,0.0,5803.442730665207,0.0,0.0,3.918643e-12,0,0.0005,0.0,155.79003882408142,0.0,0.0,2.731177e-11,707.3002634048462,0.0,461.71575450897217,0,0.0,0.0,7372800,244.7293677330017,172.2357029914856,7,0.8467175960540771,37.19416880607605,400,7.837286e-09,32.69010543823242,32.69052076339722,0,0.0
665.4848186969757,400,0,86.4175271987915,0.0,6469.097462177277,0.0,0.0,-1.6482542e-13,0,0.0005,0.0,159.791357755661,0.0,0.0,2.8464843e-12,637.1130712032318,0.0,472.73812651634216,0,0.0,0.0,8294400,163.747948884964,172.47567462921143,8,0.6245987415313721,36.84316921234131,400,-3.296508e-10,27.41451382637024,27.418994426727295,0,0.0
875.3249821662903,404,0.86953125,118.19689011573792,0.012376237623762377,7344.457609653473,0.001020573982346699,0.07995704158918085,-0.00013160087,0.88515625,0.0005,0.01240694789081886,214.2431035041809,0.0,0.008572478341584158,-5.117179e-10,848.1363565921783,0.0,661.7531960010529,0.0,0.0005095322048330933,0.06948671423526777,9216000,184.84915018081665,259.84485840797424,9,1.522265911102295,52.31085658073425,403,0.007921249,26.601906061172485,26.602254152297974,0.0,0.007240617245657567
844.6291427612305,404,0.9640625,115.3000054359436,0.012376237623762377,8189.114778757095,0.0007707309105393451,0.07439438148639065,-6.123362e-05,0.90078125,0.0005,0.01728395061728395,245.82450199127197,0.0,0.008056157178217822,2.5302693e-10,812.1014289855957,0.0,688.0847723484039,0.0,0.002628019096447742,0.09665407637741778,10137600,122.8448429107666,255.61431694030762,10,1.1598358154296875,54.26392674446106,405,0.017901475,32.01468014717102,32.021857023239136,0.0,0.012334104938271605
579.5140569210052,400,0,74.67732787132263,0.0,8768.717483520508,0.0,0.0,1.2710402e-06,0,0.0005,0.0,141.93659567832947,0.0,0.0,2.6747992e-08,550.60418176651,0.0,421.2658181190491,0,0.0,0.0,11059200,128.65510201454163,152.62856721878052,11,0.6806275844573975,34.73829436302185,400,0.0025420804,28.21015739440918,28.21035099029541,0,0.0
701.8164391517639,400,0.88515625,80.64546513557434,0.0,9470.668406963348,0.0,0.0,1.9672202e-08,0,0.0005,0.004975124378109453,192.54413962364197,0.0,0.0,3.3967282e-10,672.9220275878906,0.0,510.794949054718,0,0.0008574744264305002,0.06135130415197657,11980800,161.07308912277222,177.59386157989502,12,1.0448036193847656,43.54261302947998,402,3.9344402e-05,27.52467155456543,27.52504062652588,0.0,0.004337686567164179
657.8896744251251,400,0,83.75308442115784,0.0,10128.645612478256,0.0,0.0,3.4968042e-10,0,0.0005,0.0,161.07898116111755,0.0,0.0,5.190705e-12,630.9242115020752,0.0,485.70496702194214,0,0.0,0.0,12902400,144.5172154903412,180.23136925697327,13,0.6961772441864014,38.79008984565735,400,6.9936084e-07,26.278000116348267,26.27819061279297,0,0.0
606.1459159851074,400,0,80.36779117584229,0.0,10734.823105096817,0.0,0.0,7.0722287e-12,0,0.0005,0.0,138.56987977027893,0.0,0.0,6.420646e-14,574.1504998207092,0.0,427.2261607646942,0,0.0,0.0,13824000,146.14681267738342,155.92032885551453,14,0.774134635925293,35.358307123184204,400,1.4144456e-08,31.17520499229431,31.17540693283081,0,0.0
620.8678154945374,400,0,80.3835198879242,0.0,11355.867990970612,0.0,0.0,-1.7454241e-13,0,0.0005,0.0,137.35765624046326,0.0,0.0,-3.214606e-13,589.3252959251404,0.0,441.4604239463806,0,0.0,0.0,14745600,147.10380172729492,174.5835156440735,15,0.7508366107940674,35.62853717803955,400,-3.4908482e-10,30.023229837417603,30.023412704467773,0,0.0
736.6911971569061,404,0.92890625,97.84982705116272,0.012376237623762377,12092.626803159714,0.0021713967812985752,0.0863561740017085,-0.00026493135,0.928125,0.0005,0.019656019656019656,213.11404657363892,0.0,0.00903852103960396,6.5628186e-10,710.899486541748,0.0,567.9181897640228,0.0,0.0025777785571879323,0.11139606092140028,15667200,141.9207684993744,177.72974634170532,16,1.0586612224578857,53.100523233413696,407,0.0042888466,25.025599241256714,25.02575421333313,0.0,0.015651873464373463
842.5124957561493,406,0.94140625,131.36185383796692,0.017241379310344827,12935.200864315033,0.0037947996489196183,0.10359863264328309,-0.0002693266,0.95078125,0.0005,0.007444168734491315,173.40111136436462,0.0,0.0130003078817734,1.5833876e-10,811.0431568622589,0.0,627.2143726348877,0.0,0.0025981716386916493,0.07880838208341252,16588800,182.86400508880615,258.47199726104736,17,0.953284740447998,43.55699276924133,403,0.006305317,30.99148440361023,30.991856336593628,0.0,0.006819944168734491


==> archive/rl/put-next/pro-mp-seed=2.csv <==
ItrTime,Time-Sampling,Step_1-AverageReturn,Step_1-EnvExecTime,Time-MAMLSteps,LossAfter,Step_1-PolicyExecTime,Step_0-PolicyExecTime,Itr,Step_1-Completion_Rate,Step_0-MaxReturn,Time-InnerStep,Step_1-Completion_rate,Time-OuterStep,Step_0-MinReturn,Step_0-Completion_rate,KLInner,Step_0-StdReturn,Step_1-StdReturn,Time-SampleProc,Step_1-AverageDiscountedReturn,Step_0-Completion_Rate,Time-TotalInner,Step_0-AverageReturn,n_timesteps,Step_1-NumTrajs,Step_1-MinReturn,KLCoeffInner,Step_0-EnvExecTime,Time,Step_0-AverageDiscountedReturn,Step_1-MaxReturn,Step_0-NumTrajs,LossBefore
983.4997179508209,734.6579916477203,0.0006312344139650871,321.5582823753357,105.59242296218872,-7.538784e-05,141.94520497322083,55.37500810623169,0,0.0024937655860349127,0.4828125,13.407386302947998,0.0,105.58232164382935,0.0,0.0,0.0068530245,0.034588909196836395,0.012624688279301745,129.2029435634613,4.2835269990224855e-08,0.007481296758104738,877.2695615291595,0.0029340710723192013,921600,401,0.0,0.0005,197.04047799110413,983.499721288681,2.202383430266003e-06,0.25312499999999993,401,-2.5435554e-10
809.9380519390106,686.5282542705536,0.005579249379652604,287.5163495540619,29.27920174598694,-0.00020789696,118.81814551353455,49.574934244155884,1,0.009925558312655087,0.93828125,1.5382707118988037,0.0,29.278805017471313,0.0,0.0,0.0045180237,0.07139460276740606,0.06093164591059579,92.17242383956909,0.0008742737804152088,0.01240694789081886,780.2431690692902,0.00707583746898263,1843200,403,0.0,0.0005,212.01285099983215,1793.5718207359314,0.0012841850879373351,0.9234375,403,-1.12130465e-05
797.9407753944397,647.2743711471558,0.0019560473815461344,260.24319863319397,31.545292854309082,-8.449399e-05,110.49827980995178,48.49929904937744,2,0.004987531172069825,0.6375,0.9941351413726807,0.0,31.54505753517151,0.0,0.0,0.0039128982,0.045974306677430146,0.03176224122012936,117.41414308547974,1.0804845004159132e-05,0.007462686567164179,765.7033524513245,0.0037410603233830847,2764800,401,0.0,0.0005,213.118590593338,2591.601040840149,2.7763721381827877e-05,0.6140625,402,1.3017223e-10
622.0737516880035,460.7068464756012,0.0,179.85575652122498,28.865816116333008,7.0245756e-07,76.17640924453735,34.86602187156677,3,0.0,0,0.6694958209991455,0.0,28.865459442138672,0,0.0,0.001404915,0.0,0.0,130.970223903656,0.0,0.0,592.3662679195404,0.0,3686400,400,0,0.0005,155.02013611793518,3213.7762887477875,0.0,0,400,1.2058771e-08
604.8494198322296,484.35833978652954,0.0,191.1392002105713,29.196780920028687,8.813505e-09,76.80450510978699,36.78022122383118,4,0.0,0,1.1029846668243408,0.0,29.19655466079712,0,0.0,1.7627008e-05,0.0,0.0,89.51447176933289,0.0,0.0,574.9780173301697,0.0,4608000,400,0,0.0005,160.9433310031891,3818.692232608795,0.0,0,400,1.4108367e-10
567.4962906837463,458.2245388031006,0.0,184.12380385398865,30.62182378768921,1.1194622e-10,74.38728094100952,34.487236738204956,5,0.0,0,0.6142256259918213,0.0,30.616716623306274,0,0.0,2.2389244e-07,0.0,0.0,77.26043677330017,0.0,0.0,536.108898639679,0.0,5529600,400,0,0.0005,146.29207301139832,4386.324246644974,0.0,0,400,1.3843214e-12
803.5161180496216,646.3575212955475,0.009084931930693069,241.39939165115356,28.9231858253479,-0.00012292141,106.60627150535583,53.416727781295776,6,0.01485148514851485,0.925,1.1800320148468018,0.0,28.922820568084717,0.0,0.0,0.004811012,0.07348576823457485,0.08007193010376991,125.97623777389526,0.0007034375314345572,0.01240694789081886,773.5259945392609,0.007674860421836228,6451200,404,0.0,0.0005,225.69360256195068,5189.9803075790405,0.0012413723260600665,0.8859375,403,2.5733687e-10
572.0002887248993,468.578426361084,0.0,175.85089707374573,28.557678699493408,7.8503217e-07,77.11848044395447,34.360677003860474,7,0.0,0,0.6300055980682373,0.0,28.54152488708496,0,0.0,0.0015700642,0.0,0.0,73.62594771385193,0.0,0.0,542.8443155288696,0.0,7372800,400,0,0.0005,166.2315957546234,5762.046247720718,0.0,0,400,1.5155791e-08
806.6332266330719,652.7422366142273,0.0033387748756218906,302.4021165370941,29.260337114334106,-0.00035086236,131.8917486667633,36.277058839797974,8,0.007462686567164179,0,0.7888715267181396,0.0,29.259950876235962,0,0.0,0.008736724,0.0,0.04417341686652938,123.25488114356995,0.00013026318506001536,0.0,776.8047831058502,0.0,8294400,402,0.0,0.0005,164.65409517288208,6568.789154291153,0.0,0.78828125,400,-1.0458101e-11
760.9006631374359,622.20490193367,0.0012585723192019948,288.5117509365082,25.66443395614624,-0.00012339446,118.47556972503662,37.89020776748657,9,0.0024937655860349127,0,1.0967168807983398,0.0,25.664039373397827,0,0.0,0.005768583,0.0,0.025171446384039904,111.03029322624207,2.1724828462310907e-06,0.0,734.3572640419006,0.0,9216000,401,0.0,0.0005,161.33046674728394,7329.7226803302765,0.0,0.5046875,400,1.2890758e-10
740.4665381908417,580.8783915042877,0.0014183291770573565,256.9698965549469,30.028181076049805,-0.00013841566,106.93287992477417,35.320534467697144,10,0.0024937655860349127,0,0.940807580947876,0.0,30.027831315994263,0,0.0,0.0059923185,0.0,0.028366583541147142,127.9329423904419,5.581735595559302e-06,0.0,709.7550978660583,0.0,10137600,401,0.0,0.0005,166.8134799003601,8070.230095386505,0.0,0.56875,400,-1.2935562e-10
570.5095081329346,452.7887613773346,0.0023301122194513716,178.15736937522888,27.290160179138184,-0.00013992938,79.85505390167236,34.35823917388916,11,0.0024937655860349127,0,1.0350980758666992,0.0,27.28978157043457,0,0.0,0.0056468816,0.0,0.04660224438902743,88.92183184623718,0.0010118077206261824,0.0,542.7483112812042,0.0,11059200,401,0.0,0.0005,146.06545186042786,8640.87068939209,0.0,0.934375,400,-1.1363046e-05
656.6190350055695,494.27875661849976,0.0,190.40459299087524,27.78384304046631,3.3070165e-07,75.61405348777771,36.23190379142761,12,0.0,0,0.6342225074768066,0.0,27.78363561630249,0,0.0,0.0006614033,0.0,0.0,132.91419172286987,0.0,0.0,627.8289275169373,0.0,11980800,400,0,0.0005,177.47645235061646,9297.53538441658,0.0,0,400,5.662217e-09
841.2036230564117,708.7326810359955,0.0029947916666666664,347.7290527820587,27.517263889312744,-0.00015411942,142.79202008247375,35.83253192901611,13,0.004975124378109453,0,0.6548728942871094,0.0,27.517061710357666,0,0.0,0.0063371407,0.0,0.04878832851695699,103.47837710380554,0.0011754254213592302,0.0,812.8764870166779,0.0,12902400,402,0.0,0.0005,165.08667182922363,10138.791961431503,0.0,0.9453125,400,-5.0737897e-10
649.7444729804993,512.924952507019,0.0020593048628428927,211.70470762252808,27.30863308906555,-0.00016721539,88.40528392791748,36.33220720291138,14,0.0024937655860349127,0,0.6598381996154785,0.0,27.30827760696411,0,0.0,0.009982482,0.0,0.041186097256857866,107.86779403686523,0.00022117388456586635,0.0,621.4549388885498,0.0,13824000,401,0.0,0.0005,163.1367666721344,10788.608677148819,0.0,0.82578125,400,-2.623701e-10
615.3614635467529,453.401376247406,0.0,186.98398971557617,27.143759727478027,1.1488013e-06,77.96816229820251,34.81868529319763,15,0.0,0,0.6542344093322754,0.0,27.143390893936157,0,0.0,0.0022976024,0.0,0.0,133.574805021286,0.0,0.0,587.6326632499695,0.0,14745600,400,0,0.0005,141.55627942085266,11404.068331241608,0.0,0,400,2.1855286e-08
621.8543865680695,515.8785321712494,0.012015817901234568,174.0557463169098,30.56399893760681,-0.0003767021,81.67524242401123,43.030388593673706,16,0.014814814814814815,0.928125,0.8541572093963623,0.0,30.563627243041992,0.0,0.0,0.0065612867,0.08822398646617806,0.10013629012118729,73.7541766166687,0.0030857124736902706,0.009900990099009901,590.4963529109955,0.008814201732673266,15667200,405,0.0,0.0005,201.24710273742676,12025.953775882721,0.0024576196284461682,0.953125,404,-1.9130735e-05
830.3777134418488,684.3993384838104,0.0016969295511221943,219.85875511169434,27.04787564277649,-0.00024563563,99.21968150138855,62.53012681007385,17,0.0024937655860349127,0.9640625,0.8957257270812988,0.0,27.047518014907837,0.0,0.0,0.005912152,0.06521887610386222,0.033938591022443884,117.13638019561768,2.810756402126132e-05,0.009925558312655087,802.5078144073486,0.006029001240694789,16588800,401,0.0,0.0005,283.9354486465454,12856.365826129913,0.0015418006408623093,0.68046875,403,-6.2766985e-06


==> archive/rl/put-next/pro-mp-seed=3.csv <==
Step_0-AverageDiscountedReturn,Itr,ItrTime,Step_0-Completion_Rate,Step_0-PolicyExecTime,Step_0-EnvExecTime,Time-SampleProc,Step_0-MaxReturn,LossBefore,Step_1-Completion_Rate,n_timesteps,Time-TotalInner,Time-InnerStep,Step_1-NumTrajs,LossAfter,Time,Step_0-NumTrajs,KLCoeffInner,Step_1-MinReturn,Step_0-StdReturn,Step_0-MinReturn,Step_1-StdReturn,Step_1-AverageReturn,Step_1-AverageDiscountedReturn,Time-OuterStep,Step_0-Completion_rate,Step_1-PolicyExecTime,KLInner,Step_1-MaxReturn,Step_1-Completion_rate,Step_0-AverageReturn,Time-Sampling,Time-MAMLSteps,Step_1-EnvExecTime
0.0,0,979.4226472377777,0.0,35.402586221694946,121.23200368881226,304.475980758667,0,-0.000108909415,0.004975124378109453,921600,859.1526396274567,13.841295719146729,402,-0.0001444697,979.4226505756378,400,0.0005,0.0,0.0,0,0.04946341022581376,0.003484530472636816,0.0001039117982978437,118.89088869094849,0.0,117.97891068458557,0.0033483722,0.7609375,0.0,0.0,540.8341288566589,118.89127039909363,251.335063457489
0.0,1,699.1006412506104,0.0,34.80244517326355,139.15626120567322,219.6092529296875,0,3.115564e-08,0.0,1843200,669.5966055393219,0.9597263336181641,400,1.8539895e-06,1678.6494686603546,400,0.0005,0,0.0,0,0.0,0.0,0.0,28.550209522247314,0.0,83.25585007667542,0.0037079789,0,0.0,0.0,449.0255448818207,28.55040407180786,176.0288188457489
0.0,2,696.1208593845367,0.0,36.870182514190674,169.4026243686676,185.00446939468384,0,3.5657413e-10,0.0,2764800,669.5037643909454,0.7171626091003418,400,2.2165608e-08,2374.8046882152557,400,0.0005,0,0.0,0,0.0,0.0,0.0,26.060409784317017,0.0,83.14846110343933,4.4331213e-05,0,0.0,0.0,483.779821395874,26.060603857040405,175.24847722053528
0.00037343964754753414,3,833.4532511234283,0.009925558312655087,57.16577672958374,236.1116805076599,172.0255205631256,0.8546875,-9.115433e-06,0.004987531172069825,3686400,805.5348675251007,1.4039452075958252,401,-0.00013517753,3208.3296444416046,403,0.0005,0.0,0.06574254309025487,0.0,0.042173187880627266,0.0026866427680798002,0.0001521655837144224,27.291181564331055,0.0,102.51221084594727,0.0031868885,0.79921875,0.0,0.006430288461538461,632.0935428142548,27.291522979736328,216.5932092666626
0.0011758900231113858,4,1048.7946491241455,0.007462686567164179,64.07690048217773,279.5127580165863,232.07621550559998,0.9453125,-5.087535e-10,0.007462686567164179,4608000,1020.2195811271667,1.279963493347168,402,-0.00011806302,4257.258370637894,402,0.0005,0.0,0.05340912921947461,0.0,0.04175773437206701,0.0033698694029850743,2.179010590510775e-05,27.559343338012695,0.0,134.5041539669037,0.005537963,0.65859375,0.0,0.00414140236318408,786.801251411438,27.559539794921875,282.2904758453369
4.5737921350419814e-08,5,724.4796736240387,0.0024937655860349127,68.97513198852539,274.2024722099304,74.63098692893982,0.25703124999999993,2.9168815e-08,0.0,5529600,694.7267169952393,1.2125039100646973,400,1.450798e-06,4981.773958683014,401,0.0005,0,0.012819513715710721,0.0,0.0,0.0,0.0,29.100327968597412,0.0,82.08025550842285,0.0029015958,0,0.0,0.000640975685785536,618.8804242610931,29.10071039199829,173.35685467720032
0.0,6,678.6760287284851,0.0,38.91480779647827,154.76647281646729,186.79222059249878,0,1.7246242e-10,0.0,6451200,648.7210285663605,0.6042075157165527,400,9.920449e-09,5660.533004760742,400,0.0005,0,0.0,0,0.0,0.0,0.0,29.06102681159973,0.0,84.33535361289978,1.9840898e-05,0,0.0,0.0,461.2657616138458,29.061484575271606,170.08685445785522
0.0004149865606361305,7,920.9317045211792,0.01240694789081886,66.56245136260986,274.85880970954895,168.53321313858032,0.859375,3.967202e-10,0.01728395061728395,7372800,890.6147198677063,1.3123767375946045,405,-0.00043118125,6581.507000684738,403,0.0005,0.0,0.06739529348565043,0.0,0.0910291481932834,0.011822916666666666,0.0008674258001343301,29.53326153755188,0.0,122.79146218299866,0.005569928,0.90078125,0.0,0.007044820099255582,720.7132341861725,29.533615827560425,234.95478343963623
0.0,8,681.0418269634247,0.0,39.62928891181946,157.21132564544678,174.00014114379883,0,4.0410807e-08,0.0,8294400,649.5331132411957,0.6776580810546875,400,2.5489578e-06,7262.646643638611,400,0.0005,0,0.0,0,0.0,0.0,0.0,30.202807664871216,0.0,88.14071536064148,0.0050979154,0,0.0,0.0,474.85219955444336,30.22855830192566,171.74650716781616
7.946733051727526e-06,9,802.1878714561462,0.0024937655860349127,54.69335961341858,226.28929710388184,167.97652626037598,0.59296875,3.946002e-10,0.004987531172069825,9216000,775.1885960102081,1.1899704933166504,401,-0.00023125942,8064.894848108292,401,0.0005,0.0,0.029574501246882788,0.0,0.039033383102569055,0.002398301122194514,8.191324101368805e-05,26.34844207763672,0.0,96.98912835121155,0.0035533593,0.75546875,0.0,0.0014787250623441398,606.0166051387787,26.348766565322876,206.10995769500732
0.0,10,777.6132102012634,0.0,36.595892906188965,142.80441212654114,156.76287460327148,0,-2.427785e-05,0.0024937655860349127,10137600,747.4614555835724,0.821535587310791,401,-0.00018714821,8842.62581562996,400,0.0005,0.0,0.0,0,0.022288029925187025,0.0011144014962593514,9.143748389841189e-07,29.284677982330322,0.0,123.02239060401917,0.008474313,0.4468749999999999,0.0,0.0,589.8578741550446,29.284861087799072,269.88284397125244
0.0,11,663.152987241745,0.0,36.68658375740051,170.04127168655396,146.85074043273926,0,1.7116545e-08,0.0,11059200,633.5162436962128,0.9792764186859131,400,9.240121e-07,9505.851248502731,400,0.0005,0,0.0,0,0.0,0.0,0.0,28.851361989974976,0.0,80.77290964126587,0.0018480241,0,0.0,0.0,485.68278336524963,28.851558446884155,182.35151529312134
0.0005311629939263727,12,781.8876791000366,0.007462686567164179,59.4134202003479,262.71411418914795,161.83927154541016,0.88828125,1.9003311e-10,0.0,11980800,752.3011763095856,1.6430225372314453,400,1.1648924e-08,10287.79450058937,402,0.0005,0,0.0510013059032853,0.0,0.0,0.0,0.0,28.554705381393433,0.0,77.31335639953613,2.3297845e-05,0,0.0,0.003960665422885572,588.8108355998993,28.564749240875244,171.25711822509766
7.545039881161188e-06,13,872.0057632923126,0.007462686567164179,59.76120615005493,261.639666557312,137.2337772846222,0.58515625,-6.516251e-10,0.007481296758104738,12902400,843.5675218105316,0.9754002094268799,401,-0.00045286564,11159.93561410904,402,0.0005,0.0,0.03819749697710296,0.0,0.03409739800679653,0.002762624688279302,3.5600240765292485e-06,27.475685834884644,0.0,112.39288067817688,0.006411304,0.5296875000000001,0.0,0.003200792910447761,705.3446407318115,27.475865364074707,253.33318448066711
0.0007512861369807789,14,880.5473194122314,0.004975124378109453,52.89071464538574,241.43982315063477,155.9392809867859,0.91171875,-2.5814226e-10,0.007462686567164179,13824000,857.3301196098328,1.0608930587768555,402,-0.00019939494,12040.53916811943,402,0.0005,0.0,0.05539657037549594,0.0,0.05190277478283625,0.004050062189054726,0.0007443854329292544,22.76479721069336,0.0,123.7019190788269,0.009424173,0.9125,0.0,0.003857664800995025,700.3271148204803,22.765126943588257,262.4972598552704
2.754834679380796e-06,15,827.9814302921295,0.007462686567164179,60.22261118888855,264.2845780849457,129.58347535133362,0.47890625,2.59713e-10,0.0024937655860349127,14745600,795.482635974884,1.018613338470459,401,-0.00023807782,12868.577308654785,402,0.0005,0.0,0.03762426206693897,0.0,0.031912406483790526,0.0015956203241895262,1.567180699023089e-05,31.642526865005493,0.0,104.20529174804688,0.008136145,0.63984375,0.0,0.0032454912935323383,664.8656136989594,31.64395833015442,216.59423065185547


==> archive/rl/put-next/static-context-seed=1.csv <==
Step_1-MinReturn,LossBefore,Step_0-AverageDiscountedReturn,Step_0-EnvExecTime,Step_0-Completion_Rate,Step_0-Completion_rate,Time-OuterStep,Step_1-AverageDiscountedReturn,KLCoeffInner,Time-TotalInner,KLInner,Step_0-NumTrajs,n_timesteps,LossAfter,Time-SampleProc,Time-MAMLSteps,Time,Step_0-AverageReturn,Step_0-PolicyExecTime,Time-Sampling,Step_0-MaxReturn,Step_1-Completion_Rate,Step_1-StdReturn,Time-InnerStep,Step_1-EnvExecTime,Itr,ItrTime,Step_1-AverageReturn,Step_0-MinReturn,Step_0-StdReturn,Step_1-MaxReturn,Step_1-NumTrajs,Step_1-Completion_rate,Step_1-PolicyExecTime
0.0,1.3412552e-10,0.0042504731235760585,208.30035614967346,0.043689320388349516,0.0,121.52231216430664,0.005819255895203423,0.0005,804.5770967006683,0.008284977,412,921600,-9.8156874e-05,150.66108536720276,121.52249431610107,928.0820574760437,0.028657842839805825,50.01418352127075,639.9812123775482,0.96015625,0.0364963503649635,0.1440273162832092,13.928228855133057,251.42921352386475,0,928.0820512771606,0.027022506082725058,0.0,0.14348555800082768,0.975,411,0.0,109.29177021980286
0,6.8291314e-08,2.591687157998364e-05,217.09166145324707,0.004987531172069825,0.0,32.45568895339966,0.0,0.0005,758.2487497329712,0.0078511145,401,1843200,3.9255574e-06,201.0397434234619,32.45590376853943,1719.4113852977753,0.0025639027431421445,48.641939878463745,555.1676762104034,0.67421875,0.0,0.0,2.0318222045898438,190.74957156181335,1,791.2937335968018,0.0,0.0,0.03793893716157196,0,400,0.0,78.30846762657166
0,7.3885137e-10,0.0,154.66907167434692,0.0,0.0,33.08738470077515,0.0,0.0005,679.3152050971985,8.860395e-05,400,2764800,4.4301977e-08,205.5917112827301,33.08770537376404,2433.2854409217834,0.0,34.09792971611023,473.0278367996216,0,0.0,0.0,0.6872355937957764,192.09217739105225,2,713.6974413394928,0.0,0,0.0,0,400,0.0,77.04070138931274
0,8.573178e-12,0.0,158.72282695770264,0.0,0.0,29.87567448616028,0.0,0.0005,636.7770249843597,1.0574455e-06,400,3686400,5.287228e-10,160.11567163467407,29.875884532928467,3102.1797280311584,0.0,36.942604303359985,475.9359064102173,0,0.0,0.0,0.6874380111694336,182.95896077156067,3,668.7697584629059,0.0,0,0.0,0,400,0.0,78.7677412033081
0.0,-2.5860164e-10,5.552314979813371e-05,220.55418276786804,0.0024937655860349127,0.0,30.289252758026123,4.978680663742876e-06,0.0005,888.9502203464508,0.02371766,401,4608000,-0.0001218911,211.14425253868103,30.28945231437683,4022.1487953662872,0.001815773067331671,47.94150495529175,676.8693697452545,0.728125,0.0024937655860349127,0.02797693266832918,0.9144537448883057,268.4105877876282,4,919.9276731014252,0.0013988466334164589,0.0,0.03631546134663341,0.5609375,401,0.0,122.1832389831543
0.0,2.6296923e-10,0.0,179.23601269721985,0.0,0.0,30.59386920928955,0.0003956548771100718,0.0005,701.8686237335205,0.02321362,400,5529600,-0.0002280507,172.89555668830872,30.59420371055603,4756.270389556885,0.0,36.42401123046875,528.1900951862335,0,0.0024937655860349127,0.04325124688279301,0.7809000015258789,200.5919487476349,5,733.9659600257874,0.002162562344139651,0,0.0,0.8671875,401,0.0,93.41179275512695
0,1.7883097e-07,0.0,154.83069229125977,0.0,0.0,28.29542827606201,0.0,0.0005,589.0432252883911,0.017100051,400,6451200,8.550026e-06,109.14055180549622,28.295615911483765,5374.621119976044,0.0,36.61701250076294,478.76808762550354,0,0.0,0.0,1.1295711994171143,187.11196184158325,6,618.2754557132721,0.0,0,0.0,0,400,0.0,82.47360920906067
0,4.3855125e-10,0.0037515596198799293,182.41310358047485,0.012345679012345678,0.0,31.79548954963684,0.0,0.0005,650.0061283111572,4.137737e-05,405,7372800,2.0688686e-08,145.9377155303955,31.823163270950317,6057.411350250244,0.011203703703703705,42.59271788597107,502.99377942085266,0.94375,0.0,0.0,1.068349838256836,179.12338018417358,7,682.7268080711365,0.0,0.0,0.10026740579428699,0,400,0.0,82.20665287971497
0.0,-1.3075786e-10,9.786058948800492e-05,189.51632595062256,0.007481296758104738,0.0,26.90044617652893,9.68671097558336e-06,0.0005,803.6902587413788,0.01594333,401,8294400,-0.00022279035,172.75012111663818,26.909342765808105,6888.608628988266,0.002932122817955112,46.56753468513489,629.2616302967072,0.76796875,0.004987531172069825,0.032873534116274625,1.676438808441162,258.09516406059265,8,831.1359498500824,0.002160614089775561,0.0,0.0413581692838949,0.60625,401,0.0,117.03564667701721
0.0,-1.3165477e-10,0.00011232977180464678,247.03676104545593,0.004975124378109453,0.0,25.14952301979065,8.551168755499656e-06,0.0005,850.571531534195,0.013656775,402,9216000,-0.00022399588,155.30650544166565,25.14985680580139,7765.183520555496,0.0030530939054726368,56.318206787109375,694.1253957748413,0.77734375,0.004987531172069825,0.0355894587547092,1.1376185417175293,256.35226225852966,9,876.523332118988,0.0024703865336658352,0.0,0.04469398742885992,0.59453125,401,0.0,114.33444166183472
0,6.4659226e-08,0.0,156.3846673965454,0.0,0.0,25.681838274002075,0.0,0.0005,597.9807693958282,0.004151617,400,10137600,2.0758087e-06,142.04527354240417,25.682087659835815,8389.467940330505,0.0,34.773494482040405,455.15022349357605,0,0.0,0.0,0.7710306644439697,165.19801568984985,10,624.2516243457794,0.0,0,0.0,0,400,0.0,79.614581823349
0.0,-1.8501845e-05,0.004357422030868334,219.40933752059937,0.03902439024390244,0.0,31.921345949172974,0.006181436388978364,0.0005,818.5856668949127,0.013513861,410,11059200,-0.00047453912,185.55246806144714,31.92178225517273,9240.759345531464,0.02548971036585366,49.68550157546997,631.1740152835846,0.9640625,0.02696078431372549,0.12882450009925037,1.8568289279937744,235.74855828285217,11,851.2160215377808,0.020293351715686275,0.0,0.13701597648413713,0.98515625,408,0.0,107.77616286277771
0.0,1.166831e-11,2.696534386327503e-05,209.81795930862427,0.004987531172069825,0.0,28.79238986968994,3.651894310383616e-08,0.0005,865.6210074424744,0.014553821,401,11980800,-0.00044796147,120.56894516944885,28.79318118095398,10136.290963172913,0.00243142144638404,51.2942316532135,743.8089134693146,0.67734375,0.004987531172069825,0.013827772921082629,1.2202370166778564,310.76749658584595,12,895.4025433063507,0.0009604894014962593,0.0,0.036866787319707696,0.23046875,401,0.0,150.08385038375854
0.0,-1.3426714e-10,0.0008584439692496713,217.2402503490448,0.009950248756218905,0.0,28.229590892791748,0.003566372445948697,0.0005,758.2387619018555,0.018030416,402,12902400,-0.0006738795,179.53589153289795,28.229791164398193,10923.845273017883,0.005150031094527364,52.12420654296875,577.1755936145782,0.921875,0.012376237623762377,0.0908305064221309,1.5140290260314941,196.4671492576599,13,787.4868478775024,0.009755956064356437,0.0,0.05825793974170686,0.97578125,404,0.0,93.26830101013184
0.0,5.340461e-10,4.263558281230362e-05,266.77525544166565,0.009950248756218905,0.0,29.40896773338318,2.5869723756521106e-06,0.0005,876.5597701072693,0.019777426,402,13824000,-0.00061956764,163.91717505455017,29.409335374832153,11830.607896566391,0.004918765547263681,61.5478458404541,711.5063607692719,0.70625,0.004987531172069825,0.03298693710084057,1.1329185962677002,243.28611183166504,14,906.702320098877,0.002334008728179551,0.0,0.05061395756377827,0.484375,401,0.0,120.41993260383606
0.0,-1.317116e-10,0.006798192695139594,204.65938687324524,0.06490384615384616,0.0,27.40985941886902,0.0038369839414628664,0.0005,771.1394214630127,0.011801397,416,14745600,-0.0010068595,128.1881468296051,27.410091638565063,12629.947605848312,0.040807166466346155,51.282519578933716,641.1272959709167,0.96015625,0.04854368932038835,0.1422200671725862,1.8218135833740234,248.5049831867218,15,799.3120625019073,0.02992073725728155,0.0,0.17006264711295097,0.96875,412,0.0,116.64378905296326


==> archive/rl/put-next/static-context-seed=2.csv <==
Step_1-MaxReturn,KLCoeffInner,Step_1-PolicyExecTime,Step_1-AverageReturn,Step_1-StdReturn,Step_1-Completion_rate,Time-SampleProc,Time-MAMLSteps,Time-TotalInner,Time-OuterStep,Time-Sampling,Step_0-Completion_rate,LossBefore,Step_1-NumTrajs,ItrTime,Itr,Step_0-Completion_Rate,Step_1-MinReturn,Step_0-PolicyExecTime,Step_1-Completion_Rate,Step_0-AverageDiscountedReturn,Step_1-EnvExecTime,Step_1-AverageDiscountedReturn,KLInner,n_timesteps,Step_0-NumTrajs,Time,Step_0-EnvExecTime,Step_0-StdReturn,LossAfter,Step_0-MaxReturn,Step_0-MinReturn,Time-InnerStep,Step_0-AverageReturn
0.8859375,0.0005,124.67393898963928,0.007775666873449132,0.06864523770591692,0.0,184.50941848754883,101.16524124145508,866.9326078891754,101.16482949256897,667.9303948879242,0.0,2.6006713e-10,403,970.1551361083984,0,0.004987531172069825,0.0,53.71237921714783,0.017369727047146403,2.9108893776275504e-05,251.09868097305298,0.0005859794301627672,0.016740888,921600,401,970.1551423072815,219.61122035980225,0.036250396375200944,-8.529725e-05,0.6828125,0.0,14.491852521896362,0.0023281639650872816
0,0.0005,85.53251123428345,0.0,0.0,0.0,261.1988308429718,36.189037561416626,787.4468679428101,36.18879246711731,525.2953445911407,0.0,6.767011e-08,400,824.5736837387085,1,0.004975124378109453,0,44.23977994918823,0.0,0.0013560004972831777,179.03666496276855,0.0,0.0078007123,1843200,402,1794.7616953849792,196.75282645225525,0.062113376586394924,3.900356e-06,0.94453125,0.0,0.9484741687774658,0.0043804415422885575
0.28046875000000004,0.0005,141.95199632644653,0.0006994233167082295,0.013988466334164595,0.0,205.0595703125,31.585175275802612,858.7206904888153,31.5728542804718,652.8445777893066,0.0,-1.2736354e-10,401,891.4619596004486,2,0.0,0.0,34.416749477386475,0.0024937655860349127,0.0,310.25147461891174,6.74713090220387e-08,0.036035795,2764800,400,2686.321445465088,143.52416491508484,0.0,-0.00010925279,0,0,0.8148207664489746,0.0
0.98828125,0.0005,99.72986507415771,0.0072367400744416865,0.07543355665707818,0.0,213.83748269081116,33.449472427368164,734.8752489089966,33.449119091033936,519.8288958072662,0.0,-1.3111742e-10,403,768.8215205669403,3,0.0024937655860349127,0.0,36.637714862823486,0.009925558312655087,0.0016502693508570188,219.78597283363342,0.0023384369769390446,0.010816002,3686400,401,3455.1850805282593,147.9260151386261,0.048355673316708224,-0.000108358385,0.96953125,0.0,1.2063803672790527,0.0024177836658354113
0,0.0005,80.29934024810791,0.0,0.0,0.0,216.85441756248474,33.8767945766449,748.4680502414703,33.87659287452698,530.4719688892365,0.0,6.264852e-08,400,783.2497391700745,4,0.0024937655860349127,0,50.844759464263916,0.0,7.011897951251807e-06,176.01073813438416,0.0,0.0058689862,4608000,401,4238.546342372894,204.89283537864685,0.029145885286783045,2.9344933e-06,0.584375,0.0,1.092766284942627,0.0014572942643391522
0,0.0005,78.74335670471191,0.0,0.0,0.0,233.20468020439148,30.70250678062439,735.9831566810608,30.702306747436523,501.9595630168915,0.0,1.8460515e-10,400,767.6664915084839,5,0.007462686567164179,0,50.97678875923157,0.0,5.521203851846847e-05,159.84083247184753,0.0,2.0270172e-05,5529600,402,5006.294603586197,196.02321553230286,0.04811097197954221,1.01350865e-08,0.7164062499999999,0.0,0.817164421081543,0.003914023631840796
0.77734375,0.0005,133.6941282749176,0.0029675839552238802,0.04386396914862289,0.0,163.50942826271057,29.97670841217041,829.7269463539124,29.976382970809937,665.361927986145,0.0,-3.6505191e-06,402,860.0826508998871,6,0.0024937655860349127,0.0,46.88128209114075,0.004975124378109453,3.437742250555066e-05,266.8059160709381,0.00011194111702876098,0.03183038,6451200,401,5866.409073829651,199.36093950271606,0.03463996259351621,-0.00012891418,0.69453125,0.0,0.844487190246582,0.0017319981296758107
0,0.0005,85.90376353263855,0.0,0.0,0.0,149.05336046218872,27.53332018852234,595.4903593063354,27.532870054244995,445.50070452690125,0.0,5.524963e-08,400,624.0863864421844,7,0.0,0,38.655860900878906,0.0,0.0,158.2817406654358,0.0,0.0054342323,7372800,400,6490.616475582123,144.5815122127533,0.0,2.7171163e-06,0,0,0.9181363582611084,0.0
0,0.0005,82.11022925376892,0.0,0.0,0.0,153.13873434066772,30.963292360305786,602.7323043346405,30.959197759628296,448.8951086997986,0.0,2.1695755e-10,400,634.8448433876038,8,0.0,0,36.85337448120117,0.0,0.0,157.11506366729736,0.0,2.4652454e-05,8294400,400,7125.497824192047,156.08618116378784,0.0,1.2326228e-08,0,0,0.6834123134613037,0.0
0,0.0005,79.13796806335449,0.0,0.0,0.0,187.5991427898407,30.2297682762146,677.6884667873383,30.229511737823486,488.8653197288513,0.0,3.3639114e-12,400,708.7901377677917,9,0.0024937655860349127,0,50.19871234893799,0.0,2.9394923086109337e-05,146.17023015022278,0.0,4.1458014e-07,9216000,401,7834.3260979652405,195.70556831359863,0.03409445137157107,2.0729009e-10,0.68359375,0.0,1.203871250152588,0.0017047225685785537
0.8046875,0.0005,93.87551856040955,0.0020067019950124687,0.04013403990024937,0.0,161.14014291763306,33.62630081176758,796.7531201839447,33.62610626220703,634.5828559398651,0.0,1.3103296e-10,401,831.5624995231628,10,0.0024937655860349127,0.0,67.0653145313263,0.0024937655860349127,1.757110394062776e-08,185.42379713058472,0.00016430331928828245,0.008001188,10137600,401,8665.926901102066,265.34195256233215,0.01005299251870324,-9.543659e-05,0.20156249999999998,0.0,1.0048727989196777,0.0005026496259351621
0.70703125,0.0005,116.49530601501465,0.0045689521144278615,0.05345458198196524,0.0,159.97162103652954,36.644140005111694,819.7080700397491,36.64390468597412,658.628974199295,0.0,1.3033345e-10,402,856.9730429649353,11,0.009925558312655087,0.0,51.0769944190979,0.007462686567164179,0.00019396254531062413,240.88184428215027,6.390101888265942e-05,0.021946054,11059200,403,9522.981823682785,230.5479748249054,0.06712115601581779,-0.0004034693,0.78125,0.0,1.0884854793548584,0.006657102977667494
0.37890625,0.0005,135.52963757514954,0.0009449033665835412,0.01889806733167082,0.0,156.34321570396423,30.371187925338745,765.4045648574829,30.37086248397827,608.2697484493256,0.0,1.9205523e-10,401,797.5873103141785,12,0.0,0.0,37.23899459838867,0.0024937655860349127,0.0,267.57244420051575,3.233939618033894e-07,0.014980395,11980800,400,10320.696221590042,146.830304145813,0.0,-0.00028337567,0,0,0.789374589920044,0.0
0.4125,0.0005,127.66537642478943,0.001770963216957606,0.02534046632037805,0.0,203.16804790496826,29.829192638397217,774.7178783416748,29.828871965408325,570.3711926937103,0.0,-3.96119e-10,401,805.6699433326721,13,0.0,0.0,35.272852420806885,0.004987531172069825,0.0,257.06209230422974,6.317142972916328e-07,0.022498606,12902400,400,11126.403086900711,130.91175627708435,0.0,-0.00037124855,0,0,1.1567285060882568,0.0
0.46953124999999996,0.0005,114.97963166236877,0.001170900872817955,0.023418017456359103,0.0,102.88506484031677,32.31413435935974,655.8498630523682,32.3137891292572,552.0300810337067,0.0,-8.637432e-06,401,689.0388307571411,14,0.0,0.0,37.313087940216064,0.0024937655860349127,0.0,225.1921353340149,1.2858255965208394e-06,0.011075212,13824000,400,11815.549295425415,156.72159028053284,0.0,-0.00023991628,0,0,0.9312312602996826,0.0
0.93046875,0.0005,106.58338570594788,0.009912592821782178,0.08957927859095872,0.0,103.19510793685913,30.122811555862427,680.5334272384644,30.12247085571289,576.1684737205505,0.0,-1.9921023e-10,404,712.5476939678192,15,0.017326732673267328,0.0,49.73143005371094,0.012376237623762377,0.004113085802025917,211.43410539627075,0.002121422522158525,0.014657209,14745600,404,12528.189603567123,188.45406556129456,0.08997190213301855,-0.00048190818,0.99609375,0.0,1.1492762565612793,0.010541073638613861


==> archive/rl/put-next/static-context-seed=3.csv <==
n_timesteps,Step_0-MaxReturn,Time-OuterStep,Time,Time-Sampling,Time-MAMLSteps,Step_1-StdReturn,Step_0-StdReturn,Step_1-MinReturn,Step_0-AverageReturn,Step_1-NumTrajs,Time-InnerStep,Step_1-AverageReturn,Time-SampleProc,Step_0-Completion_rate,Step_1-AverageDiscountedReturn,Time-TotalInner,Step_1-EnvExecTime,Step_0-Completion_Rate,ItrTime,Step_1-MaxReturn,Step_0-NumTrajs,Itr,Step_1-Completion_Rate,Step_1-PolicyExecTime,Step_1-Completion_rate,KLInner,KLCoeffInner,Step_0-EnvExecTime,Step_0-PolicyExecTime,LossBefore,LossAfter,Step_0-AverageDiscountedReturn,Step_0-MinReturn
921600,0.96015625,112.90076994895935,736.4227964878082,466.6165454387665,112.90113377571106,0.0,0.047888092269326686,0,0.0023944046134663343,400,16.236153602600098,0.0,139.22248077392578,0.0,0.0,622.1089074611664,163.31141066551208,0.0024937655860349127,736.422792673111,0,401,0,0.0,74.10683631896973,0.0,0.00013897239,0.0005,174.4253122806549,41.214792251586914,2.096875e-12,6.94862e-08,0.00144862931832924,0.0
1843200,0,26.555514574050903,1327.617885351181,436.59788966178894,26.55584692955017,0.0,0.0,0,0.0,400,0.7245960235595703,0.0,126.37736487388611,0.0,0.0,563.7041852474213,182.6866524219513,0.0,591.1166746616364,0,400,1,0.0,75.67803454399109,0.0,3.917788e-05,0.0005,131.64834856987,33.719828367233276,7.5854985e-08,1.9588942e-08,0.0,0
2764800,0.59296875,28.591188430786133,2017.9232594966888,538.5470561981201,28.591575622558594,0.0,0.031225092622102227,0,0.0019833229426433918,400,0.9063301086425781,0.0,121.50795316696167,0.0,0.0,660.9639222621918,169.89778590202332,0.004987531172069825,690.2074851989746,0,401,2,0.0,74.66550302505493,0.0,5.98683e-08,0.0005,226.4298324584961,51.535768270492554,1.2944604e-10,2.9934152e-11,7.964550434550416e-06,0.0
3686400,0,28.82271718978882,2764.1910722255707,585.3033630847931,28.82291531562805,0.04275800849992471,0.0,0.0,0.0,402,0.7098953723907471,0.0043454601990049755,130.72252535820007,0.0,7.576699959158458e-06,716.7420909404755,262.70303869247437,0.0,746.1947321891785,0.5601562499999999,400,3,0.012437810945273632,115.27524948120117,0.0,0.0061436584,0.0005,155.30622959136963,35.02209663391113,3.8845602e-10,-3.8479615e-05,0.0,0
4608000,0.28046875000000004,28.07155132293701,3540.287512779236,616.077885389328,28.071892976760864,0.0,0.013988466334164595,0,0.0006994233167082295,400,0.9404544830322266,0.0,130.1418707370758,0.0,0.0,747.162847995758,179.42074751853943,0.0024937655860349127,776.044084072113,0,401,4,0.0,77.49153161048889,0.0,0.03605445,0.0005,278.9807803630829,63.04584717750549,3.8972428e-07,1.8027227e-05,6.74713090220387e-08,0.0
5529600,0.9765625,29.921592473983765,4212.305330514908,557.3831124305725,29.922049283981323,0.1105108408393876,0.06214858250566329,0.0,0.004366837686567164,406,0.9502134323120117,0.01435306342364532,82.85625457763672,0.0,0.005831839694727033,641.2063701152802,221.61009860038757,0.004975124378109453,671.9812166690826,0.98828125,402,5,0.017241379310344827,88.02167463302612,0.0,0.012644333,0.0005,187.23422956466675,43.07422471046448,1.3047834e-10,-0.000111522284,0.0019289386091090636,0.0
6451200,0,26.61897897720337,4820.678561210632,500.3945162296295,26.619195222854614,0.05878667935093797,0.0,0.0,0.0,402,0.7035465240478516,0.0048915578358208955,79.37734031677246,0.0,0.00028087117128173085,580.4873492717743,224.35016560554504,0.0,608.3392570018768,0.8125,400,6,0.007462686567164179,95.63429927825928,0.0,0.014530376,0.0005,131.9852578639984,35.14603781700134,1.2932587e-10,-8.801244e-05,0.0,0
7372800,0,27.505894660949707,5439.7770664691925,449.1819155216217,27.50609564781189,0.0,0.0,0,0.0,400,0.7756316661834717,0.0,140.86786222457886,0.0,0.0,590.8328943252563,175.02557229995728,0.0,619.0258197784424,0,400,7,0.0,75.77695655822754,0.0,0.0066714375,0.0005,151.66793727874756,34.483397245407104,6.455946e-08,3.335719e-06,0.0,0
8294400,0.98359375,28.099722623825073,6175.6343421936035,608.6088225841522,28.10004210472107,0.1669675163697858,0.18644082395845768,0.0,0.04562574582338901,415,1.3859362602233887,0.034802334337349396,96.93535947799683,0.0,0.008479671503540811,706.9537959098816,235.7782506942749,0.06205250596658711,735.7309446334839,0.96328125,419,8,0.043373493975903614,101.62474656105042,0.0,0.010831234,0.0005,207.58985567092896,47.28528594970703,5.1269744e-10,-0.00031123238,0.012043337446909058,0.0
9216000,0.8875,28.95089340209961,6933.968805551529,616.124276638031,28.951281547546387,0.10862694939118088,0.0949944246663969,0.0,0.01199074074074074,406,1.0042974948883057,0.014316502463054187,110.8191568851471,0.0,0.002837923993657351,727.9504644870758,231.46471118927002,0.01728395061728395,758.2925097942352,0.9421875,405,9,0.017241379310344827,99.9012086391449,0.0,0.01869746,0.0005,214.96813130378723,53.34315633773804,-1.3037242e-10,-0.00022874626,0.0016142286562700987,0.0
10137600,0.49453125,26.142568826675415,7783.541726112366,714.6693680286407,26.14280939102173,0.04694187598887779,0.02691185255079711,0.0,0.0019833229426433913,402,1.308708667755127,0.00412196828358209,106.52943110466003,0.0,3.046312910021993e-05,822.5092825889587,277.3800480365753,0.007481296758104738,849.52019739151,0.640625,401,10,0.009950248756218905,133.33482670783997,0.0,0.011391049,0.0005,228.27655720710754,57.520618200302124,2.5514238e-10,-0.00034030306,1.8841872616904836e-06,0.0
11059200,0.61171875,29.093438625335693,8592.920403718948,657.0352010726929,29.093801259994507,0.021197007481296756,0.03128836580529374,0.0,0.0018761689526184536,401,1.3918273448944092,0.0010598503740648381,121.19170355796814,0.0,6.563153876450645e-07,779.6209740638733,266.7816243171692,0.004987531172069825,809.3374757766724,0.42500000000000004,401,11,0.0024937655860349127,122.61334776878357,0.0,0.014656377,0.0005,200.4637942314148,49.97023320198059,-1.6268226e-05,-0.00029904718,1.0439912459309598e-05,0.0
11980800,0.96328125,29.16295862197876,9399.490485191345,641.4961931705475,29.163185358047485,0.1631812163540565,0.14416905811768965,0.0,0.029769038228155336,414,1.6486196517944336,0.03422969504830918,133.04097723960876,0.0,0.008239295775843257,776.1877617835999,233.67724609375,0.04611650485436893,806.5135972499847,0.97421875,412,12,0.04589371980676329,104.70740938186646,0.0,0.013592415,0.0005,232.0126543045044,52.90947508811951,1.9830064e-10,-0.00074278074,0.004603974177454409,0.0
12902400,0,29.482619524002075,10022.794888496399,440.9252607822418,29.482970476150513,0.0,0.0,0,0.0,400,0.7459070682525635,0.0,151.2349944114685,0.0,0.0,592.9081356525421,167.50421929359436,0.0,623.2449345588684,0,400,13,0.0,74.4239239692688,0.0,0.017216004,0.0005,150.81433963775635,35.84206581115723,1.9904903e-07,8.608003e-06,0.0,0
13824000,0.978125,26.871902465820312,10604.225970983505,471.59854769706726,26.876729488372803,0.0,0.06429289472917875,0,0.004533970771144279,400,0.863332986831665,0.0,81.16456842422485,0.0,0.0,553.6485865116119,163.75043630599976,0.004975124378109453,581.3444626331329,0,402,14,0.0,72.09448003768921,0.0,0.00018017176,0.0005,176.50595664978027,42.8832004070282,2.1671092e-09,9.0085884e-08,0.00214207436201931,0.0
14745600,0.76484375,29.909590482711792,11428.438042402267,638.7325870990753,29.909786701202393,0.06443621878706295,0.07746165933549926,0.0,0.008605352722772278,403,1.2677383422851562,0.00703512717121588,153.62840008735657,0.0,0.00030222041315985004,793.6310126781464,271.51428151130676,0.012376237623762377,824.0875236988068,0.828125,404,15,0.01488833746898263,122.19599771499634,0.0,0.01528945,0.0005,181.2662091255188,46.02102470397949,6.3241855e-12,-0.0008142183,0.0002692389942252932,0.0
15667200,0.8640625,29.644044160842896,12140.727351665497,552.5374493598938,29.670234203338623,0.07882421853422696,0.08234063929585347,0.0,0.009612855816831682,404,1.0908408164978027,0.008382967202970297,127.59356141090393,0.0,0.0019660732882910677,681.224062204361,230.0065815448761,0.01485148514851485,712.2224328517914,0.9625,404,16,0.012376237623762377,108.02884197235107,0.0,0.0127369715,0.0005,151.01994729042053,44.57409453392029,-2.0567656e-10,-0.00054574595,0.0005775606257933986,0.0


==> archive/rl/unlock/dynamic-context-seed=1.csv <==
LossAfter,Time-Sampling,Step_0-EnvExecTime,Step_0-StdReturn,Time-OuterStep,KLInner,Step_0-MinReturn,Step_0-Completion_Rate,Step_1-StdReturn,Step_0-MaxReturn,LossBefore,Step_0-AverageReturn,Step_1-AverageDiscountedReturn,Step_1-PolicyExecTime,Itr,Step_0-PolicyExecTime,KLCoeffInner,Time-InnerStep,Step_1-Completion_rate,Time-TotalInner,Step_1-AverageReturn,n_timesteps,Step_0-NumTrajs,Step_1-EnvExecTime,Step_1-Completion_Rate,Step_1-NumTrajs,Time-MAMLSteps,Time,Step_1-MinReturn,Time-SampleProc,ItrTime,Step_0-Completion_rate,Step_0-AverageDiscountedReturn,Step_1-MaxReturn
-0.0006587717,84.89953804016113,28.63804030418396,0.17831129397814144,42.66330361366272,0.011570436,0.0,0.07655502392344497,0.1619727938076979,0.98125,3.7184595e-09,0.04594796650717703,0.011633174042790188,15.373833417892456,0,6.350199937820435,0.0005,4.474768877029419,0.0,93.38597679138184,0.038467620481927714,460800,418,30.12786102294922,0.06265060240963856,415,42.66368269920349,136.9766526222229,0.0,4.010789632797241,136.97664713859558,0.0,0.017134985019292986,0.940625
-0.0009050711,80.31067538261414,29.09654664993286,0.2182153799919801,12.683929204940796,0.018232808,0.0,0.13225058004640372,0.1852414484091136,0.9203125,-2.6935025e-09,0.07756670533642691,0.01281695138922095,13.022536754608154,1,5.690255403518677,0.0005,0.3222472667694092,0.0,84.6014575958252,0.05401944774346793,921600,431,27.583239555358887,0.09263657957244656,421,12.684232234954834,234.55800914764404,0.0,3.9673309326171875,97.55488228797913,0.0,0.017927475604627235,0.9671875
-0.0003676328,85.59992218017578,29.74134087562561,0.25337772764632976,12.660861253738403,0.008406794,0.0,0.11899313501144165,0.2494021741016124,0.9921875,3.0452512e-09,0.08758581235697942,0.03366217045628523,13.628844022750854,2,5.460977792739868,0.0005,0.3136577606201172,0.0,89.98769974708557,0.09318408314350797,1382400,437,30.787250757217407,0.13895216400911162,439,12.661143064498901,337.64538049697876,0.0,4.072911977767944,103.06159901618958,0.0,0.04535231478212388,0.984375
-0.00061155186,91.20808744430542,32.44030737876892,0.27715289080343103,12.303566694259644,0.01186705,0.0,0.14317673378076062,0.27587061790098105,0.990625,-4.9630217e-10,0.1070924217002237,0.04839481799036123,13.463234186172485,3,5.385637044906616,0.0005,0.2670762538909912,0.0,95.35636401176453,0.10649873878923767,1843200,447,32.846709966659546,0.13901345291479822,446,12.3038489818573,445.76945757865906,0.0,3.880068302154541,108.0961446762085,0.0,0.052083429989619345,0.978125
-0.0010885644,83.81723737716675,30.069891929626465,0.24745150117048115,12.09213638305664,0.017179321,0.0,0.17194570135746606,0.2514574355152499,0.953125,-2.5612285e-10,0.10214932126696832,0.026967991371918916,13.232612609863281,4,5.363615274429321,0.0005,0.27854132652282715,0.0,87.9043960571289,0.10342832957110609,2304000,442,30.309391736984253,0.16478555304740405,443,12.092398166656494,546.1132862567902,0.0,3.8073604106903076,100.31791830062866,0.0,0.02719865967745161,0.9796875
-0.00070290425,83.84017252922058,29.623718738555908,0.2748015054198738,12.106170892715454,0.0154351145,0.0,0.1603563474387528,0.2681589909788043,0.984375,1.7946845e-09,0.11415645879732739,0.04277120207379673,13.543307542800903,5,5.4713757038116455,0.0005,0.29773449897766113,0.0,88.15446925163269,0.10665639013452914,2764800,449,30.39379048347473,0.1547085201793722,446,12.10644817352295,646.73734998703,0.0,4.015489816665649,100.59887862205505,0.0,0.04099446050842836,0.9875
-0.0005655718,81.00386357307434,28.05955481529236,0.2532913246379749,12.23151159286499,0.00764758,0.0,0.13863636363636364,0.25085070800597886,0.98125,2.4936255e-09,0.0946768465909091,0.03129138920808363,13.249338865280151,6,5.369351625442505,0.0005,0.26781344413757324,0.0,85.17539501190186,0.0960530045351474,3225600,440,29.186521768569946,0.14285714285714285,441,12.231791019439697,744.5234906673431,0.0,3.9027106761932373,97.76074123382568,0.0,0.033674505341742565,0.965625
-0.00046259427,83.22413635253906,28.42307949066162,0.2575727065775914,12.159151792526245,0.005271436,0.0,0.15349887133182843,0.26195815354440455,0.9765625,-5.508129e-10,0.10240900112866817,0.03558769358229213,14.007197380065918,7,5.608599662780762,0.0005,0.26457905769348145,0.0,87.38635897636414,0.10666432584269664,3686400,443,29.818662881851196,0.16179775280898875,445,12.159441709518433,844.4414985179901,0.0,3.896557331085205,99.89279460906982,0.0,0.03396276709372248,0.98125
-0.00053888035,81.91814231872559,28.989405393600464,0.19992814551821414,12.153242349624634,0.009862147,0.0,0.08274231678486997,0.22303534127882355,0.9828125,-2.8877887e-09,0.055633126477541366,0.019873915176129946,13.470449209213257,8,5.500058174133301,0.0005,0.2887551784515381,0.0,86.02312970161438,0.07836733217592592,4147200,423,29.018601894378662,0.12268518518518519,432,12.15355110168457,943.0454885959625,0.0,3.8150992393493652,98.57858347892761,0.0,0.02201568589742182,0.953125
-0.0006473642,79.94705629348755,28.964519500732422,0.2795420194891913,12.644708633422852,0.018343348,0.0,0.1934065934065934,0.29034784309164113,0.9671875,-4.7642272e-09,0.12747252747252746,0.04547131494315937,13.128923416137695,9,5.6256818771362305,0.0005,0.30057191848754883,0.0,84.19558453559875,0.12968408096280087,4608000,455,27.48407292366028,0.1838074398249453,457,12.644992351531982,1040.1792237758636,0.0,3.946885824203491,97.1081931591034,0.0,0.03993277287584153,0.9578125
-0.0005218501,77.99789190292358,27.208735704421997,0.2074154814164757,12.237366437911987,0.0059130914,0.0,0.08470588235294117,0.2121350416621486,0.984375,-1.3896531e-09,0.059930147058823525,0.02425668154031243,13.009806156158447,10,5.035501956939697,0.0005,0.30139851570129395,0.0,82.2104811668396,0.06153535798122066,5068800,425,27.209828853607178,0.08685446009389672,426,12.237624645233154,1135.0772562026978,0.0,3.9103267192840576,94.87244033813477,0.0,0.022469946182409564,0.965625
-0.00067122065,81.43081474304199,28.509517192840576,0.23262153808495226,12.117263793945312,0.008375403,0.0,0.12009237875288684,0.23033312173508713,0.9890625,2.213028e-09,0.0798931870669746,0.02415828888476099,13.644892930984497,11,5.034765720367432,0.0005,0.30617594718933105,0.0,85.73317122459412,0.078417292147806,5529600,433,28.500694513320923,0.11316397228637413,433,12.117542266845703,1233.3213367462158,0.0,3.995082378387451,98.22249841690063,0.0,0.027949313949718276,0.9796875
-0.0013032282,82.39688229560852,27.760384559631348,0.30020387939365367,12.122311353683472,0.008069498,0.0,0.18655097613882862,0.2733922924710236,0.9953125,5.1821387e-09,0.13418858459869845,0.04392811852882881,13.984547853469849,12,4.740501403808594,0.0005,0.3108973503112793,0.0,86.67326617240906,0.11809722222222221,5990400,461,30.40337109565735,0.18222222222222223,450,12.122599363327026,1332.508404493332,0.0,3.9645328521728516,99.16164016723633,0.0,0.06045557802588899,0.9890625
-0.000895181,79.68691825866699,27.217352628707886,0.23000781047084198,12.19001317024231,0.0060426975,0.0,0.12037037037037036,0.21226045685299239,0.9765625,-3.717561e-11,0.07785011574074074,0.023342136084949037,13.783659934997559,13,4.872168064117432,0.0005,0.26654887199401855,0.0,83.92492341995239,0.06472482435597189,6451200,432,27.88417410850525,0.09836065573770492,427,12.19027853012085,1428.9453575611115,0.0,3.9704031944274902,96.41145062446594,0.0,0.029404166390400784,0.9640625
-0.00081431447,77.03162240982056,25.30875039100647,0.15949045387361344,12.212125539779663,0.016343165,0.0,0.04600484261501211,0.17824541858404477,0.9734375,-7.10315e-10,0.03260441888619855,0.017160396571387154,13.739697933197021,14,4.157654285430908,0.0005,0.3035001754760742,0.0,81.25109219551086,0.043320125598086116,6912000,413,27.888076066970825,0.0645933014354067,418,12.212409734725952,1522.824244260788,0.0,3.9149603843688965,93.85356593132019,0.0,0.01575323447709432,0.965625
-0.000997231,79.83818531036377,27.394371271133423,0.23637628264354962,12.055086851119995,0.009560452,0.0,0.12873563218390804,0.17805190703440849,0.9671875,-1.0089842e-09,0.08483836206896551,0.009876653954444354,13.874642848968506,15,4.799298286437988,0.0005,0.2715780735015869,0.0,84.07103514671326,0.05348500593824228,7372800,435,28.186685800552368,0.09263657957244656,421,12.055375576019287,1619.37943983078,0.0,3.9602785110473633,96.52963399887085,0.0,0.02627257402603589,0.9453125
-0.0021813868,77.96664452552795,27.157599925994873,0.31952632006433923,12.19114089012146,0.011032462,0.0,0.23949579831932774,0.312815423885235,0.984375,-5.357081e-10,0.16644235819327732,0.05937879388903018,13.418381929397583,16,4.66693639755249,0.0005,0.29180169105529785,0.0,82.0722885131836,0.1561469414893617,7833600,476,27.442994356155396,0.22340425531914893,470,12.191447734832764,1714.042759180069,0.0,3.8129255771636963,94.63820052146912,0.0,0.06518918324822538,0.98125
-0.002229132,80.8621199131012,28.224444150924683,0.344176861308752,12.14725661277771,0.009282133,0.0,0.3026052104208417,0.36981838105733966,0.996875,5.4473452e-09,0.20728957915831664,0.10864427776280024,13.314990758895874,17,5.139546871185303,0.0005,0.31063079833984375,0.0,85.14493036270142,0.23808894230769231,8294400,499,28.585108041763306,0.3211538461538462,520,12.147541284561157,1811.7386600971222,0.0,3.971067428588867,97.67045950889587,0.0,0.08437519290560165,0.996875
-0.0023951917,77.4824960231781,25.925342082977295,0.18924290164508456,12.028921365737915,0.0110581,0.0,0.12028301886792453,0.2284599642106751,0.884375,-5.9468513e-10,0.06255527712264151,0.022751117646380214,14.292530298233032,18,4.510172128677368,0.0005,0.3047218322753906,0.0,81.74973726272583,0.08743175287356324,8755200,424,27.482887744903564,0.15172413793103448,435,12.029218912124634,1905.894098520279,0.0,3.9611575603485107,94.12978720664978,0.0,0.010149944483821845,0.965625
-0.002930066,77.06479835510254,27.395835161209106,0.37336463193743674,12.151056289672852,0.012669618,0.0,0.3885819521178637,0.3730101332924664,0.996875,-6.2426753e-09,0.2750345303867403,0.11451368081845546,13.269812822341919,19,4.950002193450928,0.0005,0.300548791885376,0.0,81.34809613227844,0.26377973414179107,9216000,543,26.151758670806885,0.3694029850746269,536,12.151342153549194,1999.7992990016937,0.0,3.981743574142456,93.87939882278442,0.0,0.10972682629224402,0.996875
-0.002857113,80.34766387939453,28.273624658584595,0.2990850228315063,12.149884462356567,0.008936514,0.0,0.23126338329764454,0.322802666844531,0.9765625,3.432954e-09,0.15190711991434688,0.06051872378092007,13.259350776672363,20,4.884470462799072,0.0005,0.25595951080322266,0.0,84.61380553245544,0.17685101141078838,9676800,467,29.00299882888794,0.2551867219917012,482,12.150168180465698,2096.8803281784058,0.0,4.009066343307495,97.0552589893341,0.0,0.04768021722974244,0.9796875
-0.0031747462,87.88266396522522,31.862404823303223,0.41373391410547045,12.070761442184448,0.015655648,0.0,0.44073455759599334,0.41551537312389286,0.99375,-5.6923155e-10,0.34286571368948254,0.18228721556960648,13.32093596458435,21,4.280923843383789,0.0005,0.2853384017944336,0.0,92.8057324886322,0.3725838658146965,10137600,599,32.81874990463257,0.4776357827476038,626,12.071067333221436,2202.219256401062,0.0,4.6366167068481445,105.31322932243347,0.0,0.17321207547240816,0.9921875
-0.0028093602,77.51537084579468,27.527172088623047,0.3830557747280056,12.128289222717285,0.01388787,0.0,0.3352059925093633,0.3853300443383692,0.9765625,3.5687964e-09,0.25928721910112357,0.11245526388847585,12.712167739868164,22,3.9037084579467773,0.0005,0.2862401008605957,0.0,81.9668869972229,0.25988317757009344,10598400,534,27.374555826187134,0.32897196261682243,535,12.128584861755371,2296.7436740398407,0.0,4.164103269577026,94.49886107444763,0.0,0.11153125804230538,0.978125
-0.002809373,91.8476185798645,32.00401782989502,0.4177645188136145,12.18041467666626,0.007740249,0.0,0.5046439628482973,0.43264156666478815,0.99375,-8.58864e-10,0.3931525735294118,0.24271534677366058,14.03175401687622,23,4.727717161178589,0.0005,0.2994990348815918,0.0,96.6951687335968,0.44119984019886366,11059200,646,35.01573371887207,0.5355113636363636,704,12.180728435516357,2406.003429412842,0.0,4.546976804733276,109.23394131660461,0.0,0.19737050289354613,0.99375
-0.002616187,81.48020458221436,29.22798466682434,0.40053745575747596,12.125696420669556,0.011092337,0.0,0.36462093862815886,0.4073109349528398,0.9875,-1.551762e-10,0.28655516696750905,0.16236987588328394,12.911946058273315,24,4.615954875946045,0.0005,0.2601940631866455,0.0,85.78195476531982,0.3135017421602787,11520000,554,29.347950220108032,0.4076655052264808,574,12.126007795333862,2504.3125336170197,0.0,4.040420770645142,98.28416419029236,0.0,0.15455050862084954,0.9859375
-0.0027959137,95.19571375846863,32.126375675201416,0.46672774023900426,12.082060813903809,0.008884621,0.0,0.5625759416767923,0.44895928723977124,0.9921875,1.122228e-09,0.518417755164034,0.5469543319473888,12.47784161567688,25,4.458024263381958,0.0005,0.25435566902160645,0.0,99.62201237678528,0.6525749012291484,11980800,823,40.155221462249756,0.6865671641791045,1139,12.082369089126587,2616.485247373581,0.0,4.170811176300049,112.14694428443909,0.0,0.38962202684326963,0.9921875
-0.0024791653,76.28849077224731,26.91897201538086,0.3453748746505628,11.965652465820312,0.007493322,0.0,0.28313253012048195,0.33314195216299836,0.9625,3.5237913e-10,0.20540913654618473,0.06964242351082754,13.21978235244751,26,4.372079372406006,0.0005,0.29448795318603516,0.0,80.6429214477539,0.18909772028688523,12441600,498,27.10531187057495,0.26844262295081966,488,11.965956687927246,2709.4212737083435,0.0,4.058939218521118,92.910813331604,0.0,0.07749175096382302,0.9734375
-0.0051805773,159.23929691314697,58.90979242324829,0.30287256118683437,11.981405019760132,0.013069337,0.0,0.8990984743411928,0.25375945739978595,0.996875,-7.6364195e-09,0.8650783417128988,0.8308361249878883,13.141547679901123,27,4.226323127746582,0.0005,0.30095601081848145,0.0,164.58730101585388,0.9085994258261072,12902400,2884,77.18272805213928,0.9322709163346613,4267,11.98153281211853,2886.350213289261,0.0,5.045636177062988,176.90547251701355,0.0,0.7684926832176208,0.996875
-0.0038541614,93.455810546875,34.21324300765991,0.43087630609563526,12.103588342666626,0.011857113,0.0,0.6327944572748267,0.41668205554005117,0.9953125,-5.06856e-09,0.5473603493071594,0.4337194418815737,12.645289182662964,28,4.211031913757324,0.0005,0.27544498443603516,0.0,97.93668389320374,0.6487814465408805,13363200,866,37.33162784576416,0.7232704402515723,1113,12.103906631469727,2996.7714540958405,0.0,4.204262971878052,110.39574265480042,0.0,0.3147347191306155,0.9953125
-0.0036683304,85.40355515480042,30.351866245269775,0.4492375037034903,11.964140892028809,0.010484399,0.0,0.5978391356542617,0.44452123796909165,0.9921875,8.0818435e-10,0.5273990846338535,0.427753350194979,12.945388555526733,29,4.492098569869995,0.0005,0.24620270729064941,0.0,89.60669755935669,0.6000015862944162,13824000,833,32.5149781703949,0.6588832487309645,985,11.964439630508423,3098.7625799179077,0.0,3.955958127975464,101.96544146537781,0.0,0.35083467427779225,0.9921875
-0.0032991527,121.82891821861267,43.186784744262695,0.40225108301530066,12.096950054168701,0.011082485,0.0,0.792,0.3526474190737577,0.9953125,-4.9734536e-09,0.7569673076923078,0.7659491407577594,14.148531675338745,30,4.824873447418213,0.0005,0.30246973037719727,0.0,126.36492133140564,0.8299546632124352,14284800,1625,54.48002552986145,0.8540587219343696,2316,12.097229957580566,3237.53404378891,0.0,4.232418775558472,138.74647665023804,0.0,0.6774223439178678,0.9953125
-0.003842906,183.98493361473083,77.80571293830872,0.26160602700477514,12.075581789016724,0.015003517,0.0,0.9280397022332506,0.24713869327638305,0.996875,-8.174277e-11,0.9115927419354838,0.8744976221498221,13.76550030708313,31,4.940288782119751,0.0005,0.26531243324279785,0.0,189.16043400764465,0.9204281230941248,14745600,4433,81.86708998680115,0.9375889408416345,4919,12.075703620910645,3439.1256833076477,0.0,4.907937049865723,201.56654143333435,0.0,0.8669332826425533,0.996875
-0.0022801773,78.90090608596802,28.660663604736328,0.31913104369879985,12.108597040176392,0.007802871,0.0,0.22526315789473683,0.3458134528288293,0.9828125,-1.5608485e-09,0.16388486842105263,0.07592353856931829,13.060463905334473,32,4.6327478885650635,0.0005,0.25631260871887207,0.0,83.05575132369995,0.19568256578947368,15206400,475,27.389570474624634,0.2550607287449393,494,12.108870029449463,3534.7669763565063,0.0,3.8973915576934814,95.61601400375366,0.0,0.060512242794008186,0.9734375
-0.0036807253,166.43146014213562,73.10940432548523,0.31035234675236156,12.026906490325928,0.008185708,0.0,0.8939550949913644,0.3139924491491451,0.99375,1.2334312e-08,0.8650431778929188,0.7713570987043419,14.347097396850586,33,4.91684103012085,0.0005,0.30300164222717285,0.0,171.6525137424469,0.8609707564739268,15667200,2895,68.55568218231201,0.8893224547711954,2819,12.027032613754272,3718.8252992630005,0.0,4.916401147842407,184.03288650512695,0.0,0.7824494414528879,0.99375
-0.0035441527,93.04209160804749,32.91858530044556,0.4483261278591671,12.064968347549438,0.009834454,0.0,0.543859649122807,0.41697779415373076,0.99375,-2.8397416e-09,0.4682586875843454,0.49587432735646286,13.212190866470337,34,4.507749080657959,0.0005,0.27917051315307617,0.0,97.60060143470764,0.6724947698744769,16128000,741,36.836275577545166,0.7389121338912134,1195,12.06526231765747,3828.905037879944,0.0,4.278148174285889,110.05440950393677,0.0,0.2949954123129672,0.99375
-0.0018694192,73.18312311172485,25.312217950820923,0.3829555633602114,12.140129089355469,0.01443993,0.0,0.29693486590038315,0.38879232096000294,0.9859375,2.3910585e-09,0.23978388409961682,0.13157416943580474,13.271845579147339,35,4.570328712463379,0.0005,0.29792141914367676,0.0,77.50306367874146,0.24926157844990554,16588800,522,25.299283027648926,0.30623818525519847,529,12.140399694442749,3918.8582911491394,0.0,4.021130561828613,89.92794704437256,0.0,0.1245693453048977,0.9859375
-0.002643186,102.20434713363647,35.656991481781006,0.42468482587126866,12.228984355926514,0.012929943,0.0,0.7243963363863447,0.3860913511762954,0.9890625,1.7274789e-09,0.6722835137385512,0.6155044603199725,13.265825986862183,36,4.467617750167847,0.0005,0.2698404788970947,0.0,106.82632255554199,0.7631607680722893,17049600,1201,43.962770223617554,0.8024096385542169,1660,12.229290008544922,4038.274265527725,0.0,4.350925922393799,119.39045310020447,0.0,0.4965046454562681,0.9890625
-0.0007481888,71.79240155220032,24.164953231811523,0.20640680749842172,12.212746143341064,0.008915315,0.0,0.07783018867924528,0.17943976370720813,0.93125,5.9578653e-10,0.05823629127358489,0.015212393944072897,12.614696979522705,37,4.480645179748535,0.0005,0.2614731788635254,0.0,75.90481901168823,0.0417603417266187,17510400,424,24.89394783973694,0.05515587529976019,417,12.21303105354309,4126.943121671677,0.0,3.8498613834381104,88.64319515228271,0.0,0.018491606091285223,0.9140625
-0.0028994274,230.38911938667297,86.65783739089966,0.2616086795710706,12.274773120880127,0.010091579,0.0,0.9270462633451957,0.22043574970293636,0.996875,-6.005152e-10,0.9124152024021353,0.9006157227040319,14.470569849014282,38,4.807987689971924,0.0005,0.29100871086120605,0.0,236.07491087913513,0.9381194760101009,17971200,4496,118.54528784751892,0.9496527777777778,6336,12.274898052215576,4375.688302516937,0.0,5.392867803573608,248.71936511993408,0.0,0.8675823216653292,0.996875
-0.004226269,118.69760394096375,45.11992835998535,0.3071538650558262,12.092917442321777,0.009911396,0.0,0.8929849677881174,0.25069232369288225,0.9921875,-2.0365536e-09,0.8604095830350752,0.8334363460493607,12.623528242111206,39,4.230539083480835,0.0005,0.2647271156311035,0.0,123.66343879699707,0.913513448142415,18432000,2794,51.751893043518066,0.9323308270676691,4522,12.093052625656128,4511.7551555633545,0.0,4.699704885482788,136.04173707962036,0.0,0.7403339031067981,0.9921875
-0.0032919256,83.101886510849,27.430652856826782,0.4462838950532842,12.086915493011475,0.008394232,0.0,0.5574636723910171,0.41567863622203743,0.9875,4.0426196e-10,0.48003839167767504,0.5310129595515224,13.070170879364014,40,4.3097920417785645,0.0005,0.26591992378234863,0.0,87.4552104473114,0.6937816887675506,18892800,757,32.841400146484375,0.7472698907956318,1282,12.087035655975342,4611.669094324112,0.0,4.086313962936401,99.88846492767334,0.0,0.2953524418749508,0.9875
-0.0031633228,135.29985904693604,50.45736479759216,0.2930375605229964,12.077123880386353,0.0092422785,0.0,0.9066548881036514,0.236211314165086,0.9921875,2.0982376e-09,0.8843671782979976,0.8306384631482341,12.649026870727539,41,4.519123315811157,0.0005,0.2984638214111328,0.0,140.4906702041626,0.9183440193399202,19353600,3396,62.428961753845215,0.942190456169855,4757,12.077252864837646,4764.57737326622,0.0,4.890318870544434,152.883887052536,0.0,0.8151658719400112,0.9921875
0.0003495628,89.73806595802307,29.79246687889099,0.37525865868508784,12.068787574768066,0.02517559,0.0,0.8144508670520231,0.2854037269469201,0.9921875,-3.4741678e-09,0.7725541907514452,0.7515731407688424,11.969873666763306,42,4.0608906745910645,0.0005,0.2510101795196533,0.0,94.31925535202026,0.8787019604037268,19814400,1730,39.41497230529785,0.9071428571428571,3220,12.068907499313354,4871.219258069992,0.0,4.3288280963897705,106.61745119094849,0.0,0.6056294002703502,0.9921875
-0.0018423515,84.86649250984192,30.009132623672485,0.4126897301132457,12.091704607009888,0.0055822134,0.0,0.3626760563380282,0.4486814564842237,0.9875,6.1409566e-09,0.3018843529929577,0.26106478118047016,13.082007884979248,43,4.89382529258728,0.0005,0.2974276542663574,0.0,88.99908185005188,0.403781532379518,20275200,568,31.647728204727173,0.4623493975903614,664,12.092003583908081,4972.746116161346,0.0,3.8339970111846924,101.50162863731384,0.0,0.16546783858871103,0.9890625
-0.005048138,114.05695867538452,33.050485372543335,0.4008167867661528,12.146427392959595,0.011824292,0.0,0.7648878576952823,0.229606375794119,0.9921875,5.680457e-09,0.6966103538283063,0.8097528782333836,13.196829319000244,44,4.395725965499878,0.0005,0.29024505615234375,0.0,119.0264847278595,0.9168816690019401,20736000,1293,57.49066686630249,0.9450312567363656,4639,12.146560192108154,5104.264581680298,0.0,4.677739143371582,131.49309611320496,0.0,0.4923304455724985,0.9921875
-0.0032988854,205.40981078147888,90.23302984237671,0.291586659576498,12.041430234909058,0.012274822,0.0,0.907103825136612,0.2622302819478342,0.99375,1.832224e-09,0.8675034153005465,0.7391165586949286,13.979148387908936,45,5.123467206954956,0.0005,0.29804325103759766,0.0,210.43979501724243,0.8862974379799173,21196800,2928,89.2247245311737,0.9264619019492026,3386,12.041554689407349,5327.183578252792,0.0,4.7304301261901855,222.89369773864746,0.0,0.7394077602060065,0.9921875
-0.0020544804,108.73239326477051,37.26941680908203,0.4524050599993612,12.090245723724365,0.0060531907,0.0,0.5924617196702002,0.42525019568712413,0.9765625,-1.9902218e-09,0.534233289163722,0.5232663504928234,13.220719814300537,46,4.550008773803711,0.0005,0.3063364028930664,0.0,113.25524425506592,0.6849208133493205,21657600,849,48.6806902885437,0.7282174260591526,1251,12.090517044067383,5452.909938573837,0.0,4.215359210968018,125.70054578781128,0.0,0.3497697208217971,0.9765625
-0.003489613,128.5735101699829,49.02573251724243,0.3372120613145108,12.045151233673096,0.0075543844,0.0,0.864693446088795,0.3017436901985968,0.9890625,5.708595e-09,0.8342289904862579,0.7597477055839822,12.958505392074585,47,4.559587717056274,0.0005,0.27924180030822754,0.0,133.3379611968994,0.8680776451231859,22118400,2365,56.419593811035156,0.896051299358758,2963,12.045276403427124,5598.587674856186,0.0,4.483487129211426,145.65363574028015,0.0,0.7263121943289385,0.9890625
-0.0022655071,106.96120619773865,36.35925340652466,0.412612853844235,12.147362232208252,0.0100879995,0.0,0.7722328854766475,0.3193228531962376,0.99375,-6.343967e-09,0.7463331733845169,0.8115715270185031,12.845844984054565,48,4.39679741859436,0.0005,0.3062150478363037,0.0,111.67036962509155,0.8682107577525843,22579200,1563,47.857093811035156,0.8829609869956653,2999,12.147490978240967,5722.805433988571,0.0,4.401495695114136,124.19241285324097,0.0,0.6654270803051947,0.99375
-0.0039572776,137.6280436515808,50.8985493183136,0.3010210623435608,12.189228296279907,0.0126013905,0.0,0.8989525569932224,0.23013240735415874,0.99375,-2.2518625e-09,0.87873681069008,0.8560764091209535,13.340330362319946,49,4.469622611999512,0.0005,0.2842745780944824,0.0,142.91093039512634,0.9273566812348895,23040000,3246,62.91893482208252,0.9434628975265018,5377,12.189351081848145,5878.260094404221,0.0,4.996411323547363,155.42927503585815,0.0,0.8083436509383028,0.99375
-0.0036440713,102.72934365272522,33.561389207839966,0.43543486877817966,12.053283929824829,0.008932383,0.0,0.6968864468864469,0.31952162652183597,0.9890625,8.7222124e-10,0.6400183150183151,0.7254899813723397,13.91731572151184,50,4.555572271347046,0.0005,0.302839994430542,0.0,107.358318567276,0.8498207949750671,23500800,1092,43.91315746307373,0.8799386267740699,2607,12.053404808044434,5998.092560052872,0.0,4.3248679637908936,119.80695843696594,0.0,0.4687761415920739,0.9890625
-0.0027983952,100.14994072914124,31.045428037643433,0.46278320598716827,12.126512050628662,0.0073973187,0.0,0.5695121951219512,0.28957155170299403,0.990625,5.5014873e-09,0.5178715701219513,0.7739477196951935,13.122905254364014,51,4.491682052612305,0.0005,0.2935812473297119,0.0,104.87225389480591,0.878091403085073,23961600,820,45.14722681045532,0.9065129323776877,3209,12.126642942428589,6115.507827997208,0.0,4.427250385284424,117.38972544670105,0.0,0.38201641993317204,0.990625
-0.0028233815,74.27157139778137,26.035367727279663,0.4385396577696994,12.105880498886108,0.0046800673,0.0,0.4735249621785174,0.4344132997296328,0.971875,9.255523e-11,0.40270423600605143,0.3684433327300101,12.398852109909058,52,4.438524484634399,0.0005,0.25586962699890137,0.0,78.61244368553162,0.5929161269430052,24422400,661,26.31287384033203,0.6601036269430052,965,12.106175661087036,6206.572863817215,0.0,4.083827495574951,91.03945970535278,0.0,0.22262808033195244,0.984375
-0.0026465391,82.0045530796051,26.86531662940979,0.43289695269139167,11.9581298828125,0.0061108274,0.0,0.49177877428998507,0.429474481774775,0.984375,2.1963082e-09,0.41014106875934225,0.45015660495886933,13.26114559173584,53,4.688478469848633,0.0005,0.31513404846191406,0.0,86.42360305786133,0.6393021120293848,24883200,669,31.84088897705078,0.7015610651974288,1089,11.958420991897583,6305.3890953063965,0.0,4.102723836898804,98.7905740737915,0.0,0.22081856538670985,0.984375
-0.0020889689,92.72466087341309,30.228078365325928,0.44088874293626207,12.019967794418335,0.006473,0.0,0.6529535864978903,0.3352371597728289,0.9765625,7.493638e-09,0.5852238264767932,0.625086281226908,13.4248948097229,54,4.254363059997559,0.0005,0.29376792907714844,0.0,97.24918150901794,0.812978515625,25344000,948,39.48616290092468,0.8610576923076924,2080,12.020246505737305,6415.0066792964935,0.0,4.229306936264038,109.5914204120636,0.0,0.396223487664092,0.9875
-0.0004883825,218.49456405639648,79.32269263267517,0.25867712519088903,12.096242189407349,0.006602333,0.0,0.9293560198147749,0.2630531283189825,0.9953125,-2.2252638e-09,0.9152635688132673,0.8510124562774973,14.598075151443481,55,4.69700288772583,0.0005,0.26215553283691406,0.0,223.59848165512085,0.9092225080943572,25804800,4643,114.14793276786804,0.9262257169287696,4324,12.09637713432312,6651.0700340271,0.0,4.840152740478516,236.03826594352722,0.0,0.8731474682835293,0.9953125
-0.0020789742,94.08987593650818,32.511558055877686,0.4724553513089919,12.122286796569824,0.0034514368,0.0,0.49105914718019256,0.44676691967710846,0.9890625,-4.931663e-09,0.45310780605226963,0.45502527275208443,13.92964768409729,56,4.628982782363892,0.0005,0.2902054786682129,0.0,98.3042414188385,0.6087890625,26265600,727,36.94541382789612,0.6626984126984127,1008,12.12257194519043,6761.948169231415,0.0,3.92288875579834,110.85263061523438,0.0,0.36058472535994734,0.9890625
0.026513983,143.91428446769714,56.244251012802124,0.23286499775243127,12.155823230743408,0.30559483,0.0,0.9419064748201439,0.22247186140203484,0.9953125,-2.9803076e-09,0.9294317670863309,0.8965331724771696,12.980304956436157,57,4.494115829467773,0.0005,0.3050572872161865,0.0,149.28850412368774,0.9376844497702426,26726400,5560,64.62384104728699,0.9475518935192521,6311,12.155971765518188,6923.747573137283,0.0,5.06794810295105,161.77545809745789,0.0,0.8767697346993004,0.9953125
0.008280977,77.75218892097473,27.25975751876831,0.1499195184648446,12.1309232711792,0.12595381,0.0,0.0412621359223301,0.3632088858319198,0.99375,-1.1339096e-09,0.029638197815533982,0.12656873331905558,12.735562562942505,58,5.409972906112671,0.0005,0.3036630153656006,0.0,81.89013338088989,0.1691852910602911,27187200,412,27.106873750686646,0.1787941787941788,481,12.131210327148438,7018.243748664856,0.0,3.8331117630004883,94.47026562690735,0.0,0.012417749123370713,0.9796875
0.0037882114,222.09494996070862,105.88726115226746,0.317804724189466,12.233349084854126,0.09267316,0.0,0.8838626884825153,0.32330986010437457,0.9921875,1.0559891e-10,0.8728850858196985,0.8089343656460545,11.11960506439209,59,4.285910129547119,0.0005,0.30957746505737305,0.0,226.87540221214294,0.8657870762711863,27648000,3117,95.18945264816284,0.8783050847457627,2950,12.23360824584961,7257.786258220673,0.0,4.469267845153809,239.51708817481995,0.0,0.8250171132158952,0.9921875
0.0014685146,86.43613076210022,33.6912636756897,0.4338063540907726,12.305202722549438,0.0141437,0.0,0.7354793561931421,0.3828533723323279,0.990625,2.102689e-09,0.7212091060181944,0.6860355045997312,12.13043475151062,60,4.758151531219482,0.0005,0.2664351463317871,0.0,90.80884718894958,0.7864346974608319,28108800,1429,31.4911150932312,0.8125337655321447,1851,12.30548644065857,7361.2480573654175,0.0,4.105007171630859,103.4358983039856,0.0,0.655429159575598,0.99375
-0.0011452949,79.32743954658508,25.50758409500122,0.36993689530119217,13.163023710250854,0.0038366355,0.0,0.2823529411764706,0.4471247087204076,0.9796875,2.2848134e-09,0.22198835784313722,0.5118252510060683,12.634060382843018,61,4.382261276245117,0.0005,0.32405567169189453,0.0,84.1875786781311,0.6450516157989229,28569600,510,31.438814401626587,0.6831238779174147,1114,13.163222312927246,7458.906472444534,0.0,4.534822463989258,97.6328353881836,0.0,0.11247888093704256,0.9859375
0.009557615,94.95290780067444,29.75646424293518,0.4581326065285144,12.18972897529602,0.004250462,0.0,0.5062068965517241,0.3390956843270087,0.9859375,5.965395e-09,0.45300431034482763,0.7076521988994523,12.821498155593872,62,4.551608324050903,0.0005,0.3328831195831299,0.0,99.32500672340393,0.8296895371577575,29030400,725,41.98278760910034,0.8622338113863538,2301,12.18985915184021,7570.8675129413605,0.0,4.038020610809326,111.9239866733551,0.0,0.31041055112380145,0.9875
-0.00056127366,110.28699684143066,28.101595163345337,0.41072675497118916,12.976418256759644,0.010219376,0.0,0.2538167938931298,0.42328483177549625,0.98125,-3.4334277e-10,0.23816793893129773,0.6301605334725228,12.345361948013306,63,4.339450120925903,0.0005,0.2951185703277588,0.0,115.56349635124207,0.7277895661865569,29491200,524,60.95622658729553,0.7482853223593965,1458,12.976689100265503,7699.689853429794,0.0,4.980024099349976,128.7967939376831,0.0,0.18013897114967461,0.98125
-0.00062837015,81.45499157905579,32.337198972702026,0.43013574976016655,12.172187805175781,0.0021365187,0.0,0.7385482734319944,0.2683310758638706,0.9921875,-1.5851243e-09,0.719999779774489,0.040711528284606883,13.354295253753662,64,4.583881378173828,0.0005,0.24725961685180664,0.0,85.7217230796814,0.1012915259009009,29952000,1419,25.60360360145569,0.13288288288288289,444,12.172485113143921,7797.988815307617,0.0,4.018535614013672,98.27343988418579,0.0,0.6370951498706892,0.959375
-0.0017858726,252.61397314071655,115.22937893867493,0.25220017178332255,12.053613424301147,0.0022958654,0.0,0.9322856034148235,0.24108512199281668,0.9953125,7.780139e-09,0.9233714105549091,0.8858539029540838,13.24264669418335,65,5.2406651973724365,0.0005,0.3003356456756592,0.0,257.5189507007599,0.9269708905698906,30412800,5154,113.08952593803406,0.9379988862075367,5387,12.053736686706543,8067.957454204559,0.0,4.602741479873657,269.94261837005615,0.0,0.895318535097656,0.9953125
0.004105791,103.23081922531128,31.457628965377808,0.4153670355346268,12.028215408325195,0.04615944,0.0,0.7273497036409822,0.24091883833227534,0.9890625,-2.293552e-09,0.6667535457239627,0.8134428482919752,11.332793712615967,66,4.511682510375977,0.0005,0.24923300743103027,0.0,108.01665544509888,0.915866161888338,30873600,1181,51.04532980918884,0.9357620176762234,4639,12.02833604812622,8188.283414363861,0.0,4.534808397293091,120.30104184150696,0.0,0.4526431543183724,0.9953125
0.077582754,302.7113914489746,149.42937111854553,0.20833933123820547,12.194952249526978,0.81967527,0.0,0.9544300583904545,0.20025022330009537,0.996875,4.2494217e-09,0.9497084444021323,0.9293013139264118,12.117608547210693,67,5.175210475921631,0.0005,0.2978932857513428,0.0,308.4161775112152,0.9521574410163338,31334400,7878,130.12771224975586,0.9581367211131276,8265,12.195090055465698,8509.233143806458,0.0,5.403173446655273,320.9266314506531,0.0,0.9335658702840199,0.996875
0.005639565,119.08742833137512,53.47659492492676,0.29132006996886517,12.110472917556763,0.10203613,0.0,0.9049657534246576,0.4026114106779461,0.9921875,4.290853e-09,0.8877372288812785,0.6383962617130431,12.789999723434448,68,4.51652979850769,0.0005,0.25903987884521484,0.0,123.70373249053955,0.7532996955028108,31795200,3504,42.869699239730835,0.7826358525921299,1601,12.11074948310852,8645.446803808212,0.0,4.35586404800415,136.18831777572632,0.0,0.8157712975771605,0.990625
-0.00080291025,99.14388251304626,37.794376611709595,0.437079685151765,12.057008981704712,0.004972711,0.0,0.7172034564021995,0.3827655295691165,0.978125,-1.4866814e-08,0.6888783876669285,0.6560043069732544,11.771710395812988,69,4.29945969581604,0.0005,0.29655885696411133,0.0,103.62989854812622,0.7809079861111111,32256000,1273,39.66866183280945,0.8094444444444444,1800,12.057165145874023,8761.596017599106,0.0,4.18837308883667,116.12391686439514,0.0,0.5744847570009882,0.978125
-0.0016707337,88.50191521644592,29.302505016326904,0.44646805238261417,12.063464164733887,0.002379198,0.0,0.5726708074534161,0.41462815752835985,0.9875,1.9341705e-10,0.5100232919254659,0.5412644641931428,12.043442010879517,70,4.458491802215576,0.0005,0.29346179962158203,0.0,92.89359831809998,0.7076466221232368,32716800,805,37.79810690879822,0.749072011878248,1347,12.06375503540039,8866.934173822403,0.0,4.097128629684448,105.31283402442932,0.0,0.29737628955317474,0.9796875
-0.0006481358,100.11629843711853,44.5135715007782,0.42438709469660385,12.133519172668457,0.0018244578,0.0,0.740072202166065,0.44711354072289,0.9859375,2.2262561e-10,0.7134329873646209,0.45469243948921073,12.271989345550537,71,4.268198490142822,0.0005,0.29884958267211914,0.0,104.43827772140503,0.6213646431992338,33177600,1385,33.786155223846436,0.6647509578544061,1044,12.133678913116455,8983.920104503632,0.0,4.021979331970215,116.96066188812256,0.0,0.5870966441621716,0.9828125
-0.00060547964,124.82235622406006,42.97841787338257,0.4579897133073766,12.105139255523682,0.0011730448,0.0,0.6733102253032929,0.3991533094564467,0.9859375,-5.141933e-10,0.6551911828422877,0.7078375444136816,12.108131408691406,72,4.103111743927002,0.0005,0.30410170555114746,0.0,129.26625394821167,0.7783723522853958,33638400,1154,59.2001166343689,0.7920847268673356,1794,12.105425596237183,9125.75702381134,0.0,4.138335943222046,141.81271290779114,0.0,0.5726228729590385,0.9859375
0.019530475,108.4543149471283,33.13327741622925,0.41597568972497945,12.167178630828857,0.16162011,0.0,0.7441497659906396,0.24312708671370117,0.9953125,6.69383e-09,0.6935598673946959,0.8214004733187604,13.927759170532227,73,4.396132469177246,0.0005,0.28676342964172363,0.0,113.46432995796204,0.914454668972332,34099200,1282,51.81715679168701,0.9363197189284146,4554,12.167301177978516,9251.735154151917,0.0,4.721844911575317,125.95401740074158,0.0,0.5247481796096378,0.9953125
0.006368516,73.72968769073486,25.19483232498169,0.4573709978994359,12.100789070129395,0.22142473,0.0,0.4986149584487535,0.45920383100855483,0.975,1.451591e-09,0.4512097472299169,0.32594596697818184,10.792157411575317,74,4.3060526847839355,0.0005,0.25748777389526367,0.0,77.79888248443604,0.504412109375,34560000,722,29.061360836029053,0.55,800,12.101054668426514,9341.94657611847,0.0,3.8104841709136963,90.1871268749237,0.0,0.28569804843493696,0.9875
-0.00039817518,81.15941524505615,28.37612509727478,0.19489613318462753,12.15963888168335,0.0035299982,0.0,0.11294117647058824,0.26748121691978466,0.9671875,-2.104463e-09,0.06297794117647058,0.04121121468141353,13.552601337432861,75,5.12035870552063,0.0005,0.2868814468383789,0.0,84.91646265983582,0.1045435393258427,35020800,425,29.03954267501831,0.14831460674157304,445,12.159906148910522,9439.439673900604,0.0,3.4692161083221436,97.46758651733398,0.0,0.01442752207729373,0.984375
-0.0014082097,97.90294981002808,26.332515954971313,0.4384096917397121,12.21953821182251,0.005824389,0.0,0.6914986853637161,0.29767889688368243,0.9890625,-3.1169585e-09,0.6531263694127957,0.7643677420469875,12.601058006286621,76,3.9609153270721436,0.0005,0.30930209159851074,0.0,102.27425527572632,0.8752462662853512,35481600,1141,49.0167510509491,0.8967270416269463,3147,12.219810009002686,9554.41053390503,0.0,4.060586452484131,114.94520854949951,0.0,0.4802010213844396,0.9890625
-0.00034312357,71.77426624298096,24.136126041412354,0.12517839665866423,12.03596019744873,0.0058656815,0.0,0.024509803921568627,0.4175570061343378,0.9828125,-2.4793685e-09,0.01884191176470588,0.19258494491583392,12.26288890838623,77,4.925590991973877,0.0005,0.24989843368530273,0.0,75.5791609287262,0.2524051966292135,35942400,408,25.58229899406433,0.2752808988764045,534,12.0362389087677,9642.366915464401,0.0,3.553938150405884,87.93175029754639,0.0,0.009456275723689919,0.9875
-0.0011977631,81.23178243637085,26.09911823272705,0.4538808276974369,12.02758526802063,0.004391358,0.0,0.3316239316239316,0.46443965633460255,0.9921875,-2.9602472e-09,0.3171367521367521,0.45202323646707754,12.385460615158081,78,4.245433330535889,0.0005,0.24840497970581055,0.0,85.06382846832275,0.5866569010416668,36403200,585,33.80041003227234,0.6166666666666667,960,12.027862071990967,9739.789432764053,0.0,3.582718849182129,97.39875817298889,0.0,0.2748664960182603,0.9921875
-0.0012417643,231.68199729919434,100.45803785324097,0.409538289511696,12.209827661514282,0.003694931,0.0,0.7791304347826087,0.3801473762522393,0.9890625,1.7128311e-09,0.7691548913043478,0.7187349829484632,14.22221040725708,79,4.443969011306763,0.0005,0.3068063259124756,0.0,236.1916069984436,0.799718418727915,36864000,1725,106.49667429924011,0.8167592125189298,1981,12.210108041763306,9988.669151544571,0.0,4.201385736465454,248.8557848930359,0.0,0.715830244479004,0.9921875


==> archive/rl/unlock/dynamic-context-seed=3.csv <==
Step_1-Completion_Rate,Step_1-MaxReturn,Step_0-StdReturn,Step_1-Completion_rate,Step_1-AverageReturn,Itr,Time-SampleProc,Step_0-AverageReturn,n_timesteps,ItrTime,Step_1-MinReturn,KLInner,Step_0-MaxReturn,Step_0-AverageDiscountedReturn,Step_0-EnvExecTime,Step_0-NumTrajs,Step_1-NumTrajs,Time-InnerStep,Time-TotalInner,Step_0-Completion_Rate,Step_1-StdReturn,Step_1-PolicyExecTime,Step_0-PolicyExecTime,Time-OuterStep,LossBefore,KLCoeffInner,Step_0-MinReturn,Step_0-Completion_rate,Time-MAMLSteps,Time-Sampling,Step_1-EnvExecTime,LossAfter,Step_1-AverageDiscountedReturn,Time
0.0413625304136253,0.896875,0.11052547986566844,0.0,0.027395072992700727,0,6.371315240859985,0.017582923832923834,921600,381.5102241039276,0.0,0.003721868,0.9296875,0.0017691435623838243,87.67500305175781,407,411,6.691500425338745,326.64739632606506,0.02702702702702703,0.13900947549416062,84.99687361717224,44.42144250869751,54.31164860725403,1.3147328e-10,0.0005,0.0,0.0,54.31190371513367,313.5833840370178,87.21271586418152,-0.00024280677,0.0028096014667036225,381.5102427005768
0.0024937655860349127,0.64296875,0.029119636106289534,0.0,0.0016034133416458851,1,7.9096009731292725,0.0023846633416458856,1843200,319.1548149585724,0.0,0.002732636,0.4765625,1.4977495084202896e-06,88.9512939453125,401,401,0.9160254001617432,295.4734625816345,0.007481296758104738,0.03206826683291771,69.52790188789368,38.42403197288513,23.402791500091553,-1.2987862e-10,0.0005,0.0,0.0,23.403270721435547,286.64628410339355,80.26303672790527,-6.852734e-05,1.639435101558704e-05,700.6920740604401
0.0,0,0.0,0.0,0.0,2,9.518413782119751,0.0,2764800,224.3540060520172,0,0.0005363237,0,0.0,53.11825084686279,400,400,0.5331838130950928,201.0357587337494,0.0,0.0,50.02378559112549,22.817610263824463,22.9839928150177,3.9952024e-09,0.0005,0,0.0,22.984321117401123,190.98312377929688,57.34843564033508,2.6816187e-07,0.0,925.0891025066376
0.0,0,0.0,0.0,0.0,3,21.414604425430298,0.0,3686400,223.69771432876587,0,1.9738076e-05,0,0.0,52.587024211883545,400,400,0.551924467086792,202.83640718460083,0.0,0.0,42.15822958946228,20.56046199798584,20.600252151489258,1.4645725e-10,0.0005,0,0.0,20.600696325302124,180.8683123588562,58.2597017288208,9.869038e-09,0.0,1148.8110144138336
0.0024937655860349127,0.44375,0.0,0.0,0.0011066084788029925,4,18.036611795425415,0.0,4608000,278.08003664016724,0.0,0.0030870473,0,0.0,55.06686615943909,400,401,0.49286866188049316,256.4570848941803,0.0,0.022132169576059842,65.56211519241333,20.308071851730347,21.347668170928955,-5.1625975e-06,0.0005,0,0.0,21.34795832633972,237.92604184150696,88.31036067008972,-0.0001470187,8.722025504902129e-07,1426.9145679473877
0.0024937655860349127,0.20781249999999996,0.0,0.0,0.0005182356608478801,5,38.44963598251343,0.0,5529600,371.24016284942627,0.0,0.006015878,0,0.0,58.04843544960022,400,401,0.46346282958984375,349.7828960418701,0.0,0.010364713216957602,87.86534905433655,20.46724796295166,21.15685772895813,5.0748444e-10,0.0005,0,0.0,21.15702772140503,310.8682119846344,134.89494633674622,-0.00013279046,1.963267248491387e-08,1798.1866674423218
0.0,0,0.0,0.0,0.0,6,38.429359436035156,0.0,6451200,284.1655478477478,0,0.0005823289,0,0.0,53.75271248817444,400,400,0.47716760635375977,254.87515020370483,0.0,0.0,50.711918592453,19.49334478378296,28.856684684753418,4.9111284e-09,0.0005,0,0.0,28.856882572174072,215.96720457077026,83.67223048210144,2.9116447e-07,0.0,2082.3826308250427
0.0,0,0.0,0.0,0.0,7,117.8099193572998,0.0,7372800,621.4884142875671,0,2.1890617e-05,0,0.0,163.59055352210999,400,400,0.6170399188995361,591.5501036643982,0.0,0.0,73.98614716529846,34.19817018508911,29.147010326385498,1.7562822e-10,0.0005,0,0.0,29.15238308906555,473.1027498245239,187.0335111618042,1.0945309e-08,0.0,2703.9300725460052
0.0,0,0.0,0.0,0.0,8,102.09573912620544,0.0,8294400,595.5943744182587,0,4.36222e-07,0,0.0,163.81700086593628,400,400,1.0273807048797607,564.1724128723145,0.0,0.0,73.66905236244202,35.33834671974182,30.956681966781616,3.841048e-12,0.0005,0,0.0,30.956923961639404,461.04639625549316,173.05052781105042,2.18111e-10,0.0,3299.5579030513763
0.0,0,0.0,0.0,0.0,9,124.11356997489929,0.0,9216000,644.6103749275208,0,1.14533645e-08,0,0.0,167.61835432052612,400,400,0.933147668838501,614.1879465579987,0.0,0.0,77.25135445594788,34.82502627372742,29.236889123916626,5.5464563e-13,0.0005,0,0.0,29.256102800369263,489.1080377101898,195.12813091278076,5.7266826e-12,0.0,3944.2314789295197
0.0,0,0.0,0.0,0.0,10,162.00636434555054,0.0,10137600,675.1810667514801,0,1.1220813e-09,0,0.0,158.36886882781982,400,400,0.8127954006195068,648.3687853813171,0.0,0.0,79.7147855758667,34.30599617958069,25.813809633255005,6.222269e-13,0.0005,0,0.0,25.81410503387451,485.5351436138153,192.89482140541077,5.610407e-13,0.0,4619.496459722519
0.012376237623762377,0.98046875,0.11643277480736174,0.0,0.01012337561881188,11,175.53643417358398,0.01612791769041769,11059200,845.788081407547,0.0,0.0040030135,0.96171875,0.00469796819106349,214.77200603485107,407,404,0.9825482368469238,814.3177924156189,0.019656019656019656,0.09177175112939526,107.30662775039673,45.057655572891235,31.039557695388794,6.065917e-11,0.0005,0.0,0.0,31.0397310256958,637.7634508609772,250.7918725013733,-0.0001369968,0.003927525334004021,5465.322873353958
0.0024937655860349127,0.6578125,0.0,0.0,0.001640430174563591,12,205.29363536834717,0.0,11980800,825.1494221687317,0.0,0.005321981,0,0.0,178.81033182144165,400,401,0.6946942806243896,795.2147257328033,0.0,0.03280860349127182,105.86499381065369,36.45574927330017,28.499764680862427,1.2998372e-10,0.0005,0,0.0,28.499969959259033,589.2106997966766,250.8533661365509,-0.00011927855,2.0301951613164073e-05,6290.507166862488
0.0,0,0.026846945137157102,0.0,0.0,13,98.47620892524719,0.0013423472568578551,12902400,680.8709690570831,0,0.0019405155,0.5382812499999999,3.5696833386239344e-06,222.97336149215698,401,400,1.1252110004425049,651.8015813827515,0.0024937655860349127,0.0,78.59749412536621,55.12957453727722,28.01480484008789,1.5141088e-08,0.0005,0.0,0.0,28.017014265060425,552.1981167793274,176.6984508037567,9.702578e-07,0.0,6971.455679655075
0.0,0,0.010910224438902738,0.0,0.0,14,147.5294315814972,0.0005455112219451371,13824000,835.332763671875,0,3.6696423e-05,0.21875,2.3788282755438194e-08,316.86684370040894,401,400,0.9180216789245605,807.9955024719238,0.0024937655860349127,0.0,76.62849974632263,67.8528881072998,26.856547355651855,3.0709402e-10,0.0005,0.0,0.0,26.856762647628784,659.5457875728607,180.75201177597046,1.8348212e-08,0.0,7806.860282421112
0.01488833746898263,0.79453125,0.09067472732399329,0.0,0.007829947270471465,15,124.73211145401001,0.010970293209876544,14745600,815.2329642772675,0.0,0.010516155,0.86328125,0.001001916275231917,243.54183268547058,405,403,0.7863063812255859,788.4736616611481,0.014814814814814815,0.0684855662291268,106.80197167396545,52.27829337120056,26.200854063034058,1.3028893e-10,0.0005,0.0,0.0,26.201066970825195,662.9525854587555,238.62969422340393,-0.00037568065,0.00020460906760278548,8622.122478723526
0.0,0,0.020339775561097253,0.0,0.0,16,170.16354393959045,0.0010169887780548626,15667200,798.5178742408752,0,0.0058935406,0.4078124999999999,5.048454786128726e-07,274.045405626297,401,400,1.7121829986572266,767.630518913269,0.0024937655860349127,0.0,78.24781942367554,59.67868208885193,30.267478466033936,5.8612596e-08,0.0005,0.0,0.0,30.26786184310913,595.7526137828827,167.32709789276123,2.9467703e-06,0.0,9420.699091434479
0.0,0,0.0,0.0,0.0,17,161.34965014457703,0.0,16588800,639.8152792453766,0,2.7997972e-05,0,0.0,162.1939446926117,400,400,0.7496800422668457,608.6083283424377,0.0,0.0,73.1829297542572,35.508655071258545,30.450937032699585,2.3242885e-10,0.0005,0,0.0,30.45128297805786,446.492552280426,159.80298233032227,1.3998987e-08,0.0,10060.642049312592
0.0,0,0.0,0.0,0.0,18,146.44597029685974,0.0,17510400,614.0427780151367,0,1.8484028e-06,0,0.0,150.67122435569763,400,400,0.931581974029541,582.2603123188019,0.0,0.0,75.56213283538818,34.682270765304565,29.903432369232178,1.5792194e-11,0.0005,0,0.0,29.903764247894287,434.86452531814575,158.13765740394592,9.2420144e-10,0.0,10674.783972501755
0.0024937655860349127,0.7578125,0.10892295649886437,0.0,0.0018898067331670823,19,240.3296513557434,0.015382543103448278,18432000,904.6398124694824,0.0,0.0041292077,0.96328125,0.0031461040472639803,227.9637541770935,406,401,1.34501051902771,874.8890459537506,0.022167487684729065,0.03779613466334165,102.33765053749084,47.41923666000366,28.878926277160645,2.6139252e-10,0.0005,0.0,0.0,28.879246711730957,633.202831029892,237.0742847919464,-0.00017104507,8.466277955336972e-05,11579.458382606506
0.0024937655860349127,0.11328125,0.0,0.0,0.0002824968827930175,20,137.54649138450623,0.0,19353600,905.2982399463654,0.0,0.0052791825,0,0.0,168.28686833381653,400,401,1.030360221862793,880.9382321834564,0.0,0.00564993765586035,154.32874631881714,36.442547082901,23.624353647232056,2.524722e-10,0.0005,0,0.0,23.624589681625366,742.3574607372284,363.9570174217224,-9.751297e-05,3.1719353981309878e-09,12484.819894313812
0.0,0,0.0,0.0,0.0,21,180.04731035232544,0.0,20275200,674.1869204044342,0,0.0021034598,0,0.0,168.81650042533875,400,400,0.6431832313537598,645.185126543045,0.0,0.0,73.03241324424744,35.091695070266724,28.621325492858887,1.7973338e-08,0.0005,0,0.0,28.621645212173462,464.49221897125244,170.8418219089508,1.0517299e-06,0.0,13159.061022520065
0.007462686567164179,0.75546875,0.0,0.0,0.004172496890547263,22,129.28099536895752,0.0,21196800,742.0249862670898,0.0,0.0042504235,0,0.0,176.1228756904602,400,402,0.6153202056884766,712.0752463340759,0.0,0.04992829012945545,109.59944367408752,36.20882058143616,29.361566305160522,-3.8824788e-10,0.0005,0,0.0,29.36176896095276,582.1766445636749,244.6908733844757,-0.0001168056,8.582808569301157e-05,13901.122343301773
0.007481296758104738,0.6390625,0.0,0.0,0.0028795199501246887,23,141.9253158569336,0.0,22118400,731.7031953334808,0.0,0.005669995,0,0.0,142.50149655342102,400,401,0.956418514251709,701.7402563095093,0.0,0.03691399748551032,109.2549467086792,33.63995957374573,28.725541830062866,-7.2038152e-12,0.0005,0,0.0,28.725729942321777,558.8563599586487,260.14244318008423,-0.0002686354,1.5644765641406593e-05,14632.848601341248


==> archive/rl/unlock/pro-mp-seed=1.csv <==
Step_1-Completion_Rate,ItrTime,Step_1-Completion_rate,KLInner,Time-MAMLSteps,Time,Step_1-PolicyExecTime,Step_1-MinReturn,Step_1-MaxReturn,Time-OuterStep,Time-Sampling,Time-TotalInner,Step_1-EnvExecTime,Step_1-AverageReturn,Time-InnerStep,LossBefore,KLCoeffInner,Time-SampleProc,Step_0-StdReturn,Step_0-MinReturn,Step_1-NumTrajs,Step_0-NumTrajs,Step_0-AverageDiscountedReturn,Step_0-MaxReturn,LossAfter,Step_0-AverageReturn,Step_1-StdReturn,Step_0-PolicyExecTime,Step_0-Completion_rate,Step_0-EnvExecTime,Step_0-Completion_Rate,Itr,Step_1-AverageDiscountedReturn,n_timesteps
0.12413793103448276,185.3529622554779,0.0,0.015404994,25.180956840515137,185.3529667854309,23.91154932975769,0.0,0.9890625,25.180813789367676,117.45833802223206,159.48007321357727,39.193557262420654,0.08395833333333332,3.9946534633636475,-1.0653947e-09,0.0005,38.026447772979736,0.2606494142633203,0.0,435,443,0.03982415479603564,0.9921875,-0.0021152112,0.1011956828442438,0.2372569114143756,12.83871054649353,0.0,36.38442587852478,0.14672686230248308,0,0.0299064348257439,460800
0.15454545454545454,163.13818907737732,0.0,0.011559324,10.976569414138794,348.5243146419525,23.89432191848755,0.0,0.9640625,10.976412534713745,121.55275964736938,151.74613118171692,33.2848014831543,0.09687855113636364,0.8838706016540527,5.412838e-10,0.0005,29.308677196502686,0.23073903234682686,0.0,440,439,0.0204108623283066,0.9578125,-0.0013740693,0.09548334282460136,0.24583302609407146,14.412521123886108,0.0,43.730674505233765,0.17539863325740318,1,0.025898662830858787,921600
0.1514476614699332,200.46014070510864,0.0,0.013051236,11.953177452087402,549.01620054245,22.03650403022766,0.0,0.9953125,11.95302939414978,127.82294130325317,187.9072606563568,47.526389598846436,0.11230512249443206,1.0551464557647705,8.5827373e-10,0.0005,59.02815866470337,0.28528756862765037,0.0,449,452,0.05473718967729717,0.990625,-0.0017256608,0.1182556692477876,0.287329800750927,12.65824842453003,0.0,36.85291314125061,0.16371681415929204,2,0.061584440526802856,1382400
0.23284823284823286,205.14956426620483,0.0,0.017240705,10.734957218170166,754.2082550525665,21.93789029121399,0.0,0.9875,10.73462700843811,143.84489369392395,193.79132890701294,50.40197491645813,0.17398973492723493,1.0347685813903809,1.3126741e-10,0.0005,48.91075348854065,0.3357231104407762,0.0,481,478,0.0858616672250031,0.9890625,-0.0019349244,0.1692076359832636,0.3351456766268411,13.042736291885376,0.0,48.508928537368774,0.22594142259414227,3,0.07973139767639005,1843200
0.20652173913043478,182.80750632286072,0.0,0.014865558,10.282153129577637,937.0450150966644,22.894253492355347,0.0,0.9859375,10.281992673873901,127.64834547042847,172.0825319290161,42.51001787185669,0.13731997282608696,1.2028450965881348,3.5383957e-10,0.0005,43.23054337501526,0.25622880023776234,0.0,460,444,0.03199354472918377,0.9671875,-0.0016108736,0.10583826013513513,0.2904496945041726,12.481917142868042,0.0,43.52657628059387,0.16666666666666666,4,0.04577507507871758,2304000
0.2017167381974249,174.708997964859,0.0,0.01672417,10.172950983047485,1111.7857627868652,23.471295595169067,0.0,0.9890625,10.172772645950317,126.44184994697571,164.09065771102905,44.756203174591064,0.14671405579399144,0.8793246746063232,6.89525e-10,0.0005,36.766923666000366,0.32570492666200673,0.0,466,476,0.0695971952851648,0.9859375,-0.0017772055,0.16451877626050418,0.3101030243512137,12.712224245071411,0.0,39.238903760910034,0.22268907563025211,5,0.060785569222846975,2764800
0.2845691382765531,190.0728199481964,0.0,0.013406548,10.471119403839111,1301.8865985870361,23.09480333328247,0.0,0.984375,10.470970392227173,127.9084119796753,179.13528323173523,48.153581619262695,0.2064879759519038,1.032433032989502,-8.004359e-10,0.0005,50.19356155395508,0.33261147200434504,0.0,499,479,0.0772851854371185,0.9859375,-0.001877575,0.16981667536534445,0.3479899294207995,12.131738424301147,0.0,37.358596324920654,0.22338204592901878,6,0.08015225060879369,3225600
0.2264957264957265,175.05744862556458,0.0,0.011670056,10.805894374847412,1476.9760911464691,23.95495080947876,0.0,0.9859375,10.805752038955688,122.83773899078369,163.679523229599,41.020752906799316,0.1526141826923077,0.9535231590270996,1.7770965e-09,0.0005,39.8873233795166,0.301450655048295,0.0,468,463,0.05533467082960737,0.9890625,-0.0017253244,0.1435812634989201,0.3071047938275577,12.215512990951538,0.0,38.74358057975769,0.21166306695464362,7,0.055189316385905886,3686400
0.20833333333333334,170.7178556919098,0.0,0.014944735,9.85190725326538,1647.7212991714478,24.260840892791748,0.0,0.9890625,9.851735591888428,127.37688422203064,160.3559308052063,45.18849587440491,0.13123286732456138,1.1839861869812012,-7.9506657e-10,0.0005,31.79404616355896,0.28260270234376894,0.0,456,456,0.04301304659107978,0.9890625,-0.0019097574,0.12892680921052632,0.2771075268208479,13.251203060150146,0.0,38.32756018638611,0.18859649122807018,8,0.03835555426686884,4147200
0.39436619718309857,143.74977159500122,0.0,0.01442962,9.640268087387085,1791.4970002174377,19.89966654777527,0.0,0.9765625,9.640128135681152,106.30680918693542,133.74525260925293,32.96196889877319,0.30521841989436616,1.094576358795166,-5.382373e-10,0.0005,26.3429856300354,0.3921883138662339,0.0,568,561,0.12150303208218094,0.9765625,-0.0019542538,0.29640708556149736,0.3970717768141455,12.074938297271729,0.0,35.873069763183594,0.3850267379679144,9,0.13125569750578897,4608000
0.21382289416846653,167.6521782875061,0.0,0.012029121,10.126178741455078,1959.1800563335419,20.88771343231201,0.0,0.9671875,10.126045227050781,121.52733373641968,156.96690034866333,41.06971478462219,0.1429906857451404,0.9874482154846191,6.653482e-11,0.0005,34.45120453834534,0.29426841275759547,0.0,463,463,0.043058631510505006,0.9828125,-0.0016291057,0.14316279697624193,0.29065446079568225,12.343017816543579,0.0,39.327757120132446,0.21166306695464362,10,0.03797064984091071,5068800
0.3069306930693069,168.1058373451233,0.0,0.010193117,9.16700267791748,2127.3139510154724,21.64844846725464,0.0,0.990625,9.16687273979187,122.80624151229858,158.47905039787292,44.2449369430542,0.21777227722772277,0.8519699573516846,5.5358973e-10,0.0005,34.81998538970947,0.36063758761809905,0.0,505,512,0.09105224626760736,0.99375,-0.0015629005,0.227813720703125,0.34707466452563424,11.641290187835693,0.0,38.48445987701416,0.310546875,11,0.07848439378819881,5529600
0.5477888730385164,161.8196816444397,0.0,0.010422879,10.18576979637146,2289.1567590236664,21.428987503051758,0.0,0.9953125,10.18558144569397,119.65237855911255,151.1535942554474,42.37269878387451,0.440139087018545,1.2735557556152344,-3.4154085e-10,0.0005,30.226655960083008,0.42811021326605103,0.0,701,695,0.23112367328690256,0.9953125,-0.0029373036,0.4353776978417266,0.4257351426411454,10.821932792663574,0.0,37.78019571304321,0.5338129496402878,12,0.22860741790738848,5990400
0.24123711340206186,157.16591095924377,0.0,0.012619218,9.51571011543274,2446.3661217689514,22.098245859146118,0.0,0.9890625,9.515563249588013,114.99793601036072,147.20700097084045,40.544482469558716,0.18098904639175256,0.92867112159729,-3.9619893e-10,0.0005,31.27931833267212,0.3134878378729491,0.0,485,470,0.06227452722651063,0.9890625,-0.0014849543,0.1556848404255319,0.3362156939118997,11.891358375549316,0.0,33.05916118621826,0.22127659574468084,13,0.07572229723985803,6451200
0.28053435114503816,173.82263898849487,0.0,0.009543935,9.636913299560547,2620.216120004654,21.822970151901245,0.0,0.98125,9.636770248413086,130.73254203796387,163.66519594192505,47.022647857666016,0.24041328721374045,0.6058967113494873,3.5965111e-10,0.0005,32.32590079307556,0.3718365685304476,0.0,524,508,0.10440359494722554,0.978125,-0.0012359885,0.21693528543307086,0.391624695134886,12.410340309143066,0.0,41.8564658164978,0.265748031496063,14,0.12895439768880018,6912000
0.37906137184115524,163.1597785949707,0.0,0.011849257,9.78070616722107,2783.4073956012726,20.1152503490448,0.0,0.9828125,9.780556201934814,117.49936103820801,152.861079454422,34.76212501525879,0.2878046028880866,1.1151251792907715,-5.6547017e-10,0.0005,34.24576234817505,0.3786911700229937,0.0,554,532,0.1113120651304597,0.984375,-0.0017956805,0.2555245535714285,0.3864608879715633,12.30675220489502,0.0,43.13263821601868,0.3383458646616541,15,0.11441455566901554,7372800
0.765379113018598,162.7426233291626,0.0,0.013413856,10.219521045684814,2946.1804418563843,19.27181649208069,0.0,0.9875,10.219216585159302,115.85557508468628,151.95400094985962,37.305742502212524,0.719027181688126,1.3712255954742432,4.4925655e-10,0.0005,34.72596764564514,0.39523264799431596,0.0,1398,1437,0.5348065463443687,0.9875,-0.0033341192,0.7274758611691023,0.4031467766239229,11.66291856765747,0.0,40.19148778915405,0.7800974251913709,16,0.5344595512158082,7833600
0.7653136531365313,195.98010683059692,0.0,0.0072439373,9.652739763259888,3142.1912095546722,20.36888813972473,0.0,0.996875,9.652597665786743,149.99668550491333,185.61053347587585,58.12581253051758,0.7103344095940961,1.2730624675750732,-6.555242e-10,0.0005,34.339473485946655,0.43511983377842234,0.0,1355,1052,0.4547482977689129,0.996875,-0.0027877255,0.6267080560836502,0.407673296050306,11.697671175003052,0.0,51.88568353652954,0.6929657794676806,17,0.5443275268308082,8294400
0.505730659025788,163.72289323806763,0.0,0.008099933,9.346754312515259,3305.945287704468,21.831241369247437,0.0,0.9640625,9.346622943878174,119.82781982421875,153.9022331237793,43.97987771034241,0.43463690902578794,0.8820302486419678,1.3384941e-09,0.0005,33.1914381980896,0.4332907002696292,0.0,698,647,0.1967644118090087,0.971875,-0.00197683,0.38833800231839255,0.43861552623904143,10.602125644683838,0.0,36.74135398864746,0.4574961360123648,18,0.2237598418875998,8755200
0.9038340666247643,169.79329228401184,0.0,0.012794684,10.038756608963013,3475.76394033432,20.050069570541382,0.0,0.996875,10.038612842559814,125.44880223274231,159.27435517311096,52.57506585121155,0.8771969280326838,1.0865473747253418,1.1138368e-09,0.0005,32.73802733421326,0.3679086211381776,0.0,3182,1726,0.6000872944714507,0.996875,-0.0037697558,0.7740521798957126,0.2941709266569113,10.026775121688843,0.0,35.834887742996216,0.8279258400926999,19,0.7815810487154133,9216000
0.6263048016701461,157.78246521949768,0.0,0.012971997,9.963953733444214,3633.5840470790863,18.56736993789673,0.0,0.9765625,9.96381688117981,116.66573429107666,147.3082811832428,44.655643701553345,0.5865768528183716,0.6893801689147949,-6.732583e-10,0.0005,29.952221393585205,0.4623205432984297,0.0,958,894,0.39546770522526753,0.9765625,-0.0021748494,0.55567149049217,0.4574127678287034,10.093762397766113,0.0,37.04081130027771,0.5950782997762863,20,0.42645101958247233,9676800
0.8621139625924314,212.07045555114746,0.0,0.019240677,9.414985656738281,3845.6852531433105,16.23460364341736,0.0,0.9875,9.4148530960083,167.72850036621094,201.95348143577576,71.14194416999817,0.8295964277946933,0.8799715042114258,5.6434646e-10,0.0005,33.34411430358887,0.3719608622967818,0.0,2299,1733,0.5989897361929012,0.9875,-0.0051768227,0.7736962637045587,0.33435475012803473,9.631757020950317,0.0,63.72581624984741,0.8159261396422389,21,0.6773842327044692,10137600
0.8091872791519434,197.15681862831116,0.0,0.014299547,9.315978527069092,4042.8685557842255,17.43907642364502,0.0,0.9875,9.315824270248413,154.25139927864075,187.29669713974,59.71134305000305,0.7686901869846879,0.6563858985900879,-9.00782e-10,0.0005,32.38780379295349,0.4112765000160984,0.0,1698,1316,0.5287061851207019,0.9875,-0.004277539,0.7014675151975683,0.37861010302875275,11.432839393615723,0.0,58.409738063812256,0.7530395136778115,22,0.6104024886281697,10598400
0.9120680763280041,234.37131023406982,0.0,0.013813702,9.479265689849854,4277.266875982285,17.812642812728882,0.0,0.99375,9.479134321212769,188.95063710212708,224.42113542556763,82.0780701637268,0.8983367715317175,1.0339272022247314,-7.789393e-10,0.0005,34.43556833267212,0.2939242803777041,0.0,3878,3547,0.8266937030129099,0.99375,-0.002202665,0.8885867458415563,0.28059620611282843,9.422834634780884,0.0,73.04494905471802,0.9027347053848322,23,0.8360279709893218,11059200
0.3717105263157895,155.66182446479797,0.0,0.006455615,9.274874448776245,4432.950306177139,21.30856990814209,0.0,0.971875,9.274702787399292,117.69337391853333,145.8885624408722,40.87451410293579,0.34368575246710525,0.66829514503479,4.5335603e-11,0.0005,27.525951862335205,0.3729388616145709,0.0,608,490,0.13562354807403218,0.971875,-0.00083491165,0.18463329081632654,0.4535148988397777,10.90946626663208,0.0,37.78107261657715,0.20204081632653062,24,0.2594298677564381,11520000
0.8426008968609865,173.58434915542603,0.0,0.00799221,10.047859191894531,4606.571318864822,19.156134366989136,0.0,0.9921875,10.047603607177734,131.89789271354675,162.9537045955658,59.17567324638367,0.8225,0.9612147808074951,-3.979182e-10,0.0005,30.093514919281006,0.47257234265643344,0.0,2230,924,0.4791134326132963,0.990625,-0.002008384,0.5704494724025974,0.3580557300366517,9.629764318466187,0.0,36.74976968765259,0.6017316017316018,25,0.7343339133861211,11980800
0.1925601750547046,157.6218557357788,0.0,0.014867594,9.232055187225342,4764.222637414932,21.08871102333069,0.0,0.9796875,9.231897592544556,117.68264436721802,147.8685586452484,35.87870001792908,0.13087732494529541,0.620675802230835,-9.33172e-11,0.0005,29.564313411712646,0.20766886808524804,0.0,457,426,0.016493477836728863,0.9796875,0.0030797126,0.06466769366197182,0.28047509992960495,11.992790937423706,0.0,42.63561224937439,0.09859154929577464,26,0.03402521668185529,12441600
0.9688022832398386,345.5972638130188,0.0,0.06838155,9.77820372581482,5109.857147693634,15.719747066497803,0.0,0.996875,9.778082847595215,303.8174593448639,335.29023933410645,192.7245955467224,0.9614232728077944,0.9736025333404541,-2.184218e-09,0.0005,30.49793529510498,0.23739004043720482,0.0,10161,5395,0.8706455940114254,0.996875,-0.008976152,0.9270174930491198,0.17358051887269563,9.277600288391113,0.0,79.14696621894836,0.9392029657089898,27,0.9301086022676275,12902400
0.9020710059171597,202.4165735244751,0.0,0.012827387,9.254535675048828,5312.2959196567535,15.920640468597412,0.0,0.9953125,9.254409551620483,168.71980023384094,192.71448874473572,75.61092376708984,0.8835128513313609,0.7830712795257568,1.7433719e-09,0.0005,23.210336446762085,0.34666395309419124,0.0,3380,2223,0.6907940183370688,0.9953125,-0.004705444,0.8229757085020243,0.29261391102383344,9.666017293930054,0.0,61.82138633728027,0.8502024291497976,28,0.7926614419199618,13363200
0.8593687574910108,152.03494668006897,0.0,0.010379441,9.256038427352905,5464.358787059784,16.289772510528564,0.0,0.9890625,9.255904197692871,119.4386556148529,142.36197113990784,56.88482475280762,0.8417561426288455,0.7101762294769287,5.8543115e-10,0.0005,22.212253093719482,0.44223305520289397,0.0,2503,1245,0.5657398500856932,0.9890625,-0.0037597313,0.6804932228915662,0.34071533292876843,8.884594678878784,0.0,31.80649971961975,0.7036144578313253,29,0.748133084088993,13824000
0.9369163331427482,229.65939950942993,0.0,0.0070491373,9.48332405090332,5694.048470020294,16.943722248077393,0.0,0.9953125,9.483162879943848,191.8242106437683,219.69180393218994,108.7606942653656,0.924928530588908,0.9631588459014893,3.3911665e-10,0.0005,26.90353035926819,0.3768693020097335,0.0,5247,1947,0.7036193253534592,0.9953125,-0.0018885109,0.7971213726245507,0.24198177478453264,10.03364086151123,0.0,50.213594913482666,0.820236260914227,30,0.8726543827208484,14284800
0.955333683657383,260.58413529396057,0.0,0.0073174285,10.369616985321045,5954.662478923798,17.33454656600952,0.0,0.996875,10.369470119476318,220.82317924499512,249.8054187297821,136.87228775024414,0.9481770149106671,0.9952614307403564,3.7104044e-12,0.0005,27.985419511795044,0.43288697668935006,0.0,7612,1373,0.6333235822299033,0.996875,-0.0025235652,0.7111389293517844,0.20679842142486649,9.919843673706055,0.0,50.17996263504028,0.7334304442825929,31,0.9228938246638028,14745600
0.3304794520547945,146.98627853393555,0.0,0.011102681,9.500341176986694,6101.684075117111,21.227790117263794,0.0,0.9734375,9.500201225280762,108.15246200561523,136.88288760185242,37.52701377868652,0.3154056078767123,0.5288867950439453,-2.3956363e-05,0.0005,28.20055079460144,0.23391269251939958,0.0,584,427,0.045992757663517854,0.96875,-0.0002759375,0.0618010831381733,0.4489717181394849,10.380603313446045,0.0,32.28405785560608,0.06557377049180328,32,0.2382978810541604,15206400
0.9352287704763698,290.6133601665497,0.0,0.004501204,9.377232789993286,6392.322020292282,16.65464472770691,0.0,0.99375,9.377100467681885,254.8692581653595,280.7110571861267,117.88394808769226,0.9256404749576351,0.8326606750488281,-7.75382e-10,0.0005,25.007797956466675,0.2698149670557556,0.0,5311,4255,0.8532916418807688,0.99375,-0.0018486289,0.9073439336075206,0.24426468941165808,8.697744131088257,0.0,105.66781735420227,0.9196239717978848,33,0.8796990358632655,15667200
0.8477384684281236,130.45811009407043,0.0,0.014993926,9.709712505340576,6522.807075500488,16.913512706756592,0.0,0.990625,9.709560871124268,92.58872628211975,120.29015278816223,37.84416842460632,0.8232639666368113,0.7137610912322998,-4.094926e-10,0.0005,26.986546993255615,0.4460064475375627,0.0,2233,642,0.2268276837048881,0.990625,-0.002582443,0.38175379672897203,0.3525205533514927,8.921716451644897,0.0,23.0818989276886,0.43146417445482865,34,0.7223656623410002,16128000
0.7848537005163512,144.23672533035278,0.0,0.0061767413,8.99185824394226,6667.066435575485,17.729929208755493,0.0,0.9875,8.991716384887695,109.43776488304138,134.9169762134552,44.49444317817688,0.7719287865748712,0.47582244873046875,-1.0277141e-09,0.0005,25.002485275268555,0.47632873089700845,0.0,1743,668,0.3435877607234534,0.9875,-0.00097356865,0.4031133046407186,0.4044968327880827,10.175847291946411,0.0,32.00739026069641,0.42065868263473055,35,0.706000209325579,16588800
0.8514895509115162,192.82732510566711,0.0,0.015577654,8.847718954086304,6859.926390886307,16.780909061431885,0.0,0.9890625,8.847607374191284,154.6421036720276,183.55470871925354,56.24219012260437,0.8250277901289462,0.7847583293914795,-1.0514499e-09,0.0005,28.12687397003174,0.3208770825441792,0.0,2249,2747,0.7490042130914685,0.9890625,-0.0009878484,0.8567118674918092,0.34675742483726396,9.189666271209717,0.0,67.09496212005615,0.8776847469967237,36,0.7007550642229786,17049600
0.014814814814814815,126.2439968585968,0.0,0.0029282875,8.557475090026855,6986.189763784409,17.30142831802368,0.0,0.928125,8.557353734970093,91.91500496864319,117.15544629096985,27.769739151000977,0.01251929012345679,0.37219715118408203,-1.1332796e-05,0.0005,24.86733078956604,0.05789181043918683,0.0,405,402,0.001370894100126155,0.8609375,-0.00020959218,0.004088930348258707,0.10285836210299827,9.441955804824829,0.0,30.630799293518066,0.004975124378109453,37,0.005734847305624259,17510400
0.9532978287587055,388.6757230758667,0.0,0.0209934,9.573448181152344,7374.895560026169,16.508333444595337,0.0,0.996875,9.573311567306519,346.2303054332733,378.5539617538452,161.1760184764862,0.9460612112522189,0.9001290798187256,-7.7342743e-10,0.0005,31.422326803207397,0.2168552204666516,0.0,7323,7212,0.9267023898983139,0.996875,5.104751e-05,0.9450626993205767,0.21093409284689496,8.814769744873047,0.0,153.4115800857544,0.9503605102606767,38,0.9200263780373156,17971200
0.7437829691032404,136.0955102443695,0.0,0.01239913,9.508955478668213,7511.019854545593,16.89006519317627,0.0,0.9890625,9.5086829662323,101.46682715415955,126.2087972164154,38.04184818267822,0.7027823568198946,0.6301579475402832,5.1860427e-10,0.0005,24.11097025871277,0.4378672092908606,0.0,1327,1141,0.5015922280674178,0.98125,-0.0014743552,0.6543492550394392,0.4167120969573387,9.53816843032837,0.0,31.77141261100769,0.7002629272567923,39,0.5360657737016028,18432000
0.887020847343645,159.8477303981781,0.0,0.0021738843,9.40003752708435,7670.904145002365,17.467945337295532,0.0,0.9875,9.399922609329224,129.4453272819519,150.03921246528625,52.18039059638977,0.8676282994283794,0.7312300205230713,1.2444934e-12,0.0005,19.86158800125122,0.3489097482597356,0.0,2974,2419,0.7598740079740319,0.9875,-0.0008868847,0.8362727366680446,0.31107781563543924,9.318548917770386,0.0,44.86640381813049,0.8532451426209178,40,0.7736641726880521,18892800
0.9035502958579882,146.32982754707336,0.0,0.01718187,9.27429485321045,7817.254496097565,16.200534105300903,0.0,0.9890625,9.274154901504517,110.25962781906128,136.63510727882385,44.23023080825806,0.8838452292899408,0.6255435943603516,1.9923867e-09,0.0005,25.748506784439087,0.37246381442613385,0.0,3380,1822,0.6291577757662028,0.9890625,-0.0027727475,0.784157176180022,0.2892851341649264,9.829086780548096,0.0,34.11647009849548,0.8177826564215148,41,0.7796469547754799,19353600
0.9353846153846154,174.36459398269653,0.0,0.0050639645,9.531280517578125,7991.647968053818,15.28411054611206,0.0,0.9921875,9.531155586242676,140.69403529167175,164.45957851409912,56.618279457092285,0.9196916666666666,0.8902723789215088,-1.2637498e-09,0.0005,22.874305725097656,0.2581239108602082,0.0,4875,4384,0.8374170567344119,0.9921875,-0.0016015355,0.9105597057481752,0.24360085978684248,8.71769380569458,0.0,55.12585163116455,0.926779197080292,42,0.8446213954896417,19814400
0.2777777777777778,124.54639935493469,0.0,0.0033860826,8.983538150787354,8116.224402666092,18.81355094909668,0.0,0.94375,8.98340392112732,95.05259323120117,114.94107484817505,26.62280583381653,0.260318287037037,0.3886866569519043,-2.587551e-10,0.0005,19.498923301696777,0.27745298563212983,0.0,540,440,0.06059013237479233,0.94375,-0.0002592773,0.09130681818181817,0.4197661045202744,9.4256432056427,0.0,33.6619508266449,0.09772727272727273,43,0.17572408761221736,20275200
0.9140757490107405,135.41426253318787,0.0,0.01255167,9.467364072799683,8251.665607452393,16.16971731185913,0.0,0.9890625,9.467031002044678,101.85491371154785,125.45316767692566,43.42122530937195,0.8896229331543244,1.1279284954071045,-1.9103066e-09,0.0005,22.469207286834717,0.4179870522566798,0.0,3538,1283,0.5166784527142059,0.9890625,-0.003958348,0.6930521726422447,0.273154217910842,8.427942037582397,0.0,27.803714513778687,0.7381137957911146,44,0.7609809972663679,20736000
0.9441886166881562,269.05614018440247,0.0,0.043945305,9.82961106300354,8520.758303165436,16.301284313201904,0.0,0.990625,9.829450130462646,229.8666639328003,258.76129126548767,115.34402346611023,0.9280280093018973,1.3367815017700195,5.2981854e-09,0.0005,27.556673765182495,0.29076511952277206,0.0,5429,3251,0.7687449865061756,0.990625,-0.006124379,0.8795409104890802,0.22645914911042703,8.862610816955566,0.0,82.81753826141357,0.9027991387265457,45,0.8444334582445353,21196800
0.7489597780859917,161.87412691116333,0.0,0.048014987,9.039899110794067,8682.667080163956,18.138988971710205,0.0,0.98125,9.039705991744995,123.64899182319641,152.27298736572266,52.583158016204834,0.7251939580443828,0.4807016849517822,-2.6421762e-10,0.0005,28.1421902179718,0.35754800684599686,0.0,1442,503,0.09005369777255205,0.9765625,0.0035962337,0.21153392147117295,0.4203249724482275,10.743709802627563,0.0,36.37269449234009,0.27634194831013914,46,0.603147424441618,21657600
0.8651685393258427,171.45753240585327,0.0,0.0028158748,9.115720748901367,8854.147926807404,15.03619909286499,0.0,0.9890625,9.115580797195435,135.37714743614197,161.9914515018463,53.755181074142456,0.8516836376404495,0.6991713047027588,3.3535108e-10,0.0005,25.914071083068848,0.33883293560524996,0.0,2670,2585,0.7689028152764896,0.9890625,-0.0006056348,0.8469336315280465,0.33654331283572964,8.036856889724731,0.0,52.84239625930786,0.8634429400386847,47,0.781746991148519,22118400
0.5726970033296337,142.21026182174683,0.0,0.0013056742,9.185058116912842,8996.387102842331,19.887069940567017,0.0,0.9796875,9.18489956855774,105.14116716384888,132.43694829940796,34.82300400733948,0.5567806603773584,0.5823991298675537,-5.389682e-10,0.0005,26.712433338165283,0.3473360674983905,0.0,901,487,0.08092751627645539,0.96875,-0.0003034046,0.18266491273100616,0.4817322784312413,10.116127729415894,0.0,33.442405223846436,0.22176591375770022,48,0.4774848874453249,22579200
0.9391969407265774,208.16260933876038,0.0,0.014841062,9.535012483596802,9204.579955339432,17.912779808044434,0.0,0.99375,9.534878969192505,168.03687715530396,198.17033410072327,72.3535053730011,0.9250860420650096,0.7450449466705322,3.7438452e-09,0.0005,29.387102842330933,0.26377178392361583,0.0,5230,4419,0.849129847998247,0.99375,-0.0033053057,0.9105906313645621,0.2361947263628408,9.561384916305542,0.0,61.552157402038574,0.9230595157275402,49,0.8542594779453334,23040000
0.8588850174216028,148.68370604515076,0.0,0.005035163,8.964943885803223,9353.303572416306,15.662919282913208,0.0,0.984375,8.964785099029541,115.45537948608398,139.12491822242737,39.6705117225647,0.8290777439024389,0.6171767711639404,1.6904117e-09,0.0005,23.051501274108887,0.38817259729018516,0.0,2296,1609,0.588861182091891,0.984375,-0.00072335475,0.7553760099440647,0.3370022753787397,10.127281427383423,0.0,42.48459076881409,0.7936606587942822,50,0.6803718289882311,23500800
0.9216279069767442,195.83270525932312,0.0,0.014457474,9.51255989074707,9549.161579370499,17.442304849624634,0.0,0.990625,9.512416362762451,152.39262318611145,185.84450030326843,72.56358671188354,0.9084320494186047,0.663377046585083,-1.1515328e-09,0.0005,32.78729820251465,0.3699860505097867,0.0,4300,2029,0.7111133794405757,0.990625,-0.0019729796,0.8054082984228684,0.26532191898922886,9.379675388336182,0.0,46.12277269363403,0.8284869393790044,51,0.8403184397506644,23961600
0.4174603174603175,117.76899909973145,0.0,0.0009571014,9.547228813171387,9666.954865932465,16.984211921691895,0.0,0.965625,9.547084331512451,85.08220028877258,107.83909153938293,23.468109607696533,0.369578373015873,0.6003503799438477,-2.0554372e-09,0.0005,22.155552625656128,0.4609499112049281,0.0,630,1030,0.4882189966007873,0.975,-0.00075263,0.6147208737864077,0.4430906740388138,8.427379369735718,0.0,31.062493324279785,0.6427184466019418,52,0.21128290658981175,24422400
0.41304347826086957,130.42493104934692,0.0,0.0025902505,8.68734335899353,9797.40453529358,14.945202827453613,0.0,0.9515625,8.687222719192505,93.92916059494019,121.3322160243988,39.49158811569214,0.38222292313664596,0.3797738552093506,-5.11225e-10,0.0005,27.022464990615845,0.42459419237816387,0.0,644,566,0.16566880994406635,0.9453125,-0.00061569357,0.29676733657243815,0.4568412183439184,7.8281261920928955,0.0,26.177343606948853,0.3303886925795053,53,0.24517522197992508,24883200
0.8213920163766633,151.30129146575928,0.0,0.0018686352,9.267356634140015,9948.730862140656,16.413193702697754,0.0,0.9828125,9.267035484313965,111.76298594474792,141.647554397583,45.108614683151245,0.7974683341862846,0.5242257118225098,8.4482005e-10,0.0005,29.359164476394653,0.4468279727029023,0.0,1954,1236,0.580908861009589,0.978125,-0.0018667068,0.6780301881067962,0.3748316646773596,8.873671293258667,0.0,35.971078634262085,0.7006472491909385,54,0.6855226109943859,25344000
0.7455882352941177,171.74375891685486,0.0,0.0035538636,9.112406969070435,10120.504017829895,19.398242235183716,0.0,0.9703125,9.112264633178711,128.42857027053833,162.08824610710144,52.53978443145752,0.709563419117647,0.6325798034667969,1.4021722e-09,0.0005,33.025678634643555,0.46109818929328866,0.0,1360,887,0.3903174385458248,0.9671875,-0.0011500546,0.5533522406989853,0.41513229375337707,9.888721227645874,0.0,40.353936433792114,0.593010146561443,55,0.5311489596047477,25804800
0.2679245283018868,151.46511554718018,0.0,0.0049643386,9.555824995040894,10271.99439048767,19.81141495704651,0.0,0.94375,9.555685043334961,112.39565300941467,141.40428066253662,39.48322033882141,0.24741155660377362,0.49500441551208496,-2.7011487e-10,0.0005,28.512704372406006,0.2448978790788512,0.0,530,432,0.03796019530472808,0.9390625,-0.0004016524,0.07367259837962963,0.40932066729211103,10.660521984100342,0.0,35.116336822509766,0.08333333333333333,56,0.1559970631469719,26265600
0.9397872723994952,169.820059299469,0.0,0.0034626299,8.989145517349243,10441.844359874725,15.775190830230713,0.0,0.9953125,8.989013910293579,135.64813876152039,160.2716019153595,67.68096423149109,0.9290680773391021,0.713109016418457,-3.2709108e-10,0.0005,23.909375429153442,0.32356866180851473,0.0,5547,2766,0.768293337076981,0.9953125,-0.0021398992,0.8572730251265367,0.23606427797637564,8.451239109039307,0.0,37.54181623458862,0.8770788141720897,57,0.879194904099484,26726400
0.7210401891252955,226.0848503112793,0.0,0.0050423713,9.627740621566772,10667.95997428894,18.15937376022339,0.0,0.99375,9.627516746520996,180.5609748363495,215.94981265068054,74.7330846786499,0.6882929472025217,0.6074578762054443,1.1320822e-09,0.0005,34.780386447906494,0.4594030795025871,0.0,1269,1134,0.565198252209272,0.99375,0.00017437439,0.6491484788359789,0.43676969429580637,11.884325981140137,0.0,69.37819814682007,0.6693121693121693,58,0.582899258424225,27187200
0.8735554044867437,325.5904543399811,0.0,0.0023866883,9.638721227645874,10993.579186916351,16.758881092071533,0.0,0.9921875,9.638576984405518,287.2603976726532,315.3290481567383,124.57887268066406,0.8649717454112847,0.6124036312103271,-8.973647e-11,0.0005,27.455004453659058,0.32204170321989894,0.0,2942,3112,0.8360023105108516,0.9921875,-0.00057046034,0.8723956659704369,0.33028706122562657,9.873954772949219,0.0,128.55476927757263,0.8807840616966581,59,0.8280474003914503,27648000
0.971754969865971,239.06508922576904,0.0,0.010718571,9.70656943321228,11232.677200317383,15.600920677185059,0.0,0.996875,9.706456184387207,201.582617521286,228.9378354549408,100.96729040145874,0.9647690474048752,0.7535243034362793,-1.1723291e-09,0.0005,26.599992036819458,0.21828900131733173,0.0,11117,6568,0.8954474933353369,0.996875,-0.0015867031,0.9399579400121801,0.16477451439435517,8.530686378479004,0.0,70.80171227455139,0.9489951278928136,60,0.9318258196034254,28108800
0.7274119448698315,131.02679562568665,0.0,0.0020663296,9.473536491394043,11363.728086948395,16.49207091331482,0.0,0.9734375,9.473369836807251,93.81720209121704,121.19123959541321,28.910813093185425,0.697084370214395,0.6306178569793701,5.792018e-10,0.0005,26.74243140220642,0.3243816128219979,0.0,1306,2586,0.7193973557573785,0.9828125,-0.00091511983,0.8477372148105181,0.4289690838124065,8.504956722259521,0.0,34.41625118255615,0.8727764887857695,61,0.556068237268653,28569600
0.9061898211829436,180.55952262878418,0.0,0.0035096877,9.731364727020264,11544.319944381714,17.68292212486267,0.0,0.990625,9.731230974197388,140.60154342651367,170.42891192436218,64.96411037445068,0.8913643397524069,0.7298445701599121,-9.449144e-10,0.0005,29.096500873565674,0.37380779182506096,0.0,3635,1962,0.6900189756668412,0.990625,-0.001973155,0.798447852956167,0.28744327555921934,8.731612205505371,0.0,43.40166091918945,0.8216106014271152,62,0.8169217611851985,29030400
0.7674418604651163,233.37085723876953,0.0,0.0011779019,9.45685863494873,11777.729900360107,20.576460361480713,0.0,0.99375,9.456695556640625,186.66056180000305,223.49424362182617,83.36872124671936,0.7620518410852716,0.6257083415985107,3.8006145e-10,0.0005,36.206921100616455,0.2338101009414747,0.0,1677,426,0.05615993471712583,0.99375,-0.0005606737,0.060024207746478875,0.41985107145188694,16.785024881362915,0.0,59.030317068099976,0.06572769953051644,63,0.738600673716831,29491200
0.8965018791558254,179.10703539848328,0.0,0.0011162646,9.804759740829468,11956.864048242569,16.179993152618408,0.0,0.9921875,9.804620027542114,135.72791266441345,168.76582312583923,59.36724591255188,0.885404921942758,0.7926580905914307,1.5534654e-10,0.0005,32.2423415184021,0.31078335419144626,0.0,3459,3230,0.8177662948476938,0.9921875,-0.00052037305,0.8771768575851393,0.3009484671454718,8.352305173873901,0.0,45.60091781616211,0.8885448916408669,64,0.8275222180111679,29952000
0.9264736085438489,332.0069327354431,0.0,0.0015620213,9.0421302318573,12288.899917602539,15.107851266860962,0.0,0.9953125,9.042011260986328,298.78279280662537,322.4178340435028,136.6489396095276,0.918702826555761,0.48348164558410645,-2.2289307e-10,0.0005,23.150221824645996,0.26281104508290315,0.0,4869,4725,0.8801877154323309,0.9953125,-0.0012396331,0.9161808862433861,0.2591167519306167,8.463576793670654,0.0,132.60363054275513,0.9242328042328042,65,0.8825242145706766,30412800
0.9403288004871119,191.64925718307495,0.0,0.011348727,9.135617017745972,12480.569990873337,14.740596771240234,0.0,0.9953125,9.13545274734497,164.12920999526978,182.183176279068,68.0107409954071,0.920808491475543,0.9801111221313477,8.2941834e-11,0.0005,17.072125673294067,0.21264483744646406,0.0,4927,5768,0.8401552764402054,0.9953125,0.001845403,0.9326941205790569,0.23313626959224926,8.12583327293396,0.0,68.19183349609375,0.9512829403606102,66,0.8198261211301006,30873600
0.9627190653212958,423.1086485385895,0.0,0.0045652576,8.653497695922852,12903.704690694809,15.737374544143677,0.0,0.996875,8.653386116027832,387.52145290374756,414.0145287513733,186.94367384910583,0.9580350504514071,0.45181989669799805,7.509652e-10,0.0005,26.039434909820557,0.20040036384172666,0.0,9415,8561,0.937589202603665,0.996875,-0.0006015288,0.95366615319472,0.18894200241839257,8.177717447280884,0.0,170.48285174369812,0.9577152201845579,67,0.9397261460835901,31334400
0.9265341400172861,311.7091362476349,0.0,0.038258262,8.439461708068848,13215.4438829422,14.37566614151001,0.0,0.9921875,8.439319849014282,278.04444456100464,302.8271059989929,119.60003638267517,0.9148636695116681,0.724853515625,-1.9406179e-09,0.0005,24.05671000480652,0.23288659705158765,0.0,4628,5433,0.8603322185786203,0.9921875,-0.0016481916,0.927823888735505,0.2576727045212999,8.621767520904541,0.0,129.7404224872589,0.9409166206515737,68,0.8529263135764129,31795200
0.8720311946118398,147.5673587322235,0.0,0.0011334708,9.058608293533325,13363.044537782669,16.068587064743042,0.0,0.990625,9.058494806289673,119.97953462600708,137.88923954963684,46.727198362350464,0.8595843672456575,0.5299499034881592,5.235889e-10,0.0005,17.378838300704956,0.37628286400681205,0.0,2821,2105,0.7601914618122698,0.990625,-0.00040117095,0.8115335510688834,0.3299728569935073,10.082497596740723,0.0,39.89281225204468,0.8256532066508313,69,0.7982560030023031,32256000
0.8325449385052034,204.28185200691223,0.0,0.064109586,8.921802520751953,13567.35764503479,17.29766583442688,0.0,0.9875,8.921667337417603,160.13049006462097,194.8029432296753,66.05298972129822,0.8125643034531692,0.6414644718170166,-4.7964313e-09,0.0005,34.02953577041626,0.37865281123109273,0.0,2114,1954,0.6973002659086035,0.9875,-0.00068758527,0.7973507868474923,0.3646576102945846,8.728811502456665,0.0,62.107144594192505,0.8162743091095189,70,0.7062554405351485,32716800
0.9031737493275955,276.4513988494873,0.0,0.006121007,8.223181962966919,13843.842858314514,13.254900693893433,0.0,0.9921875,8.22305703163147,251.03558778762817,267.66057991981506,110.92934226989746,0.8934877622377622,0.37388110160827637,3.9565498e-10,0.0005,16.250020027160645,0.29278435710304773,0.0,3718,3712,0.8425250101623428,0.9921875,-0.00015776284,0.893316860856681,0.2925787667660117,7.770324468612671,0.0,112.49720430374146,0.9030172413793104,71,0.8427839254639439,33177600
0.6517073170731708,142.35354161262512,0.0,0.0029482737,9.206470727920532,13986.22390961647,15.749820470809937,0.0,0.975,9.206336259841919,110.13614773750305,132.62274765968323,42.582706689834595,0.6139268292682927,0.8831169605255127,6.7770645e-10,0.0005,21.60250496864319,0.36222141147840214,0.0,1025,2252,0.7623074745198057,0.99375,-0.0016044187,0.8242437277975133,0.45087768846832954,8.56726861000061,0.0,35.62041354179382,0.8410301953818827,72,0.4456899533427639,33638400


==> archive/rl/unlock/pro-mp-seed=2.csv <==
Step_1-NumTrajs,KLCoeffInner,Step_1-StdReturn,Step_0-PolicyExecTime,KLInner,Time-InnerStep,Step_1-Completion_Rate,Step_1-Completion_rate,n_timesteps,Step_0-NumTrajs,Time-SampleProc,Time,Step_0-AverageReturn,Time-OuterStep,Step_1-AverageReturn,Step_0-Completion_Rate,Step_0-MinReturn,Step_0-MaxReturn,Step_0-StdReturn,Time-TotalInner,Time-Sampling,Step_1-AverageDiscountedReturn,ItrTime,Step_1-PolicyExecTime,LossAfter,Step_0-EnvExecTime,Time-MAMLSteps,Step_0-Completion_rate,Step_1-EnvExecTime,Step_1-MinReturn,Itr,Step_1-MaxReturn,LossBefore,Step_0-AverageDiscountedReturn
410,0.0005,0.13497225682074496,8.522753477096558,0.022720058,3.0482635498046875,0.03902439024390244,0.0,460800,404,9.212653875350952,110.74291276931763,0.009765625,20.10692024230957,0.02530106707317073,0.01485148514851485,0.0,0.8578125,0.0841663854932294,89.96456336975098,77.70278072357178,0.007933668079772244,110.74290585517883,18.196847200393677,-0.00095503865,19.39738893508911,20.107048511505127,0.0,26.849735021591187,0.0,0,0.91875,-1.0464665e-09,0.002585722152203754
411,0.0005,0.13778415740422567,8.243380308151245,0.015840862,0.8311793804168701,0.043795620437956206,0.0,921600,407,10.734548568725586,202.32697868347168,0.0187384828009828,8.934473037719727,0.02793111313868613,0.0343980343980344,0.0,0.80625,0.10529209680030183,82.2912528514862,70.72480750083923,0.006671242485666541,91.55897903442383,15.234456777572632,-0.0017169958,21.70901107788086,8.934757471084595,0.0,21.003848791122437,0.0,1,0.9171875,4.0806247e-11,0.002413558013368965
459,0.0005,0.30914509216150127,9.171463012695312,0.021385754,0.5831124782562256,0.16339869281045752,0.0,1382400,454,18.983885765075684,324.8000864982605,0.12152051211453745,9.077645778656006,0.13125340413943357,0.16079295154185022,0.0,0.984375,0.2929780939420219,112.87029266357422,93.30210733413696,0.06973115743692412,122.44440507888794,17.31449317932129,-0.0015875923,28.922043561935425,9.077954292297363,0.0,31.755606412887573,0.0,2,0.98125,1.2900566e-09,0.05681033734165586
424,0.0005,0.2016077001699211,9.841907978057861,0.02149903,0.44393301010131836,0.08726415094339622,0.0,1843200,426,15.491348505020142,440.94890880584717,0.06313086854460094,9.077677011489868,0.05945607311320754,0.0892018779342723,0.0,0.9515625,0.20996306173508636,106.52578663825989,90.58966088294983,0.016366705974479104,116.11436605453491,18.167733669281006,-0.0012255331,28.618173122406006,9.077821493148804,0.0,27.76177406311035,0.0,3,0.9359375,-2.9857145e-10,0.019334426178218525
423,0.0005,0.18700226063598108,9.683417081832886,0.012094898,0.6222503185272217,0.09219858156028368,0.0,2304000,420,17.667471408843994,560.5885007381439,0.05026041666666667,8.777003288269043,0.05766843971631207,0.0880952380952381,0.0,0.925,0.17253799234216008,110.2087025642395,91.91813230514526,0.009036796435194396,119.61782360076904,17.65193819999695,-0.0010224285,29.012330770492554,8.777170419692993,0.0,29.53838300704956,0.0,4,0.8875,-9.341128e-12,0.007928606205599771
451,0.0005,0.2669242120366847,10.187247514724731,0.016425742,0.8474421501159668,0.18625277161862527,0.0,2764800,461,19.555355072021484,680.7406330108643,0.13952345444685466,8.938022136688232,0.11985518292682927,0.20824295010845986,0.0,0.990625,0.28733464581492046,110.83175683021545,90.4282615184784,0.031431031343301455,120.11757707595825,18.365944385528564,-0.0016223154,26.10739541053772,8.938143014907837,0.0,30.463217973709106,0.0,5,0.96875,-3.7964512e-10,0.039763338809554155
400,0.0005,0.0,8.878937244415283,0.009022007,0.4015536308288574,0.0,0.0,3225600,401,17.906405687332153,783.5295050144196,0.0019053927680798004,8.469478368759155,0.0,0.0024937655860349127,0.0,0.7640625,0.03810785536159602,93.54853367805481,75.23975014686584,0.0,102.75782775878906,13.4358491897583,4.5110037e-06,25.953195571899414,8.469836711883545,0.0,21.31430721282959,0,6,0,6.999659e-08,0.00042195263388327233
408,0.0005,0.11006092900170025,10.490319728851318,0.014456846,0.4570486545562744,0.04656862745098039,0.0,3686400,407,17.502235174179077,910.0653867721558,0.01805512899262899,9.274638891220093,0.021097579656862743,0.03931203931203931,0.0,0.7625,0.09942019491439805,116.76841425895691,98.80832099914551,0.00288413489976582,126.50907921791077,19.209866285324097,-0.0012200545,29.812219858169556,9.27474308013916,0.0,32.56562662124634,0.0,7,0.828125,-1.4372115e-10,0.002034512216979622
441,0.0005,0.26734184892475765,9.464932203292847,0.01615278,0.759493350982666,0.11791383219954649,0.0,4147200,433,18.028090953826904,1035.5858750343323,0.07761619515011547,8.917457342147827,0.09546130952380953,0.09468822170900693,0.0,0.9828125,0.24505712670445598,116.09002113342285,97.3016288280487,0.04692514392714118,125.49493455886841,19.050028085708618,-0.0011947644,31.606971979141235,8.917622089385986,0.0,31.31404972076416,0.0,8,0.9875,-7.967656e-10,0.038526581124864394
442,0.0005,0.26550903095073475,11.132148742675781,0.014384742,0.8517022132873535,0.12895927601809956,0.0,4608000,439,18.173296213150024,1160.4878449440002,0.09275697608200457,9.073678255081177,0.09570135746606334,0.14350797266514806,0.0,0.9875,0.25003385134446904,115.42893147468567,96.40313386917114,0.05090785067962546,124.87538695335388,18.206465244293213,-0.0018281036,33.570961475372314,9.07378339767456,0.0,28.43704605102539,0.0,9,0.9921875,-7.1809153e-10,0.04019843393908786
636,0.0005,0.4369385884950077,9.571218490600586,0.016280571,1.088975191116333,0.4449685534591195,0.0,5068800,643,16.401758670806885,1289.3657071590424,0.3854830870917573,9.47557520866394,0.3777835102201258,0.4681181959564541,0.0,0.9921875,0.43595065853535087,118.91122961044312,101.41965746879578,0.22580756132870636,128.8457326889038,16.805676221847534,-0.0033090357,34.686484575271606,9.47570276260376,0.0,33.98751878738403,0.0,10,0.99375,1.3065437e-09,0.2347683378289634
538,0.0005,0.39033424365272384,11.860339641571045,0.010823253,0.8273446559906006,0.3308550185873606,0.0,5529600,518,28.06194806098938,1452.8423750400543,0.234375,10.306831359863281,0.26256679832713753,0.30115830115830117,0.0,0.984375,0.3742677177913146,152.50997471809387,123.61982655525208,0.12303853129601638,163.4426667690277,19.47534418106079,-0.0019047125,41.0352828502655,10.307136058807373,0.0,43.749961376190186,0.0,11,0.9734375,-5.2786264e-10,0.10462206195267873
533,0.0005,0.37471260008988494,12.340515375137329,0.01571745,1.0700600147247314,0.34709193245778613,0.0,5990400,524,23.959125757217407,1622.8675255775452,0.24794250954198474,10.078207015991211,0.258108583489681,0.3530534351145038,0.0,0.9953125,0.35763648347245536,159.31100940704346,134.28075623512268,0.09955061463896099,169.9977388381958,21.26821517944336,-0.0025981118,46.572665214538574,10.078338146209717,0.0,46.20923209190369,0.0,12,0.996875,8.889369e-10,0.08140869946585394
491,0.0005,0.35832609139023897,11.558166980743408,0.009118607,0.8026251792907715,0.23014256619144602,0.0,6451200,479,25.15450930595398,1788.182153224945,0.16973512526096032,8.957253456115723,0.18947301425661917,0.22755741127348644,0.0,0.996875,0.33259177898866576,155.8134195804596,129.8554015159607,0.11278010265375266,165.28565096855164,22.493911504745483,-0.0014160629,44.57119131088257,8.957372665405273,0.0,45.10353899002075,0.0,13,0.996875,9.461478e-10,0.08565945314942543
469,0.0005,0.2965164470774957,11.808334112167358,0.016039804,1.0585753917694092,0.232409381663113,0.0,6912000,488,21.68434977531433,1937.88325381279,0.18786501024590163,9.80450987815857,0.15555370469083155,0.2725409836065574,0.0,0.9734375,0.3202688533029373,139.39244747161865,116.64862656593323,0.036802902596826045,149.66668581962585,20.79763913154602,-0.0020351934,39.943012952804565,9.80657696723938,0.0,36.68487763404846,0.0,14,0.9265625,9.016112e-11,0.0484020097486701
527,0.0005,0.38464395969317816,11.100579738616943,0.013027263,0.9375107288360596,0.3111954459203036,0.0,7372800,494,25.20280933380127,2091.9040904045105,0.19721976214574896,9.533427238464355,0.2469876660341556,0.2651821862348178,0.0,0.9796875,0.34797925768071125,143.9306240081787,117.78937125205994,0.1251534510109161,153.99123311042786,20.86611795425415,-0.002000514,36.14235997200012,9.533568143844604,0.0,42.958739280700684,0.0,15,0.98125,-5.487083e-10,0.08627493373202043
524,0.0005,0.38180254849837103,11.682303190231323,0.013340294,0.7263777256011963,0.29961832061068705,0.0,7833600,489,33.05918335914612,2257.139774799347,0.18868865030674847,9.87973427772522,0.24203840648854963,0.24948875255623723,0.0,0.978125,0.3427788630196521,154.76201915740967,120.97564673423767,0.10713204215578799,165.2077832221985,20.7785325050354,-0.0014855738,43.02337670326233,9.879869937896729,0.0,38.00713324546814,0.0,16,0.965625,-1.1396125e-09,0.07447525111485412
597,0.0005,0.42565571213817477,11.501561641693115,0.011781211,0.9524681568145752,0.4020100502512563,0.0,8294400,517,23.93165421485901,2412.790584564209,0.23252236460348163,9.688948631286621,0.33686662479061974,0.2978723404255319,0.0,0.975,0.37614658748932656,145.4719536304474,120.58666253089905,0.17984318050011971,155.61855745315552,22.1879141330719,-0.0021256073,37.640448331832886,9.689084768295288,0.0,42.60939645767212,0.0,17,0.978125,-1.498333e-10,0.1110556158547843
1804,0.0005,0.3559745125086924,10.742533445358276,0.014451856,1.5809285640716553,0.8420177383592018,0.0,8755200,1349,21.101206302642822,2595.4950382709503,0.7115212657524091,10.492761850357056,0.7845239745011087,0.787249814677539,0.0,0.9953125,0.39052330426712023,171.79015707969666,149.1069655418396,0.6136731450754396,182.680073261261,19.61411952972412,-0.0053909877,51.7599093914032,10.492889404296875,0.0,60.44825625419617,0.0,18,0.9953125,1.8117973e-09,0.5096835654209758
1801,0.0005,0.3719279730759828,11.290656328201294,0.013992162,1.2826917171478271,0.8256524153248196,0.0,9216000,1399,21.743155241012573,2750.79337477684,0.7191397873481057,9.908668756484985,0.7821965227651305,0.7676912080057183,0.0,0.9921875,0.40806557621697737,144.9028263092041,121.87578868865967,0.6487224766556179,155.2655782699585,20.544832229614258,-0.0043496713,38.53559970855713,9.908791780471802,0.0,44.957366704940796,0.0,19,0.9921875,-9.676441e-10,0.578173914723385
2051,0.0005,0.3663965003074383,11.181795597076416,0.014134389,0.7545206546783447,0.8337396392003901,0.0,9676800,1234,24.218782424926758,2935.49551153183,0.6802610919773096,9.473408222198486,0.8078330692345197,0.7252836304700162,0.0,0.9953125,0.4273384309794109,174.60348773002625,149.62911224365234,0.7137789434085281,184.67560458183289,20.915809631347656,-0.0036557452,46.80088138580322,9.473531246185303,0.0,63.911531925201416,0.0,20,0.9953125,-4.1884335e-10,0.5327222879259268
584,0.0005,0.4459662194614449,10.720041990280151,0.008027638,0.7204663753509521,0.3356164383561644,0.0,10137600,531,25.69302773475647,3088.9073247909546,0.2473664077212806,9.402124404907227,0.3156597816780822,0.2655367231638418,0.0,0.9765625,0.4118508354515107,143.38790726661682,116.9734718799591,0.23003313051732718,153.38575720787048,19.372817516326904,-0.0009598226,35.97519493103027,9.402271509170532,0.0,42.92962956428528,0.0,21,0.9796875,-8.96041e-10,0.16626437755851536
1527,0.0005,0.41571558330400743,10.8263680934906,0.010741173,0.5837564468383789,0.7642436149312377,0.0,10598400,868,30.025355100631714,3261.6034665107727,0.5420614919354838,9.2848539352417,0.7401461198428291,0.5748847926267281,0.0,0.9921875,0.47058786797604446,162.9888882637024,132.37891817092896,0.6472771514960455,172.66923260688782,20.410319328308105,-0.002499953,43.03325390815735,9.28498101234436,0.0,52.28844499588013,0.0,22,0.9921875,3.7053574e-10,0.4239281829750306
504,0.0005,0.3494102637893769,11.898109436035156,0.006770227,0.798459529876709,0.29365079365079366,0.0,11059200,458,27.210373401641846,3414.83682513237,0.13239969978165939,9.546546220779419,0.21413690476190475,0.185589519650655,0.0,0.934375,0.2907414381403447,143.08607816696167,115.07630109786987,0.07372720175614983,153.19473695755005,20.776360034942627,-0.0016014426,38.72089982032776,9.547072649002075,0.0,37.07086634635925,0.0,23,0.9515625,-1.3879692e-10,0.042409019200906777
1533,0.0005,0.3991746477067729,10.769007921218872,0.012383183,0.9433331489562988,0.7808219178082192,0.0,11520000,1179,28.46358585357666,3598.7563467025757,0.6646456212892281,9.807959079742432,0.7432067433137639,0.7039864291772688,0.0,0.984375,0.4360106661601268,173.64721870422363,144.23928475379944,0.5900392775148919,183.88749146461487,19.928527355194092,-0.003019285,47.6275954246521,9.808111190795898,0.0,59.64081525802612,0.0,24,0.984375,8.475398e-10,0.5078102911427248
4834,0.0005,0.250188623836959,9.26108717918396,0.024077721,1.0597009658813477,0.9315266859743484,0.0,11980800,2739,28.868816137313843,3890.5375583171844,0.8560412102957284,10.426782369613647,0.9185282633429871,0.8773274917853231,0.0,0.9953125,0.32248097797610614,280.7876353263855,250.85536456108093,0.8562908950760647,291.73608660697937,16.469932079315186,-0.0053952904,82.1068868637085,10.426925659179688,0.0,137.30379390716553,0.0,25,0.9953125,-7.129876e-11,0.7603663400742112
1518,0.0005,0.4141745379296427,10.461979866027832,0.014104746,0.5268323421478271,0.761528326745718,0.0,12441600,994,26.123146057128906,4051.466112613678,0.6015326332997988,9.447978496551514,0.7389008975625825,0.6378269617706237,0.0,0.9890625,0.45492003951530235,150.80903244018555,124.15782451629639,0.6238497049889004,160.89459705352783,17.3257052898407,-0.0025123172,44.471898317337036,9.4481201171875,0.0,44.79331612586975,0.0,26,0.990625,5.198014e-10,0.44107097032564224
1215,0.0005,0.42930739851494465,9.724921703338623,0.010857407,0.5848250389099121,0.7144032921810699,0.0,12902400,981,23.815510988235474,4187.928095340729,0.5969291539245667,9.490612030029297,0.675133744855967,0.6391437308868502,0.0,0.9734375,0.45226092859370365,126.41504716873169,102.01368117332458,0.5044887989375595,136.42478609085083,17.817086458206177,-0.0026382813,35.88113975524902,9.490762710571289,0.0,32.39377760887146,0.0,27,0.971875,-4.7531545e-10,0.4282281802956682
1954,0.0005,0.37676698538477243,9.327818870544434,0.03465748,0.5787980556488037,0.8178096212896623,0.0,13363200,1435,25.852633714675903,4341.739599227905,0.7242454268292683,9.473672866821289,0.7973931678607983,0.751219512195122,0.0,0.984375,0.4176281523651953,143.71489548683167,117.28253030776978,0.6904418157052662,153.7788679599762,18.125145435333252,-0.0041310014,36.318055629730225,9.473841667175293,0.0,44.69991064071655,0.0,28,0.984375,-5.6824545e-11,0.5874878103051914
479,0.0005,0.33589364509219966,12.005337715148926,0.004669566,0.8139822483062744,0.20876826722338204,0.0,13824000,437,23.842349767684937,4492.324140071869,0.09011370137299772,9.542633771896362,0.16890331419624216,0.14187643020594964,0.0,0.9859375,0.23298215762649743,140.46967315673828,115.81232166290283,0.0690177862639973,150.55941438674927,20.771727800369263,-0.0014824619,39.229374170303345,9.542792558670044,0.0,37.80499863624573,0.0,29,0.990625,2.557723e-11,0.018034892299445476
1872,0.0005,0.3975639672431587,10.034780263900757,0.0064826356,0.3441154956817627,0.7970085470085471,0.0,14284800,1343,24.608078241348267,4685.383702278137,0.7030179635145197,9.428691387176514,0.7873881543803418,0.7140729709605361,0.0,0.9921875,0.4462346078170742,183.1276307106018,158.17448139190674,0.737434983259083,193.03118300437927,15.837280035018921,-0.00055116374,54.75089240074158,9.428821563720703,0.0,71.85611534118652,0.0,30,0.9921875,-1.3238581e-10,0.6541203148935548
1991,0.0005,0.3673890158277732,9.934784650802612,0.014705127,0.5846314430236816,0.826720241084882,0.0,14745600,1576,23.51241683959961,4848.309102058411,0.7493644907994923,9.158918857574463,0.8018544387242591,0.7791878172588832,0.0,0.98125,0.3992399600878984,153.27112770080566,129.17267775535583,0.6716220499212043,162.89098644256592,18.72793984413147,-0.0021122494,43.911541223526,9.159056186676025,0.0,51.164429664611816,0.0,31,0.9875,1.2293763e-09,0.5947890909667028
3950,0.0005,0.2709373536591836,10.466336965560913,0.021709625,0.8527979850769043,0.9179746835443038,0.0,15206400,2859,27.53138303756714,5079.840728759766,0.8626792584819866,9.808408260345459,0.9005826740506329,0.8859741168240644,0.0,0.99375,0.3122602760373749,221.19560074806213,192.81043767929077,0.8177579239739832,231.50777745246887,18.431477308273315,-0.0049632206,69.78489804267883,9.808542013168335,0.0,84.80217170715332,0.0,32,0.99375,3.4977093e-10,0.7571794310127872
2968,0.0005,0.32003656984522794,9.705846309661865,0.010170319,0.6015934944152832,0.8810646900269542,0.0,15667200,2846,26.10328197479248,5354.2037525177,0.8609973427617709,10.081491947174072,0.8667831873315363,0.8752635277582572,0.0,0.990625,0.3260041550445835,263.5857584476471,236.87987184524536,0.7993970421352139,274.3315737247467,17.173598051071167,-0.0013683011,102.22465419769287,10.081647872924805,0.0,101.52731823921204,0.0,33,0.990625,8.2728435e-10,0.79140198322844
1450,0.0005,0.4187138395427193,9.866396427154541,0.026707077,0.5931966304779053,0.7510344827586207,0.0,16128000,852,23.056398630142212,5500.423566579819,0.5332728139671361,9.587459564208984,0.7268211206896552,0.5633802816901409,0.0,0.9765625,0.47202747328445915,136.2116048336029,112.56092882156372,0.5988929667285594,146.19275331497192,15.883261919021606,-0.0016922638,39.701743364334106,9.587974071502686,0.0,40.92756962776184,0.0,34,0.990625,3.2104742e-11,0.40633394686113666
2438,0.0005,0.3407186111716599,10.061546564102173,0.030406615,0.6949779987335205,0.8589007383100903,0.0,16588800,1434,19.652406215667725,5643.081011295319,0.7234211558577406,9.074690103530884,0.8380338648482363,0.7496513249651325,0.0,0.9890625,0.419835735764848,133.156596660614,112.8079743385315,0.73178061781179,142.62467217445374,16.63212513923645,-0.0010531727,33.271968364715576,9.074860334396362,0.0,47.11196756362915,0.0,35,0.9890625,-2.2847005e-10,0.6045389666036038
6763,0.0005,0.20498741276841445,8.87234091758728,0.018893788,0.842761754989624,0.9550495342303711,0.0,17049600,5587,25.340372323989868,5975.727319955826,0.9299336070341865,9.675387382507324,0.9422676696732221,0.9437981027385001,0.0,0.99375,0.22774018433081789,322.47359895706177,296.28896713256836,0.8779933244375908,332.6204106807709,16.34812068939209,-0.0040526814,125.19717144966125,9.675535917282104,0.0,140.28461909294128,0.0,36,0.99375,1.9333898e-10,0.8609220895635652
4708,0.0005,0.2481351782678644,9.363889217376709,0.030868998,1.0123016834259033,0.9320305862361937,0.0,17510400,1328,27.481062650680542,6191.552040576935,0.702394342996988,9.417150020599365,0.9166747424596433,0.7409638554216867,0.0,0.99375,0.42045313394357614,205.90888023376465,177.4143579006195,0.8386766951103577,215.79634618759155,17.873639583587646,-0.0015539626,44.926844120025635,9.417289733886719,0.0,98.27986478805542,0.0,37,0.99375,-2.504056e-09,0.5591461371274918
1501,0.0005,0.39981714522553063,10.78856348991394,0.043750856,0.7635316848754883,0.7768154563624251,0.0,17971200,1132,29.54265260696411,6359.486757040024,0.6501256073321555,9.613314390182495,0.7374000666222519,0.6819787985865724,0.0,0.9953125,0.447940440682572,157.95671129226685,127.64909362792969,0.5728951777142891,167.9084756374359,17.97163701057434,0.0014271662,45.12820100784302,9.613444566726685,0.0,47.73762655258179,0.0,38,0.9953125,4.894526e-10,0.5173098780514103
3539,0.0005,0.28626852199172964,10.349658966064453,0.012401836,0.7323644161224365,0.9061881887538853,0.0,18432000,1067,25.627928733825684,6557.327416181564,0.6289318767572634,9.720289707183838,0.8888881039841762,0.6635426429240863,0.0,0.990625,0.4527830187518808,187.5217125415802,161.16005635261536,0.7974568669457835,197.80936098098755,18.702097415924072,-0.0026636967,45.56212830543518,9.720427989959717,0.0,79.9657187461853,0.0,39,0.990625,-3.0167974e-10,0.4914250489097872
7538,0.0005,0.20008011483858956,7.603702783584595,0.030540396,0.5143742561340332,0.9575484213319183,0.0,18892800,7114,19.743369340896606,6864.065328836441,0.9448945301518135,9.320846796035767,0.9479588833244894,0.955018273826258,0.0,0.9953125,0.2056758942418292,296.8652997016907,276.6056354045868,0.9019411046633038,306.70906043052673,14.70296311378479,-0.0026908696,117.31710743904114,9.320967674255371,0.0,131.48610258102417,0.0,40,0.9953125,3.0880145e-09,0.8961527461311605
2335,0.0005,0.3489972535202757,8.873891830444336,0.0074320794,0.6177661418914795,0.8509635974304068,0.0,19353600,2018,18.267292261123657,7011.743496417999,0.8041927341427157,8.871784210205078,0.8309073875802999,0.8260654112983151,0.0,0.9859375,0.37172892923810125,138.31756401062012,119.43163299560547,0.732749396161667,147.65404891967773,16.792697429656982,-0.0016171179,42.83860468864441,8.871913433074951,0.0,44.46540379524231,0.0,41,0.9859375,-2.4909846e-10,0.709739690214089
1479,0.0005,0.4287319356303644,7.985922574996948,0.0024948996,0.46460485458374023,0.744421906693712,0.0,19814400,1494,14.990423202514648,7169.209320783615,0.7337809571619811,9.275500535964966,0.7309985632183907,0.7476572958500669,0.0,0.9828125,0.4269838768191271,147.7097988128662,132.25385761260986,0.6603763165759043,157.42903089523315,15.006601333618164,-0.00019830538,50.525614738464355,9.275612354278564,0.0,53.460105895996094,0.0,42,0.9828125,-5.4251714e-11,0.6624129049215433
5302,0.0005,0.2291177566759559,8.664534568786621,0.005429431,0.7552742958068848,0.9436061863447756,0.0,20275200,3871,23.25671076774597,7386.826620101929,0.8989085507620769,9.965339422225952,0.9263096473029045,0.919142340480496,0.0,0.9953125,0.2718297386111534,207.25253677368164,183.23909950256348,0.8457043123779538,217.59539151191711,16.80255389213562,-0.0022599567,57.98541831970215,9.965457439422607,0.0,94.29068040847778,0.0,43,0.9953125,1.3949639e-10,0.8171460239796838
2035,0.0005,0.3591063509566815,9.006214141845703,0.006591156,0.805821418762207,0.8373464373464373,0.0,20736000,2843,21.710240125656128,7522.924764871597,0.8616250439676398,9.02610731124878,0.8067690417690417,0.8825184664087232,0.0,0.9859375,0.31561495547203006,126.51530241966248,103.9980537891388,0.670977341591935,136.0715310573578,15.719062805175781,-0.0015907006,35.19144344329834,9.026247501373291,0.0,35.62281775474548,0.0,44,0.9859375,-5.114971e-10,0.7547683448903442
2999,0.0005,0.30234125696625724,7.914684295654297,0.13899586,0.7101531028747559,0.8926308769589864,0.0,21196800,2268,30.809492111206055,7757.490175247192,0.8263523754409172,9.820305109024048,0.8691938979659886,0.8509700176366843,0.0,0.9890625,0.3467398496826328,224.06317234039307,192.54253363609314,0.7505289745544411,234.53544545173645,15.250277042388916,-0.0013171246,72.63411593437195,9.820446014404297,0.0,90.25332713127136,0.0,45,0.9890625,4.5764592e-10,0.7046622635176006
594,0.0005,0.45480722266253776,11.410011291503906,0.010215677,0.7636580467224121,0.34175084175084175,0.0,21657600,415,24.331732749938965,7901.906717300415,0.03519954819277108,9.33445954322815,0.32734375000000004,0.03855421686746988,0.0,0.9828125,0.17659905447321914,134.5953357219696,109.4989960193634,0.25980131124788247,144.38621163368225,18.525237560272217,-0.0013254053,41.04647421836853,9.334602117538452,0.0,31.997726917266846,0.0,46,0.9859375,-4.312489e-10,0.02362175403201674
6670,0.0005,0.19985767866492862,9.7138831615448,0.022658717,0.9808299541473389,0.9578710644677662,0.0,22118400,3834,25.066844940185547,8073.784141302109,0.8978510530777257,9.590947151184082,0.9418033170914543,0.9178403755868545,0.0,0.9953125,0.2724512157231991,161.88913559913635,135.83962655067444,0.8671999926827298,171.8508837223053,15.894188165664673,-0.0029292484,43.131484270095825,9.591089010238647,0.0,61.33552813529968,0.0,47,0.9953125,2.0959379e-10,0.8135175965061471
5142,0.0005,0.23851363288788807,10.54933786392212,0.027074462,0.6273524761199951,0.9385453131077401,0.0,22579200,1258,26.259997844696045,8388.783153772354,0.6865858505564387,9.442507028579712,0.9238367852975495,0.7313195548489666,0.0,0.9953125,0.42490297516008596,304.7885191440582,277.89981174468994,0.860166499008504,314.9611084461212,15.940526723861694,-0.0012042352,59.202974796295166,9.442668437957764,0.0,184.45863223075867,0.0,48,0.9953125,4.4623166e-10,0.537403614646858
2441,0.0005,0.3390617845217867,10.412583112716675,0.06584533,0.6836452484130859,0.8611224907824662,0.0,23040000,1364,16.688018083572388,8576.18209195137,0.7095892137096774,8.95871353149414,0.8386310682097502,0.7353372434017595,0.0,0.9859375,0.4267723639691745,177.8884356021881,160.5156853199005,0.732066436296302,187.36627388000488,16.59045124053955,-0.0037154786,49.49693560600281,8.958847045898438,0.0,78.04493999481201,0.0,49,0.9859375,-3.5833794e-09,0.5823346545957548
401,0.0005,0.04060162094763091,8.223525285720825,0.0019009676,0.22697758674621582,0.0024937655860349127,0.0,23500800,400,18.671404123306274,8690.169432163239,0.0,8.615210771560669,0.002030081047381546,0.0,0,0,0.0,104.97633337974548,86.07710933685303,0.0006201065792886796,113.96143364906311,16.41635823249817,-6.8279245e-05,24.88410520553589,8.615353345870972,0.0,31.324615716934204,0.0,50,0.8140625,2.6220104e-10,0.0
1513,0.0005,0.4076420188695817,9.040441989898682,0.0066167824,0.6989126205444336,0.767349636483807,0.0,23961600,789,15.61066722869873,8822.893750667572,0.4970829372623574,9.033153295516968,0.7387816011235955,0.5335868187579215,0.0,0.9890625,0.46653628438744876,123.2383222579956,106.92788815498352,0.5958818424721327,132.6970522403717,17.487826585769653,-0.0016600884,31.587698221206665,9.033282995223999,0.0,43.130104541778564,0.0,51,0.990625,-6.2880223e-10,0.3397320622767992
2061,0.0005,0.36521840595929167,8.008142948150635,0.003123435,0.7250697612762451,0.8321203299369239,0.0,24422400,1693,20.485530138015747,8999.374383449554,0.7667860307147075,9.175428867340088,0.8085387857836001,0.7944477259303012,0.0,0.9828125,0.39415113170570765,166.79310488700867,145.58137369155884,0.6968550077436222,176.4497630596161,15.672092914581299,-0.0016498079,53.97265267372131,9.175591945648193,0.0,61.621790409088135,0.0,52,0.9828125,6.999496e-10,0.6511879256028612
3192,0.0005,0.28647165051622414,8.789768934249878,0.004606248,0.8631823062896729,0.9053884711779449,0.0,24883200,2333,23.285404205322266,9219.466007947922,0.8320014466352337,10.472029447555542,0.8776227678571428,0.8632661808829832,0.0,0.9875,0.3335255507079315,209.00238251686096,184.85262250900269,0.7480295571696105,220.06153750419617,16.957444190979004,-0.0026241618,72.94480228424072,10.47216796875,0.0,79.67648386955261,0.0,53,0.9875,2.562483e-10,0.6839420658469632
2420,0.0005,0.3369691932203011,8.713271856307983,0.0025718468,0.5634007453918457,0.8607438016528925,0.0,25344000,2821,22.914379119873047,9383.496262073517,0.8609807027649771,9.606141567230225,0.8371597365702479,0.8862105636299185,0.0,0.98125,0.3085859823694589,153.8909409046173,130.4122519493103,0.7111188538474961,163.99675726890564,18.336259841918945,-0.0006649565,48.875481843948364,9.606292724609375,0.0,48.81774091720581,0.0,54,0.98125,-1.9655762e-10,0.7250684203264552
1229,0.0005,0.4517145885301849,8.909562110900879,0.012744056,0.3621702194213867,0.6916192026037429,0.0,25804800,1187,23.679414987564087,9545.195732831955,0.6646798652064028,9.519360542297363,0.6758073128559805,0.6798652064026959,0.0,0.9828125,0.45610994047360337,151.69017815589905,127.6476674079895,0.5923685294629086,161.66835808753967,15.685934066772461,-0.0013098222,46.49604558944702,9.519503355026245,0.0,50.17796587944031,0.0,55,0.9828125,-6.1237515e-10,0.581588508746618
1241,0.0005,0.41229731760006555,10.942245244979858,0.0031495031,0.9909138679504395,0.7381144238517324,0.0,26265600,613,30.663153648376465,9712.540614843369,0.3536220432300163,9.311204195022583,0.6829509971796939,0.4159869494290375,0.0,0.9875,0.43291564140673855,157.41993975639343,125.7649929523468,0.47034313548121204,167.31254148483276,20.07974886894226,-0.0017526797,40.62327241897583,9.311371803283691,0.0,47.5058970451355,0.0,56,0.9875,-1.1378238e-09,0.20003802213409472
1336,0.0005,0.43303294983382323,10.509437799453735,0.0022349544,0.731640100479126,0.7267964071856288,0.0,26726400,561,20.8219313621521,9872.075303316116,0.2875696301247771,9.893516302108765,0.7031156437125748,0.3065953654188948,0.0,0.9828125,0.4378089883907071,149.19038701057434,127.63569569587708,0.596762780944245,159.50659489631653,21.375386953353882,-0.0010440064,35.76131844520569,9.8936448097229,0.0,53.46283006668091,0.0,57,0.9828125,1.048962e-10,0.23312877743466834
1729,0.0005,0.4006972827044389,9.630978345870972,0.006776263,0.6928625106811523,0.788316946211683,0.0,27187200,1523,16.82181191444397,10022.737128257751,0.7385854399212081,9.44547176361084,0.7706179511278194,0.7544320420223244,0.0,0.9828125,0.4230596357029251,140.74191308021545,123.22631692886353,0.6858974685127964,150.62763667106628,18.803946495056152,-0.0007891773,40.063451528549194,9.445619344711304,0.0,48.920469999313354,0.0,58,0.9859375,6.839091e-10,0.6629651517435216
7142,0.0005,0.20444698533358763,8.240286350250244,0.29778615,0.708258867263794,0.955474656958835,0.0,27648000,5080,19.763888359069824,10276.206263065338,0.9228558686023622,9.08650827407837,0.9451370414449735,0.9374015748031496,0.0,0.99375,0.239081055612233,243.9916741847992,223.51786136627197,0.8929522603547738,253.44155263900757,14.351347208023071,0.0027861486,75.50743293762207,9.086663007736206,0.0,119.72029709815979,0.0,59,0.99375,-1.287531e-08,0.8479116773705205
1611,0.0005,0.40404376264372704,9.781622886657715,0.012366624,0.669062614440918,0.7777777777777778,0.0,28108800,1630,22.697914600372314,10437.820197343826,0.7572181748466258,9.099268198013306,0.7542811142147735,0.7809815950920246,0.0,0.99375,0.4048906109886482,152.01117992401123,128.6431496143341,0.6388989240165376,161.57111382484436,16.51162338256836,-0.0024124722,49.714048624038696,9.099403619766235,0.0,46.5910005569458,0.0,60,0.9953125,6.918472e-10,0.6572960686120769
3311,0.0005,0.3024056579783105,9.66078805923462,0.0062046573,0.6046254634857178,0.8954998489882211,0.0,28569600,3162,24.425671100616455,10655.16709780693,0.8750326138519923,9.180852890014648,0.8805628964059198,0.8902593295382669,0.0,0.9921875,0.3111241785298388,207.53008484840393,182.49880695343018,0.814642898693504,217.31414270401,17.21705412864685,-0.0011238909,66.0103828907013,9.181002855300903,0.0,81.9617030620575,0.0,61,0.9921875,-2.3195801e-10,0.8180741920931192
1329,0.0005,0.44029544186999253,9.56275224685669,0.003994855,0.641751766204834,0.7185854025583145,0.0,29030400,1147,27.84831929206848,10816.590682029724,0.6548250871839582,9.758142232894897,0.7009699492099324,0.6878814298169137,0.0,0.9875,0.44320870843148397,151.2234444618225,122.7320818901062,0.6158054533003932,161.3941204547882,18.051857709884644,-0.00072075037,38.87425875663757,9.758279085159302,0.0,51.47293782234192,0.0,62,0.9796875,8.1759766e-10,0.512391124320221
2504,0.0005,0.3404184965881997,9.517443418502808,0.0026387773,0.7307171821594238,0.860223642172524,0.0,29491200,3760,27.154054164886475,11022.005143165588,0.8953723404255318,9.962840557098389,0.8415815944488818,0.9111702127659574,0.0,0.990625,0.2823809662335592,194.9497754573822,167.063894033432,0.7484987774107181,205.38402581214905,17.88074517250061,-0.0027588047,80.78895664215088,9.962982177734375,0.0,52.56977891921997,0.0,63,0.990625,5.7490795e-10,0.8267669555688739
440,0.0005,0.27813900831794314,9.103239297866821,0.0013192676,0.4623713493347168,0.1,0.0,29952000,1213,21.373321294784546,11153.889594078064,0.6735457028029678,8.984297275543213,0.09154829545454544,0.7040395713107996,0.0,0.98125,0.4379320646311784,122.2503707408905,100.41384100914001,0.06460302721609026,131.85944533348083,18.531521797180176,-0.00041130563,35.27529740333557,8.984447717666626,0.0,29.872398853302002,0.0,64,0.9734375,5.8664124e-10,0.5317277042738682
5153,0.0005,0.2577841365352566,8.051620721817017,0.06575535,0.5079903602600098,0.9276149815641374,0.0,30412800,3185,22.565006971359253,11523.772834539413,0.8749126766091052,8.800970315933228,0.9227752644090822,0.8816326530612245,0.0,0.9953125,0.3205862863059543,360.5827443599701,337.5083637237549,0.9014806694015678,369.85352087020874,16.525403022766113,0.002037327,50.0552544593811,8.801127910614014,0.0,256.9439043998718,0.0,65,0.9953125,-4.0410453e-09,0.8415656058870181
4400,0.0005,0.2763449657640323,9.324689865112305,0.0067721657,0.6997232437133789,0.9161363636363636,0.0,30873600,1552,21.145115852355957,11725.494812726974,0.7437781894329897,9.109530687332153,0.909786221590909,0.7609536082474226,0.0,0.9953125,0.4195937351006757,191.99052929878235,170.1446750164032,0.8863271360427544,201.69187450408936,18.32073664665222,-0.00071602047,52.37213087081909,9.109647035598755,0.0,82.80825304985046,0.0,66,0.9953125,-6.1660904e-10,0.6702214225082458
2480,0.0005,0.339819160927759,9.69497299194336,0.012545097,0.8506495952606201,0.8616935483870968,0.0,31334400,981,20.40376877784729,11887.934615373611,0.5969992354740061,9.54347014427185,0.8409847530241936,0.6432212028542303,0.0,0.9828125,0.45210574833563383,152.40311408042908,131.1477723121643,0.7448355529930332,162.41344499588013,17.06054997444153,-0.001445686,33.11495018005371,9.54361367225647,0.0,65.44946765899658,0.0,67,0.9890625,1.7799386e-09,0.43837673650680875
1559,0.0005,0.42676261610123617,10.478540420532227,0.015431523,0.5236706733703613,0.7543296985246953,0.0,31795200,419,23.379382371902466,12041.078166007996,0.045868138424821,8.990208864212036,0.7442671584348942,0.057279236276849645,0.0,0.9921875,0.19507669258999336,143.60916328430176,119.70469450950623,0.706163394748388,153.11665391921997,19.762149572372437,0.0005596575,32.91957497596741,8.990342140197754,0.0,49.959964990615845,0.0,68,0.9921875,4.932129e-10,0.02875046150940468
6201,0.0005,0.22272472775577254,9.084373712539673,0.014315015,0.6942739486694336,0.9467827769714562,0.0,32256000,5859,23.25817108154297,12241.965148448944,0.9325996863799283,9.108448028564453,0.9365331700532173,0.9411162314388121,0.0,0.9953125,0.23473773925140437,191.35361790657043,167.39963698387146,0.8870941551819471,200.86220502853394,15.87587833404541,-0.0027323768,72.02974581718445,9.10880708694458,0.0,64.81833529472351,0.0,69,0.9953125,1.353811e-09,0.8962824905027763
3959,0.0005,0.2859752034995336,12.282990217208862,0.019481417,0.3805427551269531,0.9100783026016671,0.0,32716800,415,25.431333780288696,12453.299364566803,0.03594503012048193,9.309207677841187,0.8999913172518316,0.05060240963855422,0.0,0.99375,0.16839630615300918,201.48834800720215,175.67543506622314,0.8644269666335866,211.30030632019043,17.861504316329956,-0.0012709367,37.41822099685669,9.309355974197388,0.0,101.34476137161255,0.0,70,0.99375,5.937856e-10,0.022215739557589133
457,0.0005,0.3104158106550887,11.409627676010132,0.0032700326,0.5117182731628418,0.14660831509846828,0.0,33177600,411,22.860946655273438,12600.032342672348,0.028052767639902675,9.566235065460205,0.12664797592997812,0.0413625304136253,0.0,0.971875,0.14765800745565363,136.67090034484863,113.29714441299438,0.06913571606087952,146.70746970176697,19.635560274124146,-0.00026640348,36.731064558029175,9.566361427307129,0.0,38.186678647994995,0.0,71,0.9703125,2.6145971e-10,0.0123685199556106
410,0.0005,0.12201745271709152,12.587697267532349,0.0014978673,0.37423062324523926,0.05121951219512195,0.0,33638400,403,21.860832452774048,12752.572206258774,0.008324286600496278,9.210136413574219,0.026173780487804877,0.022332506203473945,0.0,0.8953125,0.06860625182237949,142.73036646842957,120.494544506073,0.0028010427642370934,152.5135772228241,24.468202114105225,-0.00022562881,38.313536405563354,9.21027421951294,0.0,38.099045515060425,0.0,72,0.78125,1.2089596e-09,0.0016207950695034646
400,0.0005,0.0,8.137452363967896,0.0016780372,0.24152565002441406,0.0,0.0,34099200,400,26.57172703742981,12876.904066801071,0.0,8.984095335006714,0.0,0.0,0,0,0.0,114.60430192947388,87.79014086723328,0.0,124.30104470252991,16.304526329040527,8.3901864e-07,26.577505350112915,8.984500646591187,0.0,30.04419708251953,0,73,0,1.3661464e-08,0.0
4242,0.0005,0.2545742512587769,9.913520812988281,0.026763821,0.7413649559020996,0.9280999528524281,0.0,34560000,1392,28.67463994026184,13049.836683273315,0.7172425017959769,9.496049404144287,0.9079362623762377,0.7622126436781609,0.0,0.9890625,0.40908574481464866,162.9982442855835,133.5811505317688,0.8126367795565911,172.9027967453003,17.88890790939331,-0.005286219,34.77100491523743,9.496181964874268,0.0,64.47328925132751,0.0,74,0.9890625,-5.026086e-09,0.5552852807617231
454,0.0005,0.28632800339361975,10.875959396362305,0.0017236152,0.6434509754180908,0.1762114537444934,0.0,35020800,414,27.529459238052368,13200.843633890152,0.035816727053140096,9.382109880447388,0.12438394823788546,0.06280193236714976,0.0,0.9625,0.14839998267634585,140.99119329452515,112.8173999786377,0.04590961872355115,150.97588276863098,20.747706651687622,-0.0003399665,34.606027126312256,9.38223648071289,0.0,37.78065729141235,0.0,75,0.9703125,-5.3499744e-10,0.006702567181418525
1831,0.0005,0.38241646304891547,10.76790475845337,0.011867519,0.6930181980133057,0.8104860731840524,0.0,35481600,1959,25.61025071144104,13401.823495388031,0.7981790773353752,9.616639137268066,0.7844185212998361,0.8223583460949464,0.0,0.99375,0.3747840645318369,190.75600361824036,164.45179772377014,0.6645796737408105,200.95318984985352,18.857506036758423,-0.0018479221,66.31078457832336,9.616775274276733,0.0,61.92772364616394,0.0,76,0.9890625,3.147117e-10,0.7016398173224893
400,0.0005,0.0,16.41744112968445,0.00033670012,0.40311622619628906,0.0,0.0,35942400,401,23.8822021484375,13550.760170459747,0.0004753740648379051,9.305113077163696,0.0,0.0024937655860349127,0.0,0.19062499999999993,0.009507481296758099,139.1719207763672,114.8857250213623,0.0,148.91080594062805,15.230386734008789,1.6835007e-07,46.73194217681885,9.305482387542725,0.0,29.947155237197876,0,77,0,2.5587765e-09,2.6328801545255806e-06
565,0.0005,0.42311604356875904,10.717664003372192,0.0012401516,0.5036954879760742,0.336283185840708,0.0,36403200,424,17.526584148406982,13681.876078128815,0.05804834905660377,9.414231061935425,0.2951106194690265,0.07311320754716981,0.0,0.98125,0.2183461086099825,121.30034828186035,103.26931738853455,0.18452967705347562,131.08925867080688,20.26237916946411,0.0015965694,31.92777395248413,9.414351463317871,0.0,34.88254117965698,0.0,78,0.984375,-1.4510182e-10,0.03666907503506555
3003,0.0005,0.3289735155684783,9.368822574615479,0.0014377194,0.47550010681152344,0.8751248751248751,0.0,36864000,2733,19.77680206298828,13920.720201969147,0.8545022639956092,8.794856548309326,0.8676266441891443,0.8624222466154409,0.0,0.99375,0.3421292747580352,229.4904968738556,209.23746180534363,0.8362982670951427,238.81000590324402,16.93053674697876,-0.0009981077,86.97467231750488,8.795017957687378,0.0,89.80290913581848,0.0,79,0.99375,-9.199308e-11,0.8188095992375152
400,0.0005,0.0,6.761300086975098,0.00025335123,0.21815896034240723,0.0,0.0,37324800,400,16.842796325683594,14009.65230512619,0.0,8.399492263793945,0.0,0.0,0,0,0.0,80.04162001609802,62.979806900024414,0.0,88.89971327781677,12.989689588546753,1.2667562e-07,19.451354026794434,8.399634599685669,0.0,18.71849226951599,0,80,0,1.9322401e-09,0.0
402,0.0005,0.03484963458273252,8.563349723815918,0.0010624524,0.32510852813720703,0.004975124378109453,0.0,37785600,402,15.05403995513916,14120.235781908035,0.004831312189054726,8.56243348121643,0.0024642412935323385,0.007462686567164179,0.0,0.9234375,0.06306056885695183,101.59117150306702,86.21124792098999,9.687593145060691e-05,110.55620193481445,19.492838859558105,-8.543685e-05,26.74418020248413,8.562602758407593,0.0,26.038906574249268,0.0,81,0.49531250000000004,5.15369e-10,0.002253337116866295
3950,0.0005,0.2748211912652094,7.965148687362671,0.0022976273,0.7020435333251953,0.9156962025316455,0.0,38246400,2689,14.258660316467285,14272.856495857239,0.8528478291186312,8.790868997573853,0.9004109968354429,0.868352547415396,0.0,0.990625,0.3367656721062647,143.3271884918213,128.36548161506653,0.8254107332264744,152.59836173057556,14.409942150115967,-0.00027883638,45.694409132003784,8.7909836769104,0.0,55.074116230010986,0.0,82,0.990625,3.518751e-09,0.7974816355141001
782,0.0005,0.459360924704484,8.197064876556396,0.0044630226,0.8888404369354248,0.5473145780051151,0.0,38707200,969,19.490792512893677,14395.00460267067,0.591421568627451,9.2962064743042,0.49373801150895136,0.6336429308565531,0.0,0.9890625,0.4573169317596654,112.37133765220642,91.99081206321716,0.341392195188271,122.12732124328613,16.799567461013794,-0.0019023741,28.15354037284851,9.296314477920532,0.0,32.78951048851013,0.0,83,0.9890625,-3.5980596e-10,0.4418682736680889
989,0.0005,0.46777107239329635,8.16828441619873,0.0010699626,0.6144046783447266,0.6238624873609707,0.0,39168000,440,15.369778633117676,14497.699727535248,0.09566406250000001,8.811153173446655,0.5982968907987867,0.1409090909090909,0.0,0.934375,0.24472521176076487,93.61248111724854,77.62745785713196,0.4867505059690794,102.67061591148376,16.19239354133606,-0.0011019453,22.375309467315674,8.811261653900146,0.0,27.037683486938477,0.0,84,0.978125,1.7294491e-10,0.022563287852957525
4921,0.0005,0.2466546237842109,8.096183061599731,0.0012154265,0.7284705638885498,0.9337533021743548,0.0,39628800,3243,15.10043454170227,14707.98014163971,0.87840300262103,9.241311073303223,0.9202089895346476,0.8957755164970707,0.0,0.9921875,0.3007607200540427,200.68256735801697,184.85291981697083,0.8564061038197702,210.26101422309875,14.905715703964233,-0.0015647432,67.67701458930969,9.24141788482666,0.0,89.22595381736755,0.0,85,0.9921875,-1.1488015e-10,0.7932300043253385
682,0.0005,0.44312594696312574,9.709129095077515,0.0015371159,0.5718166828155518,0.48240469208211145,0.0,40089600,435,11.03702187538147,14821.654066801071,0.08258261494252873,8.54429578781128,0.4202116935483871,0.11494252873563218,0.0,0.9703125,0.24167399658688954,104.68705725669861,93.0773355960846,0.22934096433705595,113.65359449386597,16.280678749084473,-0.000865842,29.09039545059204,8.54445219039917,0.0,31.719871282577515,0.0,86,0.9796875,4.9104675e-11,0.032706574643783876
812,0.0005,0.48142095946588714,7.352758169174194,0.004568793,0.35439038276672363,0.5270935960591133,0.0,40550400,478,11.808378219604492,14920.016905069351,0.163392390167364,8.83710503578186,0.508164639778325,0.1694560669456067,0.0,0.9828125,0.3629389624867062,89.08305072784424,76.91935777664185,0.4090729902958546,98.33930706977844,16.81357216835022,-0.0008182724,18.089611291885376,8.837223291397095,0.0,29.84543013572693,0.0,87,0.98125,1.4966247e-09,0.13761961423802826
610,0.0005,0.41568350597298437,10.510093212127686,0.0026951367,0.8936460018157959,0.4377049180327869,0.0,41011200,686,23.436175107955933,15116.337629318237,0.42375637755102036,9.688546419143677,0.3535143442622951,0.48542274052478135,0.0,0.98125,0.446375879497895,186.01659059524536,161.68598103523254,0.1690179185988363,196.2959020137787,22.18468689918518,-0.0008896975,68.01598191261292,9.68894648551941,0.0,52.33079171180725,0.0,88,0.98125,7.995338e-10,0.2520325173676286
1182,0.0005,0.43303346834466216,11.515512943267822,0.025038024,0.6088993549346924,0.7055837563451777,0.0,41472000,468,25.219305992126465,15268.468789815903,0.15169270833333334,9.685160636901855,0.6659290397631134,0.21581196581196582,0.0,0.9765625,0.3040784969976033,141.87684226036072,116.04740762710571,0.494371345618852,152.09782910346985,18.280113458633423,-0.0013822401,35.51634073257446,9.68529486656189,0.0,44.17509055137634,0.0,89,0.9796875,-4.1501197e-10,0.05255150344618249
4215,0.0005,0.28505820438030727,8.234219074249268,0.0005611965,0.34626030921936035,0.9098457888493475,0.0,41932800,4213,26.830480337142944,15491.183919429779,0.9055301299549016,9.509838342666626,0.9055749555160143,0.9098029907429386,0.0,0.9953125,0.285118454227534,212.57699537277222,185.39870834350586,0.8875170724949398,222.68574714660645,14.225196123123169,-0.00020686565,77.60596013069153,9.509979009628296,0.0,78.08946013450623,0.0,90,0.9953125,4.6355147e-10,0.8874592200881201
6079,0.0005,0.21402049669020584,9.00693678855896,0.016745765,0.8218815326690674,0.9506497779240006,0.0,42393600,4607,22.62586760520935,15691.156004428864,0.915392337746907,9.729360580444336,0.9358264620003289,0.9355328847406121,0.0,0.9921875,0.24492579385264374,189.75003337860107,166.30080032348633,0.8608762895510799,199.93126106262207,16.65804409980774,-0.0023900494,57.380770683288574,9.729528665542603,0.0,76.72069239616394,0.0,91,0.9921875,-1.6689883e-09,0.8320394500548806
400,0.0005,0.0,8.609503507614136,0.0011792829,0.21487879753112793,0.0,0.0,42854400,400,22.221561670303345,15807.526175022125,0.0,9.203293085098267,0.0,0.0,0,0,0.0,106.60754084587097,84.170161485672,0.0,116.34315061569214,15.671236753463745,5.896415e-07,24.830060482025146,9.203420162200928,0.0,27.823408842086792,0,92,0,8.754254e-09,0.0
2390,0.0005,0.33649031057862194,10.206617593765259,0.004721784,0.8930766582489014,0.8635983263598327,0.0,43315200,1642,32.802629709243774,15973.316593647003,0.7604122259439708,9.580398797988892,0.8356923378661087,0.7978075517661388,0.0,0.990625,0.3912129110209761,155.7482237815857,122.0513527393341,0.7170946156633285,165.76024198532104,18.714165687561035,-0.004010185,39.485999584198,9.580554246902466,0.0,47.91874384880066,0.0,93,0.990625,4.768156e-10,0.6223754022323942
1062,0.0005,0.4546519164706876,9.964551448822021,0.004002004,0.8673529624938965,0.6610169491525424,0.0,43776000,2980,22.207956314086914,16155.847848176956,0.8677411912751678,9.508991718292236,0.6266184086629002,0.886241610738255,0.0,0.9921875,0.31513814049874683,172.55053329467773,149.47435688972473,0.5084609827178775,182.50189089775085,20.47670578956604,-0.0016293272,62.726168394088745,9.509114027023315,0.0,50.052574634552,0.0,94,0.9921875,-1.8265016e-09,0.7937176185833397
991,0.0005,0.45056105096355975,9.750691890716553,0.009423077,0.47281885147094727,0.6508577194752775,0.0,44236800,478,26.143669843673706,16298.259175777435,0.1686355910041841,9.074805974960327,0.6018147704339052,0.2217573221757322,0.0,0.98125,0.3313457877816257,132.96934247016907,106.35184597969055,0.4421858777072061,142.38526248931885,18.597269773483276,-0.0017164225,31.666861534118652,9.074933528900146,0.0,41.43365263938904,0.0,95,0.990625,7.764987e-10,0.0749508637969406
465,0.0005,0.3168135948519817,9.271147727966309,0.0016841315,0.5065629482269287,0.16989247311827957,0.0,44697600,729,21.547995805740356,16435.755177497864,0.45499185528120717,9.216769695281982,0.14209341397849462,0.4883401920438957,0.0,0.975,0.46931140057282456,127.77655720710754,105.72113871574402,0.0622607773250255,137.4664077758789,20.771196842193604,-0.00048667262,31.128649950027466,9.217583894729614,0.0,37.56631875038147,0.0,96,0.9734375,5.765219e-10,0.3224574925927385
2400,0.0005,0.36314139239600707,10.447927474975586,0.0035632164,0.505335807800293,0.8408333333333333,0.0,45158400,1245,26.519288063049316,16749.57927775383,0.679445281124498,10.23029351234436,0.8339322916666667,0.6899598393574298,0.0,0.9921875,0.45619845332991177,302.8883898258209,275.86276268959045,0.8008278788398476,313.7889609336853,15.906172752380371,-0.00026593538,85.71909499168396,10.230443000793457,0.0,155.95869851112366,0.0,97,0.9921875,-4.9185506e-10,0.6336639505192605
672,0.0005,0.4643684950531184,11.191710472106934,0.00071741745,0.4576985836029053,0.43898809523809523,0.0,45619200,525,27.590594053268433,16895.939794540405,0.2419375,9.489813089370728,0.40707077752976195,0.28,0.0,0.9515625,0.39259229939170565,136.25305938720703,108.20387744903564,0.2838159230995844,146.32920837402344,18.678414821624756,-0.00034031455,35.99708366394043,9.489961862564087,0.0,35.470664739608765,0.0,98,0.9578125,-7.620235e-10,0.12355271377467651
672,0.0005,0.46958543844448686,11.450342178344727,0.0020702458,0.7346606254577637,0.43452380952380953,0.0,46080000,497,28.4760684967041,17050.59183359146,0.20139273138832997,10.252696990966797,0.4065104166666667,0.2676056338028169,0.0,0.9875,0.35190281659484646,143.96937823295593,114.75772881507874,0.31763167303750156,154.6285994052887,19.210712671279907,-0.001207246,37.79707479476929,10.252837896347046,0.0,40.6142201423645,0.0,99,0.9875,-6.963652e-10,0.09354214156171325
2623,0.0005,0.334686150564972,10.310269355773926,0.0026571415,0.6200547218322754,0.8658025162028212,0.0,46540800,1306,19.761428117752075,17245.048848867416,0.6971286370597244,9.538862705230713,0.8492964878002288,0.7343032159264931,0.0,0.9859375,0.4237730471837604,184.54627919197083,164.1637773513794,0.7626931440398499,194.42615175247192,17.82464838027954,-0.00070019043,50.315078258514404,9.53901982307434,0.0,80.75894069671631,0.0,100,0.9859375,1.4677688e-10,0.5554809886925854
6247,0.0005,0.23805543375409538,8.077671766281128,0.0014377268,0.39133358001708984,0.9393308788218345,0.0,47001600,6190,20.684863328933716,17515.698538541794,0.9357183966074312,9.20093321800232,0.9363016748039057,0.9387722132471729,0.0,0.996875,0.23898733392751276,260.89466190338135,239.8169026374817,0.9268372767205316,270.61559677124023,13.909638166427612,-0.00039532885,109.22482538223267,9.201088666915894,0.0,102.4938895702362,0.0,101,0.996875,-7.9038553e-10,0.9257612751131189
4004,0.0005,0.28251942069719194,9.284021615982056,0.0015145869,0.6246600151062012,0.9128371628371629,0.0,47462400,3801,17.597316026687622,17738.466023683548,0.8957050776111551,9.237703084945679,0.9013498220529472,0.9042357274401474,0.0,0.99375,0.2947551836516978,212.96963119506836,194.74623107910156,0.8647951641796977,222.74157977104187,17.4042067527771,-0.0012966251,76.77016258239746,9.237831830978394,0.0,83.09489560127258,0.0,102,0.99375,-1.1461385e-09,0.8672956080003983
800,0.0005,0.4675924979475294,10.759905099868774,0.0024182538,0.5105631351470947,0.5425,0.0,47923200,423,23.801233053207397,17883.276661396027,0.057195626477541374,9.391644954681396,0.504216796875,0.1016548463356974,0.0,0.975,0.18992978844974523,134.97075176239014,110.65791440010071,0.3562553825919905,144.7889974117279,18.65882134437561,-0.00146909,32.69104719161987,9.391796112060547,0.0,41.688809633255005,0.0,103,0.975,8.9829066e-10,0.01585001286960131
643,0.0005,0.43428473898207887,11.63803744316101,0.0031243106,0.7359306812286377,0.4401244167962675,0.0,48384000,447,27.51535725593567,18040.61021733284,0.10966163310961968,9.919578075408936,0.3819765746500777,0.16331096196868009,0.0,0.971875,0.2571569647647191,146.94542980194092,118.69285655021667,0.19053399925972272,157.3057825565338,20.493927240371704,-0.0016550005,37.527687311172485,9.919726610183716,0.0,42.706401348114014,0.0,104,0.978125,1.3023314e-09,0.026070542314262268
8084,0.0005,0.2041194495814547,8.30167293548584,0.008747613,0.4895975589752197,0.9560860959920832,0.0,48844800,6335,29.22861337661743,18344.929047107697,0.9371877466456193,9.232955932617188,0.9510522328055416,0.94017363851618,0.0,0.996875,0.23641301093563788,294.62075090408325,264.90157651901245,0.9301351379232926,304.2798252105713,16.190974950790405,-0.0024087375,106.65383172035217,9.233091115951538,0.0,128.26716661453247,0.0,105,0.996875,2.2263706e-10,0.9275286287035066
607,0.0005,0.4451390126150792,10.384292125701904,0.0032530676,0.598548173904419,0.3805601317957166,0.0,49305600,444,26.969194173812866,18495.939573526382,0.101636402027027,10.509286403656006,0.34486202635914337,0.12612612612612611,0.0,0.984375,0.2811505666671109,139.9751422405243,112.40649271011353,0.22778741098375027,150.98177313804626,20.72142744064331,-0.001292453,31.780837774276733,10.50941777229309,0.0,42.20231795310974,0.0,106,0.9859375,-1.0879561e-09,0.06181387731182923
1646,0.0005,0.3979005436417093,9.13182520866394,0.0076147867,0.6141331195831299,0.7861482381530984,0.0,49766400,1828,21.909727334976196,18650.94391965866,0.784613477844639,9.448879957199097,0.7598970990279466,0.8161925601750547,0.0,0.984375,0.3742653598832041,145.02683234214783,122.50208687782288,0.6299529483209787,154.9758095741272,19.14122772216797,-0.0013236853,37.22618579864502,9.449012041091919,0.0,51.479188203811646,0.0,107,0.98125,6.3939976e-10,0.635082274281213
910,0.0005,0.4534505930504684,10.229839324951172,0.0036121241,0.3802454471588135,0.6131868131868132,0.0,50227200,530,19.573888540267944,18779.49703836441,0.24822818396226415,9.49069356918335,0.5655563186813187,0.28679245283018867,0.0,0.9703125,0.39697328238591423,118.453444480896,98.49835348129272,0.37799184025097365,128.51668119430542,18.882232427597046,-0.0015141946,28.631863355636597,9.490827322006226,0.0,33.65874481201172,0.0,108,0.9703125,8.609209e-11,0.12805189949988127
975,0.0005,0.4722814091227201,8.210017204284668,0.0033688839,0.35938525199890137,0.6133333333333333,0.0,50688000,866,21.89298677444458,18919.762833595276,0.5405095265588915,8.969985485076904,0.5916794871794873,0.5623556581986143,0.0,0.9734375,0.47693030918509666,130.72366619110107,108.47033643722534,0.49470012780562655,140.23276138305664,16.788438320159912,-0.00033900712,36.1740620136261,8.970128536224365,0.0,40.32514405250549,0.0,109,0.9734375,2.3021843e-10,0.4271007670092357
6731,0.0005,0.21226202420617624,8.859535217285156,0.04466964,0.8238716125488281,0.9520130738374685,0.0,51148800,3824,25.01795983314514,19122.120000362396,0.8970126993985356,10.635815858840942,0.9417160340216908,0.9116108786610879,0.0,0.99375,0.28370157529009027,191.38318490982056,165.5397207736969,0.8925782876788214,202.33148980140686,18.48242688179016,-0.0019666802,44.894775390625,10.635961055755615,0.0,87.1092255115509,0.0,110,0.99375,1.8127482e-09,0.8425536082554496
723,0.0005,0.458057575704816,12.728034734725952,0.006377949,0.5191481113433838,0.4979253112033195,0.0,51609600,444,27.252464771270752,19280.785587072372,0.10332559121621622,9.501373291015625,0.4518088692946058,0.14864864864864866,0.0,0.9875,0.2607241324257673,148.64970111846924,120.8771059513092,0.2839063399089137,158.63436722755432,20.546838760375977,-0.0013814049,41.12564396858215,9.50150442123413,0.0,40.995386838912964,0.0,111,0.9875,1.5289856e-09,0.0334220658149622
1733,0.0005,0.37533681069798497,8.505130767822266,0.007447629,0.5003235340118408,0.8101557991921523,0.0,52070400,809,11.46072244644165,19412.69497036934,0.510081891223733,9.083080768585205,0.772712600980958,0.5525339925834364,0.0,0.984375,0.4616823107447003,122.30152797698975,110.33960890769958,0.5956154994751457,131.88125252723694,16.038963794708252,-0.001930382,32.246864557266235,9.083512783050537,0.0,47.59030890464783,0.0,112,0.984375,2.767111e-11,0.34397058344034365


==> archive/rl/unlock/pro-mp-seed=3.csv <==
KLInner,Step_0-Completion_Rate,Step_1-MinReturn,Itr,Step_0-StdReturn,LossBefore,Step_0-MinReturn,Step_0-EnvExecTime,ItrTime,Step_1-Completion_Rate,Time,Step_1-AverageReturn,Step_0-AverageReturn,Time-InnerStep,Time-MAMLSteps,Time-Sampling,Step_0-AverageDiscountedReturn,Step_0-MaxReturn,Step_1-StdReturn,Step_0-Completion_rate,Step_1-MaxReturn,n_timesteps,Step_0-NumTrajs,Step_1-EnvExecTime,KLCoeffInner,Time-SampleProc,Time-OuterStep,Step_1-NumTrajs,Step_1-AverageDiscountedReturn,Step_0-PolicyExecTime,Step_1-Completion_rate,LossAfter,Time-TotalInner,Step_1-PolicyExecTime
0.018768052,0.08018867924528301,0.0,0,0.20765148753944704,-6.3711714e-10,0.0,27.442074298858643,113.4033670425415,0.08685446009389672,113.40337300300598,0.06304284037558686,0.05757665094339623,2.7059624195098877,20.106782913208008,83.17200636863708,0.026318976874857965,0.975,0.21543717503036952,0.0,0.98125,460800,424,24.107491731643677,0.0005,6.7702248096466064,20.10664653778076,426,0.027132290178721933,9.882229089736938,0.0,-0.0015941957,92.64878463745117,17.024246215820312
0.011935642,0.05084745762711865,0.0,1,0.14237098467011264,1.2847759e-10,0.0,25.33853244781494,109.54194211959839,0.03431372549019608,222.97218203544617,0.02022058823529412,0.03144673123486683,0.7073888778686523,9.090994596481323,84.3314573764801,0.006686261741217139,0.94375,0.11679639054702544,0.0,0.8671875,921600,413,27.7992262840271,0.0005,15.082188606262207,9.090859174728394,408,0.004348543804518118,8.45636248588562,0.0,-0.0010874012,100.1217896938324,18.122496843338013
0.014265597,0.09692671394799054,0.0,2,0.1890485257651526,7.604064e-10,0.0,27.025277376174927,111.38773036003113,0.10377358490566038,334.3893349170685,0.06083431603773585,0.058252068557919624,0.579636812210083,8.630277395248413,90.27754855155945,0.01101652895804019,0.9109375,0.19289139353396056,0.0,0.9546875,1382400,423,29.918502807617188,0.0005,11.395936965942383,8.630154371261597,424,0.013060924923264296,9.515274047851562,0.0,-0.0011360616,102.25388193130493,18.62836742401123
0.011574676,0.024691358024691357,0.0,3,0.0860628792088483,5.1781757e-10,0.0,27.09138035774231,122.80398511886597,0.0345679012345679,457.2116348743439,0.013537808641975308,0.012982253086419752,0.3367295265197754,8.611339330673218,98.03685784339905,0.0017470481228340283,0.8828125,0.07759295418565136,0.0,0.684375,1843200,405,35.48231744766235,0.0005,15.506998062133789,8.611225843429565,405,0.0006775611380008496,9.987686395645142,0.0,-0.00046762635,113.8814344406128,21.012131214141846
0.017174974,0.11290322580645161,0.0,4,0.23776625571569945,4.404937e-10,0.0,28.8394296169281,121.58070373535156,0.16851441241685144,578.810200214386,0.11852480598669622,0.08146241359447005,0.786961555480957,9.045401334762573,97.80858278274536,0.02723536206654606,0.9515625,0.27745056246649624,0.0,0.9546875,2304000,434,33.032384395599365,0.0005,13.501866579055786,9.045280456542969,451,0.040208019597739904,9.638712406158447,0.0,-0.0017594434,112.09822392463684,19.768182516098022
0.013215343,0.16780045351473924,0.0,5,0.24627241174373254,-7.2864964e-10,0.0,29.39147138595581,122.44446301460266,0.22026431718061673,701.2819671630859,0.12888215859030838,0.10040036848072562,1.1686522960662842,9.593289613723755,94.93430042266846,0.027378457189336458,0.9625,0.27121876929666694,0.0,0.984375,2764800,441,31.839406967163086,0.0005,16.36990761756897,9.593151092529297,454,0.03524885802881664,9.954713344573975,0.0,-0.002615123,112.47378921508789,18.396100282669067
0.012537536,0.2871287128712871,0.0,6,0.3632412301048722,-1.4294743e-10,0.0,28.378098487854004,122.2483172416687,0.23858921161825727,823.5555310249329,0.17690287863070542,0.21518564356435646,1.1610174179077148,9.494537830352783,94.94883513450623,0.10773423464307572,0.9859375,0.3367401071438974,0.0,0.9796875,3225600,505,32.55116105079651,0.0005,16.209959745407104,9.49441909790039,482,0.08684378341649451,9.72611379623413,0.0,-0.002389201,112.32069730758667,18.597060203552246
0.012473178,0.06280193236714976,0.0,7,0.15088360461297332,3.5670494e-10,0.0,33.14669847488403,126.88587522506714,0.0855106888361045,950.4618263244629,0.051365795724465556,0.03617527173913043,0.5611677169799805,9.483603715896606,97.63193869590759,0.006762999376657395,0.940625,0.18039687070776544,0.0,0.89375,3686400,414,29.182185411453247,0.0005,18.74848961830139,9.483448505401611,421,0.010093346174706521,10.689246654510498,0.0,-0.0017774495,116.94237399101257,19.21385908126831
0.012734821,0.08076009501187649,0.0,8,0.1816536669777555,-4.136272e-10,0.0,29.90881085395813,126.55847096443176,0.07211538461538461,1077.044165611267,0.04151141826923077,0.052494061757719715,0.7129871845245361,9.092071294784546,97.46011519432068,0.009340911250077627,0.896875,0.16126892953012553,0.0,0.95625,4147200,421,32.93911814689636,0.0005,18.83460545539856,9.091909646987915,416,0.008852019776754408,10.198456525802612,0.0,-0.0011629325,117.00847792625427,18.22917866706848
0.01353496,0.39565943238731216,0.0,9,0.4319650922088661,4.303952e-10,0.0,29.156222343444824,119.30495977401733,0.5041551246537396,1196.3821346759796,0.4506189404432133,0.33771650667779635,0.9202232360839844,9.017151832580566,90.62888789176941,0.21604433281312782,0.9953125,0.4594440433916147,0.0,0.9953125,4608000,599,31.121721267700195,0.0005,18.306313037872314,9.016814947128296,722,0.31858581340761444,8.370859384536743,0.0,-0.002606305,109.85626482963562,16.943252325057983
0.0153258145,0.6414868105515588,0.0,10,0.4218182311117687,-7.0019374e-10,0.0,36.26538157463074,159.50704407691956,0.6472642607683353,1355.9081876277924,0.5455053114086147,0.5324771432853717,1.1771836280822754,10.698879718780518,118.09900665283203,0.2866758464109897,0.9921875,0.4211551592991476,0.0,0.9921875,5068800,834,45.01487874984741,0.0005,29.065884828567505,10.69874095916748,859,0.29232070658882403,9.559959411621094,0.0,-0.00419266,148.3429412841797,19.52432370185852
0.01655847,0.7785039941902687,0.0,11,0.3935683932185773,-1.2546619e-10,0.0,51.35421562194824,197.5626459121704,0.8320787492762015,1553.5040395259857,0.7742445353213666,0.7159665486564997,1.6562249660491943,10.267703533172607,152.04329800605774,0.5052288558864703,0.9890625,0.36367500388380974,0.0,0.990625,5529600,1377,62.10523557662964,0.0005,33.142873764038086,10.267544984817505,1727,0.5903407249838488,11.142087936401367,0.0,-0.0053179692,186.84359002113342,20.8904025554657
0.014188926,0.6907407407407408,0.0,12,0.43296027367945344,-6.409374e-10,0.0,47.846500396728516,175.54385995864868,0.7014925373134329,1729.0798149108887,0.6534048507462688,0.6356944444444445,0.7163965702056885,9.275064945220947,140.34040904045105,0.43874287361172915,0.990625,0.43411871890392745,0.0,0.9875,5990400,1080,53.88957190513611,0.0005,24.70080327987671,9.274929285049438,1139,0.4823974148356372,11.278351068496704,0.0,-0.0029167032,165.75852274894714,20.202030420303345
0.0128611345,0.7531699070160609,0.0,13,0.39920370719641357,2.980854e-10,0.0,45.232887744903564,165.72852563858032,0.7700875099443119,1894.831877708435,0.6904460023866349,0.6708817624683009,1.4200701713562012,10.311412334442139,133.95968103408813,0.4142805746404031,0.984375,0.3919943616984823,0.0,0.98125,6451200,1183,51.064736127853394,0.0005,19.648794174194336,10.311266660690308,1257,0.44067248980227736,11.64717984199524,0.0,-0.00392338,155.0294647216797,20.3825945854187
0.01697571,0.7865303668069753,0.0,14,0.4000896704306161,-6.4653705e-10,0.0,54.16706037521362,192.33253383636475,0.8525226390685641,2087.197478532791,0.8296389877102199,0.7617182802164764,0.9651000499725342,9.925876140594482,159.88312220573425,0.6591321947973601,0.9953125,0.34848529710594833,0.0,0.9953125,6912000,1663,68.35724663734436,0.0005,21.240206003189087,9.925744533538818,2319,0.733899769866355,11.427812814712524,0.0,-0.004030832,182.08985877037048,19.70255970954895
0.03443955,0.6368260427263479,0.0,15,0.45367257244052517,1.927003e-11,0.0,44.17449331283569,168.96403813362122,0.8316532258064516,2256.194714784622,0.801701896421371,0.59742497456765,0.8414523601531982,9.40243911743164,132.7331666946411,0.42947429886040156,0.99375,0.3625043233699332,0.0,0.99375,7372800,983,50.700846433639526,0.0005,25.313535690307617,9.402305841445923,1984,0.6616358183440183,11.263195514678955,0.0,-0.005055509,158.88915514945984,20.038261890411377
0.006954142,0.5597014925373134,0.0,16,0.46269975022973003,4.8944837e-10,0.0,38.95333743095398,163.93401885032654,0.6650342801175319,2420.1618123054504,0.6138773261508325,0.5079232742537313,0.7413067817687988,10.283871412277222,122.17196726799011,0.37474623635557597,0.990625,0.4486006156566985,0.0,0.990625,7833600,804,43.68912982940674,0.0005,30.239457368850708,10.28368330001831,1021,0.4776408803928916,11.919629335403442,0.0,-0.0023723422,153.15367603302002,20.424187898635864
0.010099865,0.6172450052576236,0.0,17,0.47034018785474146,1.3953003e-10,0.0,46.77849292755127,191.86413431167603,0.8024622271964186,2612.0552377700806,0.7787746572467824,0.583098383280757,1.0812320709228516,10.114885091781616,155.61043620109558,0.4992785946722845,0.990625,0.3919482310873225,0.0,0.9875,8294400,951,68.8661515712738,0.0005,24.433550596237183,10.114574670791626,1787,0.6926863870950276,11.88008737564087,0.0,-0.0037638561,181.1264476776123,19.713384866714478
0.009779957,0.6361746361746362,0.0,18,0.45423226582107473,8.4051505e-10,0.0,40.98656511306763,188.99589252471924,0.8783987915407855,2801.089963912964,0.8515093938821753,0.589254158004158,1.0871152877807617,9.909493207931519,153.9783854484558,0.43946083672132813,0.99375,0.32014859322366224,0.0,0.99375,8755200,962,76.70442152023315,0.0005,23.651394844055176,9.909362554550171,2648,0.7325514170785292,11.98847222328186,0.0,-0.00408321,178.7182240486145,18.57583236694336
0.007140997,0.410459587955626,0.0,19,0.4532271215864151,3.6341652e-10,0.0,32.931875705718994,184.41342997550964,0.9041171594363083,2985.5461900234222,0.8907869059132357,0.3704313589540412,0.8143768310546875,9.636847734451294,150.43962407112122,0.26620782797591797,0.996875,0.29426569436398325,0.0,0.996875,9216000,631,79.71958065032959,0.0005,23.044105052947998,9.636738061904907,3619,0.8451227010000029,11.177652835845947,0.0,-0.0026772122,174.29915952682495,20.52267289161682
0.010387698,0.6535044422507403,0.0,20,0.45138240922428086,-1.5108682e-09,0.0,40.95193672180176,165.4869225025177,0.7729403884795714,3151.056687116623,0.7358150535833892,0.6097513573543929,1.188164234161377,9.73566746711731,126.46448254585266,0.4577049359403899,0.98125,0.4047303514136779,0.0,0.98125,9676800,1013,48.913006067276,0.0005,27.587515592575073,9.73551082611084,1493,0.5898077330259329,10.883610963821411,0.0,-0.002862059,155.24118661880493,18.837517023086548
0.005811331,0.13839285714285715,0.0,21,0.28294006319860454,1.298206e-09,0.0,38.28098702430725,157.89090085029602,0.3058161350844278,3308.974550962448,0.2542565666041276,0.1098911830357143,0.7584788799285889,10.105983018875122,117.83599996566772,0.048422348217988125,0.996875,0.39103756623995417,0.0,0.996875,10137600,448,39.98549175262451,0.0005,28.76553225517273,10.105849504470825,533,0.11871582202426673,11.122946500778198,0.0,-0.0013273093,147.36097741127014,21.569822549819946
0.008439556,0.6057082452431289,0.0,22,0.47093701338812677,5.851494e-10,0.0,50.953654289245605,192.49400210380554,0.7328818660647103,3501.503486394882,0.7021973758465012,0.57985927589852,0.9286289215087891,9.944294214248657,148.28233790397644,0.47048299594161097,0.990625,0.4278275498184479,0.0,0.990625,10598400,946,61.63704800605774,0.0005,32.903183698654175,9.943578481674194,1329,0.5709647222977884,10.969211339950562,0.0,-0.0019854666,182.1151418685913,18.462246656417847
0.0051650717,0.2884250474383302,0.0,23,0.3987951014469079,-8.8712515e-10,0.0,33.795268058776855,133.8301076889038,0.4349157733537519,3635.355939388275,0.3911466309341501,0.24421845351043645,0.7233967781066895,9.302171230316162,101.40595531463623,0.15050039659310294,0.984375,0.452636486242935,0.0,0.990625,11059200,527,32.237277030944824,0.0005,22.065521478652954,9.302010297775269,653,0.2509316225175205,10.602236270904541,0.0,-0.0017689124,124.19570875167847,19.491344928741455
0.007168585,0.7915106117353309,0.0,24,0.3899682339155455,1.8438946e-09,0.0,38.718034744262695,151.19221138954163,0.856,3786.5802664756775,0.8255625,0.7538506554307115,0.8314254283905029,9.63771367073059,115.32405066490173,0.5903644172326545,0.990625,0.34079091652319937,0.0,0.990625,11520000,1602,41.36806511878967,0.0005,24.959028244018555,9.637507915496826,2250,0.6856405036487206,9.974716424942017,0.0,-0.003686301,141.1154944896698,18.0602445602417
0.0046328367,0.2410358565737052,0.0,25,0.37387060867306293,-7.158875e-10,0.0,36.88172149658203,153.15812397003174,0.4462686567164179,3939.764855146408,0.4068889925373135,0.2065705926294821,0.6993041038513184,9.311347961425781,118.80298686027527,0.1189164163776842,0.9671875,0.4568085846407702,0.0,0.9703125,11980800,502,44.59229588508606,0.0005,23.98564338684082,9.3112211227417,670,0.26601716663441477,10.46084475517273,0.0,-0.0012092779,143.4888367652893,21.011407375335693
0.014589803,0.9436332767402377,0.0,26,0.2300300037854038,6.2702615e-10,0.0,66.59189081192017,225.26456928253174,0.9567734985187181,4165.060045480728,0.9471750437651496,0.9332414579796267,0.857928991317749,9.931040287017822,184.54420113563538,0.8889064009825246,0.99375,0.20277276725875182,0.0,0.99375,12441600,5890,84.19114017486572,0.0005,29.453540802001953,9.930683135986328,7426,0.9049880132493516,10.26771092414856,0.0,-0.0028849395,214.85712838172913,17.34342312812805
0.0382246,0.6248746238716149,0.0,27,0.46753667952117695,3.1091218e-10,0.0,51.08776068687439,182.26753759384155,0.6738382099827883,4347.354721069336,0.6567609724612736,0.6013901078234705,0.7265026569366455,9.498216390609741,144.14221692085266,0.4904883656237491,0.9859375,0.45747040919722054,0.0,0.9859375,12902400,997,55.176074743270874,0.0005,27.254814863204956,9.498070478439331,1162,0.5701641810281983,11.51404881477356,0.0,-0.0009049546,172.12481379508972,19.15167498588562
0.00942217,0.7794212218649518,0.0,28,0.40060099288819306,-7.7382795e-10,0.0,60.13570594787598,194.96466851234436,0.8546377480387632,4542.349472045898,0.8192943874019382,0.7462148311897105,1.174511194229126,9.799861907958984,160.82788395881653,0.6014631550829057,0.984375,0.34264825715099373,0.0,0.9859375,13363200,1555,65.25070357322693,0.0005,22.60155177116394,9.799682378768921,2167,0.664723916617824,10.783112049102783,0.0,-0.0034099473,184.60502362251282,17.808372020721436
0.020052275,0.6434540389972145,0.0,29,0.47015084122565765,-4.7958314e-11,0.0,34.5799446105957,138.63315796852112,0.7618445988629186,4681.016002655029,0.7487632264687304,0.6300690575673166,0.48291993141174316,9.416593551635742,105.21906924247742,0.5691909838155461,0.9890625,0.4196692000900353,0.0,0.9890625,13824000,1077,37.11136841773987,0.0005,23.109047889709473,9.41645097732544,1583,0.6869466685233782,10.818536758422852,0.0,-0.00070099655,128.81201481819153,17.30140995979309
0.003351292,0.16043956043956045,0.0,30,0.2875369028474596,2.7490837e-10,0.0,35.86991858482361,145.0358259677887,0.21881390593047034,4826.086292266846,0.18544861963190187,0.12364697802197804,0.5953662395477295,9.47796106338501,109.81065440177917,0.038819321653419496,0.9515625,0.35284750196476894,0.0,0.978125,14284800,455,37.161365032196045,0.0005,24.72823476791382,9.477836608886719,489,0.0803221310548994,11.25423264503479,0.0,-0.00066719897,135.13517689704895,19.637487411499023
0.009712463,0.2915057915057915,0.0,31,0.37183112780769423,-6.767732e-10,0.0,30.705421447753906,127.13856935501099,0.3679727427597956,4953.256223917007,0.32316066865417375,0.2333343388030888,0.5166134834289551,9.379214763641357,97.72698068618774,0.09150625023051319,0.9375,0.427206104502725,0.0,0.959375,14745600,518,32.85650062561035,0.0005,18.98485517501831,9.37907075881958,587,0.17007711221616273,10.516060590744019,0.0,-0.00037245918,117.22931694984436,17.66983127593994
0.0053969403,0.4637482900136799,0.0,32,0.48793422310822443,-2.7869934e-10,0.0,43.42068266868591,151.0919156074524,0.6417212347988774,5104.382386684418,0.6273956384471469,0.4531784370725035,0.49627685546875,9.442623138427734,115.65558528900146,0.39997821220973956,0.9796875,0.4691730874172408,0.0,0.9796875,15206400,731,36.316813468933105,0.0005,25.046112060546875,9.442274332046509,1069,0.5526699334857978,12.046828746795654,0.0,-0.00023001805,141.19881510734558,18.091646909713745
0.010088861,0.9130076838638859,0.0,33,0.27770299300761286,-2.069616e-09,0.0,101.47648406028748,232.59522819519043,0.8492027334851936,5337.001461029053,0.820871298405467,0.8924970842480789,0.8298561573028564,9.417017221450806,194.5858142375946,0.7974706432966923,0.99375,0.34787095538234775,0.0,0.99375,15667200,3644,60.70149755477905,0.0005,27.374417781829834,9.416899681091309,2195,0.6914249713809228,8.66761064529419,0.0,-0.002212795,222.79123449325562,17.760555267333984
0.0038917642,0.8271719038817006,0.0,34,0.3740309310379761,3.8885592e-10,0.0,84.90955758094788,189.21120643615723,0.1951219512195122,5526.2397611141205,0.1864329268292683,0.8159159831330869,0.5008623600006104,9.219454050064087,156.9761803150177,0.7619549403743295,0.990625,0.379593223739323,0.0,0.9765625,16128000,2164,36.6905562877655,0.0005,22.012012720108032,9.2193021774292,492,0.14977220077955394,8.911387920379639,0.0,-0.00040932797,179.49012279510498,20.66547918319702
0.005593478,0.8780136739834473,0.0,35,0.32253630289013313,-3.557415e-10,0.0,95.8004047870636,256.4219443798065,0.8735163204747775,5782.692959547043,0.8536674703264095,0.8581211766822598,0.580674409866333,9.35702133178711,225.43754029273987,0.7698697006640225,0.9890625,0.32766492590614316,0.0,0.9890625,16588800,2779,99.19607615470886,0.0005,20.531006813049316,9.356885433197021,2696,0.7659154417127008,8.573448657989502,0.0,-0.0015332943,246.55023646354675,16.397653102874756
0.015954856,0.91580069277911,0.0,36,0.2759598851380685,2.0994613e-09,0.0,74.47867727279663,223.9113335609436,0.9309042435014441,6006.636240720749,0.9131033381470782,0.8956043498534507,0.794409990310669,9.491130828857422,188.3256266117096,0.8128299928189234,0.9890625,0.2496616592240143,0.0,0.9890625,17049600,3753,82.49723100662231,0.0005,24.871250867843628,9.490760564804077,4501,0.8236249449289457,9.357734441757202,0.0,-0.0037219694,213.9923610687256,16.192303895950317
0.0052016336,0.38636363636363635,0.0,37,0.4466397696309066,1.8880275e-10,0.0,39.18777108192444,158.63672614097595,0.5350877192982456,6165.295454025269,0.5023398339598998,0.35408127029220776,0.756720781326294,9.888205289840698,120.02135586738586,0.21399723780815944,0.9890625,0.46837150385445236,0.0,0.9890625,17510400,616,46.86416220664978,0.0005,27.567670106887817,9.887821435928345,798,0.3443373087713965,9.611503601074219,0.0,-0.0013056649,148.3468656539917,17.25583052635193
0.009374188,0.5866666666666667,0.0,38,0.46904583996443644,1.9792699e-09,0.0,48.51828646659851,174.72804760932922,0.7359050445103857,6340.051952600479,0.7065038482937686,0.5582465277777777,0.6203389167785645,9.428197622299194,140.9455668926239,0.41928657888429594,0.99375,0.42532609905819746,0.0,0.99375,17971200,900,56.93849039077759,0.0005,23.27133297920227,9.428045511245728,1348,0.5686253495586431,10.615933179855347,0.0,-0.0016138115,164.83833360671997,17.797345876693726
0.040352922,0.7586436170212766,0.0,39,0.4164042193967779,1.32905e-09,0.0,41.19956660270691,158.57188367843628,0.9089639765428651,6498.668464899063,0.8903479300474728,0.7364777260638299,0.7206289768218994,9.31927227973938,124.42121624946594,0.6298266619863029,0.9921875,0.2834076259397077,0.0,0.9921875,18432000,1504,49.4513304233551,0.0005,23.745856523513794,9.3191397190094,3581,0.8019756700803273,10.368866682052612,0.0,0.0021912109,148.8908178806305,16.77048969268799
0.004855953,0.9553431115767418,0.0,40,0.2056717783870291,-5.000259e-10,0.0,245.70381236076355,605.2895543575287,0.97309857896148,7103.982080459595,0.965104539056216,0.9483720206914615,0.9369723796844482,9.61772871017456,565.788656949997,0.9192585110820723,0.996875,0.16229078126464766,0.0,0.996875,18892800,7636,289.0340666770935,0.0005,28.495843172073364,9.617586374282837,11189,0.9334003327912846,8.448628425598145,0.0,-0.0025122126,595.2232015132904,16.240684270858765
0.007656251,0.9537680384820951,0.0,41,0.20928225836386996,1.175266e-09,0.0,81.84875726699829,241.04182958602905,0.958120403838963,7345.053247928619,0.9509379284556897,0.9472503841528593,1.0010254383087158,9.936616659164429,207.71135902404785,0.9204954337800123,0.996875,0.19990859075939776,0.0,0.996875,19353600,7484,93.62647485733032,0.0005,21.950140953063965,9.936477899551392,8023,0.9217704756666139,9.117284536361694,0.0,-0.0017646399,230.6634418964386,16.576324939727783
0.0133957295,0.8591606133979015,0.0,42,0.34208986421666915,-6.0766e-10,0.0,106.44960808753967,310.64399814605713,0.9119850187265918,7655.725631952286,0.8947197699304442,0.8405884281678772,0.916417121887207,9.295502662658691,277.53156065940857,0.7588998672839762,0.99375,0.27953071155390025,0.0,0.99375,19814400,2478,139.03065943717957,0.0005,22.48880887031555,9.295365810394287,3738,0.8148271130430548,9.548610925674438,0.0,-0.0024042437,300.9380602836609,16.52401566505432
0.009657784,0.9089103291713961,0.0,43,0.2822666593790879,8.262523e-10,0.0,64.97672390937805,196.68520879745483,0.8693605335425657,7852.447651147842,0.8456980678697528,0.8887335059591374,0.8510327339172363,9.308509349822998,160.51008367538452,0.7835130315803411,0.984375,0.33066617746720267,0.0,0.984375,20275200,3524,61.47416687011719,0.0005,25.607566356658936,9.308389902114868,2549,0.7349988747447618,9.927565813064575,0.0,-0.0021611233,186.96994948387146,18.11780047416687
0.005584063,0.9121158242316485,0.0,44,0.2815422992922451,-1.07784e-09,0.0,70.99398589134216,217.8351969718933,0.9004833665055445,8070.306945800781,0.8874595713676431,0.8997043275336553,0.7227301597595215,9.376430749893188,181.12049317359924,0.8477533630444827,0.99375,0.296115141500143,0.0,0.99375,20736000,3937,73.99713611602783,0.0005,26.050819635391235,9.376312017440796,3517,0.8277668213256295,10.404300689697266,0.0,-0.0011746481,207.8950855731964,19.25717544555664
0.025700936,0.583710407239819,0.0,45,0.4657552023451629,-9.1080465e-10,0.0,34.591423749923706,128.49735569953918,0.7848911651728553,8198.828215360641,0.7478253040973112,0.5506822680995475,0.7146039009094238,8.968069553375244,97.21042060852051,0.3940525947304511,0.975,0.39175641248594667,0.0,0.9859375,21196800,884,31.36107039451599,0.0005,21.193804264068604,8.967950344085693,1562,0.5603744589808897,10.123427867889404,0.0,-0.0006824904,119.11988592147827,16.142120599746704
0.07435318,0.7716008037508373,0.0,46,0.4011113090416515,-1.8407412e-09,0.0,35.56380772590637,144.0776903629303,0.8058252427184466,8342.929533481598,0.7749625214163335,0.7357344691895512,0.8207409381866455,9.836305141448975,111.00547885894775,0.5621964258094537,0.971875,0.38082002467365494,0.0,0.971875,21657600,1493,43.540308475494385,0.0005,21.984797954559326,9.836129426956177,1751,0.6173201888638075,9.445027112960815,0.0,-0.0022872211,133.8121247291565,16.49777603149414
0.0059771547,0.4586894586894587,0.0,47,0.4698704253904709,1.4540303e-09,0.0,32.79706788063049,121.97043037414551,0.5852585258525853,8464.929173231125,0.5624690594059407,0.4323183760683761,0.5960707664489746,9.017635345458984,91.98391699790955,0.30518787624096094,0.9640625,0.47361164820839213,0.0,0.965625,22118400,702,30.213120460510254,0.0005,19.81700587272644,9.0175142288208,909,0.44363685827817306,8.74731183052063,0.0,-0.0014045641,112.39789915084839,14.547797441482544
0.002957203,0.3536184210526316,0.0,48,0.46301839862573313,5.7739635e-10,0.0,29.95273494720459,126.79536509513855,0.6045785639958376,8591.74683213234,0.5858204344432885,0.34239052220394744,0.46272945404052734,9.319539308547974,98.55696392059326,0.28371409679436793,0.9765625,0.4743446606043958,0.0,0.975,22579200,608,34.335339069366455,0.0005,17.924611568450928,9.31940245628357,961,0.4893963672240888,9.462356090545654,0.0,-0.00052873156,116.94522452354431,17.95924162864685
0.0026748937,0.8,0.0,49,0.39282505038400256,-2.615235e-10,0.0,60.89775609970093,192.39921283721924,0.8195,8784.177829027176,0.8019367187500002,0.7816193181818184,0.48532605171203613,8.954674243927002,163.08085584640503,0.7013962130269447,0.9875,0.3781831700470176,0.0,0.9875,23040000,1815,69.52674412727356,0.0005,19.393239736557007,8.954530715942383,2000,0.7233799540082448,9.753743171691895,0.0,-0.0007689763,182.96045231819153,16.168028831481934
0.025516236,0.8827450980392156,0.0,50,0.3155893456428167,-4.52877e-10,0.0,53.649253129959106,172.03516030311584,0.9105329949238579,8956.242057561874,0.876750872461929,0.8470404411764706,1.051609754562378,9.32769250869751,145.76742553710938,0.7031974987622194,0.9859375,0.27824244368573053,0.0,0.9859375,23500800,2550,62.01344180107117,0.0005,15.420618057250977,9.327541589736938,3152,0.7245889087934675,8.591298818588257,0.0,0.005817815,162.24067091941833,15.815247535705566
0.009496229,0.694048616932104,0.0,51,0.4432867685015638,5.6142867e-13,0.0,37.39317989349365,132.5195450782776,0.7347696879643388,9088.798357009888,0.7056161775631501,0.6676144698239731,0.578481912612915,9.089579105377197,104.00167393684387,0.5283383255261863,0.965625,0.4239874069068329,0.0,0.9875,23961600,1193,38.92875552177429,0.0005,18.25538945198059,9.089453220367432,1346,0.5529968017105523,7.9169042110443115,0.0,-0.00037325904,122.83649754524231,14.56557321548462
0.004774307,0.9227703039362232,0.0,52,0.2641546298834673,1.1808705e-09,0.0,50.77377700805664,188.97203922271729,0.9350385708485587,9277.793443202972,0.9203423162809583,0.9025703008221225,0.8535277843475342,9.558776617050171,147.88137674331665,0.810977744136258,0.9921875,0.24517965875096012,0.0,0.9921875,24422400,4014,64.51548886299133,0.0005,30.308672428131104,9.558626890182495,4926,0.8549262119677196,8.732486009597778,0.0,-0.0018280587,179.0450472831726,17.91670274734497
0.008392269,0.8315980081484835,0.0,53,0.36982601636533735,3.3692604e-10,0.0,58.08517646789551,238.98714399337769,0.9279581151832461,9516.81001162529,0.9172745418848167,0.82014839859665,0.3499488830566406,9.843764543533325,200.59476470947266,0.764584842649058,0.990625,0.2561787799105518,0.0,0.990625,24883200,2209,108.19935250282288,0.0005,27.689420700073242,9.843358993530273,4775,0.8634875419583814,10.671717643737793,0.0,-0.0043765972,228.63536834716797,17.299217224121094
0.0063001635,0.0407673860911271,0.0,54,0.18734961413301035,-6.374655e-10,0.0,33.20060896873474,142.81210565567017,0.3712,9659.650758981705,0.35990249999999996,0.03861285971223022,0.3751246929168701,8.85388970375061,109.47051405906677,0.02811945585540038,0.9875,0.46858280254134377,0.0,0.9875,25344000,417,40.52753496170044,0.0005,23.630412101745605,8.853760004043579,625,0.30198194144844864,10.185898065567017,0.0,-0.0011135613,133.47728610038757,19.238941431045532
0.0037360438,0.6582867783985102,0.0,55,0.4581278953580087,-3.037438e-09,0.0,37.33258271217346,140.54233360290527,0.5356200527704486,9800.216223239899,0.4777683872031662,0.6303363594040968,0.5895543098449707,9.315970659255981,108.6326060295105,0.5142481988069771,0.99375,0.4532564006740462,0.0,0.971875,25804800,1074,34.44444036483765,0.0005,21.65125799179077,9.315778017044067,758,0.29081114219116616,10.909637212753296,0.0,-0.0014823233,130.8743336200714,20.75003480911255
0.0034873593,0.7158836689038032,0.0,56,0.44293254404464116,1.8191534e-09,0.0,59.177170276641846,186.6744885444641,0.7595177664974619,9986.922068834305,0.74752538071066,0.7030702367636092,0.48882603645324707,9.091306209564209,156.1578929424286,0.6331999058589279,0.9859375,0.4206290369882559,0.0,0.9859375,26265600,1341,66.78757524490356,0.0005,20.497302293777466,9.091169834136963,1576,0.6821705764286633,9.451364755630493,0.0,-0.0008729651,177.14506340026855,15.272033452987671
0.004342957,0.655831739961759,0.0,57,0.45047983142569714,7.663251e-10,0.0,34.54087233543396,142.11006832122803,0.8115863562533838,10129.058650493622,0.7857953776394152,0.6209189770554494,0.47297167778015137,9.311426877975464,112.33325862884521,0.453998774589609,0.9953125,0.37884758766231347,0.0,0.9953125,26726400,1046,46.78306603431702,0.0005,19.55202627182007,9.311291456222534,1847,0.6503427861245983,9.197318077087402,0.0,-0.0013071408,132.35915660858154,16.319265127182007
0.0065812157,0.7960602549246814,0.0,58,0.39368296424830607,-2.731005e-10,0.0,81.64846277236938,242.118079662323,0.8426491310474401,10371.206785202026,0.8150503464067638,0.7700861819235225,0.8349785804748535,9.811295747756958,206.04508447647095,0.6663381230812536,0.9828125,0.3558136938081469,0.0,0.9953125,27187200,1726,92.27334451675415,0.0005,24.974860668182373,9.81092095375061,2129,0.6919381972194658,8.691100358963013,0.0,-0.00096271816,231.85584259033203,17.84912896156311
0.0020676248,0.8120039682539683,0.0,59,0.38622337978915783,-0.00015181443,0.0,84.2049150466919,180.68781232833862,0.06666666666666667,10551.919575452805,0.047812499999999994,0.8026196676587303,0.3451974391937256,8.953693866729736,151.46531438827515,0.7530379803283693,0.990625,0.18594911053185836,0.0,0.9578125,27648000,2016,32.28333377838135,0.0005,19.43808341026306,8.953310012817383,420,0.01563385895217867,8.36187744140625,0.0,-0.00012335308,171.24952602386475,20.540464401245117
0.004207661,0.8843373493975903,0.0,60,0.31396563183636633,-8.0514495e-10,0.0,51.96992087364197,184.38123846054077,0.9013218567476176,10736.323355436325,0.8794487780510297,0.8642943201376935,0.7538249492645264,9.371597290039062,147.37734150886536,0.7674946857297232,0.9890625,0.29193654406479463,0.0,0.9890625,28108800,2905,63.266109228134155,0.0005,26.494166612625122,9.371469736099243,3253,0.769794453023743,9.045354843139648,0.0,-0.0017299795,174.6270661354065,17.074912071228027
0.005321002,0.928991300258641,0.0,61,0.25333829032103317,3.7502085e-10,0.0,66.77027010917664,206.4600727558136,0.9377851513894649,10942.808793783188,0.9191022267731231,0.9082313220079943,0.8419885635375977,9.448549747467041,172.05442428588867,0.8086444648190539,0.990625,0.2380535475398994,0.0,0.990625,28569600,4253,74.50039744377136,0.0005,23.659421920776367,9.448425531387329,4822,0.8249608419403658,8.737690210342407,0.0,-0.0015581374,196.55683040618896,16.227105379104614
0.006497248,0.861781848459617,0.0,62,0.3355067458672205,2.6554703e-09,0.0,59.515955686569214,194.25195860862732,0.9204393249397268,11137.08546948433,0.8953464036967587,0.8362939737718567,0.848773717880249,9.724660634994507,161.54045581817627,0.7039532941823836,0.9859375,0.26509328681544314,0.0,0.9859375,29030400,2402,67.53949999809265,0.0005,21.666147470474243,9.724496603012085,3733,0.7728710619993957,10.38466739654541,0.0,-0.0015946985,184.05662989616394,16.986835956573486
0.00451547,0.8408231835363292,0.0,63,0.36238485997584424,-1.0891134e-10,0.0,48.05322742462158,157.64861154556274,0.8429341069208455,11294.760631799698,0.8349409448818897,0.8328695926081476,0.4772312641143799,8.898898124694824,127.52439308166504,0.7916962541707289,0.990625,0.36041856480047885,0.0,0.990625,29491200,2381,51.65674138069153,0.0005,20.291102170944214,8.898464918136597,2413,0.7935699305239753,7.628405332565308,0.0,-0.00013724073,148.2937135696411,14.559526443481445
0.016759887,0.8286768581971534,0.0,64,0.36165946464664217,3.4517253e-09,0.0,42.42793321609497,171.608571767807,0.9165994081248319,11466.39762377739,0.8946483218993814,0.7930276423299948,0.8425071239471436,9.579601049423218,140.27092170715332,0.6180535705082721,0.9890625,0.27036239183396127,0.0,0.9890625,29952000,1897,67.44614696502686,0.0005,20.28594422340393,9.57945442199707,3717,0.7784621424071152,8.061703205108643,0.0,-0.0029764601,161.40087294578552,15.595880270004272
0.007470074,0.8572068039391226,0.0,65,0.34030097415229904,2.0685034e-09,0.0,40.87381362915039,160.77318048477173,0.7964179104477612,11627.19794845581,0.7647024253731344,0.8245719561324978,0.8133199214935303,9.271099090576172,124.25961232185364,0.6755172560495719,0.9890625,0.3884256236986734,0.0,0.984375,30412800,2234,50.406497955322266,0.0005,25.895944833755493,9.270954608917236,1675,0.6162390172236797,9.606357097625732,0.0,-0.0012828388,150.96971654891968,17.430360794067383
0.008297843,0.8839228295819935,0.0,66,0.3166709128841499,-7.288436e-10,0.0,92.65918302536011,265.9364478588104,0.9144820565029269,11893.16727590561,0.8997995673199286,0.87243770096463,0.7079427242279053,9.263336896896362,231.81453585624695,0.8150270284368771,0.990625,0.2753372069648116,0.0,0.990625,30873600,3110,106.68359279632568,0.0005,23.65984869003296,9.263206481933594,3929,0.8218741787165915,9.82684850692749,0.0,-0.00069022924,256.1834852695465,16.515223026275635
0.0025163114,0.7050359712230215,0.0,67,0.4416172219316476,-3.910378e-10,0.0,53.553168058395386,175.93471765518188,0.7438136826783115,12069.1276409626,0.7122702874818049,0.6824765187849721,0.4980356693267822,8.837115049362183,144.15284252166748,0.5643461004033989,0.9875,0.4214271183085418,0.0,0.9734375,31334400,1251,57.7946572303772,0.0005,21.936854124069214,8.836985349655151,1374,0.5728539029822403,9.27175259590149,0.0,3.7981066e-05,166.588613986969,17.435991048812866
0.0053293603,0.7244897959183674,0.0,68,0.43830430561235173,5.788717e-10,0.0,65.13856220245361,203.39412569999695,0.7294201861130994,12272.552643060684,0.7148197029348604,0.7100491982507289,0.5244553089141846,9.022137880325317,173.28832960128784,0.6345690313833435,0.98125,0.43559778611212546,0.0,0.98125,31795200,1372,76.75636053085327,0.0005,20.127063035964966,9.021992683410645,1397,0.6372577981617406,8.536823034286499,0.0,-0.00075544073,193.94082236289978,17.542487144470215
0.00792093,0.13186813186813187,0.0,69,0.31313807005739985,-6.537789e-10,0.0,26.839390754699707,147.59586095809937,0.7910447761194029,12420.18273139,0.7637294776119403,0.12165865384615386,0.5640993118286133,9.525160789489746,112.16838574409485,0.08238692074203038,0.971875,0.39325611814977157,0.0,0.9734375,32256000,455,54.31779980659485,0.0005,24.94144368171692,9.525003433227539,1675,0.6264366951834334,9.375312328338623,0.0,-0.00051351596,137.67494773864746,16.96183967590332
0.8043505,0.8985982702057859,0.0,70,0.2965817785485779,-2.2472388e-09,0.0,51.51242756843567,177.53202033042908,0.8831391363947909,12597.758215904236,0.8649363862234406,0.882483969579481,0.5911903381347656,9.847769498825073,135.57534456253052,0.7961587595465899,0.9890625,0.315051958518761,0.0,0.9890625,32716800,3353,53.03720140457153,0.0005,31.036572694778442,9.847641468048096,2918,0.7707988491619137,8.607238531112671,0.0,0.0035654057,167.20399641990662,16.364686012268066
0.010728123,0.46853146853146854,0.0,71,0.47256461591191795,-2.6477162e-10,0.0,28.973883152008057,122.41130304336548,0.6622222222222223,12720.199846982956,0.6462138888888889,0.4433107517482517,0.344379186630249,9.288757085800171,92.94697141647339,0.32309707591007336,0.9796875,0.4615298162258123,0.0,0.98125,33177600,715,33.294219970703125,0.0005,19.307199239730835,9.288607597351074,1125,0.558961776381981,9.498291969299316,0.0,-0.0014318923,112.599609375,15.340113878250122
0.05379651,0.804929208180388,0.0,72,0.3911263809702008,1.6482884e-09,0.0,47.24243187904358,153.9040150642395,0.7491337491337491,12874.128465652466,0.7253908957033958,0.791704902988988,0.6131806373596191,9.00047254562378,123.27705883979797,0.7306886858138335,0.9890625,0.4223458868137445,0.0,0.9921875,33638400,1907,42.66910934448242,0.0005,20.524062871932983,9.000341415405273,1443,0.6245272383859259,10.63205337524414,0.0,0.0011070595,144.4152512550354,16.64525318145752
0.0016406069,0.050970873786407765,0.0,73,0.14243493482850303,3.4991307e-10,0.0,36.11449313163757,148.3181290626526,0.45537065052950076,13022.476056337357,0.40078243192133134,0.031014866504854372,0.6187832355499268,9.91355586051941,108.71595621109009,0.007883536688440938,0.9578125,0.44216204097238776,0.0,0.9640625,34099200,412,37.26928949356079,0.0005,28.438775300979614,9.913403272628784,661,0.21456881646991705,11.643277645111084,0.0,0.0020421788,137.77440428733826,17.225723266601562
0.00041462938,0.0024937655860349127,0.0,74,0.03086034912718205,-5.1367743e-10,0.0,35.76899290084839,154.36925673484802,0.01240694789081886,13176.875083208084,0.0065369106699751855,0.0015430174563591022,0.33624911308288574,8.931079864501953,125.12727427482605,0.00013419091880808033,0.61875,0.0647516443670846,0.0,0.840625,34560000,401,45.64146041870117,0.0005,19.423989295959473,8.93094515800476,403,0.0013516152617074016,11.797829627990723,0.0,-1.2068806e-05,144.8883171081543,24.89122462272644
0.00034995217,0.12814645308924486,0.0,75,0.24056524097505266,-3.916527e-10,0.0,31.21588659286499,125.48105025291443,0.2883895131086142,13302.381105184555,0.2541900749063671,0.08784324942791763,0.21908879280090332,8.697753190994263,93.47404527664185,0.027699502958465835,0.9625,0.40256204863514977,0.0,0.9796875,35020800,437,28.05154848098755,0.0005,22.694714069366455,8.69761347770691,534,0.14337664718414833,11.590029001235962,0.0,0.00081097125,116.38859868049622,16.46870183944702
0.01879691,0.8764624913971094,0.0,76,0.3266335411747842,1.9672087e-11,0.0,46.88610792160034,175.79892897605896,0.859463543634303,13478.210215330124,0.8497261050245563,0.8636974148313833,0.6108925342559814,9.336652994155884,138.22012376785278,0.813513580836411,0.9921875,0.34400571638593114,0.0,0.9921875,35481600,2906,57.58749222755432,0.0005,27.15851902961731,9.33651614189148,2647,0.8005081558755028,9.538081407546997,0.0,0.03213179,165.99073934555054,18.668649196624756
0.006252476,0.45180722891566266,0.0,77,0.4503907141850499,-4.1734824e-10,0.0,30.355919361114502,141.0611743927002,0.7356060606060606,13619.301834821701,0.7007102272727272,0.40197665662650606,0.6370620727539062,9.626903295516968,102.46771788597107,0.24941946545287075,0.9921875,0.4244612114932368,0.0,0.9890625,35942400,664,36.76431107521057,0.0005,27.898170948028564,9.62674617767334,1320,0.5534665780437308,11.082298040390015,0.0,-0.0011931909,131.00726222991943,18.526318788528442
0.0007906967,0.017326732673267328,0.0,78,0.07988219398438952,-4.6206594e-10,0.0,31.890002489089966,136.86805820465088,0.34582623509369675,13756.191624164581,0.31993185689948894,0.010140779702970297,0.3609039783477783,9.456337451934814,101.73625946044922,0.0016563723973628658,0.815625,0.4443517028785731,0.0,0.9609375,36403200,404,34.862525939941406,0.0005,24.950398445129395,9.456188440322876,587,0.22386388835376614,10.584500551223755,0.0,-0.00035041402,127.04856753349304,18.79480481147766
0.0003941098,0.0,0,79,0.0,3.1925496e-09,0,21.703144788742065,90.2375795841217,0.0,13846.457217216492,0.0,0.0,0.2434830665588379,8.355607986450195,64.36664772033691,0.0,0,0.0,0.0,0,36864000,400,16.777170658111572,0.0005,16.79013681411743,8.355417490005493,400,0.0,7.888254165649414,0.0,1.9705492e-07,81.40115714073181,12.310018539428711
7.5256294e-06,0.0,0,80,0.0,6.672007e-11,0,17.90343165397644,84.26484751701355,0.0,13930.77063536644,0.0,0.0,0.22725987434387207,8.500514507293701,59.84271430969238,0.0,0,0.0,0.0,0,37324800,400,18.169886589050293,0.0005,15.380289077758789,8.500373125076294,400,0.0,6.502260446548462,0.0,3.762815e-09,75.45092701911926,12.904532432556152
0.00014279378,0.009900990099009901,0.0,81,0.0793907701695019,-1.335094e-10,0.0,31.241771459579468,111.2789363861084,0.022222222222222223,14042.072402477264,0.012708333333333332,0.00783957301980198,0.448744535446167,8.592998266220093,88.58604669570923,0.0029265817475469303,0.9234375,0.09281110356641627,0.0,0.88125,37785600,404,23.8921639919281,0.0005,13.29678750038147,8.592871904373169,405,0.0028892878207962833,10.30717420578003,0.0,-0.00012664734,102.33227729797363,17.78767490386963
0.0001732047,0.007444168734491315,0.0,82,0.06792486884573852,6.733799e-11,0.0,25.776489734649658,107.30488133430481,0.009925558312655087,14149.39770078659,0.006602822580645162,0.0057420905707196036,0.45627760887145996,8.635461807250977,84.24184393882751,0.002689674442877916,0.9796875,0.06931849479546275,0.0,0.946875,38246400,403,24.86409854888916,0.0005,13.619997262954712,8.63533902168274,403,0.002269339155404626,9.62250542640686,0.0,-0.00016376165,98.3190450668335,18.70090341567993
0.0006555113,0.48120300751879697,0.0,83,0.43997706006536175,7.024519e-10,0.0,24.823140144348145,103.98513388633728,0.5747549019607843,14253.40298628807,0.5157839307598039,0.40605733082706763,0.5805137157440186,8.746260643005371,80.68442678451538,0.23212976253316447,0.959375,0.45001964836225133,0.0,0.9734375,38707200,665,26.37749218940735,0.0005,13.541563987731934,8.746133804321289,816,0.3125498564835915,8.737099647521973,0.0,-0.0010223056,94.8072657585144,15.727084159851074
6.0721522e-05,0.009925558312655087,0.0,84,0.06788390594502651,-3.8158993e-05,0.0,23.22229290008545,111.8842523097992,0.01728395061728395,14365.310669183731,0.011874999999999998,0.006560173697270471,0.3492860794067383,8.700894355773926,83.68112659454346,0.0014333570324491884,0.821875,0.094487046151481,0.0,0.8890625,39168000,403,28.788572072982788,0.0005,18.654748678207397,8.700751066207886,405,0.0037194732376118083,8.033519744873047,0.0,-6.654229e-05,102.68596172332764,16.90236496925354
0.0068990784,0.046341463414634146,0.0,85,0.12301547627123663,-4.9623156e-11,0.0,24.454652070999146,99.29015159606934,0.526774595267746,14464.624334573746,0.5043372509339975,0.025186737804878047,0.5089075565338135,8.557583332061768,76.02687239646912,0.004156171682128572,0.878125,0.47803499904835645,0.0,0.9671875,39628800,410,23.278352975845337,0.0005,13.661465406417847,8.557425737380981,803,0.38770379919538717,10.224830865859985,0.0,-0.0010396886,90.19841122627258,12.907699584960938
0.007967543,0.7043189368770764,0.0,86,0.43993094895979484,-1.5920033e-09,0.0,30.09780240058899,120.68566656112671,0.7978910369068541,14585.338277101517,0.7687820371997659,0.671141767026578,0.613745927810669,8.8898766040802,96.23735451698303,0.5425966210758999,0.978125,0.39365850951216735,0.0,0.9828125,40089600,1204,37.91303086280823,0.0005,14.523638486862183,8.88971734046936,1707,0.6600091559901895,8.192695140838623,0.0,0.0008456762,111.37557005882263,15.074499368667603
0.011844479,0.06954436450839328,0.0,87,0.1689819032890113,1.502628e-09,0.0,24.872291803359985,116.09339547157288,0.5973303670745272,14701.45558810234,0.5592672413793104,0.04280200839328537,0.4792335033416748,9.067445039749146,91.59938502311707,0.012959118857442576,0.9828125,0.4656730436706759,0.0,0.9859375,40550400,417,35.076518297195435,0.0005,14.51570725440979,9.067314147949219,899,0.4210973103172759,9.416572332382202,0.0,0.0034295772,106.59526824951172,16.48766827583313
0.0021471512,0.3356643356643357,0.0,88,0.4361724306010055,5.180534e-09,0.0,25.577558755874634,154.747079372406,0.7998944033790919,14856.224043369293,0.7898841737064414,0.30393356643356645,0.32805800437927246,8.845674276351929,130.72547793388367,0.22746297945169766,0.9890625,0.39525594488202526,0.0,0.9890625,41011200,572,78.18064188957214,0.0005,14.427734613418579,8.845511436462402,1894,0.7376436747149018,7.956779718399048,0.0,-0.0029371816,145.48211860656738,13.165162324905396
0.00063750194,0.0,0,89,0.0,4.5631414e-09,0,20.28512716293335,104.08163475990295,0.0,14960.325265407562,0.0,0.0,0.25498247146606445,8.981810331344604,68.76103138923645,0.0,0,0.0,0.0,0,41472000,400,22.363531589508057,0.0005,25.783174514770508,8.981664896011353,400,0.0,7.251129388809204,0.0,3.1875098e-07,94.80001974105835,14.888617515563965
3.108836e-05,0.0,0,90,0.0,2.1935759e-10,0,26.39637589454651,124.53317070007324,0.0,15084.88123369217,0.0,0.0,0.23166131973266602,9.504382371902466,88.25990390777588,0.0,0,0.0,0.0,0,41932800,400,30.973333597183228,0.0005,26.06699848175049,9.504241704940796,400,0.0,8.216636419296265,0.0,1.554418e-08,114.55931353569031,16.065778970718384
1.1636782e-06,0.0024937655860349127,0,91,0.023768703241895263,1.6222504e-11,0.0,37.87672543525696,125.80340242385864,0.0,15210.70642542839,0.0,0.001188435162094763,0.22803640365600586,8.970349788665771,95.82988977432251,4.141240840459233e-05,0.4765625,0.0,0.0,0,42393600,401,23.30182433128357,0.0005,20.33431077003479,8.970181941986084,400,0.0,13.807538509368896,0.0,5.8183913e-10,116.39334964752197,14.979798078536987
0.0025309343,0.8504598160735706,0.0,92,0.35392942601265787,-1.2439108e-09,0.0,48.611212730407715,183.28988194465637,0.8985310119695321,15394.02308344841,0.8918602081066378,0.8409979758096762,0.6205787658691406,9.37144684791565,150.28943991661072,0.7988322021591354,0.99375,0.30067207810423213,0.0,0.99375,42854400,2501,71.10382723808289,0.0005,22.49313998222351,9.371275424957275,3676,0.864311102324567,8.378209829330444,0.0,0.0002983056,173.40430331230164,15.909006595611572
0.0064325905,0.6795302013422819,0.0,93,0.4578648734253829,3.7062826e-09,0.0,45.608864545822144,173.83613920211792,0.869927536231884,15567.885378360748,0.856551177536232,0.6656027160234901,0.47706055641174316,9.025565147399902,139.73340725898743,0.5974782069694294,0.9921875,0.3313747418584464,0.0,0.9921875,43315200,1192,63.2818021774292,0.0005,24.155871629714966,9.025428533554077,2760,0.7855816203387773,10.723109483718872,0.0,-0.001895982,164.36735343933105,14.392605304718018
0.00073619996,0.14831460674157304,0.0,94,0.2645408771075323,-9.733376e-10,0.0,28.917896509170532,140.41187167167664,0.48828125,15708.328357934952,0.4792989095052084,0.10573384831460676,0.5065486431121826,9.576881408691406,108.36507987976074,0.037231069105442875,0.9875,0.4919174874577928,0.0,0.9875,43776000,445,42.90608024597168,0.0005,21.47133731842041,9.576674222946167,768,0.4406266012336035,9.522575616836548,0.0,-0.0007317769,130.34399390220642,21.03713297843933
0.004340671,0.7852028639618138,0.0,95,0.40045357620438665,4.13534e-09,0.0,32.7006413936615,147.47752785682678,0.7714831317632082,15855.82893371582,0.7479779996817314,0.7637222180787588,0.49191832542419434,9.619533777236938,106.62903714179993,0.6606657525479034,0.9890625,0.4078586317359404,0.0,0.9890625,44236800,1676,42.80789041519165,0.0005,30.231919765472412,9.619397163391113,1571,0.6313092807467442,8.853533267974854,0.0,-0.0028122105,137.35382056236267,16.80739140510559
0.0004868832,0.022222222222222223,0.0,96,0.09234501397778708,-1.2891846e-10,0.0,39.7474582195282,140.63580298423767,0.1471861471861472,15996.490016222,0.13442911255411255,0.01267746913580247,0.209672212600708,8.848949432373047,107.22924971580505,0.0026370637670846426,0.8703125,0.3240986202521506,0.0,0.9828125,44697600,405,29.235805988311768,0.0005,23.75082564353943,8.848811864852905,462,0.08219946761109966,12.07968783378601,0.0,0.0002644211,131.1906156539917,19.387094020843506
0.0027940942,0.19747899159663865,0.0,97,0.33499701522888714,-2.7460527e-09,0.0,30.984452724456787,134.61976861953735,0.6991290577988916,16131.136383771896,0.6848649049881235,0.16244747899159664,0.3570544719696045,9.181423425674438,98.1626558303833,0.07794338432286536,0.9796875,0.4492881835313803,0.0,0.984375,45158400,476,35.32529807090759,0.0005,26.403819799423218,9.181261539459229,1263,0.6068903041241822,11.062695503234863,0.0,-0.003090367,124.92454600334167,14.658129692077637
0.003827316,0.5446071904127829,0.0,98,0.4493555099381722,2.6053945e-10,0.0,34.38170909881592,143.89495301246643,0.7736233854520734,16275.060118198395,0.7325724422161795,0.47424267643142476,0.8639650344848633,9.750740051269531,107.74636673927307,0.2944781921362409,0.9796875,0.4051918473550079,0.0,0.9890625,45619200,751,40.4614200592041,0.0005,25.169355630874634,9.75060248374939,1471,0.5892590336610126,10.742358684539795,0.0,-0.0020217584,133.7806293964386,16.916940212249756
0.00065688073,0.30988593155893535,0.0,99,0.38028646392773835,3.4166533e-10,0.0,33.70081830024719,164.8645293712616,0.8468013468013468,16439.950197458267,0.832929555976431,0.24601057509505705,0.37113261222839355,9.085140228271484,129.64337062835693,0.11560845842042901,0.9890625,0.35514325309404565,0.0,0.9890625,46080000,526,63.064847469329834,0.0005,25.370965242385864,9.084999799728394,2376,0.7673716526822753,10.343651533126831,0.0,-0.00025122456,155.3864643573761,17.047549962997437
0.00054313714,0.8175252768415985,0.0,100,0.38194627977578754,-1.1538709e-10,0.0,87.71935081481934,225.534077167511,0.812807881773399,16665.506623506546,0.8039016317733988,0.8084188432835819,0.350156307220459,9.251340627670288,194.56632542610168,0.7603125205106277,0.990625,0.3857916547146606,0.0,0.9890625,46540800,2077,79.97358179092407,0.0005,20.9857759475708,9.251171588897705,2030,0.7567622014612573,8.066038370132446,0.0,-0.000118541895,215.90351510047913,13.652602910995483
6.3639134e-05,0.02481389578163772,0.0,101,0.06480234540789236,-0.00021363719,0.0,40.68206548690796,154.90214204788208,0.0971563981042654,16820.43354034424,0.05600192535545024,0.008905862282878412,0.34728002548217773,9.224039554595947,120.38803791999817,0.0005885297043837449,0.7125,0.18249393058119412,0.0,0.9015625,47001600,403,39.42721343040466,0.0005,24.60294795036316,9.223899364471436,422,0.01039623401738205,13.163800954818726,0.0,-0.00025131498,145.33903789520264,21.641783237457275
9.116241e-05,0.16114790286975716,0.0,102,0.28420445056920657,2.5125618e-10,0.0,31.69294500350952,151.85970759391785,0.21936758893280633,16972.323887586594,0.209081645256917,0.12127483443708607,0.22113728523254395,8.921208143234253,113.89706158638,0.04178337222051037,0.9453125,0.3967934964192842,0.0,0.9796875,47462400,453,43.67692041397095,0.0005,28.342023134231567,8.921082973480225,506,0.1713742028668626,10.479255437850952,0.0,-0.00047878237,142.4612739086151,21.598063707351685
0.00043909688,0.17436974789915966,0.0,103,0.3547580510758604,3.3035197e-10,0.0,31.78101348876953,156.344464302063,0.882172131147541,17128.69695711136,0.8649776938183061,0.16052389705882353,0.6334893703460693,9.315932273864746,119.99263048171997,0.1225921757500785,0.9875,0.31748302620436997,0.0,0.9875,47923200,476,53.98188805580139,0.0005,25.885876178741455,9.315744161605835,2928,0.7812946851128515,10.469106197357178,0.0,-0.00072933716,146.5128676891327,16.62100911140442
0.00018903385,0.0,0,104,0.0,1.4501892e-09,0,23.991658687591553,102.06295585632324,0.0,17230.783544540405,0.0,0.0,0.23075580596923828,8.642241477966309,73.72819900512695,0.0,0,0.0,0.0,0,48384000,400,22.567168951034546,0.0005,19.026500463485718,8.642104864120483,400,0.0,7.830569505691528,0.0,9.451693e-08,92.9866783618927,13.812293291091919
4.0182035e-06,0.0,0,105,0.0,2.8063177e-11,0,19.948266744613647,105.22789454460144,0.0,17336.039237737656,0.0,0.0,0.2228841781616211,8.648045301437378,75.20256996154785,0.0,0,0.0,0.0,0,48844800,400,26.686451196670532,0.0005,20.557647705078125,8.647917985916138,400,0.0,7.153635025024414,0.0,2.0091018e-09,95.98388195037842,14.207735300064087
0.08544876,0.9355195283714075,0.0,106,0.24577513198982054,-1.7036109e-10,0.0,155.8584861755371,415.14792680740356,0.9583712761805646,17751.224073648453,0.9489566394562249,0.9272145011974944,0.7037632465362549,9.023223638534546,382.3276662826538,0.8954636662371094,0.9953125,0.20022354738495615,0.0,0.9953125,49305600,5428,195.57558512687683,0.0005,22.58058786392212,9.023092269897461,7687,0.9135236682733977,9.241534233093262,0.0,0.000505129,405.6131761074066,15.578110694885254
0.0072957366,0.0,0,107,0.0,6.2952886e-08,0,23.352680921554565,120.19082140922546,0.0,17871.444846391678,0.0,0.0,0.2582216262817383,9.318802833557129,80.87171769142151,0.0,0,0.0,0.0,0,49766400,400,28.88946223258972,0.0005,29.239021062850952,9.318416357040405,400,0.0,8.290616512298584,0.0,3.6478684e-06,110.36979413032532,15.147585153579712
0.0007425731,0.0,0,108,0.0,5.659131e-09,0,27.095038652420044,119.99597024917603,0.0,17991.473755836487,0.0,0.0,0.24608612060546875,9.204953670501709,84.60209965705872,0.0,0,0.0,0.0,0,50227200,400,28.33007574081421,0.0005,25.511058568954468,9.204673051834106,400,0.0,8.789417028427124,0.0,3.7128657e-07,110.35998702049255,15.341395854949951
2.1171403e-05,0.0,0,109,0.0,1.7483312e-10,0,22.56715679168701,97.61304426193237,0.0,18089.11200261116,0.0,0.0,0.23226308822631836,8.609845638275146,70.26706314086914,0.0,0,0.0,0.0,0,50688000,400,20.487595558166504,0.0005,18.020662307739258,8.609697580337524,400,0.0,8.0508394241333,0.0,1.0585702e-08,88.5207245349884,13.693193197250366
1.298869e-06,0.0,0,110,0.0,1.10236134e-11,0,23.993821620941162,106.46210503578186,0.0,18195.596527576447,0.0,0.0,0.23836064338684082,9.134252071380615,73.90813112258911,0.0,0,0.0,0.0,0,51148800,400,21.795896291732788,0.0005,22.672175407409668,9.134119749069214,400,0.0,7.821606874465942,0.0,6.4943456e-10,96.81962251663208,14.121167421340942
-1.0918637e-08,0.0,0,111,0.0,-7.445497e-12,0,24.867191076278687,110.85851502418518,0.0,18306.476906061172,0.0,0.0,0.22305941581726074,9.13783073425293,81.32496237754822,0.0,0,0.0,0.0,0,51609600,400,27.13505744934082,0.0005,19.669310331344604,9.137665271759033,400,0.0,8.214089155197144,0.0,-5.4593188e-12,101.21812105178833,14.498797416687012
-1.7714717e-08,0.0,0,112,0.0,2.1665874e-12,0,24.690348625183105,116.38183188438416,0.0,18422.888424396515,0.0,0.0,0.2465357780456543,9.145745992660522,81.63976860046387,0.0,0,0.0,0.0,0,52070400,400,26.099255800247192,0.0005,24.88931441307068,9.1455979347229,400,0.0,9.181353569030762,0.0,-8.857358e-12,106.77629613876343,16.06321096420288
2.156855e-05,0.0,0.0,113,0.0,-2.5733687e-10,0,22.254832983016968,139.70673441886902,0.0024937655860349127,18562.621512651443,0.001172849127182045,0.0,0.2528717517852783,9.261422395706177,104.93707132339478,0.0,0,0.023456982543640894,0.0,0.4703125,52531200,400,42.81114959716797,0.0005,24.69906783103943,9.261277437210083,401,3.925888156609991e-05,8.323873281478882,0.0,-2.3837909e-05,129.88993525505066,24.936731815338135
0.0008166136,0.8835070508890251,0.0,114,0.3188081285328198,1.318254e-10,0.0,156.71948647499084,376.5134882926941,0.8838630806845966,18939.174788951874,0.8783355936735944,0.8779798628142246,0.22014713287353516,8.845796585083008,342.85147285461426,0.8518705572198738,0.99375,0.3183854047378027,0.0,0.99375,52992000,3262,157.35609245300293,0.0005,24.10089373588562,8.845657348632812,3272,0.8522275907927997,8.268938302993774,0.0,-0.000127144,367.1732201576233,14.840989351272583
5.235359e-05,0.0,0,115,0.0,3.935552e-10,0,20.17849349975586,109.93007135391235,0.0,19049.137037992477,0.0,0.0,0.24729681015014648,8.97639274597168,71.90019106864929,0.0,0,0.0,0.0,0,53452800,400,24.172861337661743,0.0005,28.35924196243286,8.976266860961914,400,0.0,7.8017096519470215,0.0,2.6176796e-08,100.50756883621216,14.875065326690674
1.3145947e-06,0.0,0,116,0.0,1.9954772e-11,0,28.440321445465088,127.55407500267029,0.0,19176.716025352478,0.0,0.0,0.2509117126464844,9.090154886245728,88.51034832000732,0.0,0,0.0,0.0,0,53913600,400,28.78740954399109,0.0005,29.143024682998657,9.090025186538696,400,0.0,8.866024255752563,0.0,6.572974e-10,117.90500783920288,15.852061033248901


==> archive/rl/unlock/static-context-seed=1.csv <==
Time-Sampling,Step_0-EnvExecTime,Step_0-Completion_Rate,Step_1-StdReturn,Step_1-AverageReturn,Step_0-Completion_rate,n_timesteps,Step_0-AverageReturn,Time-TotalInner,Step_1-Completion_rate,Step_1-PolicyExecTime,Step_1-EnvExecTime,Step_1-NumTrajs,Itr,KLCoeffInner,Step_0-MaxReturn,Time,KLInner,Step_0-StdReturn,Time-InnerStep,Time-SampleProc,Step_1-AverageDiscountedReturn,Time-OuterStep,Step_1-Completion_Rate,Step_0-NumTrajs,Step_1-MinReturn,Step_0-AverageDiscountedReturn,LossBefore,LossAfter,Step_0-MinReturn,Time-MAMLSteps,Step_1-MaxReturn,ItrTime,Step_0-PolicyExecTime
0.08681192660550459,16.08192539215088,0.24397072872377912,176.67495965957642,0.0005,0.9859375,110.09134650230408,6.476807e-05,0.2501160532291905,0.0,43.33402228355408,30.830318212509155,0.0,-3.509392e-11,0.12844036697247707,176.6749529838562,0.09387428977272727,436,0.03270548853619852,0,6.215790271759033,32.17041254043579,0.9859375,132.38960695266724,0.0,460800,0.03474030137639844,440,0.0,0.1409090909090909,17.029852867126465,25.10045599937439,0.012249519,43.33390522003174,0.08116700346420325,40.382715702056885,0.2212470858550442,372.45845556259155,0.0005,0.95,142.84783577919006,-0.00036539487,0.21017409234491655,0.0,11.379119873046875,42.14176821708679,0.0,7.7574214e-10,0.13625866050808313,195.76081442832947,0.07262529137529138,433,0.014720395566971642,1,0.8313789367675781,38.06303787231445,0.934375,184.06291437149048,0.0,921600,0.01866958988424345,429,0.0,0.11888111888111888,17.777891635894775,38.43148374557495,0.020677311,11.378957033157349
0.0962797619047619,42.451507806777954,0.2602349919011256,582.9665751457214,0.0005,0.9921875,155.76148986816406,-0.00012780003,0.29300276210913184,0.0,10.766088485717773,49.258607625961304,0.0,-2.0633515e-05,0.13378684807256236,210.46679401397705,0.12412431318681319,441,0.058297530514334464,2,0.8429841995239258,41.62100100517273,0.9890625,199.0572280883789,0.0,1382400,0.042093628607081136,455,0.0,0.16483516483516483,18.96881937980652,36.96392345428467,0.009852581,10.76594090461731
0.12421530837004405,36.992236852645874,0.2878448492961827,810.0154342651367,0.0005,0.9890625,177.09950494766235,-0.00045059173,0.2922741986549762,0.0,11.240031480789185,59.688836336135864,0.0,-3.7256406e-10,0.17400881057268722,226.9976134300232,0.12341340859030837,454,0.06013583683337983,3,1.030104637145996,40.79843544960022,0.9890625,215.13045072555542,0.0,1843200,0.052864080912918415,454,0.0,0.16740088105726872,19.820902824401855,46.04688358306885,0.021336148,11.239849328994751
0.08659690366972475,42.63106107711792,0.23713283741851499,1025.9520800113678,0.0005,0.953125,160.8454086780548,-0.0006716801,0.2603164293823603,0.0,10.866643905639648,46.50355863571167,0.0,-3.1585468e-10,0.13761467889908258,215.9018154144287,0.11439034598214286,436,0.028056484469914694,4,1.0198724269866943,37.17527532577515,0.975,204.49738955497742,0.0,2304000,0.0264212594604157,448,0.0,0.18303571428571427,19.970847368240356,50.2187774181366,0.020167088,10.866528987884521
0.1097385346756152,46.209216833114624,0.273758029646838,1231.192377090454,0.0005,0.975,146.73301792144775,-0.0002782415,0.28444726887813954,0.0,11.102587223052979,44.15756797790527,0.0,4.2491188e-10,0.15436241610738255,205.21866655349731,0.1236646475770925,447,0.04515343135710649,5,0.7072339057922363,36.946627616882324,0.975,193.65054965019226,0.0,2764800,0.04532305149895009,454,0.0,0.1762114537444934,17.619115114212036,41.50753331184387,0.013075923,11.10243558883667
0.07867115162037036,47.104599952697754,0.22609676622681993,1452.359874010086,0.0005,0.9765625,161.24707865715027,-0.0009194747,0.2860981441234937,0.0,11.184043407440186,53.08782982826233,0.0,8.2631646e-10,0.12037037037037036,221.11245465278625,0.1293558533916849,432,0.04585636391385878,6,0.956108808517456,38.26595377922058,0.9828125,209.3088436126709,0.0,3225600,0.022677640759796946,457,0.0,0.18818380743982493,19.64366316795349,42.2998161315918,0.01727448,11.183894872665405
0.09791193181818181,42.798237323760986,0.2441494057305264,1660.9129292964935,0.0005,0.9625,153.579185962677,-0.0003496878,0.21824772541087806,0.0,10.857272624969482,43.11755347251892,0.0,1.0570689e-09,0.16136363636363638,208.52604365348816,0.07532703488372093,440,0.021249396441414572,7,0.8059217929840088,36.95624494552612,0.9484375,197.18436551094055,0.0,3686400,0.02694373117716004,430,0.0,0.12790697674418605,19.572835445404053,47.07255554199219,0.0127996905,10.857110738754272
0.07601508120649653,46.00492477416992,0.22543185227425602,1864.0172863006592,0.0005,0.984375,145.05542397499084,-0.0006170143,0.21773639822229157,0.0,10.66081953048706,44.94811463356018,0.0,-2.5045374e-10,0.11832946635730858,203.06163883209229,0.07129589160839161,431,0.023166817821726155,8,0.8577933311462402,35.8121075630188,0.9765625,191.919207572937,0.0,4147200,0.02772986374770188,429,0.0,0.11188811188811189,19.10608148574829,38.954452991485596,0.024999047,10.660679340362549
0.1748343295218295,30.84951639175415,0.31942530739639385,2047.1378722190857,0.0005,0.9703125,140.03712630271912,-0.0010772559,0.3246545581144532,0.0,11.074523210525513,41.975637912750244,0.0,-6.0001654e-10,0.2577962577962578,183.0888590812683,0.16963258368200837,481,0.06478582832603258,9,0.7131562232971191,35.05527853965759,0.98125,171.60076260566711,0.0,4608000,0.05605234469279949,478,0.0,0.23221757322175732,19.05284309387207,37.5778169631958,0.011763266,11.074387073516846
0.10617275280898873,36.705493450164795,0.2639140297193975,2249.5700454711914,0.0005,0.9828125,153.13425207138062,-0.0008861527,0.27607130690998677,0.0,10.910727739334106,40.4648802280426,0.0,-4.0933426e-10,0.1550561797752809,202.40072798728943,0.11212068485523385,445,0.04404747459368361,10,1.12142014503479,35.39551591873169,0.990625,190.96218132972717,0.0,5068800,0.038266813045098276,449,0.0,0.15367483296213807,20.419846534729004,49.26313853263855,0.010418054,10.91059422492981
0.1733725311850312,32.47045421600342,0.3389903093297265,2441.363200902939,0.0005,0.9921875,147.43510508537292,-0.0014215714,0.3267913385017728,0.0,10.497267961502075,45.20061707496643,0.0,-3.791552e-10,0.22245322245322247,191.74673628807068,0.16463366596638654,481,0.07679028398860524,11,0.643683910369873,35.47351956367493,0.9859375,180.55030941963196,0.0,5529600,0.08681564174636805,476,0.0,0.22268907563025211,18.699904918670654,40.251914739608765,0.012907609,10.497134447097778
0.230727140077821,35.486589431762695,0.36236839924323405,2643.2481129169464,0.0005,0.9953125,153.14497780799866,-0.0019779736,0.34538338608589275,0.0,11.366681337356567,45.77655100822449,0.0,9.0596225e-10,0.3229571984435798,201.85099148750305,0.19809837728194726,514,0.09629297654594697,12,1.313966989517212,36.88072061538696,0.9953125,189.94651579856873,0.0,5990400,0.10614607276830702,493,0.0,0.2839756592292089,18.68419861793518,44.26444220542908,0.009690874,11.366554260253906
0.16544117647058823,37.73485970497131,0.3303920269888116,2844.3206593990326,0.0005,0.9890625,150.84483242034912,-0.0016216524,0.32665932607743753,0.0,11.047555208206177,47.39404606819153,0.0,-1.4837234e-10,0.2184873949579832,201.04603385925293,0.16329605263157898,476,0.07378612026206972,13,0.979773759841919,37.385233879089355,0.9859375,189.56074857711792,0.0,6451200,0.07754308307042296,475,0.0,0.2231578947368421,18.3304386138916,39.989985704422,0.012172269,11.047393083572388
0.060128676470588234,29.939911365509033,0.19363673927523495,3035.883824110031,0.0005,0.978125,149.486572265625,-0.0009038635,0.19201450586031188,0.0,10.862567901611328,38.90910792350769,0.0,-3.2561536e-05,0.10352941176470588,191.53230214118958,0.05390995260663507,425,0.015927885618913652,14,0.7453510761260986,33.248321771621704,0.959375,180.17281103134155,0.0,6912000,0.015797283733190018,422,0.0,0.08293838862559241,21.698599338531494,47.178139209747314,0.012993753,10.862412929534912
0.1742823590814196,36.418949604034424,0.3185137445907291,3235.2914164066315,0.0005,0.978125,150.64399361610413,-0.0016512158,0.31634669776929364,0.0,10.823771715164185,46.45681548118591,0.0,9.274288e-11,0.2609603340292276,199.37276530265808,0.17233917364016732,479,0.059364015464217726,15,0.9820840358734131,35.80292987823486,0.9796875,188.045973777771,0.0,7372800,0.06025225548889023,478,0.0,0.25523012552301255,19.142956972122192,42.220526456832886,0.009859393,10.823624849319458
0.41350596125186284,35.03932762145996,0.42530232066897955,3430.8345465660095,0.0005,0.9890625,147.1502730846405,-0.002370982,0.42670027397331145,0.0,11.58815860748291,41.538687229156494,0.0,-4.3452048e-10,0.5052160953800298,195.49913954734802,0.4266239978134111,671,0.20916854383780267,16,1.196321964263916,33.91795039176941,0.990625,183.38689041137695,0.0,7833600,0.19983142254703393,686,0.0,0.5233236151603499,18.80394434928894,45.85751724243164,0.0097210165,11.588019371032715
0.6000682106598985,35.77803707122803,0.45453456891726296,3630.51975440979,0.0005,0.996875,150.66959857940674,-0.0027936138,0.42527142074310426,0.0,11.273962259292603,44.71882510185242,0.0,-2.1061153e-10,0.6578680203045685,199.63073778152466,0.7021479939439819,985,0.609324507191848,17,1.265883445739746,34.0655882358551,0.996875,187.7146553993225,0.0,8294400,0.49883447462261943,1321,0.0,0.7509462528387585,19.239888668060303,44.329245805740356,0.009245213,11.273853063583374
0.26067708333333334,36.35378408432007,0.37279148942547463,3817.375821352005,0.0005,0.975,137.95762538909912,-0.0020114447,0.4019696880415163,0.0,10.801984310150146,39.55170202255249,0.0,-5.3906835e-10,0.3539325842696629,186.83095288276672,0.3234777015437392,534,0.1394563160389392,18,1.2335710525512695,33.84732508659363,0.9765625,175.54610061645508,0.0,8755200,0.10251828632147818,583,0.0,0.41337907375643224,18.259228467941284,39.40312623977661,0.011362687,10.801843166351318
0.6385103492136911,33.26225566864014,0.4153972865717827,4008.0352351665497,0.0005,0.996875,144.51167511940002,-0.003498782,0.398764576268295,0.0,10.881829977035522,44.605414152145386,0.0,-1.22598e-09,0.7187789084181314,190.6134910583496,0.6979150541795666,1081,0.48585852777956257,19,1.3390793800354004,31.013370513916016,0.996875,179.11408853530884,0.0,9216000,0.4093707226160316,1292,0.0,0.7685758513931888,16.99387001991272,44.61818480491638,0.013946478,10.881683349609375
0.5269587862318841,35.743107080459595,0.43416621307221315,4215.452922105789,0.0005,0.984375,158.83487033843994,-0.002795796,0.43216990465137195,0.0,11.149174928665161,51.55769109725952,0.0,9.83553e-10,0.6183574879227053,207.38273191452026,0.5784519956850054,828,0.37215935412315343,20,1.2263154983520508,34.40588879585266,0.984375,195.80532431602478,0.0,9676800,0.308534328476265,927,0.0,0.6699029126213593,18.14060401916504,48.280566930770874,0.008604946,11.149043560028076
0.7308163927335639,31.892834424972534,0.38294912010034066,4484.782088279724,0.0005,0.99375,224.51644086837769,-0.0042072125,0.3521574484871771,0.0,11.056801319122314,90.55250525474548,0.0,1.1013677e-09,0.8006920415224914,269.28765082359314,0.7841918402777778,1445,0.6046218586781479,21,1.222834825515747,31.68149495124817,0.99375,257.6333510875702,0.0,10137600,0.5448324424375952,1800,0.0,0.845,16.33600640296936,78.43107390403748,0.011010205,11.056665897369385
0.511478217364532,29.958275318145752,0.4652897923813113,4673.677084445953,0.0005,0.9796875,146.73201823234558,-0.0020913088,0.4624347840665649,0.0,10.359960556030273,47.84463667869568,0.0,-9.746435e-10,0.5529556650246306,188.86318373680115,0.561087873340708,812,0.40731950160508845,22,1.1642513275146484,32.33595371246338,0.98125,177.85588669776917,0.0,10598400,0.3554067371865382,904,0.0,0.6006637168141593,16.648898124694824,41.227487325668335,0.008708556,10.359827518463135
0.4850077311197916,35.03887224197388,0.45712359350910703,4880.703327655792,0.0005,0.9859375,159.59926509857178,-0.001990888,0.4180327658381825,0.0,10.769256830215454,47.41728329658508,0.0,-9.638079e-10,0.5416666666666666,206.9851849079132,0.3180603448275862,768,0.1710572523446297,23,0.973114013671875,33.81233239173889,0.9890625,195.61226415634155,0.0,11059200,0.31553026038003784,580,0.0,0.3896551724137931,16.61103844642639,54.49088978767395,0.008645842,10.769134998321533
0.19450747971602436,31.731988668441772,0.3536211708314671,5057.769607543945,0.0005,0.984375,133.63440084457397,-0.001786269,0.4110061202783355,0.0,10.107450246810913,38.27673602104187,0.0,1.2653579e-09,0.24949290060851928,177.03302550315857,0.28502135791366906,493,0.16518210189967633,24,0.9817819595336914,31.812178373336792,0.984375,166.35255432128906,0.0,11520000,0.09850033507222884,556,0.0,0.3381294964028777,18.550288677215576,37.84671235084534,0.005657704,10.107304334640503
0.5019643977415308,24.03156614303589,0.4709977809691051,5255.387447357178,0.0005,0.9921875,161.38428401947021,-0.0023150574,0.38449499227061296,0.0,10.63003396987915,68.74744391441345,0.0,6.73655e-10,0.5407779171894604,197.58349561691284,0.7969773017902814,797,0.7349840659334961,25,0.952103853225708,29.310577630996704,0.9921875,186.3691258430481,0.0,11980800,0.3884193432274248,1955,0.0,0.8148337595907928,15.860636472702026,40.26175928115845,0.007676758,10.629888534545898
0.33217066498316494,28.218844652175903,0.43225116075975584,5427.60769867897,0.0005,0.9765625,131.8125193119049,-0.0019155099,0.46131830336353535,0.0,10.76171588897705,43.337857246398926,0.0,1.2129593e-09,0.3872053872053872,172.1934356689453,0.4940976662404092,594,0.3400235587455896,26,0.9847049713134766,33.09083127975464,0.9765625,161.0171332359314,0.0,12441600,0.20476280178199285,782,0.0,0.5447570332480819,16.139581203460693,33.356560707092285,0.006142364,10.76159143447876
0.9400820324486038,26.91951036453247,0.2132885577706887,5918.651148319244,0.0005,0.996875,451.4277193546295,-0.003812955,0.17549573887482528,0.0,10.894082307815552,218.32587218284607,0.0,-5.3774246e-10,0.9532065050629027,491.0166645050049,0.9580796083754434,6518,0.9174783495112311,27,1.3114123344421387,27.55944800376892,0.996875,479.66065859794617,0.0,12902400,0.894928488884387,9301,0.0,0.9689280722502956,13.527612924575806,185.38207507133484,0.007302154,10.893929719924927
0.8299667119565218,29.367320775985718,0.3370092603274542,6148.482440948486,0.0005,0.9953125,188.3876235485077,0.000966937,0.28063152671526226,0.0,10.407613039016724,75.54389905929565,0.0,-1.5479069e-09,0.8660869565217392,229.79870581626892,0.8899864741427769,2300,0.8042737208021771,28,1.1834418773651123,28.67839550971985,0.9953125,218.939759016037,0.0,13363200,0.716680725963637,3558,0.0,0.9128724002248454,15.193745136260986,62.65750980377197,0.023593184,10.407468795776367
0.46058647260273977,30.94156527519226,0.4446990831732657,6344.854907512665,0.0005,0.9921875,152.66328048706055,-0.0029215608,0.43095631387280303,0.0,10.68712067604065,49.50316619873047,0.0,-6.5042693e-10,0.541095890410959,196.3366937637329,0.6328417056074767,730,0.438139610144501,29,1.4736824035644531,34.42590665817261,0.9921875,185.07972764968872,0.0,13824000,0.2802808178497443,1070,0.0,0.6934579439252336,17.809073209762573,43.55795478820801,0.0067616133,10.686977624893188
0.681875,25.698442697525024,0.431218089559806,6547.631946802139,0.0005,0.9953125,165.4954388141632,-0.0027317011,0.2652118577482492,0.0,10.231139421463013,78.38802480697632,0.0,-2.3574802e-09,0.725,202.7484905719757,0.9081008489461357,1240,0.8520192700181306,30,0.9468567371368408,28.16509485244751,0.9953125,192.1418948173523,0.0,14284800,0.5560175496654925,4270,0.0,0.9248243559718969,15.662206649780273,37.76901960372925,0.011412015,10.230962991714478
0.9391282330944217,28.42754626274109,0.21256161820650257,6866.4563546180725,0.0005,0.996875,278.1441559791565,-0.0042899847,0.17170267648918328,0.0,10.745672464370728,136.10580897331238,0.0,-2.4719965e-10,0.9537239015269554,318.7895841598511,0.9578542889758641,6418,0.9091412720734536,31,1.0840733051300049,29.17747974395752,0.996875,307.6584300994873,0.0,14745600,0.88658671006501,9198,0.0,0.9706457925636007,14.841248035430908,91.44632482528687,0.0076284856,10.745528936386108
0.4153545673076923,29.087475538253784,0.4441588169175594,7052.04154920578,0.0005,0.965625,144.4740378856659,-0.0018265522,0.45401873824834027,0.0,10.384641647338867,52.00820851325989,0.0,1.414242e-10,0.48520710059171596,185.56164741516113,0.5037834119496856,676,0.3261127526920448,32,1.0858120918273926,31.649106740951538,0.9703125,174.6484203338623,0.0,15206400,0.24420321038060888,795,0.0,0.569811320754717,16.350053310394287,37.61351418495178,0.0058466634,10.384482145309448
0.8173863636363636,33.00635480880737,0.3520315817327233,7333.851778507233,0.0005,0.99375,235.79760193824768,-0.0022998317,0.2658692957221143,0.0,11.326913356781006,111.02522850036621,0.0,-5.237939e-11,0.8526806526806526,281.77528858184814,0.9028580421536933,2145,0.831181589808712,33,1.2107372283935547,28.712355613708496,0.99375,270.01586174964905,0.0,15667200,0.7154964233476651,4021,0.0,0.9238995274807262,15.582973003387451,74.55284523963928,0.006276939,11.32677698135376
0.17212785269709543,26.644241333007812,0.3502449187410081,7487.805827140808,0.0005,0.990625,115.83647155761719,-0.0025099246,0.44937829341975793,0.0,10.246289491653442,36.12313938140869,0.0,8.788984e-11,0.2033195020746888,153.92682147026062,0.4292124459654179,482,0.25311740208934214,34,0.7315480709075928,28.35923171043396,0.99375,143.21336889266968,0.0,16128000,0.10176738835758045,694,0.0,0.48703170028818443,15.521111488342285,29.687565565109253,0.004880805,10.246165037155151
0.21310334158415842,33.69312143325806,0.3602821344249554,7657.914396524429,0.0005,0.9671875,123.96518516540527,-0.001703067,0.3989903077515936,0.0,10.8530752658844,37.24253273010254,0.0,-2.130087e-09,0.27722772277227725,170.07778024673462,0.29108142921146957,505,0.12976495680212446,35,1.1918387413024902,32.8899462223053,0.9703125,158.85108351707458,0.0,16588800,0.08652123208751329,558,0.0,0.3673835125448029,16.606748819351196,31.337855577468872,0.004527117,10.852928876876831
0.49063709677419354,18.966177225112915,0.45054180935922494,7832.386534690857,0.0005,0.9859375,143.61394000053406,-0.0022600733,0.422137529461717,0.0,10.216490507125854,44.97547388076782,0.0,8.37916e-11,0.56,174.42818307876587,0.662773370497427,775,0.46164127169766983,36,1.0936203002929688,27.98855996131897,0.9890625,163.6747682094574,0.0,17049600,0.3118469581091429,1166,0.0,0.7178387650085764,17.077375173568726,47.32617449760437,0.008056313,10.216344833374023
0.01734490171990172,23.07459330558777,0.11192118123999671,7989.845601797104,0.0005,0.903125,123.09453749656677,-0.0008586157,0.13680253451880886,0.0,10.077440023422241,37.43234729766846,0.0,-7.711579e-10,0.02457002457002457,157.4263687133789,0.027360857664233577,407,0.0055884819437573745,37,0.6324639320373535,33.4047577381134,0.86875,146.8028016090393,0.0,17510400,0.004404594742947561,411,0.0,0.0413625304136253,16.366222858428955,29.32469606399536,0.0060547884,10.07730770111084
0.4209539956011731,21.053734064102173,0.44075218822238216,8147.922940969467,0.0005,0.996875,125.11709952354431,-0.0028425225,0.44445937827778614,0.0,10.27012586593628,39.56594705581665,0.0,1.9877096e-09,0.4897360703812317,158.04152035713196,0.5765658494105038,682,0.3700787437903923,38,1.103938102722168,29.471035957336426,0.996875,147.27573680877686,0.0,17971200,0.23276844311311648,933,0.0,0.6334405144694534,15.40664291381836,34.94884133338928,0.006883639,10.270006656646729
0.8466866656851199,26.205915212631226,0.3216959101770606,8360.011076450348,0.0005,0.9921875,173.45938539505005,-0.0009012616,0.3001407121298681,0.0,10.575770616531372,68.28422713279724,0.0,-5.212354e-10,0.8818217510797016,212.06152606010437,0.8546222243131352,2547,0.7146950668379978,39,1.4831030368804932,30.36020040512085,0.9921875,201.14947748184204,0.0,18432000,0.7266437246850488,2657,0.0,0.9013925479864509,14.114736557006836,54.45878791809082,0.0070927814,10.57566213607788
0.8074230295566502,24.393358945846558,0.34515764650006797,8541.485033750534,0.0005,0.9859375,145.439110994339,-0.002659036,0.2945519406094592,0.0,10.38798975944519,51.24367666244507,0.0,6.4593486e-10,0.8517241379310345,181.4489667415619,0.8646622091003819,2030,0.7146725740555258,40,0.8225407600402832,26.659183740615845,0.9859375,170.65611219406128,0.0,18892800,0.6412443880622335,2879,0.0,0.8992705800625217,15.501923322677612,45.99837255477905,0.007354412,10.387813806533813
0.9180274300441825,34.868661880493164,0.2422556228406058,8800.420882463455,0.0005,0.9921875,211.32625079154968,-0.0024620479,0.18759636340900726,0.0,11.216655969619751,102.92683434486389,0.0,4.285165e-10,0.9379339364611824,258.9113836288452,0.9458643841394826,4753,0.87184596246176,41,1.0801217555999756,28.578023672103882,0.9921875,247.27725887298584,0.0,19353600,0.8401058317881727,7112,0.0,0.9654105736782902,15.10604453086853,58.30797338485718,0.0087735,11.216494798660278
0.7188678825622775,30.09486985206604,0.4154899708472023,8972.80686044693,0.0005,0.984375,131.16260862350464,0.0018798276,0.36953076663804635,0.0,9.89066743850708,37.53918814659119,0.0,-6.8189443e-10,0.7523131672597865,172.35371255874634,0.7844907089961602,1405,0.6264585526078552,42,0.869408369064331,28.632864475250244,0.984375,162.1280837059021,0.0,19814400,0.5767153614003008,1823,0.0,0.8228195282501372,16.53647017478943,43.17964792251587,0.025835868,9.890305519104004
0.2551847928436911,27.754451036453247,0.37588772053461583,9157.454298257828,0.0005,0.9875,144.65557885169983,-0.0016695524,0.44584599844324707,0.0,10.47139859199524,58.68905234336853,0.0,6.927186e-10,0.3370998116760829,184.61982488632202,0.6083343657086224,531,0.4598923317339316,43,1.2991645336151123,32.40251064300537,0.9890625,173.71029567718506,0.0,20275200,0.10836728634932469,1009,0.0,0.6630327056491576,15.319936037063599,32.18058514595032,0.00435307,10.471256494522095
0.8364625211595429,31.793805360794067,0.3041524537007318,9350.478752851486,0.0005,0.9921875,149.01167750358582,-0.00047395678,0.24542719660142287,0.0,10.705501317977905,53.16687250137329,0.0,-1.4624122e-09,0.8887008040626323,192.99508357048035,0.8994132486979166,2363,0.7504727987666691,44,1.089637041091919,29.56233787536621,0.9921875,181.90363121032715,0.0,20736000,0.6353980210580653,3840,0.0,0.93359375,14.738958358764648,44.484063386917114,0.024119746,10.705360174179077
0.7594060752019888,37.30395007133484,0.35248673993793167,9635.425956010818,0.0005,0.9921875,235.38748240470886,0.0007257574,0.24213772098587918,0.0,10.719051122665405,122.23808526992798,0.0,-7.880008e-11,0.8315724052206339,284.92070388793945,0.9035583998503367,1609,0.765910570531769,45,0.9764137268066406,27.970865488052368,0.9921875,273.6688723564148,0.0,21196800,0.5092959539694217,4009,0.0,0.9363931154901471,15.282014608383179,62.31899452209473,0.0313593,10.718907356262207
0.5350396592244419,31.97096872329712,0.4594864312905238,9832.862375497818,0.0005,0.9875,154.30043840408325,-0.0013872988,0.4459903433218937,0.0,10.13735055923462,52.85392498970032,0.0,6.420825e-10,0.5828437132784959,197.39311909675598,0.586693390052356,851,0.39960366268892306,46,0.49508142471313477,30.62302541732788,0.9875,186.7676239013672,0.0,21657600,0.36898195767668834,955,0.0,0.6418848167539267,15.468250036239624,49.483479261398315,0.009484967,10.137222051620483
0.5029644423558898,23.48459029197693,0.46658689754416205,9998.401892185211,0.0005,0.9859375,129.94243931770325,-0.0020745469,0.41097637468713466,0.0,10.665708541870117,43.968085527420044,0.0,2.555164e-10,0.5463659147869674,165.51658987998962,0.7224317023893184,798,0.5732129318249093,47,1.0787169933319092,31.731417417526245,0.9890625,154.50717616081238,0.0,22118400,0.36633768613197876,1423,0.0,0.7589599437807449,16.327134370803833,30.83764362335205,0.0034566496,10.665208101272583
0.8804856251901432,31.660304307937622,0.3007000400995739,10213.128764629364,0.0005,0.99375,170.60653448104858,-0.0017476433,0.27330673090312274,0.0,11.064276218414307,66.76263880729675,0.0,1.5768865e-09,0.9002129601460298,214.70409989356995,0.9011320635721495,3287,0.8405730848735264,48,0.9473416805267334,28.42238688468933,0.99375,203.21577095985413,0.0,22579200,0.8215198488307436,3964,0.0,0.9195257315842583,14.879244565963745,53.68549036979675,0.004160265,11.064154386520386
0.7440470879299156,37.94374322891235,0.4026773653800861,10456.714415550232,0.0005,0.99375,193.63540267944336,0.0028407397,0.2884684452571259,0.0,10.52288293838501,79.41569232940674,0.0,-1.1257821e-10,0.7787151200519143,243.55643224716187,0.8806450381679389,1541,0.7742981436783319,49,0.9980320930480957,32.93150472640991,0.9921875,232.57842469215393,0.0,23040000,0.6192299537477682,3275,0.0,0.9059541984732824,18.917995929718018,54.92720365524292,0.021771666,10.522732734680176
0.884990376073438,28.836123943328857,0.2744879606454905,10731.146189451218,0.0005,0.9875,232.718674659729,0.004454064,0.21515799719448772,0.0,11.102930068969727,108.5970549583435,0.0,1.4095678e-09,0.916197808705952,274.40024280548096,0.9279247391952311,3377,0.8192717613275552,50,1.1639108657836914,28.04956364631653,0.9875,262.72025632858276,0.0,23500800,0.7566245336819215,5368,0.0,0.9498882265275708,16.154058694839478,71.30392909049988,0.025486823,11.102812051773071
0.44336267605633806,35.08026838302612,0.44781890692070564,10931.29383611679,0.0005,0.9640625,152.94187140464783,-0.002130572,0.382587685034356,0.0,10.553896427154541,50.99425506591797,0.0,1.2857733e-10,0.5084507042253521,200.1217761039734,0.7368342573924731,710,0.5083596252323851,51,1.0123991966247559,31.84432816505432,0.975,189.03571677207947,0.0,23961600,0.25966197857213175,1488,0.0,0.7903225806451613,18.070024013519287,43.936965227127075,0.0038043305,10.553772449493408
0.5521878523111612,32.54592561721802,0.4740746611978424,11120.516097545624,0.0005,0.984375,145.38317561149597,-0.00036825737,0.39660384406738375,0.0,10.257052898406982,48.73969745635986,0.0,1.2105211e-09,0.580608793686584,189.1907856464386,0.7527123196361355,887,0.6103854396889526,52,0.6126914024353027,31.131835460662842,0.9859375,178.54286527633667,0.0,24422400,0.4461413414071322,1594,0.0,0.7860727728983689,17.290536165237427,42.19606828689575,0.0148455445,10.256929159164429
0.2831244379496403,26.472014665603638,0.43349921315272805,11275.988035440445,0.0005,0.9828125,117.37261748313904,-0.0015042737,0.4645782648061543,0.0,10.159397602081299,33.39128828048706,0.0,-1.6210245e-09,0.30755395683453235,155.44068670272827,0.423882959479016,556,0.30085118653090687,53,0.9792990684509277,29.536096572875977,0.984375,144.82515406608582,0.0,24883200,0.22732001737802202,691,0.0,0.46164978292329956,15.311593294143677,33.26469683647156,0.0094578415,10.159235000610352
0.3663313698083067,21.523517370224,0.43561241961623676,11433.224647283554,0.0005,0.959375,124.21832752227783,-0.0020890434,0.44131421471630583,0.0,10.41490364074707,38.72418260574341,0.0,8.195239e-10,0.4233226837060703,157.20565581321716,0.5510214977220956,626,0.3172131016818052,54,0.6067686080932617,29.858827352523804,0.9734375,146.34961700439453,0.0,25344000,0.193901580343638,878,0.0,0.6138952164009112,16.44633913040161,33.286664962768555,0.002317386,10.41476058959961
0.9414010004479619,39.000258922576904,0.213203842492635,11818.62346792221,0.0005,0.9953125,333.69158387184143,-0.0025963406,0.15275055019587863,0.0,11.238637208938599,177.44987201690674,0.0,-4.1327422e-10,0.9519187695983277,385.37555050849915,0.9643519424742081,6697,0.9090061270330827,55,1.0159363746643066,28.199148178100586,0.9953125,373.7099943161011,0.0,25804800,0.895497492604022,10856,0.0,0.9758658806190126,14.875104427337646,106.73851323127747,0.007407617,11.238494634628296
0.7792168144707207,30.689403533935547,0.3709209454173223,12026.233280420303,0.0005,0.9890625,164.58256363868713,0.00023895307,0.3555113836173667,0.0,10.659080266952515,54.685023069381714,0.0,2.6902724e-09,0.8220720720720721,207.56826066970825,0.802591847005536,1776,0.6364825127519351,56,0.9985325336456299,30.51415753364563,0.9890625,196.27166318893433,0.0,26265600,0.6119059705315298,1987,0.0,0.8379466532460996,17.167288780212402,54.10663199424744,0.11842255,10.658970594406128
0.9461847631506473,30.88998317718506,0.20034856895032144,12257.233169078827,0.0005,0.9953125,188.6918923854828,0.0039294455,0.20804265889222592,0.0,10.273679971694946,68.92791628837585,0.0,2.3877988e-09,0.9580005508124484,230.97422122955322,0.9443202991908008,7262,0.9006672729856766,57,0.6191544532775879,26.198440551757812,0.9953125,220.20248889923096,0.0,26726400,0.8956782380092746,7044,0.0,0.9542873367404884,14.080280303955078,73.01166081428528,0.123211816,10.273538827896118
0.3476162190082645,20.331231594085693,0.4109024111284693,12413.153015136719,0.0005,0.975,124.26512002944946,-0.0005617805,0.44171539752766176,0.0,10.086450576782227,43.329376220703125,0.0,-8.756228e-10,0.4297520661157025,155.89056730270386,0.5966207139201638,605,0.3879191666813188,58,0.6785252094268799,28.787403106689453,0.975,145.27601599693298,0.0,27187200,0.15118778255106652,977,0.0,0.6519959058341863,15.344529390335083,30.828404664993286,0.011428536,10.086301565170288
0.72869298696845,18.074290990829468,0.4153930858587093,12645.640566825867,0.0005,0.9921875,203.13498640060425,-0.00068773585,0.2914385124574275,0.0,10.049814462661743,117.71483874320984,0.0,1.1060755e-09,0.757201646090535,232.46008110046387,0.887922741820768,1458,0.8165933822538403,59,0.7229442596435547,26.573004484176636,0.9921875,221.93346047401428,0.0,27648000,0.6067122906696206,3515,0.0,0.9038406827880512,14.37630581855774,38.40033721923828,0.005144154,10.04962158203125
0.9487989860459048,17.889317750930786,0.20517634086603218,12882.64889550209,0.0005,0.996875,207.8225555419922,0.0015254657,0.19855680770868706,0.0,10.087515592575073,78.95675683021545,0.0,-8.976001e-09,0.9574856546687532,236.98073863983154,0.9495500032228953,7668,0.9157269312636407,60,0.8350691795349121,26.689075231552124,0.996875,226.54890131950378,0.0,28108800,0.9279629452975484,7757,0.0,0.9597782647930901,14.577459812164307,82.2353048324585,0.03018344,10.087390184402466
0.7782794076361594,15.896963357925415,0.38294481867005997,13041.456272125244,0.0005,0.9859375,132.01075720787048,0.0033128648,0.37163140769179265,0.0,9.835376262664795,44.587231159210205,0.0,5.691985e-10,0.8079730488489613,158.77051854133606,0.80248046875,1781,0.6958172447589035,61,0.5220975875854492,27.404048919677734,0.9890625,148.43130373954773,0.0,28569600,0.6424813362273089,2000,0.0,0.825,13.977649450302124,40.53954100608826,0.07038715,9.83522367477417
0.0776065668202765,16.477217435836792,0.2572515872847161,13174.18303346634,0.0005,0.971875,105.62007784843445,-0.00012672211,0.14606226829361435,0.0,9.63726019859314,34.42975091934204,0.0,2.6341476e-10,0.08525345622119816,132.70065426826477,0.02699589416058394,434,0.010715829191232828,62,0.5215566158294678,29.752184867858887,0.9546875,122.6198902130127,0.0,29030400,0.055425005563693126,411,0.0,0.0340632603406326,14.184476375579834,21.289114713668823,0.006882783,9.637134552001953
0.10529572147651008,18.584394216537476,0.2921123203414585,13319.392553567886,0.0005,0.9671875,116.00009250640869,-0.00036384066,0.357788690714827,0.0,9.693987369537354,37.794278621673584,0.0,-3.2910855e-11,0.12080536912751678,145.18218803405762,0.17559723657024795,447,0.10325328817492457,63,0.5531570911407471,31.020416498184204,0.9671875,135.13861203193665,0.0,29491200,0.07450867937091353,484,0.0,0.1962809917355372,16.48615002632141,24.860254764556885,0.007463108,9.693874597549438
0.04260716426858513,23.09010648727417,0.17255489297072016,13465.784409999847,0.0005,0.965625,111.39467811584473,-0.0011806102,0.44246789399837994,0.0,10.633490800857544,35.909486293792725,0.0,-1.7232118e-09,0.06235011990407674,146.36926865577698,0.38378450622083976,417,0.2155894089189078,64,0.8253903388977051,28.836589574813843,0.96875,135.3111801147461,0.0,29952000,0.01276074952432148,643,0.0,0.4385692068429238,15.193694591522217,26.112706899642944,0.0039090016,10.633347988128662
0.18413584183673473,21.82542872428894,0.3743525149998696,13640.239768743515,0.0005,0.9953125,141.18056678771973,-0.00077244604,0.3959561970226898,0.0,10.48322319984436,60.60390114784241,0.0,-2.9719953e-09,0.20408163265306123,174.4206395149231,0.7810957322118038,490,0.7127235027268474,65,0.3967280387878418,26.327467679977417,0.9859375,163.40386819839478,0.0,30412800,0.15543322421441805,1813,0.0,0.7981246552675124,16.36902642250061,31.025193452835083,0.005257834,10.483039855957031
0.6129762782694198,29.948023796081543,0.4401803896068579,13820.977161884308,0.0005,0.9828125,139.68880939483643,0.007408298,0.37908256396551215,0.0,9.909600496292114,50.92712044715881,0.0,-3.2122596e-09,0.6696165191740413,180.6894509792328,0.7693832478005865,1017,0.6023360157734067,66,0.7693808078765869,30.639369010925293,0.9828125,170.40730094909668,0.0,30873600,0.4225977774233278,1705,0.0,0.807624633431085,15.497300148010254,36.84534430503845,0.052416265,9.909470319747925
0.9241627437392469,20.380549669265747,0.2543658571821828,14154.615344285965,0.0005,0.996875,302.41635608673096,-0.0011296801,0.20776371188732445,0.0,10.004158735275269,151.27733373641968,0.0,1.4241448e-10,0.9298413305295354,333.60728335380554,0.9497748890298032,5231,0.9305418177329715,67,0.3763089179992676,23.355144739151,0.996875,323.1772310733795,0.0,31334400,0.9012432876261367,7885,0.0,0.9543436905516804,14.280865669250488,107.44899082183838,0.14234564,10.004014253616333
0.5972042806484296,23.473179817199707,0.47115247891374257,14316.122776985168,0.0005,0.9921875,126.35699772834778,0.0011833328,0.4514424174189297,0.0,10.324495792388916,39.60567784309387,0.0,-7.593117e-10,0.624113475177305,161.46470427513123,0.5401751893939394,987,0.34780227262936425,68,0.7444896697998047,28.63913917541504,0.978125,150.57567858695984,0.0,31795200,0.5261225175251618,858,0.0,0.5979020979020979,15.658448934555054,36.214067697525024,0.022530261,10.324362516403198
0.001352088528678304,10.549575090408325,0.016051824601044935,14478.088240146637,0.0005,0.22812500000000002,141.07029795646667,7.812224e-05,0.05287818272498024,0.0,9.484888792037964,33.97398567199707,0.0,5.222483e-10,0.007481296758104738,161.92515683174133,0.004823538557213931,401,0.0005428991474572039,69,0.28223705291748047,32.7969229221344,0.7609375,151.90317606925964,0.0,32256000,7.797872695374146e-06,402,0.0,0.009950248756218905,23.158229112625122,43.95027995109558,0.009666614,9.484595775604248
0.20525511477045905,4.1326987743377686,0.3743211058591821,14580.063347816467,0.0005,0.975,87.52638959884644,0.0019489806,0.39855515097049504,0.0,9.250226259231567,20.884488582611084,0.0,-1.2786998e-10,0.23952095808383234,101.94979119300842,0.2504119585687382,501,0.1417960486891701,70,0.6020081043243408,24.390699863433838,0.978125,92.26198101043701,0.0,32716800,0.11956784147107317,531,0.0,0.295668549905838,14.259052038192749,23.212525844573975,0.25460428,9.249949216842651
74,0.0,9.545562028884888,0.0,400,0,0.0,4.844192e-12,-7.1482143e-12,0,9.545871257781982,0,106.22206616401672,12.153453826904297
121.9410629272461,27.81674289703369,0.0024937655860349127,0.030624648461465388,0.002158665835411471,0.0,33638400,0.0006000623441396509,137.561350107193,0.0,36.05738854408264,32.13935422897339,401,72,0.0005,0.24062499999999998,14025.091289520264,0.00011033482,0.012001246882793012,0.24573612213134766,15.373675107955933,6.0128518267703816e-05,9.68318796157837,0.004987531172069825,401,0.0,4.584223192861774e-06,5.230091e-10,-3.9109844e-05,0.0,9.683334589004517,0.47343749999999996,147.65521049499512,19.89850616455078
90.83554148674011,22.91499614715576,0.0,0.0,0.0,0.0,34099200,0.0,110.7634654045105,0.0,25.419063091278076,24.89813780784607,400,73,0.0005,0,14146.0938975811,9.551537e-06,0.0,0.25238680839538574,19.674677848815918,0.0,9.744683980941772,0.0,400,0,0.0,6.887749e-11,4.7757687e-09,0,9.744818925857544,0,120.971919298172,12.4794180393219
88.50233769416809,16.6443030834198,0.0,0.0,0.0,0.0,34560000,0.0,116.3784692287445,0.0,25.68065881729126,28.39592695236206,400,74,0.0005,0,14272.971172332764,1.6989289e-07,0.0,0.28237462043762207,27.59272003173828,0.0,9.94099235534668,0.0,400,0,0.0,1.5271423e-11,8.4946446e-11,0,9.941118717193604,0,126.8456678390503,12.364003896713257


==> archive/rl/unlock/static-context-seed=2.csv <==
Step_1-StdReturn,Time,ItrTime,Step_1-EnvExecTime,Step_0-MaxReturn,Step_0-AverageReturn,LossAfter,LossBefore,KLCoeffInner,Time-MAMLSteps,KLInner,Step_1-MinReturn,Itr,Step_0-StdReturn,Time-Sampling,Time-SampleProc,Step_0-EnvExecTime,Step_0-NumTrajs,Step_1-AverageReturn,Step_0-MinReturn,Step_0-Completion_Rate,Step_0-Completion_rate,Step_1-NumTrajs,Step_1-MaxReturn,Step_1-PolicyExecTime,Time-TotalInner,Time-OuterStep,Step_1-Completion_rate,Step_0-AverageDiscountedReturn,Time-InnerStep,Step_1-Completion_Rate,Step_0-PolicyExecTime,Step_1-AverageDiscountedReturn,n_timesteps
0.11460291180536245,168.28281164169312,168.28280591964722,25.36544632911682,0.7828125,0.017997542997542994,-0.00035728325,-1.3101004e-09,0.0005,43.76276779174805,0.014725834,0.0,0,0.10742825950687696,99.60611009597778,17.51045250892639,22.042156457901,407,0.02024356617647059,0.0,0.029484029484029485,0.0,408,0.8375,30.226567268371582,123.5256359577179,43.76263475418091,0.0,0.002525873912298581,6.408454418182373,0.03431372549019608,16.2595272064209,0.003535851267339369,460800
0.08761358100175277,339.57801032066345,171.26940965652466,41.01941180229187,0.9578125,0.019895067401960783,-0.00030500776,7.9057416e-10,0.0005,10.385237455368042,0.02109108,0.0,1,0.12167800329751105,120.56865406036377,39.40018367767334,22.121305227279663,408,0.012156635802469137,0.0,0.02696078431372549,0.0,405,0.9640625,37.551013231277466,160.5712435245514,10.385068893432617,0.0,0.006067731678035164,0.6014575958251953,0.022222222222222223,14.368055820465088,0.002865455398436137,921600
0.22640730276179924,544.4474501609802,204.8358509540558,45.94489336013794,0.9640625,0.10859374999999999,-0.00067525567,1.579461e-11,0.0005,11.22389531135559,0.018810412,0.0,2,0.2620863345445729,151.7440197467804,40.19923806190491,39.7585985660553,446,0.08726652298850575,0.0,0.17040358744394618,0.0,435,0.9328125,39.88710904121399,193.00749444961548,11.22373628616333,0.0,0.03481747117707257,1.0631482601165771,0.14942528735632185,19.740067958831787,0.017560014346147897,1382400
0.11573983648451207,763.6364386081696,219.15484738349915,48.70311737060547,0.9015625,0.02724300486618005,-0.0004780453,1.2290582e-10,0.0005,10.670777082443237,0.013988051,0.0,3,0.13279621969243766,153.5432252883911,53.639166593551636,38.20284581184387,411,0.02074908088235294,0.0,0.046228710462287104,0.0,408,0.8328125,38.92516589164734,207.99970388412476,10.6705961227417,0.0,0.005816531565272936,0.816258430480957,0.03431372549019608,21.155372381210327,0.003334913336118939,1843200
0.1505762044516515,994.3667678833008,230.69668626785278,49.161537885665894,0.925,0.026063262195121947,-0.0004600053,1.3693566e-10,0.0005,10.311874628067017,0.019465117,0.0,4,0.12337870878954174,166.4458932876587,52.79164695739746,49.719674587249756,410,0.033179479418886194,0.0,0.04878048780487805,0.0,413,0.971875,39.10110807418823,219.89343929290771,10.31174111366272,0.0,0.00397530451103607,0.6541717052459717,0.05084745762711865,22.08053159713745,0.009549842499988479,2304000
0.28699607835189794,1201.4897937774658,207.0906195640564,46.95680212974548,0.99375,0.16230221518987342,-0.00045237847,-1.0557952e-09,0.0005,10.87983250617981,0.0101368055,0.0,5,0.3254750843780031,151.81353664398193,42.80230665206909,40.4863862991333,474,0.12129897902869756,0.0,0.22362869198312235,0.0,453,0.9953125,37.78306818008423,195.69805240631104,10.879687786102295,0.0,0.0788662409773034,1.0811676979064941,0.17439293598233996,19.403143405914307,0.05841371692270015,2764800
0.16860334338347663,1413.9903674125671,212.45651817321777,44.001490116119385,0.96875,0.043191696642685844,-0.0006395906,-4.7228797e-11,0.0005,10.88601541519165,0.021025592,0.0,6,0.17343180784186352,154.14431071281433,46.145485401153564,46.83792495727539,417,0.04000150240384615,0.0,0.0671462829736211,0.0,416,0.9453125,35.94007635116577,201.15882849693298,10.885860443115234,0.0,0.01380801481916617,0.8680493831634521,0.057692307692307696,21.000959634780884,0.01232089618271399,3225600
0.26355113572061756,1644.5682685375214,230.5337495803833,51.68196201324463,0.965625,0.06122058823529411,-0.0005308564,1.9797577e-10,0.0005,10.596101760864258,0.011627709,0.0,7,0.202799782771829,166.21844696998596,52.5749990940094,46.81239867210388,425,0.10842421700223714,0.0,0.09176470588235294,0.0,447,0.9671875,40.800450563430786,219.4284017086029,10.595944881439209,0.0,0.016883824912075025,0.6339056491851807,0.15659955257270694,20.438878059387207,0.03344888173444895,3686400
0.33431853065499983,1858.5586068630219,213.9427707195282,47.80816602706909,0.9796875,0.16021405919661733,-0.0010640738,7.75877e-10,0.0005,10.399911165237427,0.018355928,0.0,8,0.31643417134439017,157.65111827850342,44.55933141708374,44.864277839660645,473,0.1856262833675565,0.0,0.22410147991543342,0.0,487,0.978125,37.72231650352478,203.0886526107788,10.399777173995972,0.0,0.06238811652143995,0.8772914409637451,0.2546201232032854,20.24288582801819,0.07024976821236804,4147200
0.1866396354982506,2058.1640973091125,199.56221103668213,44.40250635147095,0.984375,0.08380387931034483,-0.0017257445,-2.3227782e-10,0.0005,10.394730567932129,0.016007468,0.0,9,0.23449363475901444,153.37594294548035,34.24368691444397,45.308873414993286,435,0.05684982227488152,0.0,0.1310344827586207,0.0,422,0.928125,36.88549304008484,188.69012665748596,10.394418239593506,0.0,0.02791493497937045,1.069469928741455,0.1018957345971564,19.890126705169678,0.012434488999700503,4608000
0.4655747834347336,2274.1058206558228,215.90566897392273,51.614097356796265,0.9953125,0.38085754680187206,-0.0016308653,-7.363512e-10,0.0005,10.244502544403076,0.008934679,0.0,10,0.45411788277018433,163.70611929893494,40.649503231048584,48.24201583862305,641,0.4392456744350282,0.0,0.4290171606864275,0.0,708,0.9953125,37.62573981285095,205.0528838634491,10.244361639022827,0.0,0.2829673674220346,0.6961076259613037,0.4858757062146893,19.072896242141724,0.34007070676475315,5068800
0.3530803095849745,2460.7479519844055,186.58531427383423,43.08312487602234,0.9875,0.19768318965517245,-0.0015893425,1.0337606e-09,0.0005,10.296647787094116,0.012685962,0.0,11,0.3417827251196572,144.44287180900574,30.419947862625122,41.548890829086304,493,0.20615919338677355,0.0,0.2799188640973631,0.0,499,0.9875,33.95722794532776,175.7011694908142,10.296505689620972,0.0,0.08340837918222958,0.8372378349304199,0.2785571142284569,18.47011089324951,0.0933574756542936,5529600
0.42166968111417774,2647.28844165802,186.50344014167786,44.654624938964844,0.9921875,0.32921875,-0.0020745113,6.4516587e-10,0.0005,10.741935968399048,0.014875938,0.0,12,0.42150146235744546,141.64644265174866,32.674660444259644,38.3551230430603,590,0.3244000639931741,0.0,0.4,0.0,586,0.9921875,34.257641553878784,175.30437016487122,10.74179744720459,0.0,0.18638568942572545,0.9822037220001221,0.39419795221843,17.998454809188843,0.18638547327003413,5990400
0.4090588310336501,2845.0906443595886,197.74626350402832,46.88223886489868,0.984375,0.2832024186256781,-0.0016854493,1.0192018e-09,0.0005,10.32307505607605,0.009321487,0.0,13,0.3918945664316612,147.8486521244049,37.99586033821106,39.30171012878418,553,0.31901670258620685,0.0,0.36347197106690776,0.0,580,0.9859375,36.46361422538757,186.8271405696869,10.322938203811646,0.0,0.12543317613041943,0.9813933372497559,0.39827586206896554,18.235601902008057,0.15573539555716748,6451200
0.3870935947484921,3045.888375520706,200.76047682762146,44.20378613471985,0.990625,0.28500905797101445,-0.0019717317,-4.8417403e-10,0.0005,10.645016193389893,0.008930221,0.0,14,0.39085111832603503,151.45512223243713,36.71452808380127,45.427359104156494,552,0.2894172297297297,0.0,0.37318840579710144,0.0,555,0.990625,34.75064516067505,189.47973012924194,10.64487099647522,0.0,0.12811408378394576,1.3090033531188965,0.3891891891891892,19.224454641342163,0.12608457172580578,6912000
0.38603529487708715,3239.041697740555,193.0959358215332,45.030067443847656,0.9859375,0.26688601576994436,-0.001608602,-6.922701e-10,0.0005,10.794886589050293,0.007793218,0.0,15,0.38279411785459455,146.49096632003784,34.305251359939575,40.957159757614136,539,0.26636421614100186,0.0,0.34879406307977734,0.0,539,0.984375,35.808083057403564,181.82317447662354,10.794728994369507,0.0,0.11633171435680831,1.0258762836456299,0.3432282003710575,18.3265962600708,0.11824474459968504,7372800
0.41579582454799413,3433.259512901306,194.18262648582458,43.495527267456055,0.9890625,0.285256555153707,-0.0016491535,2.6132958e-09,0.0005,10.41077971458435,0.008186101,0.0,16,0.39550713761965456,149.92215275764465,32.320902585983276,45.8661994934082,553,0.3335356841216216,0.0,0.3688969258589512,0.0,592,0.9890625,35.3894784450531,183.23983073234558,10.410642147064209,0.0,0.13960807323254815,0.9956865310668945,0.4222972972972973,18.86096429824829,0.1747325326866617,7833600
0.45858427794153117,3664.9298162460327,231.63719749450684,62.68199634552002,0.99375,0.6231807929724597,-0.0020016646,2.062574e-09,0.0005,10.327789783477783,0.009470905,0.0,17,0.4632266452165,184.7981026172638,35.15828895568848,60.12069582939148,1053,0.6311482558139535,0.0,0.6562203228869895,0.0,1075,0.9953125,35.211508989334106,220.807687997818,10.327641248703003,0.0,0.5518728131807547,0.8500175476074219,0.6679069767441861,18.88485312461853,0.5534850564470899,8294400
0.3718219014405718,3873.9407365322113,208.97898364067078,45.8038272857666,0.9859375,0.2595564138576779,-0.0023218694,-1.0281472e-09,0.0005,10.688952922821045,0.009941541,0.0,18,0.37628542566227313,156.9493157863617,39.517900466918945,47.16378402709961,534,0.2600140712945591,0.0,0.3539325842696629,0.0,533,0.9859375,36.78147554397583,197.7620244026184,10.688815593719482,0.0,0.11201312181833248,1.2935349941253662,0.36397748592870544,19.263006925582886,0.1059850520694896,8755200
0.28379894795417265,4068.4401440620422,194.46451449394226,42.360246658325195,0.984375,0.13030840611353714,-0.0017308746,-1.0910624e-09,0.0005,10.468531370162964,0.009119374,0.0,19,0.29208675621232383,144.62946462631226,37.79252362251282,40.96927237510681,458,0.12413615088105726,0.0,0.1812227074235808,0.0,454,0.9828125,35.150503396987915,183.37162137031555,10.468406915664673,0.0,0.05235984555158704,0.9487218856811523,0.1828193832599119,18.8930983543396,0.04579194094846802,9216000
0.3705512814470619,4264.198699474335,195.72664332389832,45.2686824798584,0.9828125,0.25529366760828626,-0.0018649956,-1.0157434e-09,0.0005,10.682998657226562,0.00824396,0.0,20,0.3695220758939227,149.90796422958374,33.71504282951355,44.407434940338135,531,0.28134124087591245,0.0,0.3502824858757062,0.0,548,0.9875,35.3526771068573,184.5977852344513,10.682873487472534,0.0,0.09668660446610179,0.9738833904266357,0.3978102189781022,18.536466598510742,0.09698822499941614,9676800
0.41055737045747615,4444.35005068779,180.09658646583557,42.98097372055054,0.9921875,0.2982740469858156,-0.0021139046,-2.4239394e-10,0.0005,10.240951776504517,0.009600988,0.0,21,0.4085033385565492,136.6906816959381,31.780059576034546,35.27199625968933,564,0.32077237521514623,0.0,0.36879432624113473,0.0,581,0.9921875,34.13149404525757,169.3249387741089,10.240817785263062,0.0,0.16745935078471466,0.8532741069793701,0.41480206540447506,17.576231718063354,0.17436135027208516,10137600
0.43662186322595764,4619.43865275383,175.04860138893127,43.26937389373779,0.990625,0.5155634236453203,-0.0030806914,1.8545366e-09,0.0005,10.72668170928955,0.010215307,0.0,22,0.44564425656235407,131.74713683128357,30.798956871032715,31.371095418930054,812,0.5989062499999999,0.0,0.5899014778325123,0.0,980,0.990625,34.02733898162842,163.82916831970215,10.72657060623169,0.0,0.32646599311357055,1.281952142715454,0.6673469387755102,16.242705583572388,0.40511182356476566,10598400
0.31117094396160727,4843.682673215866,224.21705102920532,60.30494403839111,0.99375,0.8471038077525451,-0.0030526516,1.7989954e-09,0.0005,11.040817975997925,0.008623772,0.0,23,0.3264965716094084,175.5448079109192,35.94600987434387,59.210665225982666,2554,0.8580430514974434,0.0,0.8821456538762725,0.0,2738,0.99375,32.781760931015015,212.76624870300293,11.040688276290894,0.0,0.7673057199646061,1.2741751670837402,0.8955441928414901,17.368183612823486,0.7706644705914837,11059200
0.43981638120193345,5038.76171875,195.0081603527069,44.18523836135864,0.9875,0.5367252066115703,-0.003201285,-4.5059158e-11,0.0005,10.481464385986328,0.007784097,0.0,24,0.4426034827698908,149.23827743530273,33.671019315719604,43.736149072647095,847,0.6108477722772276,0.0,0.6221959858323495,0.0,1010,0.9921875,35.10303616523743,184.0732696056366,10.481348752975464,0.0,0.3510371387320109,1.162916898727417,0.6772277227722773,18.632222414016724,0.44295984769058716,11520000
0.3182630180442098,5266.701769828796,227.91669940948486,79.92550277709961,0.9921875,0.7773008144475921,-0.0037050992,-3.4102923e-10,0.0005,10.486175060272217,0.0072992384,0.0,25,0.37910585694611565,187.71930480003357,27.597436666488647,55.66767740249634,1765,0.8587015765765765,0.0,0.8141643059490085,0.0,2775,0.9921875,29.998481273651123,216.838773727417,10.477137327194214,0.0,0.6500365052110546,1.5205321311950684,0.8843243243243243,15.616878986358643,0.7700934686204777,11980800
0.3312127243462611,5438.933646202087,172.20051836967468,41.603416204452515,0.9890625,0.13999796637744036,-0.0019848594,1.8564137e-09,0.0005,10.404379844665527,0.005403441,0.0,26,0.29369961267254263,130.94958019256592,29.007157802581787,28.78298830986023,461,0.19158801020408162,0.0,0.210412147505423,0.0,490,0.9734375,35.66212296485901,161.26144909858704,10.404246807098389,0.0,0.04936032924986267,1.3033442497253418,0.27755102040816326,17.020540952682495,0.06499981098933003,12441600
0.3272338888486608,5715.298221588135,276.3305947780609,103.19656658172607,0.9953125,0.8198196786690974,-0.0024643394,-2.0101507e-10,0.0005,10.766215801239014,0.00677848,0.0,27,0.36666376329191347,236.42299795150757,27.397764921188354,79.13306856155396,2194,0.8602497565509916,0.0,0.8404740200546946,0.0,2824,0.9953125,31.902497053146362,265.1074752807617,10.765919208526611,0.0,0.7749719384532364,1.2854461669921875,0.8796033994334278,15.96586561203003,0.8139765399620589,12902400
0.4640773710529764,5878.969744682312,163.64492917060852,41.113561391830444,0.99375,0.3738176342812006,-0.0019094967,5.0880017e-10,0.0005,9.586159706115723,0.006123443,0.0,28,0.4424242705683049,128.1146423816681,24.632957696914673,34.206138372421265,633,0.4892477448453608,0.0,0.42812006319115326,0.0,776,0.99375,30.43301272392273,153.59408473968506,9.586031675338745,0.0,0.22974964864337089,0.8453066349029541,0.5399484536082474,15.048514604568481,0.3525423442990946,13363200
0.4372032367983801,6033.944014787674,154.93681263923645,34.52242422103882,0.9765625,0.5010112626903553,-0.0020367098,6.486669e-11,0.0005,10.389487028121948,0.007326952,0.0,29,0.4423634495192277,116.74233341217041,26.83482313156128,32.88126301765442,788,0.6038292253521126,0.0,0.5799492385786802,0.0,994,0.984375,28.66244411468506,144.17774367332458,10.389325380325317,0.0,0.29567677601013304,0.5993762016296387,0.6659959758551308,14.602444887161255,0.39881286957406586,13824000
0.35685687020149337,6235.631724834442,201.65737915039062,60.40549302101135,0.99375,0.7288170563961486,-0.0028508822,1.0340014e-09,0.0005,10.981291055679321,0.007552995,0.0,30,0.41562941312086654,159.93588399887085,29.06452178955078,46.422954082489014,1454,0.8200817329675355,0.0,0.7689133425034388,0.0,2187,0.99375,30.537725687026978,190.16656184196472,10.981158971786499,0.0,0.6365116061954762,1.164949655532837,0.8472793781435757,16.312453269958496,0.7373810996966106,14284800
0.24501575268826187,6452.904283761978,217.24134421348572,59.8145318031311,0.99375,0.8674957482993197,-0.0020715976,1.2638701e-09,0.0005,11.17485785484314,0.006188795,0.0,31,0.3012782450001795,172.79508328437805,31.15060567855835,57.8338828086853,2940,0.9118753555176338,0.0,0.9013605442176871,0.0,4395,0.99375,30.4684054851532,205.49912905693054,11.174715995788574,0.0,0.7714004971778521,1.5522363185882568,0.9381114903299204,17.71101951599121,0.8246645807045733,14745600
0.17932702097564368,6710.513746738434,257.57084608078003,88.96038556098938,0.996875,0.9513796625498999,-0.0039557633,-1.8165689e-09,0.0005,10.979295492172241,0.005443883,0.0,32,0.1909554065220079,219.99421095848083,24.660054683685303,78.57835745811462,8016,0.9549792538658295,0.0,0.9636976047904192,0.0,8601,0.996875,30.306044578552246,246.1169228553772,10.979154348373413,0.0,0.9138819331279422,1.4613745212554932,0.9683757702592721,14.726009130477905,0.911111693677936,15206400
0.4276439316362264,6877.929819107056,167.38113927841187,40.2200345993042,0.9765625,0.4617594178082192,-0.0024237542,4.7790366e-10,0.0005,10.078170537948608,0.0059691337,0.0,33,0.43359883105701563,129.75411176681519,26.037935733795166,33.786803245544434,730,0.6135698891625616,0.0,0.552054794520548,0.0,1015,0.9765625,31.423399448394775,156.73651814460754,10.078039407730103,0.0,0.24049640951894205,0.9434068202972412,0.683743842364532,17.188218355178833,0.3834660082790346,15667200
0.211985755478767,7168.26655459404,290.29773354530334,112.52992153167725,0.9953125,0.9154920784103115,-0.0027117557,1.1273167e-09,0.0005,10.089017868041992,0.0070701325,0.0,34,0.2557821351441861,248.28704690933228,30.46394658088684,85.7331326007843,4655,0.9414981343283583,0.0,0.9295381310418904,0.0,6700,0.9953125,29.144587755203247,279.7293357849121,10.08887767791748,0.0,0.8625783934381311,0.9770081043243408,0.9525373134328359,14.89179801940918,0.8941670185203909,16128000
0.3459730757225577,7371.654912233353,203.35426092147827,60.74505567550659,0.9921875,0.7378482618097139,-0.003156342,-1.5931171e-09,0.0005,10.535356044769287,0.007001467,0.0,35,0.405704706929911,167.13255977630615,23.976909637451172,55.272907733917236,1503,0.8281707350371342,0.0,0.7737857618097139,0.0,2289,0.9921875,28.13991904258728,192.15702867507935,10.535233497619629,0.0,0.6010529019380302,1.0464000701904297,0.854521625163827,15.73883056640625,0.7159531383462465,16588800
0.4011888794648799,7551.790746927261,180.11128950119019,43.105180501937866,0.9859375,0.6633566396242527,0.0071182544,1.2670551e-09,0.0005,10.323363542556763,0.023568287,0.0,36,0.4287646546761319,138.77648401260376,29.655146837234497,42.637139320373535,1171,0.7271868485059069,0.0,0.7139197267292912,0.0,1439,0.9828125,29.43673872947693,169.1559579372406,10.323232889175415,0.0,0.4877083401463924,0.7232828140258789,0.7748436414176512,16.209897994995117,0.5611880227742175,17049600
0.3145865896953925,7748.368360757828,196.5468442440033,55.18592667579651,0.9890625,0.7552440736119775,-0.002647421,-1.1745194e-09,0.0005,10.744243144989014,0.0067732027,0.0,37,0.3856008024463213,155.9085659980774,28.401396989822388,46.11574339866638,1603,0.8526823604300264,0.0,0.8053649407361197,0.0,2651,0.9890625,31.73772406578064,185.38840246200562,10.744133472442627,0.0,0.6138711152518077,1.0772984027862549,0.8860807242549981,16.59236741065979,0.7309246989038902,17510400
0.11402767859228734,8322.45539355278,574.0494062900543,281.068945646286,0.996875,0.9668157226894325,-0.0049309484,-1.1890913e-09,0.0005,10.815032720565796,0.0152165685,0.0,38,0.1591854842679344,531.8433847427368,29.225992441177368,201.2495939731598,11772,0.9814109957708572,0.0,0.9746856948691811,0.0,20808,0.996875,27.40084409713745,562.7078619003296,10.814824104309082,0.0,0.9401625275491522,1.6349403858184814,0.9871683967704729,14.67352557182312,0.9606970069508983,17971200
0.18725335656559997,8557.712783813477,235.2195689678192,77.41748714447021,0.996875,0.9395440858554662,-0.0034716662,-3.245884e-09,0.0005,10.4644193649292,0.005594651,0.0,39,0.21785567731813865,195.85916376113892,27.225385427474976,67.88973212242126,6476,0.9530074309658746,0.0,0.9513588634959852,0.0,8293,0.996875,28.486507177352905,224.21957159042358,10.464271306991577,0.0,0.9037607867745053,1.1325035095214844,0.9645484143253347,15.2206552028656,0.9137358053587128,18432000
0.4518943921041586,8716.163608551025,158.41796350479126,41.65840411186218,0.9765625,0.25279186320754715,-0.00086076744,4.4818846e-10,0.0005,9.817907094955444,0.00541598,0.0,40,0.38752759542277526,120.95018768310547,26.56454300880432,30.69084930419922,530,0.5792165867944623,0.0,0.32075471698113206,0.0,939,0.9875,27.735196828842163,148.02159905433655,9.817766666412354,0.0,0.12379656583281258,0.5057411193847656,0.6272630457933972,14.67876410484314,0.3962665707097354,18892800
0.3470857821902428,8904.028608560562,187.83146214485168,60.21866798400879,0.9890625,0.5499165482954546,-0.0022374857,6.826587e-10,0.0005,10.786807298660278,0.0047362857,0.0,41,0.466315001524491,145.41571187973022,29.835707664489746,30.42785620689392,880,0.8300297811556706,0.0,0.5977272727272728,0.0,2319,0.9890625,33.41605305671692,176.76132225990295,10.786665439605713,0.0,0.4438073679209465,1.5087294578552246,0.8564036222509702,15.67590618133545,0.7390490486876783,19353600
0.24502658761039287,9135.284877538681,231.22152972221375,77.35214948654175,0.990625,0.7934934454449152,-0.003490166,-2.891781e-10,0.0005,11.1115882396698,0.0060372697,0.0,42,0.3522919858886637,191.9085464477539,26.25123906135559,58.40635085105896,1888,0.9059727700242718,0.0,0.8448093220338984,0.0,4120,0.990625,30.374061584472656,219.44268608093262,11.111445188522339,0.0,0.6238269084247389,1.2814664840698242,0.9356796116504854,16.425821542739868,0.7855605035277526,19814400
0.266627339414399,9328.01822066307,192.70098972320557,55.38092660903931,0.9953125,0.7974608367715318,0.009279702,-7.356379e-09,0.0005,10.354267120361328,0.29315212,0.0,43,0.35993237298671166,147.09912252426147,34.15693759918213,43.472397327423096,1939,0.9034066424525978,0.0,0.8349664775657556,0.0,4061,0.9953125,27.87835192680359,182.02173829078674,10.354145050048828,0.0,0.6510012023603481,0.7641589641571045,0.9214479192317163,14.898449897766113,0.8231598146828596,20275200
0.46650813793837137,9507.821559429169,179.77887845039368,44.272854804992676,0.9875,0.10128096846846847,-0.0012062079,8.5256185e-10,0.0005,10.233221769332886,0.004878995,0.0,44,0.2738926752183771,137.7816081047058,30.35178804397583,37.60679316520691,444,0.4302083333333334,0.0,0.12612612612612611,0.0,699,0.9890625,33.393980264663696,169.0497853755951,10.233073472976685,0.0,0.04998301277145583,0.9152789115905762,0.463519313304721,16.501251697540283,0.3048581678257718,20736000
0.2833418906884215,9700.997791528702,193.14202451705933,63.92717361450195,0.99375,0.7956839865910261,-0.0013594687,-2.2193217e-10,0.0005,10.178736925125122,0.005007405,0.0,45,0.3829211963171385,153.90693283081055,28.103354930877686,41.72421216964722,1939,0.8992812897077508,0.0,0.813821557503868,0.0,3935,0.990625,28.008142471313477,182.65305304527283,10.178595066070557,0.0,0.7186693829957604,0.6416375637054443,0.9097839898348158,15.387616395950317,0.8449254238701371,21196800
0.23901060826072515,9865.528710842133,164.49243593215942,38.2788770198822,0.8671875,0.04328274521531101,-0.00036946428,-2.5761926e-10,0.0005,9.700340509414673,0.002254575,0.0,46,0.17041681795614924,131.07302975654602,22.625858783721924,34.50896239280701,418,0.07944988479262674,0.0,0.0645933014354067,0.0,434,0.9171875,34.19892144203186,154.20156860351562,9.700027227401733,0.0,0.009378504379773193,0.5013535022735596,0.10368663594470046,17.637270212173462,0.026189279029292866,21657600
0.4681588678864825,10028.191576480865,162.63700771331787,41.30791902542114,0.9890625,0.0683420745920746,-0.0011534537,-9.321328e-10,0.0005,9.652355670928955,0.0025141458,0.0,47,0.2392539568814467,129.11229300498962,22.66614079475403,29.03972625732422,429,0.6241357008466604,0.0,0.07692307692307693,0.0,1063,0.9890625,33.42613339424133,152.3984158039093,9.652238607406616,0.0,0.0454109425718917,0.6189553737640381,0.6425211665098777,16.884302854537964,0.5532598129551669,22118400
0.3022747774600165,10222.697764396667,194.47632265090942,56.82378935813904,0.9921875,0.8356398190515808,-0.0008638908,2.460832e-09,0.0005,10.30073595046997,0.010557732,0.0,48,0.3466556205266981,155.4102475643158,27.623528957366943,45.659780979156494,2404,0.8796569563225412,0.0,0.8539933444259568,0.0,3274,0.9921875,31.03333854675293,183.77489566802979,10.300601482391357,0.0,0.7445738490211845,0.739511251449585,0.8964569334147832,15.165056705474854,0.8082609490787422,22579200
0.46717469221501984,10409.56185555458,186.83165740966797,42.770044565200806,0.9828125,0.12149986233480177,-0.0006763848,-1.2439047e-10,0.0005,9.927076816558838,0.0029278812,0.0,49,0.29632107665579893,140.26637816429138,35.43553400039673,39.21340489387512,454,0.6002986670020121,0.0,0.14977973568281938,0.0,994,0.9828125,32.13942289352417,176.09788393974304,9.926937103271484,0.0,0.057974945867165735,0.3950345516204834,0.6247484909456741,18.108134269714355,0.4912308017317626,23040000
0.3651365763167942,10602.117075920105,192.516991853714,36.83038091659546,0.9875,0.7770309868051658,0.0031514883,-6.3334904e-10,0.0005,10.284713506698608,0.01660054,0.0,50,0.39771939561360853,147.58229517936707,33.21671485900879,52.21138596534729,1781,0.19954099597585512,0.0,0.7967434025828186,0.0,497,0.9828125,33.23601317405701,181.65362763404846,10.284436225891113,0.0,0.70753986605626,0.8535318374633789,0.24748490945674045,18.17749810218811,0.11316907058851705,23500800
0.3536807286419693,10747.72327876091,145.56456017494202,31.696332693099976,0.9890625,0.0694893648018648,-0.0011033065,-4.5445986e-10,0.0005,10.500611066818237,0.0022486509,0.0,51,0.22479752626983093,106.86963725090027,26.832033157348633,23.759567737579346,429,0.17422036749482403,0.0,0.09324009324009325,0.0,483,0.9890625,29.5649471282959,134.56865882873535,10.50048017501831,0.0,0.026750263227064933,0.8657770156860352,0.19875776397515527,15.151902437210083,0.09734202753396722,23961600
0.4405634879983854,10916.605820894241,168.8166823387146,33.53881788253784,0.9515625,0.11745309050772626,-0.00066008774,8.215504e-10,0.0005,10.05302906036377,0.002313149,0.0,52,0.29858216013374644,126.43403267860413,31.205289125442505,37.285584688186646,453,0.34087851821192056,0.0,0.1368653421633554,0.0,604,0.9546875,30.603898763656616,158.1565818786621,10.052711009979248,0.0,0.06137402506472406,0.5162644386291504,0.38079470198675497,18.246445894241333,0.20983496327427864,24422400
0.3529193657988131,11101.047164916992,184.3936791419983,47.882885694503784,0.99375,0.8146741678387248,-0.0034421512,1.1963353e-09,0.0005,10.233012437820435,0.020444827,0.0,53,0.3636883796088819,140.44868445396423,32.468477964401245,41.61513710021973,2133,0.8264471660808437,0.0,0.8363806844819504,0.0,2276,0.99375,29.35289216041565,173.6281282901764,10.232869863510132,0.0,0.724830236894229,0.7096171379089355,0.8462214411247804,15.503170251846313,0.7253882073498834,24883200
0.36689717513927667,11272.01191520691,170.93267035484314,43.57359719276428,0.9859375,0.6783719104538087,-0.0017344276,3.0846519e-09,0.0005,10.049787282943726,0.0061998866,0.0,54,0.4430429289981082,133.34595799446106,26.347623348236084,33.606361627578735,1234,0.7971020092735704,0.0,0.7058346839546191,0.0,1941,0.9859375,31.248468160629272,160.29461431503296,10.04965877532959,0.0,0.5771785192795462,0.5999197959899902,0.8299845440494591,15.368777513504028,0.6734096545635434,25344000
0.41912201905770197,11453.655791282654,181.6214189529419,50.24500346183777,0.9890625,0.2976673315602837,0.012198091,-2.117641e-09,0.0005,10.2096426486969,0.028364887,0.0,55,0.4071508748359659,140.6064600944519,29.50676727294922,34.949979305267334,564,0.7095625460235641,0.0,0.36524822695035464,0.0,1358,0.9890625,32.590575218200684,170.9579963684082,10.209290981292725,0.0,0.1490647489861204,0.8434276580810547,0.7466863033873343,15.327584743499756,0.5665996506288958,25804800
0.4558586275772506,11628.639469385147,174.95797395706177,46.42537331581116,0.9640625,0.4689419225634179,-0.00066677976,9.0632246e-10,0.0005,9.38931679725647,0.008397334,0.0,56,0.4752412099419565,139.64181327819824,25.137423753738403,39.98599314689636,749,0.4071674739195231,0.0,0.4979973297730307,0.0,671,0.9640625,31.61591076850891,165.1719822883606,9.389013290405273,0.0,0.35698241935956426,0.3916590213775635,0.4485842026825633,15.76356816291809,0.25764913895163616,26265600
0.4499204978799027,11780.067539930344,151.40275597572327,31.96972370147705,0.971875,0.5421083860759494,0.00024311399,-4.1337794e-10,0.0005,9.824561595916748,0.028034676,0.0,57,0.47834674776703684,110.7162675857544,29.604740858078003,29.7575261592865,869,0.6428350225225226,0.0,0.5638665132336018,0.0,1110,0.9890625,27.715551614761353,141.09104537963867,9.82443380355835,0.0,0.43782598322547367,0.7689933776855469,0.6720720720720721,14.110939502716064,0.5011003294904516,26726400
0.3710317194161455,11975.455330371857,195.3544523715973,47.10568380355835,0.9859375,0.6750654248768474,-0.0011353163,4.508305e-11,0.0005,9.907313108444214,0.003469333,0.0,58,0.44407761520070005,149.1889157295227,34.951605558395386,44.05307126045227,1218,0.7969047849046884,0.0,0.7068965517241379,0.0,1941,0.9875,32.26512002944946,184.7826793193817,9.907189846038818,0.0,0.5805774134677745,0.6407155990600586,0.8238021638330757,17.859583616256714,0.6785175035155095,27187200
0.415637066073577,12141.967462062836,166.48786759376526,38.51583766937256,0.990625,0.6777194849959448,-0.00070021633,-1.220911e-09,0.0005,9.898022413253784,0.014552939,0.0,59,0.4495015224832606,126.95242762565613,28.446305751800537,32.536539793014526,1233,0.738967803030303,0.0,0.6974858069748581,0.0,1518,0.990625,33.21604871749878,156.18930530548096,9.897883415222168,0.0,0.5946416306234645,0.789332389831543,0.7621870882740448,15.716334819793701,0.6359333352359992,27648000
0.44192317597302444,12296.037507534027,154.0387511253357,35.30998134613037,0.9734375,0.4515581955922865,-0.0009405604,-5.718917e-10,0.0005,9.93659782409668,0.0009849246,0.0,60,0.47745727316031056,118.33451819419861,24.57764458656311,30.40365195274353,726,0.6660531724283305,0.0,0.47520661157024796,0.0,1186,0.9734375,30.29954195022583,143.68322563171387,9.936461448669434,0.0,0.3538209824837069,0.7696597576141357,0.6981450252951096,15.950769901275635,0.5334665914754222,28108800
0.1622410002209651,12451.58243060112,155.516836643219,35.19586682319641,0.9078125,0.04738467261904762,-0.00071525306,-1.1989714e-09,0.0005,9.753387212753296,0.0020430062,0.0,61,0.19177296187824944,123.67465019226074,21.281662702560425,34.922271728515625,420,0.0319423426150121,0.0,0.05952380952380952,0.0,413,0.94375,30.55357027053833,145.34086894989014,9.753264904022217,0.0,0.017869272943724084,0.383481502532959,0.0387409200968523,17.029374599456787,0.015388166478210933,28569600
0.38795704581957785,12625.29471898079,173.68522381782532,36.22038006782532,0.9859375,0.8073553693737772,0.0022209557,1.4064099e-09,0.0005,10.10035753250122,0.025445033,0.0,62,0.3536598111427924,138.8668076992035,23.35375213623047,52.37554407119751,2044,0.7609318216232587,0.0,0.8419765166340509,0.0,1651,0.9859375,29.073551177978516,163.11062264442444,10.100204706192017,0.0,0.6601057523693227,0.8890745639801025,0.7952755905511811,14.930765628814697,0.6006250895789812,29030400
0.2685633165311399,12825.886031150818,200.5601842403412,65.90621995925903,0.99375,0.9253002648004539,0.027876325,7.406705e-10,0.0005,9.86780309677124,0.09165542,0.0,63,0.2473401704254034,174.51642894744873,14.95740270614624,59.9192111492157,5287,0.9076172332942555,0.0,0.9339890296954795,0.0,4265,0.99375,28.725792407989502,190.22074127197266,9.867672443389893,0.0,0.8863894599571208,0.7458751201629639,0.9209847596717468,14.02384328842163,0.8543835940948126,29491200
0.3715339357330685,13002.593760251999,176.67590379714966,58.11278414726257,0.9890625,0.711308494173343,-0.0024209248,-4.4588475e-09,0.0005,9.625190734863281,0.0058954842,0.0,64,0.434252548677848,147.26473331451416,18.53150200843811,40.8680522441864,1373,0.8089598429951691,0.0,0.7356154406409323,0.0,2070,0.990625,28.323407649993896,166.65256547927856,9.625036716461182,0.0,0.6446981738710483,0.8550610542297363,0.8289855072463768,14.683325052261353,0.7320564708267269,29952000
0.24823187940395447,13313.726486444473,311.09838008880615,121.1983814239502,0.99375,0.9042268017744289,-0.003353787,9.350642e-10,0.0005,10.300548076629639,0.0019922548,0.0,65,0.27582337867501316,274.5771906375885,25.021108150482178,103.20276474952698,4114,0.9194201481786377,0.0,0.9173553719008265,0.0,4859,0.99375,29.99895453453064,300.4278769493103,10.300421237945557,0.0,0.8580214282105124,0.8280289173126221,0.9353776497221651,14.12722635269165,0.8643569423260621,30412800
0.22122013926161438,13633.786076068878,320.02373909950256,120.89577436447144,0.99375,0.9399208047945208,-0.0004430377,-4.596732e-11,0.0005,9.907754182815552,0.0009649433,0.0,66,0.22113127755729434,288.19619250297546,20.664349794387817,122.06357455253601,6570,0.9406409774436093,0.0,0.947945205479452,0.0,6650,0.99375,26.250755071640015,309.586608171463,9.907594919204712,0.0,0.9044822786147212,0.7238423824310303,0.9478195488721805,13.07711935043335,0.9079381212679023,30873600
0.43914543190169486,13831.845373630524,198.03087854385376,48.49157667160034,0.9828125,0.5959476626016259,0.0026749074,-7.107155e-09,0.0005,10.17852783203125,0.22164509,0.0,67,0.47466024774811383,151.71921467781067,35.34457564353943,47.57744288444519,984,0.669001256281407,0.0,0.6189024390243902,0.0,1194,0.9828125,30.856016397476196,187.3479564189911,10.178385972976685,0.0,0.5267307263906109,0.28296995162963867,0.7051926298157454,17.66999840736389,0.5367200206190057,31334400
0.3613985440160197,14098.269863128662,266.3909680843353,101.53557109832764,0.990625,0.8027564420218036,-0.0006289628,1.7704963e-09,0.0005,9.835218906402588,0.060167752,0.0,68,0.3873690645575577,238.0715446472168,17.397691011428833,91.77881145477295,2018,0.8322718881856539,0.0,0.8116947472745293,0.0,2370,0.990625,25.13274097442627,255.9616129398346,9.835086107254028,0.0,0.7597309276753417,0.49103498458862305,0.8417721518987342,13.854896068572998,0.7856142474545822,31795200
0.2823231192214562,14311.65401148796,213.35848689079285,66.46985197067261,0.99375,0.8856785791211947,-0.000604757,-1.3276262e-09,0.0005,9.943178415298462,0.033289175,0.0,69,0.30742062601729503,178.25665092468262,24.31445574760437,66.73474287986755,3482,0.9027170074920169,0.0,0.8925904652498564,0.0,4071,0.99375,25.56629753112793,202.96638369560242,9.94305682182312,0.0,0.8530853817366404,0.3936643600463867,0.9115696389093588,13.936301469802856,0.8650307866246312,32256000
0.2869967851848524,14469.234063148499,157.5563325881958,30.712963581085205,0.71875,0.01127397896039604,-0.00024281642,5.12337e-10,0.0005,9.288478374481201,0.0020957747,0.0,70,0.07549823969097437,125.04861807823181,22.0576810836792,38.56447458267212,404,0.12331704295154185,0.0,0.027227722772277228,0.0,454,0.91875,31.294533252716064,147.72007584571838,9.288343667984009,0.0,0.000825186666801102,0.6127874851226807,0.16299559471365638,18.38727903366089,0.039113458836845645,32716800


==> archive/rl/unlock/static-context-seed=3.csv <==
Step_1-Completion_rate,ItrTime,Step_1-NumTrajs,Time-InnerStep,Step_1-EnvExecTime,Time-TotalInner,Step_1-MaxReturn,n_timesteps,Time-OuterStep,Step_1-MinReturn,LossAfter,Time-Sampling,Time,Step_0-MinReturn,LossBefore,Itr,Time-MAMLSteps,Step_1-Completion_Rate,Step_0-AverageDiscountedReturn,Step_0-Completion_rate,Step_0-StdReturn,Step_0-EnvExecTime,Step_0-PolicyExecTime,KLInner,Step_1-AverageReturn,Step_0-MaxReturn,KLCoeffInner,Step_0-AverageReturn,Step_1-PolicyExecTime,Step_0-Completion_Rate,Step_1-StdReturn,Time-SampleProc,Step_1-AverageDiscountedReturn,Step_0-NumTrajs
0.0,190.8343231678009,453,6.845834732055664,34.167765617370605,146.332444190979,0.996875,460800,43.31435561180115,0.0,-0.00029843242,123.92097091674805,190.83433198928833,0.0,-9.352317e-10,0,43.31447458267212,0.1368653421633554,0.07027621824088792,0.0,0.2941987840309397,31.086390018463135,18.253193378448486,0.034032248,0.11714266004415011,0.996875,0.0005,0.11603381374722838,33.800477266311646,0.14634146341463414,0.3054729788199215,15.565049886703491,0.0851026698568837,451
0.0,148.62628412246704,434,0.6198716163635254,33.25628066062927,138.3832311630249,0.9796875,921600,9.748799562454224,0.0,-0.000381177,119.72014284133911,339.49354219436646,0.0,-1.040162e-09,1,9.748936653137207,0.10138248847926268,0.03156161525218539,0.0,0.22258690278889232,31.76537799835205,17.125406503677368,0.017175104,0.07902865783410137,0.9875,0.0005,0.06754891939252336,31.575091123580933,0.09579439252336448,0.24717413732679952,18.042290449142456,0.0430424478352336,428
0.0,153.13612627983093,461,0.6617546081542969,34.04097270965576,142.44470882415771,0.9890625,1382400,10.143181324005127,0.0,-0.00056959013,122.4021167755127,492.66404938697815,0.0,-5.430657e-10,2,10.143310546875,0.1843817787418655,0.06879360647436192,0.0,0.31782479290816606,32.00156211853027,16.92592167854309,0.024096612,0.13742882321041214,0.990625,0.0005,0.158268366807611,31.467045307159424,0.21987315010570824,0.3062584736852149,19.37989115715027,0.06566107095770551,473
0.0,155.02967739105225,515,1.023930549621582,34.48287916183472,144.4005708694458,0.996875,1843200,10.181912899017334,0.0,-0.0004829361,124.69662880897522,647.731193780899,0.0,-1.4401063e-09,3,10.182034015655518,0.29320388349514565,0.11191409836434092,0.0,0.3618094586048539,33.62823939323425,17.233699560165405,0.015463678,0.2296875,0.996875,0.0005,0.20518124999999998,32.356029987335205,0.268,0.37669991676486386,18.67913031578064,0.12944057846897905,500
0.0,146.57892370224,410,0.4938371181488037,33.805278301239014,136.0911340713501,0.8796875,2304000,9.929264783859253,0.0,-0.0005074457,116.44649314880371,794.340635061264,0.0,-6.424094e-10,4,9.929602861404419,0.041463414634146344,0.004394956687462708,0.0,0.11302987760308297,26.588160037994385,16.514405012130737,0.020256152,0.024672256097560973,0.9296875,0.0005,0.019144454656862743,33.13146638870239,0.03431372549019608,0.1273707620651473,19.149861812591553,0.004836252782675012,408
0.0,145.93790411949158,472,0.9510698318481445,30.085878133773804,135.64696502685547,0.975,2764800,9.949769735336304,0.0,-0.0010607624,115.45493245124817,940.3127636909485,0.0,6.5367856e-10,5,9.949905633926392,0.23940677966101695,0.03929110336941169,0.0,0.2736732929773428,32.27226996421814,17.69069266319275,0.009683868,0.16003707627118643,0.978125,0.0005,0.11636458333333334,30.1457998752594,0.1688888888888889,0.3052189659952511,19.239952087402344,0.05032451164919396,450
0.0,145.0382423400879,454,1.051966667175293,30.596529245376587,132.7345130443573,0.990625,3225600,11.822704076766968,0.0,-0.0008746184,114.95209813117981,1085.374846458435,0.0,2.4408436e-10,6,11.822829723358154,0.16740088105726872,0.07739579044851136,0.0,0.32480795769089194,29.00093722343445,16.938968420028687,0.018553715,0.1227009911894273,0.99375,0.0005,0.16264802631578945,31.730172634124756,0.22105263157894736,0.28848569452600953,16.729443788528442,0.05423461988072208,475
0.0,185.53791642189026,447,1.0460975170135498,45.669230461120605,174.06321120262146,0.971875,3686400,10.92508578300476,0.0,-0.0011365131,148.68041467666626,1270.950928926468,0.0,-2.679566e-10,7,10.92522144317627,0.1789709172259508,0.03137686115288023,0.0,0.2563656268470423,38.898898124694824,19.841124773025513,0.012388097,0.11242659395973155,0.9890625,0.0005,0.10672050561797754,35.91135382652283,0.17303370786516853,0.2663983594608346,24.335652112960815,0.037827954092381245,445
0.0,193.84594988822937,420,0.8811607360839844,43.493160009384155,182.83283114433289,0.9796875,4147200,10.348536491394043,0.0,-0.0007630028,152.24471354484558,1464.8294699192047,0.0,-2.4262786e-10,8,10.348687648773193,0.07380952380952381,0.019472823678869208,0.0,0.19807178874009657,43.120787382125854,21.03124213218689,0.0132899955,0.04844866071428572,0.971875,0.0005,0.05822990543735225,35.47551083564758,0.09692671394799054,0.1857422096582442,29.70585870742798,0.017248748071096665,423
0.0,177.74042582511902,433,0.6398258209228516,43.05066132545471,166.63111877441406,0.971875,4608000,10.660221338272095,0.0,-0.0009149798,137.80355167388916,1642.6035208702087,0.0,7.48163e-10,9,10.660524606704712,0.12471131639722864,0.01789240648757391,0.0,0.19259260326969427,32.429946184158325,18.096230268478394,0.011339016,0.07936633949191686,0.96875,0.0005,0.052145190023752966,37.45014977455139,0.07363420427553444,0.224720599145874,28.186427116394043,0.022017743210279876,421
0.0,176.29735946655273,521,1.1643908023834229,42.71383547782898,164.7349395751953,0.996875,5068800,11.117000341415405,0.0,-0.0014164104,140.94395422935486,1818.9290492534637,0.0,-2.1402242e-09,10,11.117172002792358,0.31285988483685223,0.09784648316578234,0.0,0.34909482172770284,35.64157223701477,19.2996244430542,0.014897136,0.23928442898272553,0.996875,0.0005,0.1881134969325153,36.62616229057312,0.24539877300613497,0.3779899043546953,22.625120162963867,0.12571946694797176,489
0.0,186.22966408729553,489,0.7312612533569336,46.796090841293335,175.70564556121826,0.9875,5529600,10.099539756774902,0.0,-0.00093880395,146.29840564727783,2005.19584274292,0.0,-5.0020615e-10,11,10.099843740463257,0.25971370143149286,0.0855381061671624,0.0,0.34857024851152013,37.365737438201904,18.974130868911743,0.012875415,0.1887142126789366,0.9859375,0.0005,0.19844696969696973,37.302449226379395,0.26666666666666666,0.33607840311633497,28.674920320510864,0.0709200217868495,495
0.0,187.09980392456055,419,1.039602279663086,46.8730947971344,176.6321084499359,0.9359375,5990400,10.064585208892822,0.0,-0.0008659294,150.7294361591339,2192.3291754722595,0.0,-5.0206406e-10,12,10.06779408454895,0.09069212410501193,0.014524466992352984,0.0,0.19241900275073287,38.17537522315979,19.858823537826538,0.009188943,0.04820256563245823,0.9453125,0.0005,0.05861037234042552,39.20952224731445,0.1016548463356974,0.16833596628433076,24.861854553222656,0.00914662637528282,423
0.0,182.10340118408203,699,1.4054327011108398,41.59609079360962,171.14703798294067,0.990625,6451200,10.436800956726074,0.0,-0.001998333,144.86374688148499,2374.46040558815,0.0,-7.775993e-10,13,10.436932802200317,0.5493562231759657,0.227163161280012,0.0,0.4270348283606652,39.425541400909424,19.79287886619568,0.014116558,0.43975545422031476,0.9890625,0.0005,0.429212154294032,36.286980867385864,0.5342066957787481,0.4293459980464691,24.87687873840332,0.2422125119649904,687
0.0,179.41142559051514,442,1.189335823059082,41.97886037826538,168.06563138961792,0.984375,6912000,11.019949197769165,0.0,-0.0011950177,141.19499325752258,2553.8998680114746,0.0,-1.4629875e-09,14,11.020084381103516,0.16063348416289594,0.03442635816267192,0.0,0.25809791347724875,34.73409342765808,20.088402032852173,0.008877096,0.10106405542986424,0.98125,0.0005,0.1032763231981982,37.54828357696533,0.15315315315315314,0.2501412525644279,25.67996096611023,0.02922279980592207,444
0.0,183.14373350143433,451,1.1642255783081055,43.872007608413696,171.76936864852905,0.9703125,7372800,10.831260919570923,0.0,-0.0016568676,144.61933374404907,2737.0758690834045,0.0,-1.5009034e-10,15,10.83138656616211,0.18181818181818182,0.03077685098450228,0.0,0.26022293140427666,37.3795645236969,19.28962731361389,0.0091113215,0.11961266629711753,0.9703125,0.0005,0.10991331096196869,35.72205710411072,0.17225950782997762,0.2749094303751725,25.984776735305786,0.03829171606473528,447
0.0,183.09329295158386,594,0.8317627906799316,44.45174837112427,171.4206726551056,0.99375,7833600,11.165161848068237,0.0,-0.0018980937,143.17352056503296,2920.197148323059,0.0,-4.051101e-10,16,11.16530704498291,0.41919191919191917,0.12839916336067173,0.0,0.3924421389668588,38.76594352722168,18.927171230316162,0.009147468,0.33551925505050506,0.99375,0.0005,0.2763307005494506,34.236004114151,0.35714285714285715,0.41530199123974393,27.414464473724365,0.165972386808975,546
0.0,197.96856260299683,534,1.1222491264343262,50.106451988220215,186.02758026123047,0.990625,8294400,11.357043981552124,0.0,-0.0018365664,158.55290293693542,3118.204327583313,0.0,2.86541e-10,17,11.357200384140015,0.37640449438202245,0.10175083778314863,0.0,0.3699472659629103,44.368377923965454,18.96470832824707,0.011068908,0.26309983614232213,0.9921875,0.0005,0.2667082946096654,37.94462442398071,0.3736059479553903,0.36960270998975814,26.351399183273315,0.10581877336029127,538
0.0,180.0661563873291,445,0.9626426696777344,41.70713973045349,169.37641716003418,0.9921875,8755200,10.283761978149414,0.0,-0.0011915704,141.51726269721985,3298.2950422763824,0.0,-2.5994116e-09,18,10.28390121459961,0.14831460674157304,0.03208233137147514,0.0,0.2601405317120476,39.56285905838013,19.164307117462158,0.0086884275,0.1055056179775281,0.9859375,0.0005,0.10687148876404494,35.037368297576904,0.15955056179775282,0.2684268639147484,26.89552116394043,0.04195279951459755,445
0.0,179.52185535430908,678,1.4132061004638672,41.30015230178833,168.36066031455994,0.996875,9216000,10.719290018081665,0.0,-0.002904299,143.09634828567505,3477.8454144001007,0.0,3.4228717e-10,19,10.719417333602905,0.5250737463126843,0.20782100765740263,0.0,0.41997144384050733,41.000091314315796,18.88568949699402,0.0076263263,0.4215224004424778,0.996875,0.0005,0.3819660433070866,35.30850672721863,0.49133858267716535,0.43027931084364307,23.849653005599976,0.24077852627667412,635
0.0,166.75498175621033,467,0.8497388362884521,35.850024938583374,155.89243865013123,0.9890625,9676800,10.231201648712158,0.0,-0.0009359623,131.5711693763733,3644.6357979774475,0.0,-6.3258616e-05,20,10.231324195861816,0.1777301927194861,0.09197518256874915,0.0,0.34041001859617237,38.382819175720215,17.769301176071167,0.009564936,0.1466909796573876,0.9875,0.0005,0.16333048844537815,32.15824341773987,0.19747899159663865,0.323861491401636,23.470592737197876,0.07884475330926342,476
0.0,181.19414472579956,476,0.7074179649353027,41.31350016593933,170.76264691352844,0.9859375,10137600,9.992591381072998,0.0,-0.001180652,141.7386212348938,3825.8576126098633,0.0,4.785184e-10,21,9.992725849151611,0.21428571428571427,0.07510925772409523,0.0,0.33109838370171135,41.30709648132324,18.97710943222046,0.01026681,0.16446953781512605,0.9875,0.0005,0.16623427672955976,33.89517855644226,0.21593291404612158,0.3245614796026412,28.315641403198242,0.0642385809979653,477
0.0,166.69416522979736,836,1.0787553787231445,37.069567918777466,155.79261231422424,0.990625,10598400,10.437671422958374,0.0,-0.0024688414,129.43168711662292,3992.581452846527,0.0,-5.2781485e-10,22,10.437800884246826,0.5992822966507177,0.23825726514735698,0.0,0.4348610244327081,37.26854157447815,17.428994178771973,0.010781801,0.528975403708134,0.990625,0.0005,0.4451012323943662,31.72036647796631,0.5309859154929577,0.445354381642563,25.280928373336792,0.3310173676533043,710
0.0,192.28074049949646,987,0.737490177154541,46.72828722000122,181.30675196647644,0.9921875,11059200,10.478151798248291,0.0,-0.0020425927,152.1321325302124,4184.898235797882,0.0,1.5513854e-09,23,10.478285312652588,0.6382978723404256,0.47985406974679734,0.0,0.46497819440580207,43.31489706039429,19.35997700691223,0.0064749094,0.5983678444782168,0.9921875,0.0005,0.583897387079832,35.37576627731323,0.6228991596638656,0.46308865427805135,28.435958862304688,0.5004728285026114,952
0.0,171.05781412124634,652,0.875892162322998,40.01080393791199,160.12677693367004,0.9796875,11520000,10.543970823287964,0.0,-0.0024297885,130.9281222820282,4355.990395069122,0.0,-9.550927e-10,24,10.54411244392395,0.4831288343558282,0.15484571581521858,0.0,0.4079827543616697,31.69096612930298,18.33375906944275,0.008343336,0.3960098734662577,0.9703125,0.0005,0.35401529146141214,34.48602271080017,0.458128078817734,0.42818757974525085,28.321658611297607,0.2015065623594876,609
0.0,187.85502862930298,866,1.1859533786773682,47.498481035232544,176.6117708683014,0.9953125,11980800,10.792800188064575,0.0,-0.0024945694,146.06938195228577,4543.873948097229,0.0,-1.8721762e-09,25,10.792969465255737,0.6143187066974596,0.2755727158381875,0.0,0.4427562952624203,40.50598931312561,18.227027416229248,0.011343325,0.5457148527713626,0.9953125,0.0005,0.4667555894308943,32.17331600189209,0.5474254742547425,0.4479219662263445,29.355330228805542,0.36390125837749343,738
0.0,189.616384267807,2078,1.2816405296325684,50.66759991645813,178.59766149520874,0.99375,12441600,10.535059452056885,0.0,-0.0035492529,151.77347588539124,4733.521218538284,0.0,-1.7858094e-09,26,10.535193920135498,0.8589990375360924,0.48943392898362964,0.0,0.38151941398929035,45.69919776916504,18.054325342178345,0.007993364,0.812435334456208,0.99375,0.0005,0.7203383543165468,31.072862148284912,0.7942446043165468,0.3380659415647164,25.541432857513428,0.6437624401624168,1390
0.0,178.56555271148682,517,0.6555006504058838,45.07259941101074,167.15097212791443,0.9890625,12902400,10.87240982055664,0.0,-0.0019454258,140.82364797592163,4912.123920440674,0.0,2.98152e-10,27,10.872681856155396,0.3056092843326886,0.09441232089717867,0.0,0.3628788427607509,35.23765468597412,18.28207540512085,0.0076896064,0.2328880560928433,0.990625,0.0005,0.2296571011673152,35.61449146270752,0.3093385214007782,0.3679780703346498,25.67064118385315,0.09835726547567976,514
0.0,149.54794096946716,590,0.9653966426849365,34.40498328208923,138.7917366027832,0.96875,13363200,10.389177083969116,0.0,-0.0015472881,117.85168743133545,5061.70818734169,0.0,3.089879e-10,28,10.389334440231323,0.38813559322033897,0.1306425252575507,0.0,0.39981077811780674,32.551759004592896,16.146212816238403,0.009565772,0.32853019067796607,0.96875,0.0005,0.28532829422382666,29.728800535202026,0.351985559566787,0.42112678532118214,19.973712921142578,0.16303683764138915,554
0.0,182.26951599121094,3069,1.0937139987945557,52.12535858154297,171.2883906364441,0.9953125,13824000,10.606616258621216,0.0,-0.0027665591,146.64825129508972,5244.019703626633,0.0,7.4667206e-10,29,10.606770992279053,0.8879113717823395,0.5905299606121934,0.0,0.42643156760197976,36.13948631286621,17.648491144180298,0.007176167,0.8712747434017596,0.9953125,0.0005,0.701626323751891,33.73914098739624,0.7397881996974282,0.315378886588047,23.54525637626648,0.8186629324026514,1322
0.0,233.98992276191711,4287,1.4660310745239258,72.6647219657898,222.83727550506592,0.996875,14284800,10.761471509933472,0.0,-0.0033260873,195.96577954292297,5478.037850379944,0.0,7.540713e-10,30,10.761593103408813,0.9246559365523677,0.8299631661757442,0.0,0.3001171957531548,67.67550587654114,18.365750789642334,0.010924585,0.9084787584557966,0.996875,0.0005,0.8816841847498494,30.35219955444336,0.9029535864978903,0.2670234742222342,25.404467582702637,0.8642856562980212,3318
0.0,152.96571898460388,818,0.601975679397583,41.54961705207825,142.46764302253723,0.990625,14745600,9.920500755310059,0.0,-0.0020243349,122.12731432914734,5631.035807847977,0.0,-7.485569e-10,31,9.920654058456421,0.5464547677261614,0.28974821630425357,0.0,0.46033380774443106,29.72861099243164,14.893696069717407,0.008061506,0.5144139669926651,0.990625,0.0005,0.41809571742313323,29.728918313980103,0.45973645680819913,0.4718662923427726,19.73724126815796,0.3927934960848554,683
0.0,158.6259880065918,1876,0.9731569290161133,41.824917793273926,147.76673936843872,0.984375,15206400,10.461801767349243,0.0,-0.0024755234,121.0329098701477,5789.6879069805145,0.0,-9.1109725e-10,32,10.461931705474854,0.8214285714285714,0.42455725647090575,0.0,0.4521475445216057,30.268709182739258,15.1546471118927,0.0070708916,0.7901985607675905,0.9875,0.0005,0.5907993285123967,28.50587749481201,0.6363636363636364,0.37120805259135053,25.75923752784729,0.6480597639107106,968
0.0,191.6008641719818,1284,1.323249340057373,54.35251307487488,180.0283272266388,0.9921875,15667200,11.07137155532837,0.0,-0.0022467826,150.02689719200134,5981.318470478058,0.0,-6.527942e-10,33,11.07150411605835,0.7406542056074766,0.4051728685309572,0.0,0.45746960349508864,39.55723452568054,16.440621376037598,0.007571408,0.6934591608255452,0.9921875,0.0005,0.5506168230944255,32.476008892059326,0.608646188850967,0.42351895828187475,28.67698574066162,0.5612132191167191,879
0.0,194.1218113899231,1283,0.9205000400543213,48.49382042884827,183.1810178756714,0.99375,16128000,10.399402141571045,0.0,-0.0026406804,154.96477890014648,6175.473259925842,0.0,-6.140443e-10,34,10.399542808532715,0.7357755261106781,0.4151637542480052,0.0,0.4563557893799079,47.15311861038208,18.774569988250732,0.0090982085,0.692739185502728,0.99375,0.0005,0.567916780261723,31.720773458480835,0.6161395856052344,0.42215619114528047,27.29453158378601,0.534984788060531,917
0.0,194.41920590400696,2184,1.244321584701538,52.3987181186676,183.3199110031128,0.99375,16588800,10.572636842727661,0.0,-0.0033527045,156.732577085495,6369.927658081055,0.0,1.2964708e-09,35,10.57276964187622,0.8498168498168498,0.573640381198121,0.0,0.42521408577068265,46.78391432762146,17.9136004447937,0.006686236,0.8201043097527472,0.99375,0.0005,0.6972365900383142,31.578340768814087,0.7379310344827587,0.351169573083831,25.34175729751587,0.7073052631864077,1305
0.0,149.30241537094116,1807,1.065317153930664,38.04004263877869,138.76880860328674,0.9859375,17049600,10.176416158676147,0.0,-0.0021045737,120.11270260810852,6519.267482280731,0.0,3.0459e-10,36,10.176536560058594,0.8201438848920863,0.5552986207926407,0.0,0.4143755386326733,32.18643116950989,15.226521015167236,0.011418747,0.7827813710570006,0.9859375,0.0005,0.7048306118618618,28.195401906967163,0.756006006006006,0.37542724866129207,17.589614868164062,0.6498613700286483,1332
0.0,158.97341871261597,648,0.9631390571594238,40.14364528656006,147.90815234184265,0.9890625,17510400,10.63005542755127,0.0,-0.0018547165,123.98744487762451,6678.2690398693085,0.0,1.5556715e-09,37,10.630211591720581,0.4567901234567901,0.142186657428853,0.0,0.3948226502489605,30.650105953216553,15.870643615722656,0.0055147926,0.38915895061728395,0.9921875,0.0005,0.26074546089385475,30.90613031387329,0.3221601489757914,0.44154556727998623,22.956555128097534,0.2433962842519369,537
0.0,174.56476616859436,721,0.7516350746154785,38.147236824035645,163.89050912857056,0.9859375,17971200,10.246536016464233,0.0,-0.00021340822,140.525066614151,6852.868684530258,0.0,2.8404767e-09,38,10.246675729751587,0.5048543689320388,0.578171762943753,0.0,0.4393734727490707,50.54161047935486,15.24163293838501,0.0130371945,0.45106622746185854,0.9859375,0.0005,0.6871956328864354,30.441471815109253,0.7129337539432177,0.4565978336126659,22.612245082855225,0.2995403135813752,1268
0.0,233.77898740768433,8316,1.1597020626068115,86.53177261352539,222.680766582489,0.996875,18432000,10.680611610412598,0.0,-0.0028538597,199.65877151489258,7086.675060272217,0.0,-9.933953e-10,39,10.68075680732727,0.9632034632034632,0.8810086338901735,0.0,0.2320875234111534,63.952985525131226,14.805151224136353,0.007841687,0.9530252299783548,0.996875,0.0005,0.930369378658861,28.408755779266357,0.9423452190881675,0.18857970222893528,21.860716104507446,0.9118663914755488,5637
0.0,180.51178979873657,4435,0.7590804100036621,57.775705337524414,169.0308175086975,0.99375,18892800,11.007381439208984,0.0,-0.0017639884,146.34421801567078,7267.226063251495,0.0,3.4130122e-11,40,11.00750470161438,0.9287485907553551,0.7848517606304767,0.0,0.32308781303414913,38.31966471672058,15.245301723480225,0.009065916,0.9116385992108231,0.99375,0.0005,0.8589318445994278,28.808039665222168,0.8798283261802575,0.25725583894346926,21.92600440979004,0.8447160928235741,2796
0.0,216.57359290122986,4442,1.057133674621582,65.65282082557678,205.34391355514526,0.9953125,19353600,10.804240465164185,0.0,-0.0024932672,179.42234110832214,7483.831988334656,0.0,-3.7329978e-10,41,10.804367065429688,0.9286357496623143,0.8290729727562229,0.0,0.263788931908813,64.4140248298645,14.912233114242554,0.010617755,0.9116899060108059,0.9953125,0.0005,0.9062813620071685,28.239017248153687,0.9230585424133811,0.255415529788043,24.863081455230713,0.8369380963465265,4185
0.0,201.90619540214539,1395,0.9656383991241455,58.46147918701172,191.17707777023315,0.98125,19814400,10.139770984649658,0.0,-0.0021959597,163.97806119918823,7685.765954017639,0.0,-2.0259479e-10,42,10.13991403579712,0.76415770609319,0.43758462762647293,0.0,0.43893683614258144,52.02628803253174,15.51872706413269,0.008171903,0.718304211469534,0.98125,0.0005,0.6240824594852239,30.501511335372925,0.6768350810295519,0.4052087748445018,26.23210573196411,0.5459839386632692,1049
0.0,185.2622585296631,1931,0.7563800811767578,51.07732915878296,174.77554965019226,0.9796875,20275200,9.987490177154541,0.0,-0.0013225254,145.51941847801208,7871.0598702430725,0.0,-5.474184e-10,43,9.987634181976318,0.8203003625064733,0.6453164411213503,0.0,0.3966845129701,42.44120907783508,15.688140630722046,0.011119095,0.7955520132055931,0.9828125,0.0005,0.7647690136660726,30.05564045906067,0.7890671420083185,0.3743396963757642,28.49818229675293,0.6776131855120786,1683
0.0,169.56062269210815,2049,0.6732022762298584,44.28582978248596,159.1575322151184,0.9921875,20736000,9.944280862808228,0.0,-0.0011785916,132.20466446876526,8040.6619527339935,0.0,5.5888105e-10,44,9.944448232650757,0.8374816983894583,0.4203555758205901,0.0,0.44974031724574054,34.60093402862549,16.6400043964386,0.02692146,0.8080504209370425,0.9921875,0.0005,0.5928334407216495,30.099822998046875,0.6412371134020619,0.35872977720645155,26.27841830253601,0.6731022117163462,970
0.0,172.27993750572205,1068,1.062946081161499,41.9455406665802,160.21647334098816,0.9921875,21196800,11.59960126876831,0.0,-0.001160707,132.41971802711487,8212.970440864563,0.0,-9.4446805e-11,45,11.599735021591187,0.6779026217228464,0.33303525108425164,0.0,0.45883878673334716,35.801016092300415,16.225170850753784,0.012296442,0.6306633309925094,0.9921875,0.0005,0.5096538104089219,30.478091955184937,0.5600991325898389,0.44267784590147735,26.73260807991028,0.46180011208861255,807
0.0,749.959415435791,10155,1.002631425857544,327.56180357933044,738.7321579456329,0.996875,21657600,10.793309688568115,0.0,-0.0023165394,704.5958080291748,8962.962347745895,0.0,-2.0825643e-09,46,10.793439626693726,0.9683899556868538,0.9330841479845289,0.0,0.19141552355903077,326.7497112751007,14.84339427947998,0.009862363,0.9613830933037912,0.996875,0.0005,0.9553391040577404,28.67167568206787,0.9626051375312571,0.17582271029567376,33.13243269920349,0.9364139659464886,8798
0.0,189.5887372493744,3136,0.764246940612793,53.82703924179077,178.08809614181519,0.9890625,22118400,10.957633972167969,0.0,-0.003367808,148.30210852622986,9152.57952094078,0.0,3.9268135e-09,47,10.957802057266235,0.9021045918367347,0.5661939231438783,0.0,0.4018343794940416,42.028329610824585,15.632250308990479,0.0043820995,0.8751459861288264,0.9859375,0.0005,0.7301604323953329,29.917137622833252,0.7741935483870968,0.2936501716400846,29.020493507385254,0.7645077147556909,1457
0.0,208.8763291835785,1189,0.9828047752380371,55.94525337219238,197.80492568016052,0.984375,22579200,10.54256010055542,0.0,-0.0016741324,171.42986941337585,9361.512067317963,0.0,1.4845895e-09,48,10.542685508728027,0.7207737594617325,0.6391483167072489,0.0,0.3713686500810718,58.135297536849976,17.882493257522583,0.0055246963,0.669160008410429,0.984375,0.0005,0.7845138507953922,32.50357675552368,0.8222709818979704,0.4219799764687909,25.391128540039062,0.47390668229449256,1823
0.0,188.37754344940186,1840,0.967780351638794,43.78006649017334,177.46668028831482,0.9890625,23040000,10.486070394515991,0.0,-0.0014955016,145.5884952545166,9549.915466070175,0.0,-4.098887e-10,49,10.486217975616455,0.8059782608695653,0.10680067572771305,0.0,0.3682396125781233,43.406805753707886,19.59508967399597,0.004004268,0.7849269701086957,0.9875,0.0005,0.21831631397637793,33.02658224105835,0.2736220472440945,0.3898637391619105,30.90924882888794,0.7067525355323534,508
0.0,171.5029637813568,716,0.6608192920684814,36.36177849769592,160.38471865653992,0.98125,23500800,10.53166651725769,0.0,-0.0017017489,131.34187817573547,9721.454848051071,0.0,8.109821e-10,50,10.533965826034546,0.505586592178771,0.1535969377466969,0.0,0.4150683525512815,36.179503202438354,18.3545560836792,0.0038076607,0.44735291550279327,0.9734375,0.0005,0.3232024572649573,33.10075545310974,0.39487179487179486,0.4528814543048686,28.381056785583496,0.27234670933704386,585
0.0,198.38655853271484,1894,0.9390790462493896,62.082053661346436,188.03246188163757,0.98125,23961600,9.842742919921875,0.0,-0.0029109986,161.5505657196045,9919.869985342026,0.0,-1.097756e-09,51,9.842860221862793,0.8215417106652587,0.5677246465132978,0.0,0.44734190271566565,48.7643666267395,15.074688196182251,0.007306558,0.7912833289334742,0.98125,0.0005,0.6727474814967106,28.717726230621338,0.6949013157894737,0.37012598772529387,25.5415780544281,0.6423698473606395,1216
0.0,228.11481928825378,4455,1.6398224830627441,97.18543100357056,217.16949844360352,0.99375,24422400,10.511976480484009,0.0,0.011144413,193.36605644226074,10148.012480020523,0.0,-8.1263405e-09,52,10.512111186981201,0.9384960718294052,0.6731997451654875,0.0,0.33285430608582695,44.73834705352783,15.900635004043579,0.09274572,0.9130401234567901,0.9921875,0.0005,0.8234162511332728,29.42300057411194,0.8699002719854941,0.23943138761366684,22.16223907470703,0.8053626884561259,2206
0.0,158.4842607975006,649,0.7386503219604492,30.10911750793457,147.92546582221985,0.99375,24883200,10.168758392333984,0.0,-0.00079500035,122.69174337387085,10306.524032831192,0.0,5.0177934e-10,53,10.168884992599487,0.4437596302003082,0.032805599431888766,0.0,0.2507545209190604,39.542375802993774,18.10140562057495,0.0071441554,0.3894717835130971,0.971875,0.0005,0.09453835227272726,29.07923936843872,0.13863636363636364,0.44307121069967226,24.494006872177124,0.23008707879816157,440
0.0,193.86771202087402,2814,1.156517505645752,58.64157223701477,182.44201183319092,0.9890625,25344000,10.913551330566406,0.0,0.0008087597,155.93420696258545,10500.431976556778,0.0,-1.8685438e-09,54,10.913723945617676,0.9068941009239516,0.49778224488682443,0.0,0.4011323695052362,40.79800057411194,17.824102878570557,0.015304248,0.8621785047974413,0.9890625,0.0005,0.6966992339022499,32.0081729888916,0.7664856477889838,0.2831624862727434,25.349958419799805,0.6728259136495867,1289
0.0,154.97946405410767,528,0.746356725692749,36.97321891784668,144.292240858078,0.9828125,25804800,10.17087459564209,0.0,-0.00077663397,122.86269474029541,10655.470161437988,0.0,4.5589756e-12,55,10.172861337661743,0.2746212121212121,0.01909513945086887,0.0,0.1870553086565095,30.941786766052246,17.31855058670044,0.0037579448,0.24425011837121213,0.9828125,0.0005,0.047605906921241045,31.63550901412964,0.06921241050119331,0.4087570544018121,20.682074546813965,0.1791527607642153,419
0.0,189.41587591171265,1451,0.7220990657806396,48.89378499984741,177.61737751960754,0.98125,26265600,11.162463665008545,0.0,-0.001059171,148.38089561462402,10844.931865692139,0.0,1.7744834e-09,56,11.16259241104126,0.746381805651275,0.6237683029604775,0.0,0.4218116327834824,43.70287823677063,15.886453628540039,0.005680193,0.7265334252239835,0.98125,0.0005,0.7277225703983518,31.13256025314331,0.7506868131868132,0.42515586134594446,28.51319646835327,0.6329732271003772,1456
0.0,230.9946870803833,4838,0.7551994323730469,92.37995171546936,220.65188217163086,0.9953125,26726400,9.74336051940918,0.0,-0.0007935321,197.2274112701416,11075.984230041504,0.0,-3.9906983e-10,57,9.743488788604736,0.9284828441504754,0.7385681499685188,0.0,0.3872264142750589,51.775909662246704,17.45969033241272,0.006747839,0.9184328493178998,0.9953125,0.0005,0.7949798126614988,28.482501745224,0.8118863049095607,0.25758673607652494,22.667975902557373,0.883234978485372,1935
0.0,168.40413308143616,791,0.6170539855957031,53.53868556022644,158.25474977493286,0.99375,27187200,9.758078575134277,0.0,0.002624705,137.76905584335327,11244.41652750969,0.0,4.953925e-10,58,9.758260250091553,0.5094816687737042,0.009793017041549147,0.0,0.14148008435653037,31.03088903427124,16.28857731819153,0.044358768,0.49578460809102404,0.98125,0.0005,0.026022658150851582,30.515862703323364,0.0364963503649635,0.4891880724010883,19.867563009262085,0.4441292480009938,411
0.0,167.63780403137207,719,0.7774934768676758,39.877711057662964,157.09564805030823,0.990625,27648000,10.215529203414917,0.0,-0.00052714185,128.3483440876007,11412.079489946365,0.0,-4.3097657e-11,59,10.21567678451538,0.5243393602225312,0.0636466971682235,0.0,0.3342354462829366,33.42854690551758,16.49873661994934,0.005696195,0.45069975660639783,0.984375,0.0005,0.20754267068273094,32.344945192337036,0.30522088353413657,0.4467089802031258,27.968733310699463,0.2902087319196608,498
0.0,175.5669651031494,2027,0.593461275100708,51.050631523132324,164.9669497013092,0.99375,28108800,10.123477220535278,0.0,-0.001912425,141.63541054725647,11587.674213171005,0.0,-1.6122816e-09,60,10.12362289428711,0.8426245683275777,0.3848830767174458,0.0,0.471476477353537,36.12919998168945,16.40820598602295,0.0043577277,0.8065652750370005,0.99375,0.0005,0.4756997192866579,31.62291407585144,0.5178335535006605,0.36077934142023277,22.736877918243408,0.7038061243031356,757
0.0,172.1845943927765,1074,0.6447794437408447,47.855968713760376,160.8583128452301,0.9859375,28569600,10.705169200897217,0.0,-0.0016027433,134.89793062210083,11759.890941858292,0.0,-2.8284996e-11,61,10.705311298370361,0.6927374301675978,0.24257025575092678,0.0,0.44148045788058543,32.353338956832886,16.10948395729065,0.0041094017,0.633902176443203,0.9796875,0.0005,0.42465151239067056,31.355014324188232,0.4970845481049563,0.43542970606290327,25.314547061920166,0.45462497417014797,686
0.0,244.22860407829285,3030,0.9859998226165771,79.5590329170227,233.23289585113525,0.990625,29030400,10.54356837272644,0.0,-0.0016244221,207.45144820213318,12004.14748096466,0.0,3.462974e-10,62,10.543986797332764,0.8933993399339935,0.7832367393964994,0.0,0.3316052925994788,75.59292411804199,16.448312997817993,0.003550681,0.8701387169966996,0.990625,0.0005,0.8518040572232645,29.770550966262817,0.8727954971857411,0.3076454716975308,24.794039011001587,0.7907232126250223,2665
0.0,188.59480667114258,1491,0.6442835330963135,52.82862567901611,178.09255647659302,0.99375,29491200,9.966056823730469,0.0,-0.0024132929,150.96094512939453,12192.773272275925,0.0,1.7014635e-09,63,9.96621036529541,0.7793427230046949,0.4360707293880637,0.0,0.4413809317048531,44.09983491897583,16.222667694091797,0.0039125634,0.7362078722334003,0.99375,0.0005,0.6169154304474707,30.325311183929443,0.6712062256809338,0.3974708456884977,26.4833722114563,0.5609044457346364,1028
0.0,178.0493631362915,464,0.4376983642578125,43.63254714012146,167.4759545326233,0.9671875,29952000,10.033958911895752,0.0,-0.00045503204,139.4772686958313,12370.857474803925,0.0,-7.290283e-05,64,10.034096240997314,0.16379310344827586,0.016476458921739608,0.0,0.2031469537194178,34.827744483947754,16.87089490890503,0.004190164,0.1378771551724138,0.9515625,0.0005,0.057425560141509444,36.84290599822998,0.07547169811320754,0.31610635403764625,27.559948205947876,0.06852912954811384,424
0.0,183.5610203742981,642,0.6452376842498779,43.050966024398804,172.60793566703796,0.9671875,30412800,10.48279857635498,0.0,-0.0011178842,143.41721272468567,12554.459256887436,0.0,-9.500523e-10,65,10.482937335968018,0.43302180685358255,0.025822185568432236,0.0,0.2566576081106858,39.1387836933136,19.44624614715576,0.0028312677,0.3824766355140187,0.9265625,0.0005,0.10568469101123595,35.65724992752075,0.1550561797752809,0.44227866067329863,28.544504642486572,0.20779591823817695,445
0.0,191.79817080497742,1306,0.9644467830657959,50.68932747840881,180.11802196502686,0.9953125,30873600,11.06996750831604,0.0,-0.0022114925,152.2523398399353,12746.289910554886,0.0,1.8960253e-09,66,11.070346593856812,0.7473200612557427,0.5406522581156655,0.0,0.42627857994893537,42.056488037109375,18.6268150806427,0.0028603226,0.6990129689892802,0.9953125,0.0005,0.6860854216388226,33.250893354415894,0.7295147175815434,0.4214473397600764,26.900209426879883,0.5735105436358735,1257
0.0,259.0913965702057,5823,0.8058576583862305,106.99657726287842,247.63754415512085,0.99375,31334400,10.74035382270813,0.0,-0.0025225515,217.20728826522827,13005.407711982727,0.0,2.2814735e-10,67,10.740735054016113,0.9465911042417997,0.4630072294671491,0.0,0.4298525019555669,52.15921998023987,17.293214797973633,0.002761546,0.9327998883736907,0.99375,0.0005,0.6478099843470483,32.19427752494812,0.7039355992844365,0.22523482734233408,29.623039722442627,0.8766482946599851,1118
0.0,187.20384550094604,2506,0.6637542247772217,54.09432411193848,175.66277861595154,0.9890625,31795200,11.206796407699585,0.0,-0.0018887994,151.49311113357544,13192.636803865433,0.0,5.857896e-11,68,11.207160711288452,0.8715083798882681,0.5957233842909603,0.0,0.41215130413129136,40.476683616638184,18.14001226425171,0.0051858188,0.8434388717079009,0.9890625,0.0005,0.7250871080139373,32.58886528015137,0.7630662020905923,0.3313544492624792,23.504517078399658,0.7430050204505269,1435
0.0,207.4712269306183,1073,0.9640605449676514,65.72086071968079,196.4695062637329,0.990625,32256000,10.389232873916626,0.0,-0.0016777823,171.40726852416992,13400.140759468079,0.0,2.2743305e-09,69,10.389353036880493,0.6831314072693383,0.1931285649353606,0.0,0.4349466939724954,45.15142631530762,18.424457550048828,0.004119051,0.6323246738117427,0.990625,0.0005,0.3671974840255591,35.1592583656311,0.4233226837060703,0.4380229730931617,24.097104787826538,0.4482447152271868,626
0.0,171.40848851203918,566,0.7330641746520996,36.375088930130005,160.84709668159485,0.975,32716800,10.109399557113647,0.0,-0.0011742419,130.54568791389465,13571.577083349228,0.0,-2.71406e-10,70,10.109545469284058,0.3462897526501767,0.040363317149784105,0.0,0.27863463695483454,37.35322022438049,18.764506340026855,0.0042992025,0.29812003091872785,0.9796875,0.0005,0.12356828193832597,32.44245958328247,0.17841409691629956,0.419657489338475,29.567412614822388,0.17479915016300754,454
0.0,156.45231008529663,1703,0.7671277523040771,35.73723244667053,146.18105101585388,0.9828125,33177600,9.788023471832275,0.0,-0.0013138562,125.08298468589783,13728.060096502304,0.0,6.3873207e-10,71,9.788164615631104,0.7950675278919553,0.5501523471535888,0.0,0.4298130044533213,39.280694246292114,16.16657829284668,0.0103136925,0.7680371036406342,0.984375,0.0005,0.686906473037272,27.350755214691162,0.7240285487708168,0.3920447856322241,20.329877853393555,0.6457809014622021,1261
0.0,203.44644451141357,3390,0.6269369125366211,75.80332255363464,193.28954982757568,0.99375,33638400,9.677854299545288,0.0,-0.0014419236,172.13104128837585,13931.534806728363,0.0,-1.4911151e-09,72,9.677975416183472,0.9050147492625369,0.6743051862471763,0.0,0.36680041291492044,47.248210430145264,14.831429243087769,0.01866818,0.8842514749262538,0.99375,0.0005,0.7973238460546674,27.63932728767395,0.8303249097472925,0.289418031095209,20.530492067337036,0.7968287354363014,1939
0.0,182.12867856025696,3425,0.9250390529632568,61.347161054611206,171.67032289505005,0.9921875,34099200,10.038949728012085,0.0,-0.0019981854,151.78227186203003,14113.684778690338,0.0,1.2232684e-10,73,10.039088726043701,0.8983941605839416,0.7695009795705402,0.0,0.3780616364514007,42.81720447540283,13.934301137924194,0.004187726,0.8847262773722627,0.9921875,0.0005,0.8127215320301461,27.879881381988525,0.8233631653320772,0.2998710076746438,18.96187114715576,0.8281877253372951,2123
0.0,150.29700922966003,1224,0.8385076522827148,37.608400106430054,139.6100549697876,0.9796875,34560000,10.24905252456665,0.0,0.0027555053,121.73398971557617,14264.004274606705,0.0,-3.0064663e-11,74,10.24919319152832,0.7344771241830066,0.33465455283959894,0.0,0.4459989062456097,33.55140924453735,15.405105352401733,0.027189285,0.6792738970588236,0.9828125,0.0005,0.5357906139835488,29.313872814178467,0.600470035252644,0.4145362784097542,17.036351919174194,0.4700398994485632,851
0.0,131.67335987091064,2002,1.1503081321716309,33.44796299934387,121.2389121055603,0.984375,35020800,9.768754482269287,0.0,-0.0023295106,107.81373238563538,14395.710797309875,0.0,4.017692e-10,75,9.768864631652832,0.8316683316683317,0.535719300662544,0.0,0.44368722309136177,26.63300347328186,13.874993801116943,0.0052521294,0.803301386113886,0.984375,0.0005,0.6578125,26.804568767547607,0.6961038961038961,0.36765654239818696,12.273760080337524,0.6932263287018192,1155
0.0,126.17276000976562,410,0.4992852210998535,27.647387504577637,116.32651233673096,0.9296875,35481600,9.400080680847168,0.0,-0.00038441637,99.97653794288635,14521.907761335373,0.0,2.7378305e-10,76,9.400207996368408,0.03414634146341464,0.0018847199889977578,0.0,0.06764318470626864,24.151126384735107,14.403384447097778,0.0023882962,0.025053353658536583,0.9125,0.0005,0.00581575682382134,28.29542350769043,0.007444168734491315,0.13925000038381766,15.849686861038208,0.0089106989378297,403
0.0,146.8419759273529,945,0.904578447341919,27.557349681854248,136.70280170440674,0.9828125,35942400,9.606042385101318,0.0,-0.0017586735,123.43169784545898,14668.782588243484,0.0,-1.7790704e-09,77,9.606201887130737,0.638095238095238,0.849633781030836,0.0,0.2738380534624455,48.65468502044678,14.18504023551941,0.0032129728,0.5819097222222223,0.9953125,0.0005,0.9032718327183273,27.462945461273193,0.9183271832718327,0.4429795986539709,12.364954710006714,0.36971133155921077,4065
0.0,158.52597570419312,516,0.6155691146850586,43.01692461967468,147.22369980812073,0.990625,36403200,10.901177883148193,0.0,-0.00084462145,120.21322083473206,14827.343817472458,0.0,-1.2452398e-09,78,10.90158748626709,0.2596899224806202,0.05390561483478466,0.0,0.27874680245601313,24.7779278755188,13.740926265716553,0.0038878773,0.22712875484496123,0.990625,0.0005,0.09848335214446952,33.04004693031311,0.11286681715575621,0.38851298732602335,26.393864393234253,0.12439801095408727,443
0.0,175.07529306411743,587,0.7050433158874512,41.663440465927124,164.3815746307373,0.984375,36864000,10.264350891113281,0.0,-0.0010674248,139.8931074142456,15002.445385217667,0.0,6.141351e-10,79,10.26478123664856,0.3424190800681431,0.07721250820013324,0.0,0.31744957894707454,39.20084857940674,18.110602140426636,0.0036325026,0.31979077938671213,0.9828125,0.0005,0.12949686819172115,34.936068296432495,0.1437908496732026,0.4447451833388035,23.782413721084595,0.2241598838301644,459
0.0,191.97530698776245,2486,0.7963576316833496,70.11631894111633,181.1598358154297,0.9921875,37324800,10.346343517303467,0.0,-0.0016755065,158.6228003501892,15194.454730987549,0.0,-2.8584444e-09,80,10.346467971801758,0.8753016894609815,0.2604034411019214,0.0,0.44218274392429485,36.69920468330383,16.685984134674072,0.003092795,0.8425300432421561,0.9921875,0.0005,0.42727561773255823,28.8350088596344,0.5072674418604651,0.327106839874489,21.739147663116455,0.7348138043839574,688
0.0,234.75332236289978,3828,0.7095019817352295,76.07722020149231,223.2402467727661,0.9921875,37785600,11.015742063522339,0.0,-0.0018346702,196.09658098220825,15429.235297441483,0.0,-6.3088906e-10,81,11.01599931716919,0.922675026123302,0.8058265224104356,0.0,0.2764786656041089,68.14333987236023,15.643661975860596,0.00533625,0.898104019723093,0.9921875,0.0005,0.8905116671352263,28.630327939987183,0.917908349732921,0.26731412245484454,26.43315553665161,0.808694254886332,3557
0.0,211.6414704322815,3949,1.0147533416748047,63.33682632446289,200.11579751968384,0.990625,38246400,11.107922315597534,0.0,-0.0031581195,168.91865420341492,15640.913803577423,0.0,-2.3952335e-10,82,11.108036756515503,0.9250443150164599,0.7495547641900321,0.0,0.3135086099169293,50.97270679473877,16.969357013702393,0.0070189023,0.9013057103064065,0.990625,0.0005,0.8595048817628089,31.057600736618042,0.8853457542099605,0.26101044863486567,30.18076491355896,0.7965460684814706,2791
0.0,194.9508011341095,1392,1.0253713130950928,55.318254709243774,184.977698802948,0.98125,38707200,9.53606367111206,0.0,-0.002139699,154.97599530220032,15835.9089615345,0.0,1.2888393e-10,83,9.536186218261719,0.7478448275862069,0.5022408755458295,0.0,0.4290421418057987,42.71900534629822,16.44395637512207,0.006203235,0.715587957974138,0.98125,0.0005,0.6750552983539095,33.91303515434265,0.7144032921810699,0.4186498527098482,28.975311756134033,0.5783225180646107,1215
0.0,307.85861110687256,4900,0.8549273014068604,169.84379863739014,296.2111451625824,0.9953125,39168000,11.112594366073608,0.0,-0.001896714,266.54300117492676,16143.804478645325,0.0,2.1669089e-09,84,11.11273455619812,0.9314285714285714,0.42001723052418627,0.0,0.46045323672147215,39.30510497093201,18.920780420303345,0.010746474,0.9195998086734694,0.9953125,0.0005,0.5684436274509803,31.578010082244873,0.6111111111111112,0.250573870568601,28.8118736743927,0.8651702214242913,918
0.0,163.54057550430298,896,0.8688158988952637,36.118327617645264,152.85559129714966,0.9703125,39628800,10.253472089767456,0.0,-0.00017698247,127.34711337089539,16307.379782676697,0.0,-1.6668696e-09,85,10.253607273101807,0.6060267857142857,0.10746080544786822,0.0,0.38564614107496326,37.38314437866211,17.54021120071411,0.0137252305,0.557958984375,0.98125,0.0005,0.25565490150093806,29.862947702407837,0.3151969981238274,0.4532338463601924,24.638508081436157,0.3640270229481959,533
0.0,163.3530912399292,1708,0.597287654876709,47.7415714263916,153.1547656059265,0.9953125,40089600,9.767214059829712,0.0,0.00201725,133.3648862838745,16470.760856866837,0.0,1.7164613e-09,86,9.767335891723633,0.8085480093676815,0.05797774447567401,0.0,0.3036651531196589,33.47184634208679,17.32184362411499,0.031093244,0.7697416569086651,0.990625,0.0005,0.14190800107758622,28.59946370124817,0.1961206896551724,0.38364667325050383,19.191608667373657,0.6404526137469161,464
0.0,181.85372066497803,1023,0.555743932723999,45.16019868850708,171.59575533866882,0.9765625,40550400,9.84907865524292,0.0,-0.002138295,140.27885508537292,16652.643253087997,0.0,-3.5528275e-10,87,9.849229097366333,0.6432062561094819,0.20234944661826043,0.0,0.43662416160217415,37.468299865722656,16.876412391662598,0.04226302,0.612411412512219,0.975,0.0005,0.30572826086956517,34.119166135787964,0.33043478260869563,0.456548118319728,30.76014804840088,0.45917846166905624,575
0.0,243.96916270256042,1068,0.8761088848114014,62.881638050079346,233.05568647384644,0.9859375,41011200,10.377645254135132,0.0,2.8381162e-05,203.7584342956543,16896.643852710724,0.0,-4.2784815e-10,88,10.377772569656372,0.6947565543071161,0.473854083316973,0.0,0.43096545143074855,79.88320851325989,18.318537950515747,0.0041582463,0.6322214419475656,0.9734375,0.0005,0.6517107158687944,35.216951847076416,0.7092198581560284,0.436481028267812,28.420016288757324,0.471480010478521,1128
0.0,239.7268557548523,5571,0.8734636306762695,77.4926221370697,229.0327763557434,0.9953125,41472000,10.215545654296875,0.0,0.0013103137,203.0159556865692,17136.3998568058,0.0,3.530861e-09,89,10.215677976608276,0.9436366900017951,0.8962246022012452,0.0,0.2431621083752555,70.92973279953003,16.295053958892822,0.030887838,0.9296653428468856,0.9953125,0.0005,0.9269960611677479,30.31674075126648,0.9388322520852641,0.23072693765756688,25.14193606376648,0.8777918031462538,5395
0.0,150.35577154159546,999,0.6163582801818848,41.80945587158203,140.23636865615845,0.9890625,41932800,9.653939723968506,0.0,0.0012531534,125.46635246276855,17286.782075881958,0.0,1.3845924e-12,90,9.65408182144165,0.6316316316316316,0.28819934731027774,0.0,0.4362940719793793,35.35876417160034,15.240924596786499,0.04535432,0.6027855980980981,0.9890625,0.0005,0.5201102716727717,26.385913133621216,0.5995115995115995,0.46257320895321824,14.152612924575806,0.4738716029950388,819
0.0,149.09987473487854,1312,0.7875123023986816,39.66526985168457,138.6651473045349,0.9875,42393600,10.014082670211792,0.0,0.010902643,117.60681486129761,17435.91198182106,0.0,3.1942755e-09,91,10.014208555221558,0.7423780487804879,0.4173226906863032,0.0,0.465305382012134,29.423378229141235,14.536517858505249,0.22146377,0.6997260861280489,0.984375,0.0005,0.5595883046614872,28.32833957672119,0.5948945615982242,0.41743177803369064,20.269707918167114,0.5304838631415655,901
0.0,174.28031754493713,979,0.844273567199707,43.1966450214386,162.5553436279297,0.9890625,42854400,11.170861959457397,0.0,-0.00026165403,137.2381796836853,17610.227383852005,0.0,-8.10877e-10,92,11.170999765396118,0.6404494382022472,0.5583447330914784,0.0,0.38139883975804134,40.67062044143677,13.900312185287476,0.0496689,0.595997191011236,0.9890625,0.0005,0.7464767752918289,31.19682741165161,0.8002594033722439,0.4521554643002824,24.469783306121826,0.4279786842799084,1542
0.0,190.6712839603424,649,0.39585232734680176,45.65284037590027,180.25458884239197,0.990625,43315200,9.92132019996643,0.0,-0.0010224448,150.59325194358826,17800.933652877808,0.0,5.211601e-10,93,9.921465158462524,0.43605546995377503,0.3622173516783159,0.0,0.47191321413521714,48.348206758499146,17.199917316436768,0.0131056635,0.3888626733436055,0.990625,0.0005,0.48151686766623203,32.82578730583191,0.5149934810951761,0.44957059241325725,29.26456594467163,0.2430735482687775,767
0.0,186.459135055542,3303,0.4015054702758789,62.93148922920227,175.65094137191772,0.990625,43776000,10.321834087371826,0.0,0.0011119419,151.51312017440796,17987.422392845154,0.0,5.6800764e-10,94,10.32201099395752,0.8922191946715108,0.4433367498732615,0.0,0.4861511428095178,35.026400566101074,16.021494388580322,0.118258536,0.8800195844686648,0.990625,0.0005,0.5140434683313033,30.070802688598633,0.5298416565164433,0.3066744545229481,23.735093355178833,0.8202226203745178,821
0.0,157.80328750610352,546,0.5580992698669434,35.781952142715454,146.97230792045593,0.9703125,44236800,10.363307237625122,0.0,-0.000717062,120.36684250831604,18145.287442445755,0.0,5.0658844e-10,95,10.363439321517944,0.3076923076923077,0.06365619556395115,0.0,0.3253635203819937,31.886149168014526,16.895050048828125,0.013870269,0.27099072802197804,0.9640625,0.0005,0.1648765756302521,29.560076475143433,0.21428571428571427,0.40865497217361685,26.046388387680054,0.14358569476718455,476
0.0,179.05260467529297,478,0.4032022953033447,42.084497690200806,168.2232701778412,0.98125,44697600,10.398887395858765,0.0,-0.00027484898,139.4002320766449,18324.370512008667,0.0,-1.322252e-10,96,10.399028778076172,0.19246861924686193,0.027890909373635947,0.0,0.24252094497798315,37.6169114112854,20.06559705734253,0.0031864278,0.16604341004184095,0.94375,0.0005,0.08167744252873564,33.418477296829224,0.10574712643678161,0.34420703294131555,28.41885542869568,0.08971451153104734,435
0.0,170.3649456501007,445,0.59987473487854,34.535499572753906,159.73767614364624,0.965625,45158400,10.087031364440918,0.0,-0.00037440474,135.43346762657166,18494.765828371048,0.0,2.565149e-10,97,10.087177038192749,0.14382022471910114,0.002825654671810739,0.0,0.08075364601173052,39.84612417221069,19.82520842552185,0.0029320628,0.10482092696629211,0.8890625,0.0005,0.008504795792079209,34.33988857269287,0.012376237623762377,0.26541906627083467,23.70337963104248,0.035506869915080674,404
0.0,159.83763933181763,487,0.3458583354949951,36.42061448097229,149.59427404403687,0.9625,45619200,9.682009220123291,0.0,0.00035408398,126.47786211967468,18654.631697416306,0.0,5.2945137e-10,98,9.682140827178955,0.188911704312115,0.008232681130157642,0.0,0.15813474593255364,35.125813245773315,18.443438291549683,0.008176325,0.1796457905544148,0.94375,0.0005,0.03737951807228916,30.498072862625122,0.05542168674698795,0.37227106018673783,22.769386291503906,0.1328041982721778,415
0.0,188.6481695175171,888,0.2740514278411865,52.00315737724304,177.6619598865509,0.9875,46080000,10.360949039459229,0.0,-0.00032071746,150.39032578468323,18843.315833568573,0.0,1.2772231e-09,99,10.36107873916626,0.5630630630630631,0.45308634877475307,0.0,0.48751567218571285,41.138482332229614,16.379419803619385,0.004269678,0.5499507319819821,0.9875,0.0005,0.5127556471306471,33.6945424079895,0.5262515262515263,0.4855913325722693,26.996528387069702,0.4940996614956356,819


==> archive/rl/unlock/unlock_dynamic.csv <==
timesteps,mean,std
4.608000000000000000e+05,5.545441806316375732e-02,9.965225122869014740e-03
9.216000000000000000e+05,6.401901692152023315e-02,4.354016482830047607e-02
1.382400000000000000e+06,8.827009797096252441e-02,6.264487653970718384e-02
1.843200000000000000e+06,7.834406942129135132e-02,5.811185017228126526e-02
2.304000000000000000e+06,1.173781827092170715e-01,8.164770156145095825e-02
2.764800000000000000e+06,9.474102407693862915e-02,6.620080769062042236e-02
3.225600000000000000e+06,1.321452856063842773e-01,1.037998050451278687e-01
3.686400000000000000e+06,1.321131139993667603e-01,9.802490472793579102e-02
4.147200000000000000e+06,1.107640564441680908e-01,8.598588407039642334e-02
4.608000000000000000e+06,2.025852203369140625e-01,1.735847145318984985e-01
5.068800000000000000e+06,8.675929158926010132e-02,7.079984992742538452e-02
5.529600000000000000e+06,1.649052649736404419e-01,1.501872688531875610e-01
5.990400000000000000e+06,2.277145385742187500e-01,2.050036936998367310e-01
6.451200000000000000e+06,1.039637699723243713e-01,8.726351708173751831e-02
6.912000000000000000e+06,3.690326586365699768e-02,2.716292068362236023e-02
7.372800000000000000e+06,1.183087229728698730e-01,9.664318710565567017e-02
7.833600000000000000e+06,2.696435153484344482e-01,2.412658482789993286e-01
8.294400000000000000e+06,3.985216915607452393e-01,3.611445724964141846e-01
8.755200000000000000e+06,1.266846507787704468e-01,9.488187730312347412e-02
9.216000000000000000e+06,3.614959716796875000e-01,2.899500131607055664e-01
9.676800000000000000e+06,2.161287218332290649e-01,1.608752459287643433e-01
1.013760000000000000e+07,4.177788794040679932e-01,3.194945156574249268e-01
1.059840000000000000e+07,2.067215889692306519e-01,1.421027630567550659e-01
1.105920000000000000e+07,4.038620293140411377e-01,2.855007052421569824e-01
1.152000000000000000e+07,1.995508670806884766e-01,1.665388643741607666e-01
1.198080000000000000e+07,4.761904776096343994e-01,3.374772667884826660e-01
1.244160000000000000e+07,1.641696691513061523e-01,1.174906343221664429e-01
1.290240000000000000e+07,6.360229849815368652e-01,4.500870704650878906e-01
1.336320000000000000e+07,4.814200401306152344e-01,3.404166698455810547e-01
1.382400000000000000e+07,4.328912794589996338e-01,3.061995804309844971e-01
1.428480000000000000e+07,5.894827246665954590e-01,4.175542891025543213e-01
1.474560000000000000e+07,6.316481232643127441e-01,4.467155635356903076e-01
1.520640000000000000e+07,1.476552337408065796e-01,1.079475954174995422e-01
1.566720000000000000e+07,6.033293604850769043e-01,4.268101155757904053e-01
1.612800000000000000e+07,3.795230388641357422e-01,3.019953668117523193e-01
1.658880000000000000e+07,2.534600496292114258e-01,1.891214549541473389e-01
1.704960000000000000e+07,5.140659213066101074e-01,3.643974065780639648e-01
1.751040000000000000e+07,3.291313722729682922e-02,2.374778129160404205e-02
1.797120000000000000e+07,6.366137862205505371e-01,4.501744508743286133e-01
1.843200000000000000e+07,5.887256264686584473e-01,4.182289838790893555e-01
1.889280000000000000e+07,5.295899510383605957e-01,3.764473795890808105e-01
1.935360000000000000e+07,6.216964721679687500e-01,4.396763443946838379e-01
1.981440000000000000e+07,6.055673956871032715e-01,4.282019436359405518e-01
2.027520000000000000e+07,1.679039746522903442e-01,2.088879942893981934e-01
2.073600000000000000e+07,6.051338911056518555e-01,4.289785027503967285e-01
2.119680000000000000e+07,6.269878745079040527e-01,4.434951245784759521e-01
2.165760000000000000e+07,4.016085565090179443e-01,3.019866049289703369e-01
2.211840000000000000e+07,5.792210698127746582e-01,4.101737141609191895e-01


==> archive/rl/unlock/unlock_dynamic_2.csv <==
Step_1-AverageDiscountedReturn,Step_0-EnvExecTime,Step_1-StdReturn,Step_0-AverageDiscountedReturn,n_timesteps,Step_0-Completion_rate,Time-MAMLSteps,Step_0-MaxReturn,KLInner,Itr,Time-SampleProc,Step_0-StdReturn,Time,Step_1-PolicyExecTime,Time-TotalInner,Time-InnerStep,Step_1-Completion_rate,LossAfter,Step_1-AverageReturn,Step_0-PolicyExecTime,ItrTime,Step_0-NumTrajs,KLCoeffInner,Time-OuterStep,Step_0-Completion_Rate,Step_0-MinReturn,Step_1-MinReturn,Step_1-NumTrajs,Time-Sampling,Step_0-AverageReturn,Step_1-MaxReturn,LossBefore,Step_1-Completion_Rate,Step_1-EnvExecTime
0.013977444681524464,27.051297426223755,0.17228081515553964,0.016663660930650522,460800,0.0,69.63380336761475,0.9765625,0.0111582,0,4.3079633712768555,0.18852357298425826,221.27341604232788,51.98519492149353,150.9647090435028,7.35765528678894,0.0,-0.00089987676,0.04219124700239808,25.222689151763916,221.2734136581421,420,0.0005,69.6333498954773,0.07142857142857142,0.0,0.0,417,139.2979872226715,0.04998883928571429,0.978125,1.3144734e-09,0.06235011990407674,30.113256216049194
0.014167349539071243,26.72857689857483,0.19198990363584775,0.020921568756443253,921600,0.0,30.032830238342285,0.9828125,0.013118108,1,3.8585705757141113,0.2192193184548562,392.34251523017883,51.76556038856506,140.7351269721985,0.8584384918212891,0.0,-0.0007236219,0.05841829196217494,23.310917377471924,171.03780698776245,431,0.0005,30.032333850860596,0.12761020881670534,0.0,0.0,423,136.01574063301086,0.07547128770301625,0.971875,-5.077296e-10,0.09692671394799054,29.191037893295288
0.03398076296181017,26.563207864761353,0.24512349959545032,0.03002557440828553,1382400,0.0,30.65294623374939,0.9640625,0.015270235,2,3.794158697128296,0.23363608978379827,572.0926587581635,57.437625885009766,148.65086603164673,0.8128821849822998,0.0,-0.0012169982,0.0877645881006865,23.23533058166504,179.71820449829102,432,0.0005,30.652498245239258,0.1087962962962963,0.0,0.0,437,144.04277396202087,0.07716652199074074,0.9859375,5.0185633e-11,0.12585812356979406,30.940083026885986
0.028306986573988027,29.729891061782837,0.21658205297167046,0.05710565422935793,1843200,0.0,30.849597215652466,0.990625,0.018075937,3,3.743809700012207,0.27989944163947683,754.6563260555267,54.258941411972046,151.2631492614746,0.834071159362793,0.0,-0.0015543292,0.06490046838407494,24.996605157852173,182.52618765830994,445,0.0005,30.849080562591553,0.1348314606741573,0.0,0.0,427,146.68416738510132,0.1043433988764045,0.984375,-1.0778669e-09,0.09601873536299765,30.581916570663452
0.02961920878391474,26.98088836669922,0.26179538076018877,0.03272772743824395,2304000,0.0,30.26506996154785,0.978125,0.01159084,4,3.9164743423461914,0.2521991888598188,929.6764378547668,52.6380889415741,144.37816834449768,1.1851344108581543,0.0,-0.00200765,0.11641494988864141,25.23569655418396,174.9883131980896,443,0.0005,30.264601469039917,0.17607223476297967,0.0,0.0,449,139.27546048164368,0.10439122460496614,0.971875,2.812337e-11,0.18485523385300667,29.257599353790283
0.0234881011287436,27.90899419784546,0.2270481063505024,0.0285146002115668,2764800,0.0,30.445762634277344,0.9796875,0.016453028,5,3.682029962539673,0.23848073948645307,1112.784372329712,58.58117914199829,152.28303384780884,0.8443202972412109,0.0,-0.0020134847,0.08119587182448039,25.281723022460938,183.0794756412506,436,0.0005,30.44528841972351,0.1353211009174312,0.0,0.0,433,147.75398874282837,0.08620627866972477,0.9578125,-2.5733643e-10,0.12702078521939955,30.838852405548096
0.07704363553126962,28.004197359085083,0.34080907097657454,0.06288282236357895,3225600,0.0,30.216309309005737,0.98125,0.015897509,6,3.907865285873413,0.32533580198030493,1286.1326842308044,51.85375952720642,142.70677947998047,0.9560110569000244,0.0,-0.0026195664,0.1881614263803681,24.110982179641724,173.31148958206177,483,0.0005,30.215731620788574,0.2484472049689441,0.0,0.0,489,137.84157943725586,0.17817999482401656,0.98125,-7.077702e-10,0.25357873210633947,28.430388927459717
0.0550364910927124,29.69379186630249,0.30618327012383817,0.04435216400517661,3686400,0.0,30.26774525642395,0.971875,0.014928368,7,3.7647671699523926,0.28829928070217065,1471.3420643806458,57.716243505477905,154.52703046798706,0.9495105743408203,0.0,-0.003626966,0.15547707889125803,26.228874683380127,185.17593050003052,463,0.0005,30.267303943634033,0.2203023758099352,0.0,0.0,469,149.81143403053284,0.14129319654427644,0.975,-4.1495046e-10,0.2345415778251599,30.476165056228638
0.048559299584311134,27.44244384765625,0.2865444848425449,0.05655343725919662,4147200,0.0,30.2759108543396,0.9890625,0.014707017,8,3.7665698528289795,0.311841633743,1647.7122547626495,54.727444887161255,145.69851160049438,1.1262154579162598,0.0,-0.004841533,0.13391102620087336,24.115570783615112,176.34203600883484,474,0.0005,30.27542805671692,0.23839662447257384,0.0,0.0,458,140.80466198921204,0.163851529535865,0.9859375,-1.0240886e-09,0.2096069868995633,28.598708152770996
0.18362662677553265,25.773377180099487,0.4293290745720094,0.17486012844951973,4608000,0.0,29.922181844711304,0.9765625,0.013743837,9,3.7600109577178955,0.42550302655545147,1812.8212921619415,50.159122467041016,134.84306001663208,0.8389737606048584,0.0,-0.0041773627,0.35967586974110033,21.427706718444824,165.07662343978882,604,0.0005,29.92176103591919,0.40066225165562913,0.0,0.0,618,130.24313950538635,0.3419443294701987,0.9765625,-6.342778e-10,0.42394822006472493,28.104718446731567
0.028493681545663115,27.545151472091675,0.2516831885389663,0.04214498112537121,5068800,0.0,30.277796745300293,0.9859375,0.015044251,10,3.7979297637939453,0.2791989849400572,1996.6934385299683,59.27376198768616,153.20048308372498,1.2775158882141113,0.0,-0.0043902546,0.10642243806306308,24.313827514648438,183.8435971736908,452,0.0005,30.27737307548523,0.1747787610619469,0.0,0.0,444,148.12364840507507,0.12013965707964601,0.984375,-5.2940996e-10,0.17342342342342343,30.681505918502808
0.17311442923714274,29.16792392730713,0.4069841088877307,0.13458423012899917,5529600,0.0,29.90759038925171,0.99375,0.0165908,11,3.800816297531128,0.3867181185852172,2173.5851850509644,52.28789162635803,146.5039622783661,0.6077926158905029,0.0,-0.004421026,0.29061099910394267,24.37679886817932,176.85991096496582,530,0.0005,29.907132863998413,0.32264150943396225,0.0,0.0,558,142.094393491745,0.25235259433962265,0.99375,-5.1617255e-10,0.36917562724014336,30.66269874572754
0.17619935267222633,30.653156995773315,0.41238185917170256,0.1588540795064597,5990400,0.0,30.434083223342896,0.99375,0.014239254,12,3.8624107837677,0.40910481197744797,2352.125398159027,50.517242670059204,147.67311215400696,1.1460707187652588,0.0,-0.0071911793,0.3829623624213836,22.29661226272583,178.50937509536743,605,0.0005,30.433687686920166,0.4479338842975207,0.0,0.0,636,142.6635558605194,0.3486492768595041,0.990625,-9.239985e-10,0.49842767295597484,33.200804233551025
0.07859963253070291,28.712371587753296,0.32555556600107444,0.06254906045421249,6451200,0.0,29.96997833251953,0.990625,0.012146602,13,3.6886279582977295,0.3009356525602269,2529.862884759903,53.052621364593506,147.4531786441803,0.9467182159423828,0.0,-0.0043670074,0.1599927325581395,25.03642964363098,177.71256136894226,460,0.0005,29.969550609588623,0.1891304347826087,0.0,0.0,473,142.81675219535828,0.13618885869565217,0.990625,3.390439e-11,0.2135306553911205,29.95064067840576
0.007516543283502152,25.68580675125122,0.14292566106097185,0.009245965059063013,6912000,0.0,30.441848516464233,0.9578125,0.013789599,14,3.708209991455078,0.13800211634488713,2703.7302329540253,54.55424880981445,142.97368478775024,0.7058472633361816,0.0,-0.0028311561,0.03039669296116505,21.1370530128479,173.83022713661194,410,0.0005,30.441420316696167,0.041463414634146344,0.0,0.0,412,138.55866813659668,0.02608231707317073,0.940625,-5.569566e-10,0.04611650485436893,31.142043352127075
0.05905367173117597,28.421595573425293,0.32272498554341345,0.05433027886507996,7372800,0.0,30.109571933746338,0.9515625,0.014657144,15,3.715902805328369,0.3174826396795791,2875.6329555511475,49.57045030593872,141.35006308555603,0.8293561935424805,0.0,-0.0044870377,0.1760849792099792,24.1058349609375,171.87182331085205,477,0.0005,30.109174489974976,0.23270440251572327,0.0,0.0,481,136.80383563041687,0.16729559748427672,0.971875,1.3543608e-10,0.24740124740124741,29.059606075286865
0.2490153643641478,27.790487051010132,0.427248253037925,0.1873918551912766,7833600,0.0,30.568849802017212,0.984375,0.013855999,16,3.820519208908081,0.41697620295068827,3051.1301577091217,53.54175090789795,144.52303266525269,1.2524898052215576,0.0,-0.0073247664,0.48400699013157894,21.336122274398804,175.46632719039917,655,0.0005,30.568443298339844,0.5083969465648855,0.0,0.0,760,139.4490511417389,0.4009064885496183,0.990625,-1.0235939e-09,0.5855263157894737,31.067779302597046
0.7832634306390239,32.85120606422424,0.3345033031624371,0.6678923295473237,8294400,0.0,31.033571243286133,0.996875,0.014959937,17,4.193455457687378,0.41588294675214926,3245.7838859558105,52.841503858566284,163.16743564605713,1.2808005809783936,0.0,-0.007827703,0.8458729886185244,22.686909198760986,194.62268543243408,1506,0.0005,31.033159255981445,0.7729083665338645,0.0,0.0,2548,157.69159054756165,0.7382013612217794,0.996875,-3.164402e-10,0.8744113029827315,42.69548463821411
0.0465560113931744,27.371614694595337,0.3082675423502463,0.029085533868137,8755200,0.0,30.426831007003784,0.9515625,0.012951893,18,3.7041966915130615,0.2670879166567579,3415.815467596054,50.44332981109619,139.18578791618347,1.0373914241790771,0.0,-0.0046756193,0.1600224630021142,22.812960147857666,170.00140857696533,452,0.0005,30.42638874053955,0.1902654867256637,0.0,0.0,473,134.44285345077515,0.12183351769911503,0.9578125,-1.9149304e-11,0.22832980972515857,28.265161514282227
0.4190792516608567,25.901535511016846,0.4180216128679051,0.2876313203305774,9216000,0.0,30.25732445716858,0.996875,0.014984575,19,3.824195384979248,0.43667689501178003,3576.091634750366,46.02417349815369,129.5759437084198,1.014702558517456,0.0,-0.006774889,0.642774863138686,19.21497654914856,160.24295091629028,798,0.0005,30.256873607635498,0.5914786967418546,0.0,0.0,1096,124.73611378669739,0.5075403352130325,0.996875,1.0321723e-09,0.7125912408759124,28.31773543357849
0.1558398557652717,27.617417097091675,0.41388086731111506,0.08441304049633874,9676800,0.0,30.281235933303833,0.9734375,0.012714906,20,3.683351993560791,0.357291012989774,3746.9120059013367,51.37545871734619,140.18115973472595,1.1611573696136475,0.0,-0.00559868,0.3192744191049914,21.098201990127563,170.79244542121887,509,0.0005,30.28081250190735,0.3005893909626719,0.0,0.0,581,135.33547401428223,0.2227007612966601,0.98125,1.2006954e-09,0.39070567986230637,30.042879104614258
0.5761076920054179,42.406413078308105,0.40406158912590223,0.32938726670210355,10137600,0.0,31.006430864334106,0.99375,0.014873299,21,3.9103100299835205,0.4344281172004309,3963.331593990326,43.694406509399414,184.97388744354248,1.1267881393432617,0.0,-0.0077399425,0.7187421369518332,22.746082305908203,216.38855171203613,853,0.0005,31.006037712097168,0.6330597889800703,0.0,0.0,1391,179.93561840057373,0.5407055978898008,0.99375,9.0440455e-10,0.7757009345794392,65.22004771232605
0.08358714378993097,28.66850209236145,0.3559489540739377,0.047364721841403994,10598400,0.0,29.685093641281128,0.9625,0.016635552,22,3.703700065612793,0.3044980564866045,4137.294897556305,52.2579870223999,143.80997252464294,1.0456085205078125,0.0,-0.004971865,0.21320064484126983,22.642555713653564,173.93314671516418,471,0.0005,29.684672117233276,0.23354564755838642,0.0,0.0,504,139.05962085723877,0.15837645966029723,0.9765625,6.397582e-10,0.2837301587301587,29.048293113708496
0.45649027190846536,31.53974676132202,0.44391808355542517,0.16125111724080546,11059200,0.0,30.113766193389893,0.9875,0.014746611,23,3.7276344299316406,0.4142177584492806,4313.628600597382,45.405803203582764,145.8010368347168,0.8001217842102051,0.0,-0.0053188,0.6200159561657033,22.748279809951782,176.3016996383667,596,0.0005,30.113367080688477,0.41778523489932884,0.0,0.0,1038,141.272234916687,0.3370018875838926,0.99375,6.74126e-10,0.6685934489402697,35.73967003822327
0.07246633655462971,28.120023727416992,0.3148195083908326,0.028190717992265253,11520000,0.0,30.22343373298645,0.975,0.011960385,24,3.7153451442718506,0.24579078526145018,4488.496038675308,53.244558334350586,144.24970245361328,0.7961535453796387,0.0,-0.0037662152,0.14481625536480686,22.421090126037598,174.83743119239807,438,0.0005,30.22304058074951,0.12557077625570776,0.0,0.0,466,139.73718428611755,0.08928724315068494,0.984375,-9.536626e-10,0.19098712446351931,30.431793689727783
0.6316181447377651,28.245041608810425,0.4282827409160213,0.19595277892020269,11980800,0.0,30.6588933467865,0.9921875,0.023884023,25,3.840146780014038,0.425947412036034,4673.690529823303,48.19321870803833,154.0364866256714,0.6775429248809814,0.0,-0.004903783,0.7183224502487562,21.042786598205566,185.16377663612366,581,0.0005,30.658462047576904,0.3717728055077453,0.0,0.0,1407,149.51760816574097,0.3174913941480207,0.9921875,-1.4924619e-09,0.7420042643923241,46.017950773239136
0.07276603699585824,27.134110689163208,0.33610823725722955,0.06884106199295824,12441600,0.0,29.896632194519043,0.971875,0.01352746,26,3.641284942626953,0.32403664747244926,4842.279885053635,51.49904274940491,138.31475186347961,0.8066694736480713,0.0,-0.004050008,0.1746401711618257,20.697831869125366,168.55742478370667,471,0.0005,29.89619493484497,0.19957537154989385,0.0,0.0,482,133.86588335037231,0.154979432059448,0.971875,4.8718346e-10,0.22406639004149378,29.49523377418518
0.9289743681700195,162.81892561912537,0.1570377973027752,0.9284879176647707,12902400,0.0,30.559927940368652,0.996875,0.018000102,27,5.879189968109131,0.16980308213256295,5284.365662574768,43.71262335777283,411.1352114677429,1.3422255516052246,0.0,-0.007492332,0.9656587987588651,20.84385585784912,442.0546169281006,10114,0.0005,30.55976915359497,0.9713268736404983,0.0,0.0,11280,403.91107726097107,0.9615128163931183,0.996875,-1.0788245e-09,0.9757978723404256,170.09427118301392
0.48832837276749663,32.521101236343384,0.4243625554767395,0.2805393856891765,13363200,0.0,30.403497219085693,0.9953125,0.014309342,28,3.8080546855926514,0.44241192760372317,5466.964980363846,48.50279688835144,151.72099828720093,1.2360963821411133,0.0,-0.006327633,0.6648904116894199,20.635611295700073,182.56797122955322,758,0.0005,30.40312147140503,0.558047493403694,0.0,0.0,1172,146.67569494247437,0.48071611147757254,0.9953125,9.65797e-10,0.7209897610921502,39.83712100982666
0.4243926495697771,30.7813663482666,0.451283107093566,0.29153785709403357,13824000,0.0,30.350766897201538,0.9890625,0.011672327,29,3.8498899936676025,0.4523081429367697,5646.409704208374,51.67482566833496,148.69065976142883,0.6892526149749756,0.0,-0.005971667,0.5868357329842933,22.614380359649658,179.41484117507935,734,0.0005,30.35034680366516,0.5258855585831063,0.0,0.0,955,144.1503562927246,0.4609928474114441,0.9921875,1.3662523e-09,0.6397905759162303,33.55352997779846
0.872022758443522,59.876352071762085,0.2802145795910611,0.8281818519431139,14284800,0.0,29.810606718063354,0.9953125,0.016469033,30,4.361972332000732,0.3304416606019525,5889.528071880341,42.192922830581665,212.92286348342896,0.9192581176757812,0.0,-0.0045067878,0.9042642835550183,20.857595920562744,243.08035111427307,2900,0.0005,29.810448169708252,0.8748275862068966,0.0,0.0,4135,207.64033341407776,0.8631627155172413,0.9953125,1.6356064e-10,0.9143893591293834,79.96323156356812
0.9030108556461436,110.4681887626648,0.2015863284732065,0.9233723120028922,14745600,0.0,30.395938873291016,0.996875,0.06473203,31,5.255790948867798,0.19012231924079687,6189.290659666061,46.182801723480225,269.0163698196411,1.0636780261993408,0.0,-0.0046491195,0.9473441481158642,22.737507820129395,299.73554134368896,8523,0.0005,30.39552068710327,0.9630411826821542,0.0,0.0,7457,262.6919813156128,0.9540561202041533,0.996875,-8.054319e-09,0.9573555048947298,77.27226305007935
0.04577189969561841,27.566012382507324,0.2990975264455173,0.030320025221565905,15206400,0.0,30.282315731048584,0.984375,0.011250278,32,3.6476480960845947,0.2574911374206862,6365.968274831772,55.83571434020996,145.84102320671082,0.5721054077148438,0.0,-0.003703,0.1394269708423326,22.735039472579956,176.64644980430603,446,0.0005,30.28196954727173,0.1681614349775785,0.0,0.0,463,141.62008547782898,0.10888452914798206,0.98125,-1.6854971e-09,0.1879049676025918,30.12573790550232
0.8561286916459595,92.11505198478699,0.27174522601167206,0.8488653585168285,15667200,0.0,30.723482847213745,0.99375,0.012669821,33,4.440786123275757,0.2862963801515174,6673.62416768074,48.709428548812866,276.54411935806274,1.1474123001098633,0.0,-0.0038712148,0.9051618639980712,20.927542686462402,307.6254825592041,3765,0.0005,30.723093271255493,0.9104913678618858,0.0,0.0,4147,270.9539656639099,0.8954208167330678,0.99375,-2.342238e-10,0.9206655413551965,103.80211472511292
0.1373162813752342,28.117178678512573,0.4055244144982662,0.08449530669388701,16128000,0.0,30.26178503036499,0.990625,0.010496378,34,3.7119157314300537,0.360687808945373,6849.686760187149,53.70011281967163,145.38639521598816,1.036015272140503,0.0,-0.003886834,0.3209369639794168,21.486228942871094,176.03201270103455,511,0.0005,30.261339902877808,0.29158512720156554,0.0,0.0,583,140.63746786117554,0.22419275929549903,0.99375,1.7866402e-09,0.3996569468267582,31.726895093917847
0.2597305823388574,24.39953899383545,0.45608741781398876,0.11290903833293914,16588800,0.0,30.291069269180298,0.9765625,0.025182897,35,3.6602890491485596,0.38599164980849465,7015.188467979431,52.52925658226013,134.83764839172363,1.0393049716949463,0.0,-0.0018169979,0.41151072485207096,21.215279817581177,165.47076511383057,527,0.0005,30.29090189933777,0.29791271347248577,0.0,0.0,676,130.13693976402283,0.2456860768500949,0.9875,-7.023318e-10,0.4541420118343195,27.091867446899414
0.5488355687127165,29.99715828895569,0.42126749992994406,0.2514669383576338,17049600,0.0,30.101205587387085,0.9875,0.019008568,36,3.813433885574341,0.44386351068051266,7200.1009685993195,50.3378541469574,154.40156388282776,0.7986047267913818,0.0,-0.0045706695,0.7013402987897126,21.85942769050598,184.8768229484558,725,0.0005,30.10102939605713,0.5213793103448275,0.0,0.0,1322,149.78837132453918,0.45446120689655173,0.9890625,2.0920923e-09,0.7397881996974282,42.340691328048706
0.011586691883937905,24.85990858078003,0.15690514573656036,0.005740146298483742,17510400,0.0,30.020010709762573,0.925,0.008659235,37,3.5186567306518555,0.12098277808239519,7365.035635948181,49.150179862976074,134.40787744522095,0.578059196472168,0.0,-0.0017225865,0.03210880750605327,24.558345556259155,164.89683365821838,408,0.0005,30.01980972290039,0.029411764705882353,0.0,0.0,413,130.31018471717834,0.0201171875,0.94375,-6.028709e-11,0.043583535108958835,26.077611446380615
0.9200330430372657,30.865471124649048,0.20006221521519976,0.4300521027707872,17971200,0.0,29.792918920516968,0.996875,0.011356303,38,4.315988302230835,0.4621449563469923,7642.990863084793,49.34269618988037,247.7230088710785,1.0248126983642578,0.0,-0.007332745,0.9488520658721843,22.63314437866211,277.91486644744873,873,0.0005,29.792715072631836,0.5990836197021764,0.0,0.0,7636,242.38043069839478,0.5465904209621993,0.996875,4.8785798e-09,0.9601885804085909,133.6790828704834
0.6629727160306923,30.351104259490967,0.36249408502012387,0.48547483469821023,18432000,0.0,29.87382984161377,0.9921875,0.010496078,39,3.853504180908203,0.4214557494114066,17864.36009335518,46.06398248672485,148.46831059455872,0.8263504505157471,0.0,-0.0037303725,0.7986955128205129,20.433892488479614,10221.338279485703,1206,0.0005,29.8734233379364,0.724709784411277,0.0,0.0,1950,143.7873558998108,0.6734854373963516,0.9921875,-9.624246e-10,0.8338461538461538,42.031798124313354
0.6877962212785779,30.24524450302124,0.3609697570601795,0.572655157466475,18892800,0.0,30.303678512573242,0.9875,0.009755481,40,3.9180586338043213,0.41533253160020744,18045.869857788086,50.475834131240845,150.81176161766052,1.279313087463379,0.0,-0.005017328,0.8040898437500001,21.688658237457275,181.4791955947876,1358,0.0005,30.30325198173523,0.7577319587628866,0.0,0.0,2000,145.6129400730133,0.7102839653902798,0.9875,-1.0589741e-09,0.8415,37.35857582092285
0.8133105750154906,41.93652057647705,0.26753961466326354,0.8042683346286129,19353600,0.0,30.73130750656128,0.9921875,0.006908131,41,4.396607398986816,0.30623369231972514,18254.71107363701,51.987027645111084,177.72713828086853,1.1425755023956299,0.0,-0.0070321215,0.8994831823438705,23.71090793609619,208.81278324127197,3130,0.0005,30.73090362548828,0.8952076677316294,0.0,0.0,3891,172.18558144569397,0.874441892971246,0.9921875,1.9206243e-09,0.9228989976869699,48.43956780433655
0.7911367325870983,33.339441776275635,0.28317360524255575,0.5685059032726878,19814400,0.0,30.04038906097412,0.9921875,0.0786534,42,4.071050643920898,0.3959315088628025,18442.37746477127,49.099379539489746,157.31063795089722,1.1474921703338623,0.0,-0.0043014516,0.8877982791929021,21.535557508468628,187.63640117645264,1487,0.0005,30.040019989013672,0.7841291190316073,0.0,0.0,3494,152.09085869789124,0.7363063214525891,0.9921875,-2.9167513e-09,0.909559244419004,43.097585678100586
0.011476883059341204,24.302870512008667,0.143956535706485,0.006276607719491637,20275200,0.0,29.89285683631897,0.975,0.0064207227,43,3.5002455711364746,0.11183673101135123,18608.013297319412,52.280710220336914,135.31484651565552,0.6976044178009033,0.0,-0.0017097839,0.027664993917274942,22.807170629501343,165.60949516296387,407,0.0005,29.89241909980774,0.019656019656019656,0.0,0.0,411,131.11591267585754,0.015582770270270272,0.978125,-1.3187096e-10,0.0413625304136253,26.77514338493347
0.7055294409274145,31.792131185531616,0.3284853715870244,0.48919378239785843,20736000,0.0,30.17110848426819,0.9921875,0.0079059,44,3.970330238342285,0.4065077139985028,18792.499349594116,48.586498498916626,153.9316930770874,1.228149652481079,0.0,-0.0062458874,0.8384747942386832,22.814632177352905,184.44921946525574,1281,0.0005,30.17068910598755,0.7533177205308352,0.0,0.0,2430,148.7319769859314,0.6937243852459016,0.9921875,-6.4976047e-10,0.8703703703703703,39.86621069908142
0.8754585187838045,42.660417318344116,0.2108359276640926,0.6239344968927644,21196800,0.0,30.085127353668213,0.9953125,0.007992344,45,4.340544939041138,0.40093902660207725,19017.54554772377,45.87322235107422,194.48220825195312,1.4568557739257812,0.0,-0.005966276,0.9377558274591478,22.270443439483643,225.01583552360535,1541,0.0005,30.084725618362427,0.7865022712524334,0.0,0.0,6242,188.68235731124878,0.7444668640493188,0.9953125,-2.328439e-09,0.9545017622556873,71.66210770606995
0.25231637814709107,31.166300058364868,0.45043796506745026,0.14922900770182754,21657600,0.0,29.79667091369629,0.98125,0.0077758664,46,3.714272975921631,0.4142191438640071,19196.99285173416,51.422568559646606,149.26842784881592,0.938915491104126,0.0,-0.0031193576,0.4211348684210526,22.996383905410767,179.41959047317505,575,0.0005,29.796269416809082,0.36869565217391304,0.0,0.0,684,144.6139931678772,0.3106222826086956,0.9875,-1.238489e-10,0.4766081871345029,33.83116102218628
0.7287744511850276,42.571532249450684,0.36225255416245405,0.6904957982699792,22118400,0.0,30.955413579940796,0.9890625,0.0074544535,47,3.945765733718872,0.40075279615419757,19407.862453460693,52.57921838760376,179.596684217453,1.0247211456298828,0.0,-0.003810846,0.8150912312558575,22.415940761566162,210.83983445167542,1713,0.0005,30.954923629760742,0.791009924109749,0.0,0.0,2134,174.6241011619568,0.7689269556333918,0.9890625,-3.737283e-10,0.8416119962511716,51.40221548080444
0.8579673204849326,49.67172813415527,0.2781107084549723,0.8363880920399115,22579200,0.0,30.313764095306396,0.99375,0.007019757,48,4.3310465812683105,0.31190880040746444,19622.53865981102,45.35531282424927,183.9064064025879,1.0020766258239746,0.0,-0.004223043,0.9036820850571917,21.011033296585083,214.64399433135986,3252,0.0005,30.313374042510986,0.8902214022140221,0.0,0.0,4109,178.57089400291443,0.8783008533210332,0.99375,-6.1563055e-10,0.9145777561450474,56.934568881988525
0.8016948283031825,25.86195683479309,0.27533767110096763,0.260199090555056,23040000,0.0,30.193947792053223,0.9921875,0.03230529,49,3.8993852138519287,0.4431187358681229,19813.02138900757,43.89180612564087,159.89836812019348,1.0324819087982178,0.0,-0.004766089,0.8944897342995168,20.05178999900818,190.45199394226074,725,0.0005,30.19354748725891,0.5241379310344828,0.0,0.0,3726,154.96477890014648,0.4553900862068965,0.9921875,-2.252752e-09,0.9149221685453569,59.585108518600464
0.5175998574063313,33.25227499008179,0.41345368195236937,0.466573939226523,23500800,0.0,29.984347581863403,0.9828125,0.008205777,50,3.823054552078247,0.43891676440019833,20010.12114429474,50.34646391868591,166.6922426223755,0.9450595378875732,0.0,-0.0048363367,0.6957146317829457,21.253836393356323,197.06965684890747,1077,0.0005,29.983921766281128,0.6861652739090065,0.0,0.0,1290,161.92305207252502,0.6343271239554317,0.9875,1.5711663e-09,0.748062015503876,50.47409725189209
0.8189742901968292,37.258180141448975,0.2694121375860375,0.7858218192753306,23961600,0.0,30.185651302337646,0.990625,0.013830724,51,4.215182304382324,0.342612552895058,20210.12464928627,48.95854210853577,169.38101530075073,0.885547399520874,0.0,-0.0045610922,0.9011289101917254,21.06273078918457,199.97552704811096,2569,0.0005,30.18526339530945,0.8625924484235111,0.0,0.0,3964,164.27812480926514,0.8459930906967691,0.990625,2.7303649e-11,0.9195257315842583,50.79195022583008
0.31619901616360296,25.17707872390747,0.4484221882840844,0.10689695483943819,24422400,0.0,30.092601537704468,0.95,0.0054178396,52,3.543511152267456,0.37304347464705717,20377.119760274887,51.66287422180176,136.5277805328369,0.6780731678009033,0.0,-0.0037425384,0.5313279394299287,20.841490983963013,166.9583170413971,503,0.0005,30.09216570854187,0.24254473161033796,0.0,0.0,842,132.3051474094391,0.20817283797216699,0.9703125,-2.8505856e-10,0.5902612826603325,29.628162145614624
0.10893366223776071,27.345028162002563,0.37407210977626926,0.028171452591640774,24883200,0.0,29.95609712600708,0.9765625,0.005945309,53,3.5529580116271973,0.24227391639992102,20552.422044992447,53.733834981918335,144.97351384162903,0.8052916526794434,0.0,-0.0038175206,0.2343508687258687,23.21354031562805,175.27514600753784,436,0.0005,29.9556667804718,0.11697247706422019,0.0,0.0,518,140.61419868469238,0.08531393348623853,0.9828125,-5.571266e-10,0.2953667953667954,30.934099435806274
0.5834363920328256,32.68409299850464,0.37873465401340484,0.5260232063011471,25344000,0.0,30.174283504486084,0.9828125,0.09917086,54,3.7301831245422363,0.41698242446451017,20731.446503400803,48.33856678009033,148.44651794433594,1.033278465270996,0.0,0.0008324193,0.7638075707405177,20.22259211540222,178.99250864982605,1305,0.0005,30.173898458480835,0.7425287356321839,0.0,0.0,1661,143.68184685707092,0.6982231800766282,0.9828125,-9.405202e-10,0.8061408789885611,37.26610493659973
0.8468573766581092,28.432355403900146,0.26080114700597773,0.3168815500297047,25804800,0.0,30.05474591255188,0.9953125,0.004975208,55,3.959493637084961,0.4604965281807182,20958.971663713455,42.81871509552002,197.07520174980164,0.933631181716919,0.0,-0.0047419784,0.9104474367016424,22.199578523635864,227.4944441318512,704,0.0005,30.054319620132446,0.48579545454545453,0.0,0.0,4384,192.1805648803711,0.4353737571022727,0.9953125,3.1493472e-10,0.9258667883211679,93.62807989120483
0.5293309623235877,26.571915864944458,0.3838482926301599,0.3532619558404439,26265600,0.0,30.029078245162964,0.971875,0.0061863214,56,3.7767083644866943,0.44227018843243243,21132.432600736618,52.18106126785278,143.04094910621643,1.0172762870788574,0.0,-0.0050961766,0.7398047654690619,20.580800771713257,173.43314743041992,898,0.0005,30.028698444366455,0.6291759465478842,0.0,0.0,1503,138.24579071998596,0.5619640868596882,0.984375,-3.697087e-10,0.7944111776447106,32.69629430770874
0.8906307519162785,49.57035827636719,0.21362033039586012,0.8810327450260782,26726400,0.0,29.810077667236328,0.9953125,0.014849983,57,4.4726879596710205,0.24046188234551194,21345.93036723137,46.200032472610474,183.28183150291443,0.9008693695068359,0.0,-0.0032049667,0.9397542957312375,18.498846292495728,213.46907019615173,5296,0.0005,29.80989122390747,0.9388217522658611,0.0,0.0,6489,177.90709805488586,0.9258918877454683,0.9953125,-2.3989952e-09,0.9523809523809523,58.10001277923584
0.8358344548365995,27.88661766052246,0.30858524095530954,0.13503972747807422,27187200,0.0,30.183043003082275,0.99375,0.006592666,58,3.7656545639038086,0.3753096610920015,21601.234167575836,43.77789545059204,224.61512422561646,0.914306640625,0.0,-0.0028140983,0.8800913825757578,22.053096294403076,255.26615595817566,505,0.0005,30.182639837265015,0.26534653465346536,0.0,0.0,3300,219.93362665176392,0.2135303217821782,0.99375,8.7571433e-10,0.8927272727272727,120.85128140449524
0.8317605865764645,32.201823472976685,0.3068479829791426,0.30222586930767015,27648000,0.0,30.22438955307007,0.9921875,0.015137551,59,3.744558811187744,0.46285039004221146,21843.43891811371,45.68993520736694,211.535395860672,0.8139817714691162,0.0,-0.0015388735,0.8810046992481202,21.31665325164795,242.17436909675598,672,0.0005,30.223957538604736,0.44642857142857145,0.0,0.0,3325,206.97520232200623,0.40890299479166664,0.9921875,-3.002995e-10,0.8929323308270677,101.92558574676514
0.9226141104246088,72.16891384124756,0.19612979718937554,0.9304644954763359,28108800,0.0,30.193323373794556,0.996875,0.006169197,60,5.0599658489227295,0.19118697585249805,22095.209640026093,46.014564990997314,221.2000322341919,0.8902299404144287,0.0,-0.0043026367,0.9520270528083026,19.99597954750061,251.7393021583557,8856,0.0005,30.192896604537964,0.9621725383920506,0.0,0.0,8190,215.24553275108337,0.9555163871951218,0.996875,-1.3376431e-09,0.9604395604395605,71.96399593353271
0.4826253825383424,30.1502366065979,0.4244745464125877,0.622560712112023,28569600,0.0,30.7103910446167,0.984375,0.0064951023,61,3.7252249717712402,0.3727976092700675,22275.3113656044,50.844829082489014,149.01483535766602,1.2556068897247314,0.0,-0.0039701667,0.6662967289719627,20.254435777664185,180.07318091392517,1797,0.0005,30.709869861602783,0.8174735670562048,0.0,0.0,1177,144.03302597999573,0.7812447829716194,0.9859375,-1.1845765e-09,0.7230246389124894,37.39392352104187
0.6920363963103651,36.58556652069092,0.3411524397781638,0.6667394989258952,29030400,0.0,30.50816774368286,0.9828125,0.0063768425,62,3.9402272701263428,0.37248539055808216,22462.94930791855,48.23984408378601,156.6653950214386,1.0332484245300293,0.0,-0.003681269,0.8273255494505495,18.46021842956543,187.604909658432,1916,0.0005,30.50776243209839,0.8220250521920668,0.0,0.0,2275,151.69059896469116,0.7940859864300627,0.98125,1.5310363e-09,0.8567032967032967,43.00163793563843
0.7888076500856163,37.759742736816406,0.3189410741864489,0.4577112582079823,29491200,0.0,29.76603651046753,0.990625,0.011504864,63,3.816711902618408,0.4713475130944687,22700.955336093903,47.1783766746521,207.90286588668823,0.7026989459991455,0.0,-0.0049362164,0.8655888359428181,23.169514656066895,237.97529315948486,930,0.0005,29.765589475631714,0.5956989247311828,0.0,0.0,2938,203.38186955451965,0.5705040322580646,0.99375,3.0352805e-09,0.8812117086453369,90.04103136062622
0.1778995884188089,25.65305805206299,0.4242684170247835,0.049351493907510605,29952000,0.0,30.313641786575317,0.9859375,0.0044836113,64,3.435614585876465,0.26704520903825374,22874.269817113876,54.93098020553589,142.55774569511414,1.0489447116851807,0.0,-0.002154457,0.3136469127806563,24.440884351730347,173.28319096565247,441,0.0005,30.313222885131836,0.12018140589569161,0.0,0.0,579,138.0719871520996,0.09393424036281178,0.984375,1.2324063e-09,0.3609671848013817,27.97889518737793
0.8814827048125619,104.47140669822693,0.23131882643327553,0.8802216098955797,30412800,0.0,30.254197359085083,0.9953125,0.016178083,65,4.5621044635772705,0.24782371230428007,23191.06742167473,44.79382276535034,286.1266927719116,0.8016397953033447,0.0,-0.0022339094,0.9310713032801263,21.029393672943115,316.76606941223145,5087,0.0005,30.25369954109192,0.9343424415175938,0.0,0.0,5701,280.7605719566345,0.9226551749557697,0.9953125,4.055857e-10,0.9426416418172251,104.69109725952148
0.8621508581030336,42.721450328826904,0.21963169863249485,0.7263891289038628,30873600,0.0,30.524064779281616,0.9953125,0.09622017,66,4.4085164070129395,0.31029590733074397,23390.947328090668,45.72753381729126,169.01285886764526,1.0390264987945557,0.0,-0.0003204802,0.9332389278385773,18.495203256607056,199.84873175621033,2760,0.0005,30.523653030395508,0.8855072463768116,0.0,0.0,5848,163.56217002868652,0.857914402173913,0.9953125,-6.1682544e-09,0.948016415868673,51.627907276153564
0.9340418250763013,120.22296285629272,0.2112045808731361,0.9308234871453102,31334400,0.0,30.168395519256592,0.996875,0.007514295,67,4.527753591537476,0.224439508999661,23746.82182908058,47.811858892440796,325.28497314453125,0.8091793060302734,0.0,-0.0022723584,0.9487039179829102,18.049092054367065,355.8450107574463,6940,0.0005,30.16799783706665,0.946685878962536,0.0,0.0,7724,319.94411635398865,0.9427744506484149,0.996875,-1.1104431e-09,0.9531330916623512,128.63965773582458
0.5220520306990086,28.871845245361328,0.42247017074251614,0.2786919085615697,31795200,0.0,30.32199215888977,0.9890625,0.030650193,68,3.450228214263916,0.4496174489480403,23925.317089557648,50.513277530670166,147.75849270820618,0.9458856582641602,0.0,0.0012236756,0.6874081612390787,24.849626302719116,178.46769547462463,748,0.0005,30.3214852809906,0.5320855614973262,0.0,0.0,1259,143.36125302314758,0.4710164605614973,0.990625,-5.1123383e-10,0.7339158061953932,33.41974973678589
0.1975075506966119,26.621302604675293,0.43645011763930047,0.09145384691276523,32256000,0.0,30.009567499160767,0.9625,0.0038401582,69,3.3562772274017334,0.3583359703361995,24088.83797454834,46.90862417221069,133.09095859527588,0.70953369140625,0.0,-0.0016320634,0.3295056913996628,22.591310024261475,163.49336409568787,493,0.0005,30.009172201156616,0.23123732251521298,0.0,0.0,593,129.02410101890564,0.1927801724137931,0.975,-9.0609475e-10,0.36593591905564926,27.529701232910156
0.45213688384215023,32.67116093635559,0.4527893899407297,0.393036067413593,32716800,0.0,29.887216567993164,0.971875,0.0046392535,70,3.5005545616149902,0.47514950360082364,24263.03785800934,45.7462637424469,143.922616481781,0.7103092670440674,0.0,-0.0012397679,0.6123794555664062,19.13063097000122,174.16958212852478,823,0.0005,29.886823654174805,0.5455650060753341,0.0,0.0,1024,139.71083521842957,0.5171001670716889,0.971875,-3.5140518e-10,0.6484375,37.48261785507202
0.6190678671458822,38.43437361717224,0.40997068078036963,0.46143777075382114,33177600,0.0,29.589104413986206,0.9859375,0.13416502,71,3.5477287769317627,0.45393641427278386,24446.200528860092,36.312461137771606,153.1505491733551,0.5831212997436523,0.0,-0.0011422659,0.7436852750809062,22.985694646835327,183.13315844535828,1040,0.0005,29.588704586029053,0.6509615384615385,0.0,0.0,1545,149.01856017112732,0.6181114783653846,0.9859375,-1.3481093e-09,0.7669902912621359,45.966108322143555
0.4541456733416171,34.86532115936279,0.45656930613120084,0.46622846115810873,33638400,0.0,30.655856132507324,0.9859375,0.0077190525,72,3.4665846824645996,0.47013799830224434,24634.43171930313,52.31041169166565,157.09040093421936,0.9099912643432617,0.0,-0.0017868015,0.6013245240480962,21.108081340789795,188.2008180618286,945,0.0005,30.65544891357422,0.6063492063492063,0.0,0.0,998,152.71266555786133,0.5796527777777777,0.990625,1.5885263e-09,0.6382765531062125,38.014394998550415
0.4144241193350394,35.7465558052063,0.4601789783378033,0.5547750818178477,34099200,0.0,29.657740116119385,0.9875,0.0015498514,73,3.330723285675049,0.4419524109123801,24813.80614566803,51.22800397872925,149.32963728904724,0.9202654361724854,0.0,-0.0025347893,0.5685627723311547,20.295207500457764,179.34344053268433,1209,0.0005,29.657341718673706,0.7022332506203474,0.0,0.0,918,145.0775020122528,0.6722730562448304,0.9890625,9.114959e-10,0.6100217864923747,32.65576505661011
0.13252867468190657,22.830371379852295,0.3700687408135087,0.011283407452557806,34560000,0.0,29.932281970977783,0.9640625,0.042861693,74,3.2601726055145264,0.13591855627115298,24977.018026590347,53.38283371925354,132.93613934516907,0.5753791332244873,0.0,0.0015338277,0.18638392857142858,21.271604776382446,163.18428325653076,409,0.0005,29.931882619857788,0.03178484107579462,0.0,0.0,490,129.09950828552246,0.0226619804400978,0.984375,-1.1976022e-09,0.21224489795918366,27.09421396255493
0.4048454331348493,31.9931378364563,0.4750289892914818,0.294649766190525,35020800,0.0,29.929145097732544,0.9828125,0.0033951257,75,3.2694008350372314,0.46595766947695394,25161.857174396515,49.53883719444275,154.45413422584534,0.5851273536682129,0.0,-0.0015386221,0.5217697051744885,23.10994553565979,184.8085434436798,629,0.0005,29.928766012191772,0.3847376788553259,0.0,0.0,831,150.59856986999512,0.3660721383147853,0.984375,-6.4732686e-10,0.5499398315282792,40.82964110374451
0.7940990369119457,32.24061298370361,0.32576921073893783,0.577254984610492,35481600,0.0,29.939821243286133,0.9921875,0.0026678108,76,3.7623658180236816,0.4324205801238737,25361.96580505371,50.35020589828491,169.70690155029297,0.919224739074707,0.0,-0.002051932,0.86025594291269,23.775111436843872,200.08017301559448,1275,0.0005,29.93964385986328,0.7262745098039216,0.0,0.0,2829,165.0238902568817,0.6900098039215686,0.9921875,4.1269904e-10,0.8773418168964299,52.080106019973755
0.1188023316510244,21.640259265899658,0.344502523639239,0.0075866032467627915,35942400,0.0,29.844640970230103,0.9609375,0.008275271,77,3.1002697944641113,0.11679396136033016,25522.55150437355,52.06584405899048,130.37340688705444,0.7162504196166992,0.0,0.0004784949,0.14613047542735041,22.439010858535767,160.55782556533813,407,0.0005,29.844438314437866,0.019656019656019656,0.0,0.0,468,126.55579328536987,0.01626612407862408,0.990625,1.2767778e-09,0.15384615384615385,25.562862634658813
0.13004886078376005,21.33625102043152,0.36228897213640127,0.013458888666233309,36403200,0.0,29.881728649139404,0.978125,0.0021683367,78,3.2469229698181152,0.13231569695567724,25670.716813325882,44.2353150844574,117.8842191696167,0.4900014400482178,0.0,-0.00076669647,0.16568371607515658,20.11857295036316,148.13393473625183,408,0.0005,29.88154697418213,0.022058823529411766,0.0,0.0,479,114.14618563652039,0.01954656862745098,0.9828125,-1.3145282e-10,0.1732776617954071,24.009044408798218
0.5116211503004587,26.829764127731323,0.4483816116890754,0.21600261110095298,36864000,0.0,30.25799059867859,0.9890625,0.014330611,79,3.2385334968566895,0.43534922788492053,25849.7956533432,51.12731194496155,148.32027506828308,0.7035143375396729,0.0,0.0006910361,0.6371720325389552,21.84212875366211,179.04668545722961,561,0.0005,30.257816791534424,0.3083778966131907,0.0,0.0,1091,144.37709403038025,0.28892323975044565,0.9921875,9.8787666e-11,0.6755270394133822,38.33163285255432


==> archive/rl/unlock/unlock_promp.csv <==
timesteps,mean,std
4.608000000000000000e+05,8.333892375230789185e-02,3.483626246452331543e-02
9.216000000000000000e+05,7.755159586668014526e-02,5.458031967282295227e-02
1.382400000000000000e+06,1.395399868488311768e-01,2.575698122382164001e-02
1.843200000000000000e+06,1.182267591357231140e-01,8.385616540908813477e-02
2.304000000000000000e+06,1.557449102401733398e-01,4.753764346241950989e-02
2.764800000000000000e+06,2.027446031570434570e-01,1.390416361391544342e-02
3.225600000000000000e+06,1.743861287832260132e-01,1.247301846742630005e-01
3.686400000000000000e+06,1.195250153541564941e-01,7.729239016771316528e-02
4.147200000000000000e+06,1.327875107526779175e-01,5.659653618931770325e-02
4.608000000000000000e+06,3.424935340881347656e-01,1.575035601854324341e-01
5.068800000000000000e+06,4.353518784046173096e-01,1.770823001861572266e-01
5.529600000000000000e+06,4.899547994136810303e-01,2.421152293682098389e-01
5.990400000000000000e+06,5.321244597434997559e-01,1.451068073511123657e-01
6.451200000000000000e+06,4.138224124908447266e-01,2.519581615924835205e-01
6.912000000000000000e+06,4.551554620265960693e-01,2.816670536994934082e-01
7.372800000000000000e+06,5.073033571243286133e-01,2.310174405574798584e-01
7.833600000000000000e+06,5.766772627830505371e-01,2.001474499702453613e-01
8.294400000000000000e+06,6.565952897071838379e-01,1.806566566228866577e-01
8.755200000000000000e+06,7.420490384101867676e-01,1.677610874176025391e-01
9.216000000000000000e+06,8.778678774833679199e-01,3.692208230495452881e-02
9.676800000000000000e+06,7.443282604217529297e-01,8.706814050674438477e-02
1.013760000000000000e+07,5.011821985244750977e-01,2.555071115493774414e-01
1.059840000000000000e+07,7.687709331512451172e-01,3.131562843918800354e-02
1.105920000000000000e+07,5.468782186508178711e-01,2.645898163318634033e-01
1.152000000000000000e+07,6.695108413696289062e-01,2.128014564514160156e-01
1.198080000000000000e+07,7.401320338249206543e-01,2.109403312206268311e-01
1.244160000000000000e+07,6.369540095329284668e-01,3.241857290267944336e-01
1.290240000000000000e+07,7.856812477111816406e-01,1.305408328771591187e-01
1.336320000000000000e+07,8.581727147102355957e-01,3.449025750160217285e-02
1.382400000000000000e+07,6.099938750267028809e-01,2.864893674850463867e-01
1.428480000000000000e+07,6.509129405021667480e-01,3.108330070972442627e-01
1.474560000000000000e+07,7.166755795478820801e-01,2.520986497402191162e-01
1.520640000000000000e+07,6.300584673881530762e-01,2.399856746196746826e-01
1.566720000000000000e+07,8.884987831115722656e-01,3.551119193434715271e-02
1.612800000000000000e+07,5.979650020599365234e-01,2.875758409500122070e-01
1.658880000000000000e+07,8.390902876853942871e-01,3.881242498755455017e-02
1.704960000000000000e+07,9.124811291694641113e-01,4.423969611525535583e-02
1.751040000000000000e+07,4.939776957035064697e-01,3.755784034729003906e-01
1.797120000000000000e+07,8.220060467720031738e-01,9.432762861251831055e-02
1.843200000000000000e+07,8.529784083366394043e-01,7.722111791372299194e-02
1.889280000000000000e+07,9.392225742340087891e-01,3.745416551828384399e-02
1.935360000000000000e+07,9.042114615440368652e-01,4.374908283352851868e-02
1.981440000000000000e+07,8.639305233955383301e-01,8.504359424114227295e-02
2.027520000000000000e+07,6.969148516654968262e-01,2.979205846786499023e-01
2.073600000000000000e+07,8.839685320854187012e-01,3.343054279685020447e-02
2.119680000000000000e+07,8.739035129547119141e-01,6.636741757392883301e-02
2.165760000000000000e+07,6.321786046028137207e-01,2.066714614629745483e-01
2.211840000000000000e+07,8.027660250663757324e-01,1.583889275789260864e-01


==> archive/rl/unlock/unlock_static.csv <==
timesteps,mean,std
4.608000000000000000e+05,8.558953553438186646e-02,5.127581208944320679e-02
9.216000000000000000e+05,6.180235370993614197e-02,3.958013281226158142e-02
1.382400000000000000e+06,1.669035255908966064e-01,1.747824996709823608e-02
1.843200000000000000e+06,1.637588143348693848e-01,1.294450908899307251e-01
2.304000000000000000e+06,4.615543782711029053e-02,4.692019894719123840e-03
2.764800000000000000e+06,2.068998515605926514e-01,3.250692039728164673e-02
3.225600000000000000e+06,1.125465929508209229e-01,5.485428869724273682e-02
3.686400000000000000e+06,1.677852272987365723e-01,1.118568331003189087e-02
4.147200000000000000e+06,1.642148345708847046e-01,9.040530771017074585e-02
4.608000000000000000e+06,1.133035272359848022e-01,1.140779256820678711e-02
5.068800000000000000e+06,3.993678092956542969e-01,8.650790154933929443e-02
5.529600000000000000e+06,2.691354155540466309e-01,9.421706199645996094e-03
5.990400000000000000e+06,2.424450367689132690e-01,1.517529189586639404e-01
6.451200000000000000e+06,4.738160371780395508e-01,7.554018497467041016e-02
6.912000000000000000e+06,2.749113440513610840e-01,1.142778471112251282e-01
7.372800000000000000e+06,2.625231742858886719e-01,8.070500195026397705e-02
7.833600000000000000e+06,4.207445979118347168e-01,1.552686095237731934e-03
8.294400000000000000e+06,5.221557617187500000e-01,1.457512527704238892e-01
8.755200000000000000e+06,2.561460435390472412e-01,1.078314408659934998e-01
9.216000000000000000e+06,3.539465665817260742e-01,1.711271852254867554e-01
9.676800000000000000e+06,2.877702116966247559e-01,1.100400164723396301e-01
1.013760000000000000e+07,3.145439028739929199e-01,1.002581790089607239e-01
1.059840000000000000e+07,6.333146095275878906e-01,3.403231501579284668e-02
1.105920000000000000e+07,7.669210433959960938e-01,1.286231577396392822e-01
1.152000000000000000e+07,5.801782608032226562e-01,9.704944491386413574e-02
1.198080000000000000e+07,7.493215203285217285e-01,1.350027918815612793e-01
1.244160000000000000e+07,5.682750344276428223e-01,2.907240092754364014e-01
1.290240000000000000e+07,5.926063060760498047e-01,2.869970500469207764e-01
1.336320000000000000e+07,4.640420079231262207e-01,7.590644061565399170e-02
1.382400000000000000e+07,7.769536972045898438e-01,1.109577119350433350e-01
1.428480000000000000e+07,8.859676122665405273e-01,3.868827223777770996e-02
1.474560000000000000e+07,7.422831058502197266e-01,1.958283483982086182e-01
1.520640000000000000e+07,8.949021697044372559e-01,7.347357273101806641e-02
1.566720000000000000e+07,7.121990323066711426e-01,2.845519781112670898e-02
1.612800000000000000e+07,8.441563844680786133e-01,1.083808839321136475e-01
1.658880000000000000e+07,8.521692752838134766e-01,2.352386713027954102e-03
1.704960000000000000e+07,7.974937558174133301e-01,2.265012264251708984e-02
1.751040000000000000e+07,6.714354157447814941e-01,2.146453112363815308e-01
1.797120000000000000e+07,7.460113763809204102e-01,2.411569952964782715e-01
1.843200000000000000e+07,9.638759493827819824e-01,6.724596023559570312e-04
1.889280000000000000e+07,7.780058383941650391e-01,1.507427692413330078e-01
1.935360000000000000e+07,8.925197124481201172e-01,3.611606359481811523e-02
1.981440000000000000e+07,8.499186635017395020e-01,8.576095104217529297e-02
2.027520000000000000e+07,8.708741664886474609e-01,5.057379603385925293e-02
2.073600000000000000e+07,6.505004763603210449e-01,1.869811713695526123e-01
2.119680000000000000e+07,7.938433289527893066e-01,1.159406900405883789e-01
2.165760000000000000e+07,5.360382795333862305e-01,4.323516488075256348e-01
2.211840000000000000e+07,7.723128795623779297e-01,1.297917366027832031e-01


==> archive/rl/walker/dynamic-context-noise-seed=1.csv <==
Step_1-NumTrajs,Step_0-AverageDiscountedReturn,Step_0-AverageReturn,LossAfter,Time-MAMLSteps,Step_1-MinReturn,Step_0-AveragePolicyStd,Step_0-StdReturn,n_timesteps,Step_0-MaxReturn,KLCoeffInner,Step_1-PolicyExecTime,Step_1-StdReturn,KLInner,Time,LossBefore,Step_0-EnvExecTime,Time-Sampling,Step_0-MinReturn,Itr,ItrTime,Time-SampleProc,Step_0-NumTrajs,Step_1-AverageDiscountedReturn,Time-InnerStep,Step_0-PolicyExecTime,Step_1-AveragePolicyStd,Step_1-EnvExecTime,Step_1-MaxReturn,Time-TotalInner,Step_1-AverageReturn,Time-OuterStep
3398,14.81017086819925,16.62146766394154,-0.011008408,98.90027236938477,-2.485901499132623,1.0,14.352458356604233,320000,88.823053389305,0.0005,20.57737636566162,24.75632955378628,0.010076033,202.25523900985718,-7.646858e-10,23.135070323944092,86.5561511516571,0.6162795849831236,0,202.25523209571838,4.199984312057495,8684,33.65990684694414,11.09616494178772,6.647332429885864,0.99841493,32.65637731552124,162.09004861163274,101.90574169158936,41.878985875700586,98.8778829574585
2974,15.472679414126304,17.5844658854261,-0.010287873,2.454129695892334,-0.8392835973654278,0.9976426,15.456860878231138,640000,136.2458425121728,0.0005,17.64121961593628,32.47216817765284,0.029901307,291.8453929424286,-1.100054e-09,23.807427883148193,81.85492634773254,1.0175704825294214,1,89.10339856147766,4.203641176223755,8085,37.49757819557007,0.13208818435668945,4.323782682418823,0.99641836,32.03496837615967,188.4526321477757,86.28095841407776,49.132388863613876,2.4539947509765625
2440,15.458051616130003,17.865284892105034,-0.009263165,2.718139410018921,2.703365867189083,0.9940124,17.488807398734078,960000,146.06167357823622,0.0005,24.575186014175415,47.201168776402575,0.02268296,426.4607763290405,5.7355926e-10,39.268007040023804,124.83583188056946,1.862879089723534,2,134.60600399971008,6.528487682342529,7694,49.451339396017545,0.2857015132904053,10.397068977355957,0.99243814,44.87036347389221,239.55471737339357,131.71428561210632,71.38250126343902,2.717813491821289
2304,14.238703529194028,16.920419991923183,-0.0038357414,2.926257610321045,9.357067477166614,0.9904473,21.500126229399832,1280000,184.38103494186697,0.0005,24.281652212142944,47.46257890216206,0.03229359,560.734778881073,1.1416971e-09,40.879483699798584,124.55776071548462,1.4473532733419727,3,134.2474603652954,6.321307182312012,7940,59.44989060484928,0.23716497421264648,10.315308809280396,0.98887354,43.931705474853516,212.11873237404825,131.19189739227295,88.73427270850372,2.9259071350097656
2064,18.253881368390296,23.811391670132508,-0.0051249736,3.161726474761963,8.207961528723992,0.98631424,35.76986122071643,1600000,210.26105368302092,0.0005,24.70216965675354,37.60088731351247,0.013390869,698.3236875534058,3.198036e-10,42.673866987228394,128.72163367271423,2.115395701020512,4,137.57951259613037,5.214365720748901,6724,76.2043846246882,0.2561073303222656,11.003373384475708,0.9849963,44.94430375099182,218.88171258688453,134.2526171207428,117.30501336606083,3.1615774631500244
2004,20.121042679000865,27.188315778136804,-0.0025955453,3.403930425643921,17.437879968948106,0.98213816,40.46216357978605,1920000,247.5670958179786,0.0005,25.02666735649109,32.280592987262374,0.016832978,837.408050775528,1.7357884e-09,44.317238330841064,130.28798508644104,1.7679215348714024,5,139.07373237609863,4.946802139282227,5946,80.46261152203259,0.2551839351654053,11.100884914398193,0.98089063,44.635069608688354,234.43265721884785,135.5709719657898,126.12964083298756,3.4035983085632324
1931,18.69906677067308,25.26916227727045,-0.0025946768,3.1712710857391357,20.219362453927054,0.97806424,40.31226933342595,2240000,236.88975597974485,0.0005,24.3402419090271,28.808730670800735,0.0112283025,974.0397078990936,1.4022207e-09,41.46039819717407,127.92729353904724,2.255761953836846,6,136.62261724472046,5.0977723598480225,6334,83.36618771241329,0.25434017181396484,11.880894422531128,0.97718215,45.07181477546692,254.47443960024847,133.34200835227966,132.56850934826358,3.170935869216919
1967,20.9743887683956,28.95882952164997,-0.0010047078,3.2360639572143555,16.981096258990252,0.97435784,44.62887964060105,2560000,245.87580294938815,0.0005,24.001909732818604,24.071226113490347,0.009195748,1117.2406947612762,4.3955374e-11,41.990286111831665,133.64722394943237,2.94472901008426,7,143.1615447998047,5.7618248462677,6077,84.93255213061548,0.21002531051635742,15.108152389526367,0.9735486,47.03906869888306,257.2673944679219,139.66142439842224,134.42018162592052,3.235550880432129
1937,21.588070602648045,30.414579771949743,-0.0019308883,3.088001251220703,25.216652367576007,0.97125316,47.40579550415222,2880000,257.814657054114,0.0005,25.34149169921875,24.291837188523257,0.0066193836,1258.9482939243317,2.540415e-10,44.17479991912842,132.5599660873413,2.859763244842977,8,141.65980792045593,5.616069793701172,5984,85.61684304863174,0.23764896392822266,11.36316990852356,0.9705739,46.618337869644165,255.8141112507577,138.4862003326416,136.61634560796708,3.087660789489746
1938,19.881237244265243,27.3036980525653,-0.002516986,3.647722005844116,18.84599831931598,0.9681013,43.391295277612784,3200000,251.37259559568332,0.0005,24.702028036117554,20.367261469157768,0.007830239,1396.7084867954254,-8.859008e-10,42.5472629070282,128.58726000785828,2.6338496052724842,9,137.75309419631958,4.985546350479126,6358,86.87134219774181,0.24526572227478027,11.68080735206604,0.9675552,44.2405219078064,250.62246778391318,133.87885284423828,138.62305418358207,3.6473588943481445
1929,17.62997311152087,23.758615389813823,-0.00077940716,3.3534669876098633,22.97737581846493,0.9652789,39.65572249363396,3520000,256.93726199780576,0.0005,25.662779569625854,21.706727552266777,0.006956906,1533.9106764793396,9.157627e-10,43.092060565948486,127.74415349960327,2.315525882028169,10,137.19376039505005,5.463808298110962,6775,86.77567740926352,0.19829010963439941,10.251121282577515,0.96474093,43.463605642318726,239.08815264242364,133.4544711112976,138.62382452777442,3.3533124923706055
1936,21.667885113444104,30.16406766686391,-0.0015832061,3.4986572265625,36.45498275033252,0.96301264,45.506908034720034,3840000,258.6689492707698,0.0005,24.204404830932617,21.80860984763578,0.0065893815,1671.6668574810028,-1.0461536e-09,44.21638226509094,128.18463826179504,2.990954972968091,11,137.74550318717957,5.4246485233306885,5645,86.91740322667808,0.29618215560913086,10.064500331878662,0.9623991,44.10055327415466,256.8446567643589,134.03492379188538,138.62109910588754,3.4982120990753174
1937,21.696562386039133,30.287654579432633,-0.0014255546,3.1321754455566406,16.494821018044583,0.9609631,45.85758081652958,4160000,262.9205663743811,0.0005,24.869670629501343,22.495305965360064,0.008734572,1809.4376850128174,-5.662878e-10,42.42101693153381,128.57229208946228,3.3033630381085133,12,137.75748467445374,5.553816795349121,5610,86.91088242100764,0.2758452892303467,11.268784046173096,0.96024436,44.92474985122681,238.93538829170404,134.47321391105652,138.7849557325464,3.1320502758026123
1921,26.447306305249402,37.937407287578274,-0.002308098,3.826716899871826,26.856751210534966,0.95918274,51.14059649649052,4480000,247.3044374205034,0.0005,25.924264430999756,20.831542760400758,0.0067851,1948.0179734230042,-8.5027835e-10,42.57441806793213,129.64192128181458,3.0937362630812237,13,138.56776809692383,4.6824305057525635,4834,87.56350217849581,0.22201871871948242,10.91506576538086,0.95882136,44.963446617126465,251.80473404893345,134.58745193481445,140.4222516676266,3.826589345932007
1865,26.174645236033133,37.060718966463696,-0.0017091857,3.4530038833618164,27.523165328042854,0.95801216,49.16305607956103,4800000,256.5353186783799,0.0005,25.28919553756714,23.082971300243,0.008751229,2086.8025283813477,-8.4011537e-10,43.439735651016235,130.03782391548157,3.168725608838832,14,138.7619788646698,4.560826778411865,4736,87.78889450321807,0.2572803497314453,10.768198013305664,0.9574036,45.5660400390625,257.10590075482395,135.082581281662,142.38579364275282,3.4524710178375244
1848,27.597761972580486,38.748869480182464,-0.0023664571,3.280728340148926,26.07835203816331,0.9565558,48.33427615409469,5120000,253.1755070733335,0.0005,25.521645307540894,21.813719912877616,0.009414134,2225.0194957256317,-1.7637009e-10,41.99624466896057,129.08195185661316,3.064701601144883,15,138.21028232574463,5.2810022830963135,4700,88.03893172722104,0.2948648929595947,10.590852975845337,0.95609146,45.44430232048035,257.0607456892439,134.70277762413025,143.17472618967744,3.2805850505828857
1788,32.275459229899454,46.40322986210596,-0.0020392612,3.753021478652954,22.457711996608197,0.95442116,53.15656828648772,5440000,238.65373551617418,0.0005,25.421471118927002,28.374221619301387,0.0075806505,2368.0299558639526,-8.9463104e-10,44.5390100479126,133.27673435211182,3.495827622843715,16,142.99740171432495,5.374921798706055,4294,87.51983378624051,0.30669593811035156,10.278795003890991,0.9537327,47.632678270339966,257.4371193066053,139.045800447464,144.1919232340527,3.7527010440826416
1694,39.95728114310415,59.48284287342128,-0.002788145,3.4877371788024902,24.064340104901735,0.95197254,58.87845121901812,5760000,252.69094242790294,0.0005,26.395135641098022,30.279806054622004,0.004187766,2510.9395065307617,-7.117936e-10,45.73443913459778,133.6675567626953,4.178743420130332,17,142.90093874931335,5.146677255630493,3590,88.49150624074444,0.31333279609680176,10.226250886917114,0.9513855,45.9538049697876,262.71629050095584,139.19125056266785,149.1241020168169,3.4873812198638916
1696,37.21067710344619,53.42780979798673,-0.0021219987,3.4604291915893555,31.34046469842881,0.94959134,53.14896651420884,6080000,263.2416220573094,0.0005,25.961876392364502,28.58018920707443,0.008177286,2653.880137205124,1.65558e-09,44.732500076293945,133.99490642547607,4.0901122710023206,18,142.91776299476624,4.777238368988037,3854,88.89030549096066,0.4503469467163086,10.263184309005737,0.94889,47.75748920440674,257.63296035479317,139.2597107887268,149.71205021919863,3.4600770473480225
1675,31.800837115986063,43.15571025291695,-0.0017887079,3.308419704437256,25.529729614425925,0.9473882,43.93301071989652,6400000,232.32798347448838,0.0005,25.79353666305542,27.351352622158238,0.0071807415,2796.1635715961456,-1.0134983e-09,43.730119466781616,133.41489720344543,4.403202441688908,19,142.27191996574402,5.064250707626343,4490,89.89754390011667,0.19565343856811523,10.811871528625488,0.94682014,47.905789613723755,272.863995580482,138.76156377792358,152.46880969928876,3.3080713748931885
1701,30.601260280187997,42.164292397230284,-0.001896663,3.3360493183135986,14.824782786223993,0.945481,47.77827021284952,6720000,238.36316256869068,0.0005,27.6740403175354,23.528465057873465,0.010584645,2938.2413082122803,1.2654697e-09,41.75328254699707,133.9006404876709,3.2530152424064145,20,142.06723070144653,4.203521013259888,4740,90.64563442403215,0.31742334365844727,11.53061842918396,0.9452189,47.60317039489746,266.68936067362904,138.5319426059723,153.27304376593327,3.3356986045837402
1698,27.22407040211234,36.72432851390892,-0.0017963878,3.4906270503997803,33.718847968512506,0.9436999,43.77495540785186,7040000,274.13162856754246,0.0005,26.804319858551025,23.553229835121954,0.010432054,3080.0887229442596,7.854841e-10,41.9459662437439,132.08566856384277,3.247150395462443,21,141.83599019050598,5.771572113037109,5169,91.4023224122491,0.20781779289245605,11.272098541259766,0.943265,46.63366222381592,269.44072230947216,138.10612607002258,155.2382833286603,3.4902725219726562
1583,31.045006825950498,45.075050947113404,-0.0023849104,3.8316104412078857,30.033324201087574,0.9416371,55.60965525706339,7360000,272.5122209857347,0.0005,27.118818759918213,32.46694394816188,0.007461158,3225.0945348739624,4.266405e-11,42.958452463150024,135.90006232261658,3.370578328404711,22,144.9787940979004,4.650412321090698,4533,90.76612731331986,0.2836015224456787,11.456039905548096,0.9414859,49.025638580322266,278.1818799950593,140.8922348022461,157.95891358518998,3.8312482833862305
1558,31.26870756468408,45.154447254532876,-0.0020912332,3.30115008354187,27.008539363159645,0.93968934,55.220381645698765,7680000,275.9727488896618,0.0005,26.781203985214233,33.0965291560188,0.0052240216,3371.1146433353424,1.874173e-09,45.67691969871521,136.52149295806885,3.5300608428848066,23,146.00208473205566,5.638447046279907,4551,91.01933108929828,0.34717440605163574,10.78876781463623,0.93900985,47.795443058013916,268.8067224699153,142.55525970458984,159.86481659515925,3.3007843494415283
1552,33.91625048598585,50.351047719256385,-0.0018504129,3.31855845451355,32.45048632521191,0.9373319,60.330245658807804,8000000,271.5508307532242,0.0005,27.269816398620605,30.663418026685097,0.012231753,3516.7748613357544,-2.429574e-09,43.11329507827759,137.4028515815735,3.284298776370819,24,145.64901494979858,4.456474781036377,4274,92.51609328751357,0.2582120895385742,11.481318950653076,0.9369794,50.1577250957489,272.31937917128135,142.1652810573578,163.44377126223026,3.318124771118164
1541,27.632657442695805,38.81493830580808,-0.001647992,3.361029624938965,29.282396654355292,0.93531084,50.4294621087121,8320000,281.85064671764087,0.0005,26.685895681381226,28.611900202730435,0.009258116,3660.475718975067,1.3780109e-09,42.90282702445984,134.5359983444214,3.2596365848526387,25,143.663640499115,5.137176752090454,4961,92.52933256389335,0.25922369956970215,10.750037431716919,0.9349094,48.60938048362732,276.7502468898358,139.9845232963562,163.40848377380559,3.3608903884887695
1525,26.158848973768254,38.13202043423434,-0.0015946805,3.0509133338928223,30.655676612531323,0.9336392,55.49370942071604,8640000,275.43584124509096,0.0005,27.38374352455139,30.157210017206776,0.011133303,3806.061365842819,-2.524203e-10,45.597493410110474,137.72719407081604,3.3606480052389025,26,145.56877851486206,4.265155553817749,5167,93.40888309731267,0.28717589378356934,10.544978618621826,0.9333894,49.07908892631531,286.22323153788795,142.3223991394043,165.9228116605702,3.0506014823913574
1445,24.271584510018794,35.7211348100677,-0.0015188731,3.746917963027954,29.927501283891353,0.9317398,55.73355639491612,8960000,293.34139214838575,0.0005,28.330487728118896,31.06195816699249,0.0045980806,3953.880700111389,-7.7628215e-10,43.83235478401184,137.9176607131958,3.1588526498029994,27,147.8085904121399,5.611821174621582,5415,94.42811099266844,0.2990255355834961,11.074052572250366,0.93161005,48.707982778549194,276.9406371407055,143.8766839504242,171.71081727057688,3.746769666671753
1480,20.299065441369994,28.843331593469355,-0.002056384,3.769935131072998,25.014473901132288,0.92946076,49.12980941291624,9280000,276.270903822735,0.0005,28.848523139953613,31.238880856707254,0.009748849,4101.173513889313,-4.3713647e-10,42.42381262779236,138.0101203918457,3.2058831412667295,28,147.2515528202057,4.656508207321167,6289,93.91260927909326,0.3820304870605469,11.466484308242798,0.9293763,49.1392138004303,283.21482751096806,143.15467596054077,168.8102377198808,3.769786834716797
1438,20.960198720259786,30.71734387153312,-0.001572917,3.649536609649658,32.187070136601285,0.92724663,52.91410118810491,9600000,284.7918726513471,0.0005,27.537516117095947,30.956372954691172,0.009913987,4250.236883878708,6.4601796e-10,44.58358836174011,138.82833671569824,3.1014780697666495,29,149.0499551296234,5.917410612106323,5785,94.85184913284466,0.36979031562805176,11.415026903152466,0.9269597,49.69796681404114,287.93407615762567,145.16018295288086,172.86204114306474,3.64939546585083
1439,19.216503550280734,27.680240039403845,-0.0020345452,3.3469066619873047,39.85439440162403,0.92470294,49.8074917745847,9920000,276.73344410032945,0.0005,28.631704330444336,31.514332659164612,0.012959165,4399.368579626083,1.0216415e-09,45.00485324859619,139.68356680870056,3.1562367908055244,30,149.12239122390747,5.45985221862793,6312,94.8593964295744,0.23953700065612793,10.921576023101807,0.9245077,49.41218376159668,282.3197234430121,145.44383025169373,172.47172931140523,3.3467824459075928
1436,20.09374069201302,29.35969940553411,-0.0011555527,3.448176145553589,56.05818160584947,0.9222912,52.43571237781056,10240000,284.17448481742673,0.0005,27.787376165390015,29.82284612916227,0.011962797,4547.1381051540375,-1.7039593e-09,43.982545614242554,139.07177734375,2.9783372767939165,31,147.7590217590332,4.787985563278198,6067,95.89978470616198,0.2354898452758789,11.573134660720825,0.92220634,49.70121455192566,285.5334332582371,144.15109705924988,174.41869324316477,3.4478142261505127
1438,15.783682494512284,21.681727383946928,-0.0023027414,3.699787139892578,50.93895522271164,0.919832,42.32033599524046,10560000,282.19273589114863,0.0005,27.397944688796997,27.51867762321316,0.011039518,4695.107047557831,1.1634808e-09,41.975807428359985,137.50141549110413,2.910624327876182,32,147.95574498176575,6.046550273895264,7549,95.71546855337695,0.37521886825561523,11.920408487319946,0.9194994,50.316471576690674,272.9486481021312,143.97793793678284,174.0922044831803,3.699424982070923
1350,17.402280408278852,25.480054250327832,-0.0017800679,3.6591997146606445,42.28583626823273,0.917457,50.59939330065124,10880000,292.435559142071,0.0005,28.06749939918518,31.47512816836244,0.010589714,4848.545904874802,-8.179789e-10,44.50791144371033,143.1540961265564,2.9522311577261258,33,153.39486813545227,5.964580297470093,6786,96.87784550686892,0.2615847587585449,12.298547744750977,0.91716725,52.77024030685425,291.38878583591736,149.49145126342773,180.6804182966458,3.6588592529296875
1321,15.612709761564572,22.71853555441485,-0.001763996,3.847834825515747,35.15277167122856,0.9149678,48.325755774575576,11200000,287.98958612014604,0.0005,28.087568998336792,31.91050305773288,0.012098664,4999.167869567871,8.1579354e-10,44.197953939437866,140.95171856880188,2.910804447560299,34,150.5998511314392,5.378297328948975,7200,97.12487784954595,0.2575359344482422,11.298024415969849,0.91486806,51.64130115509033,283.5674831259162,146.64097929000854,183.32258409893691,3.8477251529693604
1244,16.319216208785697,24.565413165020896,-0.0011860034,3.10579514503479,32.33571663215759,0.912972,52.43572578136542,11520000,292.13675399803105,0.0005,27.034504652023315,34.265716196828436,0.00800511,5147.420973062515,3.1195277e-10,43.414639711380005,139.63770461082458,2.679067437246484,35,148.2437469959259,5.004562854766846,6792,98.46691317527821,0.2235279083251953,10.96500825881958,0.91301894,52.40654230117798,289.94108326980484,144.93707966804504,190.04860884862666,3.1054697036743164
1242,17.91258204288172,27.5492682455871,-0.0026503506,2.594170331954956,45.82353231136365,0.9113664,56.6814024313486,11840000,300.7238749657219,0.0005,28.459768533706665,36.14376829357697,0.0077340677,5299.872900724411,-1.9328858e-10,47.30011010169983,145.37120604515076,2.3122191186931675,36,152.39951992034912,3.8262786865234375,6292,98.7262423497113,0.30136966705322266,11.309553861618042,0.9113775,52.949997901916504,295.4806060546566,149.62497925758362,189.37758688928582,2.5938332080841064
1279,16.603544649610214,25.290168668120273,-0.0021981942,3.461627244949341,22.787934697590277,0.9097493,54.32705782727509,12160000,295.50788446622084,0.0005,29.123101472854614,34.642415522512316,0.010072916,5454.942759037018,-6.504301e-10,46.82845187187195,145.39461469650269,2.9695046444443713,37,155.0341796875,5.60194206237793,6653,98.78250234501205,0.28542542457580566,11.412724494934082,0.90961117,52.21211314201355,298.0920602364607,151.42842268943787,187.4272264541361,3.4612841606140137
1288,14.071383368606613,20.33901910470434,-0.0022645548,3.5119552612304688,42.48033922177567,0.90748596,46.291954463453095,12480000,285.3900476115092,0.0005,28.99173331260681,32.37859197185742,0.010950452,5603.724034309387,1.317882e-09,43.35299015045166,139.3448085784912,2.2604576958627436,38,148.768794298172,5.269749879837036,7736,98.35346914776608,0.314471960067749,11.280022621154785,0.90727115,50.328731298446655,302.4672452703876,145.0007574558258,186.46453887225405,3.5115513801574707
1242,13.07275997937967,18.9963776663917,-0.0018580346,3.7236406803131104,57.06909148643079,0.90504706,45.646046017014,12800000,311.7638032830127,0.0005,27.686628103256226,31.711191216432063,0.0069555966,5754.018725395203,-6.280679e-10,43.45294237136841,139.38691091537476,2.3084160281426263,39,150.28127336502075,6.530130863189697,8032,99.03048414409251,0.3069891929626465,11.191354513168335,0.9052348,51.20505380630493,296.6101376938801,146.2804388999939,190.43626642723584,3.723522186279297
1236,15.270093169731203,23.37044290224166,-0.002560329,3.4846322536468506,71.19965271041808,0.90254897,53.34943729325816,13120000,297.5265052719163,0.0005,28.640385150909424,32.923433025352274,0.0079158135,5907.215796470642,-2.0639015e-09,45.842125415802,143.26563811302185,2.4937900174415923,40,153.18950819969177,5.772393465042114,7075,100.31768225261337,0.2695331573486328,12.0686674118042,0.902746,50.775208711624146,295.6574676771928,149.44954013824463,192.6667021142629,3.48451566696167
1152,18.20690253823701,29.85318773115401,-0.0019654455,3.321402072906494,54.661129512288,0.8996253,64.02896276898936,13440000,306.843337291889,0.0005,28.7671480178833,36.52173114644526,0.010881791,6063.401057481766,-1.0048741e-09,47.699456453323364,147.06265449523926,2.263872248203572,41,156.1477460861206,5.1242382526397705,5885,102.23706866239098,0.22205162048339844,12.424257516860962,0.89963454,52.53285837173462,303.10261448502547,152.5340061187744,200.99882534316527,3.321115016937256
1195,13.17374671553507,20.158703498388363,-0.0023474698,3.5706253051757812,47.02604068099029,0.89704907,50.55691151107434,13760000,295.200919739529,0.0005,28.66097855567932,33.70886732222885,0.0049302923,6215.729501008987,1.6249515e-09,45.184558153152466,142.2684223651886,2.010580671340449,42,152.3213129043579,5.9033215045928955,7773,101.03880109096971,0.39095616340637207,11.14893627166748,0.89714545,51.81305408477783,306.2066141797436,148.64058375358582,196.57041572106084,3.570279598236084
1161,12.032364574416547,18.03605417251018,-0.00240758,3.6163463592529297,66.38672462793335,0.8946432,47.24782451128214,14080000,313.5634070531251,0.0005,26.846949815750122,33.52013219044108,0.0060834466,6363.393200874329,-2.5663067e-09,43.77648162841797,137.5007050037384,2.13825310812507,43,147.6502742767334,5.888160943984985,8328,100.86640149970584,0.34374046325683594,11.068471431732178,0.8948896,50.32918858528137,296.41749124470766,143.84911799430847,199.15822294572217,3.615995168685913
1183,10.397561090569726,14.751531488986581,-0.0022207128,3.274317741394043,40.866286450555826,0.89147395,40.201524097995225,14400000,296.5101688075567,0.0005,26.371818780899048,34.2653736829422,0.0045199604,6505.450559854507,3.0523357e-09,41.811052322387695,133.04998803138733,1.8335323008938702,44,142.04554915428162,5.166125059127808,9333,99.52832837873493,0.21547961235046387,10.004111766815186,0.89141953,49.23325204849243,329.8487836493496,138.48014378547668,195.52852819694766,3.2741496562957764
1168,11.106610572288387,16.223576894107605,0.014308426,3.237649917602539,65.86189602178918,0.88779944,43.793107599906484,14720000,295.9090025255547,0.0005,26.0295307636261,32.71442369559074,0.028711077,6647.322345733643,2.3265692e-10,41.9386522769928,131.9622962474823,2.198610458883612,45,141.80674505233765,5.933094024658203,8875,100.98785569023407,0.27465367317199707,11.156142234802246,0.8879115,47.61584734916687,316.8073372424342,138.2778012752533,199.28701649194804,3.2373178005218506
1141,14.130700813886067,21.415165464074395,-0.0017595995,3.576005697250366,117.05430025685769,0.8840754,51.733437514579244,15040000,312.4740167980856,0.0005,26.65661883354187,33.44425284502591,0.010345446,6787.686783075333,1.7374028e-09,42.84912586212158,130.3577902317047,2.9995645681045238,46,140.35791945457458,5.717612266540527,7206,102.19131629534337,0.3358745574951172,10.06549072265625,0.88408303,45.60176968574524,308.32786427433655,136.47627520561218,202.6806576514141,3.57584810256958
1105,15.904940473807246,25.409550598040706,-0.0014846736,3.333768129348755,29.04402998734227,0.88103896,59.299969111397004,15360000,297.08191347806195,0.0005,27.445421934127808,37.12147243708954,0.009199427,6934.382176399231,3.6353087e-10,43.603803396224976,136.92307496070862,2.9885467469876756,47,146.665607213974,5.7288806438446045,6335,102.73798420064102,0.24593210220336914,10.660412788391113,0.8810162,49.94221115112305,305.88987099722215,142.94893217086792,205.6909421631729,3.333627223968506
1174,12.418214474243719,18.009594146758804,-0.0022489398,3.28251576423645,96.38917338078055,0.8780131,45.46594887310272,15680000,273.66421798277554,0.0005,25.915568113327026,32.776853962011835,0.0068580387,7073.818677902222,6.323704e-10,41.40553259849548,129.9232783317566,2.6223638399708786,48,139.42618131637573,5.7208051681518555,8122,101.26662183332485,0.22609758377075195,10.542635679244995,0.8780318,46.928000926971436,293.6433788799771,136.02023720741272,198.80980446614518,3.282365083694458
1059,14.063154578475752,21.768840810631488,-0.0021797642,4.0453269481658936,64.71608992940067,0.87511855,53.84117963885393,16000000,292.3884885711688,0.0005,28.094890832901,33.44844990150055,0.0055768793,7219.742584705353,-1.8827913e-10,41.67622971534729,135.77966046333313,2.4110357470637513,49,145.88084077835083,5.568491220474243,7122,103.10052338416874,0.23146939277648926,10.595450639724731,0.8750892,50.36424160003662,297.4689117832538,141.68307209014893,211.23851224397794,4.045166254043579
1027,17.739080201371387,30.130164950234626,-0.0023098208,3.7784717082977295,56.600452432880985,0.8728585,68.12375440451146,16320000,323.19501558763454,0.0005,27.565659999847412,36.35123414488387,0.007780464,7367.324781894684,6.143348e-11,44.01282477378845,139.15165495872498,2.1613017766072105,50,147.55504894256592,4.17307448387146,5638,105.36622735037461,0.21837520599365234,10.45328140258789,0.8728672,52.009965658187866,298.4004667266677,143.5878438949585,216.0495158488326,3.7783167362213135
1043,14.653852175750648,23.774367625521386,-0.002530497,2.9412379264831543,57.07161069974776,0.8708362,59.246784635102166,16640000,316.9304025065666,0.0005,27.234776496887207,34.78281653954447,0.009904629,7509.756709098816,1.1515846e-10,40.98254036903381,134.7225615978241,2.414781467340652,51,142.4212634563446,4.2274391651153564,6695,104.63893554584351,0.20484328269958496,9.889304399490356,0.87088317,51.08911991119385,321.23795471384364,139.21582174301147,215.04746470567338,2.941096782684326
994,14.612372270860886,23.684511135330244,-0.0016051612,3.2493650913238525,44.5430530545697,0.86863106,59.249376673302045,16960000,306.0680299146498,0.0005,29.36607074737549,40.23744501671675,0.010768956,7656.824116230011,-7.0892836e-10,41.26209568977356,138.83129143714905,2.7298240036187305,52,147.05087327957153,4.444764137268066,6723,104.3900419760553,0.27963876724243164,10.891525745391846,0.8688188,52.32471752166748,308.63304458619143,143.68051481246948,218.98635762163596,3.2490389347076416
968,17.451047241942472,29.55291101081799,-0.002011291,3.7035927772521973,53.64139977054546,0.86601985,67.7615383910975,17280000,319.3116173081681,0.0005,27.88130807876587,35.89418051409882,0.008877246,7805.354104280472,-1.4083824e-09,42.73813033103943,139.29832816123962,2.3041743379408506,53,148.52337074279785,4.975721120834351,5675,106.6542180446309,0.33057332038879395,10.22989559173584,0.86570144,53.531798124313354,312.546301618462,144.6581790447235,224.86396087251467,3.703256845474243
1087,12.768085397573257,19.43412317363732,-0.0022363814,3.3057305812835693,56.0681641634641,0.86346626,50.87077425215245,17600000,324.5370707482936,0.0005,26.758426666259766,33.05310652400759,0.0052324794,7946.414679288864,2.0053905e-09,39.64932084083557,132.32031321525574,3.0347908568057638,54,141.05218529701233,4.755236864089966,7736,103.9074725873854,0.3339698314666748,10.144092082977295,0.8636557,50.547407388687134,293.3162918328236,137.49158763885498,210.4347876070995,3.3053886890411377
1047,15.04091206659833,24.46964347230681,-0.0026916957,3.3580996990203857,54.54358331166223,0.86087275,60.559437107511215,17920000,344.86969958858134,0.0005,27.65811324119568,34.73523484094193,0.007953954,8092.501385450363,2.095254e-10,41.05464220046997,137.162456035614,2.9152846635326517,55,146.07922625541687,4.785230875015259,6545,106.02098915476176,0.3862729072570801,10.076878309249878,0.86131215,53.27561688423157,348.08451326113,142.4496204853058,217.21633359390074,3.3579795360565186
995,13.349186285316264,21.005288309855437,-0.002261251,3.4603428840637207,55.21675140919889,0.8584533,54.882393973706705,18240000,317.1016808552352,0.0005,30.27186942100525,35.07479065125166,0.0060221963,8243.590715169907,-6.972687e-10,41.8500189781189,141.23905777931213,2.5650802767530365,56,151.0822296142578,5.788120985031128,7363,105.35876297205616,0.2792482376098633,11.031853914260864,0.8585276,52.97050142288208,297.15291935869703,147.35041761398315,222.21846543342448,3.4599759578704834
1007,13.351701428255213,21.54790364262621,-0.0024910243,3.34295654296875,73.24869731449319,0.85589725,57.046181347147204,18560000,304.9783016895447,0.0005,29.70224142074585,33.8937712356978,0.00474492,8390.124422311783,7.30784e-10,39.86346936225891,137.5282280445099,2.2305848085281634,57,146.50814366340637,5.168494462966919,7207,106.14929988954322,0.3161766529083252,9.874435424804688,0.8560174,53.00305438041687,307.47453329670645,143.06258511543274,222.13223841726705,3.3428266048431396
967,13.629302398858156,22.45939799223314,-0.0013102684,3.3464670181274414,76.73424694833467,0.8530679,59.53283899545471,18880000,306.2607811166105,0.0005,29.93086576461792,32.33261261355342,0.008508859,8536.95320558548,-9.415543e-10,38.77388668060303,137.5756494998932,2.051441158096595,58,146.82035636901855,5.503681182861328,7041,107.31592829264508,0.23117327690124512,10.225438833236694,0.8531076,53.55651926994324,335.58522420487765,143.3651626110077,228.04547318178248,3.3463480472564697
1007,15.369888974711792,26.413212957555153,-0.0017742211,3.047650098800659,78.94516134356594,0.85033655,66.35432601151012,19200000,303.2242695126694,0.0005,27.869571924209595,35.198192894947915,0.007703088,8681.11738872528,1.8149444e-09,40.976760387420654,135.45047402381897,2.157710753648642,59,144.1576111316681,5.182235479354858,6274,108.19702748464691,0.21221375465393066,9.836179733276367,0.8506753,51.54697227478027,310.6617863340081,140.89494276046753,223.6844940078425,3.047287940979004
1024,13.607172603689342,22.874559272660132,-0.0021406433,3.290898561477661,105.92671348148565,0.8476399,61.44570291794422,19520000,339.3567378963986,0.0005,28.99382185935974,33.32166206125416,0.0062694014,8826.619409561157,3.659209e-10,40.454993724823,137.16400408744812,2.3195593619258448,60,145.49210906028748,4.674579381942749,7000,108.30190121345251,0.15516877174377441,9.812326669692993,0.8475035,52.40112018585205,320.61430786042155,142.04090404510498,223.95353104201584,3.2907543182373047
1093,10.681506236961157,16.517158833833374,-0.00389304,3.6096701622009277,119.61626753097075,0.8446026,48.88444945563007,19840000,282.88498775167477,0.0005,27.032930850982666,32.3824614530402,0.005239588,8968.108844280243,2.7004574e-09,40.32458758354187,131.2447328567505,2.049254906518432,61,141.47584891319275,6.098706483840942,8781,106.71116393701092,0.2449493408203125,10.05185317993164,0.8446204,48.67048478126526,300.86156249067074,137.64150857925415,216.35540725091016,3.6095285415649414
1068,11.5144607394285,18.489084989777943,-0.0032967674,3.6064560413360596,135.01910824969102,0.84176904,53.766107734824935,20160000,307.18813570547684,0.0005,27.44396710395813,31.14245896186804,0.008208865,9112.68315076828,4.430047e-10,39.655659675598145,135.17715740203857,2.0340890898349167,62,144.5466411113739,5.261220693588257,8151,108.94739031895979,0.2248857021331787,10.233886241912842,0.8420415,52.47044277191162,317.5991985289763,140.7579128742218,223.53397431585753,3.6062867641448975
996,12.291976739293863,20.18401464253958,-0.0018915278,3.6786751747131348,66.79956931666909,0.83866155,57.304113553302685,20480000,315.54026939472374,0.0005,29.6827175617218,32.691778292615794,0.008739913,9262.800923347473,-3.8445268e-11,42.9650764465332,140.6887354850769,2.2718911504575128,63,150.09658026695251,5.235509872436523,7751,111.4392682688223,0.1931781768798828,10.992927074432373,0.8387842,52.20710277557373,320.50644493590653,146.16618061065674,236.38218461477265,3.678265333175659
968,11.41340224592084,18.22781316624995,-0.003528686,3.188106060028076,114.52418140007973,0.8353971,53.40130204932204,20800000,341.69016058560874,0.0005,29.452270984649658,33.68894516254687,0.0059003094,9411.741589546204,-1.7680437e-09,41.33795142173767,140.6363344192505,2.2402325416177784,64,148.90097212791443,4.601109743118286,8300,111.82576285427247,0.25368261337280273,10.553798913955688,0.8352907,54.08395314216614,320.6541123786989,145.61073637008667,243.56392920729823,3.1877858638763428
986,12.359053466579615,20.269284010058893,-0.0029515054,3.149043321609497,71.81024247395281,0.8326227,57.67860955987821,21120000,330.8867604033579,0.0005,29.585890293121338,36.8861111403505,0.005439381,9564.177943468094,1.1843079e-09,42.62513184547424,144.04700374603271,2.1266886086921652,65,152.42889094352722,4.720717668533325,7782,113.75939147991441,0.23174023628234863,11.025589942932129,0.83268136,55.63823699951172,364.25983616063866,149.0520555973053,243.8744415336819,3.1488964557647705
1020,10.738882952562797,16.800880583089224,-0.0027274252,3.3792850971221924,104.54558740249385,0.8296792,50.57378346511423,21440000,364.61757043772803,0.0005,32.04046440124512,32.63889121402442,0.0069779158,9715.772763967514,9.2420205e-10,40.28350615501404,141.7702829837799,2.184767129107365,66,151.54909777641296,5.951680898666382,8829,114.20907973466743,0.26546621322631836,11.09031057357788,0.82959235,52.737088680267334,354.15141472142307,148.03499746322632,245.39379245105832,3.379117488861084
1039,10.27107329775057,15.876786906417106,-0.0002532083,3.406656265258789,118.91600367939589,0.82672614,48.777029655001954,21760000,306.41584612856605,0.0005,28.211541891098022,29.098314468801888,0.007287444,9865.597666025162,-2.1331355e-10,42.1059889793396,139.3503062725067,2.1699814554396557,67,149.81031107902527,6.516535043716431,9187,114.22571654019048,0.30071401596069336,10.632705688476562,0.82685965,53.12957429885864,329.3872153725113,146.242089509964,242.30416858739628,3.406514883041382
1058,13.137528514356656,21.924167034550916,-0.0024889922,3.048395872116089,113.42246516449012,0.82391334,60.8738730705954,22080000,305.9573050447749,0.0005,29.55485701560974,32.909390734428776,0.009059517,10016.490653276443,1.2665679e-09,43.33882784843445,141.36045956611633,1.8697260463536818,68,150.88272142410278,5.766115665435791,7403,115.76766395243385,0.32013368606567383,11.162831544876099,0.82400024,51.65328669548035,347.8540461184526,147.53433918952942,240.6487905112361,3.0482735633850098
1085,12.567455289238959,20.847279268995404,-0.0019375496,2.9561080932617188,117.42257336207392,0.82085,59.37029750709889,22400000,335.37677462004706,0.0005,28.4782075881958,32.62540849254897,0.007886367,10162.398869991302,8.76931e-10,43.62746286392212,137.0842068195343,1.9496367041929943,69,145.90092706680298,5.352555513381958,7660,115.87148230147625,0.23960518836975098,10.324400424957275,0.8209169,49.53385639190674,361.09724654907683,142.74808835983276,237.68317630977222,2.955681800842285
1059,10.702075988607636,17.087287758195323,-0.0020758351,3.7057220935821533,125.10099274529269,0.81807053,52.39954692714341,22720000,366.07136368913154,0.0005,28.248725414276123,27.104534697792744,0.0062015224,10311.239918708801,5.2695504e-10,41.4717481136322,139.27098178863525,2.1166603050006385,70,148.8303508758545,5.414363861083984,8732,115.382127155079,0.22610998153686523,11.010348558425903,0.81786954,53.22291159629822,357.1488356133839,144.97853541374207,241.6965833696507,3.7055113315582275
1093,8.807639831263746,12.843153236124092,-0.002178939,3.653022289276123,125.33478233445662,0.8154867,41.49055102873018,23040000,342.0634123190959,0.0005,26.661775827407837,23.53420958741682,0.008808963,10454.924863815308,-1.5302351e-10,40.868770360946655,133.47720527648926,1.9545525680526965,71,143.67686462402344,6.083024978637695,10434,115.03367925754735,0.20338892936706543,10.1580331325531,0.8153575,50.65711331367493,352.2821908101984,139.8365511894226,240.5335996384511,3.6526739597320557
1050,9.8637808828199,15.480469113506269,-0.002850001,3.5193417072296143,139.1256863173768,0.8131249,49.30172143646578,23360000,341.0541525810709,0.0005,28.57362961769104,26.43456264619869,0.0055622165,10601.905596971512,-1.2294703e-09,42.013176918029785,136.9435577392578,1.9846018064516135,72,146.9676787853241,5.97055196762085,9373,116.21408854768588,0.250887393951416,9.476544857025146,0.8130204,51.66790413856506,351.5327835259261,143.229882478714,245.38627349482005,3.5189859867095947
1080,11.923124192289738,20.237160920540262,-0.0021625939,3.6752772331237793,48.50239357868861,0.81101924,60.379390292051696,23680000,363.4774814533367,0.0005,27.66068148612976,31.925021037567547,0.005728121,10746.896598100662,-1.6587233e-09,41.770830392837524,135.1051058769226,2.08845661297531,73,144.95213532447815,5.612921953201294,7914,117.3267644542521,0.3174738883972168,9.595369338989258,0.8111965,51.14421319961548,357.9551308203359,141.09856843948364,242.8763721513094,3.674938440322876
1098,11.256823051114482,18.72841544265116,-0.0017262107,3.5084762573242188,70.10933973316017,0.8090709,57.28834602755165,24000000,372.21984715371786,0.0005,28.644261121749878,32.242599490792706,0.006821646,10889.499877691269,6.495218e-10,40.403446435928345,133.28275299072266,2.1854565198076825,74,142.59222030639648,5.2023398876190186,8360,117.69931048323053,0.28439831733703613,10.218414545059204,0.809231,48.74068760871887,376.57405444030945,138.8428041934967,242.63393687639612,3.5081260204315186
1104,9.347524075669781,14.58024212341899,0.0012922332,3.41206431388855,90.83911918763084,0.80658907,48.09379443940148,24320000,343.2940183130011,0.0005,28.18528127670288,31.858191121371025,0.013462859,11036.966679096222,1.4348084e-09,41.43949556350708,137.80858445167542,2.134388713708017,75,147.44338417053223,5.562412738800049,9827,117.98511660376482,0.19721698760986328,9.970182180404663,0.8068464,52.450275897979736,383.67055382169923,143.66569447517395,245.7697362243857,3.411919116973877
1095,9.939228087857861,15.738191634584169,-0.0029632365,3.715109348297119,112.9956610250321,0.80446655,50.471732045238795,24640000,332.234649904093,0.0005,29.796964645385742,31.985791257037132,0.005777122,11186.75781917572,3.3840336e-10,40.67200565338135,140.0392360687256,2.1012565500430926,76,149.78404307365417,5.455173015594482,9380,117.82083390409123,0.2604811191558838,10.340044260025024,0.8046824,53.600831508636475,379.87427394177524,145.80667185783386,247.58507578833334,3.7147762775421143
1129,10.980042484739329,18.13743506428998,-0.0011372047,3.596670389175415,79.26179113575495,0.8026519,56.38532549763599,24960000,362.23524253055695,0.0005,28.182692050933838,36.982002870535624,0.0069415257,11331.974751472473,5.8103894e-10,39.65497636795044,135.5837562084198,1.5828084619037641,77,145.18658995628357,5.42438817024231,8560,118.57457218689439,0.26706933975219727,10.269554853439331,0.80282724,52.029301404953,370.4693533983954,141.3225224018097,243.75071092835805,3.5965194702148438
1077,9.356661768274606,14.652790723332616,-0.0009069147,3.3896913528442383,54.868013014076496,0.8006735,48.63197701817591,25280000,355.864229855567,0.0005,28.666499137878418,32.05141789856774,0.0048877457,11479.5991024971,1.3763413e-10,41.22038793563843,137.25554180145264,2.059389898358627,78,147.58668088912964,6.465580224990845,9833,118.16999342133363,0.20909595489501953,10.306286811828613,0.80091333,51.55251955986023,378.2481004713192,143.98827528953552,250.3623112913527,3.3893439769744873
1052,14.748850895623455,26.729875357709133,-0.0014095145,3.7428128719329834,70.1656568078872,0.79826355,72.22075621851417,25600000,369.9430574853404,0.0005,29.06137251853943,34.807704044868906,0.0070849895,11626.028726577759,-7.569745e-10,42.85034990310669,137.2063386440277,2.1130893866279283,79,146.418532371521,4.912500858306885,6543,120.52976979085344,0.26998424530029297,10.164886474609375,0.79802084,49.68409490585327,375.64247033349704,142.4752495288849,251.98979744492686,3.7424464225769043
1089,9.187911627221627,14.452459068372347,-0.0031455553,4.050965309143066,56.53280460673932,0.79625654,48.63156160754379,25920000,364.15389422509713,0.0005,26.54997682571411,27.872911432331076,0.0040957355,11770.951337099075,4.8248683e-10,41.33995056152344,134.3389801979065,2.1118945280787194,80,144.91182041168213,5.64066219329834,9921,118.89137089495884,0.26800966262817383,10.153910160064697,0.7963497,51.19521903991699,372.6670316332798,140.45499181747437,249.05197841887832,4.050640344619751
1129,9.308783488030603,14.721014239414206,-0.0028191337,3.7130322456359863,72.16059536115418,0.79455805,49.18783774916921,26240000,358.83763117306006,0.0005,26.274056434631348,31.11590852252685,0.006415073,11916.16071653366,1.7741077e-09,41.67572569847107,135.22001099586487,2.106192476173082,81,145.19802522659302,5.5185487270355225,9714,119.36395786509586,0.33896613121032715,10.340613842010498,0.79472464,51.62531757354736,383.65816480919256,141.16904497146606,247.7555796218834,3.7128658294677734
1053,12.355051601782167,21.581474749992047,-0.0021023976,4.028306722640991,128.196083985444,0.79244775,64.06833616119083,26560000,346.6365013180747,0.0005,27.820026874542236,32.58218875699812,0.008365562,12063.961190700531,1.4886345e-09,40.98575806617737,137.63279032707214,2.0229531396792546,82,147.77859497070312,5.3683483600616455,7606,121.34441599921904,0.29736757278442383,11.431869268417358,0.79259664,52.191214084625244,383.5291406699726,143.3943498134613,254.34602948824931,4.027951002120972
1112,8.876003679017797,13.489559341815486,-0.0018361015,3.4645016193389893,87.85331184672162,0.7899779,45.35754123542913,26880000,375.4869877332243,0.0005,27.470879554748535,30.31377115767977,0.004597453,12208.593534708023,-1.5379102e-09,41.1209979057312,134.1297528743744,2.0585161154504097,83,144.62116265296936,6.337631464004517,10254,120.09828213527064,0.28186893463134766,10.966620206832886,0.78999656,49.42408490180969,390.8798571939648,140.81590461730957,252.36207899444216,3.4643921852111816
1119,10.301928708873477,16.562887756144796,-0.0025821452,3.60597562789917,134.835777901478,0.7878359,53.20433563002965,27200000,358.338398428202,0.0005,27.758350372314453,34.38140542473853,0.0040565585,12355.623396158218,-1.2783135e-09,42.91180491447449,137.21160745620728,2.2120506916532796,84,147.00878238677979,5.71292519569397,9062,121.05947338841784,0.1672360897064209,10.900591850280762,0.7878481,50.48127508163452,381.52036993686625,143.14394879341125,251.69591148434478,3.6058218479156494
1123,12.965058358889516,22.4899605685593,-0.002869365,3.3606574535369873,102.3484231900609,0.78581214,65.21308545281708,27520000,372.94825139163055,0.0005,28.254146099090576,37.81350592798894,0.005083746,12499.559161186218,2.7430358e-10,42.279463052749634,136.1964681148529,2.227336523599783,85,143.9201683998108,3.813936471939087,7441,122.74120672494095,0.2232968807220459,10.416039228439331,0.78584003,50.078728914260864,388.27478371107986,140.29845213890076,253.76272013887333,3.360487937927246
1148,9.309403843943095,14.411903308395004,-0.002114343,2.848194122314453,121.74972146138525,0.7833711,47.83946342761423,27840000,374.85950124062765,0.0005,28.29484272003174,35.91154727221068,0.0049022804,12646.3048350811,-1.1840255e-09,41.68556547164917,137.12756729125977,2.0601704422746123,86,146.73557806015015,6.120050430297852,9864,121.66196911264171,0.22889947891235352,10.846430778503418,0.7833592,51.143759965896606,370.6549200144173,143.5948588848114,252.70072886390403,2.8480544090270996
1148,9.482664656286886,14.697005678621782,-0.0021542453,3.262341022491455,116.99012924167354,0.78081685,48.27457675473451,28160000,379.75088299779543,0.0005,28.70561122894287,31.19197150944311,0.008818172,12789.752614974976,4.1571434e-11,38.57859683036804,133.0290367603302,2.191516588299281,87,143.43864226341248,6.411376953125,9729,122.03520181626035,0.35755014419555664,10.334143877029419,0.78088987,49.66192388534546,376.7206472083958,139.87736082077026,253.4054710297141,3.26218581199646
1088,13.230877189414896,23.156508121552168,-0.0016525692,3.0477213859558105,117.34366188107708,0.77839565,66.21933166053331,28480000,397.34794097196306,0.0005,28.304128170013428,35.4800964632847,0.0040206807,12930.800980567932,-5.0166304e-10,38.59738087654114,132.49163246154785,2.2182822595495284,88,141.034601688385,4.842284202575684,7189,123.95983562388453,0.36290669441223145,9.779350280761719,0.77833426,50.959665298461914,385.20479259177375,137.83141422271729,257.5878420620229,3.0473270416259766
1117,12.397479652899326,21.375620408243503,-0.0019457993,3.3801510334014893,114.86922348022668,0.7760403,63.15553015363254,28800000,356.55993065942914,0.0005,28.8681697845459,35.56999226717446,0.0075360714,13074.229933261871,-1.8846365e-10,40.06036424636841,134.88113498687744,2.351459148066791,89,143.41859555244446,4.661098957061768,7624,123.67605654520938,0.19382596015930176,9.685423612594604,0.7762557,51.009058713912964,377.4461627087169,139.79622602462769,255.214159383903,3.379993438720703
1113,12.704360479178359,21.840386787835698,-0.0030425645,3.5134081840515137,127.1574094048827,0.77341,63.96329721190736,29120000,370.29193325059333,0.0005,28.527263402938843,34.208393033262084,0.0055082045,13217.196991920471,-1.6817058e-09,39.72596788406372,133.93888807296753,2.1784804377775076,90,142.95524311065674,4.892020225524902,7567,124.02863102592669,0.3032541275024414,10.023611545562744,0.7734741,50.77392363548279,384.1927378229999,139.19366693496704,257.4316946255229,3.513258457183838
1136,11.580124252379466,19.37193181906622,-0.002708042,3.438477039337158,124.84627443777039,0.7706012,59.169605360355746,29440000,370.5996461610048,0.0005,27.93115544319153,35.17366587274259,0.0041659256,13356.538378238678,7.858296e-10,38.038553953170776,130.11458468437195,2.1661697372167414,91,139.3300929069519,5.082577705383301,8139,124.08183652198663,0.29455137252807617,10.314834117889404,0.770539,48.74500393867493,390.5772899335269,135.56231117248535,256.2491333740605,3.4383277893066406
1143,10.483787132611134,16.900497284047386,-0.0023290582,3.3761372566223145,69.13912048857678,0.7684663,53.916393662977704,29760000,374.10623176655804,0.0005,28.217439651489258,36.86381536643221,0.0043013627,13499.400610923767,-3.4290207e-10,39.37827515602112,133.2538685798645,2.19194804301957,92,142.84410572052002,5.524848222732544,8948,124.08197398143882,0.2588174343109131,10.391983032226562,0.7683451,49.90307855606079,390.8854691185282,139.12943863868713,256.0137459461334,3.3759920597076416
1084,11.698515215005209,19.471184371454342,-0.0016337102,3.785529851913452,119.90082601324026,0.7663276,59.0303243467815,30080000,365.6915746378303,0.0005,27.5240261554718,33.12539063385682,0.0066292114,13643.19813299179,1.0264685e-09,41.7072057723999,134.87892818450928,2.30024487382525,93,143.75869989395142,4.522507905960083,8101,125.49434851952478,0.20068812370300293,9.66809630393982,0.7664412,50.677953481674194,385.1508410674886,139.65962767601013,263.58074958902176,3.7851765155792236
1102,12.137173190059857,20.283094766487878,-0.0022732518,3.8167104721069336,45.390435911184454,0.764738,60.250471739126404,30400000,380.7928983352467,0.0005,26.845643281936646,37.36215351881042,0.00563441,13784.34262084961,2.6228997e-10,38.95278739929199,130.53373193740845,2.1931826148782045,94,141.12653994560242,6.057127237319946,7831,125.8995685844235,0.39859867095947266,10.400722742080688,0.7647552,49.35691547393799,382.58563997967264,137.0711646080017,263.25037318063124,3.8165953159332275
1122,11.471533598808273,18.822018081681755,-0.002255452,3.3209142684936523,133.15031398613795,0.7633304,57.32933702043191,30720000,374.0086723343992,0.0005,28.28653311729431,39.17341398786884,0.0061656223,13928.829102516174,1.7122559e-09,40.843759059906006,135.37193179130554,2.60321599506047,95,144.4791226387024,5.256290435791016,8245,127.16506536435477,0.25078272819519043,9.38525390625,0.7632391,51.36049008369446,382.81781885433065,141.0079939365387,266.7802212841352,3.3182926177978516
1106,10.98935427909742,17.69908288918778,-0.0018500368,3.7921550273895264,131.10003258787066,0.76146066,55.182266550812976,31040000,402.5341197867434,0.0005,30.150540828704834,38.99601263865126,0.0045554778,14076.543232917786,-1.6813288e-10,40.17710733413696,137.54148960113525,2.300872553022878,96,147.70264673233032,5.827306270599365,8679,126.99874622561711,0.26079249382019043,10.011001110076904,0.76146615,51.8086519241333,383.5856928616352,143.73186802864075,269.4277461301717,3.792039155960083
1073,10.208406349108374,15.838945699881696,-0.0011790107,3.4786574840545654,143.30897090424583,0.7589383,50.46369745369841,31360000,369.51986928562854,0.0005,29.13901400566101,43.353090152616794,0.005273266,14221.545794010162,-1.4253894e-09,39.85017156600952,136.5651581287384,2.2622913679119323,97,144.99123358726501,4.495728969573975,9271,128.74265351270301,0.20041489601135254,10.229995489120483,0.7588404,52.0539608001709,397.56473450211337,141.3145248889923,279.29782638986626,3.4784955978393555
1052,11.37307725555903,18.656250576820383,-0.0021004297,3.3710525035858154,53.22239308347795,0.75633967,57.55869310627428,31680000,385.02860426988485,0.0005,29.541526556015015,52.260537104364246,0.0040595606,14369.170790433884,6.6038436e-10,40.15760540962219,137.67643547058105,2.075643728821583,98,147.53943824768066,5.854104995727539,8400,128.60861473801998,0.2950170040130615,9.954282522201538,0.75611347,52.759753704071045,402.9139234902203,143.87875843048096,281.65640018545884,3.3709075450897217
1067,13.416705944553367,23.054508275404224,-0.0022008081,3.266674518585205,79.50054811147574,0.75408,65.73518330478473,32000000,393.58974828091556,0.0005,29.417253732681274,53.44287918085377,0.00455762,14516.007479906082,1.6686776e-09,41.19397163391113,137.55957174301147,2.263226733263404,99,146.81072092056274,5.2867043018341064,7221,129.03729161942863,0.27785253524780273,9.82402491569519,0.75405544,51.81871461868286,395.05596383712384,143.17587327957153,277.74984452177574,3.2665247917175293
986,9.17229560328087,13.77043972573325,0.0026517764,3.763805627822876,94.0162082456514,0.75225276,45.506762077936486,32320000,386.272375636052,0.0005,30.219866037368774,45.165409267884414,0.010314942,14665.199248552322,2.0427375e-10,39.10617470741272,139.00296926498413,2.2860127160035715,100,149.18279695510864,5.9168736934661865,10013,131.37999347337578,0.21442198753356934,10.173273086547852,0.7521875,53.72129249572754,414.79456567081445,145.19666385650635,300.9430986299771,3.7636444568634033
1018,11.121452423114244,18.34258702898067,-9.072064e-05,3.6397597789764404,102.72671065416817,0.7510943,57.215808224324014,32640000,381.82084033263385,0.0005,30.27297592163086,49.79420044210299,0.004340577,14812.479786872864,-2.6670337e-09,38.98529314994812,137.41989421844482,2.3243568176841856,101,147.26037168502808,5.5928120613098145,8437,130.65997515417038,0.35889387130737305,10.24440884590149,0.7511387,52.33530235290527,395.9865586096425,143.4663782119751,290.9647298309736,3.6390597820281982
1015,11.635174790485154,19.630261946423076,-0.002274842,3.752035140991211,120.89572176327586,0.7498441,60.19526115834767,32960000,380.3215706028227,0.0005,28.897215366363525,49.59177660811827,0.0041808942,14958.72073507309,-2.7122078e-09,40.46092700958252,137.04345846176147,2.1217731404237252,102,146.23013615608215,4.880589962005615,8060,131.50365161015378,0.19086766242980957,10.1760892868042,0.7496765,52.20679330825806,417.3816164779987,142.21322870254517,292.02307115959877,3.7518908977508545
990,11.52234771300734,19.459638549337704,-0.0012641096,2.4929940700531006,78.49311650882451,0.74816924,59.71997813671834,33280000,383.8970564128529,0.0005,29.72700309753418,49.458528710189256,0.0059090513,15106.66854596138,1.5930425e-09,39.95143222808838,139.66906023025513,2.06466930631995,103,147.93289017677307,5.138816595077515,8058,132.26672524401107,0.192976713180542,10.915610074996948,0.74818355,53.72712969779968,426.4001018829993,145.19310069084167,298.3579313346162,2.492853879928589
965,9.867108408481469,15.826946556123099,-0.0020807148,3.3918333053588867,79.69283721943448,0.7464313,52.04764765884531,33600000,386.41343442375967,0.0005,29.434231519699097,48.32282046668414,0.004619304,15256.630412578583,-1.4796715e-09,41.40331435203552,140.40791654586792,2.058690912785281,104,149.9520435333252,5.580416202545166,9257,132.73117312660094,0.2767493724822998,10.332558870315552,0.74637955,54.097723722457886,426.7698744059755,146.40452814102173,306.1770281134939,3.391496419906616
956,9.592482668434549,15.413136933687237,-0.0020587314,2.3371798992156982,159.28990038472855,0.7443799,51.52189619523205,33920000,383.18500501608884,0.0005,30.926016330718994,52.93233878789804,0.00910121,15407.795065879822,1.2787313e-10,39.92828392982483,142.7480113506317,2.1567688037079824,105,151.15450286865234,5.411763906478882,9450,133.7357807999853,0.2875864505767822,10.698193550109863,0.74412733,55.87912726402283,430.24298234687086,148.5748109817505,310.37074154932,2.3368396759033203
975,12.458573828368781,22.351400021622286,-0.0027689969,2.5901877880096436,124.97213012114793,0.7427891,67.40499655053507,34240000,377.8589891554584,0.0005,31.083118677139282,56.27569474690822,0.0036186732,15558.123467683792,-4.3641774e-10,42.81919503211975,142.12343859672546,1.88357267486984,106,150.32021284103394,5.168032169342041,7513,133.6016857371078,0.25054216384887695,10.45733380317688,0.74253404,52.165382623672485,428.458802737324,147.62071061134338,303.33481417670316,2.5898821353912354
992,13.045700920795488,23.780365651503544,-0.0028776766,2.4280316829681396,76.34542140763135,0.7408692,70.49572631063553,34560000,395.92562866566544,0.0005,29.339683294296265,58.45646326948285,0.004294956,15708.19386267662,-1.4229665e-09,42.63563418388367,142.28742504119873,2.0925652611119587,107,150.06203317642212,4.810325384140015,7278,133.75226173518274,0.35914134979248047,12.068535327911377,0.7406772,53.52396035194397,429.3858046470596,147.50126934051514,300.87456217923847,2.4277145862579346
961,11.456584388756268,20.262703448321115,-0.0025503635,3.2060654163360596,77.9115358603426,0.73817354,63.97765939361071,34880000,389.5391692335138,0.0005,29.27884316444397,59.98848777777024,0.004134588,15858.815956354141,-1.1490938e-09,39.42333436012268,141.55166745185852,2.004815346843204,108,150.61521244049072,5.292990446090698,8077,133.1275725233557,0.3047168254852295,11.183813095092773,0.7381172,56.66042423248291,428.4719846364324,147.25019931793213,304.94258774973974,3.2059292793273926
941,6.660596103823433,9.400748553803068,0.038020037,3.169628620147705,134.02713326577103,0.73547035,35.75529358117615,35200000,376.5229608647395,0.0005,31.88879156112671,58.847316789804495,0.014754394,16010.976659059525,4.6319926e-10,39.34654235839844,141.13826537132263,1.926099088968127,109,152.15332627296448,7.238884687423706,12682,135.73052739381006,0.23677873611450195,9.526360034942627,0.7351781,54.45692825317383,442.4482521543258,148.71729278564453,325.680513698178,3.169320583343506
926,12.64941615562087,22.742830215766897,0.0046604574,2.7130775451660156,54.78921863017531,0.7331553,67.81357289543121,35520000,391.23893846343753,0.0005,29.61472773551941,55.49807866670385,0.011019947,16157.883740901947,-1.0316756e-09,39.40072154998779,139.10595965385437,2.1653478734424834,110,146.89889001846313,4.396260499954224,7348,133.0714241892825,0.26160430908203125,9.460820436477661,0.73288506,55.583938121795654,424.52175844115385,143.85686469078064,307.299535816504,2.7127254009246826
959,10.971013219763657,18.67266305518175,-0.0022977225,3.373314142227173,130.79579095045528,0.73115855,59.86792689694297,35840000,399.21749559920937,0.0005,28.379273891448975,59.735533037236536,0.004226924,16305.179093837738,1.6192861e-10,41.26565432548523,137.4753634929657,2.1637513147305727,111,147.28558087348938,5.6164162158966064,8490,129.89777109639465,0.38869619369506836,9.915473937988281,0.730944,52.39041018486023,428.701654305408,143.59284806251526,295.17058038441246,3.3731985092163086
966,12.128654858323728,21.504638579479284,-0.0006927011,2.967813014984131,92.9934579947344,0.7293604,66.33925597070014,36160000,411.33039495799414,0.0005,30.078203678131104,59.4081938423435,0.0059129684,16453.92412161827,-1.1622149e-09,39.397804260253906,139.3373305797577,2.0730661843294764,112,148.7377152442932,5.7160093784332275,7791,132.04928157118815,0.3613572120666504,9.904868841171265,0.729244,54.291301012039185,429.6113518374805,145.48142671585083,300.26412579861994,2.9674971103668213
988,11.523043751994363,20.126242552399567,0.001850278,3.047441244125366,132.77625727962052,0.72785085,63.82979528759576,36480000,394.15208280366716,0.0005,30.216299295425415,61.03517491193776,0.0069318144,16603.464517593384,-8.503927e-11,39.45353150367737,140.2572238445282,2.0770396681268455,113,149.53407454490662,5.559263229370117,8167,134.82818741929708,0.37541651725769043,9.819032907485962,0.72778857,55.42068076133728,439.6267155605224,146.26862621307373,308.3572583776249,3.047305107116699
958,10.888318168080277,18.601966145526394,0.000540497,3.2751529216766357,46.615053400011085,0.726579,60.270684257389156,36800000,418.212864504315,0.0005,31.662890434265137,63.97062139404563,0.0061144,16753.6687772274,-3.9964143e-10,40.462533712387085,140.79197239875793,2.182717748266026,114,150.19316744804382,5.489128828048706,8556,134.00038592710467,0.37984275817871094,9.510667085647583,0.726476,54.101104736328125,441.0715307093691,146.7839891910553,311.3281189098983,3.274831771850586
964,10.645283720413696,18.23120558799599,-0.0015777574,3.2626640796661377,124.47277547093125,0.7251819,59.804948162747394,37120000,400.76352416412965,0.0005,30.148191213607788,60.123353052723296,0.004052459,16904.43829679489,1.399652e-09,40.05183458328247,140.2886848449707,1.9063691561894025,115,150.75495433807373,6.5941572189331055,8687,134.9392742833572,0.33310890197753906,9.788321495056152,0.72479486,54.97984576225281,445.81912583403994,147.28998160362244,311.5213632870163,3.2623393535614014
975,11.424271723457116,19.832064486857373,-0.0020086109,3.285865306854248,146.83830253905361,0.7237165,62.77211615650914,37440000,401.4935767310996,0.0005,30.232299089431763,58.273047949628555,0.0029523731,17053.005526542664,4.1862833e-10,39.325098276138306,139.195552110672,1.8218719093085423,116,148.56065583229065,5.602247953414917,8208,135.72934394719482,0.3112645149230957,9.89280915260315,0.7234217,54.438300132751465,437.10770210599986,145.17198586463928,312.6445317472931,3.2857580184936523
965,10.227090886245225,17.222126255838997,-0.0019562948,3.5368685722351074,147.44654206757454,0.72246814,57.393822872193006,37760000,394.63655037895126,0.0005,31.582563877105713,61.86118062602706,0.00412928,17205.448424339294,8.358615e-10,39.31478142738342,142.3843424320221,2.065519705187052,117,152.4356324672699,6.0033183097839355,8995,136.09610914610008,0.25948476791381836,10.208727836608887,0.7223178,56.03890872001648,434.67287639966355,148.76323318481445,316.5028519612237,3.5365517139434814
973,10.88230789408709,18.652323835561326,-0.000718829,3.2797584533691406,117.0905534816848,0.72121114,60.53448022524099,38080000,405.4556139421353,0.0005,30.95720863342285,62.373593530084,0.0043375143,17352.941638231277,-3.2715067e-10,39.101567029953,138.2319791316986,1.9241561482219236,118,147.4844946861267,5.3862833976745605,8547,136.03774701323343,0.305814266204834,9.404179811477661,0.7212013,53.4401695728302,441.0175942238573,143.97495865821838,314.5976169603945,3.2796075344085693
954,9.709275510011247,16.134963012576264,0.0031826196,3.196260929107666,127.558999386779,0.7194638,55.62051111785188,38400000,405.9961948656647,0.0005,32.123008251190186,61.96784456205272,0.008857389,17503.3944170475,-9.2625785e-10,39.228660583496094,141.27984356880188,2.034940903229745,119,150.44531202316284,5.304283618927002,9487,134.74364874749534,0.3968493938446045,9.210625171661377,0.7192682,55.51903223991394,432.5295929899421,147.03630113601685,314.1330245653761,3.1959235668182373
1015,10.874672218779331,18.919287338296567,0.0012093856,3.0189096927642822,126.3739016581783,0.7174792,62.95872229494063,38720000,395.6204087532866,0.0005,30.81284189224243,63.41417182396695,0.0071170786,17655.55305981636,1.5891718e-09,40.56466007232666,142.5762755870819,2.0315789104375703,120,152.12781262397766,5.746344327926636,8870,135.54921339640032,0.3996257781982422,10.21028447151184,0.7171469,54.90089249610901,444.31518831661475,148.78648948669434,306.38263719828416,3.0186100006103516
984,10.197001500387628,17.157502027926775,-0.0012618079,3.328421115875244,112.46216681091917,0.7153579,58.41089688135858,39040000,408.62922676736565,0.0005,30.204082489013672,62.65643736154855,0.004797483,17804.856012821198,-8.5323587e-10,41.71389293670654,139.74515581130981,2.0155195729723054,121,149.29490780830383,5.665073871612549,9316,134.63801848961822,0.21403264999389648,10.03000020980835,0.71503747,52.833181619644165,420.74900712698843,145.67855501174927,308.98104957495195,3.3283071517944336
979,11.349051485774291,19.939422186799565,-0.0024800356,2.98717999458313,148.48018848502971,0.71349,64.82415522050097,39360000,410.97395002091923,0.0005,29.694788694381714,61.13435270595227,0.0037406825,17952.773896932602,1.04857324e-10,38.9786114692688,138.35691094398499,2.0728739154888083,122,147.9114649295807,5.912508726119995,8435,134.6652553619811,0.31738829612731934,10.406939506530762,0.7132094,53.938080072402954,427.02159544884194,144.66128873825073,308.07541845442296,2.9870409965515137
955,9.305887788675232,15.269845333708673,0.0013193596,2.7455410957336426,143.40290632331883,0.7117117,54.03596336861751,39680000,403.4303846404072,0.0005,30.430977821350098,62.94207365898128,0.0044590374,18098.98011159897,-2.522726e-10,38.310791015625,137.0226068496704,2.1526958340745197,123,146.1951298713684,5.6935131549835205,9913,134.7580130127857,0.24630165100097656,9.22412395477295,0.71147794,54.09408640861511,431.96958567906285,143.0690529346466,315.2000787949471,2.7452356815338135
981,8.84186541087994,14.337878890402225,0.0021330966,3.303805112838745,107.95522546071818,0.70965576,52.549257861399624,40000000,401.57928894635495,0.0005,31.957376718521118,60.50313457220367,0.006352386,18249.65966320038,1.3498752e-09,37.52693247795105,140.39005970954895,1.9832993392710352,124,150.65199732780457,6.343336820602417,10475,136.94122240388003,0.310915470123291,10.102095365524292,0.70941,55.51782727241516,440.75828513447055,147.1433961391449,319.62083158826647,3.3036625385284424
947,8.380075245054801,12.9321180103354,0.011575511,3.099111557006836,114.54765567523663,0.70796996,47.099478706423746,40320000,411.1075788173102,0.0005,30.80953574180603,61.552710883156564,0.007490009,18401.753655195236,2.8083183e-10,39.137359619140625,143.03345036506653,2.017328958852417,125,152.07253050804138,5.497419834136963,10870,138.64349889209186,0.19304442405700684,9.80402660369873,0.70774114,57.96036171913147,448.9224577586929,148.78078627586365,331.3239177191798,3.0989928245544434
968,10.329684746024991,17.632986700939817,0.01736661,2.707115888595581,149.51436127913993,0.7068032,59.90281298382854,40640000,406.10982757588,0.0005,30.426527976989746,52.25299220066095,0.013000952,18554.87600493431,-1.0355834e-09,41.164825201034546,144.23366785049438,2.069262357601612,126,153.11512851715088,5.581628084182739,9075,138.3878143580555,0.29328489303588867,9.411057949066162,0.706646,57.58703637123108,455.5981333952623,150.15708208084106,321.69142934982034,2.70699405670166
981,12.192444836307995,22.15001323793788,-0.002474415,3.822618007659912,85.20941451191861,0.70582014,69.47205698574125,40960000,407.0876715642694,0.0005,30.929985284805298,49.245802492942055,0.0051698852,18704.296988725662,1.2133838e-09,41.0656099319458,141.06677269935608,2.068212214392319,127,149.39411544799805,3.761164665222168,7829,137.62419235844592,0.3955526351928711,10.181564807891846,0.7056507,53.510902404785156,437.4617346248405,145.29045987129211,313.2770064547976,3.8222923278808594
1022,10.124507813181276,17.485491761451435,-0.0026943572,3.02101731300354,167.51158953262384,0.7044316,60.81229241316756,41280000,411.55759432770265,0.0005,30.8544704914093,50.95945553582888,0.004490319,18852.414168596268,-1.5955481e-10,40.0181941986084,139.03450965881348,1.8877716612925342,128,148.10861587524414,5.567790985107422,9234,139.4002143812937,0.20891141891479492,10.382461071014404,0.7043055,52.611809968948364,437.9168061289742,144.87463665008545,315.99154615752747,3.0206634998321533
1016,11.335973788639215,20.265252581440247,-0.0026274784,3.6022117137908936,163.8583039670069,0.70281327,67.14453499754815,41600000,415.6529724444784,0.0005,29.023403644561768,53.4991380611924,0.0037462339,19003.18693947792,-4.116269e-10,40.92865037918091,141.48703813552856,2.0306208416453218,129,150.76203155517578,5.094253301620483,8463,138.9443057274193,0.24319958686828613,10.225547313690186,0.7025432,55.65912342071533,444.93341688536026,146.94212341308594,313.64360471657653,3.6020593643188477
980,8.850907112687667,14.498535843123712,-0.001828279,3.3777689933776855,91.84458639074036,0.7008098,53.5330588404856,41920000,416.6960091735459,0.0005,32.064268350601196,53.86025252282443,0.007133958,19155.084938526154,-1.6466011e-09,40.89115881919861,141.9523515701294,1.3961033201051094,130,151.87229418754578,5.988907337188721,10322,140.42922029935366,0.22644257545471191,8.740458488464355,0.7006462,54.71704077720642,451.4093461590697,148.2348494529724,328.27087176873476,3.3776395320892334
1062,8.403732469809201,13.520707030837794,-0.00059297757,3.9091978073120117,60.76318964638771,0.6978874,51.112670745996006,42240000,413.9388310242213,0.0005,30.346697092056274,64.43228821076984,0.0053315996,19306.121286392212,3.6126885e-10,40.182801246643066,140.58448457717896,2.175650113964849,131,151.00785088539124,5.845609903335571,10769,138.3613069638128,0.23939943313598633,9.942754745483398,0.69755274,54.53393220901489,453.60291340781225,146.79552173614502,310.5310978689771,3.9088528156280518
1013,10.603919767521745,18.672810033398196,0.013548631,3.7138314247131348,82.09215233550992,0.69506633,63.90772356019866,42560000,418.45661422941663,0.0005,30.67019557952881,58.73904680510079,0.0119100595,19456.42519068718,3.0193276e-10,39.41809105873108,140.2611255645752,1.980022387929179,132,150.28107595443726,5.758759498596191,8900,141.66472090143267,0.2271432876586914,9.950068235397339,0.69462544,54.79451251029968,464.4572675640787,146.2979667186737,322.92464370309165,3.713700771331787
965,12.18967029385805,21.890608514851,-0.001822516,3.4411139488220215,154.65539207706718,0.69261426,68.88140744927786,42880000,414.523955707402,0.0005,30.345683574676514,61.91226978907064,0.0041046115,19604.205117464066,1.9392729e-10,39.473225831985474,138.40079998970032,2.101595867362653,133,147.77279615402222,5.227116346359253,7874,139.96781322054701,0.29398655891418457,9.805866241455078,0.6922755,53.37719535827637,455.08989649886126,143.98615169525146,323.22776105695505,3.441013813018799
929,10.968546204810472,19.139248885557194,-0.0025626344,3.7832844257354736,158.41513368050235,0.6901347,63.507321082782035,43200000,417.1524390284897,0.0005,31.367716312408447,59.57984173306136,0.003866893,19754.165041208267,2.658927e-10,38.7714102268219,140.43064141273499,1.9726006777769736,134,149.9516041278839,5.124046087265015,8617,140.23706944752726,0.19876813888549805,10.094499588012695,0.69002,54.74399018287659,460.9962705326496,145.80656623840332,332.04103396228794,3.783168315887451
927,11.81456493881794,20.949692750274092,-0.0023217043,3.2768542766571045,162.6809270378068,0.68773144,66.95652434440382,43520000,409.41383168116465,0.0005,31.42715358734131,58.11414981592365,0.004387946,19903.83573770523,2.0034403e-09,38.55513286590576,140.8402717113495,2.346104893922052,135,149.6607084274292,5.042282342910767,8056,141.15418711237174,0.22211074829101562,9.339196920394897,0.68755496,56.295475482940674,444.6552119823068,146.15716695785522,333.96911430554854,3.276705503463745
998,13.982714398383052,26.066290135473,-0.0024465423,3.7517004013061523,73.57801248474549,0.6855162,76.79808887673542,43840000,407.5779543215752,0.0005,30.708011150360107,66.17713303512139,0.005607765,20051.097217082977,-1.0884905e-09,39.814624071121216,138.77873921394348,2.0964997747863845,136,147.23226952552795,4.16036319732666,6999,141.20784494434238,0.26265597343444824,9.386966466903687,0.68512785,53.16919922828674,450.5216155131075,143.25114035606384,322.69597131679785,3.7515666484832764
927,9.33087163321439,15.111396314475233,-0.0020944423,2.8493664264678955,186.38617540747273,0.6833573,53.312133240580614,44160000,408.31644433088616,0.0005,31.792287349700928,55.79396044924184,0.0032736636,20199.76200056076,-6.0158556e-10,37.403627157211304,139.7339630126953,2.2092223731595593,137,148.64656782150269,5.370126485824585,9844,142.67441679593423,0.3171107769012451,9.853524446487427,0.68310857,55.271759271621704,465.67865080134953,145.47539591789246,343.9025440316875,2.8490402698516846
912,13.36984867590149,24.51561067766128,-0.0021551938,3.1376349925994873,150.66545626886213,0.68135226,73.72249311567928,44480000,405.80761529918925,0.0005,32.12032723426819,57.96570384109799,0.0034219301,20350.405304193497,1.8497057e-10,38.675859689712524,141.5829451084137,2.3630065473297486,138,150.63250398635864,5.374480962753296,7258,142.78006062248153,0.20177960395812988,10.429901838302612,0.68105394,54.83755850791931,459.7017628145088,147.24711227416992,340.61963452921105,3.137287139892578
939,14.864583814406267,27.970997811591435,-0.0022855715,2.8077569007873535,158.22641391590003,0.6794283,79.5922270427683,44800000,420.953524885391,0.0005,32.53915309906006,62.338350723486485,0.0037686122,20500.724841356277,8.0539986e-10,39.49137544631958,142.17371368408203,2.336721037170199,139,150.30423164367676,4.803860902786255,6640,141.943766202065,0.2807016372680664,10.244067192077637,0.6791926,54.66116547584534,459.0811064924963,147.32274723052979,332.07815984621374,2.8074042797088623
921,12.000999754501851,21.461535233900474,-0.0024127373,3.134965419769287,83.39135973885665,0.67779154,68.58842961378235,45120000,421.60058918301996,0.0005,30.663631439208984,59.81674606446069,0.0051769926,20649.388704538345,-1.6380091e-09,37.9684271812439,139.83323526382446,2.152798187844004,140,148.65056920051575,5.1377036571502686,8002,143.0393667997104,0.3496437072753906,9.878392696380615,0.677582,56.036476135253906,465.6152918074196,145.3641312122345,342.2189497464256,3.1347463130950928
931,13.399748264705838,24.64806918713057,-0.0027257607,2.565683126449585,154.6881050237286,0.67610925,74.13033921925535,45440000,412.5748047032235,0.0005,30.920887231826782,59.203658791739564,0.0035303042,20798.57704973221,-9.709282e-11,37.817923069000244,140.92319798469543,2.3326088303718766,141,149.17692637443542,5.048997640609741,7270,143.01963002433249,0.3718082904815674,9.789563655853271,0.67583555,56.417426109313965,461.4001083682793,146.40101861953735,338.09641987782294,2.5653936862945557
984,14.415342282768226,27.178903212249143,-0.0011415019,3.1582279205322266,33.69450267339673,0.6741794,79.29357351541762,45760000,423.4638167766543,0.0005,31.218453884124756,66.13584601080571,0.0048478628,20945.722672700882,-7.6473584e-11,37.878254890441895,138.43755555152893,2.2593389048858317,142,147.13902711868286,5.0112035274505615,6833,142.38078635083755,0.32267236709594727,9.521943092346191,0.6738788,54.54565930366516,472.45402258110016,143.81776404380798,327.85284095547644,3.1580758094787598
978,11.668702698068648,20.604155713120505,-0.0019696217,3.186622142791748,74.58186804041962,0.67228675,66.94277709901189,46080000,408.4045581893053,0.0005,31.613691806793213,65.30051415453286,0.0041752914,21094.541409492493,2.7540603e-09,38.35120463371277,140.24180960655212,2.2892065951224483,143,148.80827832221985,4.83378791809082,8221,144.51042883013778,0.2788703441619873,9.49759840965271,0.6720622,55.22758483886719,474.7570516149205,145.4273145198822,339.4687061095115,3.1862282752990723
978,14.350073349922004,27.011956636934165,-0.0020106267,3.640981674194336,153.83091132477318,0.6707783,79.36720739397968,46400000,420.20685361877344,0.0005,31.992295026779175,66.29348424959818,0.004337673,21243.140609264374,9.065875e-10,40.17788648605347,139.35024404525757,2.2202824213908983,144,148.59281086921692,5.064108848571777,6910,144.46064896463045,0.24327588081359863,8.841618776321411,0.6706151,53.443949460983276,469.8067438721753,144.70162773132324,335.8187088156282,3.6408350467681885
928,10.940734139496847,19.049058575327752,-0.0019309802,3.5370543003082275,161.58621181690128,0.66922444,64.20362447934822,46720000,407.5682633285101,0.0005,31.58009624481201,65.16467085309804,0.0041051935,21392.116900920868,9.447415e-10,38.47332811355591,139.00098872184753,2.1870010124562804,145,148.9577236175537,5.8991539478302,8737,145.09683441234708,0.23879170417785645,9.313050746917725,0.66888404,54.12227249145508,475.42204040241563,145.21439003944397,349.24982490448974,3.5369207859039307
942,11.218428171360014,19.513322872333323,-0.002546614,3.339372158050537,92.03803788773466,0.66777235,64.96233531212285,47040000,431.0251787243305,0.0005,32.53261947631836,63.903443304159126,0.0043693506,21540.98215031624,-2.9127376e-10,38.49023962020874,139.76313853263855,1.8877305623333287,146,148.85802364349365,5.111677885055542,8538,145.50949614779398,0.25159597396850586,9.222930669784546,0.66754544,54.235491037368774,462.7190801565021,145.1855218410492,349.4320059068638,3.339015245437622
923,11.005445695171362,19.020577256863618,-0.0008821409,3.424609899520874,165.21891368177447,0.66656786,63.693595615375706,47360000,421.27198883906914,0.0005,31.184971809387207,63.37281663554139,0.0052696727,21692.575050354004,1.9449473e-10,38.295958042144775,141.74221754074097,2.2666141230144534,147,151.5814175605774,5.797756910324097,8732,145.84260663996304,0.22789812088012695,10.75080919265747,0.6661683,56.07994556427002,471.44520455817144,147.90917921066284,352.70105188035245,3.4244468212127686
937,11.261817527832463,19.71159877631825,-0.0009660079,3.4645960330963135,84.38890432229017,0.66514593,66.19607123472764,47680000,427.90184563638644,0.0005,31.48177218437195,66.17668026368385,0.0062373118,21843.581372499466,3.237508e-10,38.97299242019653,142.60544681549072,2.079722754562655,148,150.99588823318481,4.25925612449646,8619,145.81924692007905,0.32841920852661133,9.959342002868652,0.6650078,56.758827209472656,483.22366694863547,147.26326894760132,350.37617805586007,3.4644458293914795
940,10.977282251680585,19.280868929512565,-0.00026291705,3.4495933055877686,71.81257772598673,0.6634595,65.9853814837335,48000000,423.15200045223963,0.0005,31.438020944595337,66.360775558713,0.0059666364,21993.335367679596,-7.5590467e-10,38.77029490470886,139.957603931427,2.0751845753445695,149,149.74277448654175,5.771239995956421,8825,145.83131531721267,0.2909703254699707,8.975589990615845,0.6631038,55.42489433288574,481.47222171050055,146.09265041351318,349.05183077359084,3.449467420578003
957,11.083659954433367,19.497532405492823,-0.00029996078,3.0084798336029053,67.8808924474221,0.661619,65.86952008295593,48320000,431.26251777681586,0.0005,30.597322940826416,74.11269600449384,0.004451952,22139.435209035873,-3.819766e-10,38.86636233329773,136.49988412857056,2.238975139284943,150,146.09090304374695,5.753309011459351,8598,144.9281508628786,0.3470726013183594,9.512454986572266,0.66120666,52.50980591773987,469.9094633937577,142.67876744270325,343.6636613287462,3.0083537101745605
939,10.240362997134227,17.2985161154594,4.0314568e-05,3.2041234970092773,96.3682429066859,0.6599189,60.672585173429326,48640000,438.902006161994,0.0005,31.066675662994385,66.76449134152101,0.006256719,22290.580918312073,4.2416057e-10,40.067055463790894,141.22431588172913,2.1598502307025704,151,151.1375768184662,5.992089509963989,9285,147.4670578339253,0.3783848285675049,9.463285684585571,0.65961045,55.019959688186646,491.74210055311454,147.70262908935547,357.5833699663236,3.203784704208374
960,12.2184611087965,21.923658115417837,0.020594573,3.3307952880859375,66.67832633398841,0.6582738,71.1407534798178,48960000,432.5193354773789,0.0005,30.648701190948486,70.23732192899931,0.030358708,22441.558161258698,-5.0078225e-10,38.6907594203949,141.82659101486206,2.2643698649060933,152,150.93587636947632,5.346716403961182,8035,146.49922174061174,0.19913029670715332,10.458364248275757,0.65797937,56.41178059577942,476.4173290303097,147.4309377670288,347.16512099191897,3.3304758071899414
939,11.773394052877645,21.503395262974,0.011231729,3.1961476802825928,60.66318249850539,0.6561575,71.72218774852256,49280000,435.96878001889127,0.0005,31.87418222427368,67.20657532343937,0.012433665,22593.647995710373,9.797231e-10,40.49210500717163,143.16888856887817,2.1977996511935567,153,152.0799310207367,5.047346353530884,8289,147.21796982785992,0.2564682960510254,10.342581748962402,0.65599996,55.17790770530701,489.1125079374141,148.57291865348816,352.5798932840388,3.1960246562957764
958,10.514944763392483,18.452740555672733,0.0037463678,3.156324625015259,159.5584207895478,0.65392697,64.57735304227923,49600000,434.0857418740319,0.0005,30.550763607025146,67.41643889710703,0.0044511342,22742.628558397293,-7.194296e-10,40.2133207321167,140.19077491760254,2.1218710625399333,154,148.96454572677612,5.0536253452301025,9043,148.28868600637475,0.2751283645629883,10.21312689781189,0.6536639,53.6820023059845,488.5860111636329,145.57524585723877,354.699830926487,3.156193256378174
953,10.697299799877507,18.624480082398254,-0.0012526666,3.814857244491577,158.86842712459335,0.65240836,63.98714920730774,49920000,427.77340160707917,0.0005,29.629436492919922,66.08854980257287,0.0026436306,22893.642909049988,5.320181e-10,41.94996666908264,141.40874028205872,2.011470014403722,155,150.99824357032776,5.317108392715454,8865,148.03771369955354,0.17522120475769043,9.895375728607178,0.65239155,54.35111713409424,487.2406775845143,146.99330186843872,354.0627909345718,3.814408779144287
972,9.028311890827192,14.602939644373297,-0.0006004568,3.692301034927368,170.2559785562119,0.65072244,53.8493858505327,50240000,436.89984276403146,0.0005,31.39232087135315,62.421529473461035,0.004074966,23044.019992113113,-9.410397e-10,39.04952311515808,139.58359909057617,2.1459574766986833,156,150.3457431793213,6.5573039054870605,10206,148.813388750927,0.2070603370666504,10.766142129898071,0.6505784,53.07206916809082,487.0787667792395,146.4112629890442,357.16638640509876,3.692145824432373
1010,14.378527348717093,27.243934065823765,-0.0012973875,4.170558214187622,157.5533781892294,0.6488842,81.14078713557889,50560000,448.02619735022625,0.0005,30.61271905899048,63.52947792592304,0.0053690746,23192.78106355667,1.2301434e-09,42.93308091163635,139.27909970283508,2.187278077587935,157,148.73770713806152,4.786816835403442,6961,147.36305460936057,0.25380945205688477,10.080758571624756,0.64860344,49.871788024902344,497.41993786211566,144.35956287384033,338.3356839631578,4.170202016830444
978,11.074915239392325,19.38182797899561,-0.0020448803,3.4168436527252197,68.7143368739857,0.6473944,65.75788405228826,50880000,443.30830818468627,0.0005,29.36086106300354,57.42999427164659,0.0031384043,23339.04296565056,7.64806e-11,39.850773334503174,136.04891443252563,2.1993495521690996,158,146.2492744922638,6.21742582321167,8650,148.14608759294916,0.2367696762084961,9.679460048675537,0.64720637,51.56564164161682,498.2556152384505,142.60345029830933,348.4420838311643,3.41641902923584
989,11.726894843243924,21.044791381696175,-0.0031853267,3.6131205558776855,138.60696586663758,0.64615417,70.00128133377474,51200000,436.50645901281604,0.0005,28.61119794845581,60.20670004644302,0.004008722,23486.58012318611,1.0859064e-09,40.56585931777954,137.3785903453827,2.329101782783348,159,147.49477005004883,5.764110565185547,8268,148.24217467448662,0.3865964412689209,10.291094541549683,0.6459557,52.23993635177612,483.73754571402276,143.60141229629517,347.63836090940964,3.6129581928253174
953,12.770223181858157,23.725681382755607,-0.0020830187,3.682936429977417,109.284304988738,0.6445184,75.89962028945871,51520000,434.4607362165623,0.0005,29.32185173034668,65.69228983535315,0.004202458,23635.51515364647,2.992821e-10,41.370848655700684,138.6101837158203,1.9928538403133822,160,148.90772151947021,6.007557153701782,7703,148.87501642815025,0.32975196838378906,10.16916012763977,0.64434147,52.4119029045105,486.86348708346435,145.01072525978088,354.23422270949226,3.682823657989502
941,9.968051675785475,16.888531887572807,-0.0026187766,3.2784202098846436,169.65996422478665,0.6428113,60.15076383465234,51840000,441.17721865257926,0.0005,29.613354921340942,60.45308606052865,0.0031969254,23784.97295331955,1.199793e-09,40.848368644714355,139.7252697944641,2.2370703040136863,161,149.4483199119568,5.961480140686035,9381,150.87205846802473,0.22069525718688965,9.897905349731445,0.64263934,54.05492448806763,489.44124096098676,145.96950793266296,365.51829260277526,3.278094530105591
911,11.550416792493492,20.665487394380012,-0.0023321072,3.890613555908203,167.67190686705942,0.640797,69.01453193485865,52160000,435.5322147194739,0.0005,30.546643257141113,60.79265081186845,0.003119034,23933.953654050827,3.3449688e-12,40.0082471370697,139.14480686187744,2.2042510276199554,162,148.94740223884583,5.333302021026611,8350,150.4826618206842,0.3619086742401123,11.005012273788452,0.6405695,52.52603602409363,495.083608560634,144.89352798461914,366.6103915193473,3.8902931213378906
910,10.606682547410783,18.39943794245688,-0.0026413193,4.101091384887695,160.4780247774943,0.6388199,64.20484157377577,52480000,441.5287362577,0.0005,30.916869163513184,60.507952403645284,0.0038396816,24086.288678646088,1.6933143e-09,39.828205585479736,141.9171278476715,2.1194424175464848,163,152.32790303230286,5.617973566055298,8988,151.47896531179674,0.39325952529907227,11.249225616455078,0.63853425,54.559051513671875,497.50448712071307,147.9771511554718,373.02183347890286,4.100731611251831
928,17.553731659754483,34.99349676314746,-0.0018744502,3.541594982147217,180.55552426965977,0.6373314,94.11462359221937,52800000,435.9376477410814,0.0005,29.642518997192383,62.26860050126772,0.0047080177,24235.243042707443,9.79345e-10,41.55539083480835,140.66324424743652,2.1857935521742182,164,148.88710856437683,4.187292814254761,5860,150.04541821468493,0.22153973579406738,10.283158302307129,0.63714224,54.143436908721924,491.2115546823949,145.12463688850403,356.4865508156333,3.538982391357422
921,11.393142362407668,20.09624165098229,-0.0019669973,3.376795768737793,104.13727845114987,0.6362698,67.7250486132297,53120000,452.3588725758063,0.0005,31.10298991203308,60.03021605766807,0.004282976,24386.61816382408,-9.728681e-10,39.93820834159851,142.43471264839172,2.2142314870012085,165,151.34801197052002,4.911187171936035,8458,151.5624112573767,0.27202939987182617,10.309378147125244,0.63627326,55.70431089401245,501.81816295392633,147.67252826690674,370.1953496066215,3.3766794204711914
937,10.398208167980941,17.736613903001828,0.005202282,3.194542407989502,161.55727003725735,0.6350304,62.75660169758234,53440000,434.978672213169,0.0005,30.41655731201172,65.09592911952556,0.009667391,24536.138221025467,5.3222476e-10,39.445075273513794,139.82677674293518,2.0841885792724066,166,149.5093138217926,5.815376281738281,9206,152.20651418200464,0.23090648651123047,10.218112468719482,0.63466436,53.80395245552063,500.28741753846134,145.97287702560425,370.45255033494175,3.1941871643066406
963,12.395606953292095,22.78663902188497,-0.0027701438,3.509981632232666,135.9676195400066,0.6336261,74.48959942468016,53760000,439.30626263151885,0.0005,29.730165719985962,76.57873249682315,0.002758129,24686.470993757248,-8.540955e-11,42.74282884597778,140.05639934539795,2.2194730255945783,167,150.315851688385,6.185092926025391,7943,149.38640458166813,0.24509119987487793,10.187599182128906,0.63345915,52.317129373550415,500.9332100774488,146.57116270065308,354.3087140281836,3.50964093208313
991,10.330130536823425,17.490560072369533,-0.002479818,3.251737356185913,139.32694642785617,0.6322259,61.80848287560254,54080000,443.3626664011786,0.0005,28.822925806045532,73.44011849363206,0.0037381598,24836.432792901993,6.5426276e-10,41.58371663093567,140.60998392105103,2.130711923775464,168,149.95428133010864,5.548303127288818,9259,150.92206784052877,0.27086687088012695,9.756628513336182,0.63201576,54.85269641876221,499.93929624658875,146.48880553245544,356.84619149302324,3.2515602111816406
935,12.79516341255868,23.32525937715078,-0.0021938786,3.1454296112060547,158.41979887268675,0.6303273,74.6030739284277,54400000,441.5323080290526,0.0005,30.023505449295044,64.93065189512207,0.0040740054,24986.405626773834,6.666419e-11,40.39187574386597,140.29123878479004,2.1701334122370137,169,149.95472407341003,5.868445873260498,7745,152.21630776850955,0.32177186012268066,10.27944564819336,0.6300132,53.964372873306274,511.03654660953606,146.58426547050476,367.815600359412,3.1452624797821045
962,12.579968934235284,22.92169124739567,-0.0024360586,3.0140433311462402,148.02912904712434,0.6285631,74.24661147886664,54720000,444.07933489306123,0.0005,30.120747804641724,70.43484758264069,0.0041140458,25138.97938966751,1.778138e-10,41.53143906593323,143.52336955070496,2.181183421418639,170,152.49514174461365,5.4368791580200195,7928,152.32143432082864,0.28911423683166504,10.925674438476562,0.62833273,55.75752854347229,498.6507822139991,149.33423781394958,363.67830146221894,3.01371693611145
948,10.892198359708157,18.92454474671836,-0.0018772177,3.1127445697784424,129.16882725359915,0.62712985,65.81107603876636,55040000,442.6902298292995,0.0005,30.021878004074097,72.66635514717186,0.004067012,25290.99574494362,-2.500351e-10,41.0460364818573,142.1986050605774,2.0506393618344685,171,151.9910695552826,6.0031187534332275,8897,152.16822925712023,0.3369865417480469,10.133596658706665,0.6269402,55.32966613769531,514.8373466733756,148.64830040931702,368.4735184586257,3.1126184463500977
924,12.003656380905603,21.819156691560607,-0.0012073733,3.269732713699341,159.21356705472033,0.6259168,73.57843877966891,55360000,446.3612557370528,0.0005,31.012410163879395,67.35566945249845,0.0041528447,25442.719848394394,-1.3320137e-09,40.44061326980591,142.06720232963562,2.132578289121483,172,151.71438694000244,5.5453267097473145,8367,153.26677639901249,0.3797438144683838,10.221160650253296,0.6256423,55.052531242370605,517.2112670318976,148.07166123390198,374.70502883770433,3.269580125808716
924,9.930907349387585,16.692037281335715,-0.002397358,3.3168318271636963,172.10213139841454,0.62486434,61.07192082910693,55680000,447.77331059978115,0.0005,31.322909355163574,69.96525582626843,0.0028664551,25594.938535690308,-1.2827499e-09,40.35546565055847,142.13097739219666,2.3459494058469303,173,152.20718479156494,6.016542673110962,9712,153.3592057887348,0.3774538040161133,10.059101581573486,0.6246221,54.82751250267029,518.3318828680218,148.60236048698425,376.497468204986,3.316701889038086
929,13.202139867395125,24.43938102020691,-0.0020963245,3.3291046619415283,142.73096810161192,0.6240514,77.86337892567278,56000000,450.45452553070743,0.0005,31.140992879867554,68.22709864554542,0.002682543,25745.461618423462,-3.640325e-10,41.274614334106445,141.85234546661377,2.197193166106167,174,150.49784970283508,4.7857489585876465,7718,152.21387850681572,0.22498631477355957,10.767037153244019,0.6238819,53.50950241088867,519.0136356159311,146.91135907173157,368.35240067230177,3.3287394046783447
924,12.676444866204454,23.243000516199643,0.00020726328,3.377983808517456,72.39397908912576,0.62261814,75.93148091817987,56320000,445.87166800769717,0.0005,30.645028114318848,75.6348138158993,0.004334276,25896.47763609886,-1.1977831e-09,41.11492562294006,142.39234018325806,2.2469692381351534,175,151.00675797462463,4.608380317687988,7991,152.33846528006464,0.226668119430542,9.406641721725464,0.62236875,55.81140089035034,505.65875076357287,147.3254919052124,371.2862353035505,3.3778295516967773
958,10.39858970852342,17.654485582481264,-0.0010744258,3.729671001434326,65.96697814741492,0.6209282,63.13286124755004,56640000,437.65781319394307,0.0005,30.38569211959839,77.80788536797522,0.0038302713,26046.740740776062,2.4986826e-10,40.26077651977539,140.05837154388428,2.4020858459762264,176,150.23351955413818,5.795535326004028,9447,150.5572044237602,0.22359895706176758,10.074841976165771,0.6206632,54.40685200691223,499.85864634978014,146.20791506767273,362.1004948214062,3.7293295860290527
956,19.038280575809406,38.45593600619072,-0.0023975472,3.107330322265625,115.88337066319289,0.61951333,101.18363112630776,56960000,443.6359107847925,0.0005,30.070475816726685,73.60600836800072,0.0029258828,26198.776699781418,-1.1549095e-09,45.02637815475464,143.3845477104187,2.328672937432867,177,152.02283430099487,4.951007604598999,5765,151.68643554300309,0.19912052154541016,10.811620235443115,0.6193349,52.08032536506653,505.70275315332236,148.6201195716858,356.34257421773384,3.1069586277008057
929,12.826209575901371,23.495557834878422,-0.001308049,3.328774929046631,137.17750658384494,0.6183177,76.29895869644416,57280000,433.83884886981417,0.0005,31.18773055076599,72.75879429580415,0.004188159,26349.680626153946,-1.0009217e-09,40.75429606437683,142.67059564590454,2.3116619137795658,178,150.89622139930725,4.388264179229736,7972,152.64704622599112,0.22701215744018555,10.090123891830444,0.6181739,55.49742817878723,515.0048540113287,147.34165143966675,370.9739969944801,3.32842755317688
945,13.006152813440448,23.871500582434642,0.0010236893,3.2865283489227295,142.32818624482505,0.6165679,77.29751555630314,57600000,451.24352368751556,0.0005,29.398200511932373,77.71643056096325,0.007266184,26500.20349907875,-2.0231103e-09,40.74346327781677,141.5501618385315,2.1750885863165488,179,150.49750232696533,5.225372791290283,7925,153.59665626795163,0.21484375,10.673080444335938,0.6161216,55.24166202545166,510.2522528377299,147.06370162963867,372.27326948052723,3.2861831188201904
943,14.548106200590311,27.47419847781437,-0.0026156858,3.424631118774414,138.7581736360908,0.6143934,83.54645834030181,57920000,435.06638051457594,0.0005,29.92893099784851,71.92195563798373,0.0035710074,26651.052453279495,-4.246763e-10,41.857295751571655,141.45381498336792,2.1725448069746824,180,150.8300621509552,5.186751127243042,7190,152.83504190561388,0.32095837593078613,10.68684434890747,0.6140518,53.64450740814209,508.7744646940456,147.03614020347595,368.12632659708834,3.424478054046631
956,14.502726931008686,27.698924702357008,-0.0007063122,3.6061480045318604,143.27636392298405,0.6123072,85.43116204163385,58240000,444.1314369607185,0.0005,31.437461614608765,75.36916597892181,0.0057000583,26801.886127471924,4.926397e-10,41.0179386138916,142.0309681892395,2.539597270449939,181,150.81305980682373,4.709475517272949,7299,152.27712730769068,0.2671654224395752,10.91505765914917,0.6119671,52.658294916152954,505.82282753945594,147.06995916366577,364.33156270808036,3.6057932376861572
931,11.566375537520361,20.625626556553264,-0.0024667566,3.169154644012451,145.4655674335322,0.6109611,71.3012267389054,58560000,448.30351680598653,0.0005,30.892727613449097,75.91769452130572,0.003727621,26954.037182807922,-1.0803714e-11,41.46282744407654,143.12334990501404,1.9852992668017206,182,152.14010524749756,5.274640321731567,8764,155.21871182039692,0.28809332847595215,9.81004023551941,0.6105709,55.33750772476196,510.7423369399021,148.78442883491516,382.24629041741,3.1652965545654297
924,12.080863702921729,22.138124606064455,-0.00025913457,3.3959076404571533,137.15920712676407,0.6097534,75.46734615998432,58880000,451.88198742089793,0.0005,30.823909282684326,74.01528115841886,0.0045390534,27104.635749578476,-8.199589e-10,41.25414180755615,141.22475600242615,2.307725643867353,183,150.58770990371704,5.491630554199219,8464,154.4453781496319,0.1923842430114746,10.553958654403687,0.6095019,53.0286500453949,517.6657719987696,146.99161219596863,379.633898126243,3.3864994049072266
939,9.45308216825863,15.751618200434025,-0.0025233787,3.053807258605957,90.05165127194246,0.60845226,59.90292686801901,59200000,459.1875786828398,0.0005,30.428170680999756,76.7333374549983,0.0039829602,27255.653285980225,-3.9931888e-10,40.51253843307495,142.0260717868805,2.1789268328980453,184,150.9953532218933,5.319355487823486,10241,155.38032359898529,0.2604506015777588,10.572307825088501,0.60812855,54.961214542388916,517.4963237231068,147.71162629127502,385.0235402593007,3.0534579753875732
932,16.56409059940705,33.33241597990759,0.018827602,3.598651170730591,78.40238945263268,0.60682684,96.68627438045911,59520000,458.1832961920884,0.0005,29.823662281036377,75.13940179034363,0.018103411,27408.676728725433,2.890451e-10,43.807859897613525,143.95628261566162,2.2338586222411987,185,153.01341080665588,4.782977342605591,6594,152.83108215860432,0.2630774974822998,11.166499853134155,0.6065669,53.440192222595215,507.0476494152132,149.1518738269806,366.7256348870993,3.598510503768921
952,15.808419615655692,31.652914902193046,0.014551373,2.9494283199310303,61.97740599218492,0.6050155,94.54288915235732,59840000,466.8442095639144,0.0005,30.43590807914734,78.75473696186242,0.022188354,27555.566120624542,1.083858e-09,40.677295446395874,139.15196871757507,2.370647842550187,186,146.85811305046082,4.2595603466033936,6732,154.59948013159755,0.1908714771270752,10.166910648345947,0.6048156,52.57043433189392,521.4041575217117,143.64494585990906,371.1340939903736,2.949312210083008
938,12.461797435166185,23.452855917134926,0.007110875,3.0980780124664307,70.2886058689506,0.6031881,79.57134628790331,60160000,453.64468075039224,0.0005,30.09044885635376,78.66641973891231,0.014124518,27704.2365527153,-2.5744e-10,39.935192584991455,139.86761379241943,2.1121949755581437,187,148.6620442867279,5.193960428237915,8162,154.43963072249988,0.22152256965637207,10.347167015075684,0.60298723,53.27219080924988,515.8176719836687,145.41287422180176,375.79260872658784,3.097928047180176
922,12.58256167588079,24.029103088111228,0.00024082734,3.5722076892852783,33.657416913743134,0.60191405,80.98580694090988,60480000,457.9716506510095,0.0005,30.05515193939209,79.41976577048348,0.0054275366,27852.779494524002,-7.176323e-10,39.83360743522644,138.67223930358887,2.230750901226334,188,148.52599334716797,5.697954416275024,8069,153.94109943342826,0.3950531482696533,11.418721437454224,0.60165596,52.22754430770874,524.1792000618454,144.83756518363953,377.2384642676398,3.571873188018799
964,9.261293374574164,15.967839691017192,0.001815169,3.131472110748291,69.16735066224409,0.60084456,62.621226589343166,60800000,454.86852716577516,0.0005,30.605748653411865,83.2741115377586,0.004863918,28001.72452187538,-6.1545735e-10,40.397125005722046,139.2486686706543,2.046965246761711,189,148.90085911750793,6.030658006668091,10189,154.67083992210576,0.26829957962036133,10.19326138496399,0.60055023,52.49957847595215,524.402927250335,145.6531798839569,376.5853592630456,3.1311309337615967
912,8.240324301598141,13.540659520197737,0.03849233,3.0592451095581055,74.9459129301469,0.59897554,55.36810290077747,61120000,440.59001752479156,0.0005,30.420872449874878,75.47998569814071,0.011594763,28150.78147315979,1.0475831e-09,39.828776121139526,139.41965413093567,2.1862055915416265,190,149.04517817497253,5.914392948150635,11054,157.11838406453953,0.2799556255340576,9.919038772583008,0.59876704,54.00406098365784,523.8334560261111,145.67000341415405,395.237310629818,3.0591018199920654
1008,19.687638951034234,42.048831671224384,0.018383339,3.3202261924743652,33.918802119411346,0.59742194,110.95790113564206,61440000,450.9715493368521,0.0005,28.94375443458557,69.26971110783714,0.01043496,28295.538118362427,4.6501475e-10,40.29067611694336,136.02897381782532,2.239367985717517,191,144.7445192337036,4.790297508239746,5530,151.05567607907096,0.25749778747558594,10.219061374664307,0.59727263,51.319500207901,518.3285995832265,141.1488561630249,347.2912091446863,3.3201076984405518
956,12.737463513746812,24.672707017459718,0.0012603842,2.709723711013794,71.29428460918307,0.5964066,83.17543147536408,61760000,451.7569623163856,0.0005,30.963000297546387,78.51723857633473,0.006339392,28442.53004169464,2.5966318e-10,38.84056806564331,137.8390018939972,2.3321819536077926,192,146.97769713401794,5.892079591751099,7946,155.37787405607668,0.2424931526184082,9.399935960769653,0.59631205,53.22520065307617,507.3759172575647,144.05007028579712,375.0365621953541,2.7093875408172607
932,14.978349246789197,30.521820840936805,-0.0019266919,3.5106232166290283,23.162541830031625,0.5947763,94.22241399280432,62080000,448.7412595827352,0.0005,31.216709852218628,72.75751159995565,0.0035266448,28591.242090702057,4.0063292e-10,37.65142464637756,139.1221969127655,2.1762570097109055,193,148.6854748725891,5.507267951965332,6933,155.7932427800984,0.27527475357055664,9.014153718948364,0.5947121,56.28978109359741,520.4735411616808,144.965411901474,377.47020798960915,3.5105040073394775
929,17.046460041608317,35.63850752699706,-0.0010925583,3.278233766555786,140.6445805842274,0.5931287,102.09571024586019,62400000,461.307749825988,0.0005,31.761985301971436,76.39642332253626,0.004947937,28736.273960351944,-1.7768602e-09,37.46852087974548,137.35233545303345,2.322356010164634,194,145.0238287448883,3.950643539428711,6205,153.34500351494518,0.23562383651733398,9.22273325920105,0.5929829,53.65027904510498,517.279490123823,141.58800315856934,369.08914913555276,3.2780864238739014
885,10.72198739944474,19.56226864648917,-0.0024738994,3.6391663551330566,71.91850689163763,0.5915877,71.60418239244932,62720000,457.5058625887911,0.0005,32.42580199241638,71.40676520468392,0.0030284286,28886.84469485283,7.612109e-10,36.69384026527405,140.5779995918274,2.3060933559230374,195,150.55645394325256,5.686115741729736,9063,156.90979820598798,0.4177525043487549,9.749740839004517,0.59145015,56.41895937919617,518.6723114358366,146.73606705665588,394.784549920163,3.6389944553375244
944,12.884885020319269,24.95204978371145,-0.002080015,3.2200522422790527,70.48128639818748,0.59015244,83.41035247830652,63040000,463.49946339981244,0.0005,31.76015043258667,83.24414852983102,0.0040179263,29034.838902950287,-7.9292056e-10,37.787190675735474,139.4033374786377,2.4523158740404596,196,147.9431128501892,4.842690706253052,7832,155.49442460369295,0.20250439643859863,9.037171363830566,0.5899843,55.027791023254395,512.9802791573129,144.51625037193298,377.42930636838713,3.2197165489196777
936,9.51741092588971,16.482116351778146,0.012604279,2.963991641998291,150.80207827732036,0.5885317,63.97514250785414,63360000,443.92043326800626,0.0005,32.284616231918335,76.83625718837082,0.011017136,29185.298915863037,-6.8630146e-10,37.41394567489624,140.87256002426147,2.3032538078823226,197,150.44987058639526,6.138854265213013,9939,158.60642750915278,0.27078795433044434,9.461171627044678,0.5883415,56.09898567199707,515.4462418015473,147.34314465522766,393.39121056277736,2.9638476371765137
930,13.90843123786223,27.95223793509338,0.0012334615,3.4777135848999023,86.20991315163124,0.587117,90.04523686601341,63680000,445.12657375683284,0.0005,32.922226667404175,68.92729537474352,0.007702156,29334.978308916092,-1.2020054e-09,37.82073378562927,141.10827207565308,2.377682356797832,198,149.66935443878174,4.59556245803833,7404,156.68373178474985,0.23082852363586426,10.549389600753784,0.58696026,54.96641778945923,518.2515144229666,145.97874474525452,380.7417192696227,3.477351665496826
944,12.830424144981325,25.437803004263667,-0.0007291782,3.4205164909362793,130.8183453458068,0.58593017,85.63626474412042,64000000,457.15881997064355,0.0005,32.220510721206665,75.9184560618201,0.0053841295,29484.514292001724,1.6607009e-09,38.415632247924805,140.33015966415405,2.256253083115012,199,149.5231912136078,5.261695146560669,7876,157.0193783821439,0.2617011070251465,9.887293100357056,0.5857797,54.68347406387329,517.6202334370392,145.9080228805542,381.79666179401954,3.420119285583496
939,9.912053963160188,18.064542309364207,-0.0013441417,3.763091802597046,70.9257223061486,0.58472127,69.36224986954377,64320000,449.97968492224913,0.0005,31.141863584518433,82.0331979170757,0.0050857263,29630.161460399628,-2.5361374e-10,36.403793811798096,136.12907600402832,2.322098729624854,200,145.63583135604858,5.29781699180603,9603,157.36716697700425,0.19863152503967285,9.575963258743286,0.5847209,53.99929714202881,520.747541395076,141.697336435318,387.9844083839964,3.7627599239349365
922,14.023268102680893,28.226083725586747,-0.0023035444,3.2835257053375244,142.49242234217218,0.5835119,90.2945785097367,64640000,441.04663688304595,0.0005,32.84742832183838,80.59582885088898,0.0036145528,29780.404411792755,4.937215e-10,39.35559153556824,141.46324944496155,2.4184701312253387,201,150.22152042388916,4.77027702331543,7304,155.17879856527267,0.2466144561767578,9.561720848083496,0.58342785,54.51119256019592,519.7657331994533,146.54193091392517,379.1278362883839,3.283027410507202
892,9.626892479803233,17.14551703358858,-0.0016546178,3.9225101470947266,151.60628567701423,0.58236545,66.52581687586425,64960000,448.2445291214949,0.0005,30.4689462184906,67.79320202933405,0.0035296183,29928.651374578476,-2.22885e-09,37.802499532699585,138.18793272972107,2.410354097651185,202,148.23420810699463,5.560206174850464,9807,158.64292821651514,0.21146440505981445,9.581758737564087,0.5822264,54.9386842250824,517.4586175012471,144.0981571674347,400.1426502314084,3.922361373901367
906,11.312944318213635,21.287944042270205,-0.0022058163,3.4764366149902344,169.62032264499325,0.58110946,76.4167275467317,65280000,453.0981595746942,0.0005,29.688047647476196,75.65768119366216,0.0024019796,30076.545662164688,-3.9093506e-10,38.94605827331543,137.61103200912476,1.9406682904649428,203,147.88246655464172,5.98944091796875,8686,158.01645024685905,0.35941529273986816,9.281280279159546,0.58105594,54.72672414779663,525.1059579460319,144.0818796157837,394.3835909925483,3.476274013519287
918,11.197316781513793,21.087990356319903,-0.0016444073,3.4926936626434326,166.4804998659911,0.57970977,75.86225975234788,65600000,444.8018156438785,0.0005,29.205586433410645,81.12688878315284,0.0034094907,30222.09839105606,1.6301105e-09,39.59541940689087,135.99206042289734,2.415460345499141,204,145.5241298675537,5.405105829238892,8721,157.73804596930827,0.31145763397216797,9.220889329910278,0.57948285,52.90388512611389,523.8590348041959,141.77102398872375,390.12543927366926,3.49255108833313
911,16.064045537715817,33.224207976007094,-0.0024930513,2.9540319442749023,75.04673818040973,0.5781719,98.51973133511433,65920000,461.91338826811887,0.0005,28.751594305038452,79.25725392997776,0.0028463425,30366.722886562347,6.711796e-11,38.280484437942505,136.56502771377563,2.363961224304272,205,144.6156895160675,4.496073961257935,6517,156.36766500045246,0.2817573547363281,10.201271057128906,0.57800835,53.778411626815796,527.2493645839593,141.4069058895111,383.21871919313594,2.953923225402832
949,10.679418723734255,19.68936736303681,-0.00057218695,3.4934451580047607,72.01593710623897,0.5766223,72.32649767645994,66240000,453.9907532357299,0.0005,30.761108875274658,89.4170813692636,0.0031773797,30514.896431446075,-1.12200284e-10,39.395320415496826,138.72712063789368,2.4552394094417807,206,148.16570663452148,5.356402158737183,9029,156.2979903065702,0.2244400978088379,9.667386054992676,0.5763742,53.500245809555054,520.6232327358913,144.4087769985199,380.41697301068456,3.4932901859283447
920,10.68260681239658,19.73053547075488,-0.0023922403,3.540151834487915,77.65268766586138,0.5752752,72.59371177632167,66560000,449.88834870999807,0.0005,29.66297173500061,78.71764735805328,0.0029571787,30661.50726532936,8.9859585e-11,36.69304037094116,135.96511459350586,2.2012980859594404,207,146.60186767578125,6.251953601837158,9042,159.2164143875874,0.4150354862213135,9.602335453033447,0.57513136,54.60295867919922,525.0720783528385,142.70965123176575,396.7797114275449,3.539787530899048
905,9.455315610717628,16.63505660330531,-0.0021297573,3.128556489944458,70.94852410732078,0.5740546,64.33078662814671,66880000,454.6226841618488,0.0005,31.228015661239624,74.38873077708965,0.0044466504,30811.17981338501,-6.73282e-10,39.54222273826599,140.1938054561615,2.222718263653766,208,149.66156458854675,5.627050161361694,9898,158.98576222883298,0.3273622989654541,10.231882095336914,0.5738313,53.91012907028198,517.4415315970092,146.26747727394104,400.4538914590544,3.128405809402466
926,18.324657952408497,38.71972890508232,-0.0014839332,3.146022319793701,150.0633648704552,0.57289624,105.3247853932681,67200000,424.9109043716895,0.0005,30.475195169448853,77.14393595910364,0.003996901,30955.899463891983,-9.2927355e-10,37.961175203323364,136.36285758018494,2.1989923870233183,209,144.69378900527954,4.549770832061768,5741,156.15407309452254,0.24124383926391602,10.064557313919067,0.5727315,53.01853680610657,523.5654801513772,141.23438835144043,377.97091214415275,3.145664691925049
892,10.327263764913063,18.970927527350003,-0.0021805204,3.225713014602661,124.7656636230049,0.5718363,70.4697602324471,67520000,448.79050944929884,0.0005,32.630155086517334,71.92116333347518,0.0042339363,31106.98065471649,-1.2122489e-09,39.32586932182312,141.33680939674377,2.3146250812579767,210,151.07149052619934,5.998349905014038,9216,159.66433210218625,0.2388916015625,9.726895570755005,0.57163423,54.30240559577942,523.2740911409487,147.66443419456482,404.0999884998414,3.2253682613372803
895,10.751329814930347,20.172898035112297,0.0025599163,3.1358373165130615,95.28168752024702,0.5704765,73.61431827859361,67840000,439.1895090283426,0.0005,31.875080108642578,68.08162965837498,0.0031325598,31257.15227818489,2.851625e-10,38.876014947891235,141.38439559936523,2.0432251219045803,211,150.13300228118896,5.124155521392822,8917,159.86866594856622,0.18025660514831543,9.019322156906128,0.57042176,56.167736530303955,528.6556291239244,146.75085735321045,402.04976469148625,3.1354801654815674
890,14.555289251818843,29.727417150275787,-0.001562527,2.6956071853637695,145.80657312940141,0.5687551,92.89474405121521,68160000,456.0546126978419,0.0005,31.322562217712402,77.58654771363962,0.0040885634,31404.204457759857,1.1668078e-09,37.265705823898315,138.2204909324646,2.237328866131538,212,147.04223012924194,5.504807949066162,7041,157.83522496367212,0.30054712295532227,9.37860918045044,0.56873435,54.822150230407715,532.2054985125745,144.09344029426575,392.70382107675516,2.6954760551452637
890,12.204901120353728,23.666059692094567,-0.0007668772,3.3257484436035156,96.5697991824094,0.5673893,81.09783835901945,68480000,448.0260245246544,0.0005,30.84307599067688,77.35000536844642,0.0065370635,31550.521293640137,-9.691593e-10,38.58428883552551,137.04020500183105,2.2240300485604356,213,146.30694437026978,5.434747219085693,8133,157.6979817955853,0.24095606803894043,9.49532151222229,0.56743276,52.85274887084961,526.3131532278852,142.7713692188263,394.1969627978087,3.325413703918457
891,12.024255504049112,23.343228097889632,-0.0022517943,3.1503257751464844,122.62892588057724,0.5660141,80.39092113318385,68800000,434.2727885298545,0.0005,32.11738681793213,70.86688388344042,0.0049299533,31698.53902578354,6.618639e-10,37.797932147979736,139.10658359527588,2.1672639009849504,214,148.01117730140686,5.1810383796691895,8180,159.61672051897847,0.22994589805603027,8.736523389816284,0.56577736,55.17687201499939,524.949883577916,144.6102991104126,402.3559064673544,3.150174379348755
921,12.157851835904378,23.554968358881975,-0.0026116138,3.245450258255005,142.90548289354828,0.5651922,80.5539818483493,69120000,448.0031468619059,0.0005,31.026949167251587,72.60269654288163,0.0030890796,31847.86048769951,-1.6009432e-09,39.30187106132507,139.8190381526947,2.1690392315062876,215,149.31227684020996,5.525972843170166,8113,159.92031305943044,0.27753233909606934,8.903931856155396,0.56494105,55.09242248535156,525.1419818250164,145.76194405555725,396.39295616308664,3.245302200317383
902,11.587799490021439,22.064143355992663,-0.00258935,3.4838526248931885,68.67701397982745,0.5640668,77.2709327355515,69440000,430.2366517711463,0.0005,30.85677409172058,76.66570646862462,0.0032817095,31998.248858213425,-9.755929e-10,39.09492754936218,141.1517457962036,2.2802428978090186,216,150.3335840702057,5.166904449462891,8425,159.27248740612916,0.24543428421020508,9.24146032333374,0.5638626,56.91364812850952,521.9387610590043,146.65648317337036,398.5749422974781,3.483487606048584
898,9.470003252395031,16.69840255799196,-0.002227283,3.188601016998291,162.45344087635715,0.56259716,64.56105418264453,69760000,448.69262555582026,0.0005,32.351017475128174,62.86168201256071,0.0026670278,32148.85867381096,-1.6202664e-09,39.14962029457092,140.86376810073853,2.1604408736558027,217,150.5955195426941,5.9469804763793945,9902,161.8061413619028,0.28128838539123535,9.148011684417725,0.5625423,55.00774526596069,526.1160389415065,147.18624544143677,411.26610720719094,3.188300609588623
923,13.812131274643297,27.72960488106591,-0.0021319662,3.022995948791504,89.80326634456517,0.5610941,88.92598467661126,70080000,450.61514921668527,0.0005,30.753729104995728,78.9597602944737,0.0049313745,32296.264888048172,4.527047e-10,39.64768934249878,138.92734241485596,2.39467882656069,218,147.39991903305054,4.807044982910156,7352,157.73349294407913,0.2825493812561035,9.896288394927979,0.5610258,53.46576547622681,531.040753659319,144.11949110031128,386.5868194679041,3.022660970687866
902,10.217806149222309,18.8833833282587,0.008065437,3.427180290222168,176.36982246374814,0.5594876,70.88025835109785,70400000,451.45316045428905,0.0005,32.89762592315674,70.3320201739194,0.0030389533,32448.892615556717,-6.9403383e-10,38.15035080909729,142.82260274887085,2.1474717561855243,219,152.61937999725342,5.771080255508423,9338,160.94199714227582,0.22793793678283691,9.744546890258789,0.5592906,56.54123306274414,538.1155554141401,148.88662242889404,406.40749521124536,3.4268248081207275
899,12.272320872766489,23.92881968522586,0.018626453,3.1962730884552,77.34212380377377,0.55791944,81.99144740253374,70720000,462.2676869298509,0.0005,30.760682582855225,77.86628599679776,0.009618756,32595.480504751205,1.7473081e-10,39.03809309005737,137.9882848262787,2.2584950756583035,220,146.5684895515442,4.732293605804443,8128,157.9223372754841,0.28490209579467773,9.624380111694336,0.55771786,53.516618490219116,531.185712522789,143.09813904762268,394.33536454441827,3.195936918258667
930,13.907285498183478,27.922287378572445,0.030179368,3.2284090518951416,142.7323163572199,0.5566187,89.22226170327131,71040000,444.11301998898983,0.0005,31.234317779541016,81.28558893640853,0.014479352,32740.781177520752,-9.7802474e-11,37.14129614830017,137.1886851787567,2.2630249270176868,221,145.29387617111206,4.364496231079102,7327,157.86267725416354,0.2664780616760254,9.855899095535278,0.5561675,53.383349657058716,541.3621040125652,141.89960360527039,386.9045864468423,3.2255003452301025
975,12.011178891447338,22.782060342256244,0.016179852,3.1124308109283447,135.36872418434865,0.5558483,78.24353345756836,71360000,446.3051323523278,0.0005,30.82884693145752,65.27629765744607,0.013710478,32886.014248371124,7.997132e-11,36.52243423461914,136.60036611557007,2.543635614119702,222,145.21247911453247,5.106571435928345,8260,156.8832024524985,0.22040772438049316,9.450398445129395,0.5555481,54.49611687660217,529.9352415280094,141.99175024032593,374.28128168757075,3.112300157546997
950,9.513531047986987,16.145952507554192,0.04235949,3.62766170501709,151.5170236313883,0.55552834,61.14885091728398,71680000,432.79004225787315,0.0005,30.85048794746399,67.64545152521016,0.021855067,33035.16632580757,1.995717e-09,37.992605209350586,139.1275599002838,2.23854557649941,223,149.13954377174377,5.927324056625366,9968,159.53583755234706,0.2044978141784668,9.674453020095825,0.5552235,55.50736904144287,523.217068315829,145.35982298851013,391.87537945803354,3.627509832382202
1008,13.343128683479867,26.404665261720663,0.028230164,3.0711817741394043,169.03707072465423,0.5547424,86.59675297452729,72000000,449.4594681259035,0.0005,29.778082847595215,72.06530169732133,0.012666674,33177.7929046154,5.5541305e-10,38.566768407821655,133.87916207313538,2.268891131991591,224,142.61620664596558,5.1284143924713135,7621,155.10364341587348,0.26508069038391113,9.267993927001953,0.55463123,51.03400206565857,527.9698411900431,139.32139229774475,363.54297453275603,3.0710673332214355
1058,12.925871657615245,25.084380495767853,0.016369112,3.806068181991577,141.8754599518442,0.55374193,83.33585369328422,72320000,459.85733252674356,0.0005,28.131262063980103,63.309593528341836,0.006361621,33317.520894527435,1.2577721e-09,37.404311656951904,130.59398698806763,2.470512359566866,225,139.7202980518341,4.644944429397583,7793,152.2024254771935,0.22555088996887207,9.704375267028809,0.5536228,50.509589433670044,490.6122648294168,135.59933376312256,344.64967502749164,3.805727005004883
1023,12.367429151030157,23.297107485538007,0.0050740084,3.0567760467529297,155.87638820444454,0.5527778,78.6250073799087,72640000,436.1193798314404,0.0005,27.9818012714386,56.92059630082422,0.007215932,33455.89707493782,1.0220995e-09,39.68073558807373,129.46374702453613,2.459999130986893,226,138.33573746681213,5.1833789348602295,8093,152.88920359379247,0.3128244876861572,10.09144139289856,0.55259657,46.93847870826721,489.08894243866473,135.0443994998932,351.20403657504494,3.056459426879883
1060,12.067162677560134,22.28565678232271,-0.00041841567,3.180793285369873,154.91699282116198,0.5517707,75.84345307651813,72960000,445.8757791755611,0.0005,25.483290672302246,57.88672429831972,0.0056319884,33595.942707300186,1.7094637e-09,39.495163440704346,129.92146396636963,2.643890484604885,227,139.95977210998535,6.268868684768677,8243,151.21241664746722,0.27376770973205566,10.473782300949097,0.5513074,49.33813214302063,472.9762043631589,136.52176547050476,342.54712027129693,3.1804251670837402
1042,15.375351348193453,30.42739598451249,-0.0028145346,2.9543867111206055,124.93616886877429,0.5509543,91.22969078503424,73280000,457.0345470162585,0.0005,26.73065948486328,60.722618309588405,0.0034177217,33735.71163344383,1.0691832e-09,39.63968777656555,131.5608401298523,2.931055297274662,228,139.76003074645996,4.700748682022095,6728,151.78771834242795,0.17250299453735352,10.360361814498901,0.55070686,49.42785406112671,488.75217490738703,136.54506874084473,343.9231380780849,2.954057455062866
1018,13.508199205926402,25.811071724794143,-0.0021110077,3.420555591583252,159.23282581985364,0.5496387,82.85584847815123,73600000,456.0803285467912,0.0005,28.14844584465027,63.285564158027285,0.0042586573,33877.44979715347,-3.509697e-10,39.03206396102905,132.36832475662231,2.663505635310776,229,141.7290599346161,5.407444000244141,7509,153.9066867151744,0.22737932205200195,9.559286832809448,0.5493917,50.53042125701904,511.95264505270336,138.05988025665283,357.07760018746757,3.420226573944092
1004,13.736576290412021,26.366667404959795,-0.0028618209,3.128814458847046,153.2179854314306,0.5482892,84.29754929878376,73920000,454.93296574982924,0.0005,30.14482283592224,62.68404020856953,0.0030544812,34020.30838227272,-2.058674e-10,38.22442555427551,133.9959752559662,2.828862148283374,230,142.84428191184998,5.182804584503174,7417,154.6563152864975,0.25865602493286133,8.74636960029602,0.54819804,51.40119957923889,522.6583984549974,139.500079870224,360.6645255564097,3.128704786300659
1002,12.35773702341512,22.895963771403746,-0.0026997915,3.143247604370117,117.09230803794868,0.54695666,77.29700537868011,74240000,448.5055233124213,0.0005,30.77289581298828,66.32703092765954,0.0022977449,34164.48313188553,-1.114599e-09,36.509650230407715,135.44275331497192,2.850437013917689,231,144.16575026512146,4.991756439208984,8134,156.600164198683,0.30073118209838867,8.998592615127563,0.5466271,53.861883878707886,512.9540343540743,140.88133192062378,370.01306930730703,3.142888069152832
936,16.457055201702726,33.04788059777376,-0.0023423077,3.1273951530456543,77.33237002490144,0.5456255,95.60693968048393,74560000,449.0848355079968,0.0005,31.421766996383667,64.7035689969924,0.0027893179,34309.630559921265,-9.330897e-10,37.259840965270996,137.09361815452576,2.6689456696750837,232,145.13388991355896,4.403144359588623,6372,157.65326331315038,0.34209513664245605,8.871533870697021,0.54562217,53.8881573677063,527.4811464976717,141.89627528190613,381.5064968599413,3.127063512802124
940,14.549774322655663,28.322911609490998,-0.0026411097,3.336820125579834,91.07917476293093,0.5443088,87.65394730717989,74880000,445.16279500120373,0.0005,30.693185329437256,70.18185964408025,0.0029010898,34456.61698627472,1.0935866e-09,37.42206621170044,137.7719850540161,2.6614190927268875,233,146.97973227500916,5.246361494064331,7085,158.52563525249673,0.2286837100982666,9.682605981826782,0.5440884,54.85376691818237,534.579235925115,143.29203748703003,384.52010766385354,3.3366611003875732
942,10.699500055388912,18.61113557479136,-0.0022337204,3.5203969478607178,154.98718495638323,0.54314965,66.9181754334271,75200000,449.07457482906085,0.0005,30.41294836997986,63.94266723847187,0.0033172735,34601.65723991394,1.10514084e-10,37.65511965751648,136.0551679134369,2.4684193734365447,234,144.98012113571167,4.85060453414917,9112,160.12956527910345,0.1955857276916504,9.80385971069336,0.5428395,52.915245056152344,527.8636587772692,141.17922592163086,394.4372461998284,3.520258665084839
929,17.60909878297451,36.01734724944473,-0.0027759348,3.444237470626831,73.54353235160922,0.5419402,100.81835763895977,75520000,456.4075785041109,0.0005,30.10480499267578,72.29663044027325,0.0019667833,34748.808722257614,-3.6408934e-10,38.93331694602966,137.5800096988678,2.8045009125996705,235,147.14497065544128,5.435114622116089,6064,157.1948263649543,0.28001904487609863,9.673543214797974,0.54158086,53.73492479324341,524.0819193761884,143.36023616790771,381.23230541794345,3.4440932273864746
928,15.603993918313789,30.941754763856267,-0.0023494118,2.837127447128296,138.20552821487485,0.54068434,92.58959844879004,75840000,450.73296573522987,0.0005,30.518040418624878,69.06133967646782,0.0022825715,34894.65214753151,-1.1384286e-09,38.3253858089447,137.69101285934448,2.8454842185064404,236,145.78497409820557,4.708597183227539,6719,159.56989962411427,0.2344684600830078,10.149413347244263,0.5404743,53.55560517311096,529.215434036267,142.67859196662903,390.15024885068607,2.836968421936035
947,14.79549868350229,28.999220954563523,-0.0023004832,3.375539541244507,82.02113168556154,0.5392125,89.56376701654094,76160000,446.7286025766442,0.0005,30.322526931762695,74.9445750493826,0.003520061,35041.750608205795,1.2821684e-09,39.48588848114014,138.67945265769958,2.7458978300281873,237,147.09117317199707,4.550910949707031,7040,156.96540021292515,0.24035167694091797,9.842618227005005,0.5391341,53.865851163864136,543.441364666899,143.5149631500244,379.8918815012868,3.375133991241455
944,13.156251575943228,24.87810205401975,-0.0025570078,2.830461025238037,71.29162093814824,0.5375683,81.28388610433369,76480000,447.89304881344486,0.0005,29.971065044403076,74.2542762064084,0.004001441,35187.0726518631,2.0605188e-10,39.10936450958252,136.2790665626526,2.530496558796987,238,145.2940013408661,5.421434640884399,7684,158.65140375270573,0.284515380859375,9.471763610839844,0.5374479,52.325860261917114,536.9467767291093,142.1521987915039,387.329304497524,2.8303229808807373
947,13.95576092744052,26.924657618585503,-0.0010650401,2.955064058303833,149.880314309561,0.5361684,85.63344481678004,76800000,463.4800739235303,0.0005,29.354597330093384,81.72041507762422,0.0034051612,35332.89281654358,1.2250138e-10,39.1533579826355,136.87206745147705,2.667181038505079,239,145.80891370773315,5.496999263763428,7350,156.7788024629392,0.21050405502319336,11.142730236053467,0.5360469,52.34171748161316,539.6941646718585,142.63419246673584,380.46151652622365,2.9547507762908936
933,17.760355145171538,36.52386210202644,-0.002402745,3.304842710494995,78.07846050474197,0.5349369,101.80259715488175,77120000,449.8578961859708,0.0005,30.476722478866577,75.28395700023987,0.0037410953,35478.15262413025,-1.5512288e-09,38.49336242675781,136.72305035591125,2.802689761403485,240,145.25054287910461,4.573327541351318,5988,157.76346549783815,0.32973766326904297,10.247902870178223,0.5348248,51.95408296585083,527.1544160126705,141.74530863761902,383.70483716707025,3.3044841289520264
928,11.960063810990258,21.62310187654871,-0.001977311,3.581359386444092,176.37805372582983,0.53365844,73.70856582565314,77440000,452.96217611528954,0.0005,30.259601354599,70.77618304475163,0.002743692,35625.86176943779,-3.7394382e-10,40.84667086601257,139.01407480239868,2.5734391725204753,241,147.700847864151,4.589694261550903,8301,160.22335993624282,0.21602797508239746,9.191512823104858,0.5334609,53.67686867713928,544.9309903172216,143.8940896987915,397.50492951121663,3.581005334854126
904,12.633509585602482,23.32889183964393,-0.0021106438,2.944429636001587,88.86231815237772,0.5325858,77.40308351605515,77760000,439.51647374260756,0.0005,30.216739892959595,69.41716955502247,0.0032120373,35773.09041285515,-4.231726e-11,38.30491757392883,139.42856001853943,2.5302971080813337,242,147.21865606307983,4.2009594440460205,7927,159.49186474553187,0.27961039543151855,10.273746967315674,0.5324558,55.389057874679565,543.3902781351817,143.9575924873352,397.39929404941813,2.9442968368530273
909,14.054102068214014,26.945875805801055,-0.00068614964,3.1777639389038086,92.91791962459958,0.53186387,84.95197434288934,78080000,453.4660519310579,0.0005,31.547377109527588,74.0577175918466,0.0036650081,35920.18218874931,1.043799e-09,37.018301486968994,137.98127794265747,2.8848323805914458,243,147.06119179725647,5.380195379257202,7271,159.28502000348783,0.23178815841674805,10.193291187286377,0.53174615,54.147618532180786,535.8997923444482,143.67015385627747,395.1529581142614,3.1776161193847656
929,17.064250896634412,34.395865572964965,-0.0020287884,2.7884578704833984,139.62416207086736,0.5313887,97.61986198043475,78400000,432.4362586401435,0.0005,29.855981826782227,80.8253969259049,0.0035301647,36065.2181956768,-9.88485e-10,36.593875885009766,137.09384965896606,3.056453616785795,244,145.0239508152008,4.74927544593811,6164,157.57004877594852,0.18673443794250488,10.235167264938354,0.5312403,55.16366720199585,542.266523234694,142.08261466026306,384.7873109900093,2.7883152961730957
906,11.275720162934682,19.664330146937033,-0.002578555,3.4722375869750977,84.4429434821073,0.53078985,68.79056715026113,78720000,445.8568189633437,0.0005,32.332613468170166,69.629955784693,0.0019541688,36215.024228811264,-3.1540577e-09,37.668757915496826,139.8059275150299,2.819222049554908,245,149.7364354133606,6.016005992889404,8692,160.87781903553673,0.2146594524383545,8.91393518447876,0.5305323,56.050562620162964,530.9830469733901,146.1177887916565,403.59479294879276,3.4719040393829346
922,15.447240984974126,30.077370901558233,-0.0018416005,3.0046474933624268,134.3235449138693,0.5302235,89.921915345936,79040000,454.38150207039365,0.0005,31.41559672355652,73.27270461514283,0.0028036474,36360.94631481171,8.259633e-10,36.29145812988281,137.34262251853943,2.9363358524533343,246,145.91560673713684,5.027270078659058,6701,160.5511237713604,0.262279748916626,9.571373462677002,0.5299042,54.36048722267151,539.5026473664647,142.66963028907776,396.4913470600833,3.004509449005127
911,17.414244941715044,34.9443326859941,-0.0017031322,3.335641384124756,174.1355922650499,0.5297664,97.8036906321227,79360000,453.1744224039556,0.0005,31.62776803970337,68.82422559463038,0.0032940432,36509.13726258278,4.7800636e-10,37.89780282974243,139.44972920417786,2.831947068569254,247,148.17985820770264,4.8626275062561035,6054,159.57389349674352,0.19761371612548828,9.492797136306763,0.52973115,54.88007092475891,546.5454258373546,144.548681974411,393.99841415984815,3.3355321884155273
910,20.016725332520505,41.551674794566054,-0.0026314463,3.489966869354248,103.44155560006605,0.5290948,107.81365216058698,79680000,446.2784815377797,0.0005,31.409503698349,72.74847507587988,0.0029466916,36654.15120315552,-2.6166788e-10,36.633575677871704,136.72560238838196,3.1224892200228354,248,145.00700449943542,4.270124197006226,5374,158.23428607290643,0.2239062786102295,9.730213165283203,0.5289972,53.851125955581665,533.4296435095831,141.27076292037964,388.30756233953747,3.489616870880127
886,12.716264850324023,22.96333470987716,-0.0024970586,3.391531467437744,188.6284758359883,0.52802795,75.67656286722155,80000000,451.70585459539575,0.0005,32.12299132347107,67.6770052705725,0.0020137716,36802.94986414909,1.4446928e-09,38.12332463264465,140.08913326263428,2.9601805471585463,249,148.79057216644287,4.6875810623168945,7890,161.56507279676268,0.32223057746887207,9.2122220993042,0.52768093,55.17078971862793,540.9688599518788,145.16481852531433,410.18402824461253,3.3913867473602295
910,15.80026614430633,30.800877572261246,-0.0025519915,3.310048818588257,161.67810593849745,0.52688617,91.1462042710446,80320000,443.49157854355906,0.0005,31.621730089187622,76.19603372013914,0.0021374556,36950.74480652809,-8.060015e-10,38.11732864379883,139.42495036125183,2.833840954503668,250,147.78536820411682,4.411688327789307,6594,159.5296234686526,0.36742210388183594,9.909716606140137,0.5267601,54.68334460258484,527.1912139209091,144.25902795791626,394.84340966113064,3.3096108436584473
895,15.003183704817074,28.76712302069199,-0.002891129,3.8836567401885986,158.93360984219802,0.5259325,87.62996715770592,80640000,447.742118274391,0.0005,30.673670053482056,71.08988772289784,0.0025488816,37098.5545694828,-1.6772747e-09,37.48272919654846,138.3935546875,3.1399818818127008,251,147.7888376712799,4.983655691146851,6899,160.79458206023315,0.19226884841918945,9.240298986434937,0.52577865,55.43694734573364,542.0729377787231,143.61598134040833,403.8986151363919,3.8833069801330566
910,15.051295958022612,28.822494646302435,-0.0020646222,3.8709380626678467,67.96611141425241,0.524889,87.66364973870333,80960000,448.74176829145114,0.0005,31.313352584838867,74.25781277325413,0.004310724,37248.31827330589,2.737458e-09,39.65691900253296,139.80471181869507,2.8852973667837505,252,149.72066497802734,5.441948175430298,6887,160.50495991319013,0.2210230827331543,9.410197019577026,0.5246168,54.35994052886963,534.0091673901258,145.52508306503296,400.1644678115079,3.8705782890319824
905,17.736295996732462,35.70561975607108,0.024938295,3.916950225830078,67.99378772216792,0.5240225,99.58223148923722,81280000,455.9112384746853,0.0005,30.394194841384888,81.77895597211342,0.018376376,37392.896682024,-6.49661e-10,37.665361166000366,134.68323755264282,2.826127662187246,253,144.5704448223114,5.3552610874176025,6002,158.18480575743285,0.31160902976989746,9.587260484695435,0.5238425,52.10638618469238,539.018288581618,140.4107151031494,390.9056536062981,3.916594982147217
915,9.806683176987532,16.133654984368164,0.04923502,3.9755349159240723,69.46109303898919,0.523324,60.38502502305173,81600000,461.21036894609296,0.0005,30.85962462425232,71.97413793277634,0.023120096,37543.87354326248,4.23724e-10,40.581382274627686,140.61619877815247,2.768710168005293,254,150.96477437019348,5.674214601516724,9748,163.34656119717945,0.23612499237060547,9.748089075088501,0.5230344,54.29527807235718,542.2787857864739,146.5844600200653,413.2574052289782,3.9754042625427246
864,14.592075108803364,28.11992168202377,0.018480834,3.511594295501709,186.12937870525084,0.5223783,87.82379570808399,81920000,443.4483157653305,0.0005,30.879043340682983,64.4489870069078,0.023294915,37694.37042975426,7.351442e-10,39.6054162979126,141.4079933166504,2.8991176526718063,255,150.4899320602417,4.9067864418029785,7148,161.53152477617598,0.29801321029663086,10.537451028823853,0.5223416,55.22810697555542,551.6851932817889,146.6673994064331,409.3855254566042,3.511279582977295
877,12.099356163693292,22.09537513988619,0.025413118,3.5306475162506104,68.44254904978918,0.5208963,75.9169066193713,82240000,442.63278193734544,0.0005,30.70990800857544,73.99485798029589,0.013842419,37841.68592453003,1.764074e-09,40.40742206573486,137.95077252388,2.8233700656426794,256,147.30803751945496,5.301651954650879,8310,160.09547719505335,0.2421269416809082,9.829454183578491,0.5207058,51.755592823028564,546.7927699589217,143.5587568283081,405.688530404637,3.5295517444610596
899,15.02092922794823,29.50887081685881,0.0091087315,3.231642246246338,79.42750300151178,0.5196589,90.78669628056451,82560000,451.7835393669154,0.0005,29.228185892105103,71.41458863213143,0.012311517,37988.496282339096,6.660867e-10,39.939136266708374,137.87340354919434,2.4585405162897906,257,146.7935667037964,4.933801174163818,6946,158.68053976698496,0.41233181953430176,9.111334562301636,0.5194024,54.03669309616089,541.4828680066255,143.26451086997986,392.31735251144914,3.231519937515259
877,10.017280422876118,17.187850003618653,0.019294608,2.832186698913574,70.6182488518385,0.5182261,64.26322164190805,82880000,445.4421695006433,0.0005,32.197370767593384,72.6079642394326,0.009940272,38137.55074977875,5.802273e-10,38.48436880111694,139.84906101226807,2.7543939701087927,258,149.04519033432007,5.698961019515991,9563,161.11515961011366,0.23787951469421387,9.232826948165894,0.51801956,55.08498692512512,553.2579300511941,145.83728957176208,410.9946995340228,2.832034111022949
873,11.510767032047731,20.68261916678347,0.017017616,2.8377106189727783,69.54941067162983,0.51699466,73.0085542198434,83200000,447.0691488340513,0.0005,31.307037353515625,73.66457053042316,0.0042332797,38287.970705747604,1.4027272e-09,39.58055830001831,141.29233622550964,2.6220126802914527,259,150.41106009483337,5.886569023132324,8638,156.19062596027476,0.18253397941589355,10.22183084487915,0.5167665,55.096192836761475,550.2154873717717,147.42178082466125,391.7729082770231,2.837568521499634
871,11.872128094869776,21.630604266359693,0.0053697643,3.337177038192749,22.728415860830697,0.5157239,74.94095386478968,83520000,449.61611557526464,0.0005,33.51837944984436,73.50911979779342,0.0030834507,38439.753301382065,3.684697e-11,39.613747358322144,142.66445994377136,2.2597338293930833,260,151.74098348617554,5.1943199634552,8416,160.1962994687452,0.24581551551818848,9.519558191299438,0.51544124,54.783498764038086,546.69199584923,148.15914726257324,408.00801805425283,3.337008476257324
892,14.944700712434264,29.396240892640225,0.0042632557,2.922516345977783,159.16641157204236,0.5149669,90.61869235792409,83840000,432.7249873601886,0.0005,30.67281746864319,71.10587150990364,0.00872873,38587.86485981941,9.459232e-10,38.43652701377869,140.11748790740967,2.8671540666428883,261,148.06859493255615,4.513440370559692,6952,160.70905120498136,0.2573518753051758,9.203918695449829,0.5147663,56.59660577774048,543.0764180075679,144.99070119857788,402.5549160676238,2.922367572784424
882,15.033982333948238,29.265152626967712,-0.0021502073,3.703685998916626,61.65891444777668,0.5142391,89.3233592271388,84160000,441.6497934054664,0.0005,31.14388680458069,74.85402410366112,0.004458714,38735.53286242485,3.140726e-10,37.23924160003662,138.5343017578125,2.691194747217309,262,147.6548867225647,4.9519102573394775,6902,159.9655111396582,0.2975919246673584,9.903133392333984,0.51395446,54.49555468559265,542.924257609301,143.8395938873291,403.9967689240706,3.703329563140869
892,14.791466022092399,28.848614495231327,-0.002390538,3.5120508670806885,67.14696814170433,0.51390916,88.75252144946154,84480000,441.99481185937356,0.0005,31.29142189025879,80.77943317044064,0.0037861294,38882.70742273331,-2.4861362e-09,38.29839062690735,138.51482152938843,2.8054082086420196,263,147.11754488945007,4.425532102584839,6985,159.30991688128196,0.27467989921569824,9.169842958450317,0.5136471,54.749422788619995,546.4271659486812,143.2688136100769,398.9142002711218,3.5117194652557373
905,11.984547408043083,21.67282366366398,-0.0025706496,3.191704034805298,74.42825591730413,0.51369995,74.07535775938281,84800000,437.6913675644783,0.0005,30.734098196029663,81.98066819015125,0.002844815,39031.6058716774,-8.934492e-10,39.05005717277527,139.8095738887787,2.7755018600147054,264,148.83041644096375,5.237966299057007,8318,161.20486904949055,0.22553229331970215,9.852815866470337,0.51343334,54.71265912055969,548.0014087550819,145.3869664669037,406.0532109219465,3.1913228034973145
882,11.55840328079572,20.69380477015183,-0.0019394055,3.295340061187744,70.14086688744791,0.5130148,72.17658436851538,85120000,447.5215959503263,0.0005,31.429149389266968,78.16462913599746,0.0030068085,39181.58071088791,-8.010829e-10,38.24348831176758,140.72797632217407,2.7194450481384145,265,149.9679732322693,5.3748838901519775,8529,162.16232659177263,0.23776721954345703,9.434125185012817,0.5127465,56.15112543106079,548.9876196860492,146.42502880096436,415.38797530885176,3.294994354248047
909,10.907858555208577,19.085326725548516,-0.0026048417,2.7533135414123535,175.33477620147443,0.5122237,68.34325948043701,85440000,450.2067319084418,0.0005,31.44805359840393,71.88682236510073,0.0025878877,39329.784518003464,1.2530613e-09,38.43576192855835,140.77921438217163,2.742293892818743,266,148.18288612365723,4.077072858810425,8942,163.5962005429839,0.22855091094970703,9.588996887207031,0.512179,55.882307052612305,549.0299911355904,145.14255285263062,414.0648456206227,2.753168821334839
912,11.458644018653207,20.62202901697396,-0.001885375,2.8994333744049072,69.29505303934951,0.51139194,72.49343738532654,85760000,449.16844310084224,0.0005,31.117196083068848,85.70689507301849,0.002655442,39477.86417031288,5.066294e-10,38.39862298965454,139.13613963127136,2.5965731413056945,267,148.05744290351868,5.318432092666626,8584,161.99626246711324,0.20282793045043945,10.10477328300476,0.51121426,54.47674107551575,552.5153880346495,144.72783184051514,409.31337741518075,2.89909291267395
908,14.786996767912976,28.97805077175252,-0.0012603794,2.955749988555908,144.82129679144768,0.51059425,89.20168583505571,86080000,455.8165185911942,0.0005,31.60210919380188,81.17361814494762,0.0027342052,39624.98212528229,1.7870156e-09,37.95405435562134,138.92487049102783,2.791242377474522,268,147.10107445716858,4.834300518035889,6952,161.86565664220365,0.19660067558288574,9.466228485107422,0.51060027,54.775280237197876,548.7821846642704,144.0103600025177,404.8333515997782,2.955392837524414
915,11.795854550268222,21.574001660054325,-0.0016617262,3.2381961345672607,85.42733777713009,0.5099178,74.76782586694375,86400000,455.4862770999483,0.0005,31.081989288330078,77.76365920404034,0.002950571,39774.162303209305,1.1199006e-10,36.64498257637024,139.81721830368042,2.7195973768717407,269,149.12719082832336,5.516685247421265,8381,162.41378994863163,0.32550501823425293,9.369302749633789,0.5096424,57.100231647491455,547.7014785207183,145.71421694755554,408.64568494033335,3.237844228744507
926,12.99538992923949,24.75391530538136,-0.0019588184,3.04500675201416,157.70040131575368,0.5091753,82.0124899843458,86720000,448.54850165863456,0.0005,31.845160484313965,81.03964885241052,0.002423694,39922.193232774734,1.4302258e-09,36.80841612815857,138.94766426086426,2.8429401436720085,270,148.00059294700623,5.272485017776489,7763,162.38546452675786,0.251523494720459,9.051436424255371,0.5090514,55.45740604400635,551.2095263402231,144.59451842308044,404.47422071262326,3.0448827743530273
892,12.205988776483995,22.903539190704336,0.033458423,3.3119630813598633,90.95899995381738,0.5085616,78.20843066515799,87040000,453.9625159163717,0.0005,32.24848985671997,84.7258697182607,0.021615624,40070.29255151749,-1.4665773e-09,36.86281633377075,139.3230106830597,2.842800666357697,271,148.09042978286743,4.848761320114136,8118,161.1957530787829,0.3261580467224121,10.405378103256226,0.5085065,54.72477436065674,551.8469299233866,144.5632758140564,408.2664489504117,3.310086250305176
894,12.80543913414588,25.024639807696712,0.056242887,3.5870115756988525,169.03144502981132,0.50791276,83.6743230452375,87360000,441.5489125233583,0.0005,31.62749409675598,77.97537537649798,0.035728406,40216.8181142807,-8.322014e-10,36.84127616882324,137.69375777244568,2.3504092295197143,272,146.5157334804535,4.623826026916504,7792,162.66435930179523,0.29065442085266113,8.992132186889648,0.5077656,54.98732805252075,553.6031323552193,142.6558563709259,412.11634530120074,3.586879253387451
914,8.796759285975979,15.547504562324551,0.038698237,3.568230152130127,160.34362266762326,0.5071177,63.33849313035286,87680000,453.32870078675745,0.0005,32.27888321876526,73.75302273378296,0.014792448,40367.63542222977,1.5611825e-09,38.380244970321655,140.6380672454834,2.173508911883067,273,150.79973912239075,6.172375202178955,10469,165.30889808525467,0.18930506706237793,9.311585187911987,0.5070018,55.444077253341675,552.6136956396864,147.0600643157959,420.0453075670104,3.5680484771728516
867,11.893958503351556,23.561245806198446,0.017944641,3.5507020950317383,148.6720702534625,0.50609213,82.69863091386415,88000000,454.2397081150774,0.0005,32.78908348083496,69.31676919856373,0.006028659,40517.15643954277,-1.3066289e-09,37.699618101119995,140.12591242790222,2.203005779610048,274,149.4927258491516,5.207077741622925,8316,163.759280132099,0.29067039489746094,8.664952039718628,0.50586885,56.10166883468628,546.1569779258854,145.6987340450287,420.306286804037,3.550551414489746
870,10.17879640695573,19.068654630187932,0.012614045,3.4448564052581787,83.96858972260749,0.50522256,72.56633963376845,88320000,448.5166246572081,0.0005,29.40853500366211,74.07550522935205,0.005499769,40657.896250486374,9.0563307e-10,37.11604046821594,131.5195119380951,2.299598970188749,275,140.72949600219727,5.153423547744751,9438,159.12345402649706,0.2769010066986084,9.40307354927063,0.50501657,50.64902853965759,542.1706075607208,137.05894207954407,402.8350921195114,3.4446067810058594
901,14.40793337337519,29.857784746058588,0.0020214487,3.9214982986450195,123.56443365979817,0.5043946,94.68484932559646,88640000,459.6832375169967,0.0005,28.375527381896973,70.1855687795486,0.004972088,40800.10811161995,1.8930299e-10,38.54780554771423,132.8154261112213,2.0931878998781013,276,142.18351006507874,4.754725217819214,7182,156.08988200659547,0.22951078414916992,10.477540016174316,0.504264,50.15647077560425,547.778728650654,137.88828778266907,379.70068028324806,3.9211127758026123
898,15.349686005095267,32.36749147346136,-0.0021550816,2.6777079105377197,146.67019645442969,0.50382584,99.67108863571845,88960000,454.5448563218823,0.0005,31.14567494392395,69.16711644996744,0.0025610498,40947.89190554619,-1.4291954e-09,41.38851237297058,139.62917852401733,2.2271655901585437,277,147.7723410129547,4.926932096481323,6883,156.6539132053639,0.23609566688537598,9.918212413787842,0.50368917,52.16511344909668,529.8514560451921,144.84335231781006,383.78408837493214,2.6773781776428223
882,15.555550932163952,32.81770664306796,-0.0027467618,2.994427442550659,172.00416478414525,0.5029004,100.2677873129817,89280000,463.47541056274497,0.0005,29.30410623550415,67.37888543792117,0.002927741,41093.338680028915,-6.0476024e-10,40.300832986831665,137.5278718471527,2.3588982797916223,278,145.42762541770935,4.490741014480591,6780,156.76629738537412,0.26554131507873535,11.018767595291138,0.5028728,51.42834258079529,528.7372046248705,142.33572101593018,386.32313829793685,2.9942774772644043
889,12.702702771525095,25.57729224052802,-0.0020541975,3.52143931388855,164.91182299296509,0.50201577,87.8081776036139,89600000,463.35937754459934,0.0005,29.649446725845337,77.62606576849787,0.0035725154,41240.03905725479,-1.4958241e-09,39.68628239631653,137.35167407989502,2.2420998931535685,279,146.68561387062073,5.1733927726745605,8070,158.35986608090215,0.24138712882995605,9.990500926971436,0.5018356,53.246952056884766,538.5387503279492,142.95109391212463,396.36649689205694,3.5213284492492676
894,11.935198640918713,23.83236740384883,-0.0014922892,2.9867184162139893,182.2768869566693,0.50105375,84.78075063164896,89920000,462.6331496342793,0.0005,30.32479166984558,77.20342267020725,0.0030370625,41388.65778231621,-1.0918823e-09,39.15964460372925,140.2410044670105,2.2249288041498363,280,148.61162209510803,4.8179872035980225,8454,161.3067525202507,0.21056318283081055,9.758867740631104,0.50086594,55.45333003997803,541.0249084843394,145.35032272338867,408.5793083081568,2.9865946769714355
891,12.54890464732407,25.41849821201882,-0.0025756585,2.949838876724243,180.31856471109583,0.49996713,88.0837096018447,90240000,472.9543327271784,0.0005,31.357699632644653,73.76233935586944,0.0024210264,41540.885966300964,2.8754688e-11,40.82583498954773,143.797621011734,2.308171596545071,281,152.21849179267883,4.959480285644531,8141,161.45304218468294,0.2980222702026367,10.585731506347656,0.49978623,55.658366680145264,548.7337721815002,149.1240668296814,408.0713625333569,2.9497034549713135
930,9.466820910226465,17.626028103963048,-0.0018792065,2.9040675163269043,62.94367493484692,0.4986629,70.7691829564706,90560000,470.7499083505336,0.0005,32.282214403152466,92.74952211104156,0.0027300487,41690.46858263016,1.1695919e-09,39.659276723861694,140.64503622055054,2.1334440396274523,282,149.57142066955566,5.489912748336792,10074,160.9391369727834,0.26215219497680664,9.343577146530151,0.49848205,53.886462450027466,542.9143147323009,146.47055077552795,404.79317714027366,2.9037301540374756
922,8.068055719240556,14.069963734821918,-0.002039594,3.069840669631958,141.20206764145843,0.49727193,60.70018215453315,90880000,457.72620966079285,0.0005,31.480623960494995,85.36901820183417,0.0025386848,41840.58749914169,-5.064459e-10,37.94315981864929,140.4538218975067,2.1007919906669583,283,150.0867612361908,6.038560152053833,11299,162.42380440451498,0.3116140365600586,10.183919191360474,0.4970597,55.33118462562561,540.4612328074087,146.85991978645325,412.85224047199955,3.0697124004364014
932,12.535880979416884,25.443025937521828,-0.0017868977,3.521195888519287,134.15092528174824,0.4959277,88.29394823226917,91200000,474.44167542480994,0.0005,30.52045750617981,86.60269995303916,0.0041211545,41987.44529414177,-3.6254913e-10,40.02140951156616,137.88072299957275,2.0192968216404372,284,146.84869074821472,4.700184106826782,8157,160.01293189089392,0.27178955078125,9.63595986366272,0.4957101,52.3971049785614,540.9462958251476,143.03509044647217,395.4307660315852,3.520768642425537
910,9.113981354428258,16.632813972407163,-0.0011587077,3.430753707885742,24.63083312627759,0.49496937,68.01756283438003,91520000,466.6455790876177,0.0005,30.823882341384888,80.78279662346414,0.0033310254,42135.14857387543,6.8734296e-10,38.32311964035034,138.14783430099487,2.3304814560009164,285,147.69111800193787,5.505873203277588,10368,164.20373902769597,0.26544904708862305,9.232461214065552,0.4947135,53.96127223968506,543.4517608934681,143.99825286865234,417.29268611032603,3.4304044246673584
871,9.046470187268527,16.496173326759568,-0.00030335618,3.157200813293457,182.12930697475852,0.4941531,67.68110112873529,91840000,470.3993886586055,0.0005,30.61224913597107,76.7479624516069,0.00405007,42283.72952532768,6.483611e-10,38.8249146938324,139.09232234954834,2.194265668360992,286,148.5698676109314,5.481661796569824,10416,163.3352330752986,0.26793432235717773,9.053585052490234,0.4939113,54.908573389053345,545.6507843543272,145.00391602516174,422.39039558068123,3.157060146331787
922,14.369067490365559,30.21050512974435,-0.0024925394,3.0855605602264404,85.25965682451734,0.49328312,97.82339544755752,92160000,472.282044208937,0.0005,29.144519567489624,84.3961522440536,0.002363683,42428.74533557892,1.0296917e-10,38.001479625701904,135.3336842060089,2.167936220296429,287,144.97482085227966,5.959000110626221,7339,159.81628499562925,0.2012653350830078,9.833344221115112,0.49312606,53.17654275894165,541.1273251110083,141.5515594482422,394.40016232731506,3.08516788482666
896,10.522397965486894,20.36336560418685,-0.0028791318,3.309131383895874,70.49760851724803,0.4921731,78.07263980079142,92480000,466.64470457940314,0.0005,30.897257089614868,79.5605218440664,0.0033711288,42577.52425122261,2.9978768e-09,38.41268301010132,138.86688804626465,2.0673015138218127,288,148.75386714935303,5.7697367668151855,9413,162.81298589051312,0.3580448627471924,10.015545129776001,0.4919373,54.40283203125,547.1694157058364,145.11262798309326,414.0686100562668,3.3087809085845947
929,15.06350692432122,31.878740948406993,-0.0027702097,2.1765646934509277,144.3977699904927,0.49081835,100.31735315043241,92800000,475.29316791949617,0.0005,31.039087295532227,82.57727223735655,0.0023630569,42724.75061225891,2.096477e-09,38.716211557388306,139.21739673614502,2.1607863367661233,289,147.17271065711975,5.284568548202515,7096,160.11658849810868,0.2886803150177002,10.238834142684937,0.49055693,54.14871692657471,541.9843920247423,144.84442853927612,392.2727182215498,2.1762540340423584
935,11.10678294920789,22.028186122532404,-0.0020831097,3.182110548019409,91.03992846960172,0.4896599,82.54305501691162,93120000,468.0608133777491,0.0005,30.569315671920776,88.2655508387478,0.002792534,42874.27487206459,-3.021684e-10,38.153321981430054,140.8906226158142,2.0591413176285256,290,149.51748728752136,4.961316823959351,9043,160.97454672452693,0.22771167755126953,10.648530960083008,0.48955446,55.295621395111084,546.787656661413,146.19500160217285,399.58717746697204,3.1819663047790527
903,9.94423926398985,18.968760119243605,-0.0023820244,3.3584067821502686,176.60327677460202,0.48862836,74.82326690652067,93440000,463.27892840611884,0.0005,30.257888317108154,82.16323984982922,0.0022132911,43022.640661239624,-1.4489462e-10,39.01679825782776,139.0454273223877,2.1867219638683686,291,148.35164737701416,5.361252069473267,9743,163.82283336399703,0.23647069931030273,9.340683221817017,0.48846334,55.370750188827515,553.255305396157,144.70685982704163,416.25709860552996,3.3582632541656494
912,10.568737988489952,20.519970469127035,-0.0029053523,3.1799185276031494,105.75679703898037,0.48776102,78.57748134199309,93760000,470.68599727007694,0.0005,31.801080465316772,87.26299177349544,0.002106718,43172.00110793114,-3.8026307e-10,37.53444242477417,140.29454946517944,2.310853098409093,292,149.26351857185364,5.199429750442505,9350,163.13993762388634,0.24255990982055664,10.295785188674927,0.48760232,55.495787382125854,546.62239351812,145.82798624038696,412.0065130583739,3.1796035766601562
912,12.694454059454905,25.90347405285663,-0.002094774,2.925503969192505,163.78068295379398,0.48712566,90.08038539185887,94080000,475.78455002050083,0.0005,31.396387338638306,80.79715367582428,0.0029261792,43320.055765390396,3.5531138e-09,38.154273986816406,139.45484280586243,2.0698517085831973,293,148.03852915763855,5.107956886291504,8123,163.54786252127633,0.23484015464782715,8.751286268234253,0.4869082,55.80064940452576,560.6741379237284,144.89098930358887,408.5344863422534,2.9253768920898438
924,11.385215651550512,22.43136654521928,-0.0015826436,3.0845820903778076,73.84811175426246,0.48645782,82.8925249832468,94400000,470.47231073111215,0.0005,33.26037001609802,90.39020990606079,0.0038146744,43469.387290239334,-1.2379247e-09,37.46604371070862,139.7748246192932,2.314167193257857,294,149.28250813484192,5.802180290222168,8881,162.195229850815,0.3600153923034668,8.813491106033325,0.48630422,54.86928129196167,550.6876991220948,146.00370454788208,405.37176397844985,3.0844223499298096
919,14.403339654814992,30.243739115148873,0.0024354982,3.1073191165924072,71.97491581684439,0.48607644,98.70410212637292,94720000,469.2310099792755,0.0005,31.873618125915527,87.37553711709583,0.0064814948,43618.814672231674,3.2138497e-10,37.773606300354004,141.08471822738647,2.3182449963728406,295,149.4148337841034,4.725609540939331,7441,161.99113940045405,0.19883441925048828,9.120973110198975,0.48599163,56.333961963653564,556.5875161501525,146.06341910362244,401.5891674572711,3.1071712970733643
906,10.697408450521623,20.814732142895117,0.007889433,3.663583993911743,73.38013222894207,0.48564237,79.54619216760106,95040000,471.36923592159553,0.0005,33.11579346656799,83.41835610570587,0.007843226,43769.81667470932,1.4253568e-09,37.8454532623291,141.82534003257751,2.170354464946306,296,150.93969011306763,4.965240478515625,9272,165.10383214001047,0.23646855354309082,8.888671398162842,0.4855188,56.67709255218506,554.9780757588903,147.0836820602417,419.36004065082267,3.6634299755096436
948,9.802151916475045,18.805713213191282,0.0032484436,3.236198902130127,153.98650376701124,0.48475146,75.40985237881056,95360000,473.20137634557204,0.0005,29.554531812667847,83.00248768728741,0.005195251,43918.25674057007,5.024073e-10,39.128711462020874,139.62740182876587,2.1860944637670783,297,148.410649061203,5.151495933532715,9917,164.48890971961913,0.17606258392333984,9.369449377059937,0.4845566,56.31262016296387,549.8721883685973,145.00703263282776,407.078379935642,3.2360646724700928
927,11.152281846053006,22.209330785162436,4.5505974e-05,3.8501851558685303,177.73107739252265,0.48379368,83.37900052033038,95680000,471.1782380185794,0.0005,30.615073680877686,86.49708288259193,0.0024834378,44066.0326731205,8.8622015e-10,38.03896403312683,137.55300164222717,2.2298335444147903,298,147.75149631500244,5.813161134719849,9019,165.26091201774827,0.2568833827972412,9.7502281665802,0.48366815,53.350456953048706,553.9649346444912,143.78581643104553,413.85084258588324,3.8500564098358154
915,8.371380091811345,15.110041004400879,-0.0010514769,3.822377920150757,85.0394386382328,0.4829101,65.38781056787155,96000000,466.33050299888396,0.0005,29.16290783882141,94.1796313887831,0.003695206,44216.030072927475,-1.1642165e-10,37.877472162246704,138.86766481399536,2.0868501470983536,299,149.990709066391,6.64958381652832,11102,164.94805677524772,0.3049895763397217,10.231829643249512,0.48292708,55.79021596908569,550.812213816899,145.95992422103882,420.73129670356604,3.8219406604766846
879,9.977648378301296,19.00598231282513,-0.0025639676,3.8620986938476562,94.30094287222738,0.48209706,75.14332149634777,96320000,469.18295030019647,0.0005,32.77268838882446,75.88047928315392,0.0023695235,44366.85523915291,1.6091033e-09,38.9392364025116,141.2234606742859,2.1720597783717954,300,150.81106185913086,5.178122520446777,9783,167.16130609810227,0.22520852088928223,10.481027603149414,0.48196238,53.52051615715027,549.234973793408,146.6833827495575,432.7302272703639,3.861737012863159
941,9.368226714034236,17.61748575057577,-0.0002962331,3.2436776161193848,149.82670051534,0.48122033,72.0662920281593,96640000,472.6020379146241,0.0005,29.418912410736084,95.42923815877779,0.0025142103,44507.568996191025,-6.904246e-11,36.68812346458435,131.56618738174438,1.9926989177430756,301,140.70733976364136,5.31859016418457,10231,165.0455887736822,0.28519558906555176,9.764100790023804,0.48105037,50.70606994628906,556.0002779906629,137.2769696712494,412.1292439231038,3.2433323860168457
922,14.336886228429456,30.24638283107,-0.0018588497,3.5133025646209717,66.6916906084217,0.48046616,98.67599192864674,96960000,481.5554664896407,0.0005,29.753254890441895,94.04592345699746,0.0021684668,44654.15678143501,9.548499e-10,38.21674871444702,137.9010705947876,2.2877735264703634,302,146.54770684242249,4.694692611694336,7399,162.11381145702148,0.2212512493133545,9.641679048538208,0.48022234,55.18317008018494,556.5418960619746,142.87552571296692,401.90084930626404,3.5129384994506836
885,9.974778793048184,19.08619102923389,-0.0017095204,3.555156707763672,183.03569320685895,0.4795048,75.65567553478952,97280000,483.522618685866,0.0005,30.171671390533447,82.60130993859353,0.0037366406,44800.85804724693,1.4392201e-09,38.7649188041687,136.63832759857178,2.180066605604466,303,146.66896271705627,5.8791399002075195,9782,166.98290607119253,0.22240447998046875,9.047233819961548,0.4793772,52.936623334884644,553.8171287320242,142.86739683151245,429.6274808776806,3.5547451972961426
920,10.371206097339254,20.172646979924092,0.03604917,3.7375569343566895,165.26393724578236,0.47859022,78.25887302122445,97600000,478.7487511057863,0.0005,30.330483198165894,89.03620446213345,0.019817188,44949.17279171944,1.9411932e-09,39.557766914367676,138.4268012046814,2.0983123116492313,304,148.29066467285156,5.5305047035217285,9513,165.07696096359544,0.1689159870147705,9.476590156555176,0.478557,53.90168023109436,555.8228086711382,144.21578979492188,415.33599304789936,3.737166404724121
947,11.74797867201278,24.256574529814785,0.027310718,3.161668062210083,173.30623606283115,0.4775366,88.12206596764506,97920000,469.9341058117006,0.0005,30.735928297042847,78.92008098880447,0.019508343,45098.212861299515,-1.2087015e-09,40.12123775482178,138.77459526062012,2.0750183375702145,305,149.02752923965454,6.206072092056274,8606,163.27530159526287,0.3934643268585205,9.337665557861328,0.47736406,53.24762988090515,553.976532066759,145.47258043289185,400.34078295351725,3.1615188121795654
916,8.175487448895788,15.09816452154105,0.020434989,3.9340877532958984,138.71132810177136,0.47628528,65.55241874492839,98240000,454.206618915445,0.0005,31.237860441207886,71.75930186065462,0.015423548,45250.416600227356,-1.2337399e-09,39.720393896102905,143.02347564697266,1.9853633535995223,306,152.18817472457886,4.647536993026733,11164,167.22884966453657,0.250347375869751,10.113343715667725,0.4760982,56.33845782279968,553.5649558229271,148.05906224250793,424.7319499624596,3.933910608291626
943,13.679488781932795,28.845181460060616,0.0099902125,3.0427870750427246,60.97317992950118,0.475481,95.33115649574941,98560000,450.64310357309864,0.0005,29.91309118270874,97.72120147579139,0.008397089,45394.49427509308,3.5995903e-10,38.928096294403076,135.46713519096375,2.194836538350458,307,144.0041422843933,4.925351142883301,7548,161.7013235608491,0.17925405502319336,10.006895542144775,0.47523564,51.67784309387207,552.4328170529974,140.633873462677,397.1216659552198,3.042346715927124
890,8.80178332439427,16.457983949980534,0.018877596,2.9714910984039307,163.80737342689773,0.4748924,68.3407927838661,98880000,461.1103145103006,0.0005,32.36426138877869,80.8308236855575,0.009863262,45544.142204761505,-4.950649e-11,39.83797359466553,140.72094798088074,2.2515225500553706,308,149.6214361190796,5.480265378952026,10509,167.6595914486997,0.24293065071105957,10.346373319625854,0.47471732,52.873791217803955,563.5690164282985,146.50613260269165,431.3383666310632,2.971158266067505
875,10.121079805637336,19.605786029772744,0.005285582,2.7551534175872803,160.65827085971907,0.47415614,75.64274889972648,99200000,464.86547975821,0.0005,29.726558208465576,86.27645143743663,0.0063049407,45691.92220854759,-1.573427e-10,41.363935470581055,138.5756013393402,2.2265193423100493,309,147.75798678398132,5.7416040897369385,9480,164.8272399490646,0.28229641914367676,8.979250431060791,0.47403976,53.26192617416382,560.6472538134921,144.77496814727783,424.4360140156302,2.754758358001709
894,11.21647386196194,22.51019438150359,0.0052244486,3.048375368118286,59.035498769931586,0.47341505,82.38659737694358,99520000,453.2942967186655,0.0005,30.217254877090454,85.47321818906828,0.0043452433,45841.87946653366,-2.305456e-09,38.88846230506897,139.91932082176208,1.968030795623692,310,149.92130637168884,6.394570589065552,8754,165.0847049786119,0.17551422119140625,10.766487836837769,0.47323656,54.77898144721985,553.1156883503656,146.54753637313843,419.7191736304608,3.0482356548309326
911,11.031767134342802,22.178890146478338,-0.00089884247,2.9379076957702637,169.50735701086336,0.47272772,81.9935533730801,99840000,466.89586158852086,0.0005,30.654913663864136,78.3514555203955,0.0041892445,45990.25698852539,-9.416462e-10,37.846163749694824,139.20382714271545,2.1250596113053746,311,148.36598777770996,5.753457546234131,8874,165.88597417102335,0.20609235763549805,9.74762511253357,0.47252917,55.145012617111206,560.2136045335438,145.2132167816162,418.50299555996776,2.9377923011779785
882,12.341891995938624,25.550428043106276,-0.0017828236,3.242868185043335,156.9675934995083,0.4717481,88.82342866693344,100160000,472.0910942213877,0.0005,32.113059282302856,72.20613282876263,0.0023395112,46140.404792785645,-2.5710158e-09,37.96202349662781,140.3422350883484,2.1349015185292277,312,150.14136385917664,5.863818645477295,8144,164.83966175855585,0.25621581077575684,9.556081056594849,0.4716808,55.574557065963745,562.979675083473,146.5536961555481,418.1689825279547,3.242514133453369
910,10.184883039569424,20.112983484359756,-0.0026357553,3.022136926651001,92.96306131307713,0.47105846,77.29563443806354,100480000,459.0754747896174,0.0005,33.44279479980469,88.96123533013764,0.0017688714,46290.30100798607,8.686381e-11,37.931753635406494,140.49630784988403,2.182176663554434,313,149.8683409690857,5.784085035324097,9408,164.61147114020565,0.3304722309112549,9.598374128341675,0.4708298,54.10371732711792,560.3585433969199,146.70151448249817,415.52831851370394,3.022028923034668
911,14.277603208118164,30.60249942855247,-0.0021605717,2.9423978328704834,158.1858221788232,0.4705337,98.63440710997371,100800000,448.0635259570437,0.0005,32.32731485366821,86.0161674046091,0.0019723212,46437.83232975006,-7.6872536e-10,36.867926359176636,138.78885793685913,2.000589432548419,314,147.51795291900635,5.275615453720093,7274,164.4481755969367,0.23305702209472656,9.109734058380127,0.47038412,55.23053050041199,558.922193306011,144.3477966785431,410.8032033121749,2.9422647953033447
919,16.453061260531836,36.16321510194882,-0.002620439,3.1338746547698975,94.24778827963885,0.46986902,107.31695225637789,101120000,462.3006220508484,0.0005,31.823521375656128,94.96821325133669,0.0026401808,46582.84022808075,-1.139891e-09,36.12212681770325,137.4928843975067,1.9464515982012183,315,144.99707102775574,3.744478702545166,6462,159.5181091636134,0.30680298805236816,9.064994812011719,0.4696984,55.52404046058655,553.6671281863362,141.66556930541992,393.2643066475983,3.133535861968994


==> archive/rl/walker/dynamic-context-noise-seed=2.csv <==
Time-OuterStep,Step_1-MinReturn,LossBefore,LossAfter,Step_0-StdReturn,Time-InnerStep,Step_1-NumTrajs,Step_1-StdReturn,KLInner,Step_0-AveragePolicyStd,n_timesteps,Step_0-MinReturn,Step_0-MaxReturn,Step_0-PolicyExecTime,Time-SampleProc,Step_0-AverageReturn,KLCoeffInner,Time-TotalInner,Step_1-PolicyExecTime,Time-Sampling,Step_1-AveragePolicyStd,Step_1-AverageReturn,Time,ItrTime,Step_0-EnvExecTime,Itr,Step_0-AverageDiscountedReturn,Step_0-NumTrajs,Time-MAMLSteps,Step_1-EnvExecTime,Step_1-MaxReturn,Step_1-AverageDiscountedReturn
109.15750217437744,1.7166393250603356,4.3335735e-10,-0.025297634,8.54730526529864,12.290494680404663,6131,9.401665577321355,0.033663083,1.0,320000,-6.130082655891605,74.36850946192983,11.293622732162476,4.315976619720459,22.128002507681664,0.0005,100.46669459342957,13.564651250839233,83.79304027557373,0.9989186,30.568458435897377,211.71881580352783,211.7188127040863,30.573775053024292,0,20.30437115510568,7363,109.15768194198608,24.329352378845215,173.16133766563271,27.129694924017763
3.2423110008239746,-0.5423655168229595,-3.96735e-10,-0.027319765,9.75840912604436,0.2519083023071289,5426,15.254667557841776,0.04738464,0.99811244,640000,-6.120088834432743,69.14703711231058,12.152990102767944,6.254039764404297,22.869500636132496,0.0005,128.09655570983887,22.574474334716797,121.53454804420471,0.9973405,32.652409038076115,343.50136637687683,131.74436473846436,41.653987884521484,1,21.087612262582518,5837,3.2424490451812744,39.54484963417053,183.08446063464973,28.006598856408132
3.510293960571289,1.8991611461971576,-4.795964e-10,-0.00987387,11.482710354203794,0.2988095283508301,4169,22.03669707193493,0.08533114,0.9955458,960000,-6.7992768513416,152.1806640654861,11.367271661758423,5.670110702514648,24.01362862454192,0.0005,130.8532042503357,22.987875938415527,124.80934953689575,0.99518174,43.35075719739919,478.1451015472412,134.59674072265625,42.51701092720032,2,22.295342818023972,5135,3.510436534881592,42.81463980674744,179.43310596602885,35.14082370250641
3.6302146911621094,3.858600723787483,1.8761308e-10,-0.0061156154,11.830860864497637,0.23418498039245605,2163,44.84497537899554,0.026678955,0.9925539,1280000,-6.379569681488893,153.62933550184442,11.249322891235352,4.55169677734375,25.406981933896304,0.0005,134.51539492607117,24.82076334953308,129.67467260360718,0.99221027,95.73227820851166,616.6306936740875,138.47402787208557,43.30762839317322,3,23.34667612573045,4800,3.6305623054504395,45.11268854141235,259.89047380414905,63.22671928522396
4.041867733001709,8.051197931896185,-1.1759911e-09,-0.0039020078,13.341944825676402,0.32419395446777344,1829,40.56087170237825,0.012110829,0.9887161,1600000,-4.815936197031041,210.63577576007924,11.671353816986084,5.1515398025512695,25.95844712996794,0.0005,137.40707230567932,25.01570725440979,131.88681983947754,0.98849106,127.14542847761842,758.332484960556,141.69129586219788,44.04324197769165,4,23.76364875773915,4619,4.042203664779663,46.02010774612427,240.5535206405705,78.89735849725609
4.16589617729187,6.880341690472497,6.6924327e-10,-0.004048223,19.199252553414613,0.3481626510620117,1860,37.43959952344379,0.012170269,0.98503554,1920000,-1.650514458644564,215.50491040463007,12.248726844787598,4.936550140380859,30.80115807664545,0.0005,139.77237057685852,24.547385454177856,134.4460904598236,0.9848844,129.2338801376233,902.5928068161011,144.23286390304565,44.720003843307495,5,26.97220140271834,4303,4.166242837905884,47.581305742263794,242.0398760720987,80.95694575620432
3.907799482345581,18.88807186151733,-9.2218794e-10,-0.0014124085,25.6450438190528,0.25914812088012695,1873,28.020967269273207,0.013076345,0.9816894,2240000,0.6650427982966127,241.18819863987932,11.817770957946777,4.9940876960754395,34.35496403973566,0.0005,136.88106560707092,25.018624782562256,131.57961010932922,0.98103195,136.97295329742752,1043.5929265022278,140.98316526412964,44.37738847732544,6,28.689205147485424,4427,3.908159017562866,44.780465602874756,245.82790537058287,85.01837418580094
3.7697560787200928,14.544391743494499,-1.5879443e-09,-0.0028949026,31.60677967730563,0.2860901355743408,1711,36.74857614056247,0.014671341,0.97860986,2560000,3.0309827423933817,262.80153728714095,11.419077634811401,4.7969255447387695,36.8826742115325,0.0005,141.23285484313965,26.43962550163269,136.09817004203796,0.9781064,137.46684508198138,1188.8026640415192,145.18981313705444,46.197747468948364,7,29.58891621856956,4315,3.7699034214019775,46.79216241836548,242.17624200529502,82.98829796021217
4.085918426513672,15.741653315443147,-1.7150066e-09,-0.002001529,47.085214869559685,1.5116915702819824,1883,23.84905214322049,0.008347584,0.9758041,2880000,7.158850219329142,256.36515693153615,11.33651852607727,5.120453119277954,52.95373751459568,0.0005,139.58562469482422,24.45054793357849,132.90562796592712,0.97554225,139.19834371574225,1332.7392029762268,143.9014265537262,46.03707480430603,8,38.321914438464326,3621,4.086283445358276,45.1856484413147,249.23059484849392,86.18941656465321
3.7295093536376953,17.98905726827556,1.1542316e-09,-0.001045613,48.68251922288755,0.32160305976867676,1831,25.669746355247607,0.010340096,0.9737006,3200000,12.980108325973951,250.65387130951663,12.057934999465942,5.391846418380737,55.10001396608015,0.0005,139.23336601257324,26.132936239242554,133.45009994506836,0.9736131,140.41342733792877,1475.9212391376495,143.16806888580322,44.4451060295105,9,39.43667841403375,3697,3.729646921157837,45.31614565849304,253.41569626320606,86.14877520645312
3.649660110473633,16.62184243354171,-1.5459645e-09,-0.0014520888,44.16104015069055,0.31867218017578125,1770,28.9954236531314,0.0071491813,0.97166365,3520000,13.703384143490126,249.73901604290248,10.532882452011108,5.313266754150391,49.08603783363962,0.0005,141.36369729042053,26.641273736953735,135.5928008556366,0.9709762,141.97291175458983,1621.2018666267395,145.26624488830566,45.19448900222778,10,36.34592308075657,4281,3.6500260829925537,47.97065472602844,258.96440482350573,86.05208860819286
3.894564390182495,23.7636292080247,-5.3130966e-10,-0.00045716736,40.06987974543646,0.3139231204986572,1870,23.03239528936561,0.007294665,0.96940917,3840000,14.121591964667216,245.71902510213965,11.7508385181427,5.606159210205078,48.526754241738665,0.0005,140.30412817001343,26.35305404663086,134.31823444366455,0.96885854,141.01870665447115,1765.602553844452,144.36387085914612,43.14964413642883,11,36.639990137112086,4319,3.894906759262085,47.72680735588074,250.03416259507316,87.00634775648565
3.7303855419158936,17.981190788015574,-2.848078e-10,-0.00078155345,43.12161290973686,0.2883625030517578,1823,25.820443509289394,0.0099025,0.9676511,4160000,14.077350026754694,244.5304745850897,11.015928268432617,4.902798175811768,48.34516734970167,0.0005,139.7507448196411,25.926359176635742,134.50470399856567,0.9674902,140.6786712213394,1909.372433423996,143.75625157356262,44.025994300842285,12,36.25019536207967,4652,3.7308008670806885,47.709577560424805,256.3561751477537,86.4079554297218
4.091044664382935,17.986054842684602,7.9831813e-10,-0.0009471985,43.387043270428435,0.30910444259643555,1882,20.69675250737977,0.00915658,0.9661938,4480000,12.52758412496769,227.5490691070733,11.17486310005188,4.79372501373291,48.275397276656605,0.0005,135.2208957672119,25.51144552230835,129.9755036830902,0.96567774,141.57321412543283,2049.021447658539,139.57295179367065,43.030540466308594,13,36.38602042373187,4835,4.091179132461548,45.10282754898071,238.8565868634152,87.63080306855457
3.444568395614624,9.100546115241038,-8.320502e-11,-0.00084573834,49.03229391829664,0.3715376853942871,1898,22.40308152247214,0.008057965,0.9651401,4800000,13.987226901816346,218.18422770880423,12.137352705001831,4.896166801452637,56.72547688864706,0.0005,135.23048758506775,25.396910429000854,129.91406178474426,0.964858,140.61159542051604,2187.9890727996826,138.9582498073578,41.74687457084656,14,41.224436498526714,4279,3.4448843002319336,45.298869132995605,259.10121933697536,87.28948403407969
3.5378987789154053,23.485927909867303,-2.0203586e-10,-0.0009974318,46.018601194058206,0.40375328063964844,1845,22.58146351266704,0.010675663,0.96440136,5120000,11.587508038314846,250.76502073154785,10.906119346618652,5.143354892730713,51.95513202359143,0.0005,137.17977690696716,25.650481462478638,131.56628823280334,0.9640648,143.41205325520966,2328.964564561844,140.96843957901,43.575568437576294,15,38.43065361048431,4515,3.5380542278289795,46.383785247802734,256.3744123750242,87.9749671545618
3.7823240756988525,24.835153576206245,-3.573882e-10,-0.0026731435,43.79603124104344,0.2541673183441162,1891,19.84174878013177,0.01010599,0.9632489,5440000,12.696625964059297,231.34886303272907,11.32330870628357,5.47042179107666,45.875242894581135,0.0005,139.13290739059448,25.73285984992981,133.3600332736969,0.96285343,143.00460584600512,2472.13108754158,143.15828132629395,43.658841133117676,16,34.55643323000637,5032,3.78246808052063,47.340893030166626,223.75446056300478,88.4159393540247
4.06144380569458,11.144426800710969,9.2743047e-10,-0.0012977516,39.06845574434702,0.36966443061828613,1709,30.0406373440219,0.006806531,0.9617166,5760000,12.85745417780737,239.49128591444037,10.540504455566406,5.821059465408325,38.568709134354606,0.0005,136.9613482952118,25.82119083404541,130.67072296142578,0.9616163,148.52110162244128,2613.333978652954,141.19316124916077,42.62979459762573,17,30.01369499531303,5900,4.061574935913086,46.088369607925415,270.4828184685415,88.37610998845467
4.0596654415130615,19.45645494656492,2.622205e-10,-0.0020790799,35.912049733131454,0.3694624900817871,1809,22.060955053610613,0.011354077,0.95971537,6080000,12.981702303316155,230.28898977565274,11.129203081130981,5.077755451202393,36.6332466477357,0.0005,138.98697662353516,26.35155415534973,133.42379570007324,0.9594911,147.60986612419936,2756.602947473526,143.26221346855164,42.76502871513367,18,29.105153331774048,6230,4.059818983078003,48.082181453704834,251.32956800316413,89.5393646268427
3.579998016357422,23.97631642328991,1.951744e-09,-0.0010212454,53.20688334024391,0.28468990325927734,1731,28.917944759148277,0.0050938968,0.957497,6400000,12.720519450415008,256.98266499651754,11.677327156066895,4.907778263092041,56.12562261142979,0.0005,140.26297879219055,27.079401969909668,134.98066806793213,0.95713747,146.75272492262886,2900.7696948051453,144.14511966705322,44.29617238044739,19,39.831800261179424,4325,3.5803403854370117,46.3939893245697,253.2847592951957,87.90559141033494
3.914057493209839,21.09133932128939,1.0427904e-09,-0.001738484,46.31323100874284,0.27034926414489746,1676,34.90824953510648,0.007175442,0.9549826,6720000,12.745244359522722,227.10528614623294,11.398716449737549,5.550280570983887,45.55807713796813,0.0005,141.81656455993652,26.222606658935547,135.93650436401367,0.9544848,147.15559024333996,3046.7135050296783,145.9321436882019,44.30684947967529,20,33.803581353123725,5074,3.9143784046173096,48.73946022987366,263.2167738340996,87.2735076126501
3.7253687381744385,28.267390644081342,2.6696378e-11,-0.00196837,39.41667339456836,0.3756380081176758,1766,23.407515607137768,0.009358246,0.95197344,7040000,12.657196361275917,203.36096521701091,11.058173418045044,4.859249591827393,39.88695221002919,0.0005,137.65890979766846,26.69781255722046,132.3268599510193,0.9513995,150.93415403747358,3188.24666929245,141.5263111591339,42.358335733413696,21,31.04331901366756,5794,3.7258474826812744,46.81693482398987,280.7922109317856,90.47630401435148
3.9876043796539307,23.144579680768928,-2.3652083e-09,-0.0013111911,38.56200974422663,0.3823721408843994,1652,32.8455218636576,0.014321348,0.9492989,7360000,12.666437348361987,253.4249877675183,10.779004335403442,5.2682740688323975,37.765077714312895,0.0005,139.01187300682068,27.54606819152832,133.3056628704071,0.9489994,152.73736677236715,3331.4638249874115,143.18711709976196,43.685256481170654,22,29.619066056466796,6120,3.9877374172210693,45.71089577674866,264.45215927102515,89.36095234250523
3.6513967514038086,28.64369216253221,9.309642e-10,-0.0019909656,43.26114640393174,0.2666034698486328,1682,25.833340158576462,0.007145868,0.94709533,7680000,12.558272508922355,247.91520729659933,11.126070499420166,5.052254915237427,42.626033750343076,0.0005,139.4994034767151,27.370163440704346,134.1257724761963,0.9468904,154.78451273263246,3474.815306663513,143.3395094871521,42.69277381896973,23,32.375805116803704,5494,3.6517486572265625,47.57072162628174,272.78928740243634,90.8163386296791
3.6318984031677246,20.72205428003335,1.1492288e-09,-0.0012084674,50.77180187675438,0.492114782333374,1579,34.37925675666878,0.008140295,0.94536895,8000000,13.192365795135943,234.13630229192165,11.491169929504395,4.417828321456909,49.27535300974489,0.0005,140.57990860939026,25.621264696121216,135.61674904823303,0.9453937,155.81190842480999,3619.1980350017548,144.36119103431702,44.097736120224,24,35.65538754931871,4880,3.6322543621063232,48.95155096054077,270.39759972932126,89.46944882278218
4.011492490768433,26.232651461833644,-9.511973e-11,-0.0025353073,42.4011529513923,0.19166040420532227,1673,24.076823677904958,0.010033781,0.9437517,8320000,12.807011729073505,211.35760501782406,10.927489995956421,4.0955727100372314,41.042389368152506,0.0005,140.66381669044495,26.982298374176025,136.33157467842102,0.94349176,157.22862121720416,3764.192659139633,144.98055338859558,43.91005086898804,25,31.408623491124978,5698,4.011643648147583,48.65887951850891,258.31328697231476,91.97803314687086
4.177418231964111,21.05826882309309,4.909308e-10,-0.0013313316,42.12312146750433,0.4107680320739746,1529,34.11458566283328,0.0061963974,0.94189966,8640000,12.857081446160512,214.08917161795105,10.846749305725098,4.9346842765808105,38.72438093369173,0.0005,141.30268597602844,27.896347284317017,135.81503915786743,0.94133914,161.94141602122286,3909.9568643569946,145.73878455162048,43.613470792770386,26,29.660394356365355,5976,4.177566051483154,47.65434741973877,274.1141965221397,91.4584721212952
3.9491584300994873,33.520887274259195,1.8553467e-10,-0.0032565964,42.79314903270432,0.3219020366668701,1537,29.26705318718184,0.0070010955,0.9399453,8960000,12.88616390962785,195.27189517206375,11.793019771575928,4.8145225048065186,40.55156024028998,0.0005,142.64978170394897,26.656600952148438,137.43355226516724,0.9396439,164.9164383883969,4056.7889189720154,146.80182480812073,44.266547441482544,27,30.94257786150946,5726,3.9495127201080322,49.03673267364502,277.47823045709237,92.98199742387591
4.160163879394531,29.53090603437484,-8.5743385e-10,-0.0017712342,46.52026505234811,0.38010168075561523,1499,31.475242682750004,0.0033251191,0.93783337,9280000,12.880080291080562,238.76636911950948,10.866528987884521,5.17230486869812,43.812259071951885,0.0005,139.35208988189697,27.083468198776245,133.75894856452942,0.9375009,165.6376076164827,4200.602165222168,143.79646921157837,43.22432518005371,28,32.56570163218544,5269,4.160317659378052,46.76067304611206,283.79013869452666,92.49778121850566
3.692126512527466,26.151246380839673,8.1365714e-10,-0.0026437906,41.59725314920491,0.42067718505859375,1478,32.87238695409251,0.0075844764,0.93557173,9600000,13.574142027122978,204.0629616943722,10.83847188949585,5.422104597091675,39.353628053086304,0.0005,139.5592074394226,26.54849624633789,133.65956282615662,0.93512547,167.62976521625828,4344.022861480713,143.40418815612793,41.8749361038208,29,30.22764032660446,5763,3.692258596420288,48.432708978652954,276.217789916738,92.99386406946078
3.5525286197662354,29.333381042603428,2.6926467e-10,-0.002319427,46.11363701755976,0.39694833755493164,1430,33.85069069687066,0.007024414,0.93321395,9920000,12.479460555839385,219.7995439103152,10.486063957214355,5.593182563781738,41.0133757016644,0.0005,142.2505738735199,28.329774379730225,136.19610476493835,0.93264365,168.69944179170227,4490.13561296463,146.1059432029724,44.23859262466431,30,30.60398355465967,5657,3.5526747703552246,47.47056794166565,282.8769354749446,92.61357859716567
3.7483479976654053,31.275585200366596,1.0036638e-11,-0.0015372781,44.494969436520385,0.24935293197631836,1429,34.0231970864631,0.0067401803,0.9310861,10240000,13.030114851818116,223.34958227895794,10.431469917297363,5.230441331863403,39.47857137944379,0.0005,141.55572247505188,27.251632690429688,135.9586501121521,0.9305267,171.72841832119892,4635.659702301025,145.5126829147339,42.5236120223999,31,29.733919925800233,5835,3.7494935989379883,50.337016582489014,283.43386178255804,93.78535936699556
3.744420051574707,40.77528372192853,-2.129783e-09,-0.0016735102,39.24540770852962,0.2564370632171631,1460,31.108066832328593,0.008022727,0.929629,10560000,12.715804870378683,223.85939252550446,10.40967345237732,4.774437665939331,36.362421484700214,0.0005,137.48085761070251,27.008716583251953,132.3990478515625,0.9291698,170.62202769721006,4777.0448043346405,141.3244104385376,41.36479926109314,32,28.29914000986742,6209,3.7445790767669678,48.18221998214722,277.2982585268211,94.49482476746589
4.140498399734497,41.76423373701698,-7.466966e-10,-0.0021563754,43.636846581369575,0.32892394065856934,1476,30.363081074399116,0.004966101,0.92798406,10880000,13.467474864999526,232.3676075799468,11.286211729049683,5.129859447479248,39.34170753432761,0.0005,140.8275444507599,26.80892586708069,135.3209512233734,0.927447,170.77325552632627,4922.304921865463,145.24441599845886,43.25502967834473,33,29.76960348373137,5852,4.1406402587890625,48.6081018447876,281.80209796272396,94.80579133908448
3.860306978225708,27.53790961518208,-2.6119507e-10,-0.0027740325,46.79377077122491,0.27863550186157227,1423,33.53984827546755,0.007462716,0.92597777,11200000,12.592713499029458,220.23838027006354,10.792345523834229,5.679409503936768,40.92542772902552,0.0005,143.43223309516907,25.903541326522827,137.41760897636414,0.9255825,172.65075658655613,5069.710232973099,147.3922803401947,44.95632886886597,34,30.323632151040325,5662,3.8604736328125,50.8168568611145,279.82099363784266,94.4357923207787
2.98189115524292,36.070381199269086,4.7116666e-10,-0.0016936582,32.862850406202206,0.361112117767334,1323,38.49455345327069,0.007066948,0.92401534,11520000,12.343120136415179,221.59184561382048,10.756349325180054,5.271239995956421,29.60160968360725,0.0005,143.76269435882568,27.9797146320343,138.06925916671753,0.92353934,177.7446850026674,5216.701986074448,146.9306664466858,41.470356941223145,35,24.036201019429267,7418,2.9820380210876465,52.2428994178772,285.8326870074216,94.72714313606807
3.544285774230957,25.567726554319176,3.3184772e-10,-0.0019426278,47.71405489135744,0.3899557590484619,1371,43.595214464802794,0.0068741543,0.92172754,11840000,12.840020654318813,238.3927678469836,11.429459810256958,5.390629529953003,40.07314170019889,0.0005,143.27514600753784,28.699655294418335,137.43514156341553,0.9210377,170.5838085170107,5363.782231807709,147.0693199634552,41.70112061500549,36,29.484085445428203,5679,3.5444228649139404,49.810179710388184,278.02675881247666,92.3896306578373
3.6101953983306885,24.637586993674773,8.153974e-10,-0.002158676,43.368074766517246,0.30606746673583984,1331,45.556795578033494,0.008768266,0.9194388,12160000,13.797836590058502,227.19818744056363,10.911594152450562,4.5810956954956055,38.23346904032308,0.0005,142.42367887496948,29.02527618408203,137.42074632644653,0.9190141,175.30637054989097,5510.099445581436,146.30862712860107,42.710045337677,37,29.014343294605123,5871,3.6105167865753174,49.22553730010986,281.41354855304945,93.21710864674287
3.56854248046875,46.50304466580381,9.049125e-10,-0.0033876176,46.80569509157765,0.3634014129638672,1430,30.67491679076133,0.008731891,0.91697437,12480000,13.445473564577417,214.41540066087558,10.581912994384766,5.409712553024292,43.362898112710624,0.0005,140.94563627243042,26.38230299949646,135.12274551391602,0.9165218,175.72822916870038,5654.760403633118,144.62030410766602,44.104966163635254,38,32.30168616704353,5353,3.568870782852173,48.547444343566895,279.17684590853804,95.90760510108838
3.451261043548584,33.616005532409915,2.975841e-10,-0.001868117,57.5882913108987,0.421184778213501,1357,33.24762900051697,0.012086029,0.9145269,12800000,13.124427739618058,252.26600338455444,11.170103788375854,5.032665491104126,53.566902025321156,0.0005,141.43722224235535,27.448809146881104,135.89036226272583,0.9141632,178.07204013503946,5799.946338891983,145.17847299575806,42.509764194488525,39,37.17424377580405,4513,3.451603889465332,49.33668756484985,281.8725451568481,95.15244996117953
3.4434401988983154,37.50651803383742,-2.0747437e-09,-0.0017972647,42.77035926315286,0.25154757499694824,1358,33.746159141376125,0.009362979,0.9116821,13120000,12.514668396758733,220.96695817872546,10.739591598510742,5.403486013412476,36.89229758805412,0.0005,142.1583857536316,28.93936538696289,136.41865158081055,0.91117,179.8386409636479,5945.770486116409,145.8124282360077,41.46113967895508,40,28.144295408220703,6206,3.443549871444702,49.872493267059326,282.7769388941029,96.61383825965028
3.2829678058624268,43.858040425371875,-8.845669e-10,-0.002461465,44.04226231109246,0.22458767890930176,1314,35.55720075177558,0.005511188,0.90857124,13440000,12.726450326601505,242.91859048160998,10.53357195854187,4.414059400558472,37.95748324786562,0.0005,139.08891987800598,27.825656414031982,134.37823510169983,0.90817076,183.24818829364804,6088.396942615509,142.61944103240967,40.828664779663086,41,28.720379405033125,6016,3.2832839488983154,49.55576014518738,282.5345711102285,96.83868382264157
4.0634095668792725,33.40965034129777,-8.537434e-10,-0.0022193643,56.90321479759788,0.2692282199859619,1254,41.52878357091216,0.0065212646,0.9054547,13760000,12.973841532611488,250.69229558053473,11.392396450042725,4.802309989929199,49.97015908293921,0.0005,144.74871587753296,27.95060110092163,139.61834120750427,0.9050041,184.0245474115107,6237.472898483276,149.06771802902222,43.05600643157959,42,34.61129774468233,4702,4.063758850097656,51.88301396369934,281.7993109163908,95.15434872242
3.4472644329071045,31.316565766109097,-3.1286243e-10,-0.0024675287,53.95861786736506,0.3261411190032959,1320,33.4674606775937,0.00673304,0.90194005,14080000,12.891397735907491,241.02900411594348,10.128369569778442,4.1233971118927,47.90487086084189,0.0005,140.28849005699158,27.713245153427124,135.73198890686035,0.90143037,183.13780433195066,6381.475972890854,143.99303817749023,42.42930316925049,43,33.91164127689566,4921,3.4474148750305176,49.90270972251892,284.84476263311035,96.70138796279655
3.7293343544006348,38.233951533526344,-2.2638232e-10,-0.0016642429,49.58711732805663,0.29770994186401367,1271,35.203140184588065,0.0053025456,0.8984762,14400000,13.510465843804631,232.9833800211916,10.822192668914795,4.7172815799713135,41.68776024572614,0.0005,145.78272581100464,29.53266453742981,140.70985054969788,0.897959,188.6293692270448,6531.291390419006,149.80155849456787,42.17962908744812,44,30.37608636150783,5536,3.7296924591064453,52.80333757400513,283.2470951161509,97.88197286781691
3.8704140186309814,35.287900603431005,3.2226738e-10,-0.0022640855,40.14319066842051,0.3900790214538574,1245,39.271812645013284,0.007970847,0.8952466,14720000,12.803479019158264,244.46029182183392,9.80634617805481,5.3581318855285645,32.80312422290975,0.0005,146.12605452537537,28.746951818466187,140.28467559814453,0.894567,189.36153941432062,6681.546952486038,150.23262286186218,42.80123329162598,45,25.437498262530706,6840,3.874258279800415,53.30120825767517,284.38471960200513,98.12402710356339
3.7170116901397705,36.1237941885203,-1.9701832e-10,-0.0023322413,50.895303228208924,0.39113426208496094,1270,33.47997575334748,0.009612006,0.89171696,15040000,12.877361065748758,231.0219056607584,10.854736566543579,4.689279079437256,41.92277050189085,0.0005,142.7631585597992,27.80453848838806,137.529314994812,0.8915398,190.25565576069346,6828.288228750229,146.73397517204285,42.33972191810608,46,30.29762478649813,5602,3.717350721359253,50.7535765171051,286.4173783940961,98.46151524438937
3.611996650695801,33.247885664942174,3.105754e-10,-0.0016210196,52.14299748475297,0.3711435794830322,1214,36.367458682237924,0.008301953,0.88821805,15360000,12.43933699909724,247.3028548605913,10.246267080307007,4.815831661224365,40.89430482050754,0.0005,146.7038335800171,28.889692544937134,141.45815086364746,0.8878671,191.91114370330183,6978.824686527252,150.52658939361572,43.84601330757141,47,29.25409890461392,5755,3.612354040145874,52.90277886390686,286.14623027670336,97.74483789236243
3.632307529449463,34.87811417612119,-4.0559037e-10,-0.0024673173,49.445045715028236,0.2820718288421631,1125,43.61436118970467,0.0048191287,0.88520503,15680000,12.621124165980499,260.0693927584584,11.4690580368042,5.360192060470581,36.48782060252953,0.0005,147.90314197540283,29.9029541015625,142.20266318321228,0.88479406,196.6168373916889,7130.511403799057,151.66240167617798,43.156208753585815,48,26.519954853330614,6494,3.632451295852661,52.05934691429138,286.0690509618886,97.23938193127215
3.020310401916504,35.551652373170626,-1.2268116e-10,-0.0017506215,46.49146721336558,0.3104524612426758,1168,36.47520841150097,0.003794639,0.88300246,16000000,12.635379806669714,256.09307413344374,10.502304315567017,5.280688047409058,35.286051462424226,0.0005,145.9654905796051,28.549214601516724,140.3299582004547,0.88270485,198.4780185636089,7279.738945245743,149.2177426815033,42.89108180999756,49,26.243057805255702,6628,3.0204594135284424,52.85898518562317,285.96715981113215,99.5185868501696
3.9555702209472656,38.24417142211782,1.7941876e-09,-0.0022685768,35.8117163862651,0.5310025215148926,1146,37.28074214250204,0.009361972,0.88089085,16320000,11.727027178646507,234.12816349319388,10.418217182159424,6.585201978683472,28.08597035377945,0.0005,147.73435640335083,29.188652276992798,140.5466754436493,0.8804087,202.19983606506295,7431.610301733017,151.8604393005371,42.57171010971069,50,22.472548812196038,8098,3.955927848815918,52.618752002716064,286.5249052051694,100.97876221516634
3.8632593154907227,34.200809426665785,-3.163525e-10,-0.0019389826,40.18030689886447,0.3625493049621582,1089,40.09610312209341,0.005214563,0.87826264,16640000,12.476975495180378,270.3918529601319,11.855936527252197,5.433132886886597,29.96547766581183,0.0005,149.93440341949463,28.27190613746643,144.04436349868774,0.87787807,204.48428647200316,7585.640890598297,154.01758193969727,43.862616777420044,51,23.24874638392407,7674,3.863576650619507,53.88015794754028,285.1070137403313,100.36445118419873
3.4886374473571777,57.867532286211855,-8.8189056e-10,-0.0012751005,48.53366037595058,0.37708067893981934,1142,32.74165322661325,0.0053558326,0.875442,16960000,12.498978288610004,239.7721010278219,11.171798944473267,4.984767913818359,36.419800090367296,0.0005,145.63657593727112,29.211901903152466,140.22417330741882,0.87530077,202.7044315386367,7735.094626665115,149.4455578327179,43.28705906867981,52,26.70366414958756,6475,3.488776683807373,50.58379530906677,283.4207481043301,100.68317605632953
3.5144577026367188,43.82713750773056,4.2789355e-10,-0.0023368655,44.7142350831435,0.28775787353515625,1179,32.78045558191176,0.006886156,0.87259823,17280000,12.456859122092272,261.36173097836433,10.919394731521606,5.333775043487549,33.41227384524824,0.0005,147.05803775787354,28.73113203048706,141.38918781280518,0.8724026,201.9447581805276,7885.903187036514,150.79330468177795,43.67850041389465,53,25.180473467720326,7061,3.514592409133911,52.347938776016235,282.4514599328132,101.32956093193235
3.827071189880371,51.051090542692535,-4.746233e-10,-0.0018130194,43.87918108983332,0.321885347366333,1137,33.78562554196293,0.007124482,0.8693896,17600000,12.420097478101727,248.98269227022163,11.487194776535034,6.602279186248779,31.525667933893992,0.0005,148.82123494148254,29.267399549484253,141.84799242019653,0.869162,203.6508878037796,8038.933478832245,153.01794362068176,43.88663387298584,54,23.827379234338142,7407,3.8309080600738525,51.83310413360596,281.43911576722326,101.0962225459097
4.003145217895508,35.24356713713323,6.473345e-10,-0.0020104537,39.3749968517999,0.3249368667602539,1026,39.08280336996038,0.0057414514,0.8660847,17920000,11.817025165436236,266.60553952454904,10.859367370605469,6.109354734420776,28.059128957986914,0.0005,153.99436902999878,30.26314687728882,147.5074245929718,0.8660156,212.50026175719532,8197.274411439896,158.31810474395752,44.83430027961731,55,21.868077495124606,8274,4.003499269485474,55.66796040534973,285.93053885219246,101.1277030597099
3.731799840927124,50.12955387578495,1.1542264e-09,-0.0019754986,45.04396519505188,0.28385305404663086,1042,32.162337040631805,0.007453571,0.86315215,18240000,11.751360209778568,268.5324990518751,11.07697343826294,4.984293699264526,31.923874027213007,0.0005,147.81233263015747,29.250583171844482,142.43432927131653,0.8629142,212.51787023059296,8349.22085428238,151.92206072807312,43.70933794975281,56,23.954654145715033,7448,3.7866151332855225,52.88021755218506,280.7836356428385,101.42610009914092
4.0177271366119385,117.74992761856863,1.0192152e-09,-0.0021356298,48.687281130391774,0.29485130310058594,1173,27.180247884852058,0.010640485,0.86062765,18560000,12.423639003560643,231.82506585906947,11.163901090621948,6.235020875930786,34.372536729709026,0.0005,146.8316671848297,29.06370449066162,140.1365351676941,0.8605021,203.3937864596288,8500.414015293121,151.14094591140747,42.56411790847778,57,25.16791859318179,7059,4.017874479293823,51.65120458602905,278.74664564177783,101.72545020926987
3.3193070888519287,53.96349542892201,-2.7292918e-10,-0.0013229648,46.488896558080455,0.29764604568481445,1044,33.24246654614042,0.005267733,0.8578542,18880000,11.816318936654593,247.50493689684805,10.991909742355347,5.062888145446777,32.1285191213138,0.0005,150.84302043914795,30.74729013442993,145.42244672775269,0.85780984,213.81373595261542,8654.699907779694,154.27707433700562,42.431147813797,58,23.82542453922576,7443,3.31941556930542,55.180471658706665,284.83942826868963,101.82689886336063
3.2502803802490234,58.75532279182895,1.8021564e-09,-0.0019767287,61.65334945411582,0.25106310844421387,1140,27.92145162203063,0.009969527,0.85516095,19200000,12.585562224066539,248.26236663308546,11.099178791046143,4.248793601989746,45.926385979429305,0.0005,147.03995370864868,28.6789231300354,142.4498839378357,0.85495615,203.87954020013328,8805.27517580986,150.56866335868835,45.07550311088562,59,30.762690005788464,5346,3.2503862380981445,52.04951572418213,284.99743996326214,100.43761129577659
3.9178178310394287,78.57464179540706,-2.4168567e-09,-0.0022082033,31.680501650401904,0.28976988792419434,1040,30.940744254650653,0.0077753216,0.85272205,19520000,11.613566307980934,236.66952822175168,10.956072330474854,6.683988094329834,23.77473693436555,0.0005,150.6453742980957,30.20008897781372,143.6041910648346,0.8526307,216.86125120067814,8960.171240091324,154.85591197013855,42.726874113082886,60,19.58054147578293,9783,3.9179813861846924,53.793742179870605,289.94004949076304,104.02974473622245
3.812117576599121,49.21252946977193,-8.6258733e-10,-0.0014061299,33.72580810312537,0.30219483375549316,1017,32.5704844417303,0.006037204,0.8501858,19840000,11.54472566105195,242.83204479102977,11.345864295959473,5.9959728717803955,23.77995505864639,0.0005,149.08566856384277,29.97823143005371,142.67111039161682,0.8502332,218.2377053687988,9113.421845912933,153.1643500328064,43.59431457519531,61,19.27998844540006,9899,3.812446355819702,52.30634546279907,290.44892927668315,103.63416587564494
3.5491740703582764,121.96992751186266,1.4366366e-09,-0.0016067718,41.0062622351319,0.29772448539733887,1080,27.317382475881594,0.005458579,0.8474427,20160000,11.550500246665216,231.75044609667702,11.170031547546387,5.710224866867065,27.28899184981967,0.0005,148.6683747768402,29.719258546829224,142.52622365951538,0.8473555,214.77269847862772,9265.916647911072,152.4881181716919,42.27438473701477,62,20.99284697866873,8800,3.5495176315307617,53.91233849525452,288.71426149638796,103.77140085548324
3.785640239715576,86.7629252916578,-3.0414377e-10,0.005820459,31.547503245875355,0.24841952323913574,1073,29.23186206187803,0.015190551,0.84470034,20480000,11.66905071213606,237.39788778010185,11.054364204406738,6.229953050613403,22.237400857864237,0.0005,149.2492949962616,30.585378170013428,142.70195770263672,0.84479886,215.70997258953264,9419.232349157333,153.2824466228485,42.02779579162598,63,18.316686161739188,10669,3.7860233783721924,53.38719058036804,288.50821172514577,104.72224372106184
3.7177603244781494,138.4870627877739,-3.0766106e-10,0.009280962,36.94568848233191,0.5724964141845703,1081,29.63028766743622,0.0170458,0.84212345,20800000,11.528063465190845,210.9753956886957,10.754238605499268,5.800145387649536,24.367873678249254,0.0005,150.98057651519775,31.50002360343933,144.4310154914856,0.84222996,215.73608556061558,9574.163368463516,154.92019963264465,43.44914484024048,64,19.28654260454665,9898,3.7179067134857178,52.883957386016846,285.3983978309349,103.54474788925477
3.723687171936035,95.90240782281114,-1.5591034e-09,-0.0031786715,53.5865767780497,0.327625036239624,1162,30.06777441701445,0.005731148,0.83962476,21120000,11.62011641088964,215.20531868362957,11.362938165664673,4.942137241363525,35.327394867326795,0.0005,144.25063347816467,28.60180401802063,138.863840341568,0.83972967,205.9594583406159,9722.416404008865,148.24395370483398,41.20482087135315,65,24.871117584764495,7086,3.723818778991699,51.79959011077881,293.4038133115016,101.33772732625162
3.860879421234131,95.65980932482569,-2.0719497e-10,-0.003070856,38.719505940585314,0.2873251438140869,1141,34.75002130876844,0.007642378,0.8376644,21440000,11.505155786103312,225.137510899967,10.403299570083618,5.734523773193359,24.953234663202757,0.0005,144.90581107139587,29.41689419746399,138.77936339378357,0.83808595,209.56584892198143,9871.441514730453,149.01096391677856,43.44558548927307,66,19.516041145466716,9737,3.861222982406616,49.897727251052856,288.22615148451337,102.75606351441657
3.7990965843200684,136.83049206294493,2.642615e-10,-0.0028235244,33.47343867331838,0.5314075946807861,1122,33.9799980027742,0.0061271177,0.8355015,21760000,11.601016284651656,233.796743350664,11.712141513824463,5.85832142829895,22.52754264335427,0.0005,147.6642575263977,29.678585529327393,141.19195652008057,0.8356429,213.37361611421187,10023.235200166702,151.77419447898865,42.19206881523132,67,18.33187349341839,10649,3.7992188930511475,51.62430453300476,294.62019377585915,104.64212975204983
3.195624828338623,137.44083425553927,1.1044967e-09,-0.0030401363,45.329472721524745,0.3455805778503418,1141,31.646909610682005,0.007430437,0.83326274,22080000,11.539175508035049,270.6078724825169,11.264481544494629,6.498259782791138,28.01405989705845,0.0005,150.21206641197205,29.68433403968811,143.24039578437805,0.83332485,217.4157171426452,10176.944036006927,153.69022822380066,44.09374952316284,68,20.907086557872123,8845,3.1957924365997314,52.52696347236633,293.9164207840402,105.70927223811279
3.6070940494537354,135.30077796187268,-1.4736241e-09,-0.0023303619,43.467769699666114,0.3612246513366699,1104,27.107964606829146,0.006658745,0.83087724,22400000,11.501178512672837,276.9156339514031,11.261370420455933,5.074545383453369,26.275116766612673,0.0005,149.98336267471313,29.765103816986084,144.48674392700195,0.8310456,224.31192489107548,10330.783587932587,153.8273801803589,43.758498191833496,69,19.8873098240025,9515,3.637282133102417,53.83289861679077,294.34006363441836,107.97841431558639
3.8029119968414307,139.51965123033708,1.4210472e-09,-0.0031045931,44.580428095725885,0.3500480651855469,1141,24.56800656793737,0.0062770573,0.8283281,22720000,11.474663085508418,258.7070538553077,11.05216908454895,6.165235757827759,26.69610011212361,0.0005,148.41499066352844,28.181614637374878,141.81910920143127,0.8285732,223.91172958984222,10483.269070386887,152.46688055992126,44.3428099155426,70,20.123439714414317,9432,3.803257465362549,52.260520935058594,282.19726091757485,109.28014237531839
3.9086029529571533,134.5770314480399,8.1079216e-10,-0.0019313921,59.88311618528583,0.34491419792175293,1177,22.755028070932294,0.008718757,0.8253982,23040000,11.48075177578736,251.9656807985368,10.954830884933472,3.5771329402923584,37.1657228460309,0.0005,145.2581090927124,28.82579255104065,141.08418536186218,0.8252121,224.0816827958437,10632.761752128601,149.4140191078186,44.465458154678345,71,25.336973281606685,6949,3.9089434146881104,51.099597692489624,285.97556418408163,110.05076108457072
3.975766658782959,134.91340116191662,-1.5738495e-09,-0.001365697,39.01832144379865,0.44615960121154785,1141,25.635661452571917,0.0090059135,0.82236713,23360000,11.538818143646006,256.3868690880136,12.097710371017456,5.437833786010742,23.446340477501064,0.0005,145.85103368759155,27.65733790397644,139.89274859428406,0.82259965,224.27563995106348,10782.876957416534,150.10796904563904,43.6280083656311,72,18.486529870250568,10563,3.975921630859375,50.40657019615173,293.67386387054825,109.9359405836376
3.6269102096557617,142.01938932190302,5.893502e-10,-0.0018087699,37.7179865954131,0.4023103713989258,1046,23.21875085814008,0.0054304707,0.81925267,23680000,11.529696398790433,250.69265947035572,11.198869466781616,6.364006042480469,22.869407168141333,0.0005,150.6118128299713,28.427849292755127,143.77035880088806,0.8193301,233.09654669957717,10937.498501300812,154.5590786933899,46.04511380195618,73,18.24613573364949,10908,3.627258062362671,52.136717319488525,290.4477714262853,110.89119153228728
3.991436719894409,140.979443221708,-2.2983193e-09,-0.0014475439,52.163223527062506,0.22108793258666992,1134,20.040701463532244,0.009336856,0.8167647,24000000,10.840967942325927,248.4329905393741,11.803383111953735,4.636817455291748,30.028336659945246,0.0005,143.41324949264526,27.823199033737183,138.48304510116577,0.8168181,227.649602897471,11085.234117031097,147.7217357158661,45.46829390525818,74,21.709290247387866,8708,3.99178409576416,47.62534761428833,299.02651484180274,111.68096654024707
3.1994094848632812,137.06143776604307,5.3624427e-10,-0.0015504899,38.51664791072999,0.2794167995452881,1109,20.488411893621855,0.007902725,0.815115,24320000,10.685909997494711,284.1864360254661,11.95563554763794,6.116892576217651,22.962991416930098,0.0005,144.23812294006348,26.33668303489685,137.69275665283203,0.8151629,226.1061321427455,11232.837938308716,147.56012678146362,43.634926080703735,75,18.28116072532079,11034,3.1997547149658203,49.49625635147095,292.12066362373383,111.93907870727267
4.072751998901367,137.0464187103319,1.7556552e-10,-0.001793155,43.579382221455646,0.3041715621948242,1159,23.315053229519936,0.004489905,0.8140899,24640000,11.497567053076551,231.4705188322757,12.098007202148438,6.697831153869629,25.045574250680026,0.0005,142.29993891716003,25.59347653388977,135.18367791175842,0.8142661,223.87068892196427,11379.52870965004,146.65312361717224,44.106842279434204,76,19.27006162347666,10376,4.073113441467285,47.641918420791626,288.284579372931,111.97427629967697
3.4912917613983154,137.38929303336377,-1.3739135e-10,-0.0023515206,52.576515490172206,0.37003087997436523,1187,20.152326360394724,0.0066101635,0.8125865,24960000,11.529091972184098,233.97200154822588,12.208600997924805,5.387862205505371,29.855258955969422,0.0005,142.06992173194885,26.030629873275757,136.23201036453247,0.8126313,223.96251657481014,11525.326959371567,145.7384853363037,45.300530672073364,77,21.613920425718682,8883,3.49143123626709,46.518104553222656,293.482157047185,112.5601590456193
3.9117536544799805,140.0422358142449,7.915032e-10,-0.0024376528,52.787569901058916,0.3359217643737793,1193,21.08021791565913,0.00421997,0.8106715,25280000,10.676154594008585,232.5275995299026,12.496360063552856,6.078910827636719,29.649668984130678,0.0005,142.7857015132904,25.19647741317749,136.20309042930603,0.8107315,223.8181356886901,11672.301080226898,146.95985102653503,45.80346632003784,78,21.415194667465403,9150,3.912137269973755,46.770416259765625,289.50112278893135,112.8110624770973
3.521075963973999,138.6578710362074,-8.0131857e-10,-0.0008681362,52.652431959657456,0.3971247673034668,1215,19.95829845944747,0.0084316535,0.80830437,25600000,10.817578807611996,262.89476322526184,12.074500560760498,6.012136936187744,29.674704533721318,0.0005,141.68299174308777,25.451964855194092,135.20585465431213,0.8083508,222.8118592959742,11817.810159683228,145.50081706047058,45.94102334976196,79,21.46604066174498,8998,3.5214102268218994,46.019514083862305,289.93491879012487,112.85454086187863
3.578293561935425,140.1269781386617,-2.5646405e-09,-0.002005806,52.27985764900804,0.4495868682861328,1185,21.468471410332405,0.0051485603,0.80611736,25920000,11.558197721988725,240.9068026512963,11.933319568634033,4.75200891494751,29.191624006159227,0.0005,144.86103439331055,26.787558794021606,139.56583642959595,0.8060518,226.32749658635515,11966.571959495544,148.70047307014465,47.852768421173096,80,21.131060829898093,9076,3.5784051418304443,47.50046443939209,290.34639783873524,112.89255430466817
3.946481227874756,141.86000995474063,-1.1560404e-09,-0.0028217686,57.4248714193328,0.3053700923919678,1205,21.62392591353215,0.007216704,0.8038818,26240000,10.66006063645819,242.36011612958498,13.045567989349365,5.1517722606658936,32.41205803947377,0.0005,143.98432731628418,26.552387714385986,138.42199158668518,0.80383676,225.56442704895633,12114.885945796967,148.30747938156128,47.04915475845337,81,22.69934409428237,8275,3.9468300342559814,46.22191381454468,284.9924899999654,113.11094773225872
3.8267672061920166,102.77956692441226,-6.0939415e-10,-0.00028398578,51.82198467319549,0.29836440086364746,1203,19.932798740579443,0.009144517,0.80145943,26560000,11.537948079947194,244.8448858035333,12.247176170349121,5.898179292678833,28.63272604819175,0.0005,144.81169891357422,26.38791584968567,138.46647429466248,0.8016569,226.4866933928175,12263.679028749466,148.78323245048523,46.85999631881714,82,20.78752525258083,9275,3.8270959854125977,47.06377673149109,290.22465315710696,113.41008242014637
3.4091389179229736,129.43162385081314,9.4742436e-11,-0.0018649918,34.64523782290722,0.6799392700195312,1162,25.441815294680374,0.008220715,0.79849494,26880000,10.65490127733125,251.0570541064358,12.153289318084717,5.6745781898498535,20.561415647318896,0.0005,146.6819281578064,26.96889591217041,140.2342507839203,0.7986732,225.66494438186973,12413.912180185318,150.22642302513123,46.64096784591675,83,16.83846328345842,12349,3.409291982650757,48.431121587753296,290.678244125259,112.9869727532637
4.024123668670654,109.37789121846087,9.105824e-10,0.0010705802,39.64959196021824,0.27986645698547363,1125,25.850563801741643,0.006366527,0.79579747,27200000,10.778370393656331,248.9344941920779,12.311055898666382,6.436801195144653,22.29916395810406,0.0005,149.69260787963867,27.80488896369934,142.87558603286743,0.7961778,231.4054532206337,12567.908724546432,153.9872043132782,46.58548402786255,84,17.632081787616617,11734,4.0244505405426025,50.29144072532654,294.85104698401886,113.66177483209692
3.834343433380127,108.62731312561931,9.554266e-10,-0.0019044398,41.94616712042841,0.3934159278869629,1139,30.4120495510536,0.006596328,0.7934629,27520000,10.702883370971747,250.02844784297304,12.100189208984375,6.853534936904907,23.044790542708547,0.0005,149.22339272499084,27.034770011901855,141.88501501083374,0.79350203,231.8087707092779,12721.282331466675,153.36700582504272,48.19433569908142,85,17.931641676905986,11496,3.8348305225372314,48.159780740737915,322.14776208750413,113.67878329474777
3.981168508529663,59.11039308893062,-1.7579742e-10,-0.0023396218,52.32370135632443,0.3562934398651123,1136,24.417114120069254,0.007180336,0.7912806,27840000,10.708821522645337,266.5760857179043,11.78222393989563,6.31721305847168,28.305681192327047,0.0005,147.52292037010193,27.14630150794983,140.8011269569397,0.79131407,238.32188304714816,12873.281780004501,151.98074531555176,46.03017592430115,86,20.556533576065394,9511,3.9813132286071777,49.90563344955444,315.61398287582756,115.84171115946661
4.035975217819214,114.56187639345269,-2.3582913e-09,-0.0029059425,67.0626585181226,0.24675655364990234,1184,21.04959632061559,0.007158375,0.78927773,28160000,10.674876726680845,261.6661539716694,11.668462991714478,5.767554044723511,37.8954962870818,0.0005,145.33520793914795,27.340612173080444,139.21335363388062,0.78914917,237.59569262833375,13022.879224538803,149.58358192443848,46.290531635284424,87,25.09358916306843,7330,4.0361247062683105,48.019779682159424,296.7197835313273,117.25358781378041
3.4592337608337402,106.12640406684983,-2.423044e-10,-0.0018480428,39.7839022644131,0.2939481735229492,1096,22.403241673558092,0.00944278,0.78732383,28480000,10.656234025331452,269.32650242098015,12.581369400024414,6.636544942855835,21.971245348840828,0.0005,151.4274082183838,28.425329208374023,144.41687178611755,0.78761536,241.49366449955627,13178.016976833344,155.12618565559387,46.61597728729248,88,17.41517647306526,11820,3.4596009254455566,50.77662539482117,299.6999314068765,116.61574967539698
3.8484668731689453,140.80077011683832,-1.7643187e-09,-0.0014827487,48.32706850265241,0.3197624683380127,1108,21.553372046832056,0.0070583946,0.7850568,28800000,10.738487417381787,265.52878236605574,12.231164932250977,5.197208881378174,25.74070872802291,0.0005,149.06461262702942,27.718353986740112,143.45731163024902,0.78532565,245.91576137433566,13331.21191906929,153.1143503189087,47.07002663612366,89,19.248638402281895,10426,3.848600387573242,50.520169496536255,299.78231108832915,117.70894020120122
4.102050065994263,120.64230631657936,1.101881e-09,-0.0014203754,40.330010576962756,0.3778507709503174,1081,20.6049571645239,0.010777607,0.78290147,29120000,10.631512165034094,269.30081917182616,11.773011922836304,6.516705513000488,22.12539084118695,0.0005,149.37376308441162,28.44718098640442,142.42576384544373,0.7831194,247.207708767855,13485.008469581604,153.78842210769653,46.29283833503723,90,17.507116595570647,11766,4.102168560028076,49.688642740249634,298.7913676754795,118.11717852995841
3.619014263153076,103.19069551296117,1.0551895e-09,-0.0024081187,45.341313640010945,0.3722362518310547,1081,24.296624314307326,0.0052651195,0.78070843,29440000,10.770917604413501,269.3857794865278,11.880584239959717,6.350687503814697,23.930594944632734,0.0005,150.97820329666138,28.738961696624756,144.19484734535217,0.7809046,248.2457668766195,13639.873068094254,154.85715126991272,46.37282967567444,91,18.27502124832287,11109,3.619161367416382,51.19452500343323,326.1371831842505,118.63592334236807
3.6388139724731445,141.76210017943785,1.0289002e-09,2.3125016e-05,41.309565378235796,0.2867584228515625,1055,21.764131545395088,0.0062161996,0.7784257,29760000,10.68084088510334,269.1703220731654,11.90993595123291,6.870889663696289,22.312358757980835,0.0005,150.54101824760437,27.381017446517944,143.30179619789124,0.7786718,252.57215331853897,13794.226380825043,154.31568479537964,45.5182580947876,92,17.547436777472498,11882,3.639207363128662,52.05574989318848,310.8580838867318,119.07203874103033
3.5665652751922607,120.87200761535618,-1.9247662e-10,-0.0010437142,43.62080114485557,0.4258558750152588,1069,24.2862400029975,0.0067341775,0.7760179,30080000,11.424488730522745,269.01450366966907,12.229063510894775,6.581763744354248,23.140623589385147,0.0005,151.2077555656433,29.082751274108887,144.13354468345642,0.7759936,252.10408007088,13949.216022968292,154.9625313282013,47.10813045501709,93,17.936404765818814,11403,3.5666956901550293,50.00303912162781,313.1480914563925,119.49342103394068
3.6553759574890137,139.5241539378284,7.2445705e-10,-0.0012584229,47.20620017903241,0.39568614959716797,1082,23.33533236437568,0.004241487,0.77385825,30400000,10.717728830489934,268.5684847094406,11.573956727981567,6.333427667617798,24.966029322920544,0.0005,147.7352499961853,28.523908615112305,140.8995804786682,0.77400446,253.4019459284643,14100.885007858276,151.65611934661865,45.85598850250244,94,18.887502300373473,10819,3.6557540893554688,49.11414551734924,312.13384976899823,120.4673677647077
3.5092341899871826,138.97954320076806,-8.50264e-10,-0.0019502044,39.794325816099274,0.27224302291870117,1023,23.855071619487124,0.0039426405,0.77247596,30720000,10.512778778715077,272.62939127926796,11.39518928527832,6.825151443481445,21.865748382786055,0.0005,151.2539508342743,28.89783024787903,144.02335453033447,0.7727338,256.8175140831372,14255.915756940842,155.02174544334412,46.151232957839966,95,17.42084990911621,11970,3.509586811065674,51.699111461639404,309.4872774735109,119.42328098511534
3.944956064224243,139.18305571983427,-7.6111795e-10,-0.0023316212,47.24491853456378,0.2622799873352051,1073,20.8367381375972,0.0041689957,0.77039236,31040000,11.431755475799111,288.5855435892186,12.474631786346436,6.0898213386535645,24.8884739283675,0.0005,149.24698042869568,28.760385036468506,142.71945428848267,0.7704371,255.92982412678117,14409.477073192596,153.51618599891663,47.27484321594238,96,18.840953579470593,10764,3.9452784061431885,48.47833251953125,308.51374576741944,121.03714351445751
3.872333288192749,147.47419221076845,-1.9251845e-10,-0.0016439297,44.74115919888088,0.3376045227050781,1073,21.186611332181204,0.0050163944,0.7680008,31360000,11.42343094236194,275.732598094637,11.940524339675903,6.700775146484375,23.812686625222735,0.0005,149.24461460113525,28.827245235443115,142.1350371837616,0.76815844,255.60375795761476,14562.88895702362,153.40147185325623,47.07516360282898,97,18.34696845958453,11106,3.872685670852661,47.979559659957886,311.51162442271954,121.66301769080769
3.5232112407684326,144.1913524229967,1.6983577e-09,-0.0018996478,44.401563001700325,0.35557055473327637,1079,25.134048443287707,0.009846913,0.7657032,31680000,11.411697365585397,279.9217361370831,12.050042629241943,6.721458196640015,23.553234025243157,0.0005,150.3196473121643,26.95975971221924,143.16489052772522,0.7655354,254.75069541182532,14717.038887262344,154.1274607181549,48.38886117935181,98,18.181220209640514,11217,3.5235495567321777,49.7015335559845,319.7640326251332,121.14561601083442
3.6293671131134033,142.76152519918944,3.86365e-10,-0.0019196807,53.16994121503239,0.26338720321655273,1094,22.807469223404837,0.0051388983,0.76340806,32000000,11.455238470831388,276.72893824595326,12.903426885604858,6.050131559371948,27.84198634750049,0.0005,150.1141538619995,27.305970430374146,143.73341274261475,0.76349443,259.76702211792576,14871.281780719757,154.21784567832947,48.532991886138916,99,20.279253458804106,9718,3.6297147274017334,48.891928911209106,328.02141121475887,122.99093817284998
3.4410223960876465,106.42736401538703,8.475055e-10,-0.0019025557,50.92083334687068,0.22371912002563477,1100,24.030076378213245,0.0065772696,0.7610989,32320000,11.344614724069901,273.6813093838158,12.724283218383789,5.137037754058838,26.688306705030303,0.0005,149.47344636917114,27.457672357559204,144.04390382766724,0.76119876,260.45463358420733,15024.495488405228,153.17468762397766,48.582040309906006,100,19.749983902886296,10082,3.441157817840576,49.340646266937256,321.1779940341411,123.15370045120669
4.191576719284058,147.56959280913736,4.1372522e-10,-0.0024432023,45.971601149582355,0.27301979064941406,1078,21.341155888030933,0.0049623684,0.7585772,32640000,11.402357446248145,302.5869578623781,12.740402698516846,5.769222974777222,24.390320189120455,0.0005,148.21636509895325,27.43219518661499,142.0994324684143,0.7587032,260.1186857780083,15177.153121471405,152.6050202846527,47.81230640411377,101,18.661989153889134,10984,4.191721677780151,47.822678327560425,334.2133701699958,122.97270967557954
2.6268365383148193,146.20401086637563,1.0902033e-09,-0.002037267,68.66832215928493,0.3976733684539795,1139,18.770162512671273,0.005123093,0.756255,32960000,10.718174952652387,275.9834198789708,13.455357789993286,4.937150239944458,37.66374095345317,0.0005,143.94155049324036,26.43055272102356,138.51635766029358,0.75639695,262.02869476913486,15324.038521528244,146.85275173187256,46.41387939453125,102,25.002483127725288,7543,2.6271462440490723,46.08205008506775,331.29045395102474,125.12872891850242
2.881786346435547,105.5680555372091,2.3715901e-10,-0.0020108249,62.845961311776776,0.26625728607177734,1130,22.393967697606232,0.0074391067,0.75425833,33280000,11.398609361481071,272.20329900748976,12.762568950653076,4.965362787246704,33.70432935960294,0.0005,146.92038011550903,27.23454785346985,141.58636450767517,0.7540716,258.162779193441,15474.282133340836,150.23509001731873,47.39178490638733,103,23.161047756898075,8355,2.882127285003662,48.20559239387512,336.3358746468073,124.263926828836
3.0386407375335693,138.58448896763932,-9.845698e-11,-0.0018871764,48.6434061685485,0.37390875816345215,1073,23.518733875097023,0.004919174,0.7522472,33600000,10.704922613783424,279.96450098210187,12.94046425819397,5.665627717971802,25.427304020564065,0.0005,147.8559274673462,27.167783975601196,141.7544891834259,0.7524076,259.7373677859673,15625.452577352524,151.15842485427856,46.43359446525574,104,19.133721313757448,10594,3.0387461185455322,49.04556179046631,343.6451848135359,123.14780591909633
3.6167171001434326,111.21538240329174,9.073524e-11,-0.0024826373,46.401909779186575,0.24886608123779297,1060,25.674694706291966,0.003510369,0.7500593,33920000,11.428014327010624,276.1105907055643,12.762750148773193,6.756133794784546,24.304615899242847,0.0005,151.57881808280945,27.160300970077515,144.499085187912,0.75031775,261.1505077420658,15781.031015396118,155.5623562335968,48.69160509109497,105,18.597431354820966,10994,3.617097854614258,49.66626954078674,336.72693487549134,123.39989422085196
3.302617311477661,143.1362998963477,-1.0013457e-10,-0.0020127064,43.64114484834635,0.36025357246398926,1073,23.08219729455699,0.004021229,0.748051,34240000,10.735575240950912,323.27307292433676,12.666930437088013,6.996677398681641,23.16305569819843,0.0005,149.24869084358215,28.12609624862671,141.80249738693237,0.74807787,257.1333743566629,15933.879456281662,152.82893705368042,46.53223252296448,106,18.045964844674486,11433,3.302928924560547,48.404699087142944,323.4568033825247,122.95389095862599
4.0710835456848145,138.07316404074768,-5.1613663e-10,-0.0026961076,61.3265596222016,0.23645591735839844,1128,22.34528980837186,0.004750696,0.74626386,34560000,11.487030178781541,281.7940533456939,12.610630750656128,5.682102918624878,31.955103764777878,0.0005,147.29417753219604,26.137279748916626,141.32321500778198,0.7460985,261.30940636349413,16085.53790473938,151.65144681930542,48.48449897766113,107,22.202666534440162,9018,4.071441173553467,47.96677589416504,331.6782415480876,125.6070726670935
3.73988676071167,149.92470959781346,-3.2064743e-10,-0.0008680509,55.05968224380909,0.3358464241027832,1097,20.313510081814012,0.005462491,0.7441813,34880000,10.682985763943993,281.2595607753253,12.623263835906982,6.056304693222046,28.222515962509178,0.0005,146.70370888710022,27.141258478164673,140.2501380443573,0.7442493,265.6756987851272,16236.432405948639,150.86826634407043,45.42611122131348,108,20.402800214058047,9915,3.739994525909424,48.98310399055481,329.9589731623515,126.11363166345664
4.037932395935059,149.24242600679432,-1.948529e-09,0.003350321,64.76705236984066,0.3278970718383789,1113,20.350096442012205,0.009399747,0.74214596,35200000,11.430372916361627,281.57908275640807,12.359318733215332,5.4330151081085205,33.925823169476786,0.0005,146.31287574768066,27.054245233535767,140.43628787994385,0.74229485,270.69335417844303,16387.207273483276,150.73047614097595,46.458728551864624,109,23.117623851717315,8614,4.038290023803711,48.409329891204834,340.27068110326604,127.51817752620346
3.8443851470947266,141.13963456807204,4.801004e-10,-0.00012248963,64.2034482054711,0.2969238758087158,1135,22.124419534469887,0.007338675,0.73986405,35520000,10.696992139626573,282.6738690416989,12.08040738105774,5.796365022659302,33.87404123411898,0.0005,144.71558117866516,26.333807706832886,138.55977869033813,0.7399247,264.5989598843841,16535.92347717285,148.69321656227112,46.83622932434082,110,23.181663989717144,8451,3.8446946144104004,47.55206918716431,337.3369606605029,126.70615258101817
4.006439685821533,148.0674984513766,-7.5033524e-10,0.0059820344,56.10065100758368,0.36789655685424805,1107,26.253722315049266,0.01554351,0.7376239,35840000,10.725942432567418,278.78973326838627,13.034588098526001,6.169881582260132,28.763006797316617,0.0005,147.4358265399933,26.580865144729614,140.8305847644806,0.7375289,266.49648599428775,16687.68474626541,151.7528235912323,46.15937089920044,111,20.700516452197725,9797,4.006758451461792,49.03316855430603,334.6323704366325,126.31839966097789
3.912842273712158,148.6794239279821,2.1494728e-09,-0.0018570762,45.169077706801865,0.27962541580200195,1101,32.81795389572412,0.005806477,0.7356596,36160000,11.385243675737096,282.68110707557355,11.595386266708374,6.7160704135894775,23.54290551237703,0.0005,148.48010206222534,28.220699071884155,141.40791940689087,0.73587734,260.2572013841249,16840.51147055626,152.81377291679382,47.088868856430054,112,18.23008946772834,11407,3.9129910469055176,48.70187711715698,338.84540823834146,123.68538790243389
3.4402055740356445,145.6773744224135,1.0746661e-10,-0.0022014743,47.46289966180717,0.4275996685028076,1084,28.9315833202323,0.0077148094,0.733445,36480000,11.491702614983732,316.6054105042836,12.350634098052979,6.154856204986572,24.44216250400149,0.0005,150.05676889419556,28.203025102615356,143.41809391975403,0.7334656,267.15634392503614,16994.39375424385,153.87077856063843,46.48963165283203,113,18.63584358973627,10981,3.4403576850891113,50.481589794158936,349.97315246476387,125.67734059409275
3.4684717655181885,147.82128375714316,-2.7499045e-10,-0.0023910154,56.83345337016495,0.34993433952331543,1095,25.2663534035101,0.0040678675,0.7315553,36800000,11.489581741664438,286.67452186358037,12.35217022895813,5.6748738288879395,28.76685232871124,0.0005,147.5425832271576,26.993505001068115,141.42797923088074,0.7317196,269.30311647037854,17145.72498679161,151.3163604736328,47.53065800666809,114,20.62972872693758,9776,3.4686858654022217,48.8235969543457,354.58171394919384,126.61261388180543
3.709322214126587,147.3463403755988,1.1131555e-09,-0.0022092196,69.13712471382611,0.26453709602355957,1114,20.96737461108394,0.004692403,0.7295196,37120000,11.359720151261593,323.3391138742981,12.299947500228882,5.738887786865234,36.261623037935045,0.0005,148.37911677360535,27.342715740203857,142.30111956596375,0.72958875,274.11116916673535,17298.071044921875,152.29341101646423,48.10510730743408,115,24.13273795700673,8008,3.7094686031341553,48.453444719314575,338.89929568469705,128.52788877079013
3.352055311203003,147.63313704061127,-1.051812e-09,-0.0024222485,72.4731626378851,0.24953842163085938,1104,22.44568795533615,0.003777163,0.72757715,37440000,11.364198343878604,307.60034976988106,13.343245506286621,5.076034307479858,38.24172096211943,0.0005,147.95217108726501,28.69139838218689,142.56766843795776,0.7274996,274.0099173613789,17449.58963060379,151.48891043663025,45.99194860458374,116,24.96907069449979,7754,3.3522000312805176,48.54740881919861,340.2360686884454,128.59652936728827
4.078961372375488,142.21323022296846,-9.495502e-10,-0.0023712458,42.3808259120995,0.279510498046875,1046,26.49252014088111,0.0036446962,0.7259119,37760000,11.37243193786903,288.2811444036969,12.720006942749023,6.1888203620910645,21.93288000670624,0.0005,149.26771759986877,28.92636466026306,142.72469329833984,0.72604984,273.19602079546354,17603.19139122963,153.59138655662537,46.338008403778076,117,17.29850354367063,12214,4.079103708267212,48.83442664146423,353.41081909907484,126.8940028587202
4.533227205276489,142.2495178883,1.4427356e-09,-0.0020043526,62.1675697349633,0.3850696086883545,1101,26.470933578010705,0.004380524,0.72403365,38080000,11.345052726171858,292.66381169418,12.331541061401367,5.6907267570495605,31.266704017499464,0.0005,150.3673779964447,27.4213285446167,144.23769402503967,0.7239904,272.4246666331432,17758.512237548828,155.24912023544312,48.58564519882202,118,21.66962696462871,9215,4.53358793258667,50.23281931877136,350.0164815797016,128.27407244167296
4.311774253845215,149.1719638269805,-8.5427593e-10,-0.0017214736,65.39261846432206,0.22380638122558594,1110,21.55351295198276,0.0045245797,0.7220697,38400000,10.837055198891285,291.86978965929995,12.747270107269287,6.39446759223938,32.96770758349661,0.0005,148.34073853492737,26.760869026184082,141.66881465911865,0.7220192,276.9991051762857,17911.513108968735,152.98569536209106,46.78067708015442,119,22.408256564372095,8860,4.312124729156494,49.73062252998352,349.3799149514691,129.5928349066165
3.765054702758789,154.73125118995205,5.1976956e-10,-0.0019886557,52.97420766181074,0.394838809967041,1059,21.547626436244585,0.0039267167,0.72018826,38720000,11.35796387835729,287.08328468883997,12.01536250114441,7.119353771209717,26.12744650540122,0.0005,148.31808924674988,27.939653158187866,140.6702311038971,0.7202221,272.1433760851117,18063.867741584778,152.3335371017456,46.43426775932312,120,19.198999390924964,10723,3.76540207862854,47.80780744552612,367.2997048766347,127.67984778269498
3.508432149887085,142.84628538868125,1.6854736e-10,-0.0022912251,42.06162092748102,0.24099349975585938,1002,26.38315756313827,0.0047955485,0.71863574,39040000,10.647823360989326,290.20505187441495,11.547750234603882,6.839730978012085,21.591703748927884,0.0005,152.96228456497192,29.80516242980957,145.68969249725342,0.7186194,276.55909278096357,18220.773280620575,156.89727187156677,45.39477181434631,121,17.065222037268924,12446,3.5090579986572266,52.03397274017334,355.16951478800735,127.49645993441511
4.03561806678772,146.30246329234757,1.168945e-09,0.0051728506,56.42793643382487,0.36459922790527344,1085,26.253647801560593,0.009378748,0.71695846,39360000,10.729765486775895,298.0568647930919,11.408567428588867,6.3906989097595215,27.969940381135864,0.0005,148.2030999660492,28.664994955062866,141.37591290473938,0.7169915,271.9370601303718,18373.308984279633,152.52648639678955,46.158268213272095,122,20.107794615758383,10204,4.0357654094696045,49.08704352378845,364.49819069279613,128.45929229471628
3.015888214111328,124.81375284510577,1.7471289e-09,0.0014503768,55.852017708999774,0.31052374839782715,1059,26.485868284999462,0.011099053,0.71511775,39680000,10.658609746559797,295.38584996311425,11.372889518737793,6.610394477844238,27.284362942289967,0.0005,151.08696365356445,29.356343507766724,144.10131406784058,0.7150842,276.4399883554054,18527.62260556221,154.3044970035553,46.34141278266907,123,19.676879339458754,10390,3.0162644386291504,51.3405065536499,360.31454571973785,129.31681540079012
3.601691484451294,139.08363381669852,6.239769e-10,0.012391152,42.35091069645601,0.3402268886566162,1049,28.635669229600957,0.021396007,0.7132617,40000000,10.74805877987745,288.1924449589262,11.756361246109009,6.611561059951782,21.773019624333173,0.0005,150.88420367240906,29.286086797714233,143.8045883178711,0.71350455,273.2767790240672,18682.289427042007,154.6562864780426,46.410884618759155,124,17.201452560896872,12439,3.6018447875976562,50.2661554813385,355.65535217943085,127.99414065272161
3.6998133659362793,134.82571516191874,-2.0241413e-09,0.00089381356,56.51171365082436,0.31011223793029785,1085,29.999391521186237,0.0065906257,0.7113095,40320000,11.396686543589613,286.9766236997778,11.924750566482544,5.8690712451934814,28.466640575864286,0.0005,150.00406527519226,29.48464608192444,143.6501317024231,0.7114146,270.42350984773367,18836.18092751503,153.88327932357788,45.23209810256958,125,20.455627089208708,10070,3.699972629547119,50.90531015396118,356.8700013629553,127.96305267242253
3.3771965503692627,140.92397215267178,-1.5925302e-09,-0.0017286584,48.62413553563711,0.31446290016174316,1077,26.949707019161348,0.00709942,0.70903593,40640000,11.41632375096814,282.3392359806953,11.469528436660767,5.585848331451416,24.956005275028332,0.0005,146.9526505470276,29.116266012191772,140.974755525589,0.7090458,268.73322752239756,18986.752864837646,150.5282654762268,43.70299482345581,126,18.872084888886665,11181,3.3773345947265625,51.16984176635742,342.2183735870643,127.19756830892658
3.8575313091278076,138.63761266356934,5.95989e-11,-0.0024866853,43.01059994557825,0.21976065635681152,1065,25.42681766682761,0.0068322183,0.7064812,40960000,11.413955364408631,304.4673697711154,12.421895980834961,6.725067377090454,22.512837259234097,0.0005,148.10063290596008,29.44718027114868,141.06692171096802,0.70666766,270.0386215788849,19139.0055437088,152.21180176734924,41.772839069366455,127,17.670540124552566,12086,3.857851266860962,51.50725769996643,341.1517577856577,127.32408635399939
3.725106954574585,137.4623931757099,-2.3788482e-10,-0.0009831834,47.64657288058023,0.2692277431488037,1083,27.568181192821275,0.0063166143,0.7041905,41280000,11.342280638377009,309.5090745927734,11.189074754714966,6.231151103973389,24.31305665648943,0.0005,146.69883584976196,30.449742794036865,140.10728073120117,0.70432717,268.86498813121517,19289.786064624786,150.77350521087646,43.168771505355835,128,18.50539318582636,11341,3.7252278327941895,49.852065324783325,334.7517045336252,127.73302763450101
3.48376727104187,143.37884135247415,-6.597433e-10,-0.0022371637,53.65524710986343,0.39946889877319336,1086,21.576284893878213,0.0045180963,0.7023864,41600000,11.450616289127021,296.0365429264631,11.209681987762451,6.225156307220459,27.312401730883092,0.0005,146.65935730934143,29.84010624885559,139.9113404750824,0.7024766,271.6258817465178,19440.404905557632,150.60980081558228,44.48961424827576,129,19.993539750012804,10387,3.483908176422119,48.612889766693115,340.8850429902635,129.1779411920333
3.9465346336364746,144.00364734698812,-9.739736e-10,-0.0011165177,53.477356141977296,0.21992254257202148,1089,23.1136150175242,0.0073559033,0.7004488,41920000,11.448043576190159,322.56586402234933,10.739104509353638,6.757636070251465,27.063697565958115,0.0005,145.68891501426697,28.794692277908325,138.6262285709381,0.7006352,272.3451495441418,19590.38098883629,149.96338033676147,43.87668752670288,130,19.842664533670412,10480,3.9467010498046875,49.210195541381836,363.0229347403053,129.36598300730606
3.5555334091186523,140.60274258793999,-1.0932479e-09,-0.0018937587,43.02389015899106,0.3259422779083252,1062,31.64772769115853,0.006443082,0.69873226,42240000,10.687359564235027,287.7151882869773,10.955448865890503,6.360407590866089,22.426743294450084,0.0005,150.49103903770447,29.531928539276123,143.59451484680176,0.69899076,273.335578709279,19744.625299692154,154.2277193069458,43.91020679473877,131,17.63453288972537,12113,3.5558619499206543,53.375630140304565,359.2064777169533,128.74074775966346
3.6927616596221924,137.01157089025688,-7.696801e-11,-0.0018300924,43.267626207246145,0.31658291816711426,1053,26.807680907684137,0.004954989,0.6968192,42560000,10.84962558564752,282.5948667941395,11.62673807144165,6.570614814758301,22.481365791089875,0.0005,150.36776304244995,30.743327617645264,143.41223311424255,0.69715977,271.0465090011396,19899.00792145729,154.3755922317505,44.30195879936218,132,17.651311569965166,12195,3.692883014678955,50.69185757637024,370.72728759433096,128.5275488236856
3.592958927154541,142.33729568718434,-1.374031e-09,-0.0023316238,50.94030299853351,0.2503073215484619,1066,26.28201304620473,0.003439349,0.69478446,42880000,11.484385198266878,301.574771426266,11.545049905776978,6.021052360534668,25.59026774539957,0.0005,148.40767359733582,29.444981813430786,142.06007027626038,0.695049,274.47112195332005,20051.350234508514,152.33402609825134,45.18366861343384,133,19.09883539625692,10947,3.5930755138397217,50.33460211753845,372.04242573655256,129.63034056191051
3.942802667617798,91.86350041737334,-1.5914633e-09,0.0039482163,72.69703579298556,0.45285987854003906,1132,26.090402926881204,0.007410463,0.6926707,43200000,11.504469484997912,289.56853775504834,11.83094072341919,4.410886764526367,38.59773002731203,0.0005,146.48867082595825,27.794050216674805,141.5373284816742,0.6926415,279.62444296041963,20202.236914396286,150.87788796424866,45.96499848365784,134,25.326623032907804,7772,3.9431464672088623,50.07522988319397,367.90898651548036,132.14974909156936
3.6390326023101807,151.25530673789376,-2.5041924e-10,0.0063787843,38.70200094694993,0.39209699630737305,1027,24.22160246369595,0.0079687135,0.6904907,43520000,11.49315197883099,289.21822529072335,11.401865243911743,5.915163040161133,20.964145824056775,0.0005,149.5479154586792,28.946625471115112,143.11484789848328,0.69081414,275.3226048955245,20355.695800304413,153.38450574874878,45.65411710739136,135,16.977816193422726,12754,3.6392011642456055,51.50647687911987,361.4340933790172,129.2864841931965
3.6895413398742676,144.50553743681658,-1.3622626e-09,0.0004848988,49.153973377102936,0.3676002025604248,1070,23.143330867776154,0.0085864635,0.68807906,43840000,11.543087731565477,288.73759384510356,11.897591829299927,6.413821697235107,25.249594778929694,0.0005,144.46121621131897,28.1638023853302,137.5803005695343,0.6881137,273.7121910434844,20504.15580558777,148.4534032344818,43.670894145965576,136,19.0782462574532,10993,3.6896796226501465,48.09516906738281,345.0977023497281,129.58655934883615
3.761970281600952,151.44553963561916,-1.1778933e-09,-0.002286619,55.21126819762992,0.35365772247314453,1056,23.970661333893304,0.004373136,0.6855844,44160000,11.582879816333628,279.03594095324263,11.363498449325562,5.105190277099609,28.29784299109638,0.0005,144.81574964523315,27.680928945541382,139.26890087127686,0.6856917,279.6462818735322,20653.002193450928,148.82827234268188,44.100152254104614,137,20.56475326250299,10223,3.762288808822632,50.31377029418945,356.4957418655142,130.76510070889054
3.488563060760498,137.7464385162674,2.9468688e-11,-0.0014547703,43.98129056751967,0.34742307662963867,1036,22.781554774042522,0.0038269623,0.6828267,44480000,11.339319310785632,281.71284244081636,11.73514986038208,5.917288541793823,22.942439874797273,0.0005,143.99035930633545,28.089144229888916,137.6496136188507,0.6829984,274.69746749100796,20800.72487807274,147.71106052398682,44.03624248504639,138,17.926738528037806,12028,3.4887096881866455,48.38636922836304,350.21446749450763,129.31730149818748
3.4416098594665527,145.4764016560143,-6.613442e-10,-0.0013417872,46.62900146833966,0.3066554069519043,1050,23.22824949352529,0.006800951,0.68017656,44800000,11.422645065053217,284.79640821563737,12.07299518585205,6.395155668258667,23.934595966151804,0.0005,146.19532990455627,28.287197828292847,139.41464352607727,0.68051213,277.1593715932359,20950.776725530624,149.99798440933228,43.43655514717102,139,18.385469543841747,11620,3.441941022872925,49.93354511260986,371.4616235024785,129.90374331366874
4.319636106491089,146.51116566360494,-1.3476043e-09,-0.0011995505,52.010692658703675,0.33861684799194336,1058,24.879572794703776,0.005553453,0.6782853,45120000,11.50247696070098,283.6226545147083,13.20304822921753,6.018437623977661,26.289155819328176,0.0005,147.7090549468994,27.659161806106567,141.15611267089844,0.6785093,281.41621327538434,21103.21887612343,152.43392086029053,43.39060115814209,140,19.488617959488273,10902,4.319797039031982,51.21159029006958,354.27898017631014,131.47198462864984
3.9064249992370605,153.6079559647472,-2.6053712e-10,-0.0016343378,48.7745219510214,0.340468168258667,1053,27.410492485131563,0.005754482,0.67644686,45440000,11.475069899794795,283.93606874465814,11.153009414672852,6.67741847038269,24.63790491422295,0.0005,149.1970510482788,28.57590627670288,142.07980585098267,0.6766794,280.17765612903617,21256.742841959,153.47020411491394,44.709986209869385,141,18.67394062708963,11270,3.9067726135253906,51.733179330825806,386.17192383191224,130.57348904524656
4.048446893692017,151.14068838677554,5.9454675e-10,-0.0018348789,49.0091012114371,0.31563854217529297,1039,28.746889142361834,0.004970849,0.6747393,45760000,11.413698539404871,293.0881076598022,11.78311824798584,6.197284460067749,24.607607470625442,0.0005,147.8039915561676,28.505996227264404,141.19961190223694,0.674896,277.55920698610987,21409.152771234512,152.3693540096283,44.28501057624817,142,18.63089213544926,11365,4.048778057098389,50.787200689315796,399.3267110098428,129.87401684457242
3.813427686691284,115.72403933769671,1.8146444e-10,0.0073364107,63.97694527180494,0.2763540744781494,1078,26.47181491069281,0.008158986,0.6735919,46080000,11.55199268224925,297.1425104461077,11.707920551300049,5.2555835247039795,32.17561559158875,0.0005,144.9880509376526,27.89329481124878,139.34719705581665,0.67358905,284.533867028706,21558.26834011078,149.1003406047821,44.30272173881531,143,22.18543238300174,9226,3.8137896060943604,49.2961642742157,382.3817295668103,133.23040304801427
3.669177770614624,145.60662500084112,5.7301913e-10,0.007889855,66.21485485933421,0.3023395538330078,1092,26.945967518726455,0.013827646,0.6720677,46400000,10.529034144800718,288.97925964178376,11.46398377418518,5.115946054458618,34.30584784177249,0.0005,146.5583610534668,28.356804609298706,141.01765084266663,0.67235166,282.9770200480497,21708.692358493805,150.40591883659363,44.10484790802002,144,23.354990745272328,8566,3.6694858074188232,51.00151252746582,378.0059122276389,132.53587587194895
3.2406868934631348,151.72791108284255,1.2425972e-09,4.934414e-05,58.76210357589313,0.2591564655303955,1077,22.621320247571397,0.0038192011,0.670177,46720000,11.5365717242356,308.00574346359724,10.516418933868408,6.7526867389678955,29.809021108502133,0.0005,147.9950029850006,28.772528171539307,140.8913893699646,0.6703025,284.6374074715361,21860.38201069832,151.68056797981262,46.103530168533325,145,21.250192690386967,9746,3.2408132553100586,49.64223575592041,362.08569984996507,132.98031209998254
3.9081311225891113,146.16566485679394,-2.342069e-09,-0.001812178,58.204147044402525,0.25765514373779297,1067,26.489214869845572,0.0041331956,0.6685008,47040000,11.51816053503942,293.16964990403835,12.201391696929932,5.949003458023071,29.64526365859077,0.0005,147.77725386619568,28.959893226623535,141.45566940307617,0.66861254,285.91106061546463,22012.293621063232,151.89712285995483,43.581801414489746,146,21.217624501690057,9594,3.908271074295044,50.80112671852112,413.8694754630403,132.98508709494016
3.548635721206665,161.0690851653513,-1.3895819e-09,-0.002121614,71.59158315431519,0.35591840744018555,1078,25.219750061457912,0.0040783575,0.6667073,47360000,11.58687760783892,302.4513603556084,12.197951793670654,5.069584369659424,37.99925661235476,0.0005,144.75730228424072,28.454599142074585,139.24025082588196,0.666802,290.9418352220592,22160.870243549347,148.55555772781372,43.20725631713867,147,25.191471200282635,7891,3.5487778186798096,49.38306021690369,365.6234693160948,134.71238848069882
3.2200255393981934,143.18934774498692,-4.7689885e-10,-0.0020483993,44.64423633632394,0.2395164966583252,1029,27.028549344541812,0.0045886077,0.66466504,47680000,11.515779890122008,286.0001796453915,11.04653286933899,6.3185343742370605,23.20255277225492,0.0005,148.22690057754517,30.270751237869263,141.59932804107666,0.6647809,282.3269623654931,22312.527844667435,151.6421196460724,43.66665530204773,148,18.116216650191276,11762,3.2201740741729736,50.84119439125061,370.62428517877606,131.40794168175515
3.155376672744751,140.22380736300374,1.3615131e-09,-0.0019946038,62.70294526341856,0.24988031387329102,1079,24.961102005277894,0.0051876875,0.6626053,48000000,11.04182441468162,295.0783966018229,12.319525003433228,5.668522834777832,31.780946732171312,0.0005,145.47471594810486,29.293246030807495,139.4769012928009,0.6626713,281.0985396258553,22461.42311167717,148.8695092201233,42.90493297576904,149,22.153748250061543,9376,3.1554954051971436,49.420642375946045,408.65679586097826,132.25610177302545
3.8078267574310303,144.11548411152714,-4.2790585e-10,-0.0013945567,55.64511379620347,0.27607131004333496,1060,27.73586165170443,0.007393594,0.6609082,48320000,11.42883629377766,299.81650406636925,11.319190979003906,5.927854776382446,27.78195613682798,0.0005,147.0788333415985,29.402682304382324,140.73603105545044,0.66098243,282.94823076907676,22612.652302265167,151.2192862033844,43.283679485321045,150,20.20681651836962,10317,3.8079776763916016,51.16128873825073,391.67788088694624,132.58766319177317
3.91184401512146,144.9409683822477,-5.501806e-10,-0.0021162706,49.8014619900511,0.3349180221557617,1060,26.410614781201733,0.002979879,0.6593402,48640000,11.620088021648124,296.573034707074,11.131162881851196,5.997413873672485,24.996014342927676,0.0005,148.21689581871033,28.69625687599182,141.75678515434265,0.65934426,283.9222189791764,22765.031242370605,152.34423398971558,45.25034236907959,151,18.88453780990531,11211,3.912186622619629,50.78971838951111,357.1442979824034,132.7629129833225
3.2968227863311768,142.20227917665005,-1.4431568e-09,-0.0011517098,49.37240205954691,0.3211390972137451,1085,31.493040436680193,0.004962149,0.6575317,48960000,10.612349653042662,297.23988322761255,12.307271003723145,6.0990893840789795,24.675479838970833,0.0005,150.49742221832275,29.854837894439697,143.87545776367188,0.6575431,277.130194200127,22919.14081454277,154.09725093841553,44.417187452316284,152,18.67880741497459,11397,3.296961784362793,51.090028047561646,411.87321296696604,131.1534585132498
3.881357192993164,146.53627688535195,-6.0073024e-10,-0.0016259579,55.03676916911639,0.388153076171875,1072,30.32051870737103,0.005614563,0.6559447,49280000,11.557430668175083,291.71594349443905,11.404330015182495,6.182197332382202,27.420499463722926,0.0005,147.54899764060974,28.032251596450806,140.89515042304993,0.65593827,288.753036763703,23070.833301782608,151.68111443519592,44.96959972381592,153,20.01041046794609,10406,3.881484031677246,50.644712686538696,389.48336787236275,134.2259057035437
3.0888419151306152,154.33359980154074,-3.654747e-10,0.0009344801,55.71195843789739,0.42070508003234863,1060,28.770116761272096,0.006383959,0.6545513,49600000,11.569625967639006,297.79408930207904,12.387332677841187,6.549558877944946,27.774210087132193,0.0005,149.4482879638672,28.215890407562256,142.3903169631958,0.65455794,289.54327596726756,23223.72047019005,152.88025951385498,45.57232689857483,154,20.199440689058232,10363,3.088956832885742,50.03365993499756,398.1996108292962,134.24991569090014
3.5945913791656494,145.27792758838314,-1.0560863e-10,0.00087399164,61.21943233273951,0.3557443618774414,1055,31.755378737562772,0.004747009,0.6530735,49920000,11.570594711715191,302.03192647234494,11.92227053642273,5.112955808639526,31.026596325358952,0.0005,148.3533251285553,29.039365768432617,142.73961925506592,0.65330577,290.8577381267916,23375.91999554634,152.19191932678223,46.684104204177856,155,21.81606265505567,9326,3.594733238220215,49.0864520072937,398.70698398783304,134.35764872736212
3.008781671524048,159.11360650851114,-1.6831633e-10,0.00617518,71.92459537231312,0.30228257179260254,1077,27.545350679973787,0.011288365,0.6514806,50240000,11.596783451923821,290.91972163976897,12.285075426101685,5.769106149673462,38.12636316925611,0.0005,147.67991137504578,27.924107313156128,141.41378235816956,0.6515954,291.9093917487646,23526.771907567978,150.83781838417053,46.27520561218262,156,25.245888528624597,8003,3.0088911056518555,48.40150594711304,374.4920253338875,135.49997396153597
4.26604437828064,148.1094030988925,1.1362479e-09,-0.0027312143,48.072949174604915,0.3018927574157715,1006,34.79138510407949,0.0041464185,0.64975023,50560000,11.54068936641935,305.99567683271584,12.600735664367676,5.32227349281311,24.580041316605943,0.0005,149.45835733413696,28.59350824356079,143.69999432563782,0.64967066,284.23447650178673,23680.988493442535,154.21002507209778,45.73857259750366,157,18.806632233155444,11272,4.266399383544922,50.882683515548706,406.5257895088533,131.7751996752559
3.735250949859619,145.02671341083985,-6.7974953e-10,-0.0017373903,63.146705169265076,0.29367637634277344,1041,32.670242945550406,0.005137909,0.6478713,50880000,11.588550821887992,304.03623905868847,13.899932861328125,5.755908727645874,31.857704399259177,0.0005,150.66430854797363,29.810701847076416,144.53567099571228,0.647803,295.2970745233215,23835.83856368065,154.83551502227783,45.81001091003418,158,22.20224751855406,9347,3.7355709075927734,49.05563044548035,436.7979916959815,135.4709780769201
3.825861930847168,143.70224756656367,1.0664902e-09,-0.0017497683,52.561267700662306,0.25391364097595215,1029,29.96605422211437,0.0050314376,0.6460229,51200000,11.484024242256277,303.8875533629156,12.89527153968811,6.147690296173096,26.15765126653028,0.0005,149.31549859046936,27.289618968963623,142.78653597831726,0.6460608,286.2196656303369,23989.2813808918,153.42614006996155,46.60679626464844,159,19.437345692102433,10772,3.8260107040405273,50.23460626602173,427.53001014728073,133.1795638201685
3.8431038856506348,148.76597358573028,-6.225799e-10,-0.0011091642,47.466872021175355,0.2916128635406494,1007,33.05265032644697,0.003812726,0.6446549,51520000,11.563127794299922,301.52726050322536,12.860447883605957,6.642526149749756,23.86971595446449,0.0005,152.11458563804626,28.646259546279907,145.1116180419922,0.64475214,289.62178439961696,24145.5697786808,156.2469198703766,46.59922409057617,160,18.32540704514846,11739,3.8434693813323975,50.72717475891113,404.0577777150516,133.06155258271644
4.02179479598999,140.43357760891203,-1.3018947e-10,0.008335769,59.138988862108704,0.23279953002929688,1045,37.94964739385715,0.008975406,0.64376503,51840000,11.566323183615,326.5662307888041,12.983243465423584,6.0803468227386475,29.351754117010053,0.0005,149.58577728271484,28.513063192367554,143.1462118625641,0.64376146,295.0667743682367,24299.55296564102,153.96210956573486,45.33465313911438,161,20.922982722380112,9900,4.02234411239624,50.48477911949158,428.0847219317428,135.28243064215695
4.044634103775024,143.82606393600457,-2.2340498e-09,0.00076956506,34.74094942604014,0.22959542274475098,969,35.86631571282804,0.0052048326,0.6428768,52160000,11.508345364708648,327.64670149545645,11.825180292129517,6.882243871688843,19.769722246904525,0.0005,152.74390149116516,29.937180280685425,145.53733611106873,0.64315176,290.17938190366425,24456.536811590195,156.9673752784729,45.58608865737915,162,16.479157753482692,13260,4.061548948287964,52.16983675956726,418.750199991083,132.50924344414364
4.462711811065674,146.53741441727706,-2.4278026e-09,-0.0011433522,47.67743091198217,0.2704339027404785,1057,30.666006534207707,0.0032111066,0.641295,52480000,11.520162515681966,308.2447270975976,12.815063238143921,7.114748477935791,24.241955873284017,0.0005,149.12164187431335,28.998085737228394,141.6011996269226,0.6412405,285.1525784298245,24610.45361161232,153.90295553207397,45.37473249435425,163,18.561224230793268,11613,4.463087797164917,48.63546705245972,374.1502925583476,133.14869947391068
4.3263585567474365,147.2300254323079,-1.2953765e-09,-0.0017225952,41.86953135430689,0.19957661628723145,1019,34.40343339792185,0.0028204173,0.6399342,52800000,11.5378469015147,311.9832564554316,12.050453901290894,6.573716402053833,21.866858523643213,0.0005,148.73018956184387,28.9442937374115,141.88222527503967,0.64001787,290.99333725738614,24763.780960559845,153.3131227493286,45.37440085411072,164,17.411525850771486,12419,4.326519966125488,49.60703134536743,436.6221671208977,133.85421900637525
4.1830153465271,141.1179701972221,-1.0758738e-09,0.00071072514,61.88795965334711,0.2414708137512207,1069,39.77765471259376,0.0050704293,0.63831604,53120000,11.522347707948072,353.0719136369446,11.500297784805298,5.818168878555298,30.96249971283808,0.0005,150.37534070014954,30.013235092163086,144.2562370300293,0.6384909,292.8315915862903,24918.706051826477,154.9145483970642,47.543267250061035,165,21.70319301271323,9485,4.1831605434417725,48.9189248085022,419.68604870840454,134.9881627655285
4.195288181304932,145.9160652246137,6.8107325e-10,-0.0018623644,47.93544260294132,0.24097728729248047,1026,38.89986425519598,0.004488019,0.6366035,53440000,11.572996778341409,305.27792739874104,11.584353923797607,6.182490587234497,24.315005606392745,0.0005,152.86678194999695,29.73744297027588,146.30420899391174,0.63663244,295.2902530127571,25076.061388015747,157.2836480140686,46.96786570549011,166,18.62726273007261,11452,4.195429563522339,51.893216371536255,436.5584777071034,135.14191619826366
3.639848470687866,153.52281311832914,1.4183122e-09,0.008210778,56.48885316020599,0.29241275787353516,999,37.45066754604492,0.010426064,0.6351118,53760000,11.623022548496081,305.2188293493807,11.370674848556519,5.882216215133667,28.247993836321683,0.0005,151.48498845100403,30.62758231163025,145.2322337627411,0.63523066,306.39271006644276,25231.560424804688,155.4877324104309,46.34331440925598,167,20.519682968857747,10073,3.6403403282165527,50.700584173202515,427.8728702805759,137.29324442169016
3.9505910873413086,148.7713811872341,-1.0931334e-09,0.0072476086,64.53292396361168,0.2926015853881836,961,45.199552055354246,0.008926554,0.63360995,54080000,11.606115541543485,329.4341535429897,11.969597101211548,5.820627927780151,32.60767286953815,0.0005,154.69679260253906,30.308197498321533,148.52017331123352,0.6335437,311.07067406559537,25390.509311914444,158.87620878219604,47.421040534973145,168,22.64137541022868,8964,3.9507389068603516,52.85622763633728,441.40861718878426,136.5390408979579
3.3457818031311035,145.67400548407267,-1.3902322e-09,0.013777444,61.07728730696113,0.24828600883483887,978,45.97438052108857,0.013110682,0.6317291,54400000,12.502499804435653,333.34209064483855,12.281156301498413,5.966171026229858,30.66738649926215,0.0005,152.43439888954163,30.634400606155396,146.12386846542358,0.63164634,311.7722406411299,25546.520257234573,155.99475407600403,46.4301381111145,169,21.746031955771873,9352,3.34809947013855,51.20880436897278,462.1136052626367,137.66444388528183
3.7949540615081787,138.76595147237893,-1.6471098e-09,0.001042985,80.90467107818537,0.38025736808776855,1015,45.987782945792745,0.0071723075,0.63010347,54720000,11.705323682471278,323.4793119670248,11.62772798538208,5.117395877838135,43.82557287697456,0.0005,150.83924865722656,30.171173572540283,145.22939658164978,0.630155,317.4266377491493,25701.38891029358,154.8363959789276,45.262232542037964,170,27.825225847550527,7031,3.7950870990753174,52.29245448112488,449.7927943406607,139.76031271769108
3.893411159515381,146.49948703013473,-8.0101825e-10,-0.0022961232,67.40839296037575,0.3094658851623535,1011,44.83668883653784,0.0039537987,0.6286557,55040000,11.744097678750913,337.9563845393708,12.037838459014893,5.721504211425781,34.37132973219529,0.0005,151.70271062850952,29.46821641921997,145.520605802536,0.62875664,308.43598776761326,25857.204939365387,155.80125164985657,45.73016810417175,171,23.469012136273154,8613,3.8935647010803223,52.54519844055176,457.6520699978709,138.05453660233383
3.6635732650756836,141.2487349144822,2.6114444e-10,-0.0019939926,63.84125717905801,0.3566272258758545,1006,49.556990583899776,0.0043272795,0.6271676,55360000,11.66182637716236,358.5088011224884,12.674576759338379,5.987863063812256,32.2487937904046,0.0005,152.7178418636322,30.83815050125122,146.23713850975037,0.6273405,312.0604167120431,26013.926495313644,156.67930603027344,44.899420976638794,172,22.470534413860424,9006,3.663949728012085,51.955191135406494,474.34742275697755,138.60946932952342
3.8838062286376953,141.59768441126502,-1.6373223e-09,-0.002469014,38.577520621022536,0.3394656181335449,957,52.35140094784168,0.004667516,0.62560123,55680000,11.748723697463292,336.79826596695307,11.66434931755066,5.511367082595825,21.311397159632417,0.0005,154.709716796875,32.12551927566528,148.77500939369202,0.6256045,295.1142846830227,26172.757078170776,158.81554317474365,43.01908254623413,173,17.424522647859952,12284,3.8841512203216553,55.743667125701904,460.67747238043717,132.96951772727655
3.6065096855163574,142.5445170399292,3.5145064e-11,-0.0021189842,57.413897715158285,0.2543783187866211,1000,50.735948823115336,0.003782719,0.62374216,56000000,11.628901838550588,330.0522585370627,12.494991540908813,5.407569885253906,28.984725306380017,0.0005,153.13608503341675,31.032392501831055,147.37809109687805,0.62392837,309.29241779335996,26329.790303707123,157.0228979587555,44.57633852958679,174,21.00884633168916,9781,3.6068263053894043,53.08773064613342,454.05441878464865,137.90597054551873
3.4995453357696533,139.49832049492227,9.819145e-10,-0.0024519651,74.04258817109381,0.3960995674133301,1016,52.17004025341298,0.0051396154,0.62192005,56320000,11.810105633367893,336.40588814483766,12.118592977523804,5.32325005531311,38.735845112353225,0.0005,155.35592031478882,30.964634656906128,149.5320017337799,0.6219269,317.1416280734263,26489.013897180557,159.21466541290283,45.44905734062195,175,25.5060845606194,7762,3.4997100830078125,54.71039056777954,475.96062479506395,140.3440718343741
3.6011674404144287,143.1477128201802,-2.0199367e-09,-0.0027341738,66.92231684045194,0.2441718578338623,998,52.2220881336694,0.003060602,0.61986315,56640000,11.60707827916471,330.1813266266084,12.56800127029419,5.484019756317139,34.16674761177848,0.0005,156.53800988197327,32.22839975357056,150.72758746147156,0.6198518,317.0267658295736,26649.461044549942,160.433776140213,44.91194009780884,176,23.390654176332387,8536,3.601310968399048,55.06895065307617,472.49852392863653,139.52574098604055
3.8355746269226074,142.05495365160192,3.968146e-11,-0.0025288493,43.35743653547804,0.3088221549987793,984,45.382572149126396,0.0042764856,0.6174111,56960000,11.693433285529728,342.97643480952445,11.454234838485718,5.980036497116089,22.725118384081124,0.0005,153.2869951725006,31.849336624145508,146.9431130886078,0.6174565,303.06785002554193,26806.983767986298,157.5006332397461,42.96411347389221,177,17.996678851512304,11786,3.83573579788208,54.90769052505493,455.785163041076,136.67574800664704
3.2015461921691895,147.25686701730967,-3.7120068e-10,-0.0018703379,66.3998718181542,0.29936933517456055,981,53.98426166846347,0.0054365424,0.61484,57280000,11.692148518015793,327.9412434670615,12.091832637786865,5.060122013092041,33.313553274871786,0.0005,155.33034229278564,31.787957191467285,149.86931014060974,0.61491615,321.9383126209061,26965.78810429573,158.79277515411377,44.87239956855774,178,22.832899697974693,8905,3.2016632556915283,55.34797763824463,480.18710056467376,140.66143026403327
3.9381484985351562,154.68910068492508,1.5324634e-09,9.649937e-07,62.94383541018356,0.3544809818267822,963,52.64193738832802,0.004664909,0.61252826,57600000,11.718817428018951,349.0268772765064,11.72481369972229,5.64892578125,31.066423507090626,0.0005,155.60489630699158,31.31738305091858,149.544095993042,0.6125504,322.8357811690535,27125.6638379097,159.78983068466187,45.43384528160095,179,21.726958260044796,9374,3.9383108615875244,55.047234773635864,471.389492266717,140.60058267322725
3.9769341945648193,142.24198948526688,-3.8907802e-10,0.004517801,62.57723117925108,0.35457301139831543,979,47.682197583717404,0.0060898876,0.61053354,57920000,11.700010644478501,334.67997632291787,11.705856800079346,5.990886926651001,31.022851652133333,0.0005,152.4257037639618,31.06158995628357,145.98072910308838,0.6105201,317.91434140330034,27282.26169013977,156.58729887008667,45.61638522148132,180,21.720175599380752,9342,3.977078437805176,52.1467866897583,457.25039216133575,140.26983088030877
3.553708791732788,137.36086366205114,6.1966376e-10,0.0007221524,68.76402865222074,0.3318600654602051,988,47.06305376268544,0.0059332,0.60894656,58240000,11.666190181443175,343.9411493791354,12.119982242584229,5.5797717571258545,35.31441275179837,0.0005,151.58573842048645,30.872658491134644,145.5223948955536,0.60894644,319.1720713160247,27437.608446121216,155.30049085617065,44.77488136291504,181,23.836718639617743,8401,3.5538723468780518,52.00201678276062,460.2986166332862,140.94243116468544
3.2801566123962402,138.82456954080055,1.5725572e-09,0.0041804737,59.79833281934894,0.24809765815734863,966,54.67080881605674,0.0068387883,0.6071444,58560000,11.686347319945298,335.7289717971067,13.035549402236938,5.889155864715576,29.89046508082952,0.0005,154.61881232261658,29.638738870620728,148.40857577323914,0.6072157,314.2224331666352,27595.75960612297,158.14168572425842,45.84767031669617,182,21.297778138612795,9603,3.2804858684539795,53.834137201309204,474.1959117297246,138.50891370907664
3.528332471847534,138.65111918655415,1.020588e-11,-0.0019855374,51.5868889535483,0.4072113037109375,979,53.08645182897514,0.0045782635,0.6058724,58880000,11.768834092746856,322.56851180518987,12.343790054321289,5.70556640625,26.093419847500797,0.0005,151.13020730018616,29.81763982772827,144.93652939796448,0.6059798,307.1579286263477,27750.845199346542,155.07828497886658,45.547070026397705,183,19.60490944688197,10642,3.5284619331359863,51.52875328063965,476.9309810621277,137.51559108862764
3.4828224182128906,140.67538372144713,6.6315586e-10,-0.002179731,51.525157206851375,0.22469425201416016,979,50.88300243571669,0.0027202205,0.6046883,59200000,11.605912438206275,355.3593529524225,12.42203426361084,5.986653089523315,25.871125644308187,0.0005,153.76150679588318,30.9382746219635,147.45883750915527,0.60480165,304.5037813175073,27908.37287592888,157.5104467868805,45.414323806762695,184,19.44535624392917,10766,3.483151435852051,52.53302216529846,468.441346525025,136.5103752355975
3.2581892013549805,138.612776035613,-1.5912566e-09,-0.0017356928,63.64327221610774,0.2649531364440918,1020,45.84759054223862,0.0035413436,0.60318893,59520000,11.71773505803244,341.13727354127514,12.50252389907837,5.725037336349487,32.02533383714412,0.0005,153.40368270874023,30.18449115753174,147.35668897628784,0.603326,313.30073252172656,28065.413982629776,157.0227291584015,47.687660694122314,185,22.34342883634171,9062,3.2585086822509766,50.85549187660217,467.6373746287969,140.64462585741438
3.7711241245269775,138.97298614227932,1.0661695e-09,-0.0017965629,51.72099462567481,0.34691500663757324,982,54.06599867614515,0.0041627996,0.60151684,59840000,11.689839803990438,335.77453116332896,11.857838869094849,5.900338888168335,26.028844533043333,0.0005,155.0746214389801,31.6699538230896,148.74342322349548,0.60156614,317.0265533790058,28224.46715450287,159.0450463294983,46.97997975349426,186,19.539307252660073,10708,3.771425724029541,52.24075770378113,471.4046785793536,139.94147575024826
3.910653591156006,140.9764036604282,-4.79499e-10,-0.0012873035,70.33942018395776,0.3275465965270996,999,51.997026787470425,0.003247666,0.5999501,60160000,11.67221900524478,345.77490214988245,12.047340869903564,5.954608678817749,36.07104777534194,0.0005,155.69742560386658,31.180026531219482,149.33278107643127,0.5998151,324.82441317668327,28384.50497174263,160.02537393569946,47.10645318031311,187,24.234490137064526,8222,3.9108076095581055,52.50981044769287,467.2193110395098,142.27285774629843
3.628147840499878,141.75523413087797,7.654647e-10,0.008203518,67.43820956884798,0.2474205493927002,1021,50.021819791894174,0.009692779,0.59829617,60480000,12.095943585077745,332.43630680255984,13.196002006530762,5.654476642608643,34.044604175411074,0.0005,153.03712248802185,28.853534936904907,147.04907178878784,0.5982909,310.7498364816254,28541.427190065384,156.8783745765686,46.59920144081116,188,23.25518643059639,8681,3.62829327583313,52.28024101257324,491.53288883404554,139.32062108509672
3.3659064769744873,135.51459857930038,1.1766866e-09,-0.00043695996,58.1689396415438,0.2986938953399658,959,55.26559057314997,0.0050828224,0.5967052,60800000,11.749918513958356,341.7162852561373,12.309067726135254,5.541461229324341,28.75224441549234,0.0005,155.5269329547882,31.16335964202881,149.58222150802612,0.59669864,317.4308499607053,28700.54502439499,159.10746812820435,46.3620023727417,189,20.784715779009552,9828,3.3662197589874268,53.48080253601074,478.9775305483404,139.15513055476805
3.9545135498046875,143.63638462342945,5.9357885e-10,0.019548181,52.193723174040784,0.3638801574707031,954,58.530630052715075,0.010258076,0.59497917,61120000,11.623087905693756,345.4464877302433,12.100544691085815,5.9298083782196045,25.929841417076588,0.0005,155.15319418907166,30.80559754371643,148.73332715034485,0.5951492,317.00799412335346,28859.934648036957,159.38298511505127,46.41259694099426,190,19.447863692010944,10719,3.9546825885772705,53.459163427352905,502.0855941249385,139.11927751949992
3.4462876319885254,140.80847896549233,7.0731876e-10,-0.001778134,44.50630516879631,0.21460533142089844,920,63.924035151067834,0.003243567,0.59335876,61440000,11.736107940444079,359.09834002722255,11.856910943984985,6.145586729049683,22.51924774327778,0.0005,151.8299160003662,31.098494052886963,145.3475956916809,0.59346503,304.27164972718657,29015.520953416824,155.5749490261078,45.86759328842163,191,17.78661151745991,11969,3.446423292160034,50.65192699432373,482.4670249993422,133.85335314642634
3.167940378189087,143.03717128753928,-6.1526856e-10,-0.00044296362,58.238224615773746,0.3729116916656494,951,55.27087977599874,0.0054137697,0.59175724,61760000,12.453793131346556,365.1610001544862,12.933732509613037,6.404398441314697,27.82127508075849,0.0005,156.09705209732056,29.93312096595764,149.1875603199005,0.5917713,325.07541327335474,29175.04593682289,159.51748394966125,46.6491003036499,192,20.097939255611376,10237,3.168248414993286,53.513102769851685,482.2435797110304,141.22042302687458
3.7725307941436768,146.46470246878465,-1.1325503e-09,-0.002237496,57.316268583958,0.231032133102417,941,60.87624212469179,0.0037914463,0.5901416,62080000,11.676840390457885,369.8465333269422,12.747671127319336,6.0938732624053955,27.17939255044896,0.0005,158.85202407836914,30.95259666442871,152.43786215782166,0.59009343,328.0905751186064,29337.939886808395,162.88698172569275,47.081347703933716,193,19.738582266402705,10416,3.7731473445892334,55.255335569381714,478.77409037859496,140.7564651309705
3.8451967239379883,143.4227658746297,1.0032671e-09,-0.0023129715,57.758042140035016,0.2885704040527344,942,56.884645194475794,0.004352051,0.58853406,62400000,11.759731379777906,371.0970051485755,11.909814834594727,6.895201921463013,27.207784021682382,0.0005,158.26022720336914,31.231963872909546,150.98838472366333,0.5885761,328.16577981682093,29500.274434566498,162.32648062705994,47.38230776786804,194,19.697956565769566,10471,3.8459601402282715,54.20771598815918,481.9386412021086,141.04390725966988
3.803786277770996,150.39023723894775,-7.164435e-10,-0.0026096785,67.58057271717286,0.23748397827148438,966,56.61627143515996,0.003412685,0.5864683,62720000,11.690940830986214,363.14858882964364,13.213299751281738,5.314338207244873,32.04243999370804,0.0005,156.87993383407593,31.22432804107666,151.1684172153473,0.5865256,333.54953749001595,29661.32932972908,161.02583479881287,46.80601477622986,195,21.859646134113262,9287,3.804100275039673,53.85680866241455,467.8480083592669,143.15853501305975
3.3993959426879883,142.05656510964198,-2.8211211e-11,-0.0020252746,54.34301438326282,0.30033397674560547,926,54.61342222866883,0.0031694465,0.58417517,63040000,11.619665272714766,360.57197410731885,12.31308388710022,6.689426422119141,25.631978328453442,0.0005,158.12328720092773,29.974101066589355,151.08410549163818,0.5842303,327.3397458658352,29823.144775867462,161.80723357200623,47.72869801521301,196,18.957134751432694,11010,3.3995163440704346,54.612420320510864,471.5216188798593,141.0635604845109
3.6012964248657227,139.76423576238045,7.045048e-10,0.0066950945,48.138065357747,0.3346588611602783,937,55.92135601421125,0.0057483395,0.5822828,63360000,11.608986136453394,357.0410774380612,12.333840370178223,6.923165321350098,23.24517593790033,0.0005,158.50513625144958,30.443349599838257,151.18353176116943,0.58250177,323.0924674820819,29985.535700321198,162.34684801101685,47.35659074783325,197,17.872065988679932,11880,3.6016154289245605,54.839418172836304,489.15361817365914,140.40860226807712
3.689574718475342,137.41756897245563,1.360146e-09,0.0018973519,62.49239480286927,0.3242378234863281,977,51.990810189277134,0.006159467,0.58074003,63680000,11.55551556287604,356.5720362258477,12.28073525428772,5.717211723327637,29.710485980209498,0.0005,157.03268837928772,29.975270748138428,150.88994002342224,0.580684,327.4370177778617,30146.692987203598,161.15001773834229,49.35963296890259,198,20.813491934457574,9865,3.6899569034576416,52.86428666114807,502.59392302535224,142.95653920776587
4.230498790740967,141.49057947489652,-1.9943476e-10,0.011471881,62.63736614125363,0.28183412551879883,948,50.726618094751466,0.010263378,0.5791152,64000000,11.63071169785043,353.8809571068737,12.955580711364746,5.607102155685425,29.675196957916604,0.0005,154.60451197624207,31.08308243751526,148.63889145851135,0.5792537,327.57091786297303,30305.78283047676,159.03570747375488,47.12124681472778,199,20.78241990451233,9946,4.230701684951782,51.35829257965088,485.98344680038207,142.06267143807224
4.028723239898682,145.07282667043208,-1.4676005e-10,0.0016562921,53.404948811462766,0.3309907913208008,963,52.99410489008609,0.007438579,0.5773431,64320000,11.597864840340472,347.664913908108,12.36178970336914,5.926109552383423,25.65811762208002,0.0005,156.31847262382507,31.397313833236694,149.93263626098633,0.577457,321.8626175957186,30466.487050533295,160.69297099113464,46.62878727912903,200,19.028954160284524,11094,4.028868675231934,53.76606273651123,486.6381341428335,140.8835250757591
3.700397491455078,131.8667978875312,-9.295036e-10,0.0026130227,56.39825240934652,0.260819673538208,968,52.41905807781576,0.004984117,0.57552177,64640000,11.707459569554201,333.4402967261692,12.632051229476929,6.2603278160095215,27.184418126201685,0.0005,156.9652361869812,30.725828886032104,150.37618231773376,0.5756911,325.680047174942,30627.704426050186,161.20837140083313,46.15379762649536,201,19.790580625283038,10572,3.700732946395874,54.7420928478241,479.30680357746826,142.53025882757922
3.236741065979004,137.925647377427,8.1580104e-10,-0.0007732696,54.113641939483834,0.3549528121948242,973,52.76861500940512,0.0031438682,0.57420224,64960000,11.605877782779684,327.77171117737703,12.878402471542358,5.285977602005005,26.381546658743535,0.0005,154.18277764320374,31.468817949295044,148.48266220092773,0.5744469,323.4881012900847,30785.30108141899,157.5900764465332,43.66498160362244,202,19.4805715454234,10828,3.237093448638916,54.46334218978882,483.41756522233766,142.25247173374453
3.571516752243042,134.56769585680198,2.300952e-10,0.0033714103,63.94657679533706,0.23823118209838867,960,54.000212563497044,0.0062947674,0.57283914,65280000,11.686728785536479,337.7351683507015,12.030917406082153,5.354644775390625,30.985446358254254,0.0005,153.93991446495056,31.31821084022522,148.29270100593567,0.57280207,330.1297895553536,30943.125767469406,157.6815962791443,46.608317136764526,203,21.58915295102217,9541,3.5718770027160645,52.383033990859985,493.0730104547561,142.77329209684655
3.7344255447387695,141.71267154268614,4.242235e-10,0.0036621552,57.4110186032334,0.2552065849304199,956,54.54705383927012,0.009178596,0.571761,65600000,11.710103190859057,339.3327811153987,12.232717037200928,5.495760440826416,28.02276975259236,0.0005,152.3409116268158,29.82247519493103,146.5256462097168,0.5717435,316.68127076637586,31099.39699792862,156.2578182220459,45.51093363761902,204,20.305901127742544,10214,3.73459792137146,52.94500923156738,494.6879783423531,139.42847313654912
3.1185555458068848,135.57156083421813,-9.0369345e-10,-0.00084831956,57.69118890926045,0.18007349967956543,979,53.62101296302875,0.0030705195,0.5710705,65920000,11.747867030441167,352.04054083337536,12.093416213989258,5.876537799835205,27.779921199102464,0.0005,153.82752895355225,31.326914310455322,147.6380491256714,0.57113665,318.6627882408648,31256.64329266548,157.22997975349426,44.22219634056091,205,20.111890296925182,10402,3.118894100189209,53.82876920700073,500.6863235481553,140.84345546411433
3.5853052139282227,139.18329026608578,-1.5003649e-09,0.00018155508,49.295614998641035,0.4066505432128906,941,55.51516953507762,0.0032259994,0.570424,66240000,11.681666316075148,352.4315145857778,11.214049577713013,5.279842376708984,24.310389843288707,0.0005,158.3664276599884,32.65637493133545,152.61765003204346,0.5704198,323.2213394294535,31418.787873983383,162.13396668434143,46.58906817436218,206,18.56186968580165,11522,3.585447072982788,56.31822967529297,490.3459957151982,140.84152081502774
3.5755178928375244,138.97150976235318,-6.3848293e-10,0.00080734235,67.75656352104048,0.26634740829467773,983,55.53006085006842,0.0053179525,0.5691871,66560000,11.687128008845903,351.6605382103671,11.978710174560547,5.351471424102783,33.12506226101736,0.0005,157.31488418579102,31.725982904434204,151.62195491790771,0.5691366,331.8161831909371,31579.890266418457,161.08955144882202,45.39503192901611,207,22.598017186576573,9117,3.5758814811706543,56.540006160736084,500.7724488362105,144.2121919344045
3.3185086250305176,143.92184865287874,-1.281127e-10,0.00065377034,73.50558387606293,0.2954561710357666,953,55.276497254969506,0.004594101,0.5677391,66880000,11.621284822963554,347.6875002307587,12.223353147506714,5.129545450210571,36.80750375181438,0.0005,155.7090585231781,31.259004831314087,150.16774225234985,0.5676726,338.0016124844076,31739.19318318367,159.24867606163025,45.817928314208984,208,24.291944188794098,8326,3.3188869953155518,54.90007305145264,497.78004070416,144.7545877733895
3.664669990539551,139.35935397489567,9.503497e-10,-0.001760581,60.379546449175955,0.24783849716186523,949,55.17728527120446,0.0022607069,0.5662359,67200000,11.67110980871585,350.5647683234062,12.169100761413574,5.39176607131958,28.87360962808514,0.0005,154.41598463058472,30.203911066055298,148.68065524101257,0.5661624,334.46087214473766,31897.46704506874,158.25729727745056,45.309085845947266,209,20.55118179646761,10147,3.664808988571167,54.95645523071289,484.53372593571555,143.83164655985385
3.4529800415039062,146.3115653553378,2.4625881e-09,-0.0028256343,45.57338290334832,0.30199575424194336,953,52.59802488735309,0.0016484581,0.5645521,67520000,11.700299791687161,347.53013513300846,12.042016744613647,6.59139084815979,22.685704757111605,0.0005,157.38250541687012,32.992536306381226,150.35930848121643,0.5647649,321.4430453431953,32058.62050628662,161.1444969177246,45.71112251281738,210,17.707729000187246,12240,3.4531359672546387,53.521193504333496,496.0363176162899,141.33602618983718
4.191114902496338,144.84322404467173,5.4201255e-10,-0.0029583517,62.931861882548056,0.23743200302124023,964,54.30891199426039,0.0036050486,0.563203,67840000,11.632437940122774,345.4593593966819,11.709859371185303,5.886825323104858,30.530413319925984,0.0005,156.45628333091736,30.716742992401123,150.26749968528748,0.56332535,331.35238906210105,32219.644756793976,160.97133231163025,47.93774938583374,211,21.363236558296308,9740,4.191497802734375,53.586812257766724,498.9405613583762,143.7984496086977
3.7167792320251465,152.4622442812858,4.683018e-10,-0.0028022446,48.28279485863186,0.4304006099700928,935,47.31893680350142,0.0022118506,0.56245315,68160000,11.631634673584777,339.3977952589958,11.638623237609863,6.8328773975372314,23.50976991725751,0.0005,154.81830263137817,31.589423656463623,147.47074961662292,0.5626666,325.6661228929606,32378.515372753143,158.77885127067566,46.3800003528595,212,18.04450147129355,11933,3.71714186668396,52.31293344497681,475.1413629974767,142.24528980427266
3.818549871444702,141.80623180872732,4.1316667e-10,-0.0017244178,70.12160035404331,0.36241602897644043,944,56.252685061979605,0.0038324136,0.56146437,68480000,11.678569845928232,353.17349748086434,12.641122817993164,6.404142379760742,34.03214602050487,0.0005,156.5120108127594,31.648609161376953,149.67511558532715,0.56150174,343.7632574076022,32539.29310798645,160.76554441452026,46.06008529663086,213,22.85424249483248,8965,3.8189027309417725,53.620723724365234,496.64987438686427,146.2912373893676
3.710203170776367,140.9167441962527,-4.353106e-10,-0.0022814723,45.39013695382406,0.3043386936187744,943,54.69937203951202,0.0031571307,0.56012523,68800000,11.632508960244191,349.52651140571663,12.268348217010498,7.04799747467041,22.28094839104252,0.0005,158.39507865905762,31.814273834228516,150.87870264053345,0.5601854,324.01766596997095,32701.639966487885,162.32855224609375,44.43578743934631,214,17.436987174130056,12453,3.7103617191314697,56.049909591674805,495.12940650695214,142.04479987603582
3.358018159866333,141.06412381927097,2.7891085e-09,0.010880535,60.10911034177424,0.2446138858795166,923,52.88436563880776,0.008498046,0.5586717,69120000,11.651938664840252,350.02316143706105,12.021445989608765,5.587219715118408,28.285931128197323,0.0005,157.25902104377747,32.6389741897583,151.37133383750916,0.5588167,337.2163213716676,32862.527502298355,160.8798623085022,46.95630168914795,215,20.147936289863303,10424,3.3595614433288574,53.45522904396057,491.28891210816954,144.1532925567649
3.516078472137451,139.20979097948313,3.5386777e-10,0.006015023,62.657005123715,0.2911534309387207,954,56.41788624649771,0.0089914035,0.5571107,69440000,11.653281453828573,351.52788278668197,11.72924518585205,5.832264184951782,29.86669298651856,0.0005,154.07049465179443,30.466020107269287,147.80399131774902,0.5571702,337.89528758529315,33020.34881734848,157.81296730041504,44.66332411766052,216,20.918171942578955,9958,3.5164127349853516,54.88456344604492,490.3746285387493,145.2289628812418
3.9079766273498535,139.92098226928096,-2.251657e-09,0.0023336862,70.12510271315249,0.3242068290710449,964,57.17174408208744,0.0058490196,0.5557651,69760000,11.690123008714979,349.4736347866455,11.863701105117798,5.506833791732788,34.16183046075573,0.0005,156.0447027683258,31.953394412994385,150.15976905822754,0.55581874,335.5851299239107,33180.55868792534,160.16898846626282,45.777724742889404,217,22.923132175515086,9069,3.9080867767333984,54.41969919204712,483.68502112801804,144.633522976234
3.41451358795166,128.90378842986155,2.9645914e-10,0.019705027,56.921285114069356,0.28259921073913574,943,57.727342397398964,0.013890738,0.55444485,70080000,11.533908054091238,348.00417548616656,12.450488090515137,6.193714380264282,26.88210676026476,0.0005,155.8690288066864,31.57507610321045,149.2755570411682,0.55465156,325.72593199884415,33340.0917699337,159.49813294410706,45.329410791397095,218,19.52621292453465,10930,3.4148168563842773,54.08775281906128,493.65007769876183,142.18587826882586
3.5539820194244385,139.51361675567668,-1.0495895e-09,0.008239244,72.32883545944966,0.42107725143432617,958,56.173393438097115,0.008465255,0.5530748,70400000,11.585841097103,340.5032511545753,13.2426917552948,5.174349069595337,35.98547696346692,0.0005,154.46413946151733,30.043078184127808,148.76363945007324,0.5530934,345.8028347661489,33498.4208483696,158.30424404144287,44.46836590766907,219,23.84710055847061,8562,3.554758310317993,54.80667209625244,498.4520575285059,147.57028585778332
3.683236837387085,136.29781694289474,-3.4155023e-10,0.02156358,60.23465513257078,0.3754849433898926,967,61.195962381565735,0.012621425,0.55186176,70720000,11.609528004048137,346.1472848459677,13.294154644012451,5.426322937011719,28.535185435479992,0.0005,155.06425786018372,30.226625442504883,149.15662360191345,0.552031,333.61596847512544,33657.492859363556,159.0512511730194,47.76033353805542,220,20.31545664628598,10416,3.683595895767212,51.88753533363342,499.8421902444005,144.93831291057043
3.971726179122925,136.83552765138134,3.3025385e-10,0.022873675,53.34677209186531,0.27918052673339844,982,54.846405956778185,0.015562852,0.55066395,71040000,11.680755643493208,323.9786980483061,12.312971591949463,6.273644208908081,26.15639942523472,0.0005,155.19561219215393,30.19316005706787,148.55428504943848,0.5506838,320.4884252914235,33816.88733839989,159.36968398094177,46.71915292739868,221,19.36677846319948,11010,3.971869468688965,53.32879686355591,485.44534669198526,141.94422949652488
3.900449752807617,139.10703729605962,2.2503694e-09,-0.0009831241,56.00922793878237,0.43918919563293457,970,59.429259252505986,0.0041918373,0.5490062,71360000,11.560305515439966,318.6962697284305,11.286089897155762,6.330958843231201,27.79008452894163,0.0005,154.05113244056702,30.235914945602417,147.22915816307068,0.54902625,322.4325622830056,33975.268913030624,158.37129878997803,46.31312656402588,222,20.182516900796372,10590,3.9006145000457764,53.18305253982544,495.28695227791496,142.2032906140293
3.6581838130950928,133.4433464199324,-5.916494e-11,-0.002902077,60.91829725446549,0.3307063579559326,1021,48.040855630651755,0.0019803226,0.5474268,71680000,11.591235577769659,321.83429614799707,12.620075702667236,5.234918594360352,30.674197336429973,0.0005,147.4297685623169,29.428568601608276,141.75276112556458,0.5475868,316.14466830149877,34126.83810400963,151.53949308395386,42.80086159706116,223,21.61459095366636,9682,3.6585049629211426,50.44518780708313,481.4871268474492,142.6372771925726
3.5249156951904297,123.08012530458907,-3.4229874e-10,-0.002088664,50.005443720956755,0.3170468807220459,988,51.118649125375015,0.0034895227,0.545854,72000000,11.552781274872592,315.2936610122396,11.709324598312378,6.19641375541687,24.93108498769203,0.0005,151.5615782737732,30.646048307418823,144.96825647354126,0.5458446,316.23276436427386,34282.14197564125,155.29533743858337,43.80324935913086,224,18.798767929917684,11468,3.5250372886657715,52.78283405303955,475.0696540362242,141.75896339584637
3.6792006492614746,132.80112553853635,1.3270635e-09,-0.0018854326,70.28252976218563,0.2784862518310547,1046,52.52664102081968,0.0038714004,0.5440157,72320000,11.589063333544612,335.795206106564,11.01115107536316,5.746306419372559,36.61161502999069,0.0005,150.07434606552124,30.204721927642822,143.9518313407898,0.5439862,319.97454533072795,34436.17345166206,154.02476859092712,44.55076336860657,225,24.459120598950367,8414,3.67958664894104,52.209718465805054,497.24978620100046,143.83649684131325
3.7711598873138428,157.6587130864515,1.3821128e-09,-0.0029439547,55.17561801905304,0.39490818977355957,992,52.805657547683126,0.0020939177,0.5421139,72640000,11.597840435123487,313.0062766746852,11.64619493484497,5.462480068206787,27.296717712213802,0.0005,150.8032042980194,30.019274711608887,144.83800745010376,0.5422094,322.7933489416931,34590.9098815918,154.7299256324768,43.22687482833862,226,19.916907080436644,10673,3.7716710567474365,53.61228322982788,492.2821417797095,143.6093744997792
3.63271164894104,136.36540723699756,-8.63848e-10,-0.0017803882,52.34214658598342,0.39739131927490234,990,55.73245747057791,0.0029735484,0.54034525,72960000,11.566097432869789,335.876362680872,11.197326421737671,6.448428630828857,25.78045348381581,0.0005,153.06832671165466,32.00507855415344,146.1520345211029,0.5403525,320.9876578230343,34747.82495069504,156.88948893547058,43.45576477050781,227,19.152144389346756,11221,3.633110761642456,53.96202301979065,493.83082704667726,143.0723065067647
3.9129133224487305,139.86518862911808,-1.3542056e-12,-0.0016930449,55.43701022012575,0.3902430534362793,1000,47.23127779705387,0.0033380631,0.53896135,73280000,11.520677231063141,325.6381532471933,11.40414309501648,6.079332113265991,27.32875027026949,0.0005,152.68531775474548,32.51913523674011,145.8512876033783,0.5390096,321.770646720178,34904.8832924366,157.00798797607422,44.01994705200195,228,19.906210740457137,10764,3.913403034210205,52.06372809410095,493.3325239991416,143.96676121320093
3.6088366508483887,138.66247221995621,4.4106868e-10,0.028458657,39.84132202367762,0.40914273262023926,983,43.979475289606356,0.012741068,0.5375757,73600000,11.581180714215519,334.47770149432137,10.291159868240356,7.779152870178223,20.594283806880888,0.0005,153.60742020606995,31.722682237625122,145.3307502269745,0.53779316,311.44655479715794,35062.45960831642,157.5418827533722,43.31007361412048,229,16.62276947129668,13362,3.6089589595794678,53.88484573364258,476.06875576082024,141.17925630465257
3.400968313217163,144.75408897385532,-1.4357323e-09,0.019779036,44.302147799776556,0.28850769996643066,996,45.62279702854316,0.013942483,0.53624606,73920000,11.576782146075644,321.0894749857994,10.735033750534058,7.055887937545776,22.017498677944303,0.0005,150.96291255950928,30.35970973968506,143.5253643989563,0.5364521,314.9903097071443,35217.31231331825,154.843275308609,43.109779596328735,230,17.226928937477826,12823,3.401280164718628,53.238155364990234,491.8107106417421,142.37783450377378
3.2836503982543945,132.3229715189534,-2.3776495e-10,-0.0018348593,39.4625622260198,0.2880845069885254,942,53.28427710465645,0.0034128844,0.53509647,74240000,11.559832589021864,342.8383078364958,11.104469299316406,8.072697401046753,19.994704715076704,0.0005,154.88304471969604,31.405592679977417,146.40796041488647,0.5353942,321.8353135327727,35375.86567854881,158.54483127593994,43.69807052612305,231,16.164157463723992,13965,3.283994197845459,54.40677237510681,498.9054234614151,142.32193815440795
3.2280943393707275,206.0396918309355,2.8327307e-10,-0.0017532775,63.58394046227479,0.2563447952270508,1004,47.53648463827083,0.0037085922,0.5342499,74560000,11.498375227716949,347.7681906610012,11.870374202728271,5.701151371002197,30.739336295120122,0.0005,150.5336229801178,29.514000415802002,144.50942134857178,0.53424704,327.33482058126356,35529.99933218956,154.11584758758545,45.57038927078247,232,21.30339509778329,9938,3.228252649307251,51.82531261444092,484.87095762673493,144.72764397117425
3.050586462020874,137.784386521759,4.0713685e-10,-0.002161048,46.69380985242205,0.26333045959472656,985,51.49978377129976,0.0030318308,0.5332797,74880000,11.484329808410816,330.59190652010443,11.596987009048462,6.972333192825317,22.759939213490473,0.0005,154.46216535568237,30.509368896484375,147.10579419136047,0.53343433,316.9902108404589,35687.7647292614,157.75360369682312,44.54332160949707,233,17.52478413596714,12638,3.0507164001464844,54.48338794708252,499.7512379205716,141.68819970143522
3.9344887733459473,156.18664365401128,-2.2840687e-09,-0.002311962,54.73129735589809,0.31296420097351074,947,56.039639701272534,0.0029499638,0.5322748,75200000,11.524629368466968,342.7768627224568,12.23101019859314,6.544869661331177,26.241419156069245,0.0005,155.8583357334137,31.257402181625366,148.9240288734436,0.53254,335.5825245096805,35847.81528568268,159.9860920906067,44.294442653656006,234,19.191422653399403,11227,3.9346089363098145,55.103190183639526,490.80483849058464,145.00210233049512
3.7232367992401123,155.07847764059122,1.1729817e-10,-0.0020621915,70.96546517369555,0.3707749843597412,993,55.48798662476232,0.0046757846,0.53141046,75520000,11.547091929756666,345.5602633360194,12.497941493988037,5.557026624679565,35.12008697935738,0.0005,153.5374870300293,30.078810453414917,147.53986620903015,0.53152096,339.6711061686187,36005.37671780586,157.55490589141846,44.486491441726685,235,23.380324865939656,8974,3.7235939502716064,54.381497621536255,501.35907996725564,147.3204198657332
3.690807580947876,143.50155076324415,6.922839e-10,-0.002061725,86.57506718648499,0.4005727767944336,981,54.47840182062842,0.0034910343,0.530524,75840000,11.556165242580867,342.9033739287039,12.044840574264526,4.57834792137146,46.83468312616398,0.0005,151.02675247192383,30.840911388397217,146.007915019989,0.53057086,349.38610414769437,36160.448070287704,155.00404262542725,45.39363360404968,236,28.899853742176177,7009,3.6909539699554443,51.54608988761902,509.3254525057555,149.4017230089212
4.09921669960022,113.99239181933055,-1.47998e-10,0.0037584691,55.49035950026371,0.28059911727905273,934,57.278725221203175,0.006500826,0.52945983,76160000,11.536448314407846,338.30505894228304,12.8665292263031,6.440681457519531,26.1719699920582,0.0005,157.80035257339478,31.966176509857178,151.00614428520203,0.52964616,343.29423797112,36322.610216379166,162.1531207561493,46.310696601867676,237,19.06868899721279,11491,4.099567890167236,53.74321174621582,498.11402468541837,146.92657067517692
3.607508897781372,208.63833395259928,2.8629818e-10,-0.0017260896,37.0545475163485,0.22867679595947266,926,44.63653184213598,0.0029578991,0.52823263,76480000,11.490163357924903,336.8417383968352,11.13159966468811,7.295050621032715,18.91128331208781,0.0005,157.74039816856384,31.68818974494934,150.11466026306152,0.52835804,319.2294954708438,36484.25030493736,161.61430621147156,44.93380880355835,238,15.571205575391758,14655,3.60764479637146,56.00333786010742,485.30264932985085,141.58325250170378
3.7035012245178223,147.39761326546926,-1.7241399e-09,-0.0008475472,52.92695815223838,0.3497638702392578,942,50.281441780494916,0.003000991,0.52695495,76800000,11.561297802778896,346.28707683260245,12.683278799057007,7.144458770751953,24.535825566023455,0.0005,157.91439032554626,30.638267278671265,150.30746293067932,0.52713007,337.4389334641942,36646.13073992729,161.8601109981537,46.31922698020935,239,18.206022390134844,12078,3.703852891921997,54.55561375617981,486.93578068282864,146.12210570881416
3.9640069007873535,115.62510866303886,2.414046e-10,-0.0019222782,50.38470752478232,0.30974507331848145,927,55.58723030223101,0.0034225378,0.5256907,77120000,11.537969142118168,352.89814850676726,11.411408424377441,6.893833875656128,23.313921115839037,0.0005,156.40700340270996,30.61891460418701,149.12720894813538,0.5258139,336.11706477744383,36806.761127471924,160.618914604187,45.98034739494324,240,17.625385930823025,12515,3.9641497135162354,54.856322288513184,503.4001265847178,145.1604326677283
3.5635745525360107,144.36148264691795,-1.1002354e-11,-0.0022311867,62.831909347321954,0.2942206859588623,956,58.12347435010408,0.0031616662,0.5246283,77440000,11.522612238466168,359.62847809203004,12.110610485076904,5.588181257247925,28.730955746513555,0.0005,157.3310091495514,31.631014108657837,151.38130450248718,0.52479404,342.3708769861112,36967.88091135025,161.10313391685486,46.42885231971741,241,20.10847999609515,10590,3.5639257431030273,54.88200879096985,492.36955504500895,147.16373139020666
3.383953094482422,118.24118032538186,-1.4064213e-09,-0.0018165634,60.11905632197845,0.22362518310546875,920,58.83861871359894,0.0032277852,0.5235699,77760000,11.5457675503803,356.1000451315476,11.89633822441101,5.140596389770508,27.43366273611685,0.0005,157.28942823410034,32.375969648361206,151.85406374931335,0.5238691,342.5475189263288,37128.7250790596,160.8315191268921,47.33271932601929,242,19.51723783225877,11084,3.3843061923980713,54.413113832473755,504.3815831592708,145.69898989745528
3.7793526649475098,139.3906616886736,1.111196e-09,-0.0010488232,50.82004951233469,0.25556206703186035,925,57.44438246849487,0.002969775,0.522833,78080000,11.563718920641707,362.4785342584309,12.781826734542847,6.9820616245269775,23.45058447928675,0.0005,160.45893001556396,32.93048453330994,153.11486196517944,0.5230502,334.0197991361355,37293.28219461441,164.53353762626648,47.019429206848145,243,17.705588262478066,12377,3.7797188758850098,53.92646360397339,494.53822224790423,144.30851821435252
3.9862923622131348,149.3024542289624,6.7668354e-10,-0.0025518083,70.08280065472454,0.29156947135925293,951,57.035639365450265,0.0033144564,0.5223502,78400000,11.565798498322406,360.5355597944128,12.42214560508728,5.671034336090088,32.59832144706319,0.0005,156.7944610118866,29.873324155807495,150.7421100139618,0.5223134,350.5710655781335,37454.3533616066,161.01246452331543,49.42649960517883,244,21.893221309548824,9520,3.986699342727661,52.628687620162964,498.16609664155584,148.87417708141336
4.221930503845215,144.3925233562547,3.3719588e-10,0.0013384785,66.16825516905934,0.2408900260925293,907,57.44489157333406,0.0039061934,0.52173966,78720000,11.579888023740555,361.1391909836948,14.396254539489746,6.532230615615845,30.330915209772055,0.0005,162.0288441181183,31.22754454612732,155.17869973182678,0.5218589,356.52582120322734,37620.84168815613,166.4414918422699,47.907095432281494,245,20.82480798794108,10095,4.222081184387207,55.20150637626648,488.4113096074317,148.65863421315444
4.215865850448608,146.09279219945023,7.561301e-10,0.007351071,56.617974945701796,0.28135037422180176,935,54.283677467427474,0.009098287,0.52116674,79040000,11.549320300536046,355.43388402610174,12.444088220596313,6.9275877475738525,25.96344201798176,0.0005,159.5174834728241,30.57173228263855,152.21476459503174,0.52128613,344.19562125142556,37784.92329955101,164.07238817214966,47.54582929611206,246,18.878117469818143,11428,4.216071367263794,55.224098682403564,508.40653076711766,147.3424108125932
3.853558301925659,142.62366016773342,3.6973806e-11,-0.00086404086,77.16331188083159,0.2783069610595703,947,55.10553372491509,0.0046498566,0.52022034,79360000,11.515449421601627,357.5052951055199,12.280204772949219,5.408307313919067,36.62225737083758,0.0005,160.13703274726868,32.95206093788147,154.3973672389984,0.52010506,353.60037008486285,37949.30444216728,164.3681516647339,48.387810468673706,247,23.656050308842694,8697,3.8539230823516846,54.34971594810486,503.2120422787738,149.20872434232106
3.478917121887207,115.62988942217376,6.241813e-10,-0.0024394472,45.4828675194574,0.19402027130126953,933,56.51843662227227,0.0028378454,0.519187,79680000,11.569736905229094,371.9295134891527,12.628978729248047,6.496315002441406,21.2283825415059,0.0005,159.41791605949402,32.14641499519348,152.59539365768433,0.5193079,331.270024938914,38112.59212374687,163.22350668907166,44.76450443267822,248,16.61422816529824,13415,3.479066848754883,56.752403020858765,485.81031629858705,144.18278325334288
3.916811227798462,145.28435341557974,-1.8465748e-10,-0.0024372537,59.94071697488171,0.23210644721984863,932,60.38046515230333,0.0024377566,0.5179673,80000000,11.589729963184976,382.1621623539387,11.817978382110596,5.608456373214722,27.164034651579062,0.0005,158.67489194869995,32.65584397315979,152.77260375022888,0.517892,348.9842386804087,38275.43089008331,162.82362699508667,45.73337149620056,249,19.34394069044311,11212,3.9171645641326904,56.72593283653259,499.04919176824234,147.93321848312885
4.130282640457153,129.97236342467895,1.2485444e-09,-0.002786708,50.6628941982197,0.3387432098388672,920,57.91312833525907,0.003074481,0.51679605,80320000,11.501851100780673,362.3714365244969,12.343616247177124,6.734860897064209,23.14345677491472,0.0005,160.68730235099792,33.451900005340576,153.5197319984436,0.5169677,339.3188974339266,38440.49600505829,165.0513632297516,43.587042570114136,250,17.485296617662303,12606,4.130420207977295,57.029165267944336,493.1492053626905,145.45124861741567
3.445294141769409,139.86855106825055,7.725798e-10,-0.0025699767,66.03958707334398,0.45296621322631836,945,55.24196045066039,0.002687061,0.5155018,80640000,11.528739911298503,359.6655161631331,11.293185710906982,5.723296642303467,30.213949529951567,0.0005,156.9277641773224,31.60745334625244,150.66511416435242,0.5155104,348.89123819586007,38601.125064373016,160.6173574924469,44.65020704269409,251,20.72391640668865,10304,3.4454638957977295,56.45648717880249,494.4118079655526,148.21415163231623
3.433030605316162,141.28262803216433,-1.7971293e-09,-0.0018057387,77.43044612882544,0.34062957763671875,978,58.42748257831555,0.004429545,0.5140915,80960000,11.512742689011386,364.5656139871148,11.939207792282104,5.707918167114258,36.677888713705464,0.0005,158.11745405197144,32.24258327484131,152.02336430549622,0.5140552,346.8451517448135,38763.075206279755,161.9403200149536,46.42775344848633,252,23.66283760982731,8757,3.4331448078155518,55.23890733718872,488.4114473328335,148.43912005383805
3.974759578704834,113.590624280692,1.0797019e-10,-0.0027290867,59.65745642722384,0.22907662391662598,972,57.149984759091375,0.0024979908,0.51261324,81280000,11.55175553110088,362.2951908607637,11.59597897529602,5.947137355804443,26.844378016768836,0.0005,155.56183242797852,31.690863370895386,149.30296754837036,0.5126515,332.9093491871625,38922.82818841934,159.7464303970337,47.088552474975586,253,19.154936870086853,11264,3.975127696990967,52.650041580200195,480.4613365382395,145.76301017375403
3.7642123699188232,112.94457020737471,-1.520589e-10,-0.002344932,50.812572697331106,0.2588162422180176,925,57.907238012029815,0.0023979552,0.5111491,81600000,11.553962342052188,361.24910382178183,12.368774890899658,5.806854724884033,23.1467868313423,0.0005,156.9656584262848,32.21471405029297,150.82238507270813,0.5113134,341.94863485222265,39083.73358678818,160.89191579818726,45.601216316223145,254,17.467670634061214,12727,3.764322519302368,54.506407260894775,497.32694655888275,146.42664443759216
3.3259825706481934,146.79329344821636,-5.0615834e-10,0.011898174,56.915247550276256,0.2546417713165283,958,54.220676909894365,0.008105834,0.5100339,81920000,11.552578701694792,370.8240227314969,12.288193225860596,6.02868127822876,25.545200115463718,0.0005,158.43702006340027,31.723323822021484,152.06095218658447,0.51031166,336.536318204654,39245.74668073654,162.00436735153198,46.04195189476013,255,18.554879022625908,11804,3.32706880569458,55.67818593978882,502.88053881257946,146.04376340440467
3.7835371494293213,116.16162792055981,1.1378141e-09,0.004374829,59.1747578337619,0.29514169692993164,960,62.58965623055569,0.0055849915,0.5088383,82240000,11.58238557316555,356.5721495407338,12.697668075561523,6.3186256885528564,27.14937905180094,0.0005,160.2731728553772,31.84039855003357,153.52715492248535,0.5091252,341.7925683366892,39410.03303337097,164.27651929855347,46.51647758483887,256,19.395213135669326,11201,3.7836875915527344,55.78767275810242,497.6090089439546,147.2177050438224
3.8081111907958984,116.47626176497008,-1.4234148e-09,0.0060156854,69.49861957763582,0.3795650005340576,956,61.27778244664787,0.007539876,0.5076995,82560000,11.601491512713105,357.3789676428076,11.90228819847107,5.958930015563965,32.30386534968647,0.0005,156.6661458015442,31.66207766532898,150.25692749023438,0.50779796,352.4169041007157,39570.90213227272,160.85537242889404,46.46704888343811,257,21.75175137089727,9707,3.8084607124328613,53.89885330200195,503.7067686005572,149.84207193830642
3.5009605884552,117.13811679637482,1.3716184e-09,0.008930315,48.13178694238574,0.27921533584594727,952,52.48538101523106,0.008627658,0.5063488,82880000,11.517847563298492,354.35397029939827,12.00646185874939,5.9713404178619385,22.27399644135862,0.0005,156.21217846870422,32.02608585357666,149.8835895061493,0.5063569,332.1319228755017,39731.00490832329,160.09239411354065,44.78406238555908,258,17.109246220848757,12984,3.501102924346924,55.17545223236084,494.9114830936927,145.59381180267204
3.5407469272613525,116.74356848747172,-1.760785e-11,-0.00014350499,42.52104735483292,0.2783925533294678,955,53.973938771383715,0.0048054266,0.50504357,83200000,11.620914296688014,343.1348335641953,11.11635947227478,6.012000322341919,20.571424628793377,0.0005,156.19588208198547,31.697310209274292,149.79032945632935,0.5052109,325.98593429396067,39891.11987709999,160.10010147094727,44.75146269798279,259,16.377099009569534,13685,3.540888547897339,55.893322229385376,496.752992077652,144.2850696712321
3.7304234504699707,145.0742591817461,2.0711843e-10,-0.0025988428,50.732851332123666,0.2568995952606201,982,55.104036342595904,0.0039388733,0.5038945,83520000,11.55475381441244,360.20776401132633,11.742972135543823,6.892706632614136,23.78285089430073,0.0005,157.52013635635376,32.809406995773315,150.2678599357605,0.5040618,329.2906353339016,40052.65555977821,161.51769852638245,44.37990379333496,260,17.939371467820532,12176,3.7305715084075928,55.44944405555725,484.15397952665927,145.72823887577337
3.2693331241607666,138.27694786772818,-3.9900988e-10,-0.0024611335,63.731341136497996,0.29077649116516113,940,59.0045157097876,0.0021959795,0.5026975,83840000,11.593353543294088,354.3302437399143,13.045203447341919,5.692788362503052,29.539717306801577,0.0005,157.99481225013733,31.95837092399597,151.93526005744934,0.5027194,352.1794004704856,40214.196024894714,161.5313196182251,46.71249461174011,261,20.58769396552353,10433,3.2696876525878906,53.9631781578064,508.2885035047345,149.8671870350892
3.3416802883148193,114.70391326444441,-7.437988e-10,-0.003204273,63.48094891210462,0.25371336936950684,964,55.35513941306314,0.0025395458,0.501325,84160000,11.554073699966843,365.1087568094397,11.934244155883789,6.036941051483154,29.228180089617002,0.0005,156.34127974510193,30.78830885887146,149.9135766029358,0.50137174,344.00735116113697,40374.160860061646,159.9570233821869,46.40147280693054,262,20.407011239466126,10455,3.3420181274414062,54.70263171195984,493.9368261393999,148.72518586639595
3.1111276149749756,146.2490617133146,-1.3374486e-09,-0.0010522759,49.00936076141173,0.2864251136779785,924,58.11588737561122,0.0020973186,0.50013137,84480000,11.57759078408691,356.43453523040233,11.579981088638306,6.555175065994263,22.894467483229295,0.0005,158.87449073791504,33.27316427230835,151.95911765098572,0.5003073,340.99360024168465,40536.37134170532,162.20021438598633,44.27245211601257,263,17.498320731185355,12656,3.1112685203552246,56.28162336349487,501.2884175593022,146.67291504148068
3.7538001537323,117.44381997329204,-9.668092e-10,-0.0012395812,54.83472076024765,0.3133563995361328,932,60.710913773953294,0.0036994126,0.49913225,84800000,11.529805338637779,376.88249695260924,13.143760204315186,6.458602666854858,24.908806668585925,0.0005,160.98004579544067,31.891582012176514,154.11791563034058,0.49923462,347.05025666742324,40701.56371188164,165.18359923362732,47.69162440299988,264,18.378904809430168,11907,3.7541587352752686,54.92227363586426,502.6707503564627,148.52930346364448
3.519595146179199,193.88026848570973,1.2740472e-09,-0.0027949873,57.11952991037222,0.30439019203186035,939,60.22652208744366,0.0029713064,0.49796426,85120000,11.561784654317819,356.55757338329636,12.692080974578857,6.069835901260376,26.309069805451113,0.0005,160.08429861068726,31.532636165618896,153.63329911231995,0.4979293,347.8838310929091,40865.53394293785,163.95989084243774,47.395495891571045,265,19.09071405535425,11340,3.51991868019104,55.59260678291321,499.45067851966365,148.57776309999718
4.105754137039185,217.82386474724794,1.5072373e-10,0.0035499856,60.263694502428315,0.282623291015625,971,51.133662271848735,0.006940986,0.49669638,85440000,11.566637707963087,352.60927223172627,12.651763916015625,6.59155797958374,27.87798372688228,0.0005,151.82176184654236,29.551918983459473,144.87392830848694,0.4966443,338.572081870607,41022.03864479065,156.48276829719543,47.70340943336487,266,19.843063270432346,10818,4.1059651374816895,48.69995331764221,507.79118711466384,147.92619253299284
4.04564094543457,139.86442429368216,-7.2066214e-10,0.040628407,36.546173443961514,0.29542040824890137,924,51.24397456900939,0.014607854,0.49521625,85760000,11.584671599940847,362.11570969277403,11.754530906677246,6.726284503936768,18.86080353703578,0.0005,161.81671929359436,34.03071570396423,154.66676449775696,0.49532485,333.11709447500436,41188.307698726654,166.25748538970947,46.5204918384552,267,15.65603318407028,14414,4.045987129211426,56.09289884567261,500.1423169375553,145.65901410766674
4.3666603565216064,192.27486880826925,9.0518826e-10,0.04011447,63.74347588819643,0.39290714263916016,930,58.580055950317686,0.023546588,0.49390435,86080000,11.592157919124762,353.7751363633792,12.046608686447144,6.22767186164856,29.304441322889808,0.0005,158.55254340171814,32.13999962806702,151.85907745361328,0.49390694,354.6643762791182,41351.554300546646,163.2378888130188,46.07563662528992,268,20.44753256485741,10359,4.3670289516448975,54.97173833847046,495.69234438489616,149.66527150431511
3.45137357711792,119.61341782873916,1.1676873e-09,0.021922758,59.760477598366876,0.26882457733154297,949,55.08484273018355,0.016927507,0.4929018,86400000,11.521105583106033,350.36554428964047,12.707249164581299,5.603548526763916,27.364372073901684,0.0005,159.1676778793335,31.726829051971436,153.23945832252502,0.49288702,344.29530999937657,41514.68752813339,163.12480854988098,45.77890348434448,269,19.536189273297822,10994,3.451693296432495,56.98622250556946,512.0532521807264,148.24304646947837
3.6065456867218018,125.51675534530462,1.3532965e-09,0.016832007,62.13015574026133,0.39377546310424805,944,60.806983121002474,0.012725502,0.4923388,86720000,11.558898822859355,398.7372382827253,12.24850082397461,6.019527912139893,28.237864051369254,0.0005,154.49371361732483,30.477336168289185,148.01281094551086,0.4925501,338.8968549309879,41672.974964380264,158.2759554386139,45.431339263916016,270,19.83319979789739,10718,3.6069018840789795,53.01177501678467,506.16019714719187,146.4501067632752
4.019244909286499,117.47843682607508,-4.8021875e-11,0.011834567,62.14737802957767,0.2579507827758789,941,59.54522134638732,0.01122986,0.4919157,87040000,11.535845868107426,361.51269461800183,11.840426921844482,6.1517884731292725,27.877832667438202,0.0005,153.94850730895996,29.808180332183838,147.33528089523315,0.49199268,329.420095174078,41831.1095097065,158.12033414840698,45.34736490249634,271,19.57277552384657,10968,4.019548416137695,54.1930136680603,493.2306876909898,143.82390878852343
3.569047212600708,114.96830957589111,5.390479e-10,0.0009837209,64.58068923447287,0.22220754623413086,934,63.22326232729843,0.0049911765,0.491414,87360000,11.553469046498407,359.4808926288369,12.584338903427124,5.8998942375183105,29.39058064009324,0.0005,158.81285214424133,32.25066518783569,152.5806429386139,0.49150726,347.17739040713354,41993.82820105553,162.70876741409302,45.52373433113098,272,20.28423542107321,10435,3.5693907737731934,55.529443979263306,497.3210950039368,147.6486019262295
3.740846872329712,122.72845312549471,9.00686e-10,-0.0021191272,55.179999018270095,0.3385343551635742,972,55.54854394741343,0.0021140648,0.49052563,87680000,11.572200815103578,356.59656786982754,12.105887413024902,6.701553583145142,24.64062627148031,0.0005,156.1828417778015,32.236273765563965,149.0703046321869,0.49056253,328.70123406284205,42154.06209182739,160.2179365158081,45.420695066452026,273,18.044275611910905,12069,3.740988254547119,53.19682574272156,486.5947208660345,144.8058675805507
4.011262893676758,135.53861058720852,3.2814693e-10,-0.0028610278,55.261431909504736,0.32810211181640625,981,58.694663442237506,0.0024704046,0.48967832,88000000,11.596296856129861,354.33293483880226,11.477304935455322,6.094404697418213,24.676155850948803,0.0005,157.81833600997925,32.843520164489746,151.28971695899963,0.48983654,327.34411184660695,42316.29969406128,162.22815656661987,46.85113263130188,274,18.066508095986514,12005,4.011380434036255,53.96511650085449,510.8309375477424,144.61365630367732
3.5443387031555176,110.61906110419311,1.7664596e-09,-0.0025952472,72.69904202457558,0.29505157470703125,980,61.21537447098344,0.0027420274,0.48884144,88320000,11.563027759194679,356.27113614814976,12.786433696746826,6.353090047836304,33.28846171117712,0.0005,157.46028518676758,31.405374765396118,150.72963905334473,0.48884648,342.421444752959,42477.57673358917,161.26966094970703,45.66894721984863,275,21.972984229252113,9474,3.5444507598876953,54.83585548400879,492.0532653529006,147.74324760304495
2.962986469268799,117.45271610488697,2.2753417e-10,-0.0027899917,62.280554761290304,0.26925134658813477,912,61.73362473526359,0.0023890068,0.4878572,88640000,11.50369108795463,360.45303403749347,12.928638696670532,4.878697395324707,27.692199205784377,0.0005,160.56468725204468,32.09354877471924,155.3645486831665,0.48791036,350.7258177973829,42641.420578956604,163.83588457107544,47.5752067565918,276,19.416524079098973,11001,2.963099479675293,56.72018313407898,514.4611358826527,148.12062041003625
4.023256778717041,117.494279237849,-1.4605617e-10,-0.0024689347,52.92470527673821,0.2868766784667969,926,55.16089527895761,0.0026361712,0.48666483,88960000,11.522162104106934,369.7617372058066,11.795918464660645,6.791876554489136,23.54678439128195,0.0005,158.81505227088928,31.75495171546936,151.58771896362305,0.48683134,341.4735914685636,42804.53224301338,163.10462522506714,46.73455238342285,277,17.520725798207145,12456,4.023610353469849,54.84291696548462,501.5618966817487,146.50520946537247
3.7589006423950195,201.45023162405843,-2.4117225e-10,-0.0023484444,68.8000986377947,0.3033766746520996,932,58.379370939194864,0.0025668535,0.48574626,89280000,11.555590895772617,357.40342339714726,13.186863660812378,6.133661985397339,31.033561452506042,0.0005,159.3036448955536,30.778483867645264,152.7924404144287,0.48583877,356.10891254779835,42967.88722395897,163.340740442276,47.16948056221008,278,20.93098074888796,10032,3.7590417861938477,55.5818247795105,496.4317622738614,149.6926144343342
3.782305955886841,115.479180484277,4.9406878e-11,-0.0024006614,50.29823425174251,0.38014841079711914,932,52.6274715104946,0.0017115762,0.48491377,89600000,11.480308875141587,364.43114570906016,11.861236572265625,6.412908554077148,22.34899781828086,0.0005,159.64016222953796,31.889519929885864,152.7445888519287,0.4850988,333.65900568774845,43131.667717695236,163.76871061325073,48.083770990371704,279,16.935812723924396,13000,3.782639741897583,54.85770893096924,491.3447221814364,144.89879448555874
3.996574640274048,114.85323507700038,-1.8218941e-09,-0.0024157153,58.889562762345314,0.3592252731323242,924,56.57716517743882,0.0027797755,0.48392615,89920000,11.583490983245907,370.04371286612167,12.909500122070312,6.324674844741821,25.933989288542143,0.0005,163.00267672538757,30.809784173965454,156.19249844551086,0.48405817,341.9917348175732,43299.07240867615,167.3943440914154,47.61689496040344,280,18.57309275113788,11609,4.0028204917907715,58.13385820388794,508.56622831421487,146.53157815915873
3.455598831176758,112.77897192533806,-1.4787069e-09,0.0026517205,56.393615301182116,0.3234126567840576,946,56.53452718338282,0.0031315763,0.4830599,90240000,11.513808100962184,364.1961912193554,12.126014709472656,6.559036493301392,24.62101945784633,0.0005,162.32978987693787,31.48035216331482,154.9995653629303,0.48330012,343.02932561861854,43465.0393280983,165.96018838882446,47.33568978309631,281,17.94067595654381,12130,3.4557511806488037,57.51713943481445,491.82550736277454,147.80038584081387
3.892514705657959,209.8371397828787,6.726911e-10,-0.0016627517,48.054431074518064,0.22917795181274414,939,54.68551634775851,0.0022197096,0.4822386,90560000,11.393062746779185,372.9751440573621,12.345217943191528,6.790645599365234,21.383530656513553,0.0005,161.16676330566406,31.684462547302246,153.98458051681519,0.4822422,339.01468131497705,43631.17848396301,165.2671959400177,46.940046548843384,282,16.468655434169428,13484,3.8928775787353516,56.82033109664917,494.8101512322955,147.17607219911744
3.7271358966827393,76.45043932533113,1.0846768e-09,0.015626756,62.647730241349606,0.3018372058868408,902,59.887063434962464,0.010726678,0.48102945,90880000,11.522474262240687,378.5746510021818,12.306482791900635,6.56513786315918,27.17130469613142,0.0005,162.2021131515503,32.223878145217896,155.2492699623108,0.4811186,346.7128218226739,43797.44839596748,166.26187348365784,48.530949115753174,283,19.04457987939418,11198,3.7274954319000244,56.175389528274536,502.1294659745235,146.2033300820577
4.09893012046814,160.19848581075908,4.4400222e-10,0.008452102,38.17999014776036,0.30783748626708984,933,50.67906898462088,0.0059380666,0.4796654,91200000,11.49481212953028,383.78327082459816,12.77255916595459,7.614961624145508,18.437149993511127,0.0005,158.61348414421082,33.00652074813843,150.6131398677826,0.47980893,326.814454855989,43960.40654683113,162.90969824790955,43.47806143760681,284,15.181661949171017,14979,4.0990660190582275,55.462658643722534,505.78911315267686,145.1128810040136
4.032588243484497,113.19371760636396,3.571193e-10,0.0002744283,63.11864223422071,0.3953545093536377,945,56.27114730559644,0.0034064893,0.4784949,91520000,11.559167642240457,436.6679868863692,13.870894193649292,5.995170831680298,27.16364442480291,0.0005,160.8263087272644,31.72904634475708,154.3609583377838,0.47859332,347.0852526843188,44125.588161706924,165.1652364730835,48.14417815208435,285,19.006049558763035,11200,4.032939434051514,53.944557189941406,507.1916171851091,148.4425072073727
3.9476263523101807,201.2757332798089,1.4166587e-10,0.0032118515,44.85960602707596,0.28589653968811035,895,52.0074384887774,0.0026890428,0.4777677,91840000,11.506392913455024,382.8948098053995,11.973244428634644,6.756144762039185,20.067569873125002,0.0005,163.20126032829285,33.72053790092468,156.0930302143097,0.4780493,341.71978728102437,44293.174191236496,167.5725154876709,46.51290726661682,286,15.819739807154054,14144,3.9480791091918945,57.310556173324585,491.0432154526273,146.1563547121216
3.4153637886047363,115.33702493075184,3.995133e-11,0.010861774,66.37331861952532,0.19774222373962402,908,61.82882667142233,0.0069335783,0.4770864,92160000,11.53296062289082,408.37770133365103,13.154642105102539,5.546962022781372,28.129552771144795,0.0005,167.90007424354553,33.794169425964355,162.08528065681458,0.47717392,360.8811109478489,44464.84874677658,171.56874871253967,51.52843737602234,287,19.30503747961229,10979,3.4155404567718506,57.276691913604736,497.50596428686174,150.2745393247124
3.6051065921783447,206.4949536397974,4.426722e-10,0.0037307926,70.11477932484622,0.2663583755493164,948,55.807223310188284,0.0045939907,0.47617847,92480000,11.54543388440386,406.7010081633096,11.665164470672607,5.306280136108398,30.5405651354713,0.0005,158.7578592300415,32.046929597854614,153.08583807945251,0.476164,352.71653275291226,44627.53698301315,162.67521047592163,47.47036409378052,288,20.485227214337595,10314,3.605269193649292,55.79386591911316,491.64212626141887,149.40129150945535
3.4939637184143066,113.30370004975832,7.4418016e-10,0.0057597235,53.81601039571996,0.20401978492736816,941,49.739795645399276,0.0046582837,0.47511968,92800000,11.476439744463633,418.4033471566844,12.906635761260986,6.147861957550049,23.265811731074095,0.0005,158.87488389015198,32.64559030532837,152.43604230880737,0.4752731,341.3042173374188,44790.20429730415,162.62048316001892,45.0337188243866,289,17.265207301054566,12711,3.494300365447998,55.13496255874634,505.3499315906031,147.34394703362142
3.316988229751587,195.68202975170345,-8.951789e-10,-0.0012534817,46.126271998803745,0.20332884788513184,943,46.89662621393149,0.0025548157,0.47402826,93120000,11.418732554500197,370.9554193545503,11.042213916778564,5.591135501861572,20.704558138018584,0.0005,157.7553629875183,33.606690406799316,151.78404879570007,0.47430995,331.65816342786917,44951.589149713516,161.3773078918457,44.47640514373779,290,16.160768402449573,13774,3.3171298503875732,56.409385681152344,495.3655940529488,145.58269769437427
3.1303763389587402,224.14544622399305,-3.2543435e-10,0.00066860707,56.32443850463662,0.4228627681732178,935,55.45318608388802,0.0021095339,0.47326687,93440000,11.491384872798804,376.9085212593654,12.343783378601074,6.803350925445557,24.454761504436586,0.0005,162.2467658519745,34.58152770996094,154.89537382125854,0.47344875,349.4980708452156,45117.234315395355,165.60736846923828,45.08460259437561,291,17.82772347781671,12136,3.1305079460144043,56.975740909576416,499.2438657971483,149.38693118577314
3.579702854156494,113.09622708469065,-7.456008e-10,-0.0006835105,45.79506874274087,0.31067776679992676,926,54.692206259105745,0.0045762314,0.47247285,93760000,11.535197639588997,355.80406330306084,11.940840482711792,6.71416449546814,20.749704607289647,0.0005,159.39966464042664,33.72872614860535,152.19215631484985,0.47267464,336.177056988394,45280.445061445236,163.20058965682983,43.543036222457886,292,16.203126997980338,13766,3.579852342605591,56.70308876037598,505.2828007219592,146.02653532949236
3.376232147216797,113.1819186498022,-7.767974e-10,-8.244589e-06,45.97552998187222,0.33095502853393555,962,50.730373965318876,0.0041775694,0.47144076,94080000,11.52514198113055,419.921872906516,12.996809482574463,6.852380990982056,20.714190143320465,0.0005,159.32032895088196,31.321014404296875,152.0357584953308,0.4715456,335.3503723046,45443.46777319908,163.01326894760132,46.41727042198181,293,16.167527030977347,13747,3.376356363296509,54.500524282455444,503.28931348750456,147.3772102810291
3.028218984603882,111.93928005613557,-1.2180694e-09,-0.0015383986,73.45957322133737,0.24283075332641602,940,58.833786153062434,0.002799831,0.47024035,94400000,11.523021047281322,390.0887202138393,12.944696187973022,5.633552074432373,32.48480306523263,0.0005,161.00941824913025,32.51901698112488,154.95410203933716,0.47038803,359.4308454721141,45607.90366744995,164.4292185306549,50.5088849067688,294,21.350317282077597,9711,3.0285494327545166,52.85551571846008,503.3657548268111,150.75938539936053
3.6999332904815674,224.6976914672348,1.3130215e-09,-0.00227937,56.61237080605584,0.2799396514892578,922,54.1228753604997,0.0019112574,0.46911204,94720000,11.497928929134247,386.1483014012359,13.863612413406372,6.406631708145142,24.404452758533346,0.0005,162.2981300354004,31.97060775756836,155.5298719406128,0.46918267,353.6739959445208,45774.02972841263,166.11918544769287,49.159005880355835,295,17.764190874001628,12225,3.700083017349243,53.929442167282104,502.53736832411965,149.55630402585442
3.848202705383301,109.59408014872737,9.232837e-11,0.02627304,62.30409038764666,0.34274983406066895,961,60.17466720316076,0.01308067,0.4683813,95040000,11.470512659782177,371.5867734196847,13.40113115310669,5.7418131828308105,26.92155100713283,0.0005,160.68652510643005,30.495231866836548,154.53888702392578,0.46844485,335.40651991212013,45938.83028769493,164.79163241386414,49.38607931137085,296,18.89637678678258,11275,3.8483152389526367,54.73991799354553,483.88609437610086,145.41867664439175
4.080181121826172,113.80699069969543,-1.2505352e-10,0.020641021,58.79161273188793,0.23223638534545898,961,58.891877336068085,0.012809785,0.46763253,95360000,11.487660711956648,378.0792824521163,13.085635423660278,6.418409109115601,25.89497291421516,0.0005,159.6437177658081,31.09802556037903,152.8781247138977,0.4676463,344.85373695787797,46102.89492750168,164.05556416511536,47.161256074905396,297,18.556850665916347,11581,4.080545902252197,54.9109673500061,501.6500583073785,148.57112351474768
3.848269462585449,117.27723585861844,3.1053695e-09,-0.00012773878,64.83915810815262,0.24143004417419434,975,57.39140012470748,0.004049557,0.46672818,95680000,11.56052620549651,350.11337694540964,12.881348371505737,5.023202896118164,29.359525836391516,0.0005,158.27219033241272,31.460579872131348,152.89296650886536,0.46679515,343.3828466936976,46265.37653231621,162.46389055252075,47.20274901390076,298,20.270525574526033,10461,3.8484275341033936,54.79832649230957,497.5979410219852,148.3402157184029
3.7644715309143066,113.78598671600211,2.2067208e-09,-0.0030476868,52.852877606834326,0.26764798164367676,983,53.10786260255594,0.0020949335,0.4656551,96000000,11.528548972786023,348.9692790165081,12.61300539970398,6.516876459121704,23.54975440061064,0.0005,161.23858666419983,31.84880042076111,154.33393239974976,0.46577787,336.5092233956197,46430.74915957451,165.36179542541504,46.613728761672974,299,17.515232649695367,12559,3.7646164894104004,56.88858461380005,495.6587230451585,147.60919691438414
3.7770590782165527,114.55941885926413,3.5926645e-10,-0.0019108058,55.49375252698726,0.23778820037841797,951,53.760733559653744,0.0017649647,0.46469975,96320000,11.491801259734954,349.48056941837615,12.423864603042603,6.801033973693848,24.655390257874505,0.0005,158.4651312828064,31.57955312728882,151.33203434944153,0.4647946,342.8961974984376,46593.280503988266,162.51074385643005,46.12461018562317,300,18.030144842951476,12096,3.777219295501709,54.92685008049011,495.44240959714233,148.21836855751886
2.9781250953674316,109.5827732704021,8.3290014e-10,-0.0024023482,72.02115063852189,0.20261025428771973,983,54.13953050495753,0.0019674166,0.4635088,96640000,11.523047838113783,379.67560096733683,10.899576902389526,3.5083653926849365,33.117979935111315,0.0005,115.45822834968567,22.315192461013794,111.68909788131714,0.46358594,343.38713878566125,46712.15120220184,118.86007976531982,36.50350856781006,301,21.93380963434474,9579,2.9782402515411377,36.9981324672699,490.95188164222037,148.63227029115686
2.561462640762329,204.8185313510971,-1.7054997e-09,-0.0010720163,64.52324808651662,0.17878961563110352,970,53.957832501498174,0.0033610375,0.462237,96960000,11.490908419570818,347.4303524229089,8.862736225128174,4.073793649673462,28.940282448261424,0.0005,113.6399347782135,23.497533559799194,109.31581735610962,0.46227917,343.8689991353657,46828.568517923355,116.40954661369324,33.698405027389526,302,19.99187384045734,10615,2.5616095066070557,38.23414707183838,503.10785747051636,148.4496410755704
2.7154035568237305,114.20698788225836,1.5260941e-09,-0.0018462965,55.24883230212187,0.19827938079833984,979,52.211515487751726,0.0034840084,0.46120062,97280000,11.509687387130635,361.3976555995662,8.848075866699219,3.5146141052246094,24.34937978025844,0.0005,111.29086971282959,22.73366641998291,107.50156903266907,0.46125606,339.7751123965835,46942.72762012482,114.14735651016235,32.76491737365723,303,17.825272513233468,12257,2.715562343597412,38.229366064071655,495.08532428099943,148.47360559732206
2.5962159633636475,111.43105444307523,-1.0818224e-09,-0.0023943041,55.56386485373561,0.17491364479064941,943,54.749822903498874,0.002279652,0.46037307,97600000,11.435876915530969,382.97492312628907,8.668931722640991,4.19543194770813,24.133604095973222,0.0005,112.83694624900818,23.03361415863037,108.3696084022522,0.46051875,344.7104116008145,47058.32682132721,115.59239101409912,32.3100471496582,304,17.648738479129488,12391,2.5963423252105713,39.26796913146973,504.3637434242384,148.3007245122488
2.5246493816375732,135.27687234421373,-2.1404248e-10,-0.0014952674,65.3559019361386,0.1819777488708496,944,50.8427699101959,0.002818497,0.4594698,97920000,11.437323493271727,361.6386376831285,8.745604276657104,4.0327231884002686,28.713721242261638,0.0005,112.46744275093079,23.483495712280273,108.16872239112854,0.4596157,352.20655186106404,47173.559970378876,115.22572875022888,33.56410813331604,305,19.759677301492832,10883,2.524791955947876,37.7267062664032,498.41795986574516,150.22729761436335
2.6910107135772705,143.74304777588412,-8.785147e-10,-0.0009639745,62.0183269370681,0.164306640625,969,52.795307287732314,0.0031501963,0.45858493,98240000,11.525070100174208,374.6377340555417,9.164345741271973,4.3274195194244385,27.092802584731526,0.0005,113.8196930885315,22.274765491485596,109.24406266212463,0.45858392,344.35053336587293,47290.210282087326,116.64053082466125,33.2754340171814,306,19.022754334995756,11374,2.691337823867798,39.55354166030884,508.97978295238687,149.08542221947354
2.8818438053131104,112.7831480275764,-3.1269587e-10,-0.0018407912,50.23851377375722,0.15215206146240234,969,46.79626008186848,0.0020498456,0.45778766,98560000,11.302953874128184,380.2868298820562,8.459100246429443,4.666411399841309,22.02313030441117,0.0005,111.55264854431152,22.76090979576111,106.66431975364685,0.4580001,337.2776099433009,47404.79887843132,114.58215618133545,32.32053256034851,307,16.69218080581677,13325,2.8819830417633057,37.903461933135986,489.84354270836985,148.18406770042992
2.5227203369140625,166.68115599044398,-4.4650283e-11,-0.0020782044,50.17947440690092,0.2270195484161377,943,47.90727623796519,0.0019096363,0.45719117,98880000,11.428148389684411,385.2520370346742,8.856493473052979,3.7612686157226562,21.988961347494804,0.0005,114.27559518814087,24.57713794708252,110.229318857193,0.4573283,342.74493782814045,47521.81238985062,117.00627326965332,32.30788230895996,308,16.66837964272103,13346,2.522850513458252,39.628435134887695,497.7484006498557,148.66889439143975
2.45941424369812,141.6046813314435,3.9709215e-11,-0.0025340272,65.51428162540962,0.2167835235595703,941,58.08960417588915,0.0038591542,0.45653728,99200000,11.495483968092568,357.4556662116555,9.582114219665527,4.180698394775391,28.627718191613067,0.0005,115.3605306148529,24.114609241485596,110.82327628135681,0.45670617,352.4750691623799,47639.86484980583,118.04484343528748,32.77664637565613,309,19.688915115248104,10900,2.459562063217163,39.28456711769104,516.1379059181542,149.66509307637492
2.0836639404296875,111.44182964646842,-1.0792987e-09,-0.0018743929,67.99816484223747,0.22612810134887695,948,51.46683371612083,0.0021747723,0.4559266,99520000,11.37063649870175,372.3042219545547,8.85853910446167,3.7973756790161133,30.05375479206589,0.0005,112.51779103279114,22.580271005630493,108.42690443992615,0.45594218,355.115695297793,47754.63248586655,114.7522943019867,33.66079807281494,310,20.33510476627012,10404,2.083798408508301,38.377074241638184,501.31403971972355,150.9531906933158
2.7170090675354004,111.46117099936052,1.5089953e-09,-0.0015656677,55.139213587693206,0.22407078742980957,952,58.149118903216774,0.002002582,0.4551984,99840000,11.44012817196545,380.42404285798983,8.72548246383667,4.462888956069946,23.952098754108835,0.0005,113.60763740539551,23.370829105377197,108.86290907859802,0.45537865,344.8412316260225,47871.1038544178,116.46137070655823,32.44244575500488,311,17.541362291342878,12536,2.7173585891723633,39.15941667556763,511.9462673900115,148.92257343919914
1.5103106498718262,208.80427796626418,3.2638647e-10,-0.0022782243,49.549137712344134,0.13596534729003906,957,50.232865447189106,0.0020318455,0.45440933,100160000,11.459074742465958,359.2582446040579,6.0463032722473145,2.3640084266662598,21.811631106915925,0.0005,77.42994379997253,11.474271297454834,74.87779831886292,0.45454276,339.0434859267497,47950.260440588,79.14832901954651,27.762381076812744,312,16.570557781405427,13484,1.5106477737426758,25.846418380737305,497.09314476659745,147.9239265201776
1.508648157119751,213.20430141819278,-9.498964e-10,-0.001578976,41.92679346553784,0.1450185775756836,955,48.75491103356659,0.0018540204,0.45367718,100480000,11.45034604034901,355.0420095995606,4.096879720687866,2.728414535522461,19.332018362101977,0.0005,69.15307307243347,11.556681871414185,66.22227931022644,0.45394254,328.1714633225439,48021.0319442749,70.7652313709259,21.18011999130249,313,15.451798782232482,14750,1.5089836120605469,26.12502670288086,498.7274949180785,145.63176114792077


==> archive/rl/walker/dynamic-context-noise-seed=3.csv <==
Time-OuterStep,Step_1-MinReturn,LossBefore,LossAfter,Step_0-StdReturn,Time-InnerStep,Step_1-NumTrajs,Step_1-StdReturn,KLInner,Step_0-AveragePolicyStd,n_timesteps,Step_0-MinReturn,Step_0-MaxReturn,Step_0-PolicyExecTime,Time-SampleProc,Step_0-AverageReturn,KLCoeffInner,Time-TotalInner,Step_1-PolicyExecTime,Time-Sampling,Step_1-AveragePolicyStd,Step_1-AverageReturn,Time,ItrTime,Step_0-EnvExecTime,Itr,Step_0-AverageDiscountedReturn,Step_0-NumTrajs,Time-MAMLSteps,Step_1-EnvExecTime,Step_1-MaxReturn,Step_1-AverageDiscountedReturn
109.15750217437744,1.7166393250603356,4.3335735e-10,-0.025297634,8.54730526529864,12.290494680404663,6131,9.401665577321355,0.033663083,1.0,320000,-6.130082655891605,74.36850946192983,11.293622732162476,4.315976619720459,22.128002507681664,0.0005,100.46669459342957,13.564651250839233,83.79304027557373,0.9989186,30.568458435897377,211.71881580352783,211.7188127040863,30.573775053024292,0,20.30437115510568,7363,109.15768194198608,24.329352378845215,173.16133766563271,27.129694924017763
3.2423110008239746,-0.5423655168229595,-3.96735e-10,-0.027319765,9.75840912604436,0.2519083023071289,5426,15.254667557841776,0.04738464,0.99811244,640000,-6.120088834432743,69.14703711231058,12.152990102767944,6.254039764404297,22.869500636132496,0.0005,128.09655570983887,22.574474334716797,121.53454804420471,0.9973405,32.652409038076115,343.50136637687683,131.74436473846436,41.653987884521484,1,21.087612262582518,5837,3.2424490451812744,39.54484963417053,183.08446063464973,28.006598856408132
3.510293960571289,1.8991611461971576,-4.795964e-10,-0.00987387,11.482710354203794,0.2988095283508301,4169,22.03669707193493,0.08533114,0.9955458,960000,-6.7992768513416,152.1806640654861,11.367271661758423,5.670110702514648,24.01362862454192,0.0005,130.8532042503357,22.987875938415527,124.80934953689575,0.99518174,43.35075719739919,478.1451015472412,134.59674072265625,42.51701092720032,2,22.295342818023972,5135,3.510436534881592,42.81463980674744,179.43310596602885,35.14082370250641
3.6302146911621094,3.858600723787483,1.8761308e-10,-0.0061156154,11.830860864497637,0.23418498039245605,2163,44.84497537899554,0.026678955,0.9925539,1280000,-6.379569681488893,153.62933550184442,11.249322891235352,4.55169677734375,25.406981933896304,0.0005,134.51539492607117,24.82076334953308,129.67467260360718,0.99221027,95.73227820851166,616.6306936740875,138.47402787208557,43.30762839317322,3,23.34667612573045,4800,3.6305623054504395,45.11268854141235,259.89047380414905,63.22671928522396
4.041867733001709,8.051197931896185,-1.1759911e-09,-0.0039020078,13.341944825676402,0.32419395446777344,1829,40.56087170237825,0.012110829,0.9887161,1600000,-4.815936197031041,210.63577576007924,11.671353816986084,5.1515398025512695,25.95844712996794,0.0005,137.40707230567932,25.01570725440979,131.88681983947754,0.98849106,127.14542847761842,758.332484960556,141.69129586219788,44.04324197769165,4,23.76364875773915,4619,4.042203664779663,46.02010774612427,240.5535206405705,78.89735849725609
4.16589617729187,6.880341690472497,6.6924327e-10,-0.004048223,19.199252553414613,0.3481626510620117,1860,37.43959952344379,0.012170269,0.98503554,1920000,-1.650514458644564,215.50491040463007,12.248726844787598,4.936550140380859,30.80115807664545,0.0005,139.77237057685852,24.547385454177856,134.4460904598236,0.9848844,129.2338801376233,902.5928068161011,144.23286390304565,44.720003843307495,5,26.97220140271834,4303,4.166242837905884,47.581305742263794,242.0398760720987,80.95694575620432
3.907799482345581,18.88807186151733,-9.2218794e-10,-0.0014124085,25.6450438190528,0.25914812088012695,1873,28.020967269273207,0.013076345,0.9816894,2240000,0.6650427982966127,241.18819863987932,11.817770957946777,4.9940876960754395,34.35496403973566,0.0005,136.88106560707092,25.018624782562256,131.57961010932922,0.98103195,136.97295329742752,1043.5929265022278,140.98316526412964,44.37738847732544,6,28.689205147485424,4427,3.908159017562866,44.780465602874756,245.82790537058287,85.01837418580094
3.7697560787200928,14.544391743494499,-1.5879443e-09,-0.0028949026,31.60677967730563,0.2860901355743408,1711,36.74857614056247,0.014671341,0.97860986,2560000,3.0309827423933817,262.80153728714095,11.419077634811401,4.7969255447387695,36.8826742115325,0.0005,141.23285484313965,26.43962550163269,136.09817004203796,0.9781064,137.46684508198138,1188.8026640415192,145.18981313705444,46.197747468948364,7,29.58891621856956,4315,3.7699034214019775,46.79216241836548,242.17624200529502,82.98829796021217
4.085918426513672,15.741653315443147,-1.7150066e-09,-0.002001529,47.085214869559685,1.5116915702819824,1883,23.84905214322049,0.008347584,0.9758041,2880000,7.158850219329142,256.36515693153615,11.33651852607727,5.120453119277954,52.95373751459568,0.0005,139.58562469482422,24.45054793357849,132.90562796592712,0.97554225,139.19834371574225,1332.7392029762268,143.9014265537262,46.03707480430603,8,38.321914438464326,3621,4.086283445358276,45.1856484413147,249.23059484849392,86.18941656465321
3.7295093536376953,17.98905726827556,1.1542316e-09,-0.001045613,48.68251922288755,0.32160305976867676,1831,25.669746355247607,0.010340096,0.9737006,3200000,12.980108325973951,250.65387130951663,12.057934999465942,5.391846418380737,55.10001396608015,0.0005,139.23336601257324,26.132936239242554,133.45009994506836,0.9736131,140.41342733792877,1475.9212391376495,143.16806888580322,44.4451060295105,9,39.43667841403375,3697,3.729646921157837,45.31614565849304,253.41569626320606,86.14877520645312
3.649660110473633,16.62184243354171,-1.5459645e-09,-0.0014520888,44.16104015069055,0.31867218017578125,1770,28.9954236531314,0.0071491813,0.97166365,3520000,13.703384143490126,249.73901604290248,10.532882452011108,5.313266754150391,49.08603783363962,0.0005,141.36369729042053,26.641273736953735,135.5928008556366,0.9709762,141.97291175458983,1621.2018666267395,145.26624488830566,45.19448900222778,10,36.34592308075657,4281,3.6500260829925537,47.97065472602844,258.96440482350573,86.05208860819286
3.894564390182495,23.7636292080247,-5.3130966e-10,-0.00045716736,40.06987974543646,0.3139231204986572,1870,23.03239528936561,0.007294665,0.96940917,3840000,14.121591964667216,245.71902510213965,11.7508385181427,5.606159210205078,48.526754241738665,0.0005,140.30412817001343,26.35305404663086,134.31823444366455,0.96885854,141.01870665447115,1765.602553844452,144.36387085914612,43.14964413642883,11,36.639990137112086,4319,3.894906759262085,47.72680735588074,250.03416259507316,87.00634775648565
3.7303855419158936,17.981190788015574,-2.848078e-10,-0.00078155345,43.12161290973686,0.2883625030517578,1823,25.820443509289394,0.0099025,0.9676511,4160000,14.077350026754694,244.5304745850897,11.015928268432617,4.902798175811768,48.34516734970167,0.0005,139.7507448196411,25.926359176635742,134.50470399856567,0.9674902,140.6786712213394,1909.372433423996,143.75625157356262,44.025994300842285,12,36.25019536207967,4652,3.7308008670806885,47.709577560424805,256.3561751477537,86.4079554297218
4.091044664382935,17.986054842684602,7.9831813e-10,-0.0009471985,43.387043270428435,0.30910444259643555,1882,20.69675250737977,0.00915658,0.9661938,4480000,12.52758412496769,227.5490691070733,11.17486310005188,4.79372501373291,48.275397276656605,0.0005,135.2208957672119,25.51144552230835,129.9755036830902,0.96567774,141.57321412543283,2049.021447658539,139.57295179367065,43.030540466308594,13,36.38602042373187,4835,4.091179132461548,45.10282754898071,238.8565868634152,87.63080306855457
3.444568395614624,9.100546115241038,-8.320502e-11,-0.00084573834,49.03229391829664,0.3715376853942871,1898,22.40308152247214,0.008057965,0.9651401,4800000,13.987226901816346,218.18422770880423,12.137352705001831,4.896166801452637,56.72547688864706,0.0005,135.23048758506775,25.396910429000854,129.91406178474426,0.964858,140.61159542051604,2187.9890727996826,138.9582498073578,41.74687457084656,14,41.224436498526714,4279,3.4448843002319336,45.298869132995605,259.10121933697536,87.28948403407969
3.5378987789154053,23.485927909867303,-2.0203586e-10,-0.0009974318,46.018601194058206,0.40375328063964844,1845,22.58146351266704,0.010675663,0.96440136,5120000,11.587508038314846,250.76502073154785,10.906119346618652,5.143354892730713,51.95513202359143,0.0005,137.17977690696716,25.650481462478638,131.56628823280334,0.9640648,143.41205325520966,2328.964564561844,140.96843957901,43.575568437576294,15,38.43065361048431,4515,3.5380542278289795,46.383785247802734,256.3744123750242,87.9749671545618
3.7823240756988525,24.835153576206245,-3.573882e-10,-0.0026731435,43.79603124104344,0.2541673183441162,1891,19.84174878013177,0.01010599,0.9632489,5440000,12.696625964059297,231.34886303272907,11.32330870628357,5.47042179107666,45.875242894581135,0.0005,139.13290739059448,25.73285984992981,133.3600332736969,0.96285343,143.00460584600512,2472.13108754158,143.15828132629395,43.658841133117676,16,34.55643323000637,5032,3.78246808052063,47.340893030166626,223.75446056300478,88.4159393540247
4.06144380569458,11.144426800710969,9.2743047e-10,-0.0012977516,39.06845574434702,0.36966443061828613,1709,30.0406373440219,0.006806531,0.9617166,5760000,12.85745417780737,239.49128591444037,10.540504455566406,5.821059465408325,38.568709134354606,0.0005,136.9613482952118,25.82119083404541,130.67072296142578,0.9616163,148.52110162244128,2613.333978652954,141.19316124916077,42.62979459762573,17,30.01369499531303,5900,4.061574935913086,46.088369607925415,270.4828184685415,88.37610998845467
4.0596654415130615,19.45645494656492,2.622205e-10,-0.0020790799,35.912049733131454,0.3694624900817871,1809,22.060955053610613,0.011354077,0.95971537,6080000,12.981702303316155,230.28898977565274,11.129203081130981,5.077755451202393,36.6332466477357,0.0005,138.98697662353516,26.35155415534973,133.42379570007324,0.9594911,147.60986612419936,2756.602947473526,143.26221346855164,42.76502871513367,18,29.105153331774048,6230,4.059818983078003,48.082181453704834,251.32956800316413,89.5393646268427
3.579998016357422,23.97631642328991,1.951744e-09,-0.0010212454,53.20688334024391,0.28468990325927734,1731,28.917944759148277,0.0050938968,0.957497,6400000,12.720519450415008,256.98266499651754,11.677327156066895,4.907778263092041,56.12562261142979,0.0005,140.26297879219055,27.079401969909668,134.98066806793213,0.95713747,146.75272492262886,2900.7696948051453,144.14511966705322,44.29617238044739,19,39.831800261179424,4325,3.5803403854370117,46.3939893245697,253.2847592951957,87.90559141033494
3.914057493209839,21.09133932128939,1.0427904e-09,-0.001738484,46.31323100874284,0.27034926414489746,1676,34.90824953510648,0.007175442,0.9549826,6720000,12.745244359522722,227.10528614623294,11.398716449737549,5.550280570983887,45.55807713796813,0.0005,141.81656455993652,26.222606658935547,135.93650436401367,0.9544848,147.15559024333996,3046.7135050296783,145.9321436882019,44.30684947967529,20,33.803581353123725,5074,3.9143784046173096,48.73946022987366,263.2167738340996,87.2735076126501
3.7253687381744385,28.267390644081342,2.6696378e-11,-0.00196837,39.41667339456836,0.3756380081176758,1766,23.407515607137768,0.009358246,0.95197344,7040000,12.657196361275917,203.36096521701091,11.058173418045044,4.859249591827393,39.88695221002919,0.0005,137.65890979766846,26.69781255722046,132.3268599510193,0.9513995,150.93415403747358,3188.24666929245,141.5263111591339,42.358335733413696,21,31.04331901366756,5794,3.7258474826812744,46.81693482398987,280.7922109317856,90.47630401435148
3.9876043796539307,23.144579680768928,-2.3652083e-09,-0.0013111911,38.56200974422663,0.3823721408843994,1652,32.8455218636576,0.014321348,0.9492989,7360000,12.666437348361987,253.4249877675183,10.779004335403442,5.2682740688323975,37.765077714312895,0.0005,139.01187300682068,27.54606819152832,133.3056628704071,0.9489994,152.73736677236715,3331.4638249874115,143.18711709976196,43.685256481170654,22,29.619066056466796,6120,3.9877374172210693,45.71089577674866,264.45215927102515,89.36095234250523
3.6513967514038086,28.64369216253221,9.309642e-10,-0.0019909656,43.26114640393174,0.2666034698486328,1682,25.833340158576462,0.007145868,0.94709533,7680000,12.558272508922355,247.91520729659933,11.126070499420166,5.052254915237427,42.626033750343076,0.0005,139.4994034767151,27.370163440704346,134.1257724761963,0.9468904,154.78451273263246,3474.815306663513,143.3395094871521,42.69277381896973,23,32.375805116803704,5494,3.6517486572265625,47.57072162628174,272.78928740243634,90.8163386296791
3.6318984031677246,20.72205428003335,1.1492288e-09,-0.0012084674,50.77180187675438,0.492114782333374,1579,34.37925675666878,0.008140295,0.94536895,8000000,13.192365795135943,234.13630229192165,11.491169929504395,4.417828321456909,49.27535300974489,0.0005,140.57990860939026,25.621264696121216,135.61674904823303,0.9453937,155.81190842480999,3619.1980350017548,144.36119103431702,44.097736120224,24,35.65538754931871,4880,3.6322543621063232,48.95155096054077,270.39759972932126,89.46944882278218
4.011492490768433,26.232651461833644,-9.511973e-11,-0.0025353073,42.4011529513923,0.19166040420532227,1673,24.076823677904958,0.010033781,0.9437517,8320000,12.807011729073505,211.35760501782406,10.927489995956421,4.0955727100372314,41.042389368152506,0.0005,140.66381669044495,26.982298374176025,136.33157467842102,0.94349176,157.22862121720416,3764.192659139633,144.98055338859558,43.91005086898804,25,31.408623491124978,5698,4.011643648147583,48.65887951850891,258.31328697231476,91.97803314687086
4.177418231964111,21.05826882309309,4.909308e-10,-0.0013313316,42.12312146750433,0.4107680320739746,1529,34.11458566283328,0.0061963974,0.94189966,8640000,12.857081446160512,214.08917161795105,10.846749305725098,4.9346842765808105,38.72438093369173,0.0005,141.30268597602844,27.896347284317017,135.81503915786743,0.94133914,161.94141602122286,3909.9568643569946,145.73878455162048,43.613470792770386,26,29.660394356365355,5976,4.177566051483154,47.65434741973877,274.1141965221397,91.4584721212952
3.9491584300994873,33.520887274259195,1.8553467e-10,-0.0032565964,42.79314903270432,0.3219020366668701,1537,29.26705318718184,0.0070010955,0.9399453,8960000,12.88616390962785,195.27189517206375,11.793019771575928,4.8145225048065186,40.55156024028998,0.0005,142.64978170394897,26.656600952148438,137.43355226516724,0.9396439,164.9164383883969,4056.7889189720154,146.80182480812073,44.266547441482544,27,30.94257786150946,5726,3.9495127201080322,49.03673267364502,277.47823045709237,92.98199742387591
4.160163879394531,29.53090603437484,-8.5743385e-10,-0.0017712342,46.52026505234811,0.38010168075561523,1499,31.475242682750004,0.0033251191,0.93783337,9280000,12.880080291080562,238.76636911950948,10.866528987884521,5.17230486869812,43.812259071951885,0.0005,139.35208988189697,27.083468198776245,133.75894856452942,0.9375009,165.6376076164827,4200.602165222168,143.79646921157837,43.22432518005371,28,32.56570163218544,5269,4.160317659378052,46.76067304611206,283.79013869452666,92.49778121850566
3.692126512527466,26.151246380839673,8.1365714e-10,-0.0026437906,41.59725314920491,0.42067718505859375,1478,32.87238695409251,0.0075844764,0.93557173,9600000,13.574142027122978,204.0629616943722,10.83847188949585,5.422104597091675,39.353628053086304,0.0005,139.5592074394226,26.54849624633789,133.65956282615662,0.93512547,167.62976521625828,4344.022861480713,143.40418815612793,41.8749361038208,29,30.22764032660446,5763,3.692258596420288,48.432708978652954,276.217789916738,92.99386406946078
3.5525286197662354,29.333381042603428,2.6926467e-10,-0.002319427,46.11363701755976,0.39694833755493164,1430,33.85069069687066,0.007024414,0.93321395,9920000,12.479460555839385,219.7995439103152,10.486063957214355,5.593182563781738,41.0133757016644,0.0005,142.2505738735199,28.329774379730225,136.19610476493835,0.93264365,168.69944179170227,4490.13561296463,146.1059432029724,44.23859262466431,30,30.60398355465967,5657,3.5526747703552246,47.47056794166565,282.8769354749446,92.61357859716567
3.7483479976654053,31.275585200366596,1.0036638e-11,-0.0015372781,44.494969436520385,0.24935293197631836,1429,34.0231970864631,0.0067401803,0.9310861,10240000,13.030114851818116,223.34958227895794,10.431469917297363,5.230441331863403,39.47857137944379,0.0005,141.55572247505188,27.251632690429688,135.9586501121521,0.9305267,171.72841832119892,4635.659702301025,145.5126829147339,42.5236120223999,31,29.733919925800233,5835,3.7494935989379883,50.337016582489014,283.43386178255804,93.78535936699556
3.744420051574707,40.77528372192853,-2.129783e-09,-0.0016735102,39.24540770852962,0.2564370632171631,1460,31.108066832328593,0.008022727,0.929629,10560000,12.715804870378683,223.85939252550446,10.40967345237732,4.774437665939331,36.362421484700214,0.0005,137.48085761070251,27.008716583251953,132.3990478515625,0.9291698,170.62202769721006,4777.0448043346405,141.3244104385376,41.36479926109314,32,28.29914000986742,6209,3.7445790767669678,48.18221998214722,277.2982585268211,94.49482476746589
4.140498399734497,41.76423373701698,-7.466966e-10,-0.0021563754,43.636846581369575,0.32892394065856934,1476,30.363081074399116,0.004966101,0.92798406,10880000,13.467474864999526,232.3676075799468,11.286211729049683,5.129859447479248,39.34170753432761,0.0005,140.8275444507599,26.80892586708069,135.3209512233734,0.927447,170.77325552632627,4922.304921865463,145.24441599845886,43.25502967834473,33,29.76960348373137,5852,4.1406402587890625,48.6081018447876,281.80209796272396,94.80579133908448
3.860306978225708,27.53790961518208,-2.6119507e-10,-0.0027740325,46.79377077122491,0.27863550186157227,1423,33.53984827546755,0.007462716,0.92597777,11200000,12.592713499029458,220.23838027006354,10.792345523834229,5.679409503936768,40.92542772902552,0.0005,143.43223309516907,25.903541326522827,137.41760897636414,0.9255825,172.65075658655613,5069.710232973099,147.3922803401947,44.95632886886597,34,30.323632151040325,5662,3.8604736328125,50.8168568611145,279.82099363784266,94.4357923207787
2.98189115524292,36.070381199269086,4.7116666e-10,-0.0016936582,32.862850406202206,0.361112117767334,1323,38.49455345327069,0.007066948,0.92401534,11520000,12.343120136415179,221.59184561382048,10.756349325180054,5.271239995956421,29.60160968360725,0.0005,143.76269435882568,27.9797146320343,138.06925916671753,0.92353934,177.7446850026674,5216.701986074448,146.9306664466858,41.470356941223145,35,24.036201019429267,7418,2.9820380210876465,52.2428994178772,285.8326870074216,94.72714313606807
3.544285774230957,25.567726554319176,3.3184772e-10,-0.0019426278,47.71405489135744,0.3899557590484619,1371,43.595214464802794,0.0068741543,0.92172754,11840000,12.840020654318813,238.3927678469836,11.429459810256958,5.390629529953003,40.07314170019889,0.0005,143.27514600753784,28.699655294418335,137.43514156341553,0.9210377,170.5838085170107,5363.782231807709,147.0693199634552,41.70112061500549,36,29.484085445428203,5679,3.5444228649139404,49.810179710388184,278.02675881247666,92.3896306578373
3.6101953983306885,24.637586993674773,8.153974e-10,-0.002158676,43.368074766517246,0.30606746673583984,1331,45.556795578033494,0.008768266,0.9194388,12160000,13.797836590058502,227.19818744056363,10.911594152450562,4.5810956954956055,38.23346904032308,0.0005,142.42367887496948,29.02527618408203,137.42074632644653,0.9190141,175.30637054989097,5510.099445581436,146.30862712860107,42.710045337677,37,29.014343294605123,5871,3.6105167865753174,49.22553730010986,281.41354855304945,93.21710864674287
3.56854248046875,46.50304466580381,9.049125e-10,-0.0033876176,46.80569509157765,0.3634014129638672,1430,30.67491679076133,0.008731891,0.91697437,12480000,13.445473564577417,214.41540066087558,10.581912994384766,5.409712553024292,43.362898112710624,0.0005,140.94563627243042,26.38230299949646,135.12274551391602,0.9165218,175.72822916870038,5654.760403633118,144.62030410766602,44.104966163635254,38,32.30168616704353,5353,3.568870782852173,48.547444343566895,279.17684590853804,95.90760510108838
3.451261043548584,33.616005532409915,2.975841e-10,-0.001868117,57.5882913108987,0.421184778213501,1357,33.24762900051697,0.012086029,0.9145269,12800000,13.124427739618058,252.26600338455444,11.170103788375854,5.032665491104126,53.566902025321156,0.0005,141.43722224235535,27.448809146881104,135.89036226272583,0.9141632,178.07204013503946,5799.946338891983,145.17847299575806,42.509764194488525,39,37.17424377580405,4513,3.451603889465332,49.33668756484985,281.8725451568481,95.15244996117953
3.4434401988983154,37.50651803383742,-2.0747437e-09,-0.0017972647,42.77035926315286,0.25154757499694824,1358,33.746159141376125,0.009362979,0.9116821,13120000,12.514668396758733,220.96695817872546,10.739591598510742,5.403486013412476,36.89229758805412,0.0005,142.1583857536316,28.93936538696289,136.41865158081055,0.91117,179.8386409636479,5945.770486116409,145.8124282360077,41.46113967895508,40,28.144295408220703,6206,3.443549871444702,49.872493267059326,282.7769388941029,96.61383825965028
3.2829678058624268,43.858040425371875,-8.845669e-10,-0.002461465,44.04226231109246,0.22458767890930176,1314,35.55720075177558,0.005511188,0.90857124,13440000,12.726450326601505,242.91859048160998,10.53357195854187,4.414059400558472,37.95748324786562,0.0005,139.08891987800598,27.825656414031982,134.37823510169983,0.90817076,183.24818829364804,6088.396942615509,142.61944103240967,40.828664779663086,41,28.720379405033125,6016,3.2832839488983154,49.55576014518738,282.5345711102285,96.83868382264157
4.0634095668792725,33.40965034129777,-8.537434e-10,-0.0022193643,56.90321479759788,0.2692282199859619,1254,41.52878357091216,0.0065212646,0.9054547,13760000,12.973841532611488,250.69229558053473,11.392396450042725,4.802309989929199,49.97015908293921,0.0005,144.74871587753296,27.95060110092163,139.61834120750427,0.9050041,184.0245474115107,6237.472898483276,149.06771802902222,43.05600643157959,42,34.61129774468233,4702,4.063758850097656,51.88301396369934,281.7993109163908,95.15434872242
3.4472644329071045,31.316565766109097,-3.1286243e-10,-0.0024675287,53.95861786736506,0.3261411190032959,1320,33.4674606775937,0.00673304,0.90194005,14080000,12.891397735907491,241.02900411594348,10.128369569778442,4.1233971118927,47.90487086084189,0.0005,140.28849005699158,27.713245153427124,135.73198890686035,0.90143037,183.13780433195066,6381.475972890854,143.99303817749023,42.42930316925049,43,33.91164127689566,4921,3.4474148750305176,49.90270972251892,284.84476263311035,96.70138796279655
3.7293343544006348,38.233951533526344,-2.2638232e-10,-0.0016642429,49.58711732805663,0.29770994186401367,1271,35.203140184588065,0.0053025456,0.8984762,14400000,13.510465843804631,232.9833800211916,10.822192668914795,4.7172815799713135,41.68776024572614,0.0005,145.78272581100464,29.53266453742981,140.70985054969788,0.897959,188.6293692270448,6531.291390419006,149.80155849456787,42.17962908744812,44,30.37608636150783,5536,3.7296924591064453,52.80333757400513,283.2470951161509,97.88197286781691
3.8704140186309814,35.287900603431005,3.2226738e-10,-0.0022640855,40.14319066842051,0.3900790214538574,1245,39.271812645013284,0.007970847,0.8952466,14720000,12.803479019158264,244.46029182183392,9.80634617805481,5.3581318855285645,32.80312422290975,0.0005,146.12605452537537,28.746951818466187,140.28467559814453,0.894567,189.36153941432062,6681.546952486038,150.23262286186218,42.80123329162598,45,25.437498262530706,6840,3.874258279800415,53.30120825767517,284.38471960200513,98.12402710356339
3.7170116901397705,36.1237941885203,-1.9701832e-10,-0.0023322413,50.895303228208924,0.39113426208496094,1270,33.47997575334748,0.009612006,0.89171696,15040000,12.877361065748758,231.0219056607584,10.854736566543579,4.689279079437256,41.92277050189085,0.0005,142.7631585597992,27.80453848838806,137.529314994812,0.8915398,190.25565576069346,6828.288228750229,146.73397517204285,42.33972191810608,46,30.29762478649813,5602,3.717350721359253,50.7535765171051,286.4173783940961,98.46151524438937
3.611996650695801,33.247885664942174,3.105754e-10,-0.0016210196,52.14299748475297,0.3711435794830322,1214,36.367458682237924,0.008301953,0.88821805,15360000,12.43933699909724,247.3028548605913,10.246267080307007,4.815831661224365,40.89430482050754,0.0005,146.7038335800171,28.889692544937134,141.45815086364746,0.8878671,191.91114370330183,6978.824686527252,150.52658939361572,43.84601330757141,47,29.25409890461392,5755,3.612354040145874,52.90277886390686,286.14623027670336,97.74483789236243
3.632307529449463,34.87811417612119,-4.0559037e-10,-0.0024673173,49.445045715028236,0.2820718288421631,1125,43.61436118970467,0.0048191287,0.88520503,15680000,12.621124165980499,260.0693927584584,11.4690580368042,5.360192060470581,36.48782060252953,0.0005,147.90314197540283,29.9029541015625,142.20266318321228,0.88479406,196.6168373916889,7130.511403799057,151.66240167617798,43.156208753585815,48,26.519954853330614,6494,3.632451295852661,52.05934691429138,286.0690509618886,97.23938193127215
3.020310401916504,35.551652373170626,-1.2268116e-10,-0.0017506215,46.49146721336558,0.3104524612426758,1168,36.47520841150097,0.003794639,0.88300246,16000000,12.635379806669714,256.09307413344374,10.502304315567017,5.280688047409058,35.286051462424226,0.0005,145.9654905796051,28.549214601516724,140.3299582004547,0.88270485,198.4780185636089,7279.738945245743,149.2177426815033,42.89108180999756,49,26.243057805255702,6628,3.0204594135284424,52.85898518562317,285.96715981113215,99.5185868501696
3.9555702209472656,38.24417142211782,1.7941876e-09,-0.0022685768,35.8117163862651,0.5310025215148926,1146,37.28074214250204,0.009361972,0.88089085,16320000,11.727027178646507,234.12816349319388,10.418217182159424,6.585201978683472,28.08597035377945,0.0005,147.73435640335083,29.188652276992798,140.5466754436493,0.8804087,202.19983606506295,7431.610301733017,151.8604393005371,42.57171010971069,50,22.472548812196038,8098,3.955927848815918,52.618752002716064,286.5249052051694,100.97876221516634
3.8632593154907227,34.200809426665785,-3.163525e-10,-0.0019389826,40.18030689886447,0.3625493049621582,1089,40.09610312209341,0.005214563,0.87826264,16640000,12.476975495180378,270.3918529601319,11.855936527252197,5.433132886886597,29.96547766581183,0.0005,149.93440341949463,28.27190613746643,144.04436349868774,0.87787807,204.48428647200316,7585.640890598297,154.01758193969727,43.862616777420044,51,23.24874638392407,7674,3.863576650619507,53.88015794754028,285.1070137403313,100.36445118419873
3.4886374473571777,57.867532286211855,-8.8189056e-10,-0.0012751005,48.53366037595058,0.37708067893981934,1142,32.74165322661325,0.0053558326,0.875442,16960000,12.498978288610004,239.7721010278219,11.171798944473267,4.984767913818359,36.419800090367296,0.0005,145.63657593727112,29.211901903152466,140.22417330741882,0.87530077,202.7044315386367,7735.094626665115,149.4455578327179,43.28705906867981,52,26.70366414958756,6475,3.488776683807373,50.58379530906677,283.4207481043301,100.68317605632953
3.5144577026367188,43.82713750773056,4.2789355e-10,-0.0023368655,44.7142350831435,0.28775787353515625,1179,32.78045558191176,0.006886156,0.87259823,17280000,12.456859122092272,261.36173097836433,10.919394731521606,5.333775043487549,33.41227384524824,0.0005,147.05803775787354,28.73113203048706,141.38918781280518,0.8724026,201.9447581805276,7885.903187036514,150.79330468177795,43.67850041389465,53,25.180473467720326,7061,3.514592409133911,52.347938776016235,282.4514599328132,101.32956093193235
3.827071189880371,51.051090542692535,-4.746233e-10,-0.0018130194,43.87918108983332,0.321885347366333,1137,33.78562554196293,0.007124482,0.8693896,17600000,12.420097478101727,248.98269227022163,11.487194776535034,6.602279186248779,31.525667933893992,0.0005,148.82123494148254,29.267399549484253,141.84799242019653,0.869162,203.6508878037796,8038.933478832245,153.01794362068176,43.88663387298584,54,23.827379234338142,7407,3.8309080600738525,51.83310413360596,281.43911576722326,101.0962225459097
4.003145217895508,35.24356713713323,6.473345e-10,-0.0020104537,39.3749968517999,0.3249368667602539,1026,39.08280336996038,0.0057414514,0.8660847,17920000,11.817025165436236,266.60553952454904,10.859367370605469,6.109354734420776,28.059128957986914,0.0005,153.99436902999878,30.26314687728882,147.5074245929718,0.8660156,212.50026175719532,8197.274411439896,158.31810474395752,44.83430027961731,55,21.868077495124606,8274,4.003499269485474,55.66796040534973,285.93053885219246,101.1277030597099
3.731799840927124,50.12955387578495,1.1542264e-09,-0.0019754986,45.04396519505188,0.28385305404663086,1042,32.162337040631805,0.007453571,0.86315215,18240000,11.751360209778568,268.5324990518751,11.07697343826294,4.984293699264526,31.923874027213007,0.0005,147.81233263015747,29.250583171844482,142.43432927131653,0.8629142,212.51787023059296,8349.22085428238,151.92206072807312,43.70933794975281,56,23.954654145715033,7448,3.7866151332855225,52.88021755218506,280.7836356428385,101.42610009914092
4.0177271366119385,117.74992761856863,1.0192152e-09,-0.0021356298,48.687281130391774,0.29485130310058594,1173,27.180247884852058,0.010640485,0.86062765,18560000,12.423639003560643,231.82506585906947,11.163901090621948,6.235020875930786,34.372536729709026,0.0005,146.8316671848297,29.06370449066162,140.1365351676941,0.8605021,203.3937864596288,8500.414015293121,151.14094591140747,42.56411790847778,57,25.16791859318179,7059,4.017874479293823,51.65120458602905,278.74664564177783,101.72545020926987
3.3193070888519287,53.96349542892201,-2.7292918e-10,-0.0013229648,46.488896558080455,0.29764604568481445,1044,33.24246654614042,0.005267733,0.8578542,18880000,11.816318936654593,247.50493689684805,10.991909742355347,5.062888145446777,32.1285191213138,0.0005,150.84302043914795,30.74729013442993,145.42244672775269,0.85780984,213.81373595261542,8654.699907779694,154.27707433700562,42.431147813797,58,23.82542453922576,7443,3.31941556930542,55.180471658706665,284.83942826868963,101.82689886336063
3.2502803802490234,58.75532279182895,1.8021564e-09,-0.0019767287,61.65334945411582,0.25106310844421387,1140,27.92145162203063,0.009969527,0.85516095,19200000,12.585562224066539,248.26236663308546,11.099178791046143,4.248793601989746,45.926385979429305,0.0005,147.03995370864868,28.6789231300354,142.4498839378357,0.85495615,203.87954020013328,8805.27517580986,150.56866335868835,45.07550311088562,59,30.762690005788464,5346,3.2503862380981445,52.04951572418213,284.99743996326214,100.43761129577659
3.9178178310394287,78.57464179540706,-2.4168567e-09,-0.0022082033,31.680501650401904,0.28976988792419434,1040,30.940744254650653,0.0077753216,0.85272205,19520000,11.613566307980934,236.66952822175168,10.956072330474854,6.683988094329834,23.77473693436555,0.0005,150.6453742980957,30.20008897781372,143.6041910648346,0.8526307,216.86125120067814,8960.171240091324,154.85591197013855,42.726874113082886,60,19.58054147578293,9783,3.9179813861846924,53.793742179870605,289.94004949076304,104.02974473622245
3.812117576599121,49.21252946977193,-8.6258733e-10,-0.0014061299,33.72580810312537,0.30219483375549316,1017,32.5704844417303,0.006037204,0.8501858,19840000,11.54472566105195,242.83204479102977,11.345864295959473,5.9959728717803955,23.77995505864639,0.0005,149.08566856384277,29.97823143005371,142.67111039161682,0.8502332,218.2377053687988,9113.421845912933,153.1643500328064,43.59431457519531,61,19.27998844540006,9899,3.812446355819702,52.30634546279907,290.44892927668315,103.63416587564494
3.5491740703582764,121.96992751186266,1.4366366e-09,-0.0016067718,41.0062622351319,0.29772448539733887,1080,27.317382475881594,0.005458579,0.8474427,20160000,11.550500246665216,231.75044609667702,11.170031547546387,5.710224866867065,27.28899184981967,0.0005,148.6683747768402,29.719258546829224,142.52622365951538,0.8473555,214.77269847862772,9265.916647911072,152.4881181716919,42.27438473701477,62,20.99284697866873,8800,3.5495176315307617,53.91233849525452,288.71426149638796,103.77140085548324
3.785640239715576,86.7629252916578,-3.0414377e-10,0.005820459,31.547503245875355,0.24841952323913574,1073,29.23186206187803,0.015190551,0.84470034,20480000,11.66905071213606,237.39788778010185,11.054364204406738,6.229953050613403,22.237400857864237,0.0005,149.2492949962616,30.585378170013428,142.70195770263672,0.84479886,215.70997258953264,9419.232349157333,153.2824466228485,42.02779579162598,63,18.316686161739188,10669,3.7860233783721924,53.38719058036804,288.50821172514577,104.72224372106184
3.7177603244781494,138.4870627877739,-3.0766106e-10,0.009280962,36.94568848233191,0.5724964141845703,1081,29.63028766743622,0.0170458,0.84212345,20800000,11.528063465190845,210.9753956886957,10.754238605499268,5.800145387649536,24.367873678249254,0.0005,150.98057651519775,31.50002360343933,144.4310154914856,0.84222996,215.73608556061558,9574.163368463516,154.92019963264465,43.44914484024048,64,19.28654260454665,9898,3.7179067134857178,52.883957386016846,285.3983978309349,103.54474788925477
3.723687171936035,95.90240782281114,-1.5591034e-09,-0.0031786715,53.5865767780497,0.327625036239624,1162,30.06777441701445,0.005731148,0.83962476,21120000,11.62011641088964,215.20531868362957,11.362938165664673,4.942137241363525,35.327394867326795,0.0005,144.25063347816467,28.60180401802063,138.863840341568,0.83972967,205.9594583406159,9722.416404008865,148.24395370483398,41.20482087135315,65,24.871117584764495,7086,3.723818778991699,51.79959011077881,293.4038133115016,101.33772732625162
3.860879421234131,95.65980932482569,-2.0719497e-10,-0.003070856,38.719505940585314,0.2873251438140869,1141,34.75002130876844,0.007642378,0.8376644,21440000,11.505155786103312,225.137510899967,10.403299570083618,5.734523773193359,24.953234663202757,0.0005,144.90581107139587,29.41689419746399,138.77936339378357,0.83808595,209.56584892198143,9871.441514730453,149.01096391677856,43.44558548927307,66,19.516041145466716,9737,3.861222982406616,49.897727251052856,288.22615148451337,102.75606351441657
3.7990965843200684,136.83049206294493,2.642615e-10,-0.0028235244,33.47343867331838,0.5314075946807861,1122,33.9799980027742,0.0061271177,0.8355015,21760000,11.601016284651656,233.796743350664,11.712141513824463,5.85832142829895,22.52754264335427,0.0005,147.6642575263977,29.678585529327393,141.19195652008057,0.8356429,213.37361611421187,10023.235200166702,151.77419447898865,42.19206881523132,67,18.33187349341839,10649,3.7992188930511475,51.62430453300476,294.62019377585915,104.64212975204983
3.195624828338623,137.44083425553927,1.1044967e-09,-0.0030401363,45.329472721524745,0.3455805778503418,1141,31.646909610682005,0.007430437,0.83326274,22080000,11.539175508035049,270.6078724825169,11.264481544494629,6.498259782791138,28.01405989705845,0.0005,150.21206641197205,29.68433403968811,143.24039578437805,0.83332485,217.4157171426452,10176.944036006927,153.69022822380066,44.09374952316284,68,20.907086557872123,8845,3.1957924365997314,52.52696347236633,293.9164207840402,105.70927223811279
3.6070940494537354,135.30077796187268,-1.4736241e-09,-0.0023303619,43.467769699666114,0.3612246513366699,1104,27.107964606829146,0.006658745,0.83087724,22400000,11.501178512672837,276.9156339514031,11.261370420455933,5.074545383453369,26.275116766612673,0.0005,149.98336267471313,29.765103816986084,144.48674392700195,0.8310456,224.31192489107548,10330.783587932587,153.8273801803589,43.758498191833496,69,19.8873098240025,9515,3.637282133102417,53.83289861679077,294.34006363441836,107.97841431558639
3.8029119968414307,139.51965123033708,1.4210472e-09,-0.0031045931,44.580428095725885,0.3500480651855469,1141,24.56800656793737,0.0062770573,0.8283281,22720000,11.474663085508418,258.7070538553077,11.05216908454895,6.165235757827759,26.69610011212361,0.0005,148.41499066352844,28.181614637374878,141.81910920143127,0.8285732,223.91172958984222,10483.269070386887,152.46688055992126,44.3428099155426,70,20.123439714414317,9432,3.803257465362549,52.260520935058594,282.19726091757485,109.28014237531839
3.9086029529571533,134.5770314480399,8.1079216e-10,-0.0019313921,59.88311618528583,0.34491419792175293,1177,22.755028070932294,0.008718757,0.8253982,23040000,11.48075177578736,251.9656807985368,10.954830884933472,3.5771329402923584,37.1657228460309,0.0005,145.2581090927124,28.82579255104065,141.08418536186218,0.8252121,224.0816827958437,10632.761752128601,149.4140191078186,44.465458154678345,71,25.336973281606685,6949,3.9089434146881104,51.099597692489624,285.97556418408163,110.05076108457072
3.975766658782959,134.91340116191662,-1.5738495e-09,-0.001365697,39.01832144379865,0.44615960121154785,1141,25.635661452571917,0.0090059135,0.82236713,23360000,11.538818143646006,256.3868690880136,12.097710371017456,5.437833786010742,23.446340477501064,0.0005,145.85103368759155,27.65733790397644,139.89274859428406,0.82259965,224.27563995106348,10782.876957416534,150.10796904563904,43.6280083656311,72,18.486529870250568,10563,3.975921630859375,50.40657019615173,293.67386387054825,109.9359405836376
3.6269102096557617,142.01938932190302,5.893502e-10,-0.0018087699,37.7179865954131,0.4023103713989258,1046,23.21875085814008,0.0054304707,0.81925267,23680000,11.529696398790433,250.69265947035572,11.198869466781616,6.364006042480469,22.869407168141333,0.0005,150.6118128299713,28.427849292755127,143.77035880088806,0.8193301,233.09654669957717,10937.498501300812,154.5590786933899,46.04511380195618,73,18.24613573364949,10908,3.627258062362671,52.136717319488525,290.4477714262853,110.89119153228728
3.991436719894409,140.979443221708,-2.2983193e-09,-0.0014475439,52.163223527062506,0.22108793258666992,1134,20.040701463532244,0.009336856,0.8167647,24000000,10.840967942325927,248.4329905393741,11.803383111953735,4.636817455291748,30.028336659945246,0.0005,143.41324949264526,27.823199033737183,138.48304510116577,0.8168181,227.649602897471,11085.234117031097,147.7217357158661,45.46829390525818,74,21.709290247387866,8708,3.99178409576416,47.62534761428833,299.02651484180274,111.68096654024707
3.1994094848632812,137.06143776604307,5.3624427e-10,-0.0015504899,38.51664791072999,0.2794167995452881,1109,20.488411893621855,0.007902725,0.815115,24320000,10.685909997494711,284.1864360254661,11.95563554763794,6.116892576217651,22.962991416930098,0.0005,144.23812294006348,26.33668303489685,137.69275665283203,0.8151629,226.1061321427455,11232.837938308716,147.56012678146362,43.634926080703735,75,18.28116072532079,11034,3.1997547149658203,49.49625635147095,292.12066362373383,111.93907870727267
4.072751998901367,137.0464187103319,1.7556552e-10,-0.001793155,43.579382221455646,0.3041715621948242,1159,23.315053229519936,0.004489905,0.8140899,24640000,11.497567053076551,231.4705188322757,12.098007202148438,6.697831153869629,25.045574250680026,0.0005,142.29993891716003,25.59347653388977,135.18367791175842,0.8142661,223.87068892196427,11379.52870965004,146.65312361717224,44.106842279434204,76,19.27006162347666,10376,4.073113441467285,47.641918420791626,288.284579372931,111.97427629967697
3.4912917613983154,137.38929303336377,-1.3739135e-10,-0.0023515206,52.576515490172206,0.37003087997436523,1187,20.152326360394724,0.0066101635,0.8125865,24960000,11.529091972184098,233.97200154822588,12.208600997924805,5.387862205505371,29.855258955969422,0.0005,142.06992173194885,26.030629873275757,136.23201036453247,0.8126313,223.96251657481014,11525.326959371567,145.7384853363037,45.300530672073364,77,21.613920425718682,8883,3.49143123626709,46.518104553222656,293.482157047185,112.5601590456193
3.9117536544799805,140.0422358142449,7.915032e-10,-0.0024376528,52.787569901058916,0.3359217643737793,1193,21.08021791565913,0.00421997,0.8106715,25280000,10.676154594008585,232.5275995299026,12.496360063552856,6.078910827636719,29.649668984130678,0.0005,142.7857015132904,25.19647741317749,136.20309042930603,0.8107315,223.8181356886901,11672.301080226898,146.95985102653503,45.80346632003784,78,21.415194667465403,9150,3.912137269973755,46.770416259765625,289.50112278893135,112.8110624770973
3.521075963973999,138.6578710362074,-8.0131857e-10,-0.0008681362,52.652431959657456,0.3971247673034668,1215,19.95829845944747,0.0084316535,0.80830437,25600000,10.817578807611996,262.89476322526184,12.074500560760498,6.012136936187744,29.674704533721318,0.0005,141.68299174308777,25.451964855194092,135.20585465431213,0.8083508,222.8118592959742,11817.810159683228,145.50081706047058,45.94102334976196,79,21.46604066174498,8998,3.5214102268218994,46.019514083862305,289.93491879012487,112.85454086187863
3.578293561935425,140.1269781386617,-2.5646405e-09,-0.002005806,52.27985764900804,0.4495868682861328,1185,21.468471410332405,0.0051485603,0.80611736,25920000,11.558197721988725,240.9068026512963,11.933319568634033,4.75200891494751,29.191624006159227,0.0005,144.86103439331055,26.787558794021606,139.56583642959595,0.8060518,226.32749658635515,11966.571959495544,148.70047307014465,47.852768421173096,80,21.131060829898093,9076,3.5784051418304443,47.50046443939209,290.34639783873524,112.89255430466817
3.946481227874756,141.86000995474063,-1.1560404e-09,-0.0028217686,57.4248714193328,0.3053700923919678,1205,21.62392591353215,0.007216704,0.8038818,26240000,10.66006063645819,242.36011612958498,13.045567989349365,5.1517722606658936,32.41205803947377,0.0005,143.98432731628418,26.552387714385986,138.42199158668518,0.80383676,225.56442704895633,12114.885945796967,148.30747938156128,47.04915475845337,81,22.69934409428237,8275,3.9468300342559814,46.22191381454468,284.9924899999654,113.11094773225872
3.8267672061920166,102.77956692441226,-6.0939415e-10,-0.00028398578,51.82198467319549,0.29836440086364746,1203,19.932798740579443,0.009144517,0.80145943,26560000,11.537948079947194,244.8448858035333,12.247176170349121,5.898179292678833,28.63272604819175,0.0005,144.81169891357422,26.38791584968567,138.46647429466248,0.8016569,226.4866933928175,12263.679028749466,148.78323245048523,46.85999631881714,82,20.78752525258083,9275,3.8270959854125977,47.06377673149109,290.22465315710696,113.41008242014637
3.4091389179229736,129.43162385081314,9.4742436e-11,-0.0018649918,34.64523782290722,0.6799392700195312,1162,25.441815294680374,0.008220715,0.79849494,26880000,10.65490127733125,251.0570541064358,12.153289318084717,5.6745781898498535,20.561415647318896,0.0005,146.6819281578064,26.96889591217041,140.2342507839203,0.7986732,225.66494438186973,12413.912180185318,150.22642302513123,46.64096784591675,83,16.83846328345842,12349,3.409291982650757,48.431121587753296,290.678244125259,112.9869727532637
4.024123668670654,109.37789121846087,9.105824e-10,0.0010705802,39.64959196021824,0.27986645698547363,1125,25.850563801741643,0.006366527,0.79579747,27200000,10.778370393656331,248.9344941920779,12.311055898666382,6.436801195144653,22.29916395810406,0.0005,149.69260787963867,27.80488896369934,142.87558603286743,0.7961778,231.4054532206337,12567.908724546432,153.9872043132782,46.58548402786255,84,17.632081787616617,11734,4.0244505405426025,50.29144072532654,294.85104698401886,113.66177483209692
3.834343433380127,108.62731312561931,9.554266e-10,-0.0019044398,41.94616712042841,0.3934159278869629,1139,30.4120495510536,0.006596328,0.7934629,27520000,10.702883370971747,250.02844784297304,12.100189208984375,6.853534936904907,23.044790542708547,0.0005,149.22339272499084,27.034770011901855,141.88501501083374,0.79350203,231.8087707092779,12721.282331466675,153.36700582504272,48.19433569908142,85,17.931641676905986,11496,3.8348305225372314,48.159780740737915,322.14776208750413,113.67878329474777
3.981168508529663,59.11039308893062,-1.7579742e-10,-0.0023396218,52.32370135632443,0.3562934398651123,1136,24.417114120069254,0.007180336,0.7912806,27840000,10.708821522645337,266.5760857179043,11.78222393989563,6.31721305847168,28.305681192327047,0.0005,147.52292037010193,27.14630150794983,140.8011269569397,0.79131407,238.32188304714816,12873.281780004501,151.98074531555176,46.03017592430115,86,20.556533576065394,9511,3.9813132286071777,49.90563344955444,315.61398287582756,115.84171115946661
4.035975217819214,114.56187639345269,-2.3582913e-09,-0.0029059425,67.0626585181226,0.24675655364990234,1184,21.04959632061559,0.007158375,0.78927773,28160000,10.674876726680845,261.6661539716694,11.668462991714478,5.767554044723511,37.8954962870818,0.0005,145.33520793914795,27.340612173080444,139.21335363388062,0.78914917,237.59569262833375,13022.879224538803,149.58358192443848,46.290531635284424,87,25.09358916306843,7330,4.0361247062683105,48.019779682159424,296.7197835313273,117.25358781378041
3.4592337608337402,106.12640406684983,-2.423044e-10,-0.0018480428,39.7839022644131,0.2939481735229492,1096,22.403241673558092,0.00944278,0.78732383,28480000,10.656234025331452,269.32650242098015,12.581369400024414,6.636544942855835,21.971245348840828,0.0005,151.4274082183838,28.425329208374023,144.41687178611755,0.78761536,241.49366449955627,13178.016976833344,155.12618565559387,46.61597728729248,88,17.41517647306526,11820,3.4596009254455566,50.77662539482117,299.6999314068765,116.61574967539698
3.8484668731689453,140.80077011683832,-1.7643187e-09,-0.0014827487,48.32706850265241,0.3197624683380127,1108,21.553372046832056,0.0070583946,0.7850568,28800000,10.738487417381787,265.52878236605574,12.231164932250977,5.197208881378174,25.74070872802291,0.0005,149.06461262702942,27.718353986740112,143.45731163024902,0.78532565,245.91576137433566,13331.21191906929,153.1143503189087,47.07002663612366,89,19.248638402281895,10426,3.848600387573242,50.520169496536255,299.78231108832915,117.70894020120122
4.102050065994263,120.64230631657936,1.101881e-09,-0.0014203754,40.330010576962756,0.3778507709503174,1081,20.6049571645239,0.010777607,0.78290147,29120000,10.631512165034094,269.30081917182616,11.773011922836304,6.516705513000488,22.12539084118695,0.0005,149.37376308441162,28.44718098640442,142.42576384544373,0.7831194,247.207708767855,13485.008469581604,153.78842210769653,46.29283833503723,90,17.507116595570647,11766,4.102168560028076,49.688642740249634,298.7913676754795,118.11717852995841
3.619014263153076,103.19069551296117,1.0551895e-09,-0.0024081187,45.341313640010945,0.3722362518310547,1081,24.296624314307326,0.0052651195,0.78070843,29440000,10.770917604413501,269.3857794865278,11.880584239959717,6.350687503814697,23.930594944632734,0.0005,150.97820329666138,28.738961696624756,144.19484734535217,0.7809046,248.2457668766195,13639.873068094254,154.85715126991272,46.37282967567444,91,18.27502124832287,11109,3.619161367416382,51.19452500343323,326.1371831842505,118.63592334236807
3.6388139724731445,141.76210017943785,1.0289002e-09,2.3125016e-05,41.309565378235796,0.2867584228515625,1055,21.764131545395088,0.0062161996,0.7784257,29760000,10.68084088510334,269.1703220731654,11.90993595123291,6.870889663696289,22.312358757980835,0.0005,150.54101824760437,27.381017446517944,143.30179619789124,0.7786718,252.57215331853897,13794.226380825043,154.31568479537964,45.5182580947876,92,17.547436777472498,11882,3.639207363128662,52.05574989318848,310.8580838867318,119.07203874103033
3.5665652751922607,120.87200761535618,-1.9247662e-10,-0.0010437142,43.62080114485557,0.4258558750152588,1069,24.2862400029975,0.0067341775,0.7760179,30080000,11.424488730522745,269.01450366966907,12.229063510894775,6.581763744354248,23.140623589385147,0.0005,151.2077555656433,29.082751274108887,144.13354468345642,0.7759936,252.10408007088,13949.216022968292,154.9625313282013,47.10813045501709,93,17.936404765818814,11403,3.5666956901550293,50.00303912162781,313.1480914563925,119.49342103394068
3.6553759574890137,139.5241539378284,7.2445705e-10,-0.0012584229,47.20620017903241,0.39568614959716797,1082,23.33533236437568,0.004241487,0.77385825,30400000,10.717728830489934,268.5684847094406,11.573956727981567,6.333427667617798,24.966029322920544,0.0005,147.7352499961853,28.523908615112305,140.8995804786682,0.77400446,253.4019459284643,14100.885007858276,151.65611934661865,45.85598850250244,94,18.887502300373473,10819,3.6557540893554688,49.11414551734924,312.13384976899823,120.4673677647077
3.5092341899871826,138.97954320076806,-8.50264e-10,-0.0019502044,39.794325816099274,0.27224302291870117,1023,23.855071619487124,0.0039426405,0.77247596,30720000,10.512778778715077,272.62939127926796,11.39518928527832,6.825151443481445,21.865748382786055,0.0005,151.2539508342743,28.89783024787903,144.02335453033447,0.7727338,256.8175140831372,14255.915756940842,155.02174544334412,46.151232957839966,95,17.42084990911621,11970,3.509586811065674,51.699111461639404,309.4872774735109,119.42328098511534
3.944956064224243,139.18305571983427,-7.6111795e-10,-0.0023316212,47.24491853456378,0.2622799873352051,1073,20.8367381375972,0.0041689957,0.77039236,31040000,11.431755475799111,288.5855435892186,12.474631786346436,6.0898213386535645,24.8884739283675,0.0005,149.24698042869568,28.760385036468506,142.71945428848267,0.7704371,255.92982412678117,14409.477073192596,153.51618599891663,47.27484321594238,96,18.840953579470593,10764,3.9452784061431885,48.47833251953125,308.51374576741944,121.03714351445751
3.872333288192749,147.47419221076845,-1.9251845e-10,-0.0016439297,44.74115919888088,0.3376045227050781,1073,21.186611332181204,0.0050163944,0.7680008,31360000,11.42343094236194,275.732598094637,11.940524339675903,6.700775146484375,23.812686625222735,0.0005,149.24461460113525,28.827245235443115,142.1350371837616,0.76815844,255.60375795761476,14562.88895702362,153.40147185325623,47.07516360282898,97,18.34696845958453,11106,3.872685670852661,47.979559659957886,311.51162442271954,121.66301769080769
3.5232112407684326,144.1913524229967,1.6983577e-09,-0.0018996478,44.401563001700325,0.35557055473327637,1079,25.134048443287707,0.009846913,0.7657032,31680000,11.411697365585397,279.9217361370831,12.050042629241943,6.721458196640015,23.553234025243157,0.0005,150.3196473121643,26.95975971221924,143.16489052772522,0.7655354,254.75069541182532,14717.038887262344,154.1274607181549,48.38886117935181,98,18.181220209640514,11217,3.5235495567321777,49.7015335559845,319.7640326251332,121.14561601083442
3.6293671131134033,142.76152519918944,3.86365e-10,-0.0019196807,53.16994121503239,0.26338720321655273,1094,22.807469223404837,0.0051388983,0.76340806,32000000,11.455238470831388,276.72893824595326,12.903426885604858,6.050131559371948,27.84198634750049,0.0005,150.1141538619995,27.305970430374146,143.73341274261475,0.76349443,259.76702211792576,14871.281780719757,154.21784567832947,48.532991886138916,99,20.279253458804106,9718,3.6297147274017334,48.891928911209106,328.02141121475887,122.99093817284998
3.4410223960876465,106.42736401538703,8.475055e-10,-0.0019025557,50.92083334687068,0.22371912002563477,1100,24.030076378213245,0.0065772696,0.7610989,32320000,11.344614724069901,273.6813093838158,12.724283218383789,5.137037754058838,26.688306705030303,0.0005,149.47344636917114,27.457672357559204,144.04390382766724,0.76119876,260.45463358420733,15024.495488405228,153.17468762397766,48.582040309906006,100,19.749983902886296,10082,3.441157817840576,49.340646266937256,321.1779940341411,123.15370045120669
4.191576719284058,147.56959280913736,4.1372522e-10,-0.0024432023,45.971601149582355,0.27301979064941406,1078,21.341155888030933,0.0049623684,0.7585772,32640000,11.402357446248145,302.5869578623781,12.740402698516846,5.769222974777222,24.390320189120455,0.0005,148.21636509895325,27.43219518661499,142.0994324684143,0.7587032,260.1186857780083,15177.153121471405,152.6050202846527,47.81230640411377,101,18.661989153889134,10984,4.191721677780151,47.822678327560425,334.2133701699958,122.97270967557954
2.6268365383148193,146.20401086637563,1.0902033e-09,-0.002037267,68.66832215928493,0.3976733684539795,1139,18.770162512671273,0.005123093,0.756255,32960000,10.718174952652387,275.9834198789708,13.455357789993286,4.937150239944458,37.66374095345317,0.0005,143.94155049324036,26.43055272102356,138.51635766029358,0.75639695,262.02869476913486,15324.038521528244,146.85275173187256,46.41387939453125,102,25.002483127725288,7543,2.6271462440490723,46.08205008506775,331.29045395102474,125.12872891850242
2.881786346435547,105.5680555372091,2.3715901e-10,-0.0020108249,62.845961311776776,0.26625728607177734,1130,22.393967697606232,0.0074391067,0.75425833,33280000,11.398609361481071,272.20329900748976,12.762568950653076,4.965362787246704,33.70432935960294,0.0005,146.92038011550903,27.23454785346985,141.58636450767517,0.7540716,258.162779193441,15474.282133340836,150.23509001731873,47.39178490638733,103,23.161047756898075,8355,2.882127285003662,48.20559239387512,336.3358746468073,124.263926828836
3.0386407375335693,138.58448896763932,-9.845698e-11,-0.0018871764,48.6434061685485,0.37390875816345215,1073,23.518733875097023,0.004919174,0.7522472,33600000,10.704922613783424,279.96450098210187,12.94046425819397,5.665627717971802,25.427304020564065,0.0005,147.8559274673462,27.167783975601196,141.7544891834259,0.7524076,259.7373677859673,15625.452577352524,151.15842485427856,46.43359446525574,104,19.133721313757448,10594,3.0387461185455322,49.04556179046631,343.6451848135359,123.14780591909633
3.6167171001434326,111.21538240329174,9.073524e-11,-0.0024826373,46.401909779186575,0.24886608123779297,1060,25.674694706291966,0.003510369,0.7500593,33920000,11.428014327010624,276.1105907055643,12.762750148773193,6.756133794784546,24.304615899242847,0.0005,151.57881808280945,27.160300970077515,144.499085187912,0.75031775,261.1505077420658,15781.031015396118,155.5623562335968,48.69160509109497,105,18.597431354820966,10994,3.617097854614258,49.66626954078674,336.72693487549134,123.39989422085196
3.302617311477661,143.1362998963477,-1.0013457e-10,-0.0020127064,43.64114484834635,0.36025357246398926,1073,23.08219729455699,0.004021229,0.748051,34240000,10.735575240950912,323.27307292433676,12.666930437088013,6.996677398681641,23.16305569819843,0.0005,149.24869084358215,28.12609624862671,141.80249738693237,0.74807787,257.1333743566629,15933.879456281662,152.82893705368042,46.53223252296448,106,18.045964844674486,11433,3.302928924560547,48.404699087142944,323.4568033825247,122.95389095862599
4.0710835456848145,138.07316404074768,-5.1613663e-10,-0.0026961076,61.3265596222016,0.23645591735839844,1128,22.34528980837186,0.004750696,0.74626386,34560000,11.487030178781541,281.7940533456939,12.610630750656128,5.682102918624878,31.955103764777878,0.0005,147.29417753219604,26.137279748916626,141.32321500778198,0.7460985,261.30940636349413,16085.53790473938,151.65144681930542,48.48449897766113,107,22.202666534440162,9018,4.071441173553467,47.96677589416504,331.6782415480876,125.6070726670935
3.73988676071167,149.92470959781346,-3.2064743e-10,-0.0008680509,55.05968224380909,0.3358464241027832,1097,20.313510081814012,0.005462491,0.7441813,34880000,10.682985763943993,281.2595607753253,12.623263835906982,6.056304693222046,28.222515962509178,0.0005,146.70370888710022,27.141258478164673,140.2501380443573,0.7442493,265.6756987851272,16236.432405948639,150.86826634407043,45.42611122131348,108,20.402800214058047,9915,3.739994525909424,48.98310399055481,329.9589731623515,126.11363166345664
4.037932395935059,149.24242600679432,-1.948529e-09,0.003350321,64.76705236984066,0.3278970718383789,1113,20.350096442012205,0.009399747,0.74214596,35200000,11.430372916361627,281.57908275640807,12.359318733215332,5.4330151081085205,33.925823169476786,0.0005,146.31287574768066,27.054245233535767,140.43628787994385,0.74229485,270.69335417844303,16387.207273483276,150.73047614097595,46.458728551864624,109,23.117623851717315,8614,4.038290023803711,48.409329891204834,340.27068110326604,127.51817752620346
3.8443851470947266,141.13963456807204,4.801004e-10,-0.00012248963,64.2034482054711,0.2969238758087158,1135,22.124419534469887,0.007338675,0.73986405,35520000,10.696992139626573,282.6738690416989,12.08040738105774,5.796365022659302,33.87404123411898,0.0005,144.71558117866516,26.333807706832886,138.55977869033813,0.7399247,264.5989598843841,16535.92347717285,148.69321656227112,46.83622932434082,110,23.181663989717144,8451,3.8446946144104004,47.55206918716431,337.3369606605029,126.70615258101817
4.006439685821533,148.0674984513766,-7.5033524e-10,0.0059820344,56.10065100758368,0.36789655685424805,1107,26.253722315049266,0.01554351,0.7376239,35840000,10.725942432567418,278.78973326838627,13.034588098526001,6.169881582260132,28.763006797316617,0.0005,147.4358265399933,26.580865144729614,140.8305847644806,0.7375289,266.49648599428775,16687.68474626541,151.7528235912323,46.15937089920044,111,20.700516452197725,9797,4.006758451461792,49.03316855430603,334.6323704366325,126.31839966097789
3.912842273712158,148.6794239279821,2.1494728e-09,-0.0018570762,45.169077706801865,0.27962541580200195,1101,32.81795389572412,0.005806477,0.7356596,36160000,11.385243675737096,282.68110707557355,11.595386266708374,6.7160704135894775,23.54290551237703,0.0005,148.48010206222534,28.220699071884155,141.40791940689087,0.73587734,260.2572013841249,16840.51147055626,152.81377291679382,47.088868856430054,112,18.23008946772834,11407,3.9129910469055176,48.70187711715698,338.84540823834146,123.68538790243389
3.4402055740356445,145.6773744224135,1.0746661e-10,-0.0022014743,47.46289966180717,0.4275996685028076,1084,28.9315833202323,0.0077148094,0.733445,36480000,11.491702614983732,316.6054105042836,12.350634098052979,6.154856204986572,24.44216250400149,0.0005,150.05676889419556,28.203025102615356,143.41809391975403,0.7334656,267.15634392503614,16994.39375424385,153.87077856063843,46.48963165283203,113,18.63584358973627,10981,3.4403576850891113,50.481589794158936,349.97315246476387,125.67734059409275
3.4684717655181885,147.82128375714316,-2.7499045e-10,-0.0023910154,56.83345337016495,0.34993433952331543,1095,25.2663534035101,0.0040678675,0.7315553,36800000,11.489581741664438,286.67452186358037,12.35217022895813,5.6748738288879395,28.76685232871124,0.0005,147.5425832271576,26.993505001068115,141.42797923088074,0.7317196,269.30311647037854,17145.72498679161,151.3163604736328,47.53065800666809,114,20.62972872693758,9776,3.4686858654022217,48.8235969543457,354.58171394919384,126.61261388180543
3.709322214126587,147.3463403755988,1.1131555e-09,-0.0022092196,69.13712471382611,0.26453709602355957,1114,20.96737461108394,0.004692403,0.7295196,37120000,11.359720151261593,323.3391138742981,12.299947500228882,5.738887786865234,36.261623037935045,0.0005,148.37911677360535,27.342715740203857,142.30111956596375,0.72958875,274.11116916673535,17298.071044921875,152.29341101646423,48.10510730743408,115,24.13273795700673,8008,3.7094686031341553,48.453444719314575,338.89929568469705,128.52788877079013
3.352055311203003,147.63313704061127,-1.051812e-09,-0.0024222485,72.4731626378851,0.24953842163085938,1104,22.44568795533615,0.003777163,0.72757715,37440000,11.364198343878604,307.60034976988106,13.343245506286621,5.076034307479858,38.24172096211943,0.0005,147.95217108726501,28.69139838218689,142.56766843795776,0.7274996,274.0099173613789,17449.58963060379,151.48891043663025,45.99194860458374,116,24.96907069449979,7754,3.3522000312805176,48.54740881919861,340.2360686884454,128.59652936728827
4.078961372375488,142.21323022296846,-9.495502e-10,-0.0023712458,42.3808259120995,0.279510498046875,1046,26.49252014088111,0.0036446962,0.7259119,37760000,11.37243193786903,288.2811444036969,12.720006942749023,6.1888203620910645,21.93288000670624,0.0005,149.26771759986877,28.92636466026306,142.72469329833984,0.72604984,273.19602079546354,17603.19139122963,153.59138655662537,46.338008403778076,117,17.29850354367063,12214,4.079103708267212,48.83442664146423,353.41081909907484,126.8940028587202
4.533227205276489,142.2495178883,1.4427356e-09,-0.0020043526,62.1675697349633,0.3850696086883545,1101,26.470933578010705,0.004380524,0.72403365,38080000,11.345052726171858,292.66381169418,12.331541061401367,5.6907267570495605,31.266704017499464,0.0005,150.3673779964447,27.4213285446167,144.23769402503967,0.7239904,272.4246666331432,17758.512237548828,155.24912023544312,48.58564519882202,118,21.66962696462871,9215,4.53358793258667,50.23281931877136,350.0164815797016,128.27407244167296
4.311774253845215,149.1719638269805,-8.5427593e-10,-0.0017214736,65.39261846432206,0.22380638122558594,1110,21.55351295198276,0.0045245797,0.7220697,38400000,10.837055198891285,291.86978965929995,12.747270107269287,6.39446759223938,32.96770758349661,0.0005,148.34073853492737,26.760869026184082,141.66881465911865,0.7220192,276.9991051762857,17911.513108968735,152.98569536209106,46.78067708015442,119,22.408256564372095,8860,4.312124729156494,49.73062252998352,349.3799149514691,129.5928349066165
3.765054702758789,154.73125118995205,5.1976956e-10,-0.0019886557,52.97420766181074,0.394838809967041,1059,21.547626436244585,0.0039267167,0.72018826,38720000,11.35796387835729,287.08328468883997,12.01536250114441,7.119353771209717,26.12744650540122,0.0005,148.31808924674988,27.939653158187866,140.6702311038971,0.7202221,272.1433760851117,18063.867741584778,152.3335371017456,46.43426775932312,120,19.198999390924964,10723,3.76540207862854,47.80780744552612,367.2997048766347,127.67984778269498
3.508432149887085,142.84628538868125,1.6854736e-10,-0.0022912251,42.06162092748102,0.24099349975585938,1002,26.38315756313827,0.0047955485,0.71863574,39040000,10.647823360989326,290.20505187441495,11.547750234603882,6.839730978012085,21.591703748927884,0.0005,152.96228456497192,29.80516242980957,145.68969249725342,0.7186194,276.55909278096357,18220.773280620575,156.89727187156677,45.39477181434631,121,17.065222037268924,12446,3.5090579986572266,52.03397274017334,355.16951478800735,127.49645993441511
4.03561806678772,146.30246329234757,1.168945e-09,0.0051728506,56.42793643382487,0.36459922790527344,1085,26.253647801560593,0.009378748,0.71695846,39360000,10.729765486775895,298.0568647930919,11.408567428588867,6.3906989097595215,27.969940381135864,0.0005,148.2030999660492,28.664994955062866,141.37591290473938,0.7169915,271.9370601303718,18373.308984279633,152.52648639678955,46.158268213272095,122,20.107794615758383,10204,4.0357654094696045,49.08704352378845,364.49819069279613,128.45929229471628
3.015888214111328,124.81375284510577,1.7471289e-09,0.0014503768,55.852017708999774,0.31052374839782715,1059,26.485868284999462,0.011099053,0.71511775,39680000,10.658609746559797,295.38584996311425,11.372889518737793,6.610394477844238,27.284362942289967,0.0005,151.08696365356445,29.356343507766724,144.10131406784058,0.7150842,276.4399883554054,18527.62260556221,154.3044970035553,46.34141278266907,123,19.676879339458754,10390,3.0162644386291504,51.3405065536499,360.31454571973785,129.31681540079012
3.601691484451294,139.08363381669852,6.239769e-10,0.012391152,42.35091069645601,0.3402268886566162,1049,28.635669229600957,0.021396007,0.7132617,40000000,10.74805877987745,288.1924449589262,11.756361246109009,6.611561059951782,21.773019624333173,0.0005,150.88420367240906,29.286086797714233,143.8045883178711,0.71350455,273.2767790240672,18682.289427042007,154.6562864780426,46.410884618759155,124,17.201452560896872,12439,3.6018447875976562,50.2661554813385,355.65535217943085,127.99414065272161
3.6998133659362793,134.82571516191874,-2.0241413e-09,0.00089381356,56.51171365082436,0.31011223793029785,1085,29.999391521186237,0.0065906257,0.7113095,40320000,11.396686543589613,286.9766236997778,11.924750566482544,5.8690712451934814,28.466640575864286,0.0005,150.00406527519226,29.48464608192444,143.6501317024231,0.7114146,270.42350984773367,18836.18092751503,153.88327932357788,45.23209810256958,125,20.455627089208708,10070,3.699972629547119,50.90531015396118,356.8700013629553,127.96305267242253
3.3771965503692627,140.92397215267178,-1.5925302e-09,-0.0017286584,48.62413553563711,0.31446290016174316,1077,26.949707019161348,0.00709942,0.70903593,40640000,11.41632375096814,282.3392359806953,11.469528436660767,5.585848331451416,24.956005275028332,0.0005,146.9526505470276,29.116266012191772,140.974755525589,0.7090458,268.73322752239756,18986.752864837646,150.5282654762268,43.70299482345581,126,18.872084888886665,11181,3.3773345947265625,51.16984176635742,342.2183735870643,127.19756830892658
3.8575313091278076,138.63761266356934,5.95989e-11,-0.0024866853,43.01059994557825,0.21976065635681152,1065,25.42681766682761,0.0068322183,0.7064812,40960000,11.413955364408631,304.4673697711154,12.421895980834961,6.725067377090454,22.512837259234097,0.0005,148.10063290596008,29.44718027114868,141.06692171096802,0.70666766,270.0386215788849,19139.0055437088,152.21180176734924,41.772839069366455,127,17.670540124552566,12086,3.857851266860962,51.50725769996643,341.1517577856577,127.32408635399939
3.725106954574585,137.4623931757099,-2.3788482e-10,-0.0009831834,47.64657288058023,0.2692277431488037,1083,27.568181192821275,0.0063166143,0.7041905,41280000,11.342280638377009,309.5090745927734,11.189074754714966,6.231151103973389,24.31305665648943,0.0005,146.69883584976196,30.449742794036865,140.10728073120117,0.70432717,268.86498813121517,19289.786064624786,150.77350521087646,43.168771505355835,128,18.50539318582636,11341,3.7252278327941895,49.852065324783325,334.7517045336252,127.73302763450101
3.48376727104187,143.37884135247415,-6.597433e-10,-0.0022371637,53.65524710986343,0.39946889877319336,1086,21.576284893878213,0.0045180963,0.7023864,41600000,11.450616289127021,296.0365429264631,11.209681987762451,6.225156307220459,27.312401730883092,0.0005,146.65935730934143,29.84010624885559,139.9113404750824,0.7024766,271.6258817465178,19440.404905557632,150.60980081558228,44.48961424827576,129,19.993539750012804,10387,3.483908176422119,48.612889766693115,340.8850429902635,129.1779411920333
3.9465346336364746,144.00364734698812,-9.739736e-10,-0.0011165177,53.477356141977296,0.21992254257202148,1089,23.1136150175242,0.0073559033,0.7004488,41920000,11.448043576190159,322.56586402234933,10.739104509353638,6.757636070251465,27.063697565958115,0.0005,145.68891501426697,28.794692277908325,138.6262285709381,0.7006352,272.3451495441418,19590.38098883629,149.96338033676147,43.87668752670288,130,19.842664533670412,10480,3.9467010498046875,49.210195541381836,363.0229347403053,129.36598300730606
3.5555334091186523,140.60274258793999,-1.0932479e-09,-0.0018937587,43.02389015899106,0.3259422779083252,1062,31.64772769115853,0.006443082,0.69873226,42240000,10.687359564235027,287.7151882869773,10.955448865890503,6.360407590866089,22.426743294450084,0.0005,150.49103903770447,29.531928539276123,143.59451484680176,0.69899076,273.335578709279,19744.625299692154,154.2277193069458,43.91020679473877,131,17.63453288972537,12113,3.5558619499206543,53.375630140304565,359.2064777169533,128.74074775966346
3.6927616596221924,137.01157089025688,-7.696801e-11,-0.0018300924,43.267626207246145,0.31658291816711426,1053,26.807680907684137,0.004954989,0.6968192,42560000,10.84962558564752,282.5948667941395,11.62673807144165,6.570614814758301,22.481365791089875,0.0005,150.36776304244995,30.743327617645264,143.41223311424255,0.69715977,271.0465090011396,19899.00792145729,154.3755922317505,44.30195879936218,132,17.651311569965166,12195,3.692883014678955,50.69185757637024,370.72728759433096,128.5275488236856
3.592958927154541,142.33729568718434,-1.374031e-09,-0.0023316238,50.94030299853351,0.2503073215484619,1066,26.28201304620473,0.003439349,0.69478446,42880000,11.484385198266878,301.574771426266,11.545049905776978,6.021052360534668,25.59026774539957,0.0005,148.40767359733582,29.444981813430786,142.06007027626038,0.695049,274.47112195332005,20051.350234508514,152.33402609825134,45.18366861343384,133,19.09883539625692,10947,3.5930755138397217,50.33460211753845,372.04242573655256,129.63034056191051
3.942802667617798,91.86350041737334,-1.5914633e-09,0.0039482163,72.69703579298556,0.45285987854003906,1132,26.090402926881204,0.007410463,0.6926707,43200000,11.504469484997912,289.56853775504834,11.83094072341919,4.410886764526367,38.59773002731203,0.0005,146.48867082595825,27.794050216674805,141.5373284816742,0.6926415,279.62444296041963,20202.236914396286,150.87788796424866,45.96499848365784,134,25.326623032907804,7772,3.9431464672088623,50.07522988319397,367.90898651548036,132.14974909156936
3.6390326023101807,151.25530673789376,-2.5041924e-10,0.0063787843,38.70200094694993,0.39209699630737305,1027,24.22160246369595,0.0079687135,0.6904907,43520000,11.49315197883099,289.21822529072335,11.401865243911743,5.915163040161133,20.964145824056775,0.0005,149.5479154586792,28.946625471115112,143.11484789848328,0.69081414,275.3226048955245,20355.695800304413,153.38450574874878,45.65411710739136,135,16.977816193422726,12754,3.6392011642456055,51.50647687911987,361.4340933790172,129.2864841931965
3.6895413398742676,144.50553743681658,-1.3622626e-09,0.0004848988,49.153973377102936,0.3676002025604248,1070,23.143330867776154,0.0085864635,0.68807906,43840000,11.543087731565477,288.73759384510356,11.897591829299927,6.413821697235107,25.249594778929694,0.0005,144.46121621131897,28.1638023853302,137.5803005695343,0.6881137,273.7121910434844,20504.15580558777,148.4534032344818,43.670894145965576,136,19.0782462574532,10993,3.6896796226501465,48.09516906738281,345.0977023497281,129.58655934883615
3.761970281600952,151.44553963561916,-1.1778933e-09,-0.002286619,55.21126819762992,0.35365772247314453,1056,23.970661333893304,0.004373136,0.6855844,44160000,11.582879816333628,279.03594095324263,11.363498449325562,5.105190277099609,28.29784299109638,0.0005,144.81574964523315,27.680928945541382,139.26890087127686,0.6856917,279.6462818735322,20653.002193450928,148.82827234268188,44.100152254104614,137,20.56475326250299,10223,3.762288808822632,50.31377029418945,356.4957418655142,130.76510070889054
3.488563060760498,137.7464385162674,2.9468688e-11,-0.0014547703,43.98129056751967,0.34742307662963867,1036,22.781554774042522,0.0038269623,0.6828267,44480000,11.339319310785632,281.71284244081636,11.73514986038208,5.917288541793823,22.942439874797273,0.0005,143.99035930633545,28.089144229888916,137.6496136188507,0.6829984,274.69746749100796,20800.72487807274,147.71106052398682,44.03624248504639,138,17.926738528037806,12028,3.4887096881866455,48.38636922836304,350.21446749450763,129.31730149818748
3.4416098594665527,145.4764016560143,-6.613442e-10,-0.0013417872,46.62900146833966,0.3066554069519043,1050,23.22824949352529,0.006800951,0.68017656,44800000,11.422645065053217,284.79640821563737,12.07299518585205,6.395155668258667,23.934595966151804,0.0005,146.19532990455627,28.287197828292847,139.41464352607727,0.68051213,277.1593715932359,20950.776725530624,149.99798440933228,43.43655514717102,139,18.385469543841747,11620,3.441941022872925,49.93354511260986,371.4616235024785,129.90374331366874
4.319636106491089,146.51116566360494,-1.3476043e-09,-0.0011995505,52.010692658703675,0.33861684799194336,1058,24.879572794703776,0.005553453,0.6782853,45120000,11.50247696070098,283.6226545147083,13.20304822921753,6.018437623977661,26.289155819328176,0.0005,147.7090549468994,27.659161806106567,141.15611267089844,0.6785093,281.41621327538434,21103.21887612343,152.43392086029053,43.39060115814209,140,19.488617959488273,10902,4.319797039031982,51.21159029006958,354.27898017631014,131.47198462864984
3.9064249992370605,153.6079559647472,-2.6053712e-10,-0.0016343378,48.7745219510214,0.340468168258667,1053,27.410492485131563,0.005754482,0.67644686,45440000,11.475069899794795,283.93606874465814,11.153009414672852,6.67741847038269,24.63790491422295,0.0005,149.1970510482788,28.57590627670288,142.07980585098267,0.6766794,280.17765612903617,21256.742841959,153.47020411491394,44.709986209869385,141,18.67394062708963,11270,3.9067726135253906,51.733179330825806,386.17192383191224,130.57348904524656
4.048446893692017,151.14068838677554,5.9454675e-10,-0.0018348789,49.0091012114371,0.31563854217529297,1039,28.746889142361834,0.004970849,0.6747393,45760000,11.413698539404871,293.0881076598022,11.78311824798584,6.197284460067749,24.607607470625442,0.0005,147.8039915561676,28.505996227264404,141.19961190223694,0.674896,277.55920698610987,21409.152771234512,152.3693540096283,44.28501057624817,142,18.63089213544926,11365,4.048778057098389,50.787200689315796,399.3267110098428,129.87401684457242
3.813427686691284,115.72403933769671,1.8146444e-10,0.0073364107,63.97694527180494,0.2763540744781494,1078,26.47181491069281,0.008158986,0.6735919,46080000,11.55199268224925,297.1425104461077,11.707920551300049,5.2555835247039795,32.17561559158875,0.0005,144.9880509376526,27.89329481124878,139.34719705581665,0.67358905,284.533867028706,21558.26834011078,149.1003406047821,44.30272173881531,143,22.18543238300174,9226,3.8137896060943604,49.2961642742157,382.3817295668103,133.23040304801427
3.669177770614624,145.60662500084112,5.7301913e-10,0.007889855,66.21485485933421,0.3023395538330078,1092,26.945967518726455,0.013827646,0.6720677,46400000,10.529034144800718,288.97925964178376,11.46398377418518,5.115946054458618,34.30584784177249,0.0005,146.5583610534668,28.356804609298706,141.01765084266663,0.67235166,282.9770200480497,21708.692358493805,150.40591883659363,44.10484790802002,144,23.354990745272328,8566,3.6694858074188232,51.00151252746582,378.0059122276389,132.53587587194895
3.2406868934631348,151.72791108284255,1.2425972e-09,4.934414e-05,58.76210357589313,0.2591564655303955,1077,22.621320247571397,0.0038192011,0.670177,46720000,11.5365717242356,308.00574346359724,10.516418933868408,6.7526867389678955,29.809021108502133,0.0005,147.9950029850006,28.772528171539307,140.8913893699646,0.6703025,284.6374074715361,21860.38201069832,151.68056797981262,46.103530168533325,145,21.250192690386967,9746,3.2408132553100586,49.64223575592041,362.08569984996507,132.98031209998254
3.9081311225891113,146.16566485679394,-2.342069e-09,-0.001812178,58.204147044402525,0.25765514373779297,1067,26.489214869845572,0.0041331956,0.6685008,47040000,11.51816053503942,293.16964990403835,12.201391696929932,5.949003458023071,29.64526365859077,0.0005,147.77725386619568,28.959893226623535,141.45566940307617,0.66861254,285.91106061546463,22012.293621063232,151.89712285995483,43.581801414489746,146,21.217624501690057,9594,3.908271074295044,50.80112671852112,413.8694754630403,132.98508709494016
3.548635721206665,161.0690851653513,-1.3895819e-09,-0.002121614,71.59158315431519,0.35591840744018555,1078,25.219750061457912,0.0040783575,0.6667073,47360000,11.58687760783892,302.4513603556084,12.197951793670654,5.069584369659424,37.99925661235476,0.0005,144.75730228424072,28.454599142074585,139.24025082588196,0.666802,290.9418352220592,22160.870243549347,148.55555772781372,43.20725631713867,147,25.191471200282635,7891,3.5487778186798096,49.38306021690369,365.6234693160948,134.71238848069882
3.2200255393981934,143.18934774498692,-4.7689885e-10,-0.0020483993,44.64423633632394,0.2395164966583252,1029,27.028549344541812,0.0045886077,0.66466504,47680000,11.515779890122008,286.0001796453915,11.04653286933899,6.3185343742370605,23.20255277225492,0.0005,148.22690057754517,30.270751237869263,141.59932804107666,0.6647809,282.3269623654931,22312.527844667435,151.6421196460724,43.66665530204773,148,18.116216650191276,11762,3.2201740741729736,50.84119439125061,370.62428517877606,131.40794168175515
3.155376672744751,140.22380736300374,1.3615131e-09,-0.0019946038,62.70294526341856,0.24988031387329102,1079,24.961102005277894,0.0051876875,0.6626053,48000000,11.04182441468162,295.0783966018229,12.319525003433228,5.668522834777832,31.780946732171312,0.0005,145.47471594810486,29.293246030807495,139.4769012928009,0.6626713,281.0985396258553,22461.42311167717,148.8695092201233,42.90493297576904,149,22.153748250061543,9376,3.1554954051971436,49.420642375946045,408.65679586097826,132.25610177302545
3.8078267574310303,144.11548411152714,-4.2790585e-10,-0.0013945567,55.64511379620347,0.27607131004333496,1060,27.73586165170443,0.007393594,0.6609082,48320000,11.42883629377766,299.81650406636925,11.319190979003906,5.927854776382446,27.78195613682798,0.0005,147.0788333415985,29.402682304382324,140.73603105545044,0.66098243,282.94823076907676,22612.652302265167,151.2192862033844,43.283679485321045,150,20.20681651836962,10317,3.8079776763916016,51.16128873825073,391.67788088694624,132.58766319177317
3.91184401512146,144.9409683822477,-5.501806e-10,-0.0021162706,49.8014619900511,0.3349180221557617,1060,26.410614781201733,0.002979879,0.6593402,48640000,11.620088021648124,296.573034707074,11.131162881851196,5.997413873672485,24.996014342927676,0.0005,148.21689581871033,28.69625687599182,141.75678515434265,0.65934426,283.9222189791764,22765.031242370605,152.34423398971558,45.25034236907959,151,18.88453780990531,11211,3.912186622619629,50.78971838951111,357.1442979824034,132.7629129833225
3.2968227863311768,142.20227917665005,-1.4431568e-09,-0.0011517098,49.37240205954691,0.3211390972137451,1085,31.493040436680193,0.004962149,0.6575317,48960000,10.612349653042662,297.23988322761255,12.307271003723145,6.0990893840789795,24.675479838970833,0.0005,150.49742221832275,29.854837894439697,143.87545776367188,0.6575431,277.130194200127,22919.14081454277,154.09725093841553,44.417187452316284,152,18.67880741497459,11397,3.296961784362793,51.090028047561646,411.87321296696604,131.1534585132498
3.881357192993164,146.53627688535195,-6.0073024e-10,-0.0016259579,55.03676916911639,0.388153076171875,1072,30.32051870737103,0.005614563,0.6559447,49280000,11.557430668175083,291.71594349443905,11.404330015182495,6.182197332382202,27.420499463722926,0.0005,147.54899764060974,28.032251596450806,140.89515042304993,0.65593827,288.753036763703,23070.833301782608,151.68111443519592,44.96959972381592,153,20.01041046794609,10406,3.881484031677246,50.644712686538696,389.48336787236275,134.2259057035437
3.0888419151306152,154.33359980154074,-3.654747e-10,0.0009344801,55.71195843789739,0.42070508003234863,1060,28.770116761272096,0.006383959,0.6545513,49600000,11.569625967639006,297.79408930207904,12.387332677841187,6.549558877944946,27.774210087132193,0.0005,149.4482879638672,28.215890407562256,142.3903169631958,0.65455794,289.54327596726756,23223.72047019005,152.88025951385498,45.57232689857483,154,20.199440689058232,10363,3.088956832885742,50.03365993499756,398.1996108292962,134.24991569090014
3.5945913791656494,145.27792758838314,-1.0560863e-10,0.00087399164,61.21943233273951,0.3557443618774414,1055,31.755378737562772,0.004747009,0.6530735,49920000,11.570594711715191,302.03192647234494,11.92227053642273,5.112955808639526,31.026596325358952,0.0005,148.3533251285553,29.039365768432617,142.73961925506592,0.65330577,290.8577381267916,23375.91999554634,152.19191932678223,46.684104204177856,155,21.81606265505567,9326,3.594733238220215,49.0864520072937,398.70698398783304,134.35764872736212
3.008781671524048,159.11360650851114,-1.6831633e-10,0.00617518,71.92459537231312,0.30228257179260254,1077,27.545350679973787,0.011288365,0.6514806,50240000,11.596783451923821,290.91972163976897,12.285075426101685,5.769106149673462,38.12636316925611,0.0005,147.67991137504578,27.924107313156128,141.41378235816956,0.6515954,291.9093917487646,23526.771907567978,150.83781838417053,46.27520561218262,156,25.245888528624597,8003,3.0088911056518555,48.40150594711304,374.4920253338875,135.49997396153597
4.26604437828064,148.1094030988925,1.1362479e-09,-0.0027312143,48.072949174604915,0.3018927574157715,1006,34.79138510407949,0.0041464185,0.64975023,50560000,11.54068936641935,305.99567683271584,12.600735664367676,5.32227349281311,24.580041316605943,0.0005,149.45835733413696,28.59350824356079,143.69999432563782,0.64967066,284.23447650178673,23680.988493442535,154.21002507209778,45.73857259750366,157,18.806632233155444,11272,4.266399383544922,50.882683515548706,406.5257895088533,131.7751996752559
3.735250949859619,145.02671341083985,-6.7974953e-10,-0.0017373903,63.146705169265076,0.29367637634277344,1041,32.670242945550406,0.005137909,0.6478713,50880000,11.588550821887992,304.03623905868847,13.899932861328125,5.755908727645874,31.857704399259177,0.0005,150.66430854797363,29.810701847076416,144.53567099571228,0.647803,295.2970745233215,23835.83856368065,154.83551502227783,45.81001091003418,158,22.20224751855406,9347,3.7355709075927734,49.05563044548035,436.7979916959815,135.4709780769201
3.825861930847168,143.70224756656367,1.0664902e-09,-0.0017497683,52.561267700662306,0.25391364097595215,1029,29.96605422211437,0.0050314376,0.6460229,51200000,11.484024242256277,303.8875533629156,12.89527153968811,6.147690296173096,26.15765126653028,0.0005,149.31549859046936,27.289618968963623,142.78653597831726,0.6460608,286.2196656303369,23989.2813808918,153.42614006996155,46.60679626464844,159,19.437345692102433,10772,3.8260107040405273,50.23460626602173,427.53001014728073,133.1795638201685
3.8431038856506348,148.76597358573028,-6.225799e-10,-0.0011091642,47.466872021175355,0.2916128635406494,1007,33.05265032644697,0.003812726,0.6446549,51520000,11.563127794299922,301.52726050322536,12.860447883605957,6.642526149749756,23.86971595446449,0.0005,152.11458563804626,28.646259546279907,145.1116180419922,0.64475214,289.62178439961696,24145.5697786808,156.2469198703766,46.59922409057617,160,18.32540704514846,11739,3.8434693813323975,50.72717475891113,404.0577777150516,133.06155258271644
4.02179479598999,140.43357760891203,-1.3018947e-10,0.008335769,59.138988862108704,0.23279953002929688,1045,37.94964739385715,0.008975406,0.64376503,51840000,11.566323183615,326.5662307888041,12.983243465423584,6.0803468227386475,29.351754117010053,0.0005,149.58577728271484,28.513063192367554,143.1462118625641,0.64376146,295.0667743682367,24299.55296564102,153.96210956573486,45.33465313911438,161,20.922982722380112,9900,4.02234411239624,50.48477911949158,428.0847219317428,135.28243064215695
4.044634103775024,143.82606393600457,-2.2340498e-09,0.00076956506,34.74094942604014,0.22959542274475098,969,35.86631571282804,0.0052048326,0.6428768,52160000,11.508345364708648,327.64670149545645,11.825180292129517,6.882243871688843,19.769722246904525,0.0005,152.74390149116516,29.937180280685425,145.53733611106873,0.64315176,290.17938190366425,24456.536811590195,156.9673752784729,45.58608865737915,162,16.479157753482692,13260,4.061548948287964,52.16983675956726,418.750199991083,132.50924344414364
4.462711811065674,146.53741441727706,-2.4278026e-09,-0.0011433522,47.67743091198217,0.2704339027404785,1057,30.666006534207707,0.0032111066,0.641295,52480000,11.520162515681966,308.2447270975976,12.815063238143921,7.114748477935791,24.241955873284017,0.0005,149.12164187431335,28.998085737228394,141.6011996269226,0.6412405,285.1525784298245,24610.45361161232,153.90295553207397,45.37473249435425,163,18.561224230793268,11613,4.463087797164917,48.63546705245972,374.1502925583476,133.14869947391068
4.3263585567474365,147.2300254323079,-1.2953765e-09,-0.0017225952,41.86953135430689,0.19957661628723145,1019,34.40343339792185,0.0028204173,0.6399342,52800000,11.5378469015147,311.9832564554316,12.050453901290894,6.573716402053833,21.866858523643213,0.0005,148.73018956184387,28.9442937374115,141.88222527503967,0.64001787,290.99333725738614,24763.780960559845,153.3131227493286,45.37440085411072,164,17.411525850771486,12419,4.326519966125488,49.60703134536743,436.6221671208977,133.85421900637525
4.1830153465271,141.1179701972221,-1.0758738e-09,0.00071072514,61.88795965334711,0.2414708137512207,1069,39.77765471259376,0.0050704293,0.63831604,53120000,11.522347707948072,353.0719136369446,11.500297784805298,5.818168878555298,30.96249971283808,0.0005,150.37534070014954,30.013235092163086,144.2562370300293,0.6384909,292.8315915862903,24918.706051826477,154.9145483970642,47.543267250061035,165,21.70319301271323,9485,4.1831605434417725,48.9189248085022,419.68604870840454,134.9881627655285
4.195288181304932,145.9160652246137,6.8107325e-10,-0.0018623644,47.93544260294132,0.24097728729248047,1026,38.89986425519598,0.004488019,0.6366035,53440000,11.572996778341409,305.27792739874104,11.584353923797607,6.182490587234497,24.315005606392745,0.0005,152.86678194999695,29.73744297027588,146.30420899391174,0.63663244,295.2902530127571,25076.061388015747,157.2836480140686,46.96786570549011,166,18.62726273007261,11452,4.195429563522339,51.893216371536255,436.5584777071034,135.14191619826366
3.639848470687866,153.52281311832914,1.4183122e-09,0.008210778,56.48885316020599,0.29241275787353516,999,37.45066754604492,0.010426064,0.6351118,53760000,11.623022548496081,305.2188293493807,11.370674848556519,5.882216215133667,28.247993836321683,0.0005,151.48498845100403,30.62758231163025,145.2322337627411,0.63523066,306.39271006644276,25231.560424804688,155.4877324104309,46.34331440925598,167,20.519682968857747,10073,3.6403403282165527,50.700584173202515,427.8728702805759,137.29324442169016
3.9505910873413086,148.7713811872341,-1.0931334e-09,0.0072476086,64.53292396361168,0.2926015853881836,961,45.199552055354246,0.008926554,0.63360995,54080000,11.606115541543485,329.4341535429897,11.969597101211548,5.820627927780151,32.60767286953815,0.0005,154.69679260253906,30.308197498321533,148.52017331123352,0.6335437,311.07067406559537,25390.509311914444,158.87620878219604,47.421040534973145,168,22.64137541022868,8964,3.9507389068603516,52.85622763633728,441.40861718878426,136.5390408979579
3.3457818031311035,145.67400548407267,-1.3902322e-09,0.013777444,61.07728730696113,0.24828600883483887,978,45.97438052108857,0.013110682,0.6317291,54400000,12.502499804435653,333.34209064483855,12.281156301498413,5.966171026229858,30.66738649926215,0.0005,152.43439888954163,30.634400606155396,146.12386846542358,0.63164634,311.7722406411299,25546.520257234573,155.99475407600403,46.4301381111145,169,21.746031955771873,9352,3.34809947013855,51.20880436897278,462.1136052626367,137.66444388528183
3.7949540615081787,138.76595147237893,-1.6471098e-09,0.001042985,80.90467107818537,0.38025736808776855,1015,45.987782945792745,0.0071723075,0.63010347,54720000,11.705323682471278,323.4793119670248,11.62772798538208,5.117395877838135,43.82557287697456,0.0005,150.83924865722656,30.171173572540283,145.22939658164978,0.630155,317.4266377491493,25701.38891029358,154.8363959789276,45.262232542037964,170,27.825225847550527,7031,3.7950870990753174,52.29245448112488,449.7927943406607,139.76031271769108
3.893411159515381,146.49948703013473,-8.0101825e-10,-0.0022961232,67.40839296037575,0.3094658851623535,1011,44.83668883653784,0.0039537987,0.6286557,55040000,11.744097678750913,337.9563845393708,12.037838459014893,5.721504211425781,34.37132973219529,0.0005,151.70271062850952,29.46821641921997,145.520605802536,0.62875664,308.43598776761326,25857.204939365387,155.80125164985657,45.73016810417175,171,23.469012136273154,8613,3.8935647010803223,52.54519844055176,457.6520699978709,138.05453660233383
3.6635732650756836,141.2487349144822,2.6114444e-10,-0.0019939926,63.84125717905801,0.3566272258758545,1006,49.556990583899776,0.0043272795,0.6271676,55360000,11.66182637716236,358.5088011224884,12.674576759338379,5.987863063812256,32.2487937904046,0.0005,152.7178418636322,30.83815050125122,146.23713850975037,0.6273405,312.0604167120431,26013.926495313644,156.67930603027344,44.899420976638794,172,22.470534413860424,9006,3.663949728012085,51.955191135406494,474.34742275697755,138.60946932952342
3.8838062286376953,141.59768441126502,-1.6373223e-09,-0.002469014,38.577520621022536,0.3394656181335449,957,52.35140094784168,0.004667516,0.62560123,55680000,11.748723697463292,336.79826596695307,11.66434931755066,5.511367082595825,21.311397159632417,0.0005,154.709716796875,32.12551927566528,148.77500939369202,0.6256045,295.1142846830227,26172.757078170776,158.81554317474365,43.01908254623413,173,17.424522647859952,12284,3.8841512203216553,55.743667125701904,460.67747238043717,132.96951772727655
3.6065096855163574,142.5445170399292,3.5145064e-11,-0.0021189842,57.413897715158285,0.2543783187866211,1000,50.735948823115336,0.003782719,0.62374216,56000000,11.628901838550588,330.0522585370627,12.494991540908813,5.407569885253906,28.984725306380017,0.0005,153.13608503341675,31.032392501831055,147.37809109687805,0.62392837,309.29241779335996,26329.790303707123,157.0228979587555,44.57633852958679,174,21.00884633168916,9781,3.6068263053894043,53.08773064613342,454.05441878464865,137.90597054551873
3.4995453357696533,139.49832049492227,9.819145e-10,-0.0024519651,74.04258817109381,0.3960995674133301,1016,52.17004025341298,0.0051396154,0.62192005,56320000,11.810105633367893,336.40588814483766,12.118592977523804,5.32325005531311,38.735845112353225,0.0005,155.35592031478882,30.964634656906128,149.5320017337799,0.6219269,317.1416280734263,26489.013897180557,159.21466541290283,45.44905734062195,175,25.5060845606194,7762,3.4997100830078125,54.71039056777954,475.96062479506395,140.3440718343741
3.6011674404144287,143.1477128201802,-2.0199367e-09,-0.0027341738,66.92231684045194,0.2441718578338623,998,52.2220881336694,0.003060602,0.61986315,56640000,11.60707827916471,330.1813266266084,12.56800127029419,5.484019756317139,34.16674761177848,0.0005,156.53800988197327,32.22839975357056,150.72758746147156,0.6198518,317.0267658295736,26649.461044549942,160.433776140213,44.91194009780884,176,23.390654176332387,8536,3.601310968399048,55.06895065307617,472.49852392863653,139.52574098604055
3.8355746269226074,142.05495365160192,3.968146e-11,-0.0025288493,43.35743653547804,0.3088221549987793,984,45.382572149126396,0.0042764856,0.6174111,56960000,11.693433285529728,342.97643480952445,11.454234838485718,5.980036497116089,22.725118384081124,0.0005,153.2869951725006,31.849336624145508,146.9431130886078,0.6174565,303.06785002554193,26806.983767986298,157.5006332397461,42.96411347389221,177,17.996678851512304,11786,3.83573579788208,54.90769052505493,455.785163041076,136.67574800664704
3.2015461921691895,147.25686701730967,-3.7120068e-10,-0.0018703379,66.3998718181542,0.29936933517456055,981,53.98426166846347,0.0054365424,0.61484,57280000,11.692148518015793,327.9412434670615,12.091832637786865,5.060122013092041,33.313553274871786,0.0005,155.33034229278564,31.787957191467285,149.86931014060974,0.61491615,321.9383126209061,26965.78810429573,158.79277515411377,44.87239956855774,178,22.832899697974693,8905,3.2016632556915283,55.34797763824463,480.18710056467376,140.66143026403327
3.9381484985351562,154.68910068492508,1.5324634e-09,9.649937e-07,62.94383541018356,0.3544809818267822,963,52.64193738832802,0.004664909,0.61252826,57600000,11.718817428018951,349.0268772765064,11.72481369972229,5.64892578125,31.066423507090626,0.0005,155.60489630699158,31.31738305091858,149.544095993042,0.6125504,322.8357811690535,27125.6638379097,159.78983068466187,45.43384528160095,179,21.726958260044796,9374,3.9383108615875244,55.047234773635864,471.389492266717,140.60058267322725
3.9769341945648193,142.24198948526688,-3.8907802e-10,0.004517801,62.57723117925108,0.35457301139831543,979,47.682197583717404,0.0060898876,0.61053354,57920000,11.700010644478501,334.67997632291787,11.705856800079346,5.990886926651001,31.022851652133333,0.0005,152.4257037639618,31.06158995628357,145.98072910308838,0.6105201,317.91434140330034,27282.26169013977,156.58729887008667,45.61638522148132,180,21.720175599380752,9342,3.977078437805176,52.1467866897583,457.25039216133575,140.26983088030877
3.553708791732788,137.36086366205114,6.1966376e-10,0.0007221524,68.76402865222074,0.3318600654602051,988,47.06305376268544,0.0059332,0.60894656,58240000,11.666190181443175,343.9411493791354,12.119982242584229,5.5797717571258545,35.31441275179837,0.0005,151.58573842048645,30.872658491134644,145.5223948955536,0.60894644,319.1720713160247,27437.608446121216,155.30049085617065,44.77488136291504,181,23.836718639617743,8401,3.5538723468780518,52.00201678276062,460.2986166332862,140.94243116468544
3.2801566123962402,138.82456954080055,1.5725572e-09,0.0041804737,59.79833281934894,0.24809765815734863,966,54.67080881605674,0.0068387883,0.6071444,58560000,11.686347319945298,335.7289717971067,13.035549402236938,5.889155864715576,29.89046508082952,0.0005,154.61881232261658,29.638738870620728,148.40857577323914,0.6072157,314.2224331666352,27595.75960612297,158.14168572425842,45.84767031669617,182,21.297778138612795,9603,3.2804858684539795,53.834137201309204,474.1959117297246,138.50891370907664
3.528332471847534,138.65111918655415,1.020588e-11,-0.0019855374,51.5868889535483,0.4072113037109375,979,53.08645182897514,0.0045782635,0.6058724,58880000,11.768834092746856,322.56851180518987,12.343790054321289,5.70556640625,26.093419847500797,0.0005,151.13020730018616,29.81763982772827,144.93652939796448,0.6059798,307.1579286263477,27750.845199346542,155.07828497886658,45.547070026397705,183,19.60490944688197,10642,3.5284619331359863,51.52875328063965,476.9309810621277,137.51559108862764
3.4828224182128906,140.67538372144713,6.6315586e-10,-0.002179731,51.525157206851375,0.22469425201416016,979,50.88300243571669,0.0027202205,0.6046883,59200000,11.605912438206275,355.3593529524225,12.42203426361084,5.986653089523315,25.871125644308187,0.0005,153.76150679588318,30.9382746219635,147.45883750915527,0.60480165,304.5037813175073,27908.37287592888,157.5104467868805,45.414323806762695,184,19.44535624392917,10766,3.483151435852051,52.53302216529846,468.441346525025,136.5103752355975
3.2581892013549805,138.612776035613,-1.5912566e-09,-0.0017356928,63.64327221610774,0.2649531364440918,1020,45.84759054223862,0.0035413436,0.60318893,59520000,11.71773505803244,341.13727354127514,12.50252389907837,5.725037336349487,32.02533383714412,0.0005,153.40368270874023,30.18449115753174,147.35668897628784,0.603326,313.30073252172656,28065.413982629776,157.0227291584015,47.687660694122314,185,22.34342883634171,9062,3.2585086822509766,50.85549187660217,467.6373746287969,140.64462585741438
3.7711241245269775,138.97298614227932,1.0661695e-09,-0.0017965629,51.72099462567481,0.34691500663757324,982,54.06599867614515,0.0041627996,0.60151684,59840000,11.689839803990438,335.77453116332896,11.857838869094849,5.900338888168335,26.028844533043333,0.0005,155.0746214389801,31.6699538230896,148.74342322349548,0.60156614,317.0265533790058,28224.46715450287,159.0450463294983,46.97997975349426,186,19.539307252660073,10708,3.771425724029541,52.24075770378113,471.4046785793536,139.94147575024826
3.910653591156006,140.9764036604282,-4.79499e-10,-0.0012873035,70.33942018395776,0.3275465965270996,999,51.997026787470425,0.003247666,0.5999501,60160000,11.67221900524478,345.77490214988245,12.047340869903564,5.954608678817749,36.07104777534194,0.0005,155.69742560386658,31.180026531219482,149.33278107643127,0.5998151,324.82441317668327,28384.50497174263,160.02537393569946,47.10645318031311,187,24.234490137064526,8222,3.9108076095581055,52.50981044769287,467.2193110395098,142.27285774629843
3.628147840499878,141.75523413087797,7.654647e-10,0.008203518,67.43820956884798,0.2474205493927002,1021,50.021819791894174,0.009692779,0.59829617,60480000,12.095943585077745,332.43630680255984,13.196002006530762,5.654476642608643,34.044604175411074,0.0005,153.03712248802185,28.853534936904907,147.04907178878784,0.5982909,310.7498364816254,28541.427190065384,156.8783745765686,46.59920144081116,188,23.25518643059639,8681,3.62829327583313,52.28024101257324,491.53288883404554,139.32062108509672
3.3659064769744873,135.51459857930038,1.1766866e-09,-0.00043695996,58.1689396415438,0.2986938953399658,959,55.26559057314997,0.0050828224,0.5967052,60800000,11.749918513958356,341.7162852561373,12.309067726135254,5.541461229324341,28.75224441549234,0.0005,155.5269329547882,31.16335964202881,149.58222150802612,0.59669864,317.4308499607053,28700.54502439499,159.10746812820435,46.3620023727417,189,20.784715779009552,9828,3.3662197589874268,53.48080253601074,478.9775305483404,139.15513055476805
3.9545135498046875,143.63638462342945,5.9357885e-10,0.019548181,52.193723174040784,0.3638801574707031,954,58.530630052715075,0.010258076,0.59497917,61120000,11.623087905693756,345.4464877302433,12.100544691085815,5.9298083782196045,25.929841417076588,0.0005,155.15319418907166,30.80559754371643,148.73332715034485,0.5951492,317.00799412335346,28859.934648036957,159.38298511505127,46.41259694099426,190,19.447863692010944,10719,3.9546825885772705,53.459163427352905,502.0855941249385,139.11927751949992
3.4462876319885254,140.80847896549233,7.0731876e-10,-0.001778134,44.50630516879631,0.21460533142089844,920,63.924035151067834,0.003243567,0.59335876,61440000,11.736107940444079,359.09834002722255,11.856910943984985,6.145586729049683,22.51924774327778,0.0005,151.8299160003662,31.098494052886963,145.3475956916809,0.59346503,304.27164972718657,29015.520953416824,155.5749490261078,45.86759328842163,191,17.78661151745991,11969,3.446423292160034,50.65192699432373,482.4670249993422,133.85335314642634
3.167940378189087,143.03717128753928,-6.1526856e-10,-0.00044296362,58.238224615773746,0.3729116916656494,951,55.27087977599874,0.0054137697,0.59175724,61760000,12.453793131346556,365.1610001544862,12.933732509613037,6.404398441314697,27.82127508075849,0.0005,156.09705209732056,29.93312096595764,149.1875603199005,0.5917713,325.07541327335474,29175.04593682289,159.51748394966125,46.6491003036499,192,20.097939255611376,10237,3.168248414993286,53.513102769851685,482.2435797110304,141.22042302687458
3.7725307941436768,146.46470246878465,-1.1325503e-09,-0.002237496,57.316268583958,0.231032133102417,941,60.87624212469179,0.0037914463,0.5901416,62080000,11.676840390457885,369.8465333269422,12.747671127319336,6.0938732624053955,27.17939255044896,0.0005,158.85202407836914,30.95259666442871,152.43786215782166,0.59009343,328.0905751186064,29337.939886808395,162.88698172569275,47.081347703933716,193,19.738582266402705,10416,3.7731473445892334,55.255335569381714,478.77409037859496,140.7564651309705
3.8451967239379883,143.4227658746297,1.0032671e-09,-0.0023129715,57.758042140035016,0.2885704040527344,942,56.884645194475794,0.004352051,0.58853406,62400000,11.759731379777906,371.0970051485755,11.909814834594727,6.895201921463013,27.207784021682382,0.0005,158.26022720336914,31.231963872909546,150.98838472366333,0.5885761,328.16577981682093,29500.274434566498,162.32648062705994,47.38230776786804,194,19.697956565769566,10471,3.8459601402282715,54.20771598815918,481.9386412021086,141.04390725966988
3.803786277770996,150.39023723894775,-7.164435e-10,-0.0026096785,67.58057271717286,0.23748397827148438,966,56.61627143515996,0.003412685,0.5864683,62720000,11.690940830986214,363.14858882964364,13.213299751281738,5.314338207244873,32.04243999370804,0.0005,156.87993383407593,31.22432804107666,151.1684172153473,0.5865256,333.54953749001595,29661.32932972908,161.02583479881287,46.80601477622986,195,21.859646134113262,9287,3.804100275039673,53.85680866241455,467.8480083592669,143.15853501305975
3.3993959426879883,142.05656510964198,-2.8211211e-11,-0.0020252746,54.34301438326282,0.30033397674560547,926,54.61342222866883,0.0031694465,0.58417517,63040000,11.619665272714766,360.57197410731885,12.31308388710022,6.689426422119141,25.631978328453442,0.0005,158.12328720092773,29.974101066589355,151.08410549163818,0.5842303,327.3397458658352,29823.144775867462,161.80723357200623,47.72869801521301,196,18.957134751432694,11010,3.3995163440704346,54.612420320510864,471.5216188798593,141.0635604845109
3.6012964248657227,139.76423576238045,7.045048e-10,0.0066950945,48.138065357747,0.3346588611602783,937,55.92135601421125,0.0057483395,0.5822828,63360000,11.608986136453394,357.0410774380612,12.333840370178223,6.923165321350098,23.24517593790033,0.0005,158.50513625144958,30.443349599838257,151.18353176116943,0.58250177,323.0924674820819,29985.535700321198,162.34684801101685,47.35659074783325,197,17.872065988679932,11880,3.6016154289245605,54.839418172836304,489.15361817365914,140.40860226807712
3.689574718475342,137.41756897245563,1.360146e-09,0.0018973519,62.49239480286927,0.3242378234863281,977,51.990810189277134,0.006159467,0.58074003,63680000,11.55551556287604,356.5720362258477,12.28073525428772,5.717211723327637,29.710485980209498,0.0005,157.03268837928772,29.975270748138428,150.88994002342224,0.580684,327.4370177778617,30146.692987203598,161.15001773834229,49.35963296890259,198,20.813491934457574,9865,3.6899569034576416,52.86428666114807,502.59392302535224,142.95653920776587
4.230498790740967,141.49057947489652,-1.9943476e-10,0.011471881,62.63736614125363,0.28183412551879883,948,50.726618094751466,0.010263378,0.5791152,64000000,11.63071169785043,353.8809571068737,12.955580711364746,5.607102155685425,29.675196957916604,0.0005,154.60451197624207,31.08308243751526,148.63889145851135,0.5792537,327.57091786297303,30305.78283047676,159.03570747375488,47.12124681472778,199,20.78241990451233,9946,4.230701684951782,51.35829257965088,485.98344680038207,142.06267143807224
4.028723239898682,145.07282667043208,-1.4676005e-10,0.0016562921,53.404948811462766,0.3309907913208008,963,52.99410489008609,0.007438579,0.5773431,64320000,11.597864840340472,347.664913908108,12.36178970336914,5.926109552383423,25.65811762208002,0.0005,156.31847262382507,31.397313833236694,149.93263626098633,0.577457,321.8626175957186,30466.487050533295,160.69297099113464,46.62878727912903,200,19.028954160284524,11094,4.028868675231934,53.76606273651123,486.6381341428335,140.8835250757591
3.700397491455078,131.8667978875312,-9.295036e-10,0.0026130227,56.39825240934652,0.260819673538208,968,52.41905807781576,0.004984117,0.57552177,64640000,11.707459569554201,333.4402967261692,12.632051229476929,6.2603278160095215,27.184418126201685,0.0005,156.9652361869812,30.725828886032104,150.37618231773376,0.5756911,325.680047174942,30627.704426050186,161.20837140083313,46.15379762649536,201,19.790580625283038,10572,3.700732946395874,54.7420928478241,479.30680357746826,142.53025882757922
3.236741065979004,137.925647377427,8.1580104e-10,-0.0007732696,54.113641939483834,0.3549528121948242,973,52.76861500940512,0.0031438682,0.57420224,64960000,11.605877782779684,327.77171117737703,12.878402471542358,5.285977602005005,26.381546658743535,0.0005,154.18277764320374,31.468817949295044,148.48266220092773,0.5744469,323.4881012900847,30785.30108141899,157.5900764465332,43.66498160362244,202,19.4805715454234,10828,3.237093448638916,54.46334218978882,483.41756522233766,142.25247173374453
3.571516752243042,134.56769585680198,2.300952e-10,0.0033714103,63.94657679533706,0.23823118209838867,960,54.000212563497044,0.0062947674,0.57283914,65280000,11.686728785536479,337.7351683507015,12.030917406082153,5.354644775390625,30.985446358254254,0.0005,153.93991446495056,31.31821084022522,148.29270100593567,0.57280207,330.1297895553536,30943.125767469406,157.6815962791443,46.608317136764526,203,21.58915295102217,9541,3.5718770027160645,52.383033990859985,493.0730104547561,142.77329209684655
3.7344255447387695,141.71267154268614,4.242235e-10,0.0036621552,57.4110186032334,0.2552065849304199,956,54.54705383927012,0.009178596,0.571761,65600000,11.710103190859057,339.3327811153987,12.232717037200928,5.495760440826416,28.02276975259236,0.0005,152.3409116268158,29.82247519493103,146.5256462097168,0.5717435,316.68127076637586,31099.39699792862,156.2578182220459,45.51093363761902,204,20.305901127742544,10214,3.73459792137146,52.94500923156738,494.6879783423531,139.42847313654912
3.1185555458068848,135.57156083421813,-9.0369345e-10,-0.00084831956,57.69118890926045,0.18007349967956543,979,53.62101296302875,0.0030705195,0.5710705,65920000,11.747867030441167,352.04054083337536,12.093416213989258,5.876537799835205,27.779921199102464,0.0005,153.82752895355225,31.326914310455322,147.6380491256714,0.57113665,318.6627882408648,31256.64329266548,157.22997975349426,44.22219634056091,205,20.111890296925182,10402,3.118894100189209,53.82876920700073,500.6863235481553,140.84345546411433
3.5853052139282227,139.18329026608578,-1.5003649e-09,0.00018155508,49.295614998641035,0.4066505432128906,941,55.51516953507762,0.0032259994,0.570424,66240000,11.681666316075148,352.4315145857778,11.214049577713013,5.279842376708984,24.310389843288707,0.0005,158.3664276599884,32.65637493133545,152.61765003204346,0.5704198,323.2213394294535,31418.787873983383,162.13396668434143,46.58906817436218,206,18.56186968580165,11522,3.585447072982788,56.31822967529297,490.3459957151982,140.84152081502774
3.5755178928375244,138.97150976235318,-6.3848293e-10,0.00080734235,67.75656352104048,0.26634740829467773,983,55.53006085006842,0.0053179525,0.5691871,66560000,11.687128008845903,351.6605382103671,11.978710174560547,5.351471424102783,33.12506226101736,0.0005,157.31488418579102,31.725982904434204,151.62195491790771,0.5691366,331.8161831909371,31579.890266418457,161.08955144882202,45.39503192901611,207,22.598017186576573,9117,3.5758814811706543,56.540006160736084,500.7724488362105,144.2121919344045
3.3185086250305176,143.92184865287874,-1.281127e-10,0.00065377034,73.50558387606293,0.2954561710357666,953,55.276497254969506,0.004594101,0.5677391,66880000,11.621284822963554,347.6875002307587,12.223353147506714,5.129545450210571,36.80750375181438,0.0005,155.7090585231781,31.259004831314087,150.16774225234985,0.5676726,338.0016124844076,31739.19318318367,159.24867606163025,45.817928314208984,208,24.291944188794098,8326,3.3188869953155518,54.90007305145264,497.78004070416,144.7545877733895
3.664669990539551,139.35935397489567,9.503497e-10,-0.001760581,60.379546449175955,0.24783849716186523,949,55.17728527120446,0.0022607069,0.5662359,67200000,11.67110980871585,350.5647683234062,12.169100761413574,5.39176607131958,28.87360962808514,0.0005,154.41598463058472,30.203911066055298,148.68065524101257,0.5661624,334.46087214473766,31897.46704506874,158.25729727745056,45.309085845947266,209,20.55118179646761,10147,3.664808988571167,54.95645523071289,484.53372593571555,143.83164655985385
3.4529800415039062,146.3115653553378,2.4625881e-09,-0.0028256343,45.57338290334832,0.30199575424194336,953,52.59802488735309,0.0016484581,0.5645521,67520000,11.700299791687161,347.53013513300846,12.042016744613647,6.59139084815979,22.685704757111605,0.0005,157.38250541687012,32.992536306381226,150.35930848121643,0.5647649,321.4430453431953,32058.62050628662,161.1444969177246,45.71112251281738,210,17.707729000187246,12240,3.4531359672546387,53.521193504333496,496.0363176162899,141.33602618983718
4.191114902496338,144.84322404467173,5.4201255e-10,-0.0029583517,62.931861882548056,0.23743200302124023,964,54.30891199426039,0.0036050486,0.563203,67840000,11.632437940122774,345.4593593966819,11.709859371185303,5.886825323104858,30.530413319925984,0.0005,156.45628333091736,30.716742992401123,150.26749968528748,0.56332535,331.35238906210105,32219.644756793976,160.97133231163025,47.93774938583374,211,21.363236558296308,9740,4.191497802734375,53.586812257766724,498.9405613583762,143.7984496086977
3.7167792320251465,152.4622442812858,4.683018e-10,-0.0028022446,48.28279485863186,0.4304006099700928,935,47.31893680350142,0.0022118506,0.56245315,68160000,11.631634673584777,339.3977952589958,11.638623237609863,6.8328773975372314,23.50976991725751,0.0005,154.81830263137817,31.589423656463623,147.47074961662292,0.5626666,325.6661228929606,32378.515372753143,158.77885127067566,46.3800003528595,212,18.04450147129355,11933,3.71714186668396,52.31293344497681,475.1413629974767,142.24528980427266
3.818549871444702,141.80623180872732,4.1316667e-10,-0.0017244178,70.12160035404331,0.36241602897644043,944,56.252685061979605,0.0038324136,0.56146437,68480000,11.678569845928232,353.17349748086434,12.641122817993164,6.404142379760742,34.03214602050487,0.0005,156.5120108127594,31.648609161376953,149.67511558532715,0.56150174,343.7632574076022,32539.29310798645,160.76554441452026,46.06008529663086,213,22.85424249483248,8965,3.8189027309417725,53.620723724365234,496.64987438686427,146.2912373893676
3.710203170776367,140.9167441962527,-4.353106e-10,-0.0022814723,45.39013695382406,0.3043386936187744,943,54.69937203951202,0.0031571307,0.56012523,68800000,11.632508960244191,349.52651140571663,12.268348217010498,7.04799747467041,22.28094839104252,0.0005,158.39507865905762,31.814273834228516,150.87870264053345,0.5601854,324.01766596997095,32701.639966487885,162.32855224609375,44.43578743934631,214,17.436987174130056,12453,3.7103617191314697,56.049909591674805,495.12940650695214,142.04479987603582
3.358018159866333,141.06412381927097,2.7891085e-09,0.010880535,60.10911034177424,0.2446138858795166,923,52.88436563880776,0.008498046,0.5586717,69120000,11.651938664840252,350.02316143706105,12.021445989608765,5.587219715118408,28.285931128197323,0.0005,157.25902104377747,32.6389741897583,151.37133383750916,0.5588167,337.2163213716676,32862.527502298355,160.8798623085022,46.95630168914795,215,20.147936289863303,10424,3.3595614433288574,53.45522904396057,491.28891210816954,144.1532925567649
3.516078472137451,139.20979097948313,3.5386777e-10,0.006015023,62.657005123715,0.2911534309387207,954,56.41788624649771,0.0089914035,0.5571107,69440000,11.653281453828573,351.52788278668197,11.72924518585205,5.832264184951782,29.86669298651856,0.0005,154.07049465179443,30.466020107269287,147.80399131774902,0.5571702,337.89528758529315,33020.34881734848,157.81296730041504,44.66332411766052,216,20.918171942578955,9958,3.5164127349853516,54.88456344604492,490.3746285387493,145.2289628812418
3.9079766273498535,139.92098226928096,-2.251657e-09,0.0023336862,70.12510271315249,0.3242068290710449,964,57.17174408208744,0.0058490196,0.5557651,69760000,11.690123008714979,349.4736347866455,11.863701105117798,5.506833791732788,34.16183046075573,0.0005,156.0447027683258,31.953394412994385,150.15976905822754,0.55581874,335.5851299239107,33180.55868792534,160.16898846626282,45.777724742889404,217,22.923132175515086,9069,3.9080867767333984,54.41969919204712,483.68502112801804,144.633522976234
3.41451358795166,128.90378842986155,2.9645914e-10,0.019705027,56.921285114069356,0.28259921073913574,943,57.727342397398964,0.013890738,0.55444485,70080000,11.533908054091238,348.00417548616656,12.450488090515137,6.193714380264282,26.88210676026476,0.0005,155.8690288066864,31.57507610321045,149.2755570411682,0.55465156,325.72593199884415,33340.0917699337,159.49813294410706,45.329410791397095,218,19.52621292453465,10930,3.4148168563842773,54.08775281906128,493.65007769876183,142.18587826882586
3.5539820194244385,139.51361675567668,-1.0495895e-09,0.008239244,72.32883545944966,0.42107725143432617,958,56.173393438097115,0.008465255,0.5530748,70400000,11.585841097103,340.5032511545753,13.2426917552948,5.174349069595337,35.98547696346692,0.0005,154.46413946151733,30.043078184127808,148.76363945007324,0.5530934,345.8028347661489,33498.4208483696,158.30424404144287,44.46836590766907,219,23.84710055847061,8562,3.554758310317993,54.80667209625244,498.4520575285059,147.57028585778332
3.683236837387085,136.29781694289474,-3.4155023e-10,0.02156358,60.23465513257078,0.3754849433898926,967,61.195962381565735,0.012621425,0.55186176,70720000,11.609528004048137,346.1472848459677,13.294154644012451,5.426322937011719,28.535185435479992,0.0005,155.06425786018372,30.226625442504883,149.15662360191345,0.552031,333.61596847512544,33657.492859363556,159.0512511730194,47.76033353805542,220,20.31545664628598,10416,3.683595895767212,51.88753533363342,499.8421902444005,144.93831291057043
3.971726179122925,136.83552765138134,3.3025385e-10,0.022873675,53.34677209186531,0.27918052673339844,982,54.846405956778185,0.015562852,0.55066395,71040000,11.680755643493208,323.9786980483061,12.312971591949463,6.273644208908081,26.15639942523472,0.0005,155.19561219215393,30.19316005706787,148.55428504943848,0.5506838,320.4884252914235,33816.88733839989,159.36968398094177,46.71915292739868,221,19.36677846319948,11010,3.971869468688965,53.32879686355591,485.44534669198526,141.94422949652488
3.900449752807617,139.10703729605962,2.2503694e-09,-0.0009831241,56.00922793878237,0.43918919563293457,970,59.429259252505986,0.0041918373,0.5490062,71360000,11.560305515439966,318.6962697284305,11.286089897155762,6.330958843231201,27.79008452894163,0.0005,154.05113244056702,30.235914945602417,147.22915816307068,0.54902625,322.4325622830056,33975.268913030624,158.37129878997803,46.31312656402588,222,20.182516900796372,10590,3.9006145000457764,53.18305253982544,495.28695227791496,142.2032906140293
3.6581838130950928,133.4433464199324,-5.916494e-11,-0.002902077,60.91829725446549,0.3307063579559326,1021,48.040855630651755,0.0019803226,0.5474268,71680000,11.591235577769659,321.83429614799707,12.620075702667236,5.234918594360352,30.674197336429973,0.0005,147.4297685623169,29.428568601608276,141.75276112556458,0.5475868,316.14466830149877,34126.83810400963,151.53949308395386,42.80086159706116,223,21.61459095366636,9682,3.6585049629211426,50.44518780708313,481.4871268474492,142.6372771925726
3.5249156951904297,123.08012530458907,-3.4229874e-10,-0.002088664,50.005443720956755,0.3170468807220459,988,51.118649125375015,0.0034895227,0.545854,72000000,11.552781274872592,315.2936610122396,11.709324598312378,6.19641375541687,24.93108498769203,0.0005,151.5615782737732,30.646048307418823,144.96825647354126,0.5458446,316.23276436427386,34282.14197564125,155.29533743858337,43.80324935913086,224,18.798767929917684,11468,3.5250372886657715,52.78283405303955,475.0696540362242,141.75896339584637
3.6792006492614746,132.80112553853635,1.3270635e-09,-0.0018854326,70.28252976218563,0.2784862518310547,1046,52.52664102081968,0.0038714004,0.5440157,72320000,11.589063333544612,335.795206106564,11.01115107536316,5.746306419372559,36.61161502999069,0.0005,150.07434606552124,30.204721927642822,143.9518313407898,0.5439862,319.97454533072795,34436.17345166206,154.02476859092712,44.55076336860657,225,24.459120598950367,8414,3.67958664894104,52.209718465805054,497.24978620100046,143.83649684131325
3.7711598873138428,157.6587130864515,1.3821128e-09,-0.0029439547,55.17561801905304,0.39490818977355957,992,52.805657547683126,0.0020939177,0.5421139,72640000,11.597840435123487,313.0062766746852,11.64619493484497,5.462480068206787,27.296717712213802,0.0005,150.8032042980194,30.019274711608887,144.83800745010376,0.5422094,322.7933489416931,34590.9098815918,154.7299256324768,43.22687482833862,226,19.916907080436644,10673,3.7716710567474365,53.61228322982788,492.2821417797095,143.6093744997792
3.63271164894104,136.36540723699756,-8.63848e-10,-0.0017803882,52.34214658598342,0.39739131927490234,990,55.73245747057791,0.0029735484,0.54034525,72960000,11.566097432869789,335.876362680872,11.197326421737671,6.448428630828857,25.78045348381581,0.0005,153.06832671165466,32.00507855415344,146.1520345211029,0.5403525,320.9876578230343,34747.82495069504,156.88948893547058,43.45576477050781,227,19.152144389346756,11221,3.633110761642456,53.96202301979065,493.83082704667726,143.0723065067647
3.9129133224487305,139.86518862911808,-1.3542056e-12,-0.0016930449,55.43701022012575,0.3902430534362793,1000,47.23127779705387,0.0033380631,0.53896135,73280000,11.520677231063141,325.6381532471933,11.40414309501648,6.079332113265991,27.32875027026949,0.0005,152.68531775474548,32.51913523674011,145.8512876033783,0.5390096,321.770646720178,34904.8832924366,157.00798797607422,44.01994705200195,228,19.906210740457137,10764,3.913403034210205,52.06372809410095,493.3325239991416,143.96676121320093
3.6088366508483887,138.66247221995621,4.4106868e-10,0.028458657,39.84132202367762,0.40914273262023926,983,43.979475289606356,0.012741068,0.5375757,73600000,11.581180714215519,334.47770149432137,10.291159868240356,7.779152870178223,20.594283806880888,0.0005,153.60742020606995,31.722682237625122,145.3307502269745,0.53779316,311.44655479715794,35062.45960831642,157.5418827533722,43.31007361412048,229,16.62276947129668,13362,3.6089589595794678,53.88484573364258,476.06875576082024,141.17925630465257
3.400968313217163,144.75408897385532,-1.4357323e-09,0.019779036,44.302147799776556,0.28850769996643066,996,45.62279702854316,0.013942483,0.53624606,73920000,11.576782146075644,321.0894749857994,10.735033750534058,7.055887937545776,22.017498677944303,0.0005,150.96291255950928,30.35970973968506,143.5253643989563,0.5364521,314.9903097071443,35217.31231331825,154.843275308609,43.109779596328735,230,17.226928937477826,12823,3.401280164718628,53.238155364990234,491.8107106417421,142.37783450377378
3.2836503982543945,132.3229715189534,-2.3776495e-10,-0.0018348593,39.4625622260198,0.2880845069885254,942,53.28427710465645,0.0034128844,0.53509647,74240000,11.559832589021864,342.8383078364958,11.104469299316406,8.072697401046753,19.994704715076704,0.0005,154.88304471969604,31.405592679977417,146.40796041488647,0.5353942,321.8353135327727,35375.86567854881,158.54483127593994,43.69807052612305,231,16.164157463723992,13965,3.283994197845459,54.40677237510681,498.9054234614151,142.32193815440795
3.2280943393707275,206.0396918309355,2.8327307e-10,-0.0017532775,63.58394046227479,0.2563447952270508,1004,47.53648463827083,0.0037085922,0.5342499,74560000,11.498375227716949,347.7681906610012,11.870374202728271,5.701151371002197,30.739336295120122,0.0005,150.5336229801178,29.514000415802002,144.50942134857178,0.53424704,327.33482058126356,35529.99933218956,154.11584758758545,45.57038927078247,232,21.30339509778329,9938,3.228252649307251,51.82531261444092,484.87095762673493,144.72764397117425
3.050586462020874,137.784386521759,4.0713685e-10,-0.002161048,46.69380985242205,0.26333045959472656,985,51.49978377129976,0.0030318308,0.5332797,74880000,11.484329808410816,330.59190652010443,11.596987009048462,6.972333192825317,22.759939213490473,0.0005,154.46216535568237,30.509368896484375,147.10579419136047,0.53343433,316.9902108404589,35687.7647292614,157.75360369682312,44.54332160949707,233,17.52478413596714,12638,3.0507164001464844,54.48338794708252,499.7512379205716,141.68819970143522
3.9344887733459473,156.18664365401128,-2.2840687e-09,-0.002311962,54.73129735589809,0.31296420097351074,947,56.039639701272534,0.0029499638,0.5322748,75200000,11.524629368466968,342.7768627224568,12.23101019859314,6.544869661331177,26.241419156069245,0.0005,155.8583357334137,31.257402181625366,148.9240288734436,0.53254,335.5825245096805,35847.81528568268,159.9860920906067,44.294442653656006,234,19.191422653399403,11227,3.9346089363098145,55.103190183639526,490.80483849058464,145.00210233049512
3.7232367992401123,155.07847764059122,1.1729817e-10,-0.0020621915,70.96546517369555,0.3707749843597412,993,55.48798662476232,0.0046757846,0.53141046,75520000,11.547091929756666,345.5602633360194,12.497941493988037,5.557026624679565,35.12008697935738,0.0005,153.5374870300293,30.078810453414917,147.53986620903015,0.53152096,339.6711061686187,36005.37671780586,157.55490589141846,44.486491441726685,235,23.380324865939656,8974,3.7235939502716064,54.381497621536255,501.35907996725564,147.3204198657332
3.690807580947876,143.50155076324415,6.922839e-10,-0.002061725,86.57506718648499,0.4005727767944336,981,54.47840182062842,0.0034910343,0.530524,75840000,11.556165242580867,342.9033739287039,12.044840574264526,4.57834792137146,46.83468312616398,0.0005,151.02675247192383,30.840911388397217,146.007915019989,0.53057086,349.38610414769437,36160.448070287704,155.00404262542725,45.39363360404968,236,28.899853742176177,7009,3.6909539699554443,51.54608988761902,509.3254525057555,149.4017230089212
4.09921669960022,113.99239181933055,-1.47998e-10,0.0037584691,55.49035950026371,0.28059911727905273,934,57.278725221203175,0.006500826,0.52945983,76160000,11.536448314407846,338.30505894228304,12.8665292263031,6.440681457519531,26.1719699920582,0.0005,157.80035257339478,31.966176509857178,151.00614428520203,0.52964616,343.29423797112,36322.610216379166,162.1531207561493,46.310696601867676,237,19.06868899721279,11491,4.099567890167236,53.74321174621582,498.11402468541837,146.92657067517692
3.607508897781372,208.63833395259928,2.8629818e-10,-0.0017260896,37.0545475163485,0.22867679595947266,926,44.63653184213598,0.0029578991,0.52823263,76480000,11.490163357924903,336.8417383968352,11.13159966468811,7.295050621032715,18.91128331208781,0.0005,157.74039816856384,31.68818974494934,150.11466026306152,0.52835804,319.2294954708438,36484.25030493736,161.61430621147156,44.93380880355835,238,15.571205575391758,14655,3.60764479637146,56.00333786010742,485.30264932985085,141.58325250170378
3.7035012245178223,147.39761326546926,-1.7241399e-09,-0.0008475472,52.92695815223838,0.3497638702392578,942,50.281441780494916,0.003000991,0.52695495,76800000,11.561297802778896,346.28707683260245,12.683278799057007,7.144458770751953,24.535825566023455,0.0005,157.91439032554626,30.638267278671265,150.30746293067932,0.52713007,337.4389334641942,36646.13073992729,161.8601109981537,46.31922698020935,239,18.206022390134844,12078,3.703852891921997,54.55561375617981,486.93578068282864,146.12210570881416
3.9640069007873535,115.62510866303886,2.414046e-10,-0.0019222782,50.38470752478232,0.30974507331848145,927,55.58723030223101,0.0034225378,0.5256907,77120000,11.537969142118168,352.89814850676726,11.411408424377441,6.893833875656128,23.313921115839037,0.0005,156.40700340270996,30.61891460418701,149.12720894813538,0.5258139,336.11706477744383,36806.761127471924,160.618914604187,45.98034739494324,240,17.625385930823025,12515,3.9641497135162354,54.856322288513184,503.4001265847178,145.1604326677283
3.5635745525360107,144.36148264691795,-1.1002354e-11,-0.0022311867,62.831909347321954,0.2942206859588623,956,58.12347435010408,0.0031616662,0.5246283,77440000,11.522612238466168,359.62847809203004,12.110610485076904,5.588181257247925,28.730955746513555,0.0005,157.3310091495514,31.631014108657837,151.38130450248718,0.52479404,342.3708769861112,36967.88091135025,161.10313391685486,46.42885231971741,241,20.10847999609515,10590,3.5639257431030273,54.88200879096985,492.36955504500895,147.16373139020666
3.383953094482422,118.24118032538186,-1.4064213e-09,-0.0018165634,60.11905632197845,0.22362518310546875,920,58.83861871359894,0.0032277852,0.5235699,77760000,11.5457675503803,356.1000451315476,11.89633822441101,5.140596389770508,27.43366273611685,0.0005,157.28942823410034,32.375969648361206,151.85406374931335,0.5238691,342.5475189263288,37128.7250790596,160.8315191268921,47.33271932601929,242,19.51723783225877,11084,3.3843061923980713,54.413113832473755,504.3815831592708,145.69898989745528
3.7793526649475098,139.3906616886736,1.111196e-09,-0.0010488232,50.82004951233469,0.25556206703186035,925,57.44438246849487,0.002969775,0.522833,78080000,11.563718920641707,362.4785342584309,12.781826734542847,6.9820616245269775,23.45058447928675,0.0005,160.45893001556396,32.93048453330994,153.11486196517944,0.5230502,334.0197991361355,37293.28219461441,164.53353762626648,47.019429206848145,243,17.705588262478066,12377,3.7797188758850098,53.92646360397339,494.53822224790423,144.30851821435252
3.9862923622131348,149.3024542289624,6.7668354e-10,-0.0025518083,70.08280065472454,0.29156947135925293,951,57.035639365450265,0.0033144564,0.5223502,78400000,11.565798498322406,360.5355597944128,12.42214560508728,5.671034336090088,32.59832144706319,0.0005,156.7944610118866,29.873324155807495,150.7421100139618,0.5223134,350.5710655781335,37454.3533616066,161.01246452331543,49.42649960517883,244,21.893221309548824,9520,3.986699342727661,52.628687620162964,498.16609664155584,148.87417708141336
4.221930503845215,144.3925233562547,3.3719588e-10,0.0013384785,66.16825516905934,0.2408900260925293,907,57.44489157333406,0.0039061934,0.52173966,78720000,11.579888023740555,361.1391909836948,14.396254539489746,6.532230615615845,30.330915209772055,0.0005,162.0288441181183,31.22754454612732,155.17869973182678,0.5218589,356.52582120322734,37620.84168815613,166.4414918422699,47.907095432281494,245,20.82480798794108,10095,4.222081184387207,55.20150637626648,488.4113096074317,148.65863421315444
4.215865850448608,146.09279219945023,7.561301e-10,0.007351071,56.617974945701796,0.28135037422180176,935,54.283677467427474,0.009098287,0.52116674,79040000,11.549320300536046,355.43388402610174,12.444088220596313,6.9275877475738525,25.96344201798176,0.0005,159.5174834728241,30.57173228263855,152.21476459503174,0.52128613,344.19562125142556,37784.92329955101,164.07238817214966,47.54582929611206,246,18.878117469818143,11428,4.216071367263794,55.224098682403564,508.40653076711766,147.3424108125932
3.853558301925659,142.62366016773342,3.6973806e-11,-0.00086404086,77.16331188083159,0.2783069610595703,947,55.10553372491509,0.0046498566,0.52022034,79360000,11.515449421601627,357.5052951055199,12.280204772949219,5.408307313919067,36.62225737083758,0.0005,160.13703274726868,32.95206093788147,154.3973672389984,0.52010506,353.60037008486285,37949.30444216728,164.3681516647339,48.387810468673706,247,23.656050308842694,8697,3.8539230823516846,54.34971594810486,503.2120422787738,149.20872434232106
3.478917121887207,115.62988942217376,6.241813e-10,-0.0024394472,45.4828675194574,0.19402027130126953,933,56.51843662227227,0.0028378454,0.519187,79680000,11.569736905229094,371.9295134891527,12.628978729248047,6.496315002441406,21.2283825415059,0.0005,159.41791605949402,32.14641499519348,152.59539365768433,0.5193079,331.270024938914,38112.59212374687,163.22350668907166,44.76450443267822,248,16.61422816529824,13415,3.479066848754883,56.752403020858765,485.81031629858705,144.18278325334288
3.916811227798462,145.28435341557974,-1.8465748e-10,-0.0024372537,59.94071697488171,0.23210644721984863,932,60.38046515230333,0.0024377566,0.5179673,80000000,11.589729963184976,382.1621623539387,11.817978382110596,5.608456373214722,27.164034651579062,0.0005,158.67489194869995,32.65584397315979,152.77260375022888,0.517892,348.9842386804087,38275.43089008331,162.82362699508667,45.73337149620056,249,19.34394069044311,11212,3.9171645641326904,56.72593283653259,499.04919176824234,147.93321848312885
4.130282640457153,129.97236342467895,1.2485444e-09,-0.002786708,50.6628941982197,0.3387432098388672,920,57.91312833525907,0.003074481,0.51679605,80320000,11.501851100780673,362.3714365244969,12.343616247177124,6.734860897064209,23.14345677491472,0.0005,160.68730235099792,33.451900005340576,153.5197319984436,0.5169677,339.3188974339266,38440.49600505829,165.0513632297516,43.587042570114136,250,17.485296617662303,12606,4.130420207977295,57.029165267944336,493.1492053626905,145.45124861741567
3.445294141769409,139.86855106825055,7.725798e-10,-0.0025699767,66.03958707334398,0.45296621322631836,945,55.24196045066039,0.002687061,0.5155018,80640000,11.528739911298503,359.6655161631331,11.293185710906982,5.723296642303467,30.213949529951567,0.0005,156.9277641773224,31.60745334625244,150.66511416435242,0.5155104,348.89123819586007,38601.125064373016,160.6173574924469,44.65020704269409,251,20.72391640668865,10304,3.4454638957977295,56.45648717880249,494.4118079655526,148.21415163231623
3.433030605316162,141.28262803216433,-1.7971293e-09,-0.0018057387,77.43044612882544,0.34062957763671875,978,58.42748257831555,0.004429545,0.5140915,80960000,11.512742689011386,364.5656139871148,11.939207792282104,5.707918167114258,36.677888713705464,0.0005,158.11745405197144,32.24258327484131,152.02336430549622,0.5140552,346.8451517448135,38763.075206279755,161.9403200149536,46.42775344848633,252,23.66283760982731,8757,3.4331448078155518,55.23890733718872,488.4114473328335,148.43912005383805
3.974759578704834,113.590624280692,1.0797019e-10,-0.0027290867,59.65745642722384,0.22907662391662598,972,57.149984759091375,0.0024979908,0.51261324,81280000,11.55175553110088,362.2951908607637,11.59597897529602,5.947137355804443,26.844378016768836,0.0005,155.56183242797852,31.690863370895386,149.30296754837036,0.5126515,332.9093491871625,38922.82818841934,159.7464303970337,47.088552474975586,253,19.154936870086853,11264,3.975127696990967,52.650041580200195,480.4613365382395,145.76301017375403
3.7642123699188232,112.94457020737471,-1.520589e-10,-0.002344932,50.812572697331106,0.2588162422180176,925,57.907238012029815,0.0023979552,0.5111491,81600000,11.553962342052188,361.24910382178183,12.368774890899658,5.806854724884033,23.1467868313423,0.0005,156.9656584262848,32.21471405029297,150.82238507270813,0.5113134,341.94863485222265,39083.73358678818,160.89191579818726,45.601216316223145,254,17.467670634061214,12727,3.764322519302368,54.506407260894775,497.32694655888275,146.42664443759216
3.3259825706481934,146.79329344821636,-5.0615834e-10,0.011898174,56.915247550276256,0.2546417713165283,958,54.220676909894365,0.008105834,0.5100339,81920000,11.552578701694792,370.8240227314969,12.288193225860596,6.02868127822876,25.545200115463718,0.0005,158.43702006340027,31.723323822021484,152.06095218658447,0.51031166,336.536318204654,39245.74668073654,162.00436735153198,46.04195189476013,255,18.554879022625908,11804,3.32706880569458,55.67818593978882,502.88053881257946,146.04376340440467
3.7835371494293213,116.16162792055981,1.1378141e-09,0.004374829,59.1747578337619,0.29514169692993164,960,62.58965623055569,0.0055849915,0.5088383,82240000,11.58238557316555,356.5721495407338,12.697668075561523,6.3186256885528564,27.14937905180094,0.0005,160.2731728553772,31.84039855003357,153.52715492248535,0.5091252,341.7925683366892,39410.03303337097,164.27651929855347,46.51647758483887,256,19.395213135669326,11201,3.7836875915527344,55.78767275810242,497.6090089439546,147.2177050438224
3.8081111907958984,116.47626176497008,-1.4234148e-09,0.0060156854,69.49861957763582,0.3795650005340576,956,61.27778244664787,0.007539876,0.5076995,82560000,11.601491512713105,357.3789676428076,11.90228819847107,5.958930015563965,32.30386534968647,0.0005,156.6661458015442,31.66207766532898,150.25692749023438,0.50779796,352.4169041007157,39570.90213227272,160.85537242889404,46.46704888343811,257,21.75175137089727,9707,3.8084607124328613,53.89885330200195,503.7067686005572,149.84207193830642


==> archive/rl/walker/pro-mp-seed=1.csv <==
Step_0-AveragePolicyStd,Step_1-MaxReturn,Step_0-NumTrajs,Step_1-AverageDiscountedReturn,Step_0-MinReturn,Step_1-AverageReturn,LossAfter,Step_1-StdReturn,Step_0-AverageReturn,Time-TotalInner,Step_0-MaxReturn,LossBefore,KLInner,Time-InnerStep,Step_0-PolicyExecTime,KLCoeffInner,Time-MAMLSteps,Time,Time-Sampling,Step_0-AverageDiscountedReturn,Step_1-MinReturn,Itr,Step_0-StdReturn,Step_1-PolicyExecTime,Step_1-NumTrajs,n_timesteps,ItrTime,Time-SampleProc,Step_0-EnvExecTime,Step_1-AveragePolicyStd,Time-OuterStep,Step_1-EnvExecTime
1.0,93.91968494805185,7156,26.849665508675006,1.9362344761627184,30.907503672242996,-0.025588209,12.095682352772576,22.982829950954834,41.279791831970215,60.47446994214367,1.3220667e-09,0.113568306,4.444345235824585,2.953305721282959,0.0005,45.167643785476685,86.93711042404175,34.95711421966553,20.5942486769204,6.020589003737181,0,12.77309704854076,9.953409910202026,5570,320000,86.93709897994995,1.818988561630249,9.068243026733398,0.99864876,45.167421102523804,9.4356849193573
0.9954698,117.41251437011499,6081,30.329300103623677,3.625828283134064,36.3522578451589,-0.022924358,15.370905830159026,24.653275160175983,34.35177135467529,75.73483203339296,4.9092413e-10,0.06769033,0.16762232780456543,2.0736825466156006,0.0005,2.7543387413024902,124.18806576728821,32.65193271636963,21.67422016165335,7.697995507960198,1,13.333625713210637,8.481379508972168,4362,640000,37.24492931365967,1.4762248992919922,8.9497230052948,0.9939246,2.753355026245117,9.469404220581055
0.99094343,140.22295171026917,4593,38.01160996224596,5.662635288267525,48.05812142882309,-0.012935078,20.57972024184542,34.33547892381088,35.24567270278931,113.92907689452872,1.4620297e-09,0.066389166,0.15750360488891602,1.8772735595703125,0.0005,2.6944468021392822,162.2242250442505,33.83817529678345,28.819361299316537,10.030814495835166,2,16.55527052093464,8.588757991790771,3453,960000,38.02910375595093,1.197859287261963,9.565069437026978,0.98913896,2.6943023204803467,10.08217716217041
0.9861892,166.9138718570999,3174,48.68103442062472,4.501053800969904,66.6971364058095,-0.0090664625,31.51261322471788,50.25280739383227,35.767080783843994,153.79823692452197,-1.1576429e-11,0.039678924,0.14532017707824707,1.984764575958252,0.0005,2.6129813194274902,200.68520832061768,34.5175199508667,39.14525439337509,6.96004760515449,3,24.240704977893017,8.37790036201477,2617,1280000,38.454230308532715,1.0594415664672852,9.904258012771606,0.98493797,2.612826347351074,10.377161741256714
0.98138607,208.67948654983078,2199,57.021709613303486,3.8009397542934513,84.00563825617941,-0.0056058965,41.98048737998775,72.00443231250054,37.41303205490112,234.0827360311934,-6.9386824e-10,0.02577444,0.15129828453063965,2.0948703289031982,0.0005,3.0577075481414795,241.24229836463928,36.31348013877869,50.606443603173744,9.039456794841758,4,39.0788679702114,9.640859127044678,2085,1600000,40.54870390892029,0.9084687232971191,10.340267181396484,0.9806409,3.0574119091033936,10.23677396774292
0.9766387,213.06565026656483,1760,64.80336346251366,7.516382396133083,101.96123828518822,-0.0025184902,50.8943262296511,92.36612965308318,39.59635519981384,240.7130797522781,1.1224841e-09,0.0137741165,0.14342212677001953,2.397031307220459,0.0005,2.8304548263549805,283.7663333415985,38.5849666595459,59.72245113460406,6.9891551016232185,5,52.12143650977854,10.230372905731201,1739,1920000,42.516794204711914,0.8291678428649902,10.415623188018799,0.97611,2.8302881717681885,11.421308279037476
0.97249764,237.36664951767838,1594,68.74992931146001,5.822277206359246,112.63941030990654,-0.0012848752,56.27595538956825,100.30520133692443,40.521766662597656,263.13154192233924,-1.6171298e-09,0.010685859,0.15229201316833496,2.4998199939727783,0.0005,3.1073734760284424,327.49137353897095,39.473947048187256,62.78040982701865,11.509346775033256,6,58.4440735234845,10.732763290405273,1584,2240000,43.716859340667725,0.8568317890167236,10.913307189941406,0.9725662,3.1072001457214355,11.165706872940063
0.9692702,244.80507380117328,1542,70.54982599318714,9.129792111242187,116.78092374940474,-0.00073784695,57.27509200333956,105.70660137585678,39.617250204086304,256.20878375603024,8.743513e-11,0.008227712,0.1485123634338379,2.267929792404175,0.0005,2.8606863021850586,370.044061422348,38.6218523979187,64.78264932141904,14.978366812566177,7,61.825692160845826,10.374492883682251,1550,2560000,42.54451298713684,0.8086707592010498,10.718855142593384,0.96946794,2.860532522201538,11.18714952468872
0.96678793,247.44052368272943,1528,69.72539524026853,9.615150721954919,115.5615885924105,-0.00073498033,58.45558555817566,103.55237431679919,39.656341314315796,258.7442269508545,1.399675e-09,0.009009938,0.14633870124816895,2.325838565826416,0.0005,3.085721254348755,412.87807416915894,38.692885637283325,63.55543501102309,10.19282201124493,8,62.76635228694541,10.507827043533325,1535,2880000,42.824435234069824,0.7794115543365479,10.38789987564087,0.96679664,3.0855884552001953,11.314420938491821
0.9650325,248.15772216278833,1511,71.62870990439886,13.448657915378753,119.69013677034691,-0.0013482318,57.77055235924456,109.86083160784516,39.28239035606384,254.97888577504074,3.0874726e-11,0.0073198453,0.16634273529052734,2.259251832962036,0.0005,3.030276298522949,455.2684507369995,38.299254179000854,66.6537821262975,12.499654285961245,9,61.44173378745236,10.034761667251587,1530,3200000,42.380802392959595,0.7795069217681885,10.806099653244019,0.96484274,3.0300025939941406,11.06511378288269
0.9633466,260.0855132206272,1505,70.0952640880008,11.771880839968963,116.34651253091525,-0.00066182204,59.556014071477954,106.37689735507197,39.98841738700867,245.3935395524575,-8.798473e-12,0.0069777546,0.13889551162719727,2.4381961822509766,0.0005,2.9822776317596436,498.3196978569031,39.011141777038574,64.85363594144475,11.987416699346003,10,63.23769484808819,10.531041622161865,1521,3520000,43.042048931121826,0.8006162643432617,10.713268280029297,0.9631637,2.9821197986602783,11.194376468658447
0.96160126,253.8393080594706,1530,66.94088878702438,6.825161409172985,109.59623683329019,-0.0017695884,61.1829568361447,98.03337546169452,40.72956585884094,257.4274009222178,9.373673e-10,0.008072363,0.14582276344299316,2.417236328125,0.0005,2.9153707027435303,542.0352437496185,39.69171714782715,61.13412856387282,13.826684601153879,11,63.93326637512277,10.500483751296997,1528,3840000,43.70765686035156,0.849672794342041,10.99077582359314,0.9617696,2.9151947498321533,11.549853086471558
0.96027416,252.62255726874605,1493,72.52212884265188,12.767520612276417,121.88284778474298,-0.00072830846,57.85818629050564,104.06788836836647,40.49829030036926,257.6160244779784,-5.535795e-10,0.010122739,0.14200663566589355,2.4196503162384033,0.0005,3.039775848388672,585.6456084251404,39.546546459198,63.85662206190663,13.762243366851873,12,62.54873503564561,10.83498764038086,1508,4160000,43.603659868240356,0.7737884521484375,10.803402423858643,0.9601168,3.0396151542663574,11.444552659988403
0.95881325,254.41863520380872,1482,72.73699095288416,12.33414015805443,122.90574047922044,-0.0008363205,58.403041357080504,107.83640894459086,41.15609335899353,258.48658869864374,-8.2018436e-10,0.007491312,0.16057324409484863,2.4832451343536377,0.0005,2.9587903022766113,629.8363001346588,40.1406135559082,65.51923423964331,13.130141145711677,13,62.31900270041645,10.793483257293701,1500,4480000,44.18218469619751,0.8173704147338867,11.10747766494751,0.9589164,2.9586217403411865,11.561928033828735
0.9570827,247.50184887194104,1511,70.30963109636566,11.254270587024198,118.43815975557123,-0.002107518,60.69262253005523,101.8526812929367,39.61102032661438,258.1141509743463,3.2520647e-10,0.012535846,0.16848230361938477,2.393066644668579,0.0005,2.778330087661743,672.3032681941986,38.60477256774902,62.594384513045476,14.263452102885386,14,63.49445357558825,9.616095542907715,1491,4800000,42.45772910118103,0.7996206283569336,11.295154094696045,0.95686007,2.778162956237793,11.304613590240479
0.9550554,260.2642996789008,1439,73.64474264541383,10.504467248311524,125.74265231611395,-0.00088141643,57.76910673745385,113.57348133650241,37.813005447387695,256.28219334681256,1.3370072e-09,0.008216509,0.13913369178771973,2.264410972595215,0.0005,2.6465859413146973,712.836939573288,36.84751749038696,67.45105782614591,15.151158110813311,15,63.23376417442093,9.13740086555481,1456,5120000,40.52564072608948,0.7858624458312988,10.24747347831726,0.9548684,2.6464245319366455,11.285641431808472
0.9530725,256.909742372487,1464,74.70524981688718,12.036750581339493,128.27152613479262,-0.0010938384,56.653685630170415,110.86880005129126,38.887431144714355,251.1803805256266,-2.362888e-10,0.010406029,0.14542722702026367,2.2689530849456787,0.0005,2.753535509109497,754.5471112728119,37.93043327331543,66.53121299845097,17.15193913872183,16,62.47147979928022,8.990160942077637,1448,5440000,41.70129346847534,0.7735288143157959,11.251038789749146,0.9531395,2.7533798217773438,11.38180661201477
0.95185536,254.85234065504966,1425,73.4249248324927,12.824675785852321,125.03970754689803,-0.00093500334,56.62311350877363,111.08915755699658,41.04452300071716,259.88693163808176,-5.678036e-10,0.010622611,0.15448331832885742,2.542396306991577,0.0005,3.014249563217163,798.6798560619354,40.07488489151001,66.66213094235025,19.299098643135604,17,61.56130735508137,10.439683198928833,1437,5760000,44.12341642379761,0.779991626739502,11.574970960617065,0.9517764,3.014082431793213,11.258252382278442
0.95092505,257.6338249108611,1396,75.45587082116249,16.757672995334854,130.69573416088608,-0.0019474454,56.8029312003571,116.12095804605963,40.9825484752655,255.72209176207414,2.1227387e-09,0.010653911,0.15958356857299805,2.4686310291290283,0.0005,2.9530906677246094,842.6888992786407,40.000367164611816,68.51465551584722,17.956043874325257,18,61.77799641602257,10.488266706466675,1419,6080000,43.99970555305481,0.7849709987640381,11.294018268585205,0.9509063,2.952908515930176,11.52176022529602
0.94982225,257.67688965615537,1479,68.7871829830563,8.410427028662406,115.6807314162338,-0.0027848461,61.15566258552234,96.88135373046443,42.40234112739563,256.3533109059791,4.4587772e-10,0.007322798,0.13988471031188965,2.536144256591797,0.0005,3.0902175903320312,888.2556903362274,41.42746424674988,59.661649426781764,13.848807454217969,19,64.51076096056684,11.335931301116943,1458,6400000,45.55793285369873,0.797130823135376,11.613436222076416,0.9494174,3.0900511741638184,11.683319807052612
0.94828725,250.33103035762912,1415,74.94195285018293,15.035691268209122,130.1416527871337,-0.00088305806,57.706117023970116,112.33602202528007,39.941983461380005,253.07246838237552,-1.9517425e-10,0.012056845,0.15162277221679688,2.386070966720581,0.0005,2.6644866466522217,930.9263525009155,38.97566556930542,66.70194281029234,17.34947212846991,20,62.53923117461833,10.426377058029175,1419,6720000,42.663333892822266,0.7769887447357178,10.86912989616394,0.948116,2.6643242835998535,11.17729377746582
0.94715005,258.16456581129887,1377,75.89818563966348,18.083989002493215,131.85428624281892,-0.0016921106,55.50824088382704,113.12574774358217,39.05247402191162,259.89653723233295,8.3246593e-10,0.0074701114,0.16599726676940918,2.3189947605133057,0.0005,2.7722108364105225,972.8289771080017,38.08744549751282,66.96081817851977,21.42287710175699,21,62.18078326662783,9.723688125610352,1400,7040000,41.894715547561646,0.7611281871795654,10.859469175338745,0.947299,2.7719051837921143,11.23046326637268
0.94608676,256.7168020795502,1363,77.02846041769824,14.062387793187638,134.99160227587902,-0.0017225167,54.459010154420625,115.0498017491467,39.20649003982544,262.69506989643236,-1.3750436e-09,0.00736623,0.15922164916992188,2.358074426651001,0.0005,2.8449132442474365,1014.9536011219025,38.2626678943634,67.63646020001245,20.945435419027902,22,61.56085889672129,9.436609268188477,1398,7360000,42.114020109176636,0.7469267845153809,11.239845752716064,0.9458501,2.8447582721710205,11.290441513061523
0.944898,253.5165059712022,1357,77.87725923462612,17.4704903941057,136.558360492136,-0.00090163323,53.37535989498061,120.16058053913119,41.35021686553955,260.26085951917986,-1.3227981e-09,0.004345711,0.14045286178588867,2.3696932792663574,0.0005,3.032485246658325,1059.405818939209,40.37078142166138,69.4885177877324,17.32133615679044,23,62.59046388922309,9.9535653591156,1387,7680000,44.44562649726868,0.8011600971221924,11.84249472618103,0.9447088,3.0323143005371094,12.180135011672974
0.9433777,257.57020762991056,1356,75.32502138317713,10.456810975729004,132.33473158548972,-0.0016994121,58.200222421100804,115.18507465987932,40.38114833831787,252.5110846875963,-1.6829038e-09,0.0071540535,0.15153193473815918,2.4209306240081787,0.0005,3.0549802780151367,1102.9169855117798,39.414517641067505,67.27444628177119,16.400594675612073,24,63.32564722296054,10.503617525100708,1392,8000000,43.50428342819214,0.7753853797912598,10.96912956237793,0.94315606,3.0548155307769775,11.326394319534302
0.9413333,254.64263406333646,1349,78.97483086884019,15.105964445965515,140.10142134935438,-0.0011958476,53.16618630718467,120.24832584256487,40.88328838348389,254.75847317739596,-6.413286e-10,0.0062950165,0.1431593894958496,2.495785713195801,0.0005,2.8935492038726807,1146.7686223983765,39.936312675476074,69.75083283005316,22.903893518872167,25,61.546808696278006,10.85647964477539,1375,8320000,43.84279727935791,0.7663865089416504,10.962415218353271,0.94161683,2.893364667892456,11.406399250030518
0.9394857,258.6526312347066,1340,79.56512017211533,19.5965220286201,143.222642183435,-0.0015970687,54.16314996662167,118.25489522038943,40.830724477767944,258.08342466851826,-5.756055e-10,0.0067740367,0.1467118263244629,2.4425740242004395,0.0005,2.6048526763916016,1190.279001235962,39.911628007888794,68.65939677080912,23.118862088289,26,62.232731406517885,10.66524362564087,1346,8640000,43.503582239151,0.7351982593536377,10.922765016555786,0.93942297,2.6047091484069824,11.782248497009277
0.9376928,257.7218227441769,1316,80.1737511396602,13.863357287996644,144.09567464140733,-0.0012711206,53.03733618514161,123.19528563581315,39.94222450256348,259.47212691283033,-7.3542095e-10,0.0064924047,0.16076993942260742,2.4696755409240723,0.0005,2.661677122116089,1232.9576320648193,38.94228267669678,70.47745168411855,24.032669830867043,27,62.353770375112504,9.84627914428711,1354,8960000,42.6693480014801,0.8013319969177246,10.953806638717651,0.9375655,2.6615192890167236,11.630498886108398
0.936259,258.020054277914,1309,80.4663105576153,17.039343888150427,145.569634875282,-0.0015091276,53.11345331471529,121.95421596006237,39.73919367790222,253.36124331637765,9.868317e-10,0.0051294183,0.14105796813964844,2.345780372619629,0.0005,2.771049976348877,1275.536458015442,38.76717138290405,69.70737523311662,19.28601525573649,28,63.541680397953606,9.688065528869629,1332,9280000,42.56937623023987,0.7894761562347412,11.014147281646729,0.93606085,2.7708587646484375,11.679106712341309
0.935112,260.9401943889612,1280,81.90677255101716,17.534563397816402,148.62872101735135,-0.0014116486,50.75372268727069,128.37894712035975,41.109333753585815,258.91143402806705,1.5010888e-09,0.0068085054,0.15523004531860352,2.440971851348877,0.0005,2.2519209384918213,1318.9669997692108,39.99694061279297,72.08507458446284,18.10008184884268,29,62.48531330546764,9.899194717407227,1331,9600000,43.42339730262756,0.8690698146820068,11.290172338485718,0.93514246,2.25177264213562,12.258280277252197
0.93394333,257.67356735890746,1269,82.18036195774145,18.536120787915515,150.71680678932836,-0.0012371242,51.485900242294555,128.0967495202062,41.06844687461853,254.6173108198307,-1.2252489e-09,0.0061424575,0.1396951675415039,2.301903247833252,0.0005,2.946265935897827,1363.0478601455688,40.14352774620056,71.89763325704118,14.835249908441131,30,61.70734606475658,10.702377557754517,1317,9920000,44.07378363609314,0.7479281425476074,11.214795589447021,0.933654,2.946108102798462,11.763598918914795
0.9321092,256.5191701822494,1247,84.31665917564739,21.654329957191308,156.23783305069713,-0.0016070523,48.10393223448242,129.98682982914522,42.806121826171875,259.9519001602618,-9.033626e-10,0.0063410653,0.15714383125305176,2.4910943508148193,0.0005,3.04355525970459,1408.9736082553864,41.81337881088257,72.29990894357907,34.76343293505894,31,62.23533065175499,11.025550603866577,1299,10240000,45.91804790496826,0.7958822250366211,11.80107069015503,0.93189734,3.043369770050049,12.173031568527222
0.92998636,262.0394090258523,1225,85.04897455835543,23.18900421866828,158.32966011947843,-0.001659225,46.257996337888095,134.01526731339277,42.291943073272705,260.49151690088456,2.0887128e-09,0.0081596915,0.15478754043579102,2.5591225624084473,0.0005,2.9435415267944336,1454.2870845794678,41.35432052612305,73.6093059228415,25.33278452896072,32,62.05339362538708,10.742836713790894,1281,10560000,45.30547881126404,0.7476568222045898,11.955324172973633,0.93001986,2.9433610439300537,11.795987606048584
0.9280272,263.2179862895679,1219,84.59657854085049,15.281540398810595,157.6537166907554,-0.0018095692,49.072117041008525,134.15794851946882,42.311060667037964,261.870742248407,5.253157e-10,0.009864287,0.15297579765319824,2.5254859924316406,0.0005,2.9144701957702637,1499.586351633072,41.35675120353699,73.299758436597,26.502805653134907,33,64.53719490598765,11.341058731079102,1282,10880000,45.29232048988342,0.7630352973937988,11.515734672546387,0.9278918,2.91432523727417,11.68563961982727
0.9255116,264.3586978523985,1176,87.02550433819822,23.623316305610448,166.08840754888516,-0.0012007273,45.770261862878456,134.420198629961,42.00353980064392,261.04537740408324,-2.2994615e-09,0.012189293,0.1695842742919922,2.607511281967163,0.0005,2.6105871200561523,1544.274177789688,41.05121970176697,72.6770890940707,29.02420620242649,34,65.05906616163414,10.09696340560913,1244,11200000,44.68147325515747,0.745267391204834,11.747549057006836,0.9256798,2.610429286956787,11.90810489654541
0.922027,263.2099754271327,1130,89.02670286660974,33.706776508504525,171.61556617953016,-0.0013109915,41.28183695709389,140.1925508724362,42.49382138252258,260.71452242723655,-1.3209586e-10,0.017429328,0.16150259971618652,2.466315746307373,0.0005,2.7252609729766846,1589.5696210861206,41.519617319107056,74.81006114878065,28.31460698803246,35,60.206725312289535,10.28525185585022,1233,11520000,45.28726077079773,0.7715301513671875,12.345567464828491,0.92205304,2.7250750064849854,12.205556154251099
0.9192151,262.7187815059948,1169,88.7505052754284,21.512692705722948,170.72482219054172,-0.0020881663,44.87591321337544,138.56639503254942,42.41579794883728,263.72795188564015,-5.133535e-10,0.014674278,0.15906286239624023,2.5868380069732666,0.0005,1.8918216228485107,1633.9479250907898,41.452253341674805,74.13235213751926,26.336283874819767,36,66.77086232714497,10.414339780807495,1242,11840000,44.37149715423584,0.7660038471221924,12.060741424560547,0.919166,1.8916985988616943,12.247549772262573
0.916558,263.52962956175566,1060,90.31896412154667,23.44203224145959,178.3898181722858,-0.0018392412,41.697834617441494,150.51921879231003,45.098952770233154,267.0552219735508,1.6091459e-09,0.009348725,0.14508676528930664,2.6305887699127197,0.0005,2.8897716999053955,1681.99067735672,44.21720814704895,77.07990038334914,24.62267487133381,37,63.80044188980089,10.847668647766113,1182,12160000,48.0352349281311,0.700080156326294,13.816130638122559,0.91644835,2.889601469039917,12.604525089263916
0.91336906,267.4489619038506,1036,93.06304396677805,28.611550453527183,187.76386937769848,-0.0017734136,37.36817951517366,153.5331198204547,46.171547651290894,266.3557016465494,2.2835065e-09,0.011414881,0.16552329063415527,2.955461025238037,0.0005,2.888373613357544,1731.1237218379974,45.24654936790466,77.39926678700817,30.64222438275582,38,65.75076956343113,11.357183694839478,1173,12480000,49.1248939037323,0.7235610485076904,13.541532278060913,0.91309005,2.888195514678955,12.832382202148438
0.91050225,266.9760251115552,985,95.13108352092335,30.166138173545363,195.3339729497365,-0.0012922022,33.1797107773207,160.66539440641102,45.260422468185425,266.4487009635974,5.1659643e-10,0.013081136,0.14082646369934082,2.842559814453125,0.0005,2.9243581295013428,1779.3848795890808,44.40094447135925,78.70612485017634,41.85709435574614,39,66.38187702343387,10.713557720184326,1148,12800000,48.25335621833801,0.6846451759338379,13.59054970741272,0.9103637,2.9242055416107178,12.732024669647217
0.90767235,270.3245672583653,947,96.2915819379748,34.064773304450945,199.22563303278,-0.0015448915,29.570945930642473,165.722673876352,47.444695234298706,275.2797902679014,3.7146114e-10,0.012821818,0.158402681350708,3.2137107849121094,0.0005,2.9983808994293213,1829.9022996425629,46.5556857585907,79.94714056597478,50.38836362738163,40,63.8997585078204,11.815544128417969,1140,13120000,50.508758783340454,0.694901704788208,13.950231790542603,0.9077669,2.998211622238159,13.137118577957153
0.90429443,273.7038404354753,914,97.67522743969539,32.78536398509318,205.56032724281567,-0.001691807,29.250683130669014,178.5479533984173,48.190590620040894,278.59904663019086,1.5827345e-09,0.008819118,0.1452775001525879,3.1005337238311768,0.0005,2.8972787857055664,1881.05974984169,47.35144877433777,83.0672029258224,58.46317049274649,41,59.089396477119685,11.913493633270264,1115,13440000,51.15052509307861,0.6581175327301025,14.679328918457031,0.90415716,2.8970961570739746,13.069561243057251
0.90151215,277.6720699103364,881,98.74594345123766,34.26088377374585,211.10888226328788,-0.001911376,29.71330573410638,182.35041452007417,48.140859603881836,279.62367495741074,-2.248942e-09,0.013627773,0.1411731243133545,3.1317131519317627,0.0005,3.1423630714416504,1932.4094715118408,47.296231269836426,83.77831979620825,40.9416206925922,42,55.34673622161612,11.21046257019043,1085,13760000,51.34022855758667,0.6680445671081543,14.891026258468628,0.9011532,3.1422271728515625,13.462910890579224
0.8994704,279.1099441688235,897,100.16627112151349,34.94079190831113,217.3658468371594,-0.0048885527,23.66895089055904,189.80033543580976,48.15454387664795,279.3869923810015,-1.3025574e-09,0.0075060115,0.14050555229187012,3.0694448947906494,0.0005,2.6689438819885254,1983.30042719841,47.2967529296875,86.34707177509907,72.09573479136067,43,65.61454879009146,11.048843145370483,1055,14080000,50.883588552474976,0.680462121963501,15.165523529052734,0.8996331,2.6687521934509277,13.386408805847168
0.8973522,280.2903795752814,852,100.01880459175447,41.46140278681953,222.28019816461034,-0.0020624278,23.267384193864164,187.43156503485045,46.3908908367157,280.07136057609597,1.4818535e-09,0.013674517,0.13759946823120117,2.8011627197265625,0.0005,2.7209908962249756,2032.478153705597,45.527360916137695,84.47347786715648,154.953780122639,44,54.86129238159527,10.471141576766968,1017,14400000,49.17139768600464,0.6886827945709229,14.477781057357788,0.8970618,2.720733404159546,13.454567909240723
0.89478296,283.46477843424435,858,98.12665595881447,41.20303061160134,212.14335896734045,-0.0020317163,29.644556089525288,190.69151909458228,45.927632331848145,278.86665218500457,5.469656e-10,0.016065335,0.1463308334350586,2.942981004714966,0.0005,1.9671025276184082,2080.436133146286,45.08636021614075,85.1233194727897,89.26984877817202,45,45.95763036127732,10.263015747070312,1067,14720000,47.950984716415405,0.6592392921447754,14.501105785369873,0.8946447,1.966923475265503,13.117825984954834
0.8923893,280.8330427437642,844,101.33059517152162,34.55284916920427,221.236741575236,-0.002027992,21.842059393035544,191.6919888979809,49.91607308387756,282.5202236664586,2.964152e-09,0.014596537,0.1393117904663086,2.906933307647705,0.0005,2.9420342445373535,2133.3460988998413,49.09949612617493,85.5085875315111,109.27568461168481,46,54.34156263462236,12.168011665344238,1048,15040000,52.90250253677368,0.641700029373169,16.065279722213745,0.8921929,2.9419057369232178,13.493949174880981
0.89000404,284.4857679745751,821,100.42035304433435,45.504891393777854,224.62218689334574,-0.0016457046,29.80001759869875,193.75289902735798,51.09460639953613,282.01824640856034,-1.8508434e-09,0.009839492,0.15932464599609375,2.9678406715393066,0.0005,3.0931813716888428,2187.604246377945,50.20288372039795,85.61851254469053,76.5950579694894,47,36.993192531147585,12.953155279159546,1012,15360000,54.25227189064026,0.6974577903747559,15.57787036895752,0.8897772,3.0930044651031494,14.050634384155273
0.8874492,284.4098378512255,832,101.46067077886926,54.5161234802409,225.15548841143712,-0.0043446305,21.089623683257884,197.5582395705362,49.40389132499695,285.1022270671427,-1.8163471e-09,0.011707158,0.14169788360595703,3.2400453090667725,0.0005,3.018202781677246,2240.093123435974,48.55669641494751,86.94862399634894,160.43530204187815,48,51.50590791437522,11.7789466381073,1012,15680000,52.47967195510864,0.670576810836792,15.860015392303467,0.8874204,3.0180296897888184,13.106321334838867
0.8847821,287.1718205541608,815,100.4465263439602,40.24216747289906,227.2735647984746,-0.0015443859,26.595291337700775,196.6044639357039,50.112191915512085,281.9336274514251,-1.646522e-09,0.0038692045,0.1432027816772461,3.1443393230438232,0.0005,3.005828857421875,2293.284450531006,49.28418183326721,85.99093633574603,160.4099674677912,49,30.687761548015278,12.633910894393921,992,16000000,53.18170666694641,0.6502678394317627,15.073716163635254,0.8848457,3.0056228637695312,14.033977031707764
0.8821168,285.33100348810456,815,100.01933672646155,62.88577206743253,218.92268366343524,-0.001845309,27.66351431736897,195.1303189154532,48.85298013687134,286.47193877989235,-9.67663e-10,0.008492635,0.14274978637695312,3.2280704975128174,0.0005,2.8653457164764404,2345.0768072605133,47.97907209396362,85.0865871567308,129.6376097036809,50,31.563852156070677,10.990427255630493,1064,16320000,51.785356760025024,0.6933472156524658,15.802738904953003,0.88205093,2.865185499191284,13.52401089668274
0.87964404,284.7617482335741,816,100.66908551749327,54.062555982752826,226.51659889603016,-0.0019406356,22.044387193298444,192.83997987354385,48.753225326538086,283.38824790022636,1.2621024e-09,0.01273229,0.1393718719482422,3.2656009197235107,0.0005,2.6656975746154785,2396.5618953704834,47.88723921775818,84.71383136444021,80.29624650026027,51,40.06834296399405,10.739931106567383,992,16640000,51.4781289100647,0.6896069049835205,15.968851804733276,0.87971395,2.6655161380767822,13.44240427017212
0.8771922,286.7509855526122,815,100.30198457192911,54.71395746673983,223.57020004461725,-0.0016546826,30.4461708032894,197.9736942875999,48.45858359336853,282.9514185212533,7.487274e-10,0.009531876,0.13842105865478516,3.580660581588745,0.0005,2.340977191925049,2447.431615829468,47.62967109680176,86.55627408680272,137.31111496266922,52,27.784487530085794,11.186107397079468,1012,16960000,50.86104941368103,0.6555204391479492,14.96904182434082,0.87729836,2.3408336639404297,13.603125095367432
0.874656,285.6899354456758,809,101.82949916419136,52.20530708305781,226.41165976238347,-0.0022211804,24.212857448096983,196.82338188927116,48.92529058456421,286.6084401023989,8.68411e-10,0.0070428634,0.17026138305664062,3.1768836975097656,0.0005,2.218960762023926,2498.651641845703,48.07566952705383,85.86275631109426,158.1832643146626,53,35.91959240952944,10.91344428062439,1024,17280000,51.21073818206787,0.6425917148590088,15.884420156478882,0.8745091,2.2188026905059814,13.657813310623169
0.8723206,285.70447289961874,807,101.74123659828452,68.58941968337109,224.27169746530225,-0.0021218422,27.284506849096946,198.52044791607346,50.02577018737793,285.6724712392515,2.5210406e-10,0.0046253884,0.1513354778289795,3.0807011127471924,0.0005,2.215848684310913,2550.9688334465027,49.0869460105896,86.29710658964768,155.3661560456136,54,27.312995629211496,11.516065120697021,1051,17600000,52.30789566040039,0.7440550327301025,15.654853582382202,0.8724422,2.2157106399536133,14.295103788375854
0.8697365,287.6597214895561,808,101.15837506418202,65.76691640184188,226.59206446604549,-0.0016961014,28.145932778160777,197.47307890048506,49.37057423591614,283.09502315700297,5.326111e-10,0.006899285,0.13657188415527344,3.1315383911132812,0.0005,2.9787635803222656,2603.3834598064423,48.534236431121826,85.72022211849232,152.40392235811373,55,26.602984079647836,11.892090559005737,1017,17920000,52.408573627471924,0.6635432243347168,15.388551235198975,0.86958855,2.9785494804382324,13.668226957321167
0.8675389,286.7002167460586,804,102.18072698950974,45.92823146791153,230.3271568077582,-0.0020200617,26.173497403868154,198.89748991132973,49.10810661315918,285.5177874097139,-4.277913e-10,0.0062970417,0.15939044952392578,3.280040740966797,0.0005,2.9977681636810303,2655.5743799209595,48.270055294036865,86.39417213135208,161.6176376130455,56,21.67709390904541,11.965148210525513,1002,18240000,52.183069944381714,0.6437091827392578,15.347941160202026,0.867578,2.997607946395874,13.294498682022095
0.8653262,287.04235222609134,802,103.40629052328289,80.420040049407,227.83709613835492,-0.0017950338,25.09064270263561,201.04580222480354,49.70199751853943,280.62539938749063,-2.0101061e-10,0.009494839,0.13869500160217285,3.286578893661499,0.0005,3.0749356746673584,2708.42876124382,48.874988079071045,87.20438549147339,162.218885305272,57,16.948033211765743,12.18971037864685,1053,18560000,52.84616208076477,0.6531741619110107,15.583976984024048,0.86524093,3.074808120727539,13.482198238372803
0.86274797,287.3813048898675,805,102.52777686127874,62.87301066916094,232.88866452893396,-0.0024049552,22.07464860045263,200.23022903594128,51.02689838409424,284.55288889853506,2.2500102e-09,0.004990601,0.1419992446899414,3.297268867492676,0.0005,3.0812220573425293,2762.6101348400116,50.21674346923828,86.95185020538307,164.96376391115334,58,27.204880662575793,12.73575496673584,974,18880000,54.17514133453369,0.6331048011779785,16.193510055541992,0.8626311,3.08105206489563,13.543315887451172
0.86025304,290.4799919101661,803,105.37318701375551,74.44979897555959,232.3287100211409,-0.0022715214,22.630774195316032,201.3623394542826,48.829036474227905,285.09977970660395,-3.1431946e-09,0.006623565,0.14046645164489746,3.2662999629974365,0.0005,2.4810574054718018,2813.9990162849426,48.00438451766968,87.88970605375184,131.01002028139297,59,17.3472930021258,11.534180641174316,1056,19200000,51.380658864974976,0.6500198841094971,15.679866790771484,0.8600547,2.480896472930908,13.129193544387817
0.8574896,287.4346599053977,804,99.73666019093471,62.02726183327631,227.1063685027192,-0.0026204018,23.49613943480856,194.55403095413664,49.11861324310303,287.06801989525053,-6.630594e-10,0.015442399,0.14578557014465332,3.212162733078003,0.0005,2.590242385864258,2865.7639503479004,48.30634570121765,84.25793166052804,115.39780346095465,60,26.05898291024456,11.340680599212646,953,19520000,51.75732231140137,0.6309854984283447,15.950919389724731,0.8577963,2.5900912284851074,13.53721833229065
0.8548195,287.4032695089578,804,100.06087928741671,86.40723930740721,217.7426444591451,-0.002155791,30.733364703978484,200.92309883161047,46.88709759712219,266.24820328526766,-4.1256606e-10,0.0112582175,0.1462557315826416,3.071138620376587,0.0005,2.94937801361084,2915.6687812805176,46.04923963546753,86.543746113578,116.61740639793099,61,15.699478406218104,10.825664281845093,1050,19840000,49.896254777908325,0.6561582088470459,15.2995924949646,0.8548665,2.949218511581421,12.874396562576294
0.85233223,283.301755265196,802,103.1912876214399,66.0769539471668,225.37157227089727,-0.0022171652,23.614148004024795,197.7291844292506,49.52729773521423,250.72828801764015,-5.7333815e-10,0.0045238123,0.15736961364746094,3.208801507949829,0.0005,3.096458911895752,2968.3680262565613,48.69303488731384,85.98862056108584,110.08279929997633,62,18.01651520789104,11.131507396697998,1058,20160000,52.690282583236694,0.6408557891845703,16.115193843841553,0.8520197,3.09628963470459,14.043124198913574
0.8494689,287.519585323424,802,101.17654302872282,108.37973397556813,217.52562303837186,-0.0022741929,27.272236800656145,199.6484869253593,48.73286414146423,284.4004939191248,-7.687691e-11,0.0057582185,0.13711905479431152,3.7710180282592773,0.0005,3.139432191848755,3020.3052973747253,47.89401173591614,85.91624910413009,118.94748582912204,63,13.118123193603576,11.353078603744507,1085,20480000,51.92818641662598,0.6665596961975098,15.727572202682495,0.8497853,3.1392459869384766,12.638699769973755
0.84617454,286.9204072946137,803,102.75362289519273,60.2970235538343,223.08742067664215,-0.0022859038,23.96880906479622,198.18602128234303,48.5741913318634,277.82820117116455,-1.2196073e-09,0.003756479,0.16063642501831055,3.479557991027832,0.0005,2.8560359477996826,3071.8117723464966,47.73334503173828,85.76857351789417,159.6630378287565,64,17.434061992158668,10.716945886611938,1065,20800000,51.4996862411499,0.6445283889770508,16.316102027893066,0.8460007,2.855854034423828,12.875090837478638
0.8431547,289.3727006435513,801,104.71979764348907,124.9535326492235,226.31196766291208,-0.0024577342,26.550423457502166,201.5225439106269,45.83670926094055,285.3042161512659,-7.415436e-10,0.002647572,0.13447856903076172,2.979672431945801,0.0005,2.8149876594543457,3120.537086725235,45.023529052734375,87.7370949907827,110.90230816729807,65,13.098164072383376,10.639970541000366,1084,21120000,48.71686506271362,0.64333176612854,14.759984731674194,0.8430536,2.8148181438446045,12.702245950698853
0.8404449,285.9051107220855,802,102.92436559278086,78.16108167581176,226.05816607052262,-0.0019765953,24.100699246976404,199.06862585846997,49.68688917160034,288.6384947372325,-4.2907594e-10,0.002543539,0.14317727088928223,3.1863203048706055,0.0005,3.102186441421509,3173.3912880420685,48.87668037414551,86.13112056605071,159.71833827148882,66,17.14550407273145,10.836110591888428,1040,21440000,52.84589910507202,0.6318469047546387,16.602349996566772,0.84039754,3.102003574371338,14.15007209777832
0.8384726,288.61836913735243,801,102.92742737843017,82.25361903451767,225.60933989360785,-0.0012631989,22.506163898947833,198.03539055829594,51.124736070632935,271.7784532207484,6.524099e-10,0.0064239115,0.16630887985229492,3.5392942428588867,0.0005,3.1032299995422363,3227.6870760917664,50.27600431442261,85.32500411707665,116.59285271567026,67,13.686286576050085,12.215741872787476,1047,21760000,54.28867959976196,0.6479849815368652,16.98840641975403,0.83859843,3.103053331375122,13.083564519882202
0.83636266,289.1997032983645,801,104.68427275765059,85.85147779705807,232.62332006524088,-0.0018495357,19.432682417298757,199.8188401612837,49.94532632827759,277.4147090982096,2.1082989e-09,0.0050958656,0.15610098838806152,3.2470080852508545,0.0005,2.8030595779418945,3280.511651992798,49.08135271072388,86.66174444429647,163.84024249078828,68,12.99707936372173,12.676809787750244,1021,22080000,52.81641149520874,0.6729300022125244,15.596131801605225,0.83646476,2.802880048751831,13.202433824539185
0.8343397,290.3598036840917,801,103.02546773397005,97.58676124096081,221.35669886769344,-0.0027231805,29.01934164284659,199.61104047244245,49.13373374938965,259.2521016754354,-1.979233e-09,0.011179651,0.13402080535888672,3.435385227203369,0.0005,2.8378424644470215,3332.551730632782,48.3336067199707,86.4649550408541,89.36519561972932,69,10.585034011107956,11.443931102752686,1090,22400000,52.03238105773926,0.6329770088195801,16.012396812438965,0.8343603,2.837693929672241,13.118543863296509
0.83160436,289.2388119022127,801,104.75724239893286,83.16023168383055,231.2276312323761,-0.0018867463,19.393768254044137,200.49070113264835,46.98885703086853,286.61440555633993,-3.678733e-11,0.003768675,0.1716933250427246,2.9343130588531494,0.0005,2.7263941764831543,3382.3410942554474,46.13701891899109,86.77358213335773,131.33176225128582,70,15.06215586765807,11.219612836837769,1034,22720000,49.781083822250366,0.6452155113220215,14.842125177383423,0.8315106,2.7262380123138428,13.108505487442017
0.82836956,287.8317697913069,801,106.32305296350603,88.53540253845829,232.69131586123837,-0.002873582,22.257186500977316,201.58181705600973,47.6550407409668,268.2189089558782,9.818607e-10,0.0070809685,0.17852234840393066,3.102792739868164,0.0005,2.2939045429229736,3432.36092376709,46.79825019836426,87.87305504921306,166.72514319145765,71,10.253188102213107,11.075801134109497,1072,23040000,50.01112937927246,0.644665002822876,15.541420936584473,0.8283014,2.2937450408935547,12.883263349533081
0.82515556,288.1212305002266,801,104.20805549166504,106.78157517519398,231.98388874519648,-0.002073495,18.585735291064577,198.5094479052704,53.429675340652466,277.5278337695862,2.2477495e-10,0.005192816,0.14120984077453613,3.3993117809295654,0.0005,2.6170802116394043,3488.4730730056763,52.63115739822388,85.68142391368674,171.10345693206423,72,13.125741427936454,11.673983573913574,1014,23360000,56.10344672203064,0.6218609809875488,19.959186792373657,0.82542175,2.61694598197937,13.22222375869751
0.8219493,288.78418755796497,801,103.74371608323273,86.06490547513292,227.15595546157624,-0.0017335733,23.219375950957136,198.65506995552911,51.101715087890625,282.16405679342427,-3.6886413e-10,0.0026298277,0.14199209213256836,3.4231057167053223,0.0005,2.996819496154785,3542.6326880455017,50.24200630187988,85.60581116540506,123.66791063691413,73,10.619101970679177,11.888895988464355,1048,23680000,54.15305018424988,0.6806797981262207,16.922221660614014,0.822115,2.996631145477295,13.528411865234375
0.8189839,286.9149182522335,800,105.67172809666285,172.68243063230466,231.6993627383042,-0.0021100112,20.385500807650477,200.1792143641643,40.30566883087158,229.94516268546565,8.0923623e-10,0.0055414275,0.14187169075012207,1.8707761764526367,0.0005,3.0894358158111572,3586.0953238010406,39.50931358337402,86.89396515147754,120.20842303568703,74,8.784671699934853,11.8975670337677,1057,24000000,43.456093072891235,0.6190934181213379,9.004947185516357,0.8187594,3.089275360107422,13.070045948028564
0.81616235,284.4518696882728,801,104.20859435929097,97.23330170677251,228.87993412583737,-0.000979426,21.883113665951715,198.3476521833432,50.46619272232056,264.05213268923757,8.525203e-12,0.0051518707,0.14258718490600586,3.5338897705078125,0.0005,3.0954384803771973,3639.7333421707153,49.637223958969116,85.49715576624179,140.4352359008276,75,12.09536739279062,11.597456216812134,1039,24320000,53.62819790840149,0.6516170501708984,17.18174171447754,0.8162924,3.095245838165283,12.874009609222412
0.8133311,288.77215228761,800,104.56576447841914,165.21568131403023,227.56290807152772,-0.0020817053,24.388113081208974,199.1679531765449,40.844974517822266,269.97406965725685,-2.9279756e-09,0.008352876,0.14602279663085938,1.9917783737182617,0.0005,2.8734939098358154,3683.521607875824,40.016998291015625,86.05519176562908,112.03688748251132,76,9.919951889967837,12.227187156677246,1067,24640000,43.77959680557251,0.6473844051361084,9.204060316085815,0.8133219,2.8733291625976562,12.931239366531372
0.81056976,288.6398584878734,801,106.19272936304996,100.92641259551034,233.78242213843242,-0.0018391153,17.549382193431832,200.95484722549725,51.77940487861633,262.831963058484,9.691577e-11,0.003523022,0.14108037948608398,3.709162950515747,0.0005,3.03210186958313,3738.4015724658966,50.97569513320923,87.19299194780712,167.76740808763861,77,15.137549250260582,12.452357053756714,1035,24960000,54.871355295181274,0.6267201900482178,17.29852819442749,0.8104265,3.031973361968994,13.113533735275269
0.80768037,288.6936095678058,801,106.25522265703908,150.54984537840897,236.88132493698836,-0.0014205938,19.780315674185733,201.50320465123525,50.367790937423706,287.58665699108775,-1.1815263e-09,0.004558317,0.14287161827087402,3.6487176418304443,0.0005,2.630096912384033,3791.4740796089172,49.54751968383789,87.37818237694785,154.91014473825726,78,14.237791539121538,10.923105001449585,1017,25280000,53.06655740737915,0.6449611186981201,17.20744514465332,0.8076584,2.6299283504486084,13.379751682281494
0.80484617,286.3333190318835,801,106.59951366151046,107.2345536649984,233.89689634496978,-0.0019190507,20.053514373187674,200.66985488772912,49.56010985374451,274.9629070745315,-1.03424e-09,0.0035851623,0.17026162147521973,3.4060566425323486,0.0005,2.699889898300171,3843.7967500686646,48.69211292266846,87.07417196825378,93.60197066046415,79,12.375990617037756,11.218189716339111,1044,25600000,52.314855337142944,0.6621568202972412,16.863682746887207,0.8045716,2.6995880603790283,12.941547632217407
0.8019348,286.31445003352025,800,106.26958463166716,169.06662404864664,232.70398426052662,-0.0017439346,21.79323858847865,200.68646024382818,42.98846197128296,259.83002329366656,1.5690675e-10,0.0037773177,0.1615304946899414,1.8184471130371094,0.0005,2.6701877117156982,3889.5260033607483,42.16986346244812,87.06072993321531,90.9869335767735,80,9.688832701438109,11.070220947265625,1051,25920000,45.719982624053955,0.6236145496368408,8.782021522521973,0.8019653,2.6700329780578613,16.993499279022217
0.798852,290.34582892767395,800,107.02669835802563,163.90517852126004,234.7482398845759,-0.001890161,20.873494713520465,201.62819989612356,41.999528884887695,224.693828603685,7.1973406e-11,0.005961435,0.1303422451019287,1.7104029655456543,0.0005,2.707885503768921,3934.295006752014,41.175994873046875,87.69795587502722,99.95560270004194,81,10.25528605013357,10.406241416931152,1042,26240000,44.76078152656555,0.6543512344360352,9.495867252349854,0.7988055,2.7075843811035156,16.120023012161255
0.7959271,281.967987663498,801,106.69708914960873,108.32409642921043,230.43258834293806,-0.00095671613,20.54956027166344,200.91738990603446,50.648295164108276,252.4320457575017,6.0876787e-10,0.005134367,0.14716577529907227,3.411796808242798,0.0005,2.613968849182129,3987.6269357204437,49.81972599029541,87.15763878520806,94.22210839361422,82,15.026923752923153,10.555387258529663,1056,26560000,53.32229661941528,0.645949125289917,17.955130338668823,0.7961048,2.6138107776641846,13.588523626327515
0.7932128,286.12822668002764,800,104.79626726920777,170.45786862429304,226.81278438098207,-0.001443827,24.875181070357087,197.31185510141484,46.876644134521484,247.104580544948,5.794337e-10,0.0033364233,0.13793468475341797,1.6771178245544434,0.0005,1.8830630779266357,4036.449169397354,46.04827332496643,85.01373461716346,91.60895258699975,83,12.8613848278167,10.632586240768433,1063,26880000,48.813161849975586,0.6550524234771729,12.262559175491333,0.79339623,1.8829317092895508,17.679751873016357
0.7903468,277.5193601929334,800,105.72920060989189,153.73706404379092,233.16200185773508,-0.0018950468,18.052011372712887,197.8482161122295,47.75667953491211,245.67252628432658,-9.995247e-10,0.008581241,0.1371915340423584,1.6682043075561523,0.0005,2.084402084350586,4086.3587357997894,46.93795943260193,85.51157908862471,117.18172952769079,84,14.939497379719748,11.240189790725708,1023,27200000,49.90297484397888,0.6449263095855713,9.788931608200073,0.7903216,2.084259510040283,20.450704097747803
0.7874283,289.43508676829975,800,105.56898314263077,180.90931352163147,229.84999941162218,-0.0011401337,24.26361644498967,198.8074963526761,50.313822984695435,262.67260803557474,-1.3422121e-09,0.0051098615,0.1346275806427002,1.7997121810913086,0.0005,1.9272103309631348,4138.654616594315,49.47865533828735,85.86109210995355,102.93197709252802,85,11.209582262918959,10.876070737838745,1057,27520000,52.29070496559143,0.6626546382904053,13.989357233047485,0.7874335,1.927062749862671,19.382715702056885
0.7845,282.31466578796886,800,106.89572556812722,179.46314372096558,232.97886944295544,-0.0019649407,19.72274809807526,201.17190588462273,48.60421919822693,221.00664415395087,1.2073447e-09,0.0029197014,0.1463627815246582,1.7745306491851807,0.0005,2.050224781036377,4189.365589618683,47.783342123031616,87.24494751386555,103.65274491216607,86,11.379404496595265,10.648141860961914,1055,27840000,50.70381283760071,0.6403734683990479,12.787533283233643,0.78449106,2.050058603286743,19.09351372718811
0.78230023,285.1645365252037,800,108.51287400412163,178.74919584017744,237.16301853853042,-0.0015393074,17.11436019864133,203.3085395201797,52.0644748210907,221.39835117841642,-5.1082905e-10,0.006694348,0.13586831092834473,1.852285623550415,0.0005,2.0399768352508545,4243.527058839798,51.24391269683838,88.68846484652137,125.92242710042267,87,10.941409568056361,11.270202159881592,1045,28160000,54.15348029136658,0.6429166793823242,14.190989017486572,0.7821521,2.039860486984253,20.18663239479065
0.780387,290.04438076738177,800,105.6714537326954,181.53700121104242,234.55344538965406,-0.0012182889,20.797413050085492,198.4982119253382,48.360817432403564,218.35918726749244,-6.2615246e-11,0.004838247,0.17005681991577148,1.9385223388671875,0.0005,1.8746192455291748,4293.811629533768,47.378929138183594,85.71517869933196,140.1243947485015,88,10.184569495369725,10.974711894989014,1022,28480000,50.279157400131226,0.7669003009796143,13.123934745788574,0.78076655,1.8743510246276855,17.74269676208496
0.77869695,288.41486554165573,800,106.7086398926441,180.68588370937695,237.12583655365688,0.004936263,20.202558494196655,199.93807287667144,48.25440239906311,226.30000806229378,-6.4992317e-10,0.007432319,0.1400449275970459,1.78582763671875,0.0005,2.2071781158447266,4344.344627380371,47.342986822128296,86.58206782622875,125.23489817916972,89,11.750124646739621,11.280126333236694,1014,28800000,50.525771617889404,0.7271928787231445,9.47320032119751,0.7787928,2.2070255279541016,21.064210414886475
0.77743465,279.96547544579545,800,105.93045760335184,174.83123809437527,229.0664201226809,-0.0006295986,20.957926866511997,198.0891970945546,50.86232018470764,220.99224754484885,-4.7812004e-10,0.0038882762,0.14626026153564453,1.8229804039001465,0.0005,2.008761167526245,4397.261951684952,49.973917722702026,85.50766775671768,103.37708595282109,90,12.846510889546607,11.165406703948975,1071,29120000,52.912121295928955,0.7052438259124756,13.883222341537476,0.7774683,2.008594274520874,19.526223182678223
0.77598757,278.77695312421787,800,106.59075578470383,176.89797137730088,232.1405971289901,-0.0018843187,19.145506627613365,199.29131174624163,51.53375554084778,222.50025575378638,-3.487322e-10,0.002842918,0.13864612579345703,1.906142234802246,0.0005,2.1260383129119873,4450.9894762039185,50.64037537574768,86.25509176505263,101.420456594657,91,13.471966875096237,11.397181510925293,1049,29440000,53.71655821800232,0.7133834362030029,13.23296856880188,0.7758554,2.1259193420410156,20.34809112548828
0.7743025,283.6699441037883,800,106.32262008413893,175.17114758148674,229.97440672041674,-0.0017151827,20.692022450653496,197.87668229927323,46.09263491630554,230.52920878644113,4.0576048e-10,0.0044088503,0.15594053268432617,1.9789960384368896,0.0005,2.0952842235565186,4499.239449501038,45.13319206237793,85.4780189817614,122.30453189196447,92,13.460685911647264,11.15792989730835,1062,29760000,48.244550704956055,0.7601420879364014,10.025633335113525,0.7746237,2.0951554775238037,18.097520112991333
0.7721176,290.6216266891142,800,106.03655557794309,179.67412796456563,234.93851426677784,0.025265533,26.614890655913133,198.52330841796248,51.374359130859375,220.92181738123614,1.83747e-09,0.012644309,0.16280770301818848,1.8904929161071777,0.0005,1.9868576526641846,4552.660929203033,50.437870264053345,85.78075436712186,78.89213723131188,93,12.667094780157683,11.83262825012207,1018,30080000,53.41432523727417,0.7337028980255127,12.450535297393799,0.7721522,1.9866054058074951,20.367199182510376
0.77016485,289.2330089225045,800,106.56518997734624,176.89622682267049,237.96722374610837,0.017663155,27.77473186440493,199.62937462418517,51.44352078437805,223.13885235082628,-7.634144e-10,0.015449099,0.15155744552612305,1.8339753150939941,0.0005,2.1452999114990234,4606.317288160324,50.47625112533569,86.36986455143084,89.35819889706156,94,11.748649133411595,11.566540002822876,1002,30400000,53.646714210510254,0.7780096530914307,12.825806617736816,0.7701927,2.1451852321624756,20.506766319274902
0.7681431,289.8889978916748,800,102.21016260383973,179.73436405492117,223.11261970204438,-0.00061279914,47.417753776146554,198.23811402467743,49.17731022834778,220.04067184809367,-4.0897383e-10,0.006803817,0.14110803604125977,1.8938977718353271,0.0005,2.0718610286712646,4657.616233110428,48.155370473861694,85.51716301032613,67.80955900031985,95,10.21928958455823,11.625265836715698,1044,30720000,51.293018102645874,0.8359854221343994,13.470552921295166,0.76811975,2.0715413093566895,17.404505252838135
0.7664198,285.4070559781313,800,106.61156037738532,169.66388930525898,239.19859500359087,-0.0012819724,23.23837911538354,199.55036624627886,49.58900332450867,221.56184351273617,5.398171e-10,0.0033681537,0.13562297821044922,1.7736268043518066,0.0005,1.92680025100708,4709.200845241547,48.70940279960632,86.3341001348574,135.13197673028517,96,12.095268849927725,12.259695053100586,992,31040000,51.576380252838135,0.6966109275817871,10.327507495880127,0.76639247,1.9266433715820312,20.622642040252686
0.7648532,289.4234863919068,800,106.31290380148675,180.31219547607716,236.4816086327632,-0.0014959307,25.948516317254885,198.91824518504183,49.45467162132263,223.2356088676025,1.2577347e-09,0.0034456416,0.13836240768432617,1.7759413719177246,0.0005,1.9299359321594238,4760.6544506549835,48.550089597702026,85.92932052800104,79.25504861419722,97,11.642317833512028,11.179119348526001,1011,31360000,51.44617795944214,0.7227041721343994,11.332093715667725,0.76465476,1.9298083782196045,20.402588367462158
0.7639205,292.64789730107714,800,106.99501645769644,179.1093927992389,240.79165311693617,-0.0015347629,22.710543476019577,199.1852028006788,50.00732421875,221.26715601720187,1.2330333e-09,0.0035247535,0.13301682472229004,1.8347437381744385,0.0005,2.017089366912842,4812.744626522064,49.11805701255798,86.14197748672646,102.26397317881413,98,11.959369038308676,11.975621461868286,984,31680000,52.08456540107727,0.7141733169555664,11.926408767700195,0.76401603,2.0169308185577393,19.749650716781616
0.76296645,291.25095767779703,800,106.6707372262184,179.4339480759647,240.1763308266224,-0.0017011893,27.05514234455861,200.18243655087787,50.48766279220581,219.09506151261724,6.0833666e-10,0.004244248,0.14807748794555664,1.8971002101898193,0.0005,1.9150681495666504,4865.207571268082,49.63582420349121,86.78301108929162,78.88519023549256,99,9.836083612040362,11.940603256225586,991,32000000,52.45657396316528,0.66302490234375,14.045873641967773,0.7627715,1.9148929119110107,17.977681398391724
0.7615162,292.15181975499786,800,107.17499512561315,177.39216013166322,241.88347460633807,-0.0015174934,23.675476849992084,199.86891302618017,45.533687353134155,227.47058244866173,-7.8873896e-10,0.0031338148,0.126251220703125,1.7007884979248047,0.0005,2.869572401046753,4913.695673465729,44.712215423583984,86.53261691407204,129.70816437598762,100,10.551422281969545,11.991336345672607,989,32320000,48.48121905326843,0.662132740020752,9.621406316757202,0.76150584,2.8694021701812744,17.582051038742065
0.7600875,289.1858019847326,800,106.0487978101428,175.98565521159205,233.64368058576872,-0.00179293,31.862328446621408,198.87802274788967,41.141101360321045,220.56498942484149,1.575869e-09,0.0059992163,0.14602017402648926,1.9313502311706543,0.0005,2.594240427017212,4957.497821807861,40.3708918094635,85.95247376739131,67.41728988157841,101,11.771166645992182,12.280965566635132,1039,32640000,43.79436922073364,0.5917506217956543,9.086653709411621,0.7603308,2.5941147804260254,13.42502737045288
0.7582372,291.18475672213737,800,108.67047083229589,177.55971016499777,238.06570288565067,-0.0012819897,21.59926725585888,203.72989415012944,39.505247831344604,222.3339628196533,1.7404915e-09,0.004406519,0.15794157981872559,2.1779396533966064,0.0005,2.6224801540374756,4999.692058324814,38.65982484817505,88.68086718188995,91.68089759408082,102,13.136813277863661,10.660390615463257,1042,32960000,42.18822646141052,0.6499936580657959,8.964967489242554,0.7580431,2.6223056316375732,13.34718656539917
0.7566502,287.76366308076126,800,108.26483424048509,175.6321905285565,237.76303074562006,-0.0017497354,24.795571111361472,202.62249616735144,38.76540493965149,224.95454620770363,-5.764157e-10,0.0033948305,0.13403630256652832,1.6778976917266846,0.0005,2.821704387664795,5041.351647615433,37.97759675979614,88.0215687468078,92.77881922909762,103,13.083824918168403,11.121492147445679,1029,33280000,41.65052580833435,0.618452787399292,8.685885906219482,0.7567155,2.821545362472534,13.014055013656616
0.7554295,294.6065904505691,800,107.49151512376599,177.94571301691124,238.3193155748771,-0.0012172137,24.234142380512594,199.46579462025187,43.9592342376709,224.83017751337397,2.3496782e-09,0.0050858483,0.1347360610961914,1.8405663967132568,0.0005,2.100524663925171,5087.473217487335,43.141319036483765,86.29845843097955,89.25927791691791,104,12.853834700138766,11.080621004104614,1013,33600000,46.114145040512085,0.6497490406036377,9.53128981590271,0.75557667,2.1003992557525635,17.05253028869629
0.75409937,288.3108305615703,800,107.14187978664602,174.2289742403857,239.24208056538248,-0.0018768751,22.323495296537295,199.21029408153197,40.642210483551025,222.97475651982472,6.337911e-10,0.003609771,0.14078092575073242,1.5258235931396484,0.0005,2.665532350540161,5130.841618299484,39.85425853729248,86.0674702377134,81.8305758541248,105,12.048962856318704,10.675348997116089,993,33920000,43.36172556877136,0.6120245456695557,10.46086072921753,0.754033,2.6653966903686523,13.67551875114441
0.75262547,295.8175719517635,800,107.08071973379816,181.82397605798,241.58028200847292,-0.0015267452,22.00513322503393,198.5164854183079,44.396252155303955,220.6284480512512,-5.0761023e-10,0.0027423415,0.15718483924865723,1.6661701202392578,0.0005,1.8651456832885742,5177.169100284576,43.52527737617493,85.68128324610181,110.36738762622053,106,10.38402809506288,11.404744625091553,983,34240000,46.32115364074707,0.6764845848083496,8.6817467212677,0.7527256,1.8649775981903076,18.29912805557251
0.75053227,288.73779969493944,800,107.9460134539984,179.4141990296142,242.21716558655316,-0.0018657474,29.23116230183512,201.25625477016524,55.60578918457031,217.78899485759158,-5.6665794e-10,0.004676988,0.1444382667541504,1.835766315460205,0.0005,1.8467566967010498,5234.690450429916,54.748502254486084,87.450982089346,90.39209288588654,107,9.879668183408848,11.658648252487183,996,34560000,57.510568141937256,0.6708576679229736,13.997511625289917,0.75073713,1.846621036529541,23.56293773651123
0.7484843,289.0839079104816,800,107.53937563475064,177.23381776218102,238.65296682079912,-0.0016350743,23.91658899795272,200.2713596508634,54.37618088722229,220.9054134566731,3.865929e-10,0.0063914927,0.12298870086669922,1.8976929187774658,0.0005,2.074467420578003,5291.195029735565,53.52722120285034,86.83068735978328,100.47410832239078,108,11.976493352793055,12.010322570800781,1019,34880000,56.499478578567505,0.6793437004089355,14.161415815353394,0.74841183,2.074192762374878,21.656375885009766
0.74659055,287.7026520233602,800,108.40291229654622,166.7982588821635,236.43237577001523,-0.00154878,24.720911883853482,202.44747326614052,42.48717522621155,221.82040189234797,-1.9961548e-09,0.0036595084,0.15922307968139648,1.6958856582641602,0.0005,2.436678171157837,5336.1893899440765,41.56101751327515,87.91581539762369,94.82110586448147,109,13.287622165494719,11.53726577758789,1043,35200000,44.98791241645813,0.7251522541046143,9.324741125106812,0.74662966,2.436491012573242,14.91868805885315
0.74432784,296.37023285620984,800,108.20236436384347,176.85670430977038,233.9447174513564,-0.0013273227,26.852022193730804,202.68658124540917,39.20458650588989,223.86805130151347,-5.642e-10,0.0037091232,0.1445446014404297,1.6995840072631836,0.0005,2.8990042209625244,5378.358139514923,38.42824625968933,88.00486382626586,60.78886649669526,110,14.095128933550301,11.135962724685669,1070,35520000,42.161489486694336,0.6004977226257324,8.716675281524658,0.74440664,2.898843765258789,13.17454481124878
0.74194604,284.1729314252744,800,108.35099335001613,177.0585229668696,235.05020045277948,-0.0018014403,21.620147923251352,200.9569349151061,39.92080068588257,229.57596413519732,6.2221145e-10,0.005412566,0.13142681121826172,1.7294776439666748,0.0005,2.806826591491699,5421.150115013123,39.129082918167114,87.10236195782255,105.60225398038291,111,14.664187242077446,11.34800124168396,1067,35840000,42.785770654678345,0.6273424625396729,8.979603052139282,0.74215066,2.8066134452819824,13.314095973968506
0.7403606,286.67601809387565,800,107.86792445427986,166.22853825285813,233.38840363225188,-0.001644019,19.676682276827115,197.3388667898027,39.99252915382385,226.90509474866937,6.987351e-10,0.0029630526,0.1571638584136963,1.860741138458252,0.0005,2.850485324859619,5464.053932189941,39.19268083572388,85.33437099892872,105.96096554637795,112,16.797675403298467,11.557672500610352,1064,36160000,42.897016525268555,0.6099319458007812,9.20790982246399,0.74033594,2.8503472805023193,12.769632816314697
0.7389922,301.0583811082603,800,107.80535943649316,169.514849893964,234.43509180353973,-0.0013652588,20.042648574533487,198.62979309866725,38.63064002990723,231.11376403854896,1.1197157e-09,0.0040132515,0.13460397720336914,1.8255901336669922,0.0005,2.987975597381592,5505.739975690842,37.795743227005005,85.85787340041414,110.05935335669375,113,15.999512700193293,10.727250576019287,1039,36480000,41.67739677429199,0.667365312576294,8.871780395507812,0.7390834,2.987720489501953,12.791610956192017
0.7379816,286.65220194602784,800,108.83432871789736,164.80264764745058,235.57069760288508,-0.0009527266,18.463631550541958,200.96793012873775,38.37238121032715,229.49021684171262,2.8642605e-10,0.0046112253,0.14981746673583984,1.7150487899780273,0.0005,2.457911729812622,5546.639982461929,37.54373860359192,87.08443721066443,115.80934055910981,114,16.626266125265506,10.814476013183594,1054,36800000,40.89292645454407,0.6440417766571045,8.785524129867554,0.73797685,2.457745313644409,12.617162227630615
0.7367304,301.11433547305506,800,109.42599826446839,168.17186799514545,235.78512817370236,-0.001812647,24.24233453192571,203.93782927729768,38.829395055770874,231.78035967870338,-2.5857702e-10,0.0029883934,0.1340031623840332,1.6647765636444092,0.0005,2.5869388580322266,5588.123328447342,38.06964659690857,88.57611653572349,84.11335076832954,115,16.327014753914344,10.884823083877563,1065,37120000,41.474271297454834,0.5947525501251221,8.780741691589355,0.7366099,2.5867879390716553,13.252463340759277
0.7357059,292.7815142129241,800,110.33075944842373,148.55054623951713,238.0348582359962,-0.0015555533,16.74286637934231,204.78329794197396,38.68595600128174,230.55891314716797,9.313552e-10,0.0058558546,0.13862371444702148,1.7045037746429443,0.0005,2.274754047393799,5629.140883207321,37.934136629104614,88.97297746927593,117.38424847695171,116,16.567858379499594,10.184779405593872,1068,37440000,41.01037406921387,0.5801620483398438,9.305154085159302,0.7356039,2.274609088897705,13.244080781936646
0.7348099,295.54830881490375,800,107.75428337658674,167.97599642527578,231.31975798587064,-0.0017138841,24.88090826809008,196.95029190680592,42.942036628723145,223.5875913668709,-3.9695766e-10,0.0030702783,0.1326899528503418,1.8192267417907715,0.0005,2.4946744441986084,5674.635031461716,42.158337354660034,85.04568197324662,81.75923633116452,117,16.081928940521884,11.202035903930664,1074,37760000,45.485872983932495,0.6195862293243408,9.244642496109009,0.73475295,2.4944770336151123,16.15751624107361
0.73401153,294.69030576602825,800,109.55636225011344,163.4994591191438,237.9873747397369,-0.0019822638,18.491538072445938,202.31491050287497,44.11666989326477,225.37531341312535,1.0751403e-09,0.004778308,0.13650012016296387,2.0092062950134277,0.0005,2.7235355377197266,5721.538903236389,43.28376126289368,87.76038507480396,127.95542566333337,118,17.006765802781384,11.87626028060913,1040,38080000,46.89772176742554,0.6651265621185303,9.855886697769165,0.7341956,2.7233290672302246,15.925671815872192
0.73305964,304.96283286236087,800,109.78620046325952,173.2509184319138,238.13046673558995,-0.0020616488,15.957945135949005,203.52717204672663,40.94729208946228,230.90952915198736,1.0386433e-09,0.004561473,0.13886499404907227,1.8542275428771973,0.0005,2.5423583984375,5765.090091466904,40.19048500061035,88.26544771301339,106.38918819901367,119,16.743197257629458,11.54606580734253,1044,38400000,43.543787240982056,0.5865256786346436,9.389105796813965,0.73291475,2.5422046184539795,13.974443197250366
0.7315502,300.68766349327564,800,108.34937069359366,174.68714938691153,227.66041275505813,-0.0016685071,29.004926523288923,199.93593601962377,49.8200945854187,225.48986131312395,1.1905064e-09,0.0049692513,0.1581888198852539,1.9719727039337158,0.0005,2.123228073120117,5817.086389064789,48.811556577682495,86.58623502530962,57.107032717684234,120,15.675254023427623,12.936898946762085,1130,38720000,51.988494634628296,0.8069937229156494,9.911653518676758,0.7316135,2.123077630996704,20.017831087112427
0.7297286,308.7270291247642,800,108.05505268795982,118.47221848810058,232.18578929360666,0.0003889697,23.08395693078505,196.6824988642204,52.29447031021118,237.83713909445444,-4.7028564e-10,0.0041253357,0.12479901313781738,1.9956252574920654,0.0005,1.9452970027923584,5871.391691684723,51.14599108695984,84.96614655655605,76.90201638572003,121,17.47905261876657,12.873521327972412,1066,39040000,54.298086166381836,0.979888916015625,11.109278678894043,0.72983104,1.9451675415039062,21.086190223693848
0.72800857,294.03950624864285,800,109.45572476507435,160.41289534619796,237.8984445480029,0.0014398305,17.642114775196415,201.02067012840416,53.65035152435303,263.3706006819006,4.4429047e-10,0.0026563467,0.15598607063293457,2.2316393852233887,0.0005,2.025785446166992,5927.12229013443,52.75747060775757,87.10927751799474,77.16745024770863,122,19.753947885575567,12.209474563598633,1049,39360000,55.72604274749756,0.691687822341919,14.079079151153564,0.72824436,2.0256643295288086,20.40222477912903
0.7264437,296.37522561513197,800,109.84045554211184,153.8048895158488,237.02538231112268,-0.0019031039,18.09554403725281,200.8353842537948,54.93561601638794,242.05656880918522,1.0847536e-10,0.003298239,0.16753506660461426,2.08382511138916,0.0005,2.072016477584839,5984.193341493607,54.04218053817749,87.06875230627604,97.86107183871133,123,19.81351980195412,11.97907829284668,1062,39680000,57.06570291519165,0.6837565898895264,15.00149941444397,0.72651386,2.0718836784362793,21.12156581878662
0.7246004,305.10193908784447,800,108.84968673977302,143.53844335573314,236.97442997995313,-0.0015409868,21.788447722973753,196.09409218008048,53.05897855758667,275.7903566709819,-3.560079e-11,0.002310362,0.1452171802520752,2.1747829914093018,0.0005,1.9186811447143555,6039.237664222717,52.16244339942932,84.73680874821879,100.63995707322191,124,19.995976584116367,11.97009015083313,1036,40000000,55.03724932670593,0.7167768478393555,14.129288911819458,0.72458434,1.918541669845581,20.009572982788086
0.7228362,299.82098394954966,800,109.29426279497062,140.15916787998512,232.46022997911734,-0.00073045684,23.863504941616068,200.8441369505129,51.89030313491821,243.53128323499524,8.240046e-10,0.002783835,0.1518864631652832,2.1273510456085205,0.0005,2.260622978210449,6093.451252937317,50.99647545814514,86.93493523785958,82.40202254551166,125,19.819888989003122,12.107664108276367,1089,40320000,54.2069091796875,0.7047064304351807,13.436364650726318,0.7227782,2.2604756355285645,19.61928391456604
0.72133917,296.54800376529465,800,107.80199633958102,143.9376330351906,232.1256241850535,-0.0018664775,30.049464514824002,197.91286513507382,55.3325982093811,263.93806406586265,1.8276459e-09,0.0032149064,0.14438319206237793,2.1963462829589844,0.0005,2.0678153038024902,6150.92680311203,54.50299119949341,85.68665098250513,70.52565962583107,126,20.5630352798937,12.401877641677856,1065,40640000,57.46828889846802,0.6513738632202148,15.18625020980835,0.72153175,2.0676913261413574,20.483468294143677
0.71989685,308.6517804672302,800,108.57107175624274,146.41929371080957,236.25732158285075,0.019795276,20.47831927794746,195.17673570893973,53.95626258850098,257.8844929826183,3.1626848e-09,0.0076979483,0.1460254192352295,2.166036605834961,0.0005,1.9618563652038574,6206.894946575165,53.085423707962036,84.54255828589457,105.79699063203118,127,21.731424791901123,12.211129188537598,1027,40960000,55.96306228637695,0.684593677520752,14.991381645202637,0.720025,1.9616971015930176,19.904001712799072
0.7177811,305.9309173808901,800,108.66161233244134,137.99528472479363,236.38586930549423,0.020132868,21.14117045734869,197.42344097793116,55.998350381851196,281.9950616807544,7.301573e-10,0.021010404,0.14805126190185547,2.5918328762054443,0.0005,2.0365920066833496,6265.033086061478,54.997448444366455,85.57320655352781,107.0149630439079,128,23.810283663030592,12.364515542984009,1031,41280000,58.12717652320862,0.8088140487670898,13.427496910095215,0.71773857,2.036405086517334,22.580909252166748
0.71641344,305.89713907374164,800,109.195157438884,161.36860088811216,234.8058015242887,0.010467905,26.472177795641628,199.94391023154807,52.74068260192871,236.35639014624434,6.1107275e-10,0.008496122,0.1504380702972412,2.231096029281616,0.0005,2.0025899410247803,6319.832257509232,51.86511468887329,86.57936959976641,78.29690890455068,129,17.084085600091647,12.065832138061523,1072,41600000,54.794748306274414,0.6809566020965576,13.611214876174927,0.71652824,2.0024516582489014,20.261261463165283
0.7150525,295.5051266255637,800,108.24469981751315,171.38608611433455,236.070356921853,0.0019505715,32.78326838523453,200.05148535397726,55.108558893203735,234.51733039154755,-2.9293217e-09,0.0046987645,0.1641833782196045,2.1283671855926514,0.0005,2.076082706451416,6377.071653366089,54.11570763587952,86.61447453171195,84.40305075119718,130,15.069868343803986,12.618529319763184,1042,41920000,57.231897830963135,0.7873072624206543,14.841853857040405,0.7152453,2.075911521911621,20.64690375328064
0.71291953,305.94512685774646,800,108.15433993275191,173.19856104671737,237.25863471882636,0.011331349,32.62124944451889,198.28153039655416,54.54221558570862,242.4180267840435,2.8201352e-10,0.008213883,0.1505136489868164,2.049826145172119,0.0005,1.9640142917633057,6433.657998323441,53.543378591537476,85.72850504654693,67.54817294424143,131,14.848517541352987,12.998672008514404,1016,42240000,56.578413009643555,0.8034563064575195,11.313444375991821,0.71298695,1.9638218879699707,23.1234393119812
0.7113727,315.3715566362139,800,108.48647525740625,144.1507040806742,238.08983829643626,0.006857034,31.380611528661035,198.1446104195636,53.010639667510986,232.65016533213085,1.3768832e-10,0.0061791595,0.15225911140441895,2.2884674072265625,0.0005,2.1615219116210938,6488.889804601669,52.09265851974487,85.67173878005516,77.74145446251424,132,15.842673812468975,12.309499979019165,1026,42560000,55.22606801986694,0.7294230461120605,13.870242595672607,0.7116009,2.1613340377807617,19.85581660270691
0.7099167,309.6829756233225,800,108.33479159352432,173.768620582749,237.58679844911688,0.0016537935,29.141758206077295,199.06054825805478,55.0845627784729,228.50668311519294,8.92313e-10,0.0029318002,0.13997387886047363,2.1166133880615234,0.0005,2.2220802307128906,6546.260307312012,54.23752951622009,86.19564953700097,106.51939110082772,133,15.134768028744528,12.805544376373291,1035,42880000,57.36130928993225,0.6739060878753662,14.953132629394531,0.7098316,2.2219412326812744,20.601938247680664
0.7085764,312.004225843447,800,110.82942468189349,172.5597641266926,245.190204134797,-0.00075761933,25.5922426865562,204.00162239618192,54.29026198387146,248.41521130829216,-9.2883423e-10,0.0033286344,0.147963285446167,1.9778964519500732,0.0005,2.2664408683776855,6602.879257202148,53.28225898742676,88.39956678629511,91.92401789733442,134,16.531858378803214,13.499782800674438,1037,43200000,56.61232328414917,0.8183376789093018,10.410115718841553,0.7082313,2.2662947177886963,23.297959566116333
0.7065657,303.5032362146461,800,106.37010494729961,119.06329004610224,229.6079209515711,-0.0015287712,38.55777691200672,194.4536193558493,53.95737934112549,254.89153846658323,1.4181156e-09,0.0022059372,0.1403357982635498,2.066895008087158,0.0005,2.1062729358673096,6658.985690355301,53.059314250946045,84.2596932965934,51.705619229986915,135,20.03215638493213,12.447810173034668,1063,43520000,56.10211658477783,0.7213339805603027,13.805250406265259,0.70680314,2.106137275695801,20.88351845741272
0.7045516,296.72897075521144,800,109.62357197955416,134.33916176393055,237.14450920337387,-0.0015143832,20.884567981902837,197.40256897311275,53.78518033027649,263.667369702363,1.12973055e-10,0.0025346926,0.14014148712158203,2.1885733604431152,0.0005,2.056039810180664,6714.897808790207,52.85212969779968,85.5994245755528,114.65565885629658,136,21.24616252354445,11.96399998664856,1059,43840000,55.9056351184845,0.7432520389556885,14.592573165893555,0.7047828,2.0557239055633545,20.413596868515015
0.7029681,306.1977519611163,800,108.96357172375852,137.68973221849095,234.35001642553965,-0.0010445383,26.209785388823736,199.73205118479447,53.27848529815674,258.26880794373017,1.3803174e-09,0.003904508,0.15220952033996582,2.1841351985931396,0.0005,2.160341262817383,6770.396267414093,52.39733028411865,86.49062244146977,109.26434940152072,137,19.838726861170986,12.671976566314697,1071,44160000,55.4854953289032,0.692537784576416,13.67428994178772,0.70283717,2.160196304321289,20.22141981124878
0.7017569,296.265441514672,800,109.1130558434834,121.71096516880213,237.2358854699872,-0.0016629298,21.663948756895447,195.764200525643,53.29418182373047,258.24497009848653,6.147995e-10,0.002787515,0.12483906745910645,2.1620402336120605,0.0005,2.2231664657592773,6825.986656188965,52.36644959449768,84.90838963212082,119.78640385168272,138,23.018380769368864,12.110144853591919,1045,44480000,55.583887338638306,0.7598066329956055,14.501426458358765,0.7017073,2.2228736877441406,19.72427010536194
0.7005733,296.42157969802184,800,109.1723940907003,130.95397788713947,232.34515425296183,-0.0016207509,24.271538814798507,196.57408413407154,46.99439764022827,256.5131637387042,-8.3996043e-10,0.004739996,0.1605830192565918,2.022437334060669,0.0005,2.3451991081237793,6875.392154216766,46.08101415634155,85.21693078380626,112.6466884931531,139,23.551031353420374,11.760339260101318,1083,44800000,49.39899444580078,0.7167677879333496,9.217882871627808,0.70064694,2.3450520038604736,19.40658664703369
0.6995402,302.2800370128139,800,109.88265717828062,142.40255006541082,235.86820962924907,-0.001579077,24.575953864516176,199.3622124428142,52.05469346046448,260.4666720750023,7.303208e-10,0.0034053524,0.14516854286193848,2.194084644317627,0.0005,1.945732593536377,6929.470582008362,51.1378333568573,86.31637183946683,108.62544533089563,140,20.233239541857706,12.743220090866089,1066,45120000,54.06904625892639,0.7266244888305664,13.373801231384277,0.6996476,1.9456191062927246,18.659194469451904
0.69846183,302.3756664029796,800,109.60334350141231,117.65426459279435,234.63808539298637,-0.0016168011,24.102421654133177,197.16085821110252,55.05160045623779,266.3280302780539,1.2701596e-09,0.0024089573,0.13684463500976562,2.1987860202789307,0.0005,1.953695297241211,6986.539562225342,54.20271682739258,85.57026478900582,93.06112489890475,141,24.548366244388014,12.557003021240234,1073,45440000,57.0631787776947,0.6691322326660156,14.468424081802368,0.6984292,1.9534549713134766,21.22728967666626
0.6977249,306.3584748194233,800,108.15925413002414,125.68335313318165,229.93207040165615,-0.001969881,33.21068185622306,197.37565219038478,52.84684634208679,276.4207536651251,6.3241407e-10,0.0022113356,0.14763879776000977,2.1434009075164795,0.0005,2.241466760635376,7041.684170246124,51.927289724349976,85.5943019628123,66.64589993307334,142,24.041171111138414,12.282204389572144,1097,45760000,55.13527584075928,0.7267410755157471,13.549390077590942,0.6977996,2.24133563041687,19.989694595336914
0.6969477,293.83748297697923,801,110.1534065311275,100.97463677942663,235.28183071492793,-0.0019829671,27.675542611195326,203.65773773467657,71.17010402679443,285.4950447691753,-2.4018418e-09,0.0024723385,0.1386582851409912,4.37904691696167,0.0005,2.1351912021636963,7115.049850702286,70.2335844039917,87.97857785804862,78.39556369181932,143,27.860535367747072,12.32623553276062,1086,46080000,73.35877752304077,0.7561345100402832,28.529268264770508,0.69696534,2.134982109069824,20.15533137321472
0.6958911,294.28707421508574,801,111.1119561712365,116.46082476753647,237.33944831675822,-0.0015328535,20.41137528304941,205.56520890211831,72.48611187934875,294.95301862889806,-3.716981e-10,0.0039363317,0.16885709762573242,4.309298276901245,0.0005,2.127063274383545,7189.730493783951,71.51480650901794,88.67558251333753,141.00425582655555,144,28.156358795577443,12.396231651306152,1096,46400000,74.67397618293762,0.7662708759307861,29.527157306671143,0.6958393,2.1269476413726807,20.544888734817505
0.6950071,305.1185203392754,802,110.6014820703181,105.55543338992614,236.24994189305556,-0.0020717988,20.638395870923002,200.58534887747163,68.67476677894592,295.7830580732909,6.4024985e-10,0.0018507093,0.1612246036529541,4.022856712341309,0.0005,2.218747615814209,7260.6653888225555,67.83480310440063,86.94033369981803,145.39070959849096,145,28.151356208383067,11.885398387908936,1075,46720000,70.93039846420288,0.6425392627716064,28.14698314666748,0.69485974,2.218567371368408,19.083303213119507
0.6939265,306.4568867605813,801,109.75003972299878,112.19705047157548,233.20953742220414,-0.002145879,30.407154290179015,201.80305138272874,70.98846125602722,298.6172383367562,1.6041161e-10,0.0030462672,0.16921305656433105,4.611697435379028,0.0005,2.3008387088775635,7334.023541927338,69.98959040641785,87.17795293089789,77.63141294507378,146,27.84273106526913,12.248187780380249,1112,47040000,73.34981369972229,0.7860162258148193,27.664674043655396,0.6939316,2.3006949424743652,20.83045744895935
0.6924884,292.6927584000699,800,112.04233744120225,107.34958230223764,238.1714860144201,-0.0015249229,16.949552981458975,206.7730052679716,52.260143756866455,291.61597001807957,2.6681554e-10,0.0025992529,0.1659069061279297,2.0474374294281006,0.0005,1.950763463973999,7388.289883136749,51.27909278869629,89.13886264072048,155.20780212007747,147,27.303865075927384,11.544185638427734,1099,47360000,54.260005712509155,0.774613618850708,14.681053638458252,0.6927113,1.9506292343139648,19.214252948760986
0.69062823,316.1925056444048,800,109.65264615940843,109.72869153069266,238.23967119865972,-0.00086842,24.74926623221062,195.25924846559036,54.23068809509277,276.1201380189622,3.873523e-10,0.0025225545,0.15335440635681152,2.1497206687927246,0.0005,2.1185638904571533,7444.695219993591,53.34952688217163,84.76359056267061,117.6388384613319,148,27.688380466933708,12.45196795463562,1042,47680000,56.39498591423035,0.6933484077453613,14.095595359802246,0.6907069,2.1184451580047607,20.86269474029541
0.6884496,294.83903026686676,800,110.78858099829931,112.82160477556096,234.29263106035577,-0.0018417232,23.602551599108754,201.7386613445079,53.10383486747742,277.0758083830761,-4.521258e-10,0.0037869185,0.14786767959594727,2.2561826705932617,0.0005,2.1517016887664795,7500.020184278488,52.170377016067505,87.39402769338743,93.02778912232188,149,26.457735098658194,11.693663597106934,1110,48000000,55.319597482681274,0.7478060722351074,15.27780294418335,0.68844044,2.151569366455078,19.225096940994263
0.68637764,299.9591271355707,801,110.47919352642202,102.54156757740276,237.04228828186942,-0.001351582,25.741055921284236,199.70814625385628,68.71486258506775,283.55928620065293,-1.2494658e-09,0.0033247932,0.16692161560058594,4.039901256561279,0.0005,2.2872211933135986,7571.087083101273,67.74502086639404,86.52254559011222,71.7899925488737,150,29.208883827275514,12.304579019546509,1070,48320000,71.06028628349304,0.759955883026123,27.390276670455933,0.6863417,2.286867380142212,19.39075469970703
0.68468845,294.80559145847354,801,110.20064451432287,92.04898527316138,237.85212862560465,-0.0020954306,23.82288195636086,197.01855755605936,70.20435166358948,296.37928486565636,3.978684e-12,0.0033531957,0.1629645824432373,4.2012858390808105,0.0005,2.280471086502075,7643.618058919907,69.22544884681702,85.58724931402675,96.42303704524929,151,33.07122479673557,12.87889575958252,1054,48640000,72.5256335735321,0.780292272567749,27.091521978378296,0.6847958,2.280334949493408,20.304038763046265
0.6831902,305.7735213610698,801,110.30428111045636,95.80036656477364,234.448134290765,-0.0018243404,26.506211506564142,197.45524071787014,67.96651577949524,294.5082439130397,-1.1322913e-09,0.0036309473,0.16286301612854004,3.9375386238098145,0.0005,2.2529850006103516,7713.8923432827,66.97875308990479,85.6745033380838,77.31520802110046,152,32.433365770475866,12.23767614364624,1094,48960000,70.2666745185852,0.7797558307647705,25.957906246185303,0.6831117,2.2528207302093506,20.184194803237915
0.68178165,309.07196113660115,801,110.66018234657909,99.09002555943029,234.99763467113365,-0.0015110708,29.88603046205876,198.6212445369155,67.1719696521759,286.4082790400651,-3.3403819e-10,0.0035048411,0.17343902587890625,4.0079755783081055,0.0005,2.1295361518859863,7783.258321523666,66.2038025856018,86.24371302500955,73.17598887007956,153,28.0762190575975,12.019117832183838,1098,49280000,69.35681676864624,0.7506842613220215,25.856770753860474,0.68174934,2.129195213317871,19.78190016746521
0.6798893,310.1566260155679,801,110.90111179089747,86.32924954347293,240.2273442084983,-0.00073744846,24.678463582926362,200.15495197103292,68.79907369613647,296.477866868974,-2.8944566e-10,0.0027147382,0.18306446075439453,3.9151201248168945,0.0005,2.007967233657837,7854.137852668762,67.81795644760132,86.68172481957758,61.72738378669489,154,35.653442217222654,12.356326818466187,1054,49600000,70.87396812438965,0.7532796859741211,25.814321517944336,0.6799441,2.0077641010284424,21.122727394104004
0.67751896,310.1108883255173,801,111.56758900992861,79.46703434538627,238.74890082988085,-0.001648834,27.66027061599213,202.15597238701403,68.91098737716675,301.54815512039863,3.691139e-10,0.0012893117,0.17320919036865234,3.9583611488342285,0.0005,1.8816227912902832,7925.010995149612,67.74786877632141,87.41700389047058,94.60518850991241,155,29.795948967331523,12.400768995285034,1084,49920000,70.86048817634583,0.9407284259796143,26.065470695495605,0.6774844,1.881481647491455,20.647465705871582
0.67541915,303.5572133726673,801,112.9806285919606,106.84173739483984,240.23850573107336,-0.001832274,20.04174989402223,207.90460552053392,70.13278293609619,299.18229194172477,1.0808218e-09,0.0045709116,0.19000554084777832,4.230976104736328,0.0005,1.9364478588104248,7997.134829521179,68.98025298118591,89.2997004823371,158.8207282560341,156,31.237735318772906,12.762556076049805,1112,50240000,72.11838960647583,0.9148614406585693,27.427360773086548,0.67530507,1.9363203048706055,19.661285161972046
0.6732172,313.02095466827626,801,110.40057699471843,88.56928600927172,241.83865428421998,-0.0019437756,21.651882259634892,195.12880892823947,66.05970478057861,299.15558127012434,-6.1118854e-10,0.003355158,0.17736172676086426,3.8442211151123047,0.0005,2.1836349964141846,8065.4350209236145,64.79886984825134,85.0112667325161,143.0196314663576,157,37.14412056479114,12.372669696807861,1026,50560000,68.29420709609985,1.027275562286377,24.623281002044678,0.6733452,2.183457612991333,19.31977891921997
0.6710099,312.711442060351,801,112.08009034291855,94.13125753569798,241.3025972948129,-0.001972809,28.570386560568195,202.11761433026933,63.410650968551636,305.6743568608589,3.236924e-10,0.004157511,0.1766042709350586,3.916367292404175,0.0005,2.105349540710449,8131.008802175522,62.196112632751465,87.41072568055353,57.70248016344592,158,35.07590521912336,11.909825325012207,1079,50880000,65.56778955459595,0.969541072845459,22.713380336761475,0.6709996,2.105201482772827,19.182740688323975
0.6689061,307.3998522342144,801,111.41469573305169,80.97341069357272,238.2099113644107,-0.0014841937,24.65140655212471,197.47915885257106,65.53172945976257,301.31355406021993,-1.0116855e-09,0.0029610875,0.12708330154418945,4.166034698486328,0.0005,2.043705940246582,8198.664417505264,64.68125128746033,85.87567483379286,86.42412124177768,159,38.948693287857566,11.506775856018066,1081,51200000,67.64695644378662,0.6782822608947754,24.39850950241089,0.6687844,2.0435330867767334,19.768101930618286
0.66686225,309.5860826480432,801,109.6583160154081,80.25162257429918,227.98975182411772,0.0003368418,35.18942476833204,194.9318550295461,67.00390481948853,302.74514349477334,-2.862663e-10,0.0029576377,0.15657663345336914,3.9814443588256836,0.0005,2.015693187713623,8267.742467164993,66.07817506790161,84.93106984904881,65.95869214386425,160,34.62830650612758,11.860066652297974,1146,51520000,69.06943702697754,0.7244811058044434,25.359526872634888,0.66674924,2.0155720710754395,20.376470804214478
0.6648305,314.5624714433272,801,111.8097983209732,82.42973561067272,241.59472240449188,-0.001208352,27.154725657935955,201.37270718404042,69.02851009368896,307.0649552344854,-7.481745e-10,0.0027150903,0.14453792572021484,4.163729667663574,0.0005,2.055513858795166,8338.895420789719,68.14380145072937,86.99561947225718,76.61278115949746,161,38.126182750629816,12.284481048583984,1068,51840000,71.1469612121582,0.7020461559295654,27.128453254699707,0.6647584,2.055302858352661,19.730640649795532
0.6627887,315.3944705877672,801,110.20874479294831,86.17012876999334,235.18770042347708,-0.0019512977,25.235473342395814,185.08668488121646,69.19921922683716,303.4766592045269,1.4589199e-09,0.0025634647,0.16778898239135742,3.9557671546936035,0.0005,1.9745612144470215,8410.134692668915,68.28029108047485,81.80692046811978,107.28644701222042,162,41.86837940729971,12.359328985214233,1069,52160000,71.23184156417847,0.7167093753814697,27.013895988464355,0.6627359,1.9743950366973877,20.25189757347107
0.6610505,314.9385818243442,801,111.37885652126869,79.45853133633686,236.0330097499505,-0.0015042815,26.698903002768024,195.87514489849235,69.02193403244019,303.01892896067346,5.8268806e-10,0.0022048797,0.14614009857177734,4.199055910110474,0.0005,1.9550817012786865,8481.186769008636,68.14618587493896,85.20295108356821,119.66918455241012,163,39.449042590978195,12.351318359375,1090,52480000,71.02917289733887,0.6938393115997314,26.848400831222534,0.6610174,1.954949140548706,20.03823971748352
0.65950453,296.0567912093532,801,110.93632961797952,81.14029553567184,240.31575430682028,-0.0016735472,22.26047396579503,190.6207424402869,69.60677075386047,303.9995371309716,7.5735046e-10,0.0020298802,0.1830439567565918,4.228518962860107,0.0005,2.126746654510498,8552.974176645279,68.70001149177551,83.57758235131165,101.96832104417872,164,39.254104139856516,11.969753742218018,1048,52800000,71.78194046020508,0.6880588531494141,27.431806564331055,0.6595459,2.1265766620635986,20.497414350509644
0.6583787,303.9892624556142,801,112.79395979976418,83.09608931697719,240.27497620644087,-0.00069399277,26.522359164846904,202.73370684943993,64.77726531028748,298.7443501419537,1.8158992e-09,0.0042016245,0.17262554168701172,4.225313425064087,0.0005,2.0957276821136475,8619.925685167313,63.75253915786743,87.60820592730477,84.18839155635665,165,40.900724283755224,12.125378370285034,1101,53120000,66.92954349517822,0.7986855506896973,22.52224373817444,0.658459,2.0955772399902344,19.913352966308594
0.6568937,309.7366851526893,801,112.33015342879204,91.911428100238,240.23904709730786,-0.0019201286,22.0080548457488,195.75313295978512,64.26437425613403,305.45237014252746,-7.4319395e-10,0.0026144478,0.14088749885559082,3.93503737449646,0.0005,1.972623348236084,8686.234331846237,63.35892462730408,85.14046607181086,121.44561128825993,166,38.99840427986651,11.685308694839478,1075,53440000,66.30030703544617,0.7286720275878906,23.619702100753784,0.6568677,1.9724586009979248,19.446131467819214
0.6554681,306.19574931028234,801,112.8558036527288,94.95873235144246,240.31698076042088,-0.0015666912,22.43908806566098,198.71640196738548,68.89869809150696,306.13153183300057,1.2725575e-09,0.0021628768,0.16745519638061523,4.020785331726074,0.0005,2.0136725902557373,8757.212453603745,67.9125669002533,86.23514093567542,159.955310012955,167,34.94697379102486,11.940833568572998,1092,53760000,70.97114658355713,0.7808074951171875,27.80662703514099,0.65541446,2.0135269165039062,19.673072576522827
0.65411806,308.8959388562536,801,113.75389429727296,72.27173351273206,238.71737736856463,-0.0017877764,21.87798548067435,202.95108861483456,65.94524192810059,307.8144830884275,2.303367e-09,0.0017479898,0.1599135398864746,4.2663657665252686,0.0005,2.184281587600708,8825.40201306343,64.93092894554138,87.64695883249784,64.61536625315222,168,39.94458989543196,11.790477275848389,1129,54080000,68.18430137634277,0.8094310760498047,25.198001384735107,0.6541398,2.184157133102417,19.000713348388672
0.6520218,309.5236786123849,801,113.36735439678208,85.43649036653056,240.76498309688083,-0.002769504,21.488363302166277,202.60914034483042,62.40727353096008,304.2122651451576,-5.372229e-10,0.0026307057,0.1760702133178711,4.162543773651123,0.0005,2.1131932735443115,8889.982468128204,61.33067345619202,87.4181982839801,132.01807829914657,169,40.69920903217119,11.695613145828247,1092,54400000,64.57511711120605,0.8535654544830322,22.71606755256653,0.6521609,2.1130294799804688,18.07187819480896
0.64979225,324.7101219335396,802,115.32260345722221,87.11658642782409,240.56870939521994,-0.0019217844,21.18299814254824,212.83674425006132,62.48111152648926,312.1637594539484,-1.726326e-09,0.0033491298,0.13097429275512695,3.99009108543396,0.0005,2.003333806991577,8954.53406882286,61.61927056312561,90.85277606819061,113.70642418942306,170,39.53396083517072,11.711856365203857,1154,54720000,64.54425954818726,0.6883199214935303,22.011304140090942,0.6496408,2.0031745433807373,19.024593114852905
0.64762074,319.74570855908973,801,114.64003892351218,78.55055529839142,241.73414036513915,-0.002142221,22.284647859721247,204.30578537791186,66.57756280899048,308.886395527328,2.9737457e-10,0.0036027594,0.14206600189208984,3.8582894802093506,0.0005,2.040724515914917,9023.215840101242,65.66482710838318,88.1853751072855,82.9226773820067,171,44.83665430462276,11.684895753860474,1114,55040000,68.67516303062439,0.7265667915344238,25.96991276741028,0.64760184,2.0405666828155518,19.760146141052246
0.64533997,304.984299525534,801,113.94753170897039,76.74113777658859,242.8515819631452,-0.0022664624,18.05453657821552,203.61688857416257,65.70409107208252,308.7754800697099,-1.1331418e-09,0.0046217614,0.15755748748779297,3.869922399520874,0.0005,2.0809082984924316,9091.068386554718,64.78377342224121,87.82714933395134,176.59830223683846,172,49.040079958464815,11.407649517059326,1088,55360000,67.84492206573486,0.7263936996459961,24.92227816581726,0.64528495,2.080775022506714,20.16159963607788
0.6432556,302.7571146764474,801,111.17725909752265,83.1881259960212,235.47250373676246,-0.0018906281,24.23552084974287,186.70769311874454,66.44897127151489,309.07580315032936,1.7601703e-09,0.0032908213,0.15905046463012695,3.8939359188079834,0.0005,2.282911539077759,9159.86906671524,65.5197241306305,82.29182568724625,158.99145406536422,173,43.73078894606515,11.982568979263306,1102,55680000,68.79525685310364,0.7276780605316162,26.4880154132843,0.64337826,2.282764434814453,18.719184160232544
0.641308,310.9163429178978,801,113.9145363817809,68.43353148729841,242.912655735095,-0.0011279084,22.268360162693394,200.65613910282076,65.71181201934814,311.6436794137115,1.12233e-09,0.0019100081,0.15212702751159668,3.992323398590088,0.0005,2.106107473373413,9227.76121044159,64.57142353057861,86.78081844739349,76.99148867606017,174,52.9041063671682,11.770169973373413,1088,56000000,67.88522672653198,0.9308793544769287,25.598342895507812,0.64128584,2.1059200763702393,18.587910175323486
0.6398604,306.77056098748005,801,114.90023675888261,73.83891602874768,241.8454766405748,-0.0023041116,24.03610654581788,210.75908652770397,60.89374303817749,317.3346473536584,1.3877802e-09,0.0021635597,0.1536569595336914,3.905808210372925,0.0005,2.054138422012329,9290.788188934326,59.97835826873779,90.00509118121984,82.6252600582105,175,49.78636361990885,11.791279554367065,1124,56320000,63.02101755142212,0.7250757217407227,20.182916164398193,0.639699,2.0540120601654053,19.36056113243103
0.63830054,314.6122060344218,802,114.8641276501936,71.08691499288359,240.9715712079777,-0.0018772209,22.082438051404537,204.02332282098635,66.76374363899231,313.8806091488074,1.7951386e-09,0.0026852977,0.1481771469116211,3.953075885772705,0.0005,1.9469258785247803,9359.588518381119,65.81371402740479,87.99999934019824,117.90901279588888,176,54.02170846544996,11.67511773109436,1131,56640000,68.79323887825012,0.7579061985015869,26.11531972885132,0.63837403,1.9468116760253906,19.317394733428955
0.636354,328.90011688256783,801,112.39367243192338,67.83069147506681,233.6019294894734,0.0039062477,27.960975609267955,188.3048559945822,66.8724775314331,314.0085894496441,-1.922942e-09,0.0037997712,0.17211270332336426,3.8950233459472656,0.0005,2.0116231441497803,9428.539370059967,65.88018941879272,83.07891669177494,73.10313994360068,177,52.27330620309138,11.602927446365356,1139,56960000,68.94470548629761,0.7806906700134277,27.260916709899902,0.6363015,2.011478900909424,18.648390531539917
0.63453174,315.6688697421516,801,115.06458062799703,68.09618122332532,240.1620940881672,0.007315513,22.751052899376642,204.9636965256976,66.57021474838257,308.45691199814536,-5.9802896e-10,0.005832308,0.1470932960510254,4.655351400375366,0.0005,1.9284899234771729,9497.115515232086,65.629727602005,88.261004570686,134.7236364216805,178,52.435041593069386,11.980724811553955,1135,57280000,68.56998562812805,0.7537593841552734,24.958775758743286,0.6345017,1.928356647491455,19.490564823150635
0.6326944,327.0334853369415,801,114.64225785790917,70.69071133750633,243.92451881254811,0.0053242277,27.890072969281867,204.04697368748415,66.19493174552917,318.3007252132295,1.5419532e-09,0.0074753137,0.15488529205322266,3.967075824737549,0.0005,2.132075071334839,9565.507774114609,65.26153349876404,87.91544653644858,80.35524376851436,179,47.45329023912708,11.790038347244263,1100,57600000,68.38671779632568,0.7429234981536865,25.82113218307495,0.6325703,2.1319141387939453,19.01930856704712
0.63076264,310.43286300028797,802,115.25374041895562,61.4404742693986,243.2813935665211,0.0076253186,21.81820288006004,205.02313194733097,59.50609588623047,317.7016652002651,-4.885772e-10,0.0080424715,0.1846601963043213,3.709878921508789,0.0005,2.000141143798828,9627.067002773285,58.44775199890137,88.1446335898656,123.60631881600305,180,56.21392731449186,12.054044961929321,1116,57920000,61.553465843200684,0.8200654983520508,20.507298231124878,0.6307679,1.999915599822998,17.439435482025146
0.6284324,306.7403648247913,804,114.53085262876168,72.87923556286468,236.59349052480184,0.0014913987,29.61919048151773,211.96664670078923,65.87695264816284,316.15346494798644,-1.5785009e-09,0.003356209,0.1681840419769287,4.023593187332153,0.0005,2.1813578605651855,9695.192646980286,64.94058394432068,90.07668769513013,89.12211436441719,181,55.94764369082389,11.969459056854248,1157,58240000,68.11864829063416,0.7343401908874512,24.824475288391113,0.62839454,2.181230068206787,19.508991718292236
0.6265208,308.43670989131,804,115.60999047465127,67.65106195935186,244.7953560230426,-0.00040948187,19.29635741872228,204.81688626335543,64.8145215511322,315.9195079783592,1.2843169e-09,0.002775839,0.13630986213684082,3.867021083831787,0.0005,2.18825364112854,9762.249411821365,63.88591194152832,87.96368037257851,130.72137462056065,182,63.67680946270859,11.259438514709473,1090,58560000,67.0517110824585,0.7296757698059082,26.505722999572754,0.62635034,2.1880710124969482,17.773988723754883
0.6248016,322.6052973925354,804,114.66896312676074,64.22353371555117,238.28717339456423,-0.0018731912,22.716550692710815,193.37454231199308,65.32058095932007,320.49720829991026,1.8400138e-09,0.002834269,0.14781832695007324,4.274718523025513,0.0005,2.1119611263275146,9829.754321098328,64.36615371704102,84.78843675008078,114.6288433644008,183,74.56211943758784,11.557453155517578,1126,58880000,67.49524092674255,0.7693519592285156,25.03986692428589,0.62461215,2.1118216514587402,18.955933570861816
0.6234602,307.5799797372868,804,114.21773824533342,54.53013463772915,239.42499161214303,-0.0019027842,20.095009218028903,192.51649374247194,62.70171093940735,326.6994873189831,7.519253e-10,0.0017819541,0.1636214256286621,3.9539122581481934,0.0005,2.1804921627044678,9894.706085920334,61.65613031387329,84.67393446074415,162.14734109736438,184,74.25843366154221,11.703308343887329,1101,59200000,64.94504761695862,0.827218770980835,22.423980236053467,0.62357455,2.1803295612335205,18.66146492958069
0.62209105,306.7914615341422,804,115.87674162054277,62.45099420321001,241.42217022490672,-0.0019962704,20.13484386548606,203.89266915333954,63.68833303451538,324.18312979530646,-1.9778894e-09,0.0024581742,0.14831066131591797,4.001070499420166,0.0005,2.0592308044433594,9960.51512670517,62.759000062942505,87.932556337881,152.86227174264334,185,71.19750304285665,11.252453088760376,1140,59520000,65.80191922187805,0.737614631652832,23.637978315353394,0.62215006,2.059079885482788,19.13132667541504
0.6207553,324.82534351535367,804,114.48523153737749,60.93882942561517,232.69864826298357,0.034390524,28.587915830149694,193.6637971864945,65.48617911338806,325.9976873202497,-2.8994804e-09,0.008692212,0.16189336776733398,3.915844678878784,0.0005,2.0604724884033203,10028.162036180496,64.36730766296387,84.83819663352735,71.2372382296382,186,68.00887221912578,11.256045818328857,1178,59840000,67.63839530944824,0.9115734100341797,26.491273403167725,0.6206895,2.0603418350219727,18.13446831703186
0.6191709,318.70656520936024,803,117.06706250896528,45.76296275285154,239.90667475628277,0.01319122,23.134665905952414,211.60258396186728,61.059394121170044,324.8572983654748,9.947698e-10,0.008738366,0.16030573844909668,4.02579665184021,0.0005,2.2596280574798584,10091.53918838501,60.08915042877197,90.12035750875947,88.14826448635648,187,63.97995815808917,11.45834994316101,1171,60160000,63.372535705566406,0.773261308670044,21.705467700958252,0.6192024,2.2595019340515137,18.4106502532959
0.6175539,321.80391613191296,803,116.08336029899263,65.07820183569248,241.64229903902262,0.008695695,25.931294806851728,207.94785238446275,64.55971002578735,318.1561574626693,-6.521888e-10,0.008935196,0.15768957138061523,3.953260660171509,0.0005,2.116828680038452,10158.293761491776,63.62393307685852,88.99294334165126,93.06896989771064,188,61.45906960410175,11.680599689483643,1147,60480000,66.74747633934021,0.7358827590942383,23.779016256332397,0.6175597,2.1167094707489014,19.508506298065186
0.61648536,327.7420866038124,803,116.08587369462424,58.43610352308144,242.8740992166247,0.0016003103,22.748753048985165,200.94141991622152,57.027029037475586,331.10238274198554,1.0311887e-09,0.0032444634,0.15355181694030762,3.7851903438568115,0.0005,3.1350221633911133,10218.523703575134,56.17477297782898,86.85730403890773,166.147376588956,189,64.19140300751002,11.471787691116333,1124,60800000,60.224385499954224,0.6621625423431396,24.58788299560547,0.6163733,3.1348414421081543,11.580691814422607
0.6156244,327.30898052484326,804,115.32184398844198,60.91507864437784,244.50759600363293,-0.0014829208,24.06825683051583,191.96837826177952,49.126887798309326,334.05193525369214,-4.9960736e-10,0.0026496805,0.13766074180603027,3.9289112091064453,0.0005,2.7706336975097656,10270.495178222656,48.30011510848999,84.48948045716251,106.62911758454773,190,64.27414998917759,11.17104697227478,1082,61120000,51.963582277297974,0.6542153358459473,16.731820344924927,0.6156974,2.770388603210449,12.080673933029175
0.6145884,311.6841831914944,802,114.42703107466768,54.92774968791007,244.76206702079583,-0.0019068137,21.9636389820888,187.87912161281332,47.989442586898804,325.5110564883444,1.1938044e-09,0.0025511154,0.1624603271484375,3.2989370822906494,0.0005,2.6317105293273926,10321.186216831207,47.13709831237793,82.93580739881504,130.83862276765785,191,60.92035972978618,10.628264904022217,1066,61440000,50.68289756774902,0.6550521850585938,16.853734254837036,0.6146032,2.631540060043335,12.152994155883789
0.6135177,321.1154328841093,803,116.09967474668255,58.612846532735915,243.13704758820344,-0.0017337472,25.726834533336483,197.33782048506046,48.790921688079834,328.47702766313586,-8.473826e-11,0.002122583,0.16271519660949707,3.449568033218384,0.0005,2.4184465408325195,10372.469636201859,47.94688868522644,86.04583952804052,139.08364752782663,192,63.23974171966197,10.765473365783691,1126,61760000,51.27409338951111,0.6456232070922852,17.212103843688965,0.61344755,2.418299436569214,12.351080894470215
0.6124098,338.84614362190416,803,115.34258552956277,40.58442391167325,243.77820283243892,-0.0018139294,28.499538810351012,198.67838821362665,47.85253095626831,324.0354171777709,-1.0079436e-09,0.003894316,0.1522207260131836,3.430385112762451,0.0005,2.6455626487731934,10423.037607908249,46.99011301994324,86.2667529832557,62.87511120138107,193,62.081424938220806,10.883173942565918,1097,62080000,50.55979561805725,0.6740703582763672,16.15954279899597,0.61234266,2.6454110145568848,12.18112063407898
0.61101454,326.32042184173685,801,116.10618403454414,69.28046840635314,248.32006342260584,-0.0014145819,20.654976723001298,201.1027643979396,48.635905027389526,331.8982155253319,1.8148597e-10,0.002146724,0.14506769180297852,3.338240623474121,0.0005,2.7438809871673584,10474.47639131546,47.83893799781799,86.90847724090182,164.7903781996236,194,53.78962127718915,10.864593267440796,1079,62400000,51.430814027786255,0.6183085441589355,16.911973476409912,0.6108116,2.743730068206787,12.3968985080719
0.6099057,316.001386515335,801,117.29880299841999,67.09508536569456,250.28597505326817,-0.0010969779,23.76685461947591,204.91073981259868,50.6729621887207,329.57162710999967,-2.4191848e-11,0.002403839,0.1430659294128418,3.5842626094818115,0.0005,2.5086066722869873,10527.718732118607,49.768978118896484,88.2137862473583,142.92089895988886,195,48.87840268561302,11.752434968948364,1092,62720000,53.23367190361023,0.7207434177398682,17.55179500579834,0.6098535,2.5084478855133057,12.57573652267456
0.60902065,341.17747941147536,801,114.56699123779235,56.79404858035206,237.89148745549846,-0.001741151,36.73405677958723,198.45682320342516,48.35986256599426,322.02030939036774,1.5106447e-09,0.0029306468,0.14697670936584473,3.2123260498046875,0.0005,2.614426612854004,10578.751693248749,47.514341831207275,86.08916455382652,62.321266762232185,196,58.105043516683764,10.641372442245483,1146,63040000,51.027026891708374,0.6599557399749756,17.140097856521606,0.6090824,2.6142704486846924,12.225581645965576
0.608289,323.4472573548025,801,114.53640509804653,59.35700751343972,244.30602988528182,-0.0010439634,33.06815975777318,196.7737458785148,49.6168749332428,332.65347260487897,2.2019964e-09,0.002757317,0.16605663299560547,3.4980361461639404,0.0005,2.5353779792785645,10630.96252989769,48.736791372299194,85.28160870333434,69.45537306293998,197,52.21625726879797,11.236913919448853,1082,63360000,52.20505356788635,0.6752455234527588,17.31683373451233,0.60837483,2.5352134704589844,12.402095317840576
0.60751516,328.2165444904835,801,116.93957340559751,55.63976380622731,243.7752028181924,-0.0018973355,34.020876459713,204.40590932846536,49.129910707473755,335.7301247025499,-1.6525264e-09,0.0019555856,0.16380906105041504,3.5377397537231445,0.0005,2.537188768386841,10682.685833454132,48.30697536468506,88.03501143094134,63.150267689770565,198,51.49217084777833,11.090783834457397,1155,63680000,51.71729636192322,0.6257758140563965,17.079378604888916,0.6075666,2.537036418914795,12.39424729347229
0.60671353,329.0752582391646,801,117.1381047806688,70.56133058366402,252.77720485879394,-0.0014225836,27.64222088086243,204.91504823008538,48.39175844192505,323.64312248362313,9.713117e-10,0.002004922,0.16945862770080566,3.524293899536133,0.0005,2.288323163986206,10733.4315533638,47.526076316833496,88.09630788507023,101.12598349529588,199,45.31850574666668,9.670731782913208,1068,64000000,50.73946166038513,0.6584270000457764,17.346948623657227,0.6067205,2.2881510257720947,12.483608484268188
0.6054532,325.8490625937827,801,116.8829726556358,66.02881646381834,246.49378676551194,-0.0016838067,27.455954209103957,198.45341164456397,52.39334034919739,321.2872074170811,1.960385e-09,0.0022295401,0.14746618270874023,3.468337059020996,0.0005,2.993817090988159,10788.880066871643,51.55813455581665,86.04862904409826,152.16110069432463,200,45.90694279935351,10.791730880737305,1110,64320000,55.43985867500305,0.6501181125640869,17.366510152816772,0.605464,2.993661880493164,15.595642805099487
0.60419524,326.3274091491935,801,117.0121768579684,73.1016702053555,254.94333102411977,-0.00088325946,24.47339109194172,200.75594611654884,51.10448598861694,322.64577976952256,5.7170546e-10,0.001962817,0.16858696937561035,3.751417636871338,0.0005,3.0495245456695557,10843.101042032242,50.25306177139282,86.7338253151454,140.13799044896632,201,46.613264187694,12.259293556213379,1044,64640000,54.212920904159546,0.6453886032104492,17.331311225891113,0.60420626,3.0493552684783936,12.486119270324707
0.60267156,317.4559035199886,801,117.44667662407316,74.5795526722003,246.61396414152853,-0.001878063,24.59218085482445,198.56490747378177,48.414127349853516,321.6604807469707,-5.497037e-10,0.0018756926,0.17146992683410645,3.6231536865234375,0.0005,2.6652095317840576,10894.249026060104,47.544490575790405,85.9815430922752,132.74353138489187,202,44.39387791883945,11.378349781036377,1119,64960000,51.14126372337341,0.662832498550415,16.614461183547974,0.6026504,2.6650376319885254,11.618583679199219
0.60132664,329.5976975517971,801,118.91650900684937,76.33677194450874,248.42520455178644,-0.0007626457,23.42778423356077,203.66600881487545,49.76046800613403,333.7265311329734,2.3305504e-09,0.0028353876,0.13988065719604492,3.5867953300476074,0.0005,3.0768508911132812,10947.157094240189,48.93642735481262,87.88545468190536,92.19836051464485,203,46.01790690960645,11.564524173736572,1147,65280000,52.899131536483765,0.6487691402435303,17.390949964523315,0.6012247,3.0765295028686523,12.045459985733032
0.60038465,332.30983106616577,801,117.25490833375775,80.68415255583068,245.2293821138365,0.007168685,35.06222867007997,200.21850921814539,49.90744733810425,318.0941668250221,7.136585e-10,0.0034843981,0.16115260124206543,3.8411946296691895,0.0005,2.81748366355896,10999.948665618896,49.05050206184387,86.67139476976162,60.00804847389728,204,37.21372854978026,11.25046443939209,1123,65600000,52.78262186050415,0.6610088348388672,17.732742071151733,0.60036194,2.8172991275787354,11.894942283630371
0.59913296,334.4373319678476,800,118.86177498378255,81.41016186366423,251.3198180504755,0.018388253,24.585009320414372,200.6206513195839,39.0918242931366,318.4042762232028,3.0976643e-10,0.009862528,0.17221522331237793,2.04960560798645,0.0005,3.0676114559173584,11042.174955129623,38.256438970565796,86.75900386171928,142.99185018505918,205,33.05936492306023,11.37677001953125,1102,65920000,42.219236850738525,0.6285123825073242,9.297364234924316,0.59915155,3.0674400329589844,12.022187948226929
0.59776133,315.7899319960121,801,116.7326351514293,61.93253406563286,247.00897583664184,0.037304565,28.073593105061395,194.88738271120596,50.15929579734802,337.36705067023183,9.9877176e-11,0.019359646,0.15041565895080566,3.6992170810699463,0.0005,3.1233150959014893,11095.520890712738,49.32571005821228,84.91331841284841,105.13827026069006,206,42.492629839972125,11.820452451705933,1100,66240000,53.337785720825195,0.648195743560791,17.321141958236694,0.59769404,3.123145580291748,12.02690577507019
0.59711653,321.61599686230187,801,118.10718705353771,60.06577417828524,249.09084191820793,0.008214314,36.290075965473,204.1501373974649,50.26766085624695,327.5598492263731,5.5391424e-11,0.0067324354,0.16535663604736328,3.7660064697265625,0.0005,3.057915210723877,11148.916545629501,49.36863470077515,88.04503273663931,65.1223724811371,207,44.78527749271153,12.106722354888916,1128,66560000,53.3882839679718,0.6968586444854736,17.11063551902771,0.59708095,3.0577492713928223,12.04041337966919
0.5963778,313.00701017450666,801,120.29524847321802,58.969381451237446,251.78657853390013,0.003368774,22.87351452534454,213.40348473855894,47.726956844329834,335.1148490079635,3.8215325e-10,0.006288746,0.1446213722229004,3.3705217838287354,0.0005,3.0201351642608643,11199.729715108871,46.88878560066223,90.71721218000458,169.87345746319906,208,59.9032908815464,11.290752410888672,1137,66880000,50.80432438850403,0.6583809852600098,16.19760751724243,0.5961602,3.01987624168396,11.695307493209839
0.5947656,326.63459397558864,801,119.63511510705607,51.603145321145256,251.85137069691288,0.0076468224,22.77045240394689,200.39498501226933,48.9903883934021,336.69530802663087,1.8700164e-10,0.0058668894,0.1420745849609375,3.5923914909362793,0.0005,3.028977632522583,11251.819190740585,48.172149419784546,86.83167327601889,134.21167500154854,209,61.39482165426256,11.502291679382324,1111,67200000,52.08235025405884,0.6411640644073486,16.750328540802002,0.5949889,3.028820037841797,12.034367561340332
0.593001,342.9534285235824,802,116.41926602814128,35.58186836288512,239.61873466664412,0.0065109935,35.554801678365884,188.15304411654301,48.82287931442261,338.3210573407891,1.2289508e-09,0.0025534383,0.14037275314331055,3.560819625854492,0.0005,3.0717461109161377,11303.786165475845,47.98868012428284,83.20189365891213,59.82150473784897,210,73.04721662752719,11.229300498962402,1149,67520000,51.96011161804199,0.6580522060394287,16.836058616638184,0.59295964,3.0716114044189453,11.94866943359375
0.59168005,322.37575683117973,802,119.65388168354063,47.34138064116685,253.8376648168672,0.0025864507,23.24674207515098,208.07334585705033,48.71230459213257,339.44978476472926,-4.121103e-10,0.0035077296,0.14768314361572266,3.682154655456543,0.0005,2.9268076419830322,11355.500355958939,47.83958387374878,88.71399421847117,168.3265154824478,211,73.6282108406956,11.458783864974976,1099,67840000,51.707099199295044,0.6895661354064941,16.548916816711426,0.5917622,2.926637887954712,11.758862495422363
0.5906004,341.25043089509035,804,116.46665143349627,46.7574510111008,251.62993263471049,-0.001512895,30.37101708521944,190.7015953583343,49.16894268989563,343.90682127616475,7.173908e-10,0.0020789425,0.14045262336730957,3.984133720397949,0.0005,3.068094253540039,11407.813846588135,48.34939932823181,84.01161220034074,80.55506723472834,212,77.09210694865718,11.363113641738892,1058,68160000,52.30647683143616,0.6438949108123779,16.399348974227905,0.5905732,3.067918539047241,12.157144784927368
0.58933985,328.87884571628337,803,120.79207667831004,41.22464551644204,252.46227473047477,-0.0017044775,24.711799571780183,210.6519307035914,48.1376748085022,341.72752037073064,-1.8575991e-09,0.002254772,0.14004063606262207,3.6618142127990723,0.0005,2.7747981548309326,11458.797243356705,47.306601762771606,89.8049050871866,92.87695946171299,213,73.46194519060298,11.33994746208191,1132,68480000,50.97658443450928,0.6557526588439941,16.47524929046631,0.5893291,2.774536371231079,11.512486457824707
0.58784515,315.21209611959614,801,116.4177509171177,54.43108825773061,243.85835279373197,-0.0013136895,32.84995768955602,187.74043822233088,49.44189476966858,338.1753771958831,6.254928e-10,0.002481116,0.1656513214111328,3.704641819000244,0.0005,3.122922658920288,11511.430603265762,48.56570053100586,82.94991330981625,58.971810954374796,214,63.41371851852863,11.639559984207153,1111,68800000,52.624414920806885,0.6739339828491211,16.902913093566895,0.587989,3.1227469444274902,11.988726139068604
0.5864546,322.2217337095754,801,120.27370607017976,55.208420690177554,250.7233677041753,-0.002229822,24.28192634791325,203.25368312544958,48.81569814682007,346.4514379005221,-3.4575087e-09,0.0025614738,0.13902044296264648,3.6029138565063477,0.0005,3.1440024375915527,11563.456973552704,47.951233863830566,87.61460612516532,135.51266098780667,215,61.529485193091375,11.532000541687012,1122,69120000,52.018255949020386,0.6878018379211426,16.904364824295044,0.58638704,3.143867254257202,11.614952802658081
0.58525133,332.3479565537456,801,120.89764528698291,72.29250267698099,252.71745536693763,-0.0016838713,25.11434051653844,204.30206863910811,49.01794910430908,337.94271442835606,-1.2584757e-09,0.0025021422,0.15617918968200684,3.679901361465454,0.0005,2.9410042762756348,11615.484812259674,48.16039228439331,87.99782547410254,97.28333616143486,216,55.49383907211363,11.443415880203247,1137,69440000,52.02169680595398,0.6657159328460693,16.9980251789093,0.58529156,2.9408535957336426,11.614053964614868
0.58427674,337.43887722390633,801,119.57492637808575,62.687546358964305,247.77635710771793,-0.0018932343,41.083842632911676,207.78237219262442,48.48580265045166,337.82846620007166,1.0076135e-09,0.0019217785,0.16510367393493652,3.622851610183716,0.0005,3.0217902660369873,11667.060495376587,47.66129946708679,89.20541609784968,43.94765728771342,217,55.100405954119864,10.741363048553467,1174,69760000,51.56971573829651,0.6255924701690674,17.152201414108276,0.58418524,3.021609306335449,11.821812391281128
0.58323646,321.19465363835013,801,119.16454318906506,54.448599203049575,251.80779884760827,-0.001580068,27.992934079984582,198.96606362396466,47.84611487388611,334.51206109766906,8.661029e-10,0.001759527,0.14095401763916016,3.9951417446136475,0.0005,3.080240488052368,11718.064227581024,47.02778482437134,86.37281007720615,137.0292249277516,218,57.47196795326831,11.064932823181152,1116,70080000,50.99675273895264,0.642202615737915,15.809810638427734,0.5833893,3.0800843238830566,11.894896268844604
0.5820542,335.6740056668011,801,122.3448274399133,47.22860954197434,257.416885664321,-0.0015137896,24.856955357292318,211.25655936479612,48.40781283378601,345.01682159490747,2.7318383e-09,0.0017719595,0.14286565780639648,3.634943962097168,0.0005,2.9904749393463135,11769.524708747864,47.552871227264404,90.22637592557038,146.86530250395322,219,54.80330441013597,11.061622381210327,1126,70400000,51.4534957408905,0.6758654117584229,16.829301118850708,0.58198076,2.990309476852417,11.750552892684937
0.58081365,327.3201097101895,801,120.3618814400126,46.297765319191335,257.2946067214863,-0.0016021355,27.759475744526938,199.45839611911174,48.93279004096985,340.21629252661023,-6.9447514e-10,0.002129629,0.14756536483764648,3.554877519607544,0.0005,3.1008870601654053,11821.625963449478,48.1285674571991,86.60224197611967,64.74666225038067,220,54.68501629589217,11.35374116897583,1093,70720000,52.09200406074524,0.6220855712890625,16.922502994537354,0.5808201,3.1007161140441895,11.935635805130005
0.5793801,328.9301693070355,801,117.43903171660415,48.781095544111466,242.88221384212073,0.004871836,40.32818513445395,197.03780403406577,47.723586082458496,332.0664982725542,7.5136e-10,0.0025049732,0.14594101905822754,3.4692940711975098,0.0005,2.488541841506958,11871.9029276371,46.861857652664185,85.73550189092896,59.239032784224435,221,52.526294674517096,10.942139625549316,1159,71040000,50.26873755455017,0.6798746585845947,16.615020751953125,0.5793602,2.488382577896118,11.638224124908447
0.57788336,320.757129387774,801,120.97626578506886,24.82609078436369,252.74612453761117,0.040501304,29.133858046121375,197.98939816046115,45.99214744567871,324.1199221944254,-3.3130892e-10,0.014137441,0.14982914924621582,3.2371456623077393,0.0005,2.542926549911499,11920.50342130661,45.174901247024536,86.06995651925969,91.25751851675467,222,55.02262299315893,10.44159483909607,1141,71360000,48.591846227645874,0.6319808959960938,15.506807565689087,0.5778622,2.5427820682525635,11.908586263656616
0.57661,328.54952016548685,802,122.42044727035109,44.67065661074308,253.63156911987164,0.047448378,25.39174770520851,205.91269240364718,48.1129424571991,346.66378072707136,-8.413451e-10,0.020837873,0.1710512638092041,3.361522674560547,0.0005,2.4664580821990967,11971.14344215393,47.26112079620361,88.45277521945606,92.83067072723519,223,76.5459658170162,10.959650039672852,1143,71680000,50.631386041641235,0.6453762054443359,16.680113077163696,0.5766625,2.466301918029785,11.938558340072632
0.57513684,326.86172644448584,807,118.27329681166191,31.270959635849103,245.88761335588325,0.009208663,36.26225486281506,190.5851433158217,46.90321397781372,347.88523414183595,8.5016494e-10,0.005469726,0.1475365161895752,3.236137866973877,0.0005,2.4773285388946533,12020.59948015213,46.02436971664429,84.10744826709542,64.55731098054801,224,95.16855394774028,10.66374158859253,1147,72000000,49.448923110961914,0.6919870376586914,15.931779623031616,0.5750469,2.4771671295166016,11.691577196121216
0.5737354,319.7563871957145,804,122.60226438783448,36.5219396664896,252.39777802072237,0.017158544,29.139779389342873,218.58440636364264,46.88339900970459,346.14924800555553,1.3355035e-10,0.01137609,0.14073777198791504,3.404385566711426,0.0005,2.4188151359558105,12069.988662719727,46.08155345916748,91.93903706455545,86.19975967889202,225,90.63929738187693,10.538228750228882,1176,72320000,49.38207244873047,0.6290545463562012,16.335747003555298,0.5737037,2.41862154006958,11.536847114562988
0.57207876,313.34770673891705,805,121.24513563873535,28.768463456371073,250.35041788440188,0.011560145,22.58714282864871,197.86362677945905,47.036171674728394,345.64436642776394,-1.4926449e-09,0.007878432,0.1465303897857666,3.361370801925659,0.0005,2.609025239944458,12119.697189569473,46.16746997833252,86.14256482601259,181.0241522093129,226,94.56963706206238,10.274685382843018,1158,72640000,49.699575662612915,0.6857385635375977,16.26547884941101,0.5720828,2.6088621616363525,11.779364347457886
0.5714673,357.185305089072,802,119.56712910623736,37.62520518268434,251.30193594809376,0.006723909,25.673797658889477,195.17919650831303,46.87030744552612,342.6837018195137,9.617624e-10,0.0035314455,0.14963483810424805,3.34159517288208,0.0005,2.5330474376678467,12169.170793294907,46.03082299232483,85.36524304670489,165.46873168429596,227,77.65447613065135,9.979998350143433,1113,72960000,49.46709847450256,0.6537284851074219,16.33247995376587,0.5714498,2.5328876972198486,11.932800769805908
0.5708927,340.07682520561104,802,119.81326225418688,38.79120364930008,256.0940162761497,-0.00038728505,29.10475729640227,199.38001900993723,46.564223527908325,341.5491102837369,-2.0283086e-10,0.0016888356,0.1440589427947998,3.362623453140259,0.0005,2.5203957557678223,12218.323290348053,45.73864984512329,86.42102326247735,156.95599521423955,228,75.78735675743788,9.532152891159058,1088,73280000,49.14474105834961,0.6451420783996582,16.44290566444397,0.5709509,2.520242691040039,11.939839363098145
0.5700542,318.6599493105857,802,116.00429896381347,31.264686934523727,247.1247787319543,0.00036693428,35.52685624330677,179.1852070047159,47.35970211029053,339.0370263235261,-2.2658888e-09,0.0020641335,0.15380239486694336,3.982438087463379,0.0005,2.443694829940796,12268.186479091644,46.47525668144226,80.69359020699684,67.56729738900448,229,74.4532724757245,9.674988269805908,1079,73600000,49.855764389038086,0.6905980110168457,16.181811809539795,0.570108,2.44352126121521,12.234049081802368
0.5693655,320.25347294240026,801,117.7142960394873,40.81201051626748,254.15214732104562,-0.0014613419,29.583579207711516,186.68588959707915,47.85689568519592,342.86813206972414,4.711465e-10,0.001406994,0.15201592445373535,3.3528106212615967,0.0005,2.6775331497192383,12318.79849934578,46.99070358276367,82.69395707854711,148.47425063456342,230,72.85750893475281,10.402042388916016,1050,73920000,50.60279655456543,0.6760075092315674,16.196528911590576,0.5695916,2.6773715019226074,12.49499773979187
0.5683695,325.341927224588,801,117.44516668926315,35.69821127899374,253.22512313597917,-0.0013964312,26.271101495196753,181.32794729277376,46.3282356262207,340.8181530352283,-4.1497708e-10,0.0018448166,0.15269899368286133,3.1822993755340576,0.0005,2.762155771255493,12367.966523170471,45.425734758377075,81.19306484716324,173.91740689447875,231,72.06073543078547,9.736540079116821,1063,74240000,49.16166543960571,0.7068459987640381,16.134491205215454,0.56831497,2.7617604732513428,12.090038776397705
0.5675326,323.69799329737697,801,120.85662474204082,36.71044140386296,248.3947343041805,-0.0019458475,36.652910350790926,209.46291251223883,51.729435443878174,344.9923941256985,2.5292352e-10,0.0012592819,0.140763521194458,3.4612271785736084,0.0005,2.958340883255005,12422.729727983475,50.88490343093872,89.3752374953679,68.09405691716806,232,69.02255268106535,11.35019302368164,1188,74560000,54.75565552711487,0.6724867820739746,19.922502756118774,0.567363,2.9581692218780518,11.641768455505371
0.5664618,331.3980891619175,802,117.50047068916612,36.31677802680991,245.05117823700016,0.0007651835,36.81818861462758,186.77117790976644,47.168851375579834,338.2659557011309,-4.5158982e-10,0.002408925,0.14341092109680176,3.2670371532440186,0.0005,2.9533207416534424,12472.921942949295,46.27727484703064,82.91765068920131,68.3822882907481,233,74.94565629421236,10.861322164535522,1136,74880000,50.18403673171997,0.7146952152252197,15.804509162902832,0.56662434,2.953162670135498,11.906412124633789
0.56527966,322.8301502512985,802,120.91953557348961,38.33503703725288,255.8899879757361,-0.0013360472,25.63442340427347,199.87387830113389,45.92370319366455,344.38372676337866,-5.318694e-10,0.0015775217,0.137770414352417,3.140220880508423,0.0005,3.042275905609131,12521.962635278702,45.07823991775513,86.65006842371795,146.36012408349666,234,79.2709643212758,10.25673222541809,1106,75200000,49.03388500213623,0.6728370189666748,15.706236362457275,0.5652523,3.042107582092285,11.573278188705444
0.5643797,313.53753400901354,802,122.76810885141398,31.900759977238753,249.31204182482477,-0.0019474217,34.78137221149215,217.014210915029,47.57870268821716,343.6027555447984,-1.1511965e-09,0.0027402386,0.14609670639038086,3.580064535140991,0.0005,3.0971298217773438,12572.716792345047,46.73970293998718,91.53478158770068,63.50387691831585,235,80.75877612620047,11.014050960540771,1213,75520000,50.74605679512024,0.6578185558319092,16.114107847213745,0.56430936,3.0969395637512207,11.188519477844238
0.563569,327.4852330943722,802,125.75646208807194,26.16001608501605,263.1765787813505,-0.0014417329,27.520773549800214,229.69478293357813,46.437034368515015,349.3753101100756,-1.8667223e-09,0.0023736604,0.16055560111999512,3.463412046432495,0.0005,2.3426899909973145,12621.575092554092,45.56967258453369,95.2285155964736,97.05386035446273,236,70.22251382482169,9.727517366409302,1151,75840000,48.84908318519592,0.6714015007019043,15.970284700393677,0.56350744,2.3425445556640625,12.09104299545288
0.56254905,335.09940253111523,802,121.94431553580756,21.517379592206122,257.1098418623995,-0.0014924143,24.57268777309974,202.33153220527632,46.497974157333374,343.7038943266023,-2.359138e-09,0.0016704559,0.16429567337036133,3.405407190322876,0.0005,2.409219980239868,12670.54414010048,45.66794157028198,87.17273680593307,152.37091653757986,237,82.65385666246489,9.796869039535522,1105,76160000,48.96167230606079,0.6300780773162842,16.19995641708374,0.56245595,2.4090588092803955,12.00062084197998
0.5620874,356.4380990309791,803,116.14804089602116,22.868262024618463,248.67197092384842,-0.0016221553,31.37045347597573,174.07852473831565,46.4406852722168,341.30134591927396,-8.2671825e-10,0.0017464461,0.1441943645477295,3.057913303375244,0.0005,2.586672782897949,12719.646332263947,45.58931875228882,79.24164743305475,79.4869394926059,238,79.52145867353869,10.050871849060059,1062,76480000,49.09479093551636,0.6691234111785889,15.762711763381958,0.5621507,2.5865261554718018,12.414339542388916
0.5618446,337.9635908314468,802,120.0815927895168,27.284495270577157,253.7307354455906,-0.0016943298,28.226831184013587,196.02082024778284,44.93881106376648,347.80050578504495,1.1070764e-09,0.001575912,0.1448678970336914,3.0007121562957764,0.0005,2.621537685394287,12767.271891355515,44.104323387145996,85.4993997423019,174.52967740296668,239,80.12938232568493,9.508448600769043,1108,76800000,47.61790585517883,0.6538166999816895,15.221881866455078,0.56194663,2.6213884353637695,11.957778215408325
0.5614102,336.7640398703706,802,121.07841290126358,33.767894536416065,255.68269172396407,-0.0016460288,26.912440421584975,193.06068538907462,46.29082489013672,348.04504820026926,-1.3763632e-09,0.0014703382,0.1495814323425293,3.0478005409240723,0.0005,2.5916712284088135,12816.231117486954,45.38160061836243,84.60063469319262,151.7494526186345,240,78.55158577638963,9.731508493423462,1105,77120000,48.95230054855347,0.7190089225769043,16.046394109725952,0.5612998,2.59151291847229,11.99837613105774
0.5608268,341.7734088045207,802,122.92638611611204,38.77424742946687,255.35058550586265,-0.001767097,30.26357492739909,206.09732906911995,46.531818866729736,346.89812100678176,4.143783e-10,0.0016162209,0.14840078353881836,3.7370731830596924,0.0005,2.3752589225769043,12865.206401348114,45.66152238845825,88.4515542558944,65.15614304037024,241,78.38760033829577,9.566893815994263,1152,77440000,48.96587800979614,0.6862962245941162,16.16667914390564,0.5607892,2.374941349029541,11.748453140258789
0.5599663,341.3166742064842,802,122.37939919137702,32.8367885882727,256.46361598586446,0.0034151324,29.041384914794723,205.22844831120176,45.45664739608765,348.32264146030565,-6.580154e-10,0.002685428,0.1495070457458496,3.3074729442596436,0.0005,2.3284411430358887,12913.056294202805,44.61425518989563,88.04966469708074,143.1693866250622,242,77.64019706165722,9.35014033317566,1127,77760000,47.839598417282104,0.6547930240631104,16.03460192680359,0.5599,2.328284502029419,11.511427402496338
0.5586395,340.0586949180843,801,119.92153181621687,50.078414293576465,254.97586782155525,0.00804782,33.885385882164094,193.66467712897034,46.97503662109375,340.1969856145758,-8.97381e-10,0.0029331534,0.15329980850219727,3.2919094562530518,0.0005,2.7291085720062256,12962.823287725449,46.13867163658142,84.68971643258352,72.43017970542861,243,69.70847742120152,9.987793207168579,1085,78080000,49.75814652442932,0.6472220420837402,16.138045072555542,0.5585918,2.728940725326538,12.223219394683838
0.55745184,313.6225002471498,802,124.37581094592186,42.362833247871926,255.22740058957658,0.0010685747,27.72572776607281,212.51959774212435,45.93927550315857,350.4690539280716,-1.0693237e-10,0.0028519891,0.1430652141571045,3.2954788208007812,0.0005,2.513913869857788,13011.357962369919,44.994991302490234,90.38509091115014,143.67357062670047,244,76.98190186462443,9.792701959609985,1179,78400000,48.52598595619202,0.7641000747680664,16.152773141860962,0.5575469,2.5137810707092285,11.337507724761963
0.5568436,339.02489994963514,801,123.61463363806153,36.451920240706315,258.68360521009055,0.010393723,26.50543360337401,208.0626211238974,45.807809352874756,339.57547090230395,-1.1164891e-09,0.0036845882,0.16178297996520996,3.216210126876831,0.0005,2.615872859954834,13059.853816509247,44.92443013191223,89.1506898940159,82.45135898806444,245,66.26384714277363,10.315993785858154,1134,78720000,48.48898792266846,0.6849021911621094,15.362550497055054,0.55689293,2.615600824356079,11.80855941772461
0.5560672,340.92458258764935,801,120.37027923175523,40.620871020824445,247.97740495417543,0.016640687,40.791709302465925,200.46615698434547,46.254799127578735,345.15139426370087,-1.5445378e-09,0.0051255836,0.1642606258392334,3.8017470836639404,0.0005,2.151413917541504,13108.33395934105,45.33975672721863,86.69567244360707,56.750534062596856,246,71.59832109582676,9.723021984100342,1168,79040000,48.47052478790283,0.7142584323883057,15.862089157104492,0.5561361,2.151242733001709,11.584916114807129
0.5546661,322.27988754532066,802,126.82777922409069,6.975283726054206,261.06350246508896,0.02239058,21.458159984004254,217.27994795235827,46.62308478355408,345.3939692711575,2.1268445e-09,0.008312207,0.13567018508911133,3.4718122482299805,0.0005,2.897841453552246,13157.916106939316,45.7621111869812,91.87513422334956,165.21115541324153,247,68.62961370446098,10.447440385818481,1174,79360000,49.576635122299194,0.6918129920959473,16.042590141296387,0.5545525,2.8970494270324707,11.5493803024292
0.5531972,342.29335028769503,802,118.32024426826557,30.08647305965999,249.79916784070195,0.017216645,41.7684626034855,188.7317161241921,47.662142276763916,344.13599057950154,9.640918e-10,0.0054364773,0.1645641326904297,3.5555615425109863,0.0005,2.874318838119507,13208.545596837997,46.81081509590149,83.13664552412548,60.890636217398445,248,59.131253932221554,11.381428480148315,1099,79680000,50.62039589881897,0.6526567935943604,16.077011823654175,0.5532379,2.874171733856201,11.532632827758789
0.5525284,322.20348655085013,801,121.9486129771514,33.50182260248333,249.06975803415403,0.020578483,38.17184404989308,202.8566436752697,46.95707893371582,349.1242579186819,-5.0382876e-10,0.0073915073,0.1362442970275879,3.462095260620117,0.0005,2.9606082439422607,13258.534741163254,46.10681962966919,87.41250563013837,42.808468503758974,249,61.10540518832862,11.137722969055176,1190,80000000,49.97970747947693,0.6784353256225586,15.847433090209961,0.5525958,2.960447311401367,11.421822309494019
0.5515717,325.7430612677734,801,120.83949320296881,33.17100006657681,248.64019055660413,0.029183963,35.11993724450939,192.76340312547907,46.982237100601196,341.4119961966756,-1.4697668e-09,0.007449796,0.15728330612182617,3.615018844604492,0.0005,2.9097464084625244,13308.493252754211,46.11569261550903,84.48034385397074,78.97339599441037,250,62.603859142784444,10.955921649932861,1158,80320000,49.950469732284546,0.6733913421630859,16.11809754371643,0.5515114,2.9095685482025146,11.18489670753479
0.5506908,341.5082534422843,802,123.45600786878151,37.17781233345689,260.16034327517,0.01619478,28.376126695249006,209.9412561971512,48.191423177719116,343.3710845859827,-1.4554366e-10,0.00676868,0.14268279075622559,3.5173449516296387,0.0005,2.886085271835327,13359.637367248535,47.34058451652527,89.58228645068944,166.2258169462223,251,61.97641706199943,12.138488054275513,1124,80640000,51.135337352752686,0.6728551387786865,15.804750919342041,0.55067635,2.8859074115753174,11.66107726097107
0.5502556,336.5676695468443,801,125.4554463787762,51.12845278366951,259.03925270774306,0.0032771816,31.746535749651223,213.1442641239573,45.604456663131714,341.29712613130107,-1.8007424e-09,0.0025659963,0.14428496360778809,3.2891266345977783,0.0005,3.102900743484497,13408.42300438881,44.758259534835815,90.922665698818,87.13824597375073,252,53.02515032550211,10.445544958114624,1182,80960000,48.77387809753418,0.6665763854980469,15.514288187026978,0.55005115,3.102661371231079,11.340930938720703
0.5494857,359.16629538037375,802,123.67547389447789,9.786941328889771,254.61933397448792,-0.0007571572,29.468742470281708,203.55771720097226,44.91739296913147,341.74270995125346,-3.7646802e-10,0.002040239,0.1444075107574463,3.004337787628174,0.0005,2.935833692550659,13456.343831062317,44.07513499259949,87.7402494252683,68.72913324338565,253,63.353450305814754,10.255800008773804,1170,81280000,47.912933111190796,0.663097620010376,15.14734697341919,0.5493409,2.9356555938720703,11.455779314041138
0.54846305,334.77882729289297,802,120.8494397122186,20.87691212639038,251.247459982358,0.014973226,32.64769589850359,194.19058809647524,46.73424220085144,337.0194906091512,2.949529e-09,0.0040594074,0.13705873489379883,3.426891565322876,0.0005,3.1124002933502197,13506.264115571976,45.912344455718994,84.92399856116943,80.97222144840377,254,64.95309328002534,11.070022344589233,1144,81600000,49.91274929046631,0.6515727043151855,15.778316974639893,0.5485307,3.1122307777404785,11.382916688919067
0.54764795,336.4135093931461,802,123.2766294474629,21.1503327759486,257.2679587110031,0.0024996074,27.061289797310913,199.96010424129594,46.12137770652771,357.93501011197685,1.78572e-09,0.002320523,0.1359107494354248,3.349165678024292,0.0005,3.0374882221221924,13555.494193315506,45.31435036659241,86.55427070198424,166.18535308264762,255,72.52667765745547,10.2119722366333,1136,81920000,49.223089933395386,0.6361777782440186,15.806662321090698,0.5476566,3.0373103618621826,11.622978925704956
0.5467819,326.99281038557274,803,124.57640948798091,33.45772775337122,259.24382491603,-0.0012076519,23.208411682589126,202.52979443223785,47.52167010307312,363.20384868427675,4.3489629e-10,0.0015158934,0.16553449630737305,3.5696399211883545,0.0005,2.791895866394043,13605.878946781158,46.6290168762207,87.47997954357619,166.09462289771577,256,81.86453038990349,11.029175043106079,1138,82240000,50.3777871131897,0.691901445388794,16.357577800750732,0.5468333,2.7917263507843018,11.262562274932861
0.54596704,346.4909999955279,804,125.16298737474519,28.488814433996406,259.9115139503379,-0.0009810094,26.30045194003831,213.8105311012729,47.073768615722656,348.43581318236136,1.5022037e-09,0.0017026281,0.15142083168029785,3.992784023284912,0.0005,3.0111756324768066,13656.037552833557,46.19361066818237,90.67213304796333,149.8201984096941,257,78.96401091881361,11.126281023025513,1162,82560000,50.150551319122314,0.6905074119567871,15.527823209762573,0.54605824,3.0109965801239014,11.26188325881958
0.54543525,321.82519387427277,803,121.67501119702095,8.693946280726943,249.24441132133197,-0.0019911835,29.838831796520825,186.21224587467407,46.16023564338684,349.45061277582283,1.557009e-09,0.000963653,0.14820265769958496,3.4840991497039795,0.0005,3.0654985904693604,13705.330382585526,45.32429361343384,82.73458651122672,90.98693971197045,258,81.67740444759187,10.56591272354126,1167,82880000,49.28590798377991,0.6548001766204834,15.998676538467407,0.5453938,3.0653274059295654,10.984531164169312
0.545062,315.3198374158161,804,120.68102786351346,13.496941929029513,250.97447983868142,-0.0015182443,31.706282037899907,181.29015909775228,46.574187994003296,354.6459431749736,-2.560194e-10,0.0016481765,0.14516448974609375,3.140471935272217,0.0005,3.0552573204040527,13755.033110141754,45.75149703025818,81.31740807091887,66.78794010355509,259,80.79941105100546,10.994951725006104,1138,83200000,49.69462442398071,0.6463794708251953,15.363613843917847,0.5450542,3.055082321166992,11.794302463531494
0.54457486,343.27959006201365,803,122.1395548464326,23.304562908041834,254.19702762869838,-0.001388567,29.406721880868975,192.68272799133308,47.334335803985596,354.8747394009597,4.7168236e-10,0.0019028678,0.14037299156188965,3.3606913089752197,0.0005,2.9332170486450195,13805.367024898529,46.55250024795532,84.55146434460603,79.94831381643237,260,80.61019057546234,10.76374101638794,1130,83520000,50.32570934295654,0.6106564998626709,15.934777975082397,0.5445959,2.9330708980560303,11.925653457641602
0.5440635,323.9512384248735,804,124.40379154311805,17.930893658659112,252.84165589215414,-0.0015265051,30.633083265994188,208.15488661455328,45.751333236694336,357.59245336640504,1.0131962e-10,0.0016766759,0.15151023864746094,3.2875025272369385,0.0005,3.0385563373565674,13854.230794429779,44.91629910469055,89.12296824623884,91.00625600369283,261,85.18671426718028,10.463529109954834,1186,83840000,48.857062339782715,0.6521303653717041,15.689607858657837,0.54405457,3.0383644104003906,11.149738311767578
0.5435234,323.65361442516655,804,124.43365011253029,9.68196029514603,255.17058894302727,-0.0015166492,25.860351971184766,205.95918648731177,45.839908838272095,369.95481230310975,2.6797635e-09,0.0013218088,0.13138604164123535,3.139420747756958,0.0005,3.044067144393921,13903.17972779274,45.0173442363739,88.51331107539275,63.675955779626584,262,86.0911624182056,10.345454454421997,1177,84160000,48.94241738319397,0.6574673652648926,15.334132671356201,0.5435232,3.0439016819000244,11.732023477554321
0.5428632,321.2412272486818,804,122.18813852033526,7.793831863949568,255.36840089965457,-0.001473341,28.61559935410887,188.55346956365685,46.734965324401855,372.8186907944429,-1.1766979e-09,0.0012582329,0.1363685131072998,3.5723302364349365,0.0005,3.129678249359131,13953.111528396606,45.937602043151855,83.49935961199,103.74267384718806,263,83.42114328951203,11.116506576538086,1113,84480000,49.92333197593689,0.628117561340332,15.384369611740112,0.5429359,3.129495620727539,11.497312307357788
0.5422554,330.41065956379043,805,122.34871917743618,2.371659980922945,253.57014898540362,-0.001868491,30.747587179303743,193.47795703158585,45.451194524765015,368.85368054861755,9.4622e-10,0.0016462964,0.1444869041442871,3.351530075073242,0.0005,3.086106538772583,14001.72556424141,44.59961795806885,84.76995224602035,88.19293058624241,264,83.44032030001684,10.759390592575073,1135,84800000,48.604371309280396,0.6741383075714111,15.256410121917725,0.54217803,3.085960626602173,11.012124061584473
0.5417488,353.0420612178579,803,121.94322750789136,7.188185226455602,249.9026605327015,-0.0017391383,39.34317030838945,197.0188912456929,46.859761476516724,365.07236606614885,1.2893127e-10,0.0013668163,0.15433621406555176,3.166665554046631,0.0005,3.057572841644287,14051.71121931076,46.0447199344635,85.87368319084963,65.15000382394207,265,81.7882230083897,10.766046047210693,1181,85120000,49.97912406921387,0.627962589263916,15.926349639892578,0.54168385,3.057415246963501,11.798568725585938
0.54139096,328.25057785398667,804,125.7013187308075,10.32505944569918,257.7728737514961,-0.0014872181,28.164314385603678,201.98406261091313,46.059205293655396,359.24588167140035,7.335377e-10,0.0016182525,0.1508328914642334,3.268017530441284,0.0005,2.636758327484131,14100.474664926529,45.214155435562134,87.36244328040304,105.63876778501005,266,80.5296917214769,10.294232845306396,1175,85440000,48.75613880157471,0.6600193977355957,15.719102144241333,0.5414055,2.6366162300109863,11.429455995559692
0.5409837,347.3189788730301,803,117.74861863055442,15.47905352496034,244.32975506885526,-0.0013851103,40.31149327926629,170.31938667897728,46.74010396003723,350.287094587305,6.401675e-10,0.0014228483,0.13336944580078125,3.161524772644043,0.0005,3.013620138168335,14150.296456575394,45.91368365287781,77.81007620734218,68.04777411942341,267,76.03014425137376,11.190185546875,1125,85760000,49.8151695728302,0.661238431930542,15.028924942016602,0.5409669,3.0134353637695312,11.94702935218811
0.5406924,314.52521436106986,804,125.14908230007123,32.02686863961788,252.8201803686898,-0.0017054703,28.83880637902297,207.6288925394131,46.0136194229126,351.6755048330365,-9.817501e-10,0.0017285865,0.1445322036743164,3.22642183303833,0.0005,2.7544703483581543,14199.1314163208,45.22730255126953,88.96151232291851,95.15051185421994,268,81.22348210515887,11.004192352294922,1209,86080000,48.82662296295166,0.6079070568084717,15.176952123641968,0.5406771,2.754337787628174,11.354732036590576
0.5402361,324.83624037119927,803,123.89689275724307,9.885952272078953,250.76788933944385,-0.0016955724,32.490834519548216,203.15439003308154,45.16095757484436,361.2238742147761,1.357799e-09,0.0016758877,0.13772225379943848,3.1870288848876953,0.0005,3.0992541313171387,14247.454929113388,44.25696110725403,87.55320762589248,66.76081707314579,269,84.03370922784126,10.668460607528687,1201,86400000,48.31759476661682,0.7283275127410889,15.051783561706543,0.54012555,3.0990793704986572,11.037637710571289
0.5396621,320.10661072130125,804,125.56297585253985,9.84212068351751,258.4947106510738,-0.0019220121,27.33228953000251,208.04657490548274,47.25257706642151,350.86208833576995,-1.2866688e-09,0.0013396876,0.16603612899780273,3.449709892272949,0.0005,3.104774236679077,14297.882133722305,46.40468168258667,89.08997268902915,97.3865515980326,270,85.68352000284592,11.233381748199463,1167,86720000,50.41929316520691,0.6479644775390625,16.017979383468628,0.53976756,3.1046104431152344,11.31354570388794
0.5394591,357.6406064600906,803,125.76931397575498,29.629755136132523,260.87710342788006,-0.0014482833,26.559093579401384,207.83689261576552,45.28746795654297,368.6487824055357,1.6948765e-10,0.0012716366,0.14670467376708984,3.305511236190796,0.0005,3.056586265563965,14346.294976472855,44.46803069114685,89.00985402163704,97.75294280303916,271,84.35354013969081,10.784634590148926,1150,87040000,48.40609884262085,0.6399128437042236,15.092467546463013,0.5394316,3.05641770362854,10.997008800506592
0.53924054,354.13539830732134,805,125.96310997431513,-0.5260862479244477,258.51449940311494,-0.0018401556,25.90688310988874,209.30224302475165,45.54574465751648,366.0048222160842,-2.5269023e-10,0.0019929777,0.1530137062072754,3.3550333976745605,0.0005,2.8480308055877686,14394.767676591873,44.71165895462036,89.56694209578306,120.29247182651059,272,91.58942208483154,10.793734788894653,1173,87360000,48.46486496925354,0.6457483768463135,15.171366214752197,0.5392568,2.8478894233703613,11.081600904464722
0.5388273,331.959730826465,804,124.23580667431615,4.725051223691318,256.55277813394963,-0.0021464068,27.515175009123094,201.2130161470498,46.38406825065613,370.8622066796021,3.7726594e-10,0.0012882662,0.17114019393920898,3.8652987480163574,0.0005,2.9710350036621094,14444.192551374435,45.4459912776947,86.95184458414865,123.09418623889768,273,81.95636725361065,10.770312786102295,1148,87680000,49.41804027557373,0.7313334941864014,15.436075210571289,0.53893363,2.9708340167999268,11.05581784248352
0.5381724,318.3618608125273,805,125.14188568172716,-1.2672053107967054,257.19825405063256,-0.0019787028,23.58122365425719,200.2878144931211,45.72519016265869,367.5907373165357,-1.0176122e-09,0.0025508453,0.15594172477722168,3.2350881099700928,0.0005,2.856847047805786,14492.839309930801,44.886040925979614,86.75994472877109,122.48860379951657,274,86.41135827296453,10.401384353637695,1160,88000000,48.63766598701477,0.6521923542022705,15.204197883605957,0.538148,2.8566782474517822,11.621247291564941
0.5375261,335.6841067621821,804,127.07268265280057,20.740756862760396,260.09943678400515,-0.0016985439,26.329398400991625,217.31924538821792,45.30558180809021,356.99241870707544,1.3229388e-09,0.002292316,0.1423189640045166,3.181044340133667,0.0005,3.0569543838500977,14541.2707259655,44.486939668655396,91.9908060081094,73.137681198932,275,82.58219089795058,10.422404527664185,1168,88320000,48.42546987533569,0.645564079284668,15.120976448059082,0.5374853,3.0567855834960938,11.463841199874878
0.5368805,364.94075484464395,806,125.07772406915198,-0.07072766154394072,256.43487768691375,-0.0013366835,28.030496206711813,206.63514516944932,45.40377354621887,369.69846950311467,8.929025e-10,0.0018835574,0.142470121383667,3.201375722885132,0.0005,2.9976582527160645,14589.740047454834,44.55535125732422,88.7167298388405,160.22899900763102,276,89.02285394445691,10.283380031585693,1177,88640000,48.46189856529236,0.6716382503509521,15.238293886184692,0.536798,2.9974899291992188,11.39089059829712
0.5363613,343.28991781122573,805,124.35957020171591,2.294677865278714,255.38696081655203,-0.00055737246,32.2742572581862,196.17794685432202,46.0290629863739,369.90578465011004,-1.2655041e-09,0.0015920289,0.1432476043701172,3.252987861633301,0.0005,2.832974672317505,14638.672276973724,45.18230152130127,85.55446397237192,72.7918577373253,277,86.6385453173754,10.372675657272339,1151,88960000,48.9236900806427,0.6694765090942383,15.648181438446045,0.5362837,2.8328046798706055,11.416533946990967
0.5357738,341.9939248995813,808,127.54783911389345,17.70070518289832,259.84177058214544,0.0030564035,25.547910529034944,211.07380585927726,46.034130334854126,369.0781405637163,-1.5094287e-09,0.0017771913,0.13664913177490234,3.589796543121338,0.0005,3.012308359146118,14687.785917043686,45.186720848083496,90.09583400531153,143.87933405951674,278,86.74373197143801,10.215308427810669,1201,89280000,49.10744762420654,0.6773502826690674,15.731212854385376,0.53579193,3.012144088745117,11.209120035171509
0.53489405,349.2273479666037,809,123.44621128363622,1.0356839532542057,254.78056001173098,0.010506144,31.17830980496048,191.27363639296124,46.15585422515869,353.10981333940964,-9.413224e-10,0.0034981668,0.16219401359558105,3.240699291229248,0.0005,3.0779526233673096,14737.0870885849,45.29113435745239,84.42475557413114,66.76029532618269,279,94.62852502980574,11.117741107940674,1149,89600000,49.29332089424133,0.6670231819152832,15.009628057479858,0.534628,3.077766180038452,11.4774808883667
0.53383064,344.72084203303444,805,125.21971126666773,14.154745095807236,255.48457352931564,0.0028966959,29.894891001847963,203.35892578138893,46.11468148231506,362.0709984027572,-6.982926e-10,0.0020572157,0.14274048805236816,3.424575090408325,0.0005,3.077806234359741,14786.358920812607,45.24692392349243,87.71737734802713,79.26212965303857,280,89.3359964009946,10.995803117752075,1195,89920000,49.26384496688843,0.6875150203704834,15.383172988891602,0.533887,3.0776474475860596,11.101281881332397
0.53315693,331.42856326169715,804,125.30052315680602,12.114072866784655,254.05160147284295,0.0019999386,31.562776124629902,198.34659891881094,45.70374536514282,365.77746654957343,6.302212e-10,0.0027584916,0.13937139511108398,3.3622257709503174,0.0005,3.010572910308838,14835.143962621689,44.88950729370117,86.31543160153079,45.057976499405726,281,84.17868721651197,10.11516547203064,1204,90240000,48.777098178863525,0.6439621448516846,15.634102821350098,0.5330922,3.010396957397461,11.470227241516113
0.5324174,373.4883623158373,803,122.44444415742824,9.333172014064665,248.1097272571071,-0.0018373984,36.38686636735614,190.50003289924032,45.46813178062439,361.3321181145568,1.481434e-09,0.00096908025,0.13480305671691895,3.2430291175842285,0.0005,3.055962324142456,14883.745000839233,44.66459822654724,83.6727623360693,48.562528988983566,282,76.96024912239304,10.284202814102173,1199,90560000,48.59484791755676,0.6371097564697266,15.506011724472046,0.53240526,3.0557971000671387,11.329017877578735
0.53143805,358.2729056568373,804,124.56317993869476,-10.322157344157384,256.20989826417883,-0.0017579246,32.64457178932717,206.17760712373425,46.73319602012634,374.18207993977194,7.700988e-10,0.0010346338,0.17031383514404297,3.151360034942627,0.0005,3.010141611099243,14933.556386709213,45.919928789138794,88.5299023356757,128.56479049662028,283,77.373434273746,11.18883228302002,1171,90880000,49.80535840988159,0.6109631061553955,15.463869571685791,0.53146756,3.0099599361419678,11.686241626739502
0.53060466,326.42645784608334,803,119.0334594286917,19.29750498457365,248.25172839509284,-0.001052543,34.0273921139393,172.5699863509219,46.67889738082886,371.25194406085996,1.1592295e-09,0.001564214,0.13689661026000977,3.3047287464141846,0.0005,2.8770580291748047,14983.182262659073,45.84876084327698,78.28436757691392,66.65151388673947,284,75.80678352911136,10.710101842880249,1111,91200000,49.619043588638306,0.6601889133453369,15.665608406066895,0.53061473,2.876911163330078,11.661255598068237
0.5300386,354.37410382700705,803,125.73389957874004,12.700495458438285,256.8421736700204,-0.0020919153,32.10980283951258,206.84527695174012,45.845901012420654,367.0407923746667,7.064712e-10,0.002176499,0.13311457633972168,3.2354238033294678,0.0005,2.977290153503418,15032.075460672379,45.04461908340454,88.83559571672264,84.40734766127659,285,73.43591437792064,10.346878290176392,1162,91520000,48.886409759521484,0.6372954845428467,15.613739967346191,0.53015643,2.977116584777832,11.435114860534668
0.5294283,363.4327797227731,802,121.03383100438403,23.855722521376755,245.44707479070826,0.00020341117,38.03151146345632,186.24051522967275,45.75344800949097,369.30137156954146,-1.1472568e-09,0.0015557656,0.14971542358398438,3.3149795532226562,0.0005,2.9894042015075684,15080.89684844017,44.892513036727905,82.4552302539095,60.888011966157066,286,68.82665187492073,11.027316570281982,1172,91840000,48.81412601470947,0.67618727684021,15.140822172164917,0.52942157,2.9892258644104004,11.148449182510376
0.5285684,334.285362835483,802,126.1798100164447,20.086762812864443,255.54884938711456,0.001835291,39.117129689494135,207.68872363481913,44.85744285583496,364.5960176093826,-1.2279467e-09,0.0026084718,0.14306640625,3.2816779613494873,0.0005,2.9154627323150635,15128.743218421936,43.9860315322876,88.96229112966019,63.479677714218816,287,72.19610880917308,10.677228212356567,1217,92160000,47.83985924720764,0.6927728652954102,14.967252016067505,0.5284789,2.915294647216797,10.820396661758423
0.52769494,353.5222153426996,803,128.01794524843604,-1.9265523923667613,261.8532253352253,0.0012130969,26.519445458799915,213.1821522594051,45.974350929260254,366.4791679431302,7.6877366e-10,0.0018361028,0.14345884323120117,3.4126241207122803,0.0005,2.8284404277801514,15177.610174894333,45.13742208480835,90.6509523080396,149.23838483416122,288,77.64798231183774,10.829857349395752,1179,92480000,48.85993456840515,0.6599884033203125,15.573286294937134,0.52772254,2.8282887935638428,11.098948240280151
0.52715105,386.67404458321835,802,125.32557756443023,-7.287244885467787,253.72754790776003,-0.0016483009,32.94284008009794,194.26468362121958,45.697279930114746,347.678031462814,-1.5757159e-09,0.0015563646,0.13744091987609863,3.1954102516174316,0.0005,2.8194925785064697,15226.190189123154,44.860886573791504,85.00428684802291,69.98472894439286,289,76.24966454793288,10.590386152267456,1194,92800000,48.57315731048584,0.6656665802001953,15.226898670196533,0.52707875,2.819345474243164,11.565292835235596
0.52639866,354.10905527990866,804,121.04540096961696,9.266858758739149,254.83765515955164,-0.0013233589,35.7968060502872,185.6303564833039,47.72542142868042,355.7293873747835,1.2843969e-09,0.0014458243,0.14507102966308594,3.3766887187957764,0.0005,2.8992464542388916,15276.881795406342,46.89181733131409,82.39939214628168,98.59522482118878,290,80.47930724657417,10.802987813949585,1095,93120000,50.68505024909973,0.6555321216583252,15.77594780921936,0.5264252,2.899076223373413,12.02626347541809
0.5258128,383.44883899611165,805,125.57245995237213,1.6004108214121926,254.6249057569132,-0.0012840477,32.796168063363154,199.458241181731,45.31978893280029,356.6819219922398,8.4776863e-10,0.0015507422,0.16324377059936523,3.1374003887176514,0.0005,2.8654537200927734,15325.137456655502,44.45401191711426,86.44221046620565,90.75879717929875,291,86.2680184373629,10.457731485366821,1191,93440000,48.24768614768982,0.670727014541626,15.142685413360596,0.5257838,2.8652753829956055,11.311521053314209
0.5254085,407.10395889022334,805,123.24633950470017,-7.694978004799125,257.00913210580535,-0.0014341271,32.65190711149017,183.44682852739305,46.107059478759766,365.9736134950207,1.0185739e-09,0.001233497,0.13794159889221191,3.2464423179626465,0.0005,2.8282041549682617,15374.141880512238,45.25062084197998,81.74777042553487,81.5458105869945,292,82.23173003596183,10.810854196548462,1116,93760000,48.996307134628296,0.6757779121398926,15.181925058364868,0.525427,2.8280584812164307,11.563996315002441
0.5252737,366.2142811310753,803,121.62152814071796,3.3651499984350366,248.61366889345004,-0.0020772954,43.57804001871997,182.7244969530523,45.924736738204956,351.5057897596383,-7.726815e-10,0.0011726669,0.1343996524810791,3.271821975708008,0.0005,2.703700542449951,15422.840782403946,45.090596199035645,81.58289680777077,55.99008339250355,293,78.83876471071716,10.464732885360718,1174,94080000,48.69261574745178,0.6685338020324707,15.634002923965454,0.5252253,2.7035388946533203,11.308198690414429
0.5251865,401.04144416202894,806,129.33457256394786,-5.139268421999587,262.67824394297406,0.0019943072,27.98489721433402,215.393583645031,45.07231020927429,356.7046030183977,-3.5623766e-09,0.002336379,0.13228297233581543,3.203748941421509,0.0005,2.7309858798980713,15470.70903468132,44.243887186050415,91.38284411096964,95.9815019231061,294,81.80359815591277,10.281017541885376,1190,94400000,47.86251640319824,0.662933349609375,15.02791976928711,0.5252013,2.730825424194336,11.457748413085938
0.5249606,347.53636669790853,805,126.12677573640661,-0.25214236573275994,260.711562569307,-0.00037496182,22.526179322318402,198.05265000280258,44.18399357795715,362.9276268603239,-3.595792e-10,0.0016642082,0.14091229438781738,3.1618947982788086,0.0005,2.9291958808898926,15517.906178951263,43.36199140548706,86.14128781457272,150.65483020072384,295,88.04565829419444,10.858478784561157,1114,94720000,47.19098210334778,0.64849853515625,14.556134939193726,0.52507716,2.929013252258301,10.77987003326416
0.5247393,399.70829887068805,805,125.0921635925107,11.018037661954793,255.60568058663458,-0.0014935315,37.25745708637331,206.5021426450651,45.674967765808105,359.7414173315591,1.376744e-09,0.002835551,0.1368708610534668,3.230027675628662,0.0005,2.7603375911712646,15566.408040523529,44.857728242874146,88.83299526993144,53.84560018350357,296,86.1486648495051,10.365673065185547,1172,95040000,48.49405908584595,0.6487081050872803,15.26938772201538,0.524643,2.760166883468628,11.59426736831665
0.52429175,370.77403355906415,804,126.80298006650347,11.35846738320651,263.28023326913916,0.002988906,27.95853406338081,204.47544898737374,46.07531118392944,377.47705724294207,1.4558047e-09,0.0016183673,0.13253068923950195,3.2217061519622803,0.0005,2.9996185302734375,15615.550483703613,45.23111057281494,87.88209924842735,108.12032589938092,297,84.83433454596833,10.680471420288086,1141,95360000,49.13637018203735,0.6792159080505371,15.372459411621094,0.5243347,2.999464988708496,11.567947387695312
0.5238268,345.2914188562329,804,128.51440983436166,8.926468276708121,263.6824641948312,0.0028274364,24.011476138977926,210.48506264065256,45.97536039352417,356.33382205472657,-8.6062074e-10,0.0017021196,0.13836097717285156,3.3011302947998047,0.0005,3.140805959701538,15664.7435297966,45.158182859420776,89.94807625914844,170.53743356898474,298,81.44703225481645,10.957752227783203,1164,95680000,49.18483328819275,0.6455774307250977,15.54099154472351,0.5239038,3.1406445503234863,11.13130521774292
0.52336854,380.28281897717454,803,124.77284013606254,-9.598656285987156,255.41142674130384,0.022242405,33.89284148690365,195.10716016233556,46.436999797821045,363.75092348982287,-4.869383e-10,0.004829947,0.1377418041229248,3.2951717376708984,0.0005,2.9456443786621094,15714.198960065842,45.58590364456177,85.18874809928609,76.31740946306155,299,79.53042389012722,10.723474979400635,1177,96000000,49.44854736328125,0.6815898418426514,15.47062873840332,0.523334,2.9454874992370605,11.766867637634277
0.5227578,358.16805674356755,804,124.63147000125763,1.7148304051542689,255.73367478992796,0.01912903,39.229927820891305,200.73357544292048,46.332502126693726,358.5504312520986,-1.0767722e-09,0.006003665,0.14861011505126953,3.0235543251037598,0.0005,3.0782947540283203,15763.67568230629,45.46031403541565,87.03014784725434,57.54643152414209,300,83.09849234926425,11.070860862731934,1180,96320000,49.46910047531128,0.688518762588501,15.205617189407349,0.5228046,3.078129529953003,11.723097562789917
0.52263963,364.2310364056917,804,129.21149283732763,-10.318179034639185,263.71096712534785,0.013979323,28.392020583830565,217.8075954571575,45.99691390991211,370.4384643087248,-1.898548e-09,0.007235813,0.14684462547302246,3.1209664344787598,0.0005,2.855743169784546,15812.599413633347,45.1596622467041,91.92832599936666,134.0329187608549,301,84.86234391099546,11.018212795257568,1188,96640000,48.91667342185974,0.6566271781921387,15.253703117370605,0.5227222,2.8555827140808105,11.441450595855713
0.52272224,361.8260116042836,806,128.45600296296783,-3.2143938358018667,263.1099403673286,0.001617756,25.05793250053425,212.90286401915907,45.51459503173828,377.1948079748467,-1.586755e-09,0.0026180516,0.13737726211547852,3.2184112071990967,0.0005,2.8747854232788086,15861.058000087738,44.71332502365112,90.67420796398179,154.97660137826466,302,91.88432266832801,10.571287870407104,1166,96960000,48.45080637931824,0.6327226161956787,15.216772079467773,0.52276844,2.874595880508423,11.440199136734009
0.5223638,402.154435086097,807,128.08044176854816,-0.16280317874845118,266.206292307567,0.0014148969,28.594429856758012,199.24018710774837,46.39012122154236,381.78069582485585,-1.025478e-09,0.0017016807,0.14319562911987305,3.2816715240478516,0.0005,2.8447265625,15910.360429048538,45.55981779098511,86.50238595349713,110.61298255459039,303,97.68733364715968,10.879725933074951,1133,97280000,49.29427194595337,0.6543819904327393,15.401563882827759,0.5224417,2.844555139541626,11.574577331542969
0.5214812,375.77962568588697,809,126.60312133538726,-7.4297025578532185,264.2489110585569,0.004936035,26.894552099286685,197.46683315947655,45.894794940948486,381.94057448111636,-7.308582e-10,0.0027998206,0.14246821403503418,3.2537615299224854,0.0005,2.7176973819732666,15959.043696403503,45.0731680393219,86.08559744637631,138.45701830503907,304,99.66724783607621,11.123806953430176,1122,97600000,48.67624497413635,0.6464517116546631,14.77476978302002,0.52138984,2.717559337615967,11.60573959350586
0.52079904,352.85974726073425,812,128.27297097994656,1.582020202920081,266.6014184359006,-0.0011246805,26.214885388964174,213.29608292769356,45.9019992351532,381.5671590899623,5.5123495e-10,0.0018257073,0.13675355911254883,3.226315498352051,0.0005,3.0903544425964355,16008.101378917694,45.09096574783325,90.91826650666647,69.58799906383724,305,104.25359085963893,10.820953607559204,1130,97920000,49.05146312713623,0.6428005695343018,15.011010885238647,0.5208471,3.0901920795440674,11.707460880279541
0.52004206,398.87096863423466,812,128.2170362815717,-3.695098440492763,267.69998055232577,-0.0020005375,29.578057089226583,207.2342259149779,46.60855460166931,433.7351627211341,1.6142425e-10,0.00182699,0.13478541374206543,3.7868854999542236,0.0005,3.0085222721099854,16057.788261651993,45.80211615562439,89.10089767882482,149.82614818943523,306,105.4551033387572,10.597216367721558,1124,98240000,49.68036508560181,0.6401362419128418,15.284103393554688,0.5199581,3.008354425430298,11.70462441444397
0.51923203,349.0273035877137,813,126.37187637349706,-9.811849917010727,263.3646808523951,-0.0019376617,24.428698660886624,185.6163210878695,45.57904386520386,378.1340091931683,1.3227997e-11,0.001781313,0.14038920402526855,3.2032718658447266,0.0005,2.90425443649292,16106.33965587616,44.78040933609009,82.83272898881894,157.12067734039792,307,101.40696803791458,10.554718494415283,1131,98560000,48.54534840583801,0.6274204254150391,15.164048910140991,0.5192371,2.904078722000122,11.544045448303223
0.51851875,375.7203997683567,811,125.26270231364941,-2.7370418648220247,261.29204144715106,-0.0017763848,29.158530258804685,188.69820481060265,46.8407506942749,380.2759002575108,-9.806763e-10,0.0016876089,0.1403496265411377,3.1776797771453857,0.0005,2.7816851139068604,16156.036568641663,45.98883008956909,83.48150441970932,129.51685126218965,308,100.0906427941304,11.030086040496826,1112,98880000,49.68985462188721,0.6773712635040283,15.281399965286255,0.5185247,2.781514883041382,11.93335771560669
0.51806754,356.88045535511924,808,128.62618805864014,-9.311236781411335,265.93192935695976,-0.002028485,28.17333167795522,211.30144066978255,45.411455154418945,372.90288208436505,-1.2447595e-09,0.0014286162,0.13133811950683594,3.2765445709228516,0.0005,2.7581608295440674,16204.27559185028,44.58128595352173,90.32534967916256,82.11726488556693,309,95.02354827988647,10.478633403778076,1143,99200000,48.23073601722717,0.6650848388671875,15.307265043258667,0.5180694,2.757978677749634,11.250966310501099
0.5178334,332.78649649101783,807,128.78824512284345,-12.775035447901669,263.231969865477,-0.0017116332,29.848228683014245,216.97971448817398,45.18997859954834,379.21425003132373,1.0564654e-09,0.0017909473,0.1400001049041748,3.2559244632720947,0.0005,2.8567445278167725,16252.39616560936,44.39483571052551,91.93310898966433,92.68311184797278,310,90.7720063369108,10.52562165260315,1184,99520000,48.11304450035095,0.6237666606903076,14.828256845474243,0.5178757,2.8565986156463623,11.508174180984497
0.5174831,383.98135066836176,806,125.98749493314155,-11.450227390710296,258.02043128860106,-0.0018195743,40.35978958347765,197.0632914311108,45.79240298271179,374.83590002059134,-2.944315e-10,0.0014051152,0.14429616928100586,3.603785991668701,0.0005,3.0487844944000244,16301.30539226532,44.94123291969299,85.93376544773353,58.72848655614004,311,94.14604725914732,11.067404985427856,1189,99840000,48.9027202129364,0.6716792583465576,14.873186349868774,0.5174628,3.0485877990722656,11.108939409255981
0.5168867,394.532997842442,807,124.74335634344281,0.8041331632857363,257.88563536535526,-0.0011993807,37.7439281403296,189.55898159674587,46.74394679069519,368.79240139573756,-7.6896284e-10,0.0013008268,0.15782761573791504,3.427175760269165,0.0005,2.9082767963409424,16351.029368400574,45.844443559646606,83.89753253215241,71.38847249281812,312,93.74185320566941,11.24418330192566,1146,100160000,49.717331886291504,0.7059364318847656,15.463814973831177,0.51690435,2.9081058502197266,11.381532192230225
0.5166027,355.4477612204146,808,122.28851178765686,-15.213283801945025,260.25546910952676,-2.2336364e-05,31.549197491339786,174.06909055678253,46.25986170768738,391.63993114048463,-2.1525748e-09,0.0016255525,0.1576099395751953,3.3947372436523438,0.0005,2.95169997215271,16400.314471960068,45.348682165145874,79.0686413348625,85.63818464198467,313,93.40116846451058,11.12690019607544,1067,100480000,49.27825689315796,0.7158839702606201,15.37321424484253,0.5164186,2.9515228271484375,11.12681531906128
0.5163374,379.7473198070402,805,125.77652695497194,-8.733477327840363,263.89669626675226,0.00029403478,26.013364992076404,181.23426610316045,46.818609952926636,371.70532472061416,-4.0837075e-10,0.0013988526,0.14383840560913086,3.3295962810516357,0.0005,2.9999189376831055,16450.201441526413,45.98278760910034,81.08294429499003,104.99352216595379,314,91.93331028511788,11.485801219940186,1105,100800000,49.880194664001465,0.6572542190551758,15.134570837020874,0.5162597,2.999763011932373,11.714851379394531
0.51619786,381.6572959073474,806,124.2321626630331,-8.868047576697942,254.97320649008307,0.002291873,37.28946796194969,188.81451918479559,46.207457304000854,374.75985530799204,2.2774218e-09,0.0016158834,0.14871907234191895,3.347808837890625,0.0005,3.066330909729004,16499.544263124466,45.35518550872803,83.28717899495432,56.23725306303116,315,92.29293648861035,11.0361807346344,1159,101120000,49.33421874046326,0.6682677268981934,15.339426755905151,0.51620615,3.066169500350952,11.392080783843994
0.5161531,404.5749417510564,805,124.46253184167368,-6.977538291364657,259.8040640969484,0.0006488953,40.2566134607882,187.17681114357305,47.56782913208008,368.60458391729367,2.1291897e-09,0.0018105237,0.13158130645751953,3.8201091289520264,0.0005,3.024578332901001,16550.20832157135,46.798250913619995,82.89774261255285,103.77859284736532,316,94.99071624740918,10.971274852752686,1120,101440000,50.65732765197754,0.6068849563598633,15.500794887542725,0.51613885,3.0244104862213135,12.075711250305176
0.5159351,387.696979877081,808,129.19673390122773,1.0402879826704234,268.6591205438134,-0.0011577981,27.050547505673173,201.418147471889,45.62534165382385,376.2961343707799,-1.4597132e-10,0.0012792546,0.15064215660095215,3.1013615131378174,0.0005,3.0842015743255615,16598.986402511597,44.7868390083313,87.29993660594228,128.6004342440901,317,98.7098646853649,10.410444498062134,1152,101760000,48.7722532749176,0.6540737152099609,15.029466390609741,0.5160121,3.084035873413086,11.729185819625854
0.5152719,402.17761281683426,810,126.51750683975602,-17.255693484501702,265.60989043541645,-0.0016012606,29.832160187107167,203.13671830450912,45.77025628089905,365.3381776409321,-9.445689e-11,0.001562554,0.15841364860534668,3.1873700618743896,0.0005,2.857401132583618,16647.67943263054,44.936092138290405,87.72256512688136,120.56851005676444,318,100.53652044111756,10.773689985275269,1110,102080000,48.68518352508545,0.64198899269104,15.058977603912354,0.51536506,2.8572475910186768,11.62703251838684
0.5145353,422.4104120017227,808,128.70827779526496,-17.455646895493516,270.0244261846247,-0.0016390616,29.449687767454286,202.52499469604257,46.20669102668762,366.5644400595654,-8.135356e-10,0.0013224899,0.1345059871673584,3.0406625270843506,0.0005,2.924610137939453,16696.887605667114,45.42287039756775,87.4911769582096,129.16141110812273,319,103.30165008351466,10.88250994682312,1115,102400000,49.20024514198303,0.6182951927185059,15.11612582206726,0.514557,2.9244492053985596,11.97443151473999
0.51384866,401.39747255268094,808,128.2606254061975,-11.460100705313401,261.4772728432944,-0.0022002924,33.56618824970193,210.02658546688068,45.65154314041138,387.0177850910407,3.827323e-10,0.0017335836,0.1388564109802246,3.1927297115325928,0.0005,2.8065619468688965,16745.416823387146,44.80532670021057,89.61415386866044,100.72918540794011,320,100.46334839485755,10.637392520904541,1190,102720000,48.52031421661377,0.671830415725708,15.112223863601685,0.5138362,2.8063738346099854,11.44726848602295
0.513277,390.097405500665,809,125.44387457162871,-24.575315392761283,263.9864768535086,-0.0012448371,37.34211784131787,193.72212936843945,46.458821535110474,373.92261521670395,-2.0243605e-09,0.0019684453,0.14541387557983398,3.869560718536377,0.0005,3.083996057510376,16795.029469251633,45.584237813949585,84.98657644132552,98.82113438726168,321,101.29573989960036,10.897214889526367,1107,103040000,49.60554003715515,0.6955547332763672,15.179118633270264,0.5131759,3.0838208198547363,11.316194534301758
0.5126394,450.15055832230155,807,126.98624092428834,-13.214065002037717,264.8406298388158,0.012372877,41.65103552949942,203.2989461100431,46.05750298500061,388.3646462511111,1.5439756e-09,0.0029966012,0.14451026916503906,3.318659543991089,0.0005,3.130509376525879,16844.286016464233,45.181416749954224,87.99591140161047,82.95878763422154,322,99.05813036268317,10.9467453956604,1149,103360000,49.25037741661072,0.6959428787231445,15.288954496383667,0.5126269,3.130335807800293,11.283068895339966
0.5119907,406.7428742221758,806,127.45172483539912,-22.835034245022236,268.7387532608991,0.008164488,31.699507618536117,202.1400871818989,45.29137444496155,406.6284389428959,-9.692778e-10,0.0038905665,0.15942072868347168,3.2693898677825928,0.0005,2.912672758102417,16892.559697151184,44.46563100814819,87.46045880540825,129.16125584459735,323,97.05336985940478,10.750014305114746,1100,103680000,48.26698684692383,0.6337084770202637,14.904545068740845,0.5118418,2.912496566772461,11.280102014541626
0.51131886,415.79043024872436,804,125.02713562851608,-20.85601617169588,263.92677862074504,0.04350051,35.5299318840956,181.26692558351616,47.51628065109253,374.4298113535448,3.557498e-10,0.0075753583,0.13512563705444336,3.253981351852417,0.0005,2.9120192527770996,16943.060878038406,46.684091567993164,81.11171752598092,123.024999539477,324,91.71534617107444,11.211172819137573,1103,104000000,50.49360942840576,0.6656770706176758,15.532883882522583,0.51132715,2.911860466003418,12.216773509979248
0.5108617,386.4589552999196,810,125.72997356447333,-16.77432384291596,262.7244482860684,0.06858702,34.86883860684577,184.6347227106123,46.56602931022644,372.96910328930363,-8.58943e-10,0.021094987,0.1377720832824707,3.059166193008423,0.0005,2.984018325805664,16992.68265938759,45.77764821052551,82.28300522371504,87.82359765982814,325,100.01451548361092,11.076056241989136,1135,104320000,49.61343264579773,0.6198155879974365,14.976560354232788,0.51087147,2.983844041824341,12.176210880279541
0.51015764,382.7693108008982,818,131.84780148039357,-7.498714794903565,272.70517505284005,0.05272358,22.23590567335556,229.98665346708376,46.243783950805664,405.53998490959987,5.8783123e-10,0.021704417,0.15093684196472168,3.2837183475494385,0.0005,3.0668563842773438,17042.067840099335,45.34738039970398,96.17983954097365,165.63056045838783,326,114.96875404397434,11.455119609832764,1171,104640000,49.3776113986969,0.7100498676300049,15.109524726867676,0.5101871,3.0666680335998535,10.984059572219849
0.5090958,419.0450744623887,812,120.2259249982141,-20.538827217523572,264.76932752733467,0.0073400163,41.85584881168892,159.7096126931706,47.227703332901,384.1552802808118,-1.624952e-09,0.004569597,0.13662004470825195,3.210038185119629,0.0005,2.670677900314331,17092.036094665527,46.44165897369385,74.98824845723009,27.735658591978424,327,104.02944785285577,11.386179447174072,1002,104960000,49.961721897125244,0.6188056468963623,15.043782234191895,0.50912577,2.670549154281616,12.444831371307373
0.5078746,423.259934655542,812,129.65486054224795,-28.107664764460917,270.716566323048,5.3500782e-05,29.631768692100287,209.8702648055951,45.83969449996948,371.5701865174578,5.15071e-10,0.0028202324,0.13274621963500977,3.1910433769226074,0.0005,2.717075824737549,17140.657881498337,45.05689525604248,90.0574198501545,47.54666699048565,328,110.01790814329846,10.658431053161621,1136,105280000,48.61628198623657,0.6191666126251221,15.045919418334961,0.50791717,2.716930866241455,11.719258785247803
0.50695884,428.45818510932526,813,127.77113597389105,-18.41440921843529,271.00821768287165,-0.0011071822,33.608386784980446,202.30856333369763,45.49722337722778,399.2573788718172,-1.7661282e-09,0.0018293646,0.13870024681091309,3.1778810024261475,0.0005,2.9986109733581543,17189.21906733513,44.68136692047119,87.8745242424176,171.4762865894436,329,108.99924986126746,10.483798265457153,1092,105600000,48.55531334877014,0.6439082622528076,14.867749691009521,0.50692016,2.99845290184021,11.73275113105774
0.50624996,395.5297989403623,812,126.19429664494122,-8.182568940372942,271.0424542416086,-0.0015081688,28.69504102981926,184.3960887561238,46.347426414489746,382.8432338631445,1.885052e-09,0.001409438,0.13773536682128906,3.039278030395508,0.0005,3.0067713260650635,17238.640739440918,45.525039196014404,82.17846452400255,182.63321269636745,330,107.00695180671893,11.023520469665527,1061,105920000,49.41541075706482,0.651684045791626,15.019119501113892,0.50620055,3.0066113471984863,12.046991109848022
0.5058574,435.2901638104131,810,126.46046647050085,-17.707807711455853,272.16632970408693,-0.0016878069,37.24498212713694,195.68741084072022,46.73845601081848,408.5972234854253,5.2413174e-11,0.0014103418,0.13473916053771973,3.200986385345459,0.0005,3.164484739303589,17288.605229139328,45.91920590400696,85.63669773291261,110.15192281344244,331,107.40911194652175,11.555768728256226,1072,106240000,49.95726561546326,0.6510591506958008,15.097931861877441,0.5059372,3.1643221378326416,11.673263311386108
0.50551313,362.6316631784293,811,127.94211141123674,-15.593300433888071,266.37621210640225,-0.0020773262,32.094154078630105,202.49488963540807,45.2774121761322,392.92571663696526,9.309407e-11,0.0015532129,0.13696885108947754,3.245687484741211,0.0005,2.7826709747314453,17336.737807512283,44.46193313598633,87.72953242662216,55.775486128629176,332,109.03078227949032,10.443488836288452,1142,106560000,48.12386703491211,0.6477208137512207,14.936794757843018,0.50551623,2.782496690750122,11.564252376556396
0.50490224,405.1970790201217,811,128.87085236417389,-27.81119356997839,271.69173275721,-0.0018894179,30.07460031818099,200.5465997109234,46.022176027297974,405.67248739607777,3.5871453e-10,0.002247003,0.14634466171264648,3.1465868949890137,0.0005,2.843587636947632,17385.672163009644,45.25996017456055,86.97369776014547,153.75176232617704,333,104.30959235004632,10.689868688583374,1116,106880000,48.92641615867615,0.5845997333526611,15.139072895050049,0.5048928,2.843430280685425,11.785865068435669
0.50402564,414.9724747290365,810,128.86644236988906,-15.834592644048334,275.0408539519459,-0.0013269673,35.17187507250719,201.9654299586098,47.24028921127319,402.8294756939267,1.5710567e-09,0.0016317436,0.1414484977722168,3.227350950241089,0.0005,3.010585308074951,17435.992268562317,46.42031502723694,87.59376435160178,159.5560351486427,334,97.30760718327853,11.129940271377563,1095,107200000,50.31451058387756,0.6451151371002197,15.280904054641724,0.5039131,3.0104215145111084,12.170666217803955
0.50347966,414.88918518481506,806,124.80865717878318,-7.625300505937926,262.42540080045956,-0.0015576099,41.23373167168488,185.2892118672752,46.468531131744385,367.9980182064098,4.5097912e-10,0.0016845365,0.14317893981933594,3.0957086086273193,0.0005,2.861382246017456,17485.394327640533,45.63158416748047,82.32404374796458,85.3539254753094,335,93.38579801859832,10.962928295135498,1121,107520000,49.39507555961609,0.6600935459136963,15.013566493988037,0.5034056,2.8612189292907715,12.036499261856079
0.5029937,430.5642693614758,807,125.32143138110239,-18.716152753656658,262.1858146220841,-0.0013529985,44.00496478552696,186.6353482527326,46.4995002746582,384.2947017921208,7.26987e-10,0.0010923437,0.14187192916870117,3.5723214149475098,0.0005,3.1231367588043213,17535.098408460617,45.66258645057678,82.71632120888161,90.63428294892587,336,96.00260294037521,10.854312658309937,1137,107840000,49.687971115112305,0.6570982933044434,14.952455997467041,0.502909,3.12294602394104,11.856123685836792
0.5026036,417.9550000957285,807,130.01278369028924,-9.04803170015712,269.2583611707397,-0.0011280729,35.3888957254385,210.6992010443171,44.49981427192688,395.75668251693753,3.128417e-10,0.0014269775,0.16237545013427734,3.257732629776001,0.0005,2.9282243251800537,17582.611678123474,43.66237783432007,90.19234554675346,119.57550795252642,337,93.84788834348713,10.577892065048218,1162,108160000,47.50503087043762,0.6440789699554443,14.48308253288269,0.50265515,2.928060531616211,11.10873794555664
0.50193465,450.39848011185217,807,125.7928116383585,-18.81458750164612,267.97599918295697,-0.0021522779,46.31966846225969,190.71522727580222,45.701120376586914,404.3513005077126,6.3906536e-10,0.001511919,0.158339262008667,3.0674941539764404,0.0005,3.07222318649292,17631.45206284523,44.86947751045227,83.94496719900987,102.81153664104363,338,96.23303243142668,10.907432317733765,1084,108480000,48.832170248031616,0.6405954360961914,14.40859317779541,0.50190085,3.0720534324645996,12.03499960899353
0.5012213,420.7437858600309,807,123.71672784908108,-28.83582552672418,266.7299641775711,-0.0007316112,42.387726922883154,177.37307677212746,46.49764704704285,418.28685867049296,2.5890206e-09,0.0014509067,0.13567280769348145,3.151524305343628,0.0005,2.7937769889831543,17680.81777048111,45.67018961906433,79.76570526912427,77.92249367699412,339,95.30442102048643,10.884238958358765,1061,108800000,49.35861086845398,0.6588559150695801,14.950669288635254,0.50139827,2.793605327606201,12.13340950012207
0.50077194,394.8081326748913,807,128.04141062459522,-26.265092820558348,271.1515223756334,-0.0016481361,37.32552547655787,195.39368104362046,46.74195909500122,431.28460021422615,-5.440656e-10,0.0014133686,0.1336214542388916,3.2233309745788574,0.0005,2.8627874851226807,17730.4849088192,45.91877341270447,85.49161803100606,119.2053702036966,340,100.43579065981396,11.033100366592407,1104,109120000,49.659316301345825,0.6589536666870117,15.064759492874146,0.50057805,2.862614870071411,12.079472541809082
0.50072664,454.6778185017042,805,122.25588669071114,-16.84163797231585,263.3988894124717,-0.002075935,52.95166901585359,173.37743421600052,47.82793045043945,377.4041160954928,4.0364725e-10,0.0013744965,0.13768529891967773,3.139523506164551,0.0005,2.728888511657715,17781.108048200607,47.06288480758667,78.66435119732999,17.277469187557823,341,91.82433277344018,11.816215753555298,1064,109440000,50.614882469177246,0.5957558155059814,14.96376085281372,0.5006654,2.7287564277648926,12.61250925064087
0.5006696,424.9011252222313,806,127.32768528761682,-17.8715499635232,270.38467224817447,-0.0011000945,42.562528540336025,188.518181055902,45.71904492378235,400.2866743648958,1.3697011e-09,0.0012841455,0.14047551155090332,3.164043664932251,0.0005,2.9720277786254883,17829.86212015152,44.858959436416626,83.03328616162618,108.56216089569294,342,92.08126310019118,11.144928932189941,1101,109760000,48.74818229675293,0.6835012435913086,14.883596420288086,0.5007376,2.971883773803711,11.397800922393799
0.500482,439.55410828866775,803,129.11019749972388,-23.6854716261376,273.6637165681948,-0.0017709122,40.72842773306931,198.69707072616688,45.29232311248779,394.1071512906647,1.6536816e-09,0.0012048436,0.13893342018127441,3.1211023330688477,0.0005,3.0025734901428223,17878.2266869545,44.483495473861694,86.16896070636506,172.68864429140618,343,90.34678508309727,11.17930006980896,1107,110080000,48.357452154159546,0.6372334957122803,14.677037000656128,0.5004984,3.0024030208587646,11.25513744354248
0.4999844,429.3991768210757,804,130.929714416975,-34.700317588096524,273.11009408712533,-0.0020713045,44.091105923319795,210.06626042598458,44.9031879901886,390.28288578084505,-2.4178015e-09,0.001624835,0.14322948455810547,3.219571590423584,0.0005,2.930553913116455,17926.13748192787,44.09144115447998,89.82454856545792,98.22653860966331,344,84.97551102077891,10.920484781265259,1160,110400000,47.902761459350586,0.6353754997253418,14.55148696899414,0.49997023,2.930391788482666,11.23915433883667
0.4992255,434.85674750379127,804,129.23092854237598,-17.025143781338837,267.96804923399674,-0.0012209826,45.44780646493459,205.60124389477684,45.47741508483887,433.95345325027375,-2.3195842e-10,0.001517535,0.13793230056762695,2.9783804416656494,0.0005,2.753849983215332,17974.431809663773,44.66046404838562,88.4769170004432,70.1896756934386,345,88.6362321348436,10.776401281356812,1163,110720000,48.28769373893738,0.6479556560516357,14.936142921447754,0.49930444,2.753673553466797,11.637354135513306
0.49835935,444.98473367837585,803,124.61670203482414,-13.655938640415755,265.380365575121,0.008036683,46.2451402227599,176.1774513866881,46.054688692092896,387.80093588723446,1.7616039e-10,0.0037173058,0.14722609519958496,3.3848958015441895,0.0005,2.8656907081604004,18023.41890192032,45.20794725418091,79.3574134797162,101.26011684076008,346,83.7091630150372,11.142308950424194,1086,111040000,48.98093628883362,0.6663289070129395,15.08060622215271,0.49848726,2.865515947341919,11.35937762260437
0.49744514,450.1662358834505,803,124.23993049671677,-19.2770862681707,260.68527054945207,0.03839097,49.91946544269101,185.60105551882265,45.92894172668457,374.8665020955032,-2.4380924e-09,0.006325894,0.13721418380737305,3.087817668914795,0.0005,2.7629404067993164,18072.178681850433,45.148021936416626,81.97389326858314,78.84462067152496,347,74.40674645821994,11.17009949684143,1121,111360000,48.75186824798584,0.6127238273620605,14.695772171020508,0.49736983,2.762782096862793,11.960734605789185
0.49640763,439.6857306156188,804,123.92066555296213,-22.34243276468372,262.38717236070306,0.04544594,44.431233909310535,177.10534150965142,47.17659568786621,374.60255166983814,-1.3612016e-09,0.0120187355,0.13490843772888184,3.5739142894744873,0.0005,2.9146106243133545,18122.334127426147,46.389742851257324,79.59334445054752,103.39953930965412,348,76.0995180813371,11.094387531280518,1101,111680000,50.14858794212341,0.621427059173584,15.212342739105225,0.49633428,2.9144389629364014,12.186393976211548
0.49566072,454.9907813494698,803,128.58704674472514,-14.359919028167067,274.7912383950715,0.012539042,46.80726672429688,203.6972203921366,46.06113386154175,420.4339858391983,2.298504e-09,0.0065036668,0.13454818725585938,3.108741283416748,0.0005,2.7706081867218018,18171.230095624924,45.233309268951416,87.8977906265515,133.6395639857824,349,86.97922357351113,11.06285572052002,1098,112000000,48.88818645477295,0.6625096797943115,14.89890432357788,0.4957444,2.770477056503296,11.83761191368103
0.4951257,450.61467807342586,806,131.68683983976968,-26.545352914723903,283.1557987332114,0.0057959664,46.57162140848152,209.27674802172268,46.678551197052,420.2302163097925,1.1250423e-10,0.0029893233,0.138413667678833,3.1580653190612793,0.0005,2.8857100009918213,18220.860841989517,45.8630154132843,89.77050054725635,108.44815590806509,350,91.22102955717301,10.95619535446167,1097,112320000,49.624691009521484,0.6441998481750488,15.000779151916504,0.49507773,2.885545015335083,12.279366731643677
0.49464798,460.39884889690694,805,133.52431956043918,-16.336181802804862,290.006008721309,0.0045421654,41.030589908019884,219.022019471299,47.05593466758728,395.80932495290705,-1.4634075e-10,0.0016161468,0.1249547004699707,3.136824607849121,0.0005,2.928008794784546,18270.913568496704,46.318678855895996,92.79488264397631,145.59831572987517,351,83.03515357657399,11.098461866378784,1083,112640000,50.04499006271362,0.5808579921722412,15.37436032295227,0.49463362,2.9278528690338135,12.21745777130127
0.49411267,455.4073783354062,804,125.92320200801959,-22.324779726542715,278.5320607734193,0.0029360864,51.414806495422475,192.2498551995962,47.39699840545654,400.3818162602342,-9.541942e-10,0.0016843833,0.14200329780578613,3.258122682571411,0.0005,2.8549301624298096,18321.23615217209,46.568891286849976,83.99752897012301,142.23739350016598,352,88.50569150190928,11.626638889312744,1032,112960000,50.31633543968201,0.653571605682373,15.175450801849365,0.49418932,2.854754686355591,11.98879623413086
0.49405578,460.39329658357866,803,129.77757035916395,-25.249627721494797,283.4214702730213,0.005548981,44.72128862357062,199.3562022112201,47.067155599594116,410.4478283200671,-1.8304211e-09,0.003911267,0.13394522666931152,3.158446788787842,0.0005,3.1052684783935547,18371.47334909439,46.27464270591736,86.3417227941346,166.65314610283409,353,88.41188566987802,11.647164106369019,1053,113280000,50.22974634170532,0.6278238296508789,14.915412187576294,0.49393213,3.1050853729248047,12.254814863204956
0.4938708,441.5743825927369,804,124.19853083541116,-23.39190970782535,274.38028138182,-0.0014366198,49.73751652603017,185.11975563053898,48.27256631851196,379.0631883354281,9.398307e-10,0.0012420012,0.14400219917297363,3.2712161540985107,0.0005,2.852823495864868,18422.66113471985,47.43724775314331,81.95338071667567,161.12491103275363,354,80.86387123519954,11.580715656280518,1030,113600000,51.17945837974548,0.6577751636505127,15.642125368118286,0.49397054,2.852660894393921,12.480598449707031
0.49357328,451.6971380050668,804,126.843049103769,-38.67536207959591,275.4628215664645,-0.001727953,46.17740925604674,195.1791029393467,46.68319320678711,412.65511894290097,-1.5903927e-09,0.0014740032,0.14024829864501953,3.236342191696167,0.0005,2.7718169689178467,18472.19006752968,45.88439583778381,85.09827098523819,122.57206378914078,355,85.29877185071709,11.145894765853882,1057,113920000,49.52302670478821,0.6250078678131104,15.038421869277954,0.49349028,2.771672487258911,12.060650825500488
0.49310297,440.54359956790745,804,126.35315256424518,1.296962671003905,282.90105369747243,-0.0019965882,56.62918031937183,203.24604530081777,47.033151626586914,391.41695565448384,1.4904737e-09,0.00092060014,0.13736414909362793,3.25980281829834,0.0005,3.062769889831543,18522.352704286575,46.18397831916809,88.22282120917446,98.96285137382728,356,79.46758546958533,11.356021165847778,1018,114240000,50.15657591819763,0.6780178546905518,15.148802042007446,0.4930656,3.0625860691070557,12.11492371559143
0.49242938,464.27960284944425,803,123.12259054091511,-37.11583960579789,264.63980434781377,-0.0016589024,48.43710974570678,186.8932211091477,45.83396577835083,394.57824996407146,-1.5364747e-09,0.0011152171,0.1427628993988037,3.2584481239318848,0.0005,3.005568742752075,18571.25457882881,45.01445484161377,82.48733604012494,69.91595952877702,357,81.20466372500451,11.163808584213257,1077,114560000,48.89521074295044,0.643765926361084,14.925737857818604,0.49250823,3.0053882598876953,11.446759223937988
0.4917286,452.6657548076947,804,127.23095294633679,-14.843857846117011,274.04839350523315,-0.0014929076,48.8259424010847,187.35288924364974,46.94839286804199,383.9209975818367,1.8229572e-09,0.0010888405,0.16612696647644043,3.3859643936157227,0.0005,3.106929302215576,18621.38276076317,46.10212755203247,82.68089667373278,85.79857197856015,358,80.17221709021898,11.790265321731567,1085,114880000,50.11787247657776,0.6471292972564697,15.128241300582886,0.49169594,3.1067686080932617,11.499790668487549
0.49114972,436.8912181084602,804,122.25680386644227,-25.796450280347095,268.0015799878959,-0.0017033542,58.882916098790865,185.43877626888042,47.74003458023071,404.21463909926223,4.8721954e-10,0.00075085694,0.14818382263183594,3.3881313800811768,0.0005,3.003695487976074,18672.19473385811,46.907599449157715,81.63604843533481,95.99356545950704,359,81.21158487994704,11.729259014129639,1040,115200000,50.8056857585907,0.651728630065918,15.474160432815552,0.4912657,3.0035111904144287,11.966207504272461
0.490754,457.7931149567597,802,126.26912622971165,-29.793141223252398,275.8743336254893,-0.00176373,50.12974386964234,191.7188070112368,47.74410104751587,389.4684504002654,-1.1469304e-09,0.001586508,0.13963007926940918,3.3176486492156982,0.0005,3.086681604385376,18723.09793639183,46.92178225517273,84.20010376038722,91.62387062591532,360,79.69722269563383,11.391417503356934,1058,115520000,50.895164251327515,0.6517789363861084,15.34891939163208,0.4906921,3.0865094661712646,12.49598741531372
0.49010468,437.83021205218495,803,124.38026401032262,-33.664806064048165,273.9576552985416,-0.0016619038,54.853970391637894,186.13406217232216,47.902015686035156,420.82917696191623,-9.832634e-10,0.00080852926,0.14102411270141602,3.245983839035034,0.0005,2.8107070922851562,18773.882266283035,47.094033002853394,82.2474092276362,133.6234894085913,361,73.77504275678629,11.493463277816772,1032,115840000,50.77627754211426,0.634192705154419,15.546769142150879,0.49012062,2.810537815093994,12.389126539230347
0.48951977,455.2860776861683,802,128.48654691811876,-8.078407430633943,284.6787646784762,-0.0017141034,58.32544929615487,197.0464028224989,47.531004667282104,367.327839077745,-9.315434e-10,0.0013439169,0.1451420783996582,3.193347454071045,0.0005,2.9055938720703125,18824.37833237648,46.66506481170654,85.59212754282119,161.2951217483441,362,72.58142340256471,11.446614503860474,1032,116160000,50.4901385307312,0.6882026195526123,15.29215121269226,0.48942915,2.9054250717163086,12.214082956314087
0.4892787,472.5966555445422,802,127.00192867415277,-19.44120521965177,278.54709473503965,-0.0017143261,54.995772767605956,197.0590119925641,48.200408935546875,403.2917608376234,4.101932e-10,0.000886197,0.1322019100189209,3.2736053466796875,0.0005,3.0590922832489014,18875.705248117447,47.38435649871826,85.46955743064979,97.5348217226177,363,72.85341068123853,11.836655616760254,1042,116480000,51.31912350654602,0.6518223285675049,15.42351245880127,0.48926255,3.0589206218719482,12.347065925598145
0.48889473,446.26918146039054,802,126.40434110715618,-30.6962765344162,272.59343162099185,-0.0019312515,53.3232941169306,194.4705318809203,47.31111240386963,429.90672433102964,1.28481e-10,0.0010842578,0.135040283203125,3.148094415664673,0.0005,3.025352716445923,18926.10480070114,46.491377115249634,84.86383733468274,81.97677904051315,364,73.64034017295627,11.665240287780762,1079,116800000,50.39344501495361,0.6515812873840332,15.31165075302124,0.4888234,3.0251870155334473,12.03666353225708
0.48835367,432.94966785367274,803,126.49195567996951,-4.698061986057089,278.8481535661562,-0.001620025,55.33302619331816,191.90694860005812,47.86688780784607,431.20519885855447,1.2223995e-10,0.00077741576,0.14957880973815918,3.4053893089294434,0.0005,2.984837532043457,18977.023940086365,47.00875115394592,84.1266431170666,81.65951798667959,365,72.35596538404779,11.716065883636475,1038,117120000,50.910399198532104,0.673253059387207,15.57480502128601,0.4882856,2.984668016433716,11.941161155700684
0.487791,482.3107512098657,803,124.39685568684921,-20.774058866352235,276.79339312580726,-0.0016929039,57.622383442514476,190.6673316214205,47.49811124801636,367.1892605929236,-7.3251805e-10,0.0013980328,0.15511155128479004,3.0413553714752197,0.0005,2.8284382820129395,19027.410584926605,46.67918038368225,83.70741956046115,141.9542292148466,366,70.42445283922285,11.596562623977661,1005,117440000,50.37992787361145,0.6304779052734375,15.163933753967285,0.48781228,2.8282628059387207,12.489446640014648
0.48745063,443.3419968587184,802,127.43921337339853,-7.974746599265563,277.78998188087803,-0.0015798598,60.563270351298264,197.3846679130569,47.528836727142334,385.09867858420586,2.8224634e-09,0.0011520575,0.14923834800720215,3.2600817680358887,0.0005,2.8384456634521484,19077.84319114685,46.68871879577637,85.78520118118155,72.68482589658265,367,69.44476152978022,11.398862600326538,1074,117760000,50.42658805847168,0.6582179069519043,15.392415523529053,0.48738188,2.8382716178894043,12.219907522201538
0.48730442,453.7810496385292,802,127.08089864863392,-13.847866300511342,276.1226177861222,-0.0008906807,49.38292756536433,193.83478013157486,47.93969511985779,367.9488044476184,1.047762e-09,0.000962428,0.13558578491210938,3.092461347579956,0.0005,2.9637932777404785,19128.81171798706,47.12329649925232,84.74664557711847,139.46269812510187,368,70.3417175063786,11.704864025115967,1062,118080000,50.96110987663269,0.6480870246887207,15.504907131195068,0.48721287,2.96362566947937,12.392976999282837
0.487167,457.4296192052696,803,126.19221521892675,-12.083991705035022,276.8389356195377,0.0012260496,61.556645407226355,195.52746835711102,47.92964196205139,367.0963790387879,-3.416691e-09,0.0014359998,0.13871192932128906,3.2350425720214844,0.0005,3.021768808364868,19179.828097105026,47.14862585067749,85.15903989409496,98.60923019987976,369,68.98398565347162,11.40963077545166,1058,118400000,51.010446071624756,0.6111910343170166,15.52682375907898,0.48723355,3.0215904712677,12.561765432357788
0.48697415,454.063763492519,802,133.51287668609424,20.137674491591067,290.61944822124286,-0.0015548053,57.45561044202738,214.93720755941948,47.70403814315796,394.40669000249244,-1.3552504e-09,0.0011800688,0.14785170555114746,3.3453421592712402,0.0005,3.0560624599456787,19230.649964571,46.81132531166077,91.41274175702206,79.03796190804866,370,68.332536159105,11.613656282424927,1086,118720000,50.81351041793823,0.7097234725952148,15.757416009902954,0.48688585,3.055875539779663,11.74197006225586
0.48689213,468.3460215293177,802,128.12393717954504,-34.49017575637651,284.9087792226539,0.0053047044,54.98430230238216,198.4896498786859,48.047473192214966,398.75821189081324,-1.7321806e-09,0.0014342951,0.15550470352172852,3.269826650619507,0.0005,3.055040121078491,19281.81879210472,47.22428274154663,86.03316711745282,84.64012769622832,371,69.113179440078,12.205210208892822,1028,119040000,51.16036558151245,0.6328330039978027,15.055626630783081,0.48696315,3.054863214492798,12.416682243347168
0.48685703,456.51714872510684,802,126.66523753154294,-37.07159880554274,279.4275164430145,0.0048906025,55.033180256294834,192.34011856208792,48.592684268951416,394.7490160418387,-3.2608433e-10,0.002211721,0.145294189453125,3.324342727661133,0.0005,3.010554313659668,19333.490354537964,47.77313232421875,84.24611310410583,140.61126361900781,372,73.22057158580733,11.652940034866333,1029,119360000,51.663384675979614,0.6433596611022949,15.739811897277832,0.48676887,3.0103940963745117,12.655522584915161
0.48680532,463.8334420477605,802,130.46973742450226,-7.271525186335986,295.6588406011256,0.005468492,63.22713245038792,212.3261478583193,48.154574155807495,411.45655256763854,2.0759043e-09,0.0018691968,0.14091134071350098,3.2002298831939697,0.0005,2.9423367977142334,19384.653856754303,47.390448331832886,90.79916396396133,142.13077430620538,373,67.60749183845509,11.776411294937134,992,119680000,51.15556335449219,0.5925765037536621,15.475069284439087,0.48682195,2.9421780109405518,12.60132360458374
0.48666412,443.4887094697944,803,123.7619092473625,-16.335266668497287,270.1278056452892,0.014113491,58.91408322534091,192.60759575930686,48.78506779670715,384.413917434407,-1.04818e-09,0.0036169547,0.14075422286987305,3.244511842727661,0.0005,2.846566915512085,19436.35767698288,47.99385404586792,84.26949295530638,75.92001031942381,374,67.35025788414045,12.121938705444336,1042,120000000,51.69590973854065,0.6200451850891113,15.40534520149231,0.4867413,2.8464152812957764,12.764517784118652
0.48641825,470.46974081707685,803,129.71042545394846,-30.249361229890095,299.7936354901741,0.012389259,56.79590649556511,203.80523721862195,49.45546269416809,424.7916119478312,-2.5599124e-11,0.006571406,0.15285301208496094,3.3051774501800537,0.0005,2.8403337001800537,19488.719076156616,48.66916346549988,87.79363570225443,173.24396750360924,375,74.90663691810254,12.199904680252075,956,120320000,52.3551390171051,0.6029953956604004,15.445212125778198,0.48639408,2.840150833129883,13.285780429840088
0.4859553,460.6265870932434,804,134.17478143171965,-19.984845327162372,302.2368182574402,0.004530335,53.70399714416934,213.95296080250156,48.54903531074524,403.5341902768079,1.6479992e-10,0.0025014412,0.13547992706298828,3.304229974746704,0.0005,2.8836677074432373,19540.215667963028,47.683239459991455,91.16288654734137,103.74343463076433,376,82.21585218563958,12.034854650497437,1008,120640000,51.490379333496094,0.6954014301300049,15.390812397003174,0.48591915,2.883512258529663,12.521201372146606
0.48545328,456.292099929161,805,129.05011587583795,-43.977687246360794,292.44231149062557,-0.00060831266,56.835134374728575,201.0779277634774,49.11603379249573,394.8241918557481,2.3957296e-09,0.0014549621,0.15805268287658691,3.4599156379699707,0.0005,2.9442389011383057,19592.34922146797,48.224539041519165,87.25469061614879,134.18780538821252,377,86.12526629994561,12.217739343643188,982,120960000,52.12609076499939,0.6981167793273926,15.779388427734375,0.4854709,2.944094181060791,12.477757453918457
0.48510233,459.2068363500445,803,128.15951871681213,-37.949098135823526,287.85164568031064,-0.0020036579,54.68147355214309,194.44509566081337,47.654276609420776,416.70205211153143,-8.6278956e-10,0.00140748,0.13277792930603027,3.252223491668701,0.0005,2.839353084564209,19642.908677101135,46.9047634601593,84.95060016408539,108.89103682971395,378,91.82065499362483,11.517750024795532,991,121280000,50.55303716659546,0.5860466957092285,15.157243251800537,0.48498988,2.8391804695129395,12.58021330833435
0.48479864,463.1713355046614,803,127.297905766937,-50.468273951326694,281.8312112833498,-0.002087073,55.67863803475609,195.75139013154111,47.80347275733948,427.7912394318801,-2.871084e-10,0.0012690914,0.13571596145629883,3.7742650508880615,0.0005,3.053316354751587,19693.842056035995,47.0260705947876,85.06216726104715,130.82469989958093,379,85.70073520204974,11.171503782272339,1036,121600000,50.92658710479736,0.6113126277923584,15.400876998901367,0.48478466,3.053135395050049,12.272833108901978
0.48456904,454.9711773434471,803,130.89318128284253,-36.66851939998968,296.589149702525,-0.0015871461,58.79146630937359,210.70623108690987,48.10584783554077,436.2462334932321,1.006074e-09,0.0008920297,0.13406848907470703,3.220048427581787,0.0005,3.0119516849517822,19745.02476668358,47.30903482437134,90.02509306027281,167.14118313680876,380,88.97681791926425,11.806803464889526,1003,121920000,51.17497229576111,0.632049560546875,15.25493597984314,0.4846349,3.0117897987365723,12.607110261917114
0.48425096,459.3724854121128,803,131.36527782911145,-17.01210280645757,290.58480580598183,0.0005646369,53.4261430029073,203.11828738343397,48.23361086845398,430.32332818874784,-5.070319e-10,0.0010090378,0.13585233688354492,3.3885586261749268,0.0005,2.987309694290161,19796.313604831696,47.432058811187744,87.6823244818131,157.80804722337103,381,88.47103443968496,11.519885301589966,1029,122240000,51.28206181526184,0.6326653957366943,15.621895790100098,0.48424083,2.9871387481689453,12.461568832397461
0.48411936,463.20102415519267,803,125.26414377136881,-50.04255945400065,281.54128157283213,-0.0016842583,63.14917737670542,189.19860728480626,47.48004651069641,450.76128313183017,7.1802714e-10,0.0006931442,0.16730260848999023,3.2133395671844482,0.0005,3.106966733932495,19846.973477363586,46.63139343261719,83.13913428136283,83.336269826227,382,86.91584974164145,12.005102396011353,977,122560000,50.653980016708374,0.6489417552947998,15.02948522567749,0.48411503,3.1067955493927,12.069000244140625
0.48403037,457.0946095001085,802,130.42876080297552,-39.47635294883131,290.60618838623105,-0.0014999121,58.276457634220236,209.2656600887175,47.49743175506592,384.7084625020722,9.785379e-10,0.0012684466,0.1418771743774414,3.3564794063568115,0.0005,3.0443897247314453,19897.58242750168,46.64697885513306,89.73595474002131,123.79644792112595,383,81.28349506703846,11.89180850982666,1029,122880000,50.602163553237915,0.6739811897277832,15.242566108703613,0.48407763,3.0441641807556152,11.878254413604736
0.48365512,476.31557855742733,802,131.3328796810846,10.626937671614902,291.9949349149467,-0.001134778,64.0178561528539,208.8706121489317,47.1053831577301,399.9508228071594,-1.13025186e-10,0.00092218013,0.13628053665161133,3.3295645713806152,0.0005,2.9039909839630127,19947.652980804443,46.32745623588562,89.41657713279115,64.40240336355207,384,83.7676992821284,11.23317289352417,1041,123200000,50.06369924545288,0.6111617088317871,15.317239999771118,0.48356393,2.903825283050537,12.138238191604614
0.48317868,464.07442661411676,801,131.11582844701255,-29.459963297260867,291.4065452415036,-0.001781216,59.56589779633418,202.000042048356,48.18434405326843,426.3071922576624,8.677702e-10,0.0010086319,0.13421869277954102,3.818281650543213,0.0005,2.8161752223968506,19998.730206489563,47.36693787574768,87.39370378510904,135.34818382318048,385,82.42401417941109,11.266305446624756,1032,123520000,51.07052493095398,0.6527600288391113,15.542180061340332,0.48316935,2.816025733947754,12.368221759796143
0.48300558,456.46519059641184,801,128.96565942203435,12.933981897443648,281.267116434934,-0.0011431867,59.48525470318507,199.96970056538353,46.75658392906189,421.618625243801,1.1936916e-09,0.001494978,0.13703155517578125,3.192196846008301,0.0005,3.0749258995056152,20048.62637591362,45.9574499130249,86.37483333669805,88.38197830542131,386,79.2965638526706,11.38880443572998,1054,123840000,49.8896541595459,0.629406213760376,15.156671524047852,0.48302346,3.0747427940368652,11.934834718704224
0.48284718,466.9274242363529,801,123.65242063113975,6.956358531297307,276.8343291730406,-0.0015046955,57.36488512026304,180.1592876311083,48.72498655319214,439.6869288667562,-4.826955e-10,0.00076797884,0.15905499458312988,3.451833486557007,0.0005,3.05617094039917,20100.47214794159,47.92561936378479,80.47241236962577,96.67515712310527,387,76.99061034781786,11.613836526870728,995,124160000,51.83813524246216,0.609180212020874,15.72449541091919,0.48293647,3.0560109615325928,12.773358583450317
0.48234424,466.484249162083,802,130.93650677851306,-35.32316206916309,291.18451679012554,-0.0015673229,56.5173995086603,209.7619743242747,48.67496728897095,390.9401875256658,2.346736e-09,0.0007274797,0.15149903297424316,3.2476720809936523,0.0005,3.117501974105835,20152.33377814293,47.8051962852478,89.6380507608453,179.68981508146848,388,77.84770378309898,11.644312143325806,1035,124480000,51.852893352508545,0.6833188533782959,15.5551118850708,0.4822093,3.1173343658447266,12.711610794067383
0.48194507,470.47011903953313,801,127.27165525070505,-32.6773245798684,286.49556114400275,-0.0014430669,67.22067368383179,197.58127034168533,47.500560998916626,390.421690140057,-7.029781e-10,0.0013923806,0.12821006774902344,3.1729230880737305,0.0005,3.037506103515625,20202.947328329086,46.698617458343506,85.9667043464454,73.42314470399265,389,79.48025272094914,11.149172306060791,999,124800000,50.60747504234314,0.6410934925079346,15.218242406845093,0.48190793,3.0373339653015137,12.664488077163696
0.48148638,474.1254555867984,802,125.25136383760783,9.0454604002141,277.38702670156556,0.0024732586,67.91770055676206,191.48129320659996,48.82786273956299,438.24726055028145,-1.2460084e-09,0.0014371198,0.15829920768737793,3.7026283740997314,0.0005,3.074190855026245,20254.912948846817,48.016772508621216,83.92920793818277,77.29576108619474,390,83.26868345051176,12.120823860168457,1025,125120000,51.95953369140625,0.6225380897521973,15.118973016738892,0.48162398,3.074019193649292,12.593467950820923
0.4810613,461.4551570851107,803,133.65392987577385,-12.836315123761953,296.04045544644725,0.0015432592,54.0499495576136,205.28252392173738,46.480117321014404,410.9844866621423,-4.2264534e-10,0.0015491372,0.1286306381225586,3.1591620445251465,0.0005,2.9250102043151855,20304.379536390305,45.70391011238098,88.41557459634139,131.22397122136863,391,85.99321061398666,10.77292251586914,1039,125440000,49.458311319351196,0.6145668029785156,15.070356845855713,0.4809599,2.924820899963379,12.257809162139893
0.48076883,468.22675135762347,802,134.76201373147674,-5.818353283781723,302.0602512124111,0.0010803586,53.23629138333421,210.41988409633282,47.652363777160645,413.592475712236,-7.1824213e-10,0.0025389805,0.13914942741394043,3.209920644760132,0.0005,2.8807034492492676,20354.99019265175,46.869404554367065,90.07551182984955,160.59278961535404,392,87.53404158997532,12.064703464508057,1021,125760000,50.60338878631592,0.610830545425415,15.16033935546875,0.48082086,2.8805503845214844,12.069024324417114
0.48065358,466.9099777543262,802,126.75024540579261,-17.198985081927376,284.3930655104171,0.0076798755,65.32789110929498,196.859335201399,48.78009533882141,390.85548233867246,1.6270306e-09,0.001703606,0.14850807189941406,3.4375696182250977,0.0005,2.957937479019165,20406.79518532753,47.94968557357788,85.86905550746656,113.89741514579835,393,82.05830864272154,12.080738306045532,1006,126080000,51.7974271774292,0.6465725898742676,15.77210807800293,0.48063573,2.957773447036743,12.280166387557983
0.48067462,469.8144142731676,801,128.17974323597815,-11.946679496229951,286.58872531778667,0.008591186,60.44631454867553,196.45649073839036,48.518632650375366,420.61325449505296,-1.9571549e-09,0.003832924,0.1603527069091797,3.3406901359558105,0.0005,3.146759510040283,20458.528601169586,47.61954975128174,85.49250940295434,109.02919155455024,394,79.73808392701609,12.391679048538208,1003,126400000,51.726266384124756,0.7015848159790039,15.036863803863525,0.48070312,3.1464011669158936,12.468762159347534
0.4806153,469.9902043684611,802,126.57933490278232,5.85093648164063,274.4918912403102,0.0034093838,66.52794285912461,197.69090274395464,47.685051679611206,392.70155278926114,9.209488e-10,0.0014876232,0.1498558521270752,3.4472668170928955,0.0005,3.088383436203003,20509.36725974083,46.79555130004883,86.00344438218967,76.37562167100266,395,73.42305830084663,12.034643650054932,1071,126720000,50.831302881240845,0.703449010848999,15.361546516418457,0.48076916,3.088200569152832,11.692403793334961
0.480252,482.4369910256945,801,132.21605579876774,-3.302688809222723,301.9235440175076,0.00053197244,72.0751547877406,205.6773967540156,50.186832666397095,395.80696923356834,2.668159e-10,0.0015035907,0.156968355178833,3.4446682929992676,0.0005,3.0490245819091797,20562.67137670517,49.36279559135437,88.41607112141152,155.68081407555812,396,75.51835837940271,12.053457975387573,994,127040000,53.296627044677734,0.636030912399292,15.984396696090698,0.4802447,3.048833131790161,13.304388046264648
0.4798711,465.1290319226054,803,133.14756916913885,-0.023030946962105947,301.5887076787988,-0.0020458861,62.387904051632795,219.9908462974628,47.81333899497986,417.4751616085709,-1.9689073e-09,0.001033845,0.1370840072631836,3.0549888610839844,0.0005,3.0620858669281006,20613.612053871155,47.0346405506134,93.18852097629387,141.64458443076396,397,75.04714971691773,11.799999952316284,1005,127360000,50.93448448181152,0.6105291843414307,15.002074480056763,0.47995427,3.0619261264801025,12.735634088516235
0.4792547,462.4985841843752,802,128.40223597933186,-5.175479903388283,290.0695110303161,0.00026422754,60.466326409710895,192.7719787475282,49.00221252441406,418.85953702916265,2.1389073e-09,0.0013410428,0.14389395713806152,3.3451879024505615,0.0005,2.8159403800964355,20665.493427991867,48.17533993721008,84.49490894811858,151.07551288861703,398,79.34866612459832,11.611172914505005,981,127680000,51.87363958358765,0.6456732749938965,15.719249486923218,0.47921953,2.81577730178833,12.815790891647339
0.47859928,481.04893441149414,802,127.81082937641214,-39.12371375693601,292.5204421592776,0.008548752,70.97102061555323,192.506716951656,47.93023085594177,379.79190949792616,-1.4040807e-09,0.0032545556,0.15181207656860352,3.113708734512329,0.0005,2.8092849254608154,20716.29950261116,47.12874984741211,84.51710349224734,167.64633813018344,399,80.79482680072901,11.729700803756714,974,128000000,50.7979633808136,0.6164371967315674,15.391547679901123,0.478723,2.8091211318969727,12.508021354675293
0.4778219,491.8687781283636,803,132.01597303657593,-28.52811213816037,295.74749854434486,0.0012657511,67.90351315907968,206.40759449394798,47.02468419075012,431.64943204723704,2.6100627e-10,0.0018605206,0.14208459854125977,3.1829769611358643,0.0005,2.892573595046997,20766.279695749283,46.21771264076233,88.63463621089393,82.19742979500863,400,89.87485593973905,11.745536088943481,1012,128320000,49.972522497177124,0.6320013999938965,14.921810388565063,0.47786903,2.892400026321411,12.051017045974731
0.47741976,469.91690340257946,801,129.563529972706,-25.7884701015537,288.2787051090597,0.009976506,73.3421829396286,199.32969580699208,48.98083472251892,392.1211531909611,8.091779e-10,0.002177115,0.15371465682983398,3.287165880203247,0.0005,3.0288474559783936,20818.350893497467,48.20272397994995,86.51128122723395,69.61289223024656,401,81.94502899528548,12.317631006240845,1033,128640000,52.06421971321106,0.5933816432952881,15.560282230377197,0.47750074,3.02870774269104,12.599982738494873
0.47711435,480.22240432465725,802,130.8390032934665,-36.98465462222327,295.41007563367253,0.0049060686,66.06795036140551,201.53053320376435,47.30970048904419,370.72642529097186,6.256048e-10,0.0019393436,0.13827776908874512,3.1245739459991455,0.0005,2.8505733013153076,20868.571307897568,46.48789930343628,87.08109705560742,89.5104967364758,402,83.29109610499026,11.810022354125977,994,128960000,50.213661432266235,0.6508166790008545,14.658198356628418,0.47707587,2.850393533706665,12.466152429580688
0.4765019,463.9490095403892,803,136.2519328740788,-29.24630478452541,302.16340444326477,0.026167925,64.05871684562699,221.36474613695677,46.62862706184387,420.0890019278219,-1.3234608e-09,0.0038287914,0.14961862564086914,3.1157376766204834,0.0005,2.874624729156494,20918.151437044144,45.78856539726257,93.34140401350392,70.44032393882057,403,75.65426900605657,11.226543664932251,1051,129280000,49.57282304763794,0.6572651863098145,14.666303396224976,0.47643796,2.8744609355926514,12.38305139541626
0.4760302,495.01183656150744,802,134.4309555870942,-3.908963822027635,299.6034746571402,0.036694616,62.52476144379115,209.7886293026264,46.37723684310913,413.5143579793257,-8.415468e-12,0.008644707,0.13428854942321777,3.082820415496826,0.0005,2.7922582626342773,20967.383766651154,45.57817888259888,89.66025315316855,105.21151040612502,404,79.00311799311088,11.20311975479126,1025,129600000,49.22550082206726,0.6316266059875488,14.493791580200195,0.47608554,2.7920923233032227,12.418273687362671
0.4755911,476.6314648901833,803,129.24915616528142,-34.495840349238335,288.29098950379773,0.016939027,68.10044668643329,199.66571089723877,47.43624806404114,412.06382112519884,-1.1499343e-09,0.0041397475,0.13286519050598145,3.25395131111145,0.0005,3.109743118286133,21017.994832992554,46.634517669677734,86.84034628330868,68.96665992736219,405,88.850126143465,11.528578758239746,1003,129920000,50.60385847091675,0.6362223625183105,15.224268674850464,0.4755705,3.1095712184906006,12.170506477355957
0.4753162,475.11056922221127,803,124.17208944061,-48.260011183480344,284.66375612046653,0.0169896,63.22051439694472,183.52493244766907,47.94875168800354,398.8411384786836,-1.5204741e-09,0.0050716405,0.14435696601867676,3.2390434741973877,0.0005,2.9949865341186523,21069.017753601074,47.14956974983215,81.5830291713104,136.98215420527384,406,90.07357184378006,12.119361162185669,962,130240000,51.01520562171936,0.6216986179351807,14.656869649887085,0.47540268,2.994828224182129,12.840187549591064
0.47501862,484.5586261371415,803,132.27891244792747,-33.93748271311532,296.3775631170528,0.0057923417,66.2926712036114,209.22155004328764,48.24612760543823,404.00807615716553,2.289613e-11,0.0028010514,0.15987634658813477,3.337500810623169,0.0005,2.9739677906036377,21120.31266617775,47.40884256362915,89.53217768707805,85.05337116077537,407,94.44788361292426,11.497968912124634,1029,130560000,51.28541421890259,0.6470954418182373,15.469320058822632,0.47504997,2.9737865924835205,12.647770166397095
0.47436267,479.4693489303651,802,129.51594421595257,-22.667849107832097,298.90990947267005,0.0028811155,69.80039990047806,190.8902157135162,49.308921575546265,389.8060068667572,-2.6923225e-10,0.0017362612,0.13840174674987793,3.803471803665161,0.0005,3.0792813301086426,21172.770067214966,48.55932283401489,83.81179226004923,166.254936704284,408,96.84797092567845,12.036250829696655,958,130880000,52.44893455505371,0.5794942378997803,15.235709190368652,0.47444183,3.0791068077087402,12.974017858505249
0.47411197,500.2125661097138,802,128.7660344149717,-14.678039434393696,288.0022191701518,-0.000368494,58.0117348202025,182.73645303274702,47.282543897628784,426.1569838647479,-4.4524429e-10,0.0009751456,0.1367805004119873,3.097404718399048,0.0005,3.1011459827423096,21223.220057487488,46.52537512779236,81.4140874953641,89.87731605431111,409,89.62149588844986,11.728924989700317,1010,131200000,50.44404983520508,0.5899217128753662,14.846320867538452,0.47425634,3.1009750366210938,12.452427387237549
0.47385427,469.6723482707536,802,126.73607212407664,-1.3045382850692016,282.14075810366506,-0.0017289728,62.60064498611118,187.37521329613864,46.93105363845825,406.81906235219765,4.928743e-10,0.0010969235,0.13781476020812988,3.1336703300476074,0.0005,3.0289764404296875,21273.24955177307,46.1469783782959,82.76306902663481,93.06333698267828,410,90.05769606951449,11.349734783172607,1027,131520000,50.02257466316223,0.6153824329376221,14.838603019714355,0.47389412,3.0288190841674805,12.444653272628784
0.4733406,478.6783821546088,803,127.6819336861603,-12.003661111527233,283.9831962633963,-0.001286735,82.86674650975662,203.57253455902378,47.94905495643616,384.68374047369576,-4.961262e-10,0.0011035327,0.14003658294677734,3.213904619216919,0.0005,2.7296788692474365,21323.988493442535,47.11245322227478,87.7150925503677,53.75885400111191,411,89.61026925890184,11.675837993621826,1049,131840000,50.73255467414856,0.6616396903991699,15.213671445846558,0.4733594,2.729461193084717,12.449540138244629
0.47288638,491.6538616749436,802,125.5754205329759,-48.14894311416374,286.5234197209083,0.00018808078,66.11369363201784,182.91339473723812,47.3432936668396,399.8389258640909,5.3037386e-10,0.001406971,0.1375596523284912,3.2118887901306152,0.0005,2.9124064445495605,21374.31201863289,46.51325821876526,81.45797179782353,103.74636735463913,412,90.80079381701351,12.10398244857788,983,132160000,50.31779098510742,0.6594245433807373,14.49150276184082,0.47291717,2.9122366905212402,12.406662702560425
0.47267765,498.2471230581019,802,128.25836726004235,-20.825076453634573,288.16714510081016,-0.0015564248,64.26711926032604,193.92647583070544,48.29124402999878,418.124925723859,7.730751e-10,0.0012006853,0.14032745361328125,3.3572890758514404,0.0005,3.0105948448181152,21425.682032823563,47.536330461502075,84.53470289659508,138.92393971074998,413,94.23644642372327,11.966081380844116,983,132480000,51.36253762245178,0.5843105316162109,15.153120756149292,0.47283977,3.010415554046631,12.705647706985474
0.47267747,485.9960204522451,802,125.70335470721787,-42.25237366833476,283.28576316571315,-0.0015788741,59.1086259002812,182.49099442624743,48.27251839637756,400.7010788253358,6.5998373e-10,0.0018263117,0.1517021656036377,3.286907434463501,0.0005,3.0138778686523438,21477.03463411331,47.4476854801178,81.1062271654134,126.87619055450493,414,93.23347859552192,11.588094234466553,981,132800000,51.3446147441864,0.640667200088501,15.46782660484314,0.47266296,3.0137076377868652,12.5547034740448
0.4723906,470.92809292990137,803,132.83203938602824,-51.81931771286065,304.095680300446,-0.0018425478,67.45073851179866,205.57937250777576,47.87901020050049,420.66867186943733,-6.60333e-10,0.0017508033,0.15009021759033203,3.182462692260742,0.0005,2.8904168605804443,21527.87629389763,47.05606198310852,88.39175569436313,87.76879803758501,415,95.3057418432201,11.797544956207275,983,133120000,50.833922386169434,0.6392757892608643,14.877452373504639,0.47249383,2.8902506828308105,12.739328622817993
0.47197425,496.88748299990266,803,122.4185343548258,-33.49665301433526,275.4500419518895,-0.00166827,63.25979057401676,175.13079827302343,47.740816593170166,401.95766348796525,-6.163674e-11,0.001320072,0.14394688606262207,3.1227803230285645,0.0005,3.0260345935821533,21578.717101812363,46.970500469207764,78.94323675704999,101.6375625192094,416,85.5746935196623,11.50047516822815,988,133440000,50.83375382423401,0.5948977470397949,14.905942440032959,0.47191042,3.025876998901367,12.841235399246216
0.4717923,485.83431361510634,801,127.55315949923816,-40.18978953090475,286.4250979160311,-0.0015353103,73.83425396415565,189.46289835585569,47.295982837677,374.9121754620506,8.218743e-10,0.0014914775,0.14398908615112305,3.115443706512451,0.0005,2.9617369174957275,21629.039531946182,46.443175077438354,83.30831471385103,65.13576877863005,417,83.95418968123813,11.636077165603638,1005,133760000,50.31405019760132,0.674189567565918,14.7100191116333,0.47191644,2.961571455001831,12.601930856704712
0.47161135,493.5520515964397,802,132.00327022376413,-28.240926810369626,303.60679740484244,-0.0017136829,67.66277590561194,200.23074022406016,49.007532358169556,439.9719553232162,1.5203432e-09,0.001286492,0.14194011688232422,3.408724784851074,0.0005,2.765456199645996,21680.877150297165,48.19419288635254,86.63373769887932,66.87934562008058,418,83.4099707017201,11.98676586151123,973,134080000,51.8316125869751,0.6388568878173828,15.454164028167725,0.47164586,2.765293598175049,12.819773435592651
0.47115174,490.2279949633172,803,135.01972054389796,-58.58199873756518,309.09717919385724,-0.001401742,74.26030812789621,216.98001119370375,48.311843395233154,419.29518964008366,6.126135e-11,0.0010699959,0.13924598693847656,3.6882669925689697,0.0005,3.08393931388855,21732.343960285187,47.54403042793274,92.1750793167082,131.67053916503997,419,81.93175481200903,11.631540298461914,1002,134400000,51.460294008255005,0.5978701114654541,15.095566749572754,0.4710739,3.0837645530700684,12.708557844161987
0.47062805,485.229987014852,802,127.71904387199528,-6.883344745774883,282.94395245461254,-0.0015714925,75.70961703919107,193.33791387931197,47.481080293655396,387.44491426266455,1.8403898e-09,0.0011767733,0.15427374839782715,3.0683867931365967,0.0005,3.07586932182312,21782.97407102585,46.65572452545166,84.46040376535122,80.43423146137303,420,86.18503506414125,11.661932468414307,1043,134720000,50.62295389175415,0.6374878883361816,14.882561206817627,0.47074217,3.0757064819335938,12.52158260345459
0.4697203,475.2090335258415,802,125.74655135403306,19.28442968335513,283.82866898858896,-0.0021047923,76.7880722988413,188.12535144622922,48.51537585258484,405.8833438251354,-3.821834e-10,0.0010913226,0.14364385604858398,3.279937505722046,0.0005,2.7036795616149902,21834.258407115936,47.69348120689392,83.01510720885334,79.80821990323537,421,83.17907410528723,11.853036403656006,995,135040000,51.27660346031189,0.64522385597229,15.378961324691772,0.4697029,2.7035462856292725,12.715879917144775
0.46905258,480.61065397777406,802,125.76545109397264,-16.69894244300004,289.04667289759834,-0.0015282376,70.68456533888825,189.55756158985156,49.16470265388489,389.22022923597063,-4.1132417e-10,0.0016936952,0.1424269676208496,3.1903111934661865,0.0005,2.9963600635528564,21886.482751369476,48.38779258728027,83.14047534424957,172.80628632316754,422,81.98405028767085,12.03493332862854,958,135360000,52.21861433982849,0.6034502983093262,15.29212236404419,0.46898648,2.9962072372436523,13.27964973449707
0.4687173,495.8860124027927,802,124.87145893068687,-28.937523741311043,276.8318244602982,0.0008781603,62.64963557001821,182.31893639312156,48.66566610336304,411.59473302247176,-2.1409359e-09,0.0011671511,0.14956927299499512,3.2533793449401855,0.0005,3.0788207054138184,21938.289129018784,47.88487720489502,81.00928396360985,82.19861065751846,423,80.89417092464006,11.829320907592773,1010,135680000,51.799742460250854,0.5975933074951172,15.449676036834717,0.46869272,3.078660726547241,12.830526351928711
0.46851102,499.0121892766147,802,128.57688877610292,-43.113282771435564,295.595027056834,0.024348048,72.82807996641947,194.21210391979216,47.92958354949951,396.9329390566342,-1.7256578e-09,0.004034411,0.13818907737731934,3.1512765884399414,0.0005,3.0868682861328125,21989.385642528534,47.126689195632935,84.75950145464331,83.37153008076247,424,83.61102967590986,12.707520723342896,974,136000000,51.0901312828064,0.6315877437591553,14.565550565719604,0.46856448,3.086575984954834,12.483785390853882
0.4680898,514.0015350767987,802,130.60640902335413,-43.66501604254436,300.5473358245216,0.012088971,60.00828935763333,200.73852675353046,48.896910667419434,385.5927196233431,-8.3862195e-10,0.0036221012,0.14371037483215332,3.3021786212921143,0.0005,3.0607080459594727,22041.410001277924,48.07803440093994,86.71989757241263,82.85434285832119,425,94.41928235874647,12.416553974151611,956,136320000,52.017502307891846,0.641247034072876,15.547344446182251,0.46805885,3.060535192489624,12.49655795097351
0.46759093,492.07466032556135,803,131.87156792024476,6.699523449834044,307.2622959396214,0.0055968594,70.95953254390152,208.22384887541855,48.062973737716675,423.67851675911754,4.908035e-10,0.003037775,0.14591503143310547,3.309842348098755,0.0005,3.0518665313720703,22092.59417462349,47.244099140167236,89.09731601437336,13.27932195741335,426,99.93201088326481,12.115185499191284,952,136640000,51.1757447719574,0.6406190395355225,14.89259386062622,0.46752837,3.0516960620880127,12.525853157043457
0.46723673,471.3844339572834,803,127.74777972918326,-61.00350744297388,292.6958811345151,0.00080179796,66.04019930748976,197.81878621816475,48.94225454330444,398.29111198891053,-3.7729375e-10,0.0012002501,0.14211654663085938,3.4242985248565674,0.0005,3.0768187046051025,22144.67735862732,48.10288405418396,86.36834692625938,154.15212322460195,427,97.40682279004108,12.419440269470215,975,136960000,52.07656669616699,0.6609683036804199,15.090360641479492,0.4671134,3.0766382217407227,12.681223392486572
0.46690515,499.19564208571575,802,133.33422334703843,-17.464298203365757,306.0443767358943,-0.0013645279,60.46283224756231,213.15956273431937,48.57169055938721,412.7498432614778,-6.726644e-10,0.0009130073,0.15021729469299316,3.4176177978515625,0.0005,2.9532909393310547,22196.274948120117,47.75994682312012,90.70431026651586,160.01168757239464,428,92.17407778530776,12.01087760925293,979,137280000,51.59053611755371,0.6290607452392578,15.519833326339722,0.46699816,2.953110933303833,12.411643505096436
0.46666414,501.46236442883526,803,127.94203008702429,-38.36761112436865,292.16032330415726,-0.0017810552,67.14464249076981,195.54732037297492,49.36811017990112,390.2130788370499,-1.7216143e-09,0.0008628968,0.1297893524169922,3.3375768661499023,0.0005,2.837069511413574,22248.547624588013,48.59074902534485,85.34119661421165,174.4991070896153,429,93.42616535461765,12.130158185958862,982,137600000,52.26460552215576,0.6155490875244141,15.62040376663208,0.46677443,2.836871385574341,12.909090757369995
0.4664479,481.7984353457089,802,133.56432651417038,-23.886083260123534,308.52571073182247,-0.00091502274,69.38373108997135,201.95211417865752,48.94335389137268,399.49101373858116,-3.0556943e-10,0.0010066822,0.13834500312805176,3.825363874435425,0.0005,2.9305381774902344,22300.487273931503,48.13559818267822,87.23246076580001,135.87212928250338,430,91.5255812454968,11.984086751937866,971,137920000,51.933709383010864,0.6386251449584961,15.0604887008667,0.46643108,2.9303855895996094,12.825605869293213
0.46622527,475.36038902040815,801,124.36182253710307,-0.7369644966077482,284.8098287372346,-0.0015095143,76.23635848345242,191.5852170227159,48.07919788360596,446.54588777717834,-1.2362291e-09,0.0011464015,0.13893461227416992,3.2079334259033203,0.0005,3.0141701698303223,22351.652277469635,47.28296947479248,83.97432727069962,53.96065211973601,431,89.23415849738363,11.531002283096313,970,138240000,51.15694832801819,0.6266138553619385,15.398051977157593,0.46622697,3.01399827003479,12.781951189041138
0.4659841,487.73914253643215,802,128.77901421975247,-26.024826393229333,301.3072608611858,-0.0016288284,70.74631047744286,199.46964808941416,49.79281449317932,420.41934037841816,6.732208e-10,0.0016065037,0.13436341285705566,3.3844316005706787,0.0005,2.973139762878418,22404.489205360413,49.025102376937866,86.59485621003866,141.66690694351212,432,90.79635677650968,12.05513620376587,940,138560000,52.830209493637085,0.6017191410064697,15.877456903457642,0.46591645,2.972968339920044,13.115829944610596
0.46559238,513.6343764234209,802,131.47243174844272,-25.247284116357207,297.70064839438305,-0.001668801,64.57687784727109,203.7981053226956,47.77457332611084,416.9909277971295,1.2758099e-09,0.0010311396,0.1531376838684082,3.2326910495758057,0.0005,3.117222547531128,22455.451781749725,46.95392346382141,87.87970399135192,93.40742967668069,433,91.5991798212222,11.99944543838501,1009,138880000,50.95607852935791,0.6349990367889404,15.077943325042725,0.46559167,3.1170482635498047,12.115472078323364
0.4651803,478.6142251750353,802,124.30558589055866,-42.67769661201976,282.86188663261703,-0.0009508431,74.39467424012767,177.9934329400856,49.047948360443115,390.38104069749573,-9.989538e-10,0.0011697419,0.15051817893981934,3.343400716781616,0.0005,3.0207836627960205,22507.5881896019,48.16609573364258,79.6208665283081,61.84119265159565,434,90.01794354358378,12.471186399459839,986,139200000,52.12705850601196,0.6941876411437988,15.204467535018921,0.4651992,3.020615339279175,12.791932344436646
0.46485326,484.356210293948,802,131.03372662648576,-43.774739944102244,300.15118275707084,-0.0018993051,71.25806485920401,202.70991833862558,48.97862267494202,436.02013522818936,-9.5901e-10,0.0009765172,0.14767861366271973,3.4036378860473633,0.0005,3.1074676513671875,22559.751430273056,48.15820240974426,87.26765186863885,141.9883275516468,435,94.70689598421973,12.55669641494751,977,139520000,52.155863761901855,0.6381871700286865,15.365192174911499,0.46493426,3.107301950454712,12.499280214309692
0.46437222,486.61948430290306,803,128.7616356090726,-18.173810547824417,287.9586323101538,-0.001947044,75.80604588416216,188.71629516363208,48.18260478973389,420.79489700584367,-2.377461e-10,0.0009436438,0.16199469566345215,3.318999767303467,0.0005,3.1191015243530273,22611.120075702667,47.38731026649475,83.15203301166558,74.7611185491819,436,96.02293572199642,11.792378664016724,1009,139840000,51.36090302467346,0.601994514465332,15.262456893920898,0.46435788,3.1189568042755127,12.61679983139038
0.4637146,491.5474796339511,802,128.48991550634807,-73.31311030894443,290.5547585440777,-0.00030413328,67.8967535903213,187.46872250816244,48.36826491355896,382.88422329312954,-3.5978912e-10,0.0013379132,0.14317989349365234,3.2980434894561768,0.0005,2.9644455909729004,22662.518189668655,47.54729127883911,82.98269954074418,99.55590604340057,437,94.98852577056903,11.580339908599854,989,140160000,51.391613483428955,0.6470415592193604,15.414108037948608,0.463809,2.9642858505249023,12.802497148513794
0.46312904,491.76157040989773,802,134.3635012916468,-7.741024724716269,294.04286566046966,-0.0022751351,67.04960942960916,215.89520928324137,47.2880961894989,405.8732395994445,1.7435419e-09,0.0007052828,0.13939881324768066,3.387824773788452,0.0005,2.957853078842163,22712.830632686615,46.466588735580444,91.48495008631795,106.30822167703663,438,88.61068122979421,10.961826086044312,1080,140480000,50.303569316864014,0.6515512466430664,15.680382013320923,0.46318582,2.957705020904541,11.995947122573853
0.4625636,484.65202884285424,802,130.82522385533042,-65.72606176619863,303.59905265577953,0.015582948,82.31193184351623,201.16561598750215,47.75418734550476,426.4311191842734,1.1719953e-09,0.002459739,0.12868070602416992,3.254007339477539,0.0005,2.9296445846557617,22763.578835487366,47.005528926849365,87.10764531808317,130.2777037939934,439,88.38541949798204,11.539809465408325,963,140800000,50.74137234687805,0.5898168087005615,15.291611671447754,0.46258578,2.9294745922088623,12.480777978897095
0.46232384,502.0764316312272,802,127.19700791025497,-19.62924600619006,283.3350784355507,0.024723206,88.88053675169334,199.3056986971455,49.74232292175293,436.57380611003884,1.1754558e-09,0.004023339,0.14166259765625,3.348304271697998,0.0005,2.766174554824829,22816.152693748474,48.883920431137085,86.53856113642688,64.04148753405035,440,88.63335371784441,12.455342531204224,1057,141120000,52.56656622886658,0.6819436550140381,15.913363218307495,0.4622727,2.766003370285034,12.575677633285522
0.46185705,469.26871268095204,802,129.5321470905311,-40.96544652246234,291.8691328104821,0.039463386,71.93386466244223,197.43496864871275,46.72705912590027,421.31945646987526,1.0841568e-10,0.0083373375,0.16379761695861816,3.237239122390747,0.0005,2.761563301086426,22865.707288742065,45.91658544540405,86.06163997726064,84.85103036726072,441,83.0564966273973,11.226768732070923,1021,141440000,49.54582500457764,0.615767240524292,14.915971517562866,0.4619517,2.7613887786865234,12.263349294662476
0.46116665,506.0973435972456,802,127.4845958604129,-49.19045895972811,290.4881445076235,0.039260004,78.06302745842234,192.66857873083399,48.5506956577301,413.36540033036664,7.721715e-10,0.007895787,0.14284038543701172,3.137765884399414,0.0005,3.0382087230682373,22917.365713357925,47.74454092979431,84.50304928731234,62.12408359835825,442,93.0091040679953,12.086941957473755,999,141760000,51.6525239944458,0.6279199123382568,15.094856262207031,0.46113092,3.038045644760132,12.82658839225769
0.4607509,477.5041106190056,801,128.43801056839007,-30.659009985263975,288.15179164766,0.033342138,58.76204357188516,183.40273632014902,48.42112445831299,406.46870617115883,-8.6282953e-10,0.006433104,0.1353766918182373,3.2428982257843018,0.0005,2.965458631515503,22968.815987110138,47.564095973968506,81.57362749009368,135.53417431130805,443,96.31055725366953,11.808191537857056,994,142080000,51.44382166862488,0.6887655258178711,15.374738693237305,0.4608021,2.96528697013855,12.750215768814087
0.46024078,505.9855444935427,802,139.81316220536218,-52.55459346543728,318.1170419491114,0.0231179,61.92349659425655,230.02633327394236,49.447373151779175,452.8155934749224,-1.6016906e-09,0.005293323,0.13962054252624512,3.417844295501709,0.0005,2.927755117416382,23021.257112026215,48.644728660583496,95.52535858348847,83.80780914930064,444,101.37450273774527,11.797246217727661,1008,142400000,52.433943033218384,0.630316972732544,16.080646991729736,0.46017224,2.9275951385498047,12.80834150314331
0.4594797,514.6747277840556,801,137.90788646035028,3.038668535586692,317.59493581249006,0.00971261,70.81923446247504,211.25462070061442,49.31569457054138,389.85895303440714,1.5815973e-09,0.003880969,0.12883710861206055,3.182375431060791,0.0005,3.0627377033233643,23073.70281767845,48.53128480911255,89.84976747469986,171.7868184669039,445,91.56404768805507,12.182146787643433,976,142720000,52.437437772750854,0.6231720447540283,16.01117992401123,0.45951873,3.0625925064086914,12.667847394943237
0.45871758,485.1697373076635,801,131.44112910485077,-9.718360139340565,300.30926152781495,0.0041434164,72.76545993098813,208.42299242687525,50.82403111457825,396.26568740504456,1.0473592e-09,0.0043652514,0.1618804931640625,3.6528258323669434,0.0005,2.7751898765563965,23127.381712913513,49.960094690322876,89.0340687431463,95.65098206183629,446,94.00887806627424,12.851950883865356,984,143040000,53.670893907547,0.6694362163543701,16.426035404205322,0.45856476,2.775056838989258,12.622417449951172
0.45819113,492.3890922326572,802,128.45841093952842,-48.723093736606565,291.1608538727434,0.007045783,63.52715599726277,181.8104119221886,50.033520460128784,431.74167228017075,-1.0404642e-09,0.0025540632,0.1481790542602539,3.4746499061584473,0.0005,2.918635845184326,23180.403796434402,49.25865340232849,81.28890571883355,163.8160155482107,447,101.68160792813664,12.133301734924316,961,143360000,53.01597785949707,0.5966498851776123,16.22370409965515,0.45815584,2.918463945388794,13.130059242248535
0.4579176,488.64308334633137,802,129.24516744290491,-44.390173777251455,290.0098305077146,0.004352116,68.2922462749836,193.3843508558441,49.3662543296814,433.35642008234265,8.6810703e-10,0.0016520197,0.13553380966186523,3.3734560012817383,0.0005,2.9899604320526123,23232.835125923157,48.541849851608276,84.81781945256478,67.17079290024155,448,105.9555956614092,11.997756958007812,998,143680000,52.42429566383362,0.6572442054748535,15.852295875549316,0.45787498,2.9897818565368652,12.845798254013062
0.45776755,488.6548337010921,804,133.84776834029498,-48.10694520494983,308.8880667837603,0.0031230445,71.19126997350075,199.65705139675234,49.91939878463745,423.99883020103084,1.5129551e-09,0.0016964532,0.1504526138305664,3.3482422828674316,0.0005,3.0896499156951904,23285.91182255745,49.09332799911499,86.6665028676242,77.24845580133176,449,111.03853335474497,12.33192753791809,968,144000000,53.069265604019165,0.6431143283843994,15.755289077758789,0.4577677,3.0894782543182373,13.248173236846924
0.45733625,516.5883975850725,803,139.56736736089658,-39.07478887954275,320.229402250635,0.0053734276,65.73177209100005,230.95852012827513,48.46830344200134,411.83677620219686,-1.2199786e-09,0.0026224751,0.14069724082946777,3.123655080795288,0.0005,2.8272809982299805,23337.27383875847,47.66379737854004,95.7382085549821,147.29660566454535,450,109.71462391804948,11.613796710968018,994,144320000,51.356157302856445,0.6284444332122803,15.596349954605103,0.45728517,2.827113628387451,12.805766344070435
0.45660648,489.70788411488,803,130.46545588997728,-50.225981670756795,292.649617127954,0.0025496436,67.74935289782366,196.03267681240743,48.25466203689575,430.8097498804512,5.35434e-10,0.002144027,0.13996028900146484,3.4130563735961914,0.0005,3.075378179550171,23388.669822216034,47.445141077041626,85.42183830637948,74.18800900002731,451,116.34168006702886,11.95161509513855,994,144640000,51.3880934715271,0.6349973678588867,15.609434604644775,0.45656237,3.0752053260803223,12.062717199325562
0.4558885,495.1785878701748,804,130.53694253689056,-58.522586158654676,289.80747601427976,0.0006250332,57.674199257595475,183.27098183481507,48.44396162033081,425.9153650530973,-6.2524375e-10,0.0009983319,0.16314315795898438,3.5499284267425537,0.0005,3.057823657989502,23440.244041204453,47.60829758644104,81.80233473377342,69.24464163972341,452,110.81050514614914,11.911592721939087,1021,144960000,51.56552052497864,0.6375761032104492,15.818371772766113,0.45588034,3.0576460361480713,11.998654842376709
0.45543706,503.0455498956311,803,132.52979982424523,-30.848883619731645,302.5440610839621,-0.00014225175,73.057142941143,211.93618409596888,49.47365999221802,416.89505815606464,-1.3868011e-09,0.0010418624,0.14199399948120117,3.9230382442474365,0.0005,2.788770914077759,23492.57566857338,48.70056772232056,90.27333709254181,91.10955602598415,453,114.91912386831947,11.968997240066528,982,145280000,52.32249212265015,0.6003367900848389,15.410353660583496,0.45543882,2.788625717163086,13.00306248664856
0.45497152,500.59837552372767,804,137.45191019353652,-47.80207459180865,305.5544343389684,0.0005478643,74.61368935927132,224.5500603662297,47.60092091560364,419.99244888630903,4.993992e-10,0.0009180434,0.13512134552001953,3.0959651470184326,0.0005,2.9711315631866455,23543.218825817108,46.76705026626587,94.00929769357468,59.08199501199279,454,110.19216302512406,11.573768377304077,1056,145600000,50.637229919433594,0.6651256084442139,15.35429072380066,0.4550533,2.970975399017334,12.33394455909729
0.45467374,489.7602913898468,804,132.51195589361183,-29.958444285719597,299.01604380894884,0.024966314,72.6102546033238,203.9691345625575,48.72903800010681,406.3191956869415,3.7895292e-10,0.0034482828,0.14264369010925293,3.3577182292938232,0.0005,3.0497360229492188,23595.063234567642,47.91968274116516,87.94826000587689,131.21426309746624,455,112.22326551125512,11.746041536331177,996,145920000,51.83694553375244,0.6341373920440674,15.629413843154907,0.45467973,3.049562692642212,12.759250402450562
0.45449695,506.14938992606585,804,129.4900900808255,-65.43433221730818,284.7797388209326,0.015337494,64.09750397953289,184.6010798559237,48.23406934738159,412.77800249687976,3.5708637e-11,0.004057709,0.14449667930603027,3.183762311935425,0.0005,3.0184249877929688,23646.39325761795,47.44416880607605,82.1226382127725,81.1656107792279,456,107.64997986620915,11.395469903945923,1042,146240000,51.32271337509155,0.6125636100769043,15.865156888961792,0.45454365,3.0182833671569824,12.43702507019043
0.4543729,485.2300701902335,802,137.14784289145533,-22.076722344149914,316.38979329320904,0.0018196014,75.54191346128567,226.44608722291778,49.91444730758667,404.4534538265476,-2.3787703e-09,0.0017410854,0.13272666931152344,3.4499197006225586,0.0005,2.7967097759246826,23699.17062687874,49.08558201789856,94.47338792012334,89.45091307677852,457,98.89860141059252,12.574867248535156,977,146560000,52.771886110305786,0.6607785224914551,16.071501970291138,0.454319,2.7965493202209473,12.604277610778809
0.45442683,516.366415734764,803,136.1430903769029,-82.19859174021114,318.63784794937345,0.044776924,73.93746190777495,216.1121232749336,49.834835052490234,422.6771489149853,-2.2484061e-09,0.0055191503,0.13973116874694824,3.4421091079711914,0.0005,2.7914938926696777,23751.863340854645,49.08262062072754,91.45297124235822,167.73017392311016,458,108.14718285396914,12.373245477676392,960,146880000,52.686951637268066,0.5815601348876953,15.548351526260376,0.45434767,2.791335344314575,13.341208219528198
0.45439112,478.7065776574795,802,129.1245778982357,-24.371734392646953,300.8230314490666,0.03164556,75.31348969435102,196.4263055086496,48.942748069763184,411.4585525891907,1.0821852e-09,0.010094371,0.13545846939086914,3.3501439094543457,0.0005,2.779123544692993,23803.658360004425,48.20241379737854,85.5887488837043,147.082698827961,459,99.77311622925022,11.734598398208618,938,147200000,51.78786778450012,0.5743627548217773,15.679462194442749,0.4544029,2.7789652347564697,12.941894292831421
0.4542528,497.71831579862214,802,133.5479022643156,-71.52306367913313,307.3015633022679,0.013823836,72.89495462479833,195.79953279669598,48.895079612731934,403.3425035359579,-2.8478886e-10,0.0028448957,0.13823246955871582,3.1796891689300537,0.0005,2.9507009983062744,23855.56978368759,48.112547397613525,85.25344053141977,88.38136216079243,460,101.25757972818121,12.194858074188232,972,147520000,51.90530872344971,0.614051103591919,14.857754468917847,0.45421174,2.950531482696533,13.062545537948608
0.4543651,496.6150889181186,803,126.27045542006012,-25.84929141613503,288.5768662723229,0.013900572,68.18064861072223,174.29161908240738,49.07305908203125,426.34904896351463,-1.7797591e-09,0.0030692914,0.13341832160949707,3.3753716945648193,0.0005,3.019320249557495,23907.726382017136,48.29008364677429,78.60097494491411,139.91181906849204,461,106.45207164406314,11.986339569091797,948,147840000,52.148585081100464,0.6164782047271729,15.594907522201538,0.45443964,3.0191545486450195,12.853450775146484
0.4543418,504.0422663198905,803,138.8967051792881,-86.01342517891653,318.90794561390237,0.023729444,79.44323788438534,226.81243005107325,48.595154762268066,422.43937326385003,1.6121913e-09,0.0033153214,0.13637852668762207,3.3241138458251953,0.0005,3.1158266067504883,23959.506746292114,47.79323673248291,94.4205694661094,69.0790011550139,462,105.36632517226295,12.187285423278809,985,148160000,51.77454090118408,0.6330797672271729,15.5292329788208,0.45427737,3.1156554222106934,12.329915523529053
0.45408288,496.31414563909806,802,131.2970608344409,-25.900454381229864,297.5822200253869,0.026165083,64.8093425126058,186.35480867163002,47.802648067474365,451.75891272000723,1.9820596e-09,0.006178203,0.15330052375793457,3.455435037612915,0.0005,2.8671860694885254,24010.25130391121,46.98796987533569,82.75373714572424,90.85190199801016,463,106.69581441531095,11.81381630897522,977,148480000,50.737454891204834,0.6268386840820312,15.516687631607056,0.4541154,2.866999864578247,11.948410749435425
0.4534597,486.4103577223349,802,133.24990185574785,-20.827468542514485,307.67888402503206,0.026573049,75.57025967290937,208.80999812336069,49.85411477088928,448.88491080010675,1.4114026e-09,0.0061363634,0.1434800624847412,3.4621083736419678,0.0005,3.1030523777008057,24063.285964012146,49.05424523353577,89.31167358018216,141.2046694381599,464,105.00838198238628,12.589659452438354,950,148800000,53.027339935302734,0.6220035552978516,15.766591548919678,0.45335907,3.102881669998169,12.853384017944336
0.45251074,471.6633474068266,803,124.13605355500201,-23.81847736928565,278.10449217655616,0.028117724,68.53771766463056,171.319162171707,49.736587047576904,459.1705718174911,-1.0384396e-09,0.0062907487,0.14197111129760742,3.5021557807922363,0.0005,3.0272700786590576,24116.12894487381,48.96868824958801,78.0478094286084,116.86490096302464,465,103.07564605870253,12.259399890899658,1003,149120000,52.83428955078125,0.5955853462219238,15.972324132919312,0.45248285,3.0271036624908447,12.82509469985962
0.45213386,506.23543188166286,801,129.97162420057091,-17.081007946441098,296.63689613900283,0.011463161,75.41182313531382,195.18072890949583,48.779346227645874,424.4568296084682,-1.143909e-10,0.0053432873,0.13718271255493164,3.3116402626037598,0.0005,3.161569833755493,24168.133831501007,47.930768966674805,85.09122937630912,147.58035935464346,466,100.96339177054033,11.667396068572998,981,149440000,51.998228549957275,0.6774368286132812,15.865593910217285,0.45210472,3.1614067554473877,12.560400009155273
0.45185527,498.889652206469,801,129.79274460605555,-68.90347874105696,298.0800900413079,0.0034219285,75.65044311247371,193.40810926743694,48.5096697807312,432.5609211953382,2.527623e-09,0.002739113,0.13584446907043457,3.2489840984344482,0.0005,2.9746651649475098,24219.678840637207,47.7401385307312,84.808962565404,128.85284140655585,467,91.92870908682258,11.875261068344116,962,149760000,51.538965463638306,0.6032290458679199,15.296565771102905,0.45191053,2.9745075702667236,12.986279249191284
0.45158398,486.1862764830575,801,128.49132618248575,-46.36690189961128,291.189124505651,0.0007248991,77.95279120556889,189.29610279803185,48.57589364051819,389.3556350064534,-9.889057e-10,0.0012479185,0.13598155975341797,3.3273258209228516,0.0005,3.0546817779541016,24271.377178907394,47.790581703186035,83.42244324160453,123.82558325186096,468,84.3730277210791,11.62601089477539,979,150080000,51.69087886810303,0.6164772510528564,15.584526062011719,0.45160094,3.054520606994629,12.737578868865967
0.45117947,498.5556373380488,801,130.6283808072963,2.709304811158558,302.068775726547,0.009135446,74.24760333018675,196.0743367877165,49.91918206214905,394.0819957632289,-1.9978419e-10,0.0016169474,0.13343501091003418,3.3973724842071533,0.0005,3.0797574520111084,24324.438925743103,49.15887141227722,85.32958371690226,84.59185376954551,469,88.71372901163198,12.746240377426147,937,150400000,53.053531885147095,0.5947399139404297,15.888718843460083,0.4511289,3.0796167850494385,12.772342920303345
0.45094532,503.7810831598152,801,129.08684109087875,10.688872256889761,295.61918107770714,0.0062905224,70.46151028358122,195.4589501285166,50.0419499874115,420.5818689940287,1.5923832e-10,0.0029538148,0.1389007568359375,3.4459829330444336,0.0005,3.031346082687378,24377.579307079315,49.27193546295166,85.2432782039615,92.97754576466085,470,88.68762602705445,11.978078365325928,967,150720000,53.13420629501343,0.6008405685424805,16.140758752822876,0.45092908,3.031170129776001,13.254088163375854
0.4507546,509.07080461478927,801,132.7671677209538,-20.665732167118758,309.6006428183062,0.0001644254,74.57863042804483,202.4369671396715,49.308377265930176,414.72156236675715,-1.1407415e-09,0.0008049781,0.1324295997619629,3.2854056358337402,0.0005,3.0088250637054443,24429.970578432083,48.550604820251465,87.25733103709231,123.39079655553466,471,97.48975506027058,12.251324653625488,934,151040000,52.38370966911316,0.5949141979217529,15.485549211502075,0.45069063,3.0086474418640137,13.178037881851196
0.45033327,486.97862446427314,802,133.20737488456146,-50.22586665991372,306.03479505825084,0.002495994,74.61410441801615,210.43081525745401,48.852858543395996,402.5434401598978,-4.2312842e-10,0.0015120695,0.1420125961303711,3.4138123989105225,0.0005,2.951192855834961,24481.839750766754,48.087242603302,89.81495738127303,160.8837361563436,472,97.13547822184279,11.658552408218384,959,151360000,51.861603021621704,0.5904362201690674,16.10819387435913,0.45034227,2.9510247707366943,12.402135848999023
0.45001447,490.73944995392577,801,133.4352407300518,-20.234679227604552,307.6190759436823,-0.0007530222,73.50941040411665,204.92804824339444,49.74240326881409,411.02940263936443,4.9241755e-10,0.0010643753,0.1355135440826416,3.3909175395965576,0.0005,2.815272569656372,24534.466354846954,48.97951149940491,88.01490010302221,114.66686878321673,473,95.34913839991637,12.10766863822937,957,151680000,52.62049674987793,0.5971627235412598,15.7475106716156,0.4500433,2.8151049613952637,13.214016199111938
0.44987738,480.41265179207807,802,131.90476221846262,-41.63292339678058,301.7373506079698,-0.0013589273,73.30869135499185,193.257709173042,49.363027572631836,413.99747489946344,-1.2030054e-09,0.0011504402,0.13400506973266602,3.179522752761841,0.0005,3.0106160640716553,24586.90993666649,48.57387900352478,84.68141451313167,130.5903119948035,474,95.85948417575393,12.260654926300049,971,152000000,52.435874462127686,0.6226191520690918,15.780669927597046,0.44988203,3.0104639530181885,12.797850608825684
0.4499966,491.985308141375,802,131.52018819261616,-43.3210105811697,298.2875667759285,-0.0017873762,66.8523347834054,194.68561995807022,49.490936517715454,417.3125912489546,-6.757036e-10,0.0011381356,0.14597749710083008,3.5415875911712646,0.0005,2.970229148864746,24639.441519737244,48.682066202163696,84.7357124406053,163.53710591227033,475,100.12590117409096,12.129830121994019,980,152320000,52.52558636665344,0.6304748058319092,15.994491577148438,0.4499683,2.9700474739074707,12.688983917236328
0.44991747,501.72676668432183,801,129.95033855159713,-50.63653238510173,294.7846139719744,-0.0008796718,66.82022336995324,190.56099217796196,49.22892951965332,391.3496735295265,-3.2319422e-10,0.0007726169,0.1516404151916504,3.9988934993743896,0.0005,3.0855345726013184,24691.829446792603,48.39442729949951,83.84728125098269,127.52857681305011,476,94.27921398283522,11.799456357955933,964,152640000,52.379212379455566,0.6497471332550049,15.998122930526733,0.4499539,3.085381031036377,12.233932256698608
0.44966757,511.87963070437957,802,133.3129526543022,-32.543784572267015,303.94911060208096,0.004073273,80.56357896620833,200.53154159104267,49.491124391555786,405.44716032879666,-2.2737292e-09,0.0012848692,0.156752347946167,3.3850831985473633,0.0005,2.783756971359253,24744.16549229622,48.65647268295288,86.72593407120885,98.68975336170331,477,95.90333396214426,12.5417959690094,988,152960000,52.32964825630188,0.6435823440551758,15.449533939361572,0.44962564,2.7835867404937744,12.959584712982178
0.44954377,497.9728100071496,801,126.92783413652612,-13.579235332701641,283.4557369275574,0.003748521,72.38877027843446,181.72734421875046,49.07943058013916,419.5171791326068,-8.2584195e-10,0.0011566349,0.14517545700073242,3.3376169204711914,0.0005,3.040658473968506,24796.356706380844,48.217872858047485,81.17611405868126,85.39066240749109,478,92.35596067984616,12.400701522827148,980,153280000,52.18260169029236,0.6813526153564453,15.478017330169678,0.44969076,3.0404858589172363,12.685585498809814
0.4493064,484.32716259129353,802,135.12296417938214,-54.61779685705846,304.9173828168435,-0.0011207523,71.4861784768661,205.0975501097337,49.04535698890686,446.43483837769594,-9.934904e-10,0.00063651113,0.1351771354675293,3.3354644775390625,0.0005,2.6640501022338867,24848.13632583618,48.27464962005615,88.32774787991485,79.98449319209323,479,96.93115123998264,11.980709791183472,998,153600000,51.770753145217896,0.6053657531738281,15.744052410125732,0.44927874,2.6639039516448975,12.87795901298523
0.448768,503.6769914633293,801,127.41098612030972,-27.854319526910892,280.90971099846473,-0.0005119874,79.44363927470343,193.5869077928629,49.00871181488037,422.76132064836713,1.2153178e-09,0.0012163059,0.13990426063537598,3.322080373764038,0.0005,2.9222781658172607,24900.124164819717,48.220327854156494,84.72187882384165,71.65128280075288,480,95.60683878851586,12.160438776016235,1030,153920000,51.98175621032715,0.6177997589111328,15.731726884841919,0.44885054,2.922121047973633,12.653789281845093
0.44840166,522.387839264553,801,135.37263020050722,-8.738143202975307,304.80893052290764,-0.0010602118,76.41522634671675,215.8075928952744,47.936137199401855,398.2630592688719,-3.7542466e-10,0.0013254794,0.14755034446716309,3.1341423988342285,0.0005,3.006976366043091,24951.142839193344,47.09816336631775,91.40015344580222,80.32784561817839,481,98.56186529563183,11.39919137954712,1008,154240000,51.01262426376343,0.6551096439361572,15.773824214935303,0.44837672,3.0068130493164062,12.316373825073242
0.44831407,505.8207569100862,802,136.03442990545432,-14.614310381239441,308.0649602392974,-0.0011960967,81.46031332326216,215.075001653804,47.987948179244995,428.7468124082072,1.5258761e-09,0.0010296935,0.13625311851501465,3.2998008728027344,0.0005,3.0723512172698975,25002.27783846855,47.186195850372314,90.98583770744173,67.538647858763,482,94.1411887693086,11.335041046142578,1013,154560000,51.127535343170166,0.6330220699310303,15.574382781982422,0.44827902,3.072183132171631,12.504822492599487
0.44818193,488.06092094157907,801,128.14720366546996,-4.824294628380219,285.09648824962534,-0.0016659985,68.67038995813908,187.55880770608218,48.849900245666504,418.2293768226518,1.0111851e-09,0.0009147279,0.13839364051818848,3.4245972633361816,0.0005,2.987605333328247,25054.1836001873,47.99688673019409,82.83677909422248,94.4743326004585,483,90.61447989919274,11.638976573944092,998,154880000,51.89962077140808,0.6796371936798096,16.047637224197388,0.44821694,2.9874308109283447,12.401925802230835
0.4479647,499.1808685407391,802,127.29463527015285,-29.2139326340704,284.07246081352895,-0.0017969284,66.67241111959436,183.86815079207858,48.490259408950806,403.6624683749294,3.36215e-10,0.0008845477,0.15795111656188965,3.439709186553955,0.0005,3.0532193183898926,25105.792019844055,47.64794611930847,81.94916169297444,85.09115834379537,484,91.02074347208456,11.888689279556274,1012,155200000,51.600518465042114,0.651663064956665,15.742610454559326,0.44792426,3.0530502796173096,12.257050514221191
0.44769663,489.24392416649795,802,129.93129722296908,-5.352537769975463,294.87492423636286,-0.0012223182,70.86188739879223,198.38433556761717,49.92611336708069,406.08103925815004,-1.6172447e-09,0.00098619,0.16534924507141113,3.4544992446899414,0.0005,3.084333658218384,25158.87269616127,49.069520473480225,86.03115402761236,82.14060136242385,485,91.35762532714944,12.437854051589966,979,155520000,53.073970317840576,0.6559522151947021,15.92936658859253,0.44769928,3.084167003631592,12.943955421447754
0.44738412,502.87836688842617,801,127.49237206261714,-55.988943029563444,275.9511452435304,-0.0014297905,70.8641938086803,191.12250986546022,48.96212863922119,416.42553625381834,2.7467326e-10,0.0008932656,0.14536690711975098,3.9828011989593506,0.0005,3.0178732872009277,25210.924634218216,48.136470317840576,84.12678473157946,62.48704088209656,486,91.09756743243733,11.534162282943726,1082,155840000,52.04507541656494,0.6473357677459717,16.05858016014099,0.447371,3.017700672149658,12.326133728027344
0.44712758,506.27971141776413,801,123.70857405952418,-40.67559757160454,281.1537152976616,0.0038416588,73.39869158336957,172.21631331196772,49.08994936943054,389.1431794574373,1.119119e-09,0.0010837065,0.1458268165588379,3.343358039855957,0.0005,3.0604453086853027,25263.13688802719,48.30620336532593,78.35732818737426,101.31344711361257,487,81.6744326071481,11.92351245880127,981,156160000,52.205737829208374,0.6064455509185791,15.634585618972778,0.44708163,3.0602917671203613,12.899818420410156
0.44683462,493.34446737880626,801,133.36409709172892,-21.833820043018875,306.39892576387086,0.0004415696,78.45537109670853,208.92661507246717,48.60815501213074,406.7316489249938,-1.833308e-09,0.0010944136,0.1377415657043457,3.3787713050842285,0.0005,2.930331230163574,25314.734932422638,47.80785059928894,89.35806287419327,89.25180586745276,488,87.6496314562568,11.526960849761963,974,156480000,51.59242010116577,0.6308121681213379,15.968846321105957,0.44682485,2.930164098739624,12.51278805732727
0.44650173,518.3134521890116,801,131.53390543797988,-32.72283798695456,300.26967284327253,0.00012106584,85.16755656966149,197.96117887539384,48.91576838493347,421.427638786757,1.0292853e-09,0.0015356581,0.1395716667175293,3.2625303268432617,0.0005,3.0469236373901367,25366.76947951317,48.13784837722778,86.06556393448284,98.1691014594112,489,93.67897176361524,11.947109699249268,981,156800000,52.027106285095215,0.6076583862304688,15.581790685653687,0.44645682,3.0467641353607178,12.985563516616821
0.44641948,511.2369416379931,802,135.04139688583706,-34.657307275262795,317.26078357986404,-0.0012294372,77.55551529358992,200.7978411715564,49.648252964019775,428.1236333963543,1.3688162e-12,0.0014308731,0.14197921752929688,3.2133495807647705,0.0005,3.083298683166504,25419.5659532547,48.757112979888916,86.91932926512757,179.48791030535887,490,100.80225299142141,12.46716856956482,933,157120000,52.79000973701477,0.7119045257568359,15.824955940246582,0.4464571,3.082979679107666,12.808027505874634
0.44660497,502.96413586828606,802,129.5386439995994,-43.02587132519541,298.55444285904724,-0.0017638232,74.77330022732767,193.71254173115014,49.873019218444824,406.8729265249007,4.7884835e-10,0.0010403742,0.14393234252929688,3.464393377304077,0.0005,2.9321324825286865,25472.44813132286,49.082751512527466,84.64383600864727,132.9371575302828,491,100.66027821465907,12.763684272766113,949,157440000,52.873517751693726,0.6130354404449463,15.717400550842285,0.44662833,2.931992292404175,12.769286155700684
0.44680855,502.4708076961184,802,134.45747219466716,-29.517135077514247,315.0976688645203,8.373323e-08,76.87143742040213,214.27437164537676,49.90698432922363,434.19103360565873,1.6475834e-09,0.0009998825,0.1381821632385254,3.4272689819335938,0.0005,2.912835121154785,25525.335567712784,49.09724307060242,90.70617144935386,109.09004950282996,492,98.73010991460264,12.035374164581299,953,157760000,52.880367279052734,0.639559268951416,16.08641290664673,0.44672787,2.9126734733581543,13.027366399765015
0.44683358,494.7469490092577,802,125.57220776113014,-34.80279083445786,283.56838983056946,-0.0015924727,70.32069683770204,170.66929103734174,49.17104959487915,410.3214284807254,-1.7650077e-09,0.00069946854,0.16418790817260742,3.334083318710327,0.0005,2.725969076156616,25577.294446229935,48.375651121139526,78.35946858614415,81.15106841845359,493,96.61465949666473,11.744505167007446,981,158080000,51.95248031616211,0.5982203483581543,15.834213018417358,0.44692668,2.725832462310791,12.886232376098633
0.44677374,505.467197698768,802,120.57389168438105,-44.511682917037255,268.11454579771276,-0.0011200878,72.92700619548484,168.80480632553494,48.41350603103638,468.70217446451926,-7.4488227e-10,0.00100821,0.12959671020507812,3.3314502239227295,0.0005,3.0835371017456055,25628.85774254799,47.65251898765564,77.76308260117237,70.67573153794784,494,94.88646592339163,11.710960865020752,1008,158400000,51.55700755119324,0.5982568264007568,15.404057025909424,0.44689196,3.0833706855773926,12.76845383644104
0.4465556,520.9415900711409,803,135.031175243825,-53.4907915169513,313.01637852420635,0.00014833572,79.09434001907219,202.5326743835732,49.65324306488037,412.35514856464124,6.809656e-10,0.0015365405,0.1371321678161621,3.356801748275757,0.0005,3.047147750854492,25681.63060235977,48.81296896934509,87.36565425607,136.13511265785772,495,105.11015904193084,12.004766941070557,970,158720000,52.766976833343506,0.6701347827911377,15.898823261260986,0.4465381,3.0469858646392822,12.995312929153442
0.4463576,513.802993126137,802,128.45096098889357,-41.15914017744242,291.3882243985836,0.007192224,74.82018144355156,194.46739854507115,48.11800718307495,420.396408097051,-2.6269853e-11,0.0017972952,0.1603536605834961,3.3809802532196045,0.0005,2.9512996673583984,25732.770840168,47.30080199241638,84.99179231621281,92.92300025465997,496,101.55287132495242,11.666501522064209,970,159040000,51.13274359703064,0.6241543292999268,15.874223709106445,0.44644502,2.951134443283081,12.027529001235962
0.44626525,516.611233458279,803,129.42492913950392,-29.979950136630478,287.2422905460767,0.039672725,73.01171964117194,180.6959977428453,49.465848207473755,451.6545524627282,-1.1303706e-09,0.0055660587,0.14279651641845703,3.504972457885742,0.0005,3.088627815246582,25785.390500068665,48.66456985473633,81.09955808063722,87.32008409964745,497,95.6637095917555,11.972447395324707,1028,159360000,52.6117057800293,0.6258134841918945,16.402610778808594,0.44639143,3.0884652137756348,12.376613140106201
0.4465022,508.6417257791564,801,137.96262879754684,-25.749653203865872,322.59555833903266,0.007994323,72.93020515691418,208.0326783309617,49.09977912902832,438.16615445278114,2.4963676e-10,0.003346776,0.13649964332580566,3.2557549476623535,0.0005,2.7969491481781006,25837.359821558,48.31353521347046,88.91377919299683,174.45020737014943,498,96.05058497578685,12.249393939971924,950,159680000,51.96137976646423,0.61863112449646,15.153105735778809,0.44646853,2.7967867851257324,13.231842994689941
0.44663846,534.5967176224542,802,135.31538910054306,-37.11268886303264,306.30159326833683,0.007992171,87.941511257362,206.90985838947554,49.576356649398804,427.4232960393315,1.7059187e-09,0.0024537235,0.157562255859375,3.40415620803833,0.0005,3.0541880130767822,25890.054644584656,48.72914910316467,88.67205854694012,77.94253308297306,499,90.42945926190345,11.815724611282349,1026,160000000,52.68688416481018,0.6476032733917236,16.239622592926025,0.44662344,3.054027795791626,12.722766160964966


==> archive/rl/walker/pro-mp-seed=2.csv <==
LossBefore,Step_1-MaxReturn,Time-Sampling,n_timesteps,Step_0-PolicyExecTime,Step_1-StdReturn,Time-OuterStep,Step_1-AverageReturn,Time-TotalInner,Step_0-MinReturn,Time-InnerStep,Step_0-AverageReturn,Step_0-AveragePolicyStd,Step_0-EnvExecTime,Step_1-NumTrajs,Itr,KLInner,Step_1-AveragePolicyStd,Step_0-AverageDiscountedReturn,ItrTime,Step_1-EnvExecTime,Step_1-MinReturn,LossAfter,Step_0-StdReturn,Step_1-AverageDiscountedReturn,Time-SampleProc,Step_0-MaxReturn,KLCoeffInner,Time-MAMLSteps,Step_0-NumTrajs,Step_1-PolicyExecTime,Time
-2.8187852e-10,105.96886874782173,30.284425735473633,320000,2.89676570892334,16.027700282651914,37.75940203666687,30.638928820350433,35.70923972129822,0.559467479081108,3.8490607738494873,21.04138706923625,1.0,8.026443481445312,5606,0,0.026461005,0.99891865,18.954037471754717,74.45852422714233,8.85849380493164,2.917633335444897,-0.024396049,12.324573267776795,26.512775133667205,1.4667394161224365,76.81613070843001,0.0005,37.75975203514099,7637,7.051141023635864,74.45852851867676
-1.2823338e-10,101.42577601857238,32.80296540260315,640000,2.3646862506866455,18.289401850064397,1.6813263893127441,35.39212384993412,34.39021325111389,2.753019754989236,0.09168195724487305,24.284589617382988,0.995134,9.51135516166687,4684,1,0.040972646,0.9939585,21.453769201097522,36.13370966911316,9.275333166122437,3.3370243541366333,-0.018638989,13.953637859426252,29.844259541233065,1.4539642333984375,85.93908744641298,0.0005,1.6814789772033691,6465,7.748578310012817,110.59779691696167
-4.443778e-10,144.40235064425914,32.67459678649902,960000,2.5176053047180176,23.564345520526174,1.2630858421325684,43.775846679225616,34.30090117454529,4.997254618290826,0.11662030220031738,31.943968857501915,0.9902741,9.451918363571167,3849,2,0.07053499,0.9886575,27.20157068198476,35.64951992034912,9.121504306793213,0.03091038110480393,-0.0073929382,17.30967565092276,35.39584051339023,1.470064401626587,109.17668660750273,0.0005,1.2632713317871094,5021,7.588735818862915,146.25696396827698
1.8693669e-10,162.27184520200586,34.23796081542969,1280000,2.317288637161255,32.469969938802016,1.5228116512298584,58.77458609831522,35.472277879714966,2.3566591156438275,0.0971369743347168,47.11053368329422,0.9855955,10.254643201828003,2981,3,0.038430728,0.9846285,37.4398932987786,37.0719850063324,10.00469160079956,5.103585445190326,-0.009228286,25.194166405922623,44.42190855159555,1.1086010932922363,145.99988580948877,0.0005,1.5229604244232178,3480,7.54620099067688,183.33544945716858
1.3400174e-10,174.61283091722686,35.08860516548157,1600000,2.666872978210449,42.60832661219833,1.4961442947387695,67.15154572417148,36.18387842178345,0.15782966056390424,0.10136246681213379,57.19340196441909,0.9812465,10.202977418899536,2401,4,0.029283905,0.9803775,42.71148769861236,37.74516272544861,9.9223313331604,0.18055695480735667,-0.0052142106,36.64587016872617,48.22215324731615,0.957770824432373,165.68302956557775,0.0005,1.496300458908081,2598,8.207955360412598,221.0856750011444
1.149852e-09,233.82172081095408,36.593117475509644,1920000,2.524841070175171,48.30027014363183,1.5707430839538574,87.45132673424865,37.69978642463684,-0.27918963313667433,0.11069631576538086,78.58710630127526,0.9772643,10.997959613800049,2041,5,0.02045536,0.976805,54.379142160758185,39.317851543426514,10.433712244033813,0.35515599802462683,-0.0025505354,46.16152999692961,59.109286760977184,0.9620647430419922,194.60352371261484,0.0005,1.5709004402160645,2101,8.332018852233887,260.4079473018646
-1.3660324e-09,243.9345707391861,37.28157353401184,2240000,2.4875080585479736,50.43500170665739,1.5803110599517822,102.40267767435091,38.27424764633179,3.792280374487788,0.12683463096618652,95.94210292814634,0.97374856,11.170341968536377,1794,6,0.012970063,0.9735475,62.37806457711906,39.88925552368164,11.204569101333618,3.8791312155343753,-0.001501969,52.743657126963626,66.14285741164845,0.8367972373962402,249.06833634758078,0.0005,1.5807082653045654,1796,8.088562965393066,300.30341601371765
-5.59926e-10,250.35039328426447,38.09098982810974,2560000,2.76471209526062,57.377079249706476,1.484663963317871,98.95556294832522,39.11956453323364,0.998036519896734,0.10012221336364746,91.81822739201829,0.97077954,11.230349779129028,1687,7,0.00940607,0.9705829,58.78706873170955,40.650129556655884,11.162050008773804,2.443657307117201,-0.0016762599,60.091147473518504,62.901712235231805,0.9021892547607422,238.93738129971493,0.0005,1.4848215579986572,1685,8.660521984100342,340.9618248939514
6.7584e-11,261.07995407064595,37.97861433029175,2880000,2.7049317359924316,59.80564174132521,1.3455467224121094,104.22691589784755,39.06099319458008,4.749073569627156,0.1147303581237793,93.84347901737057,0.9686432,10.8961820602417,1615,8,0.011186181,0.9685691,59.68100641038194,40.47641944885254,11.44192910194397,3.843600255199977,-0.0018119209,61.15608976360429,64.72565273891881,0.9365959167480469,236.3238154630594,0.0005,1.3456988334655762,1643,8.572084665298462,381.4440326690674
-1.3978292e-10,261.0567589060017,38.671629905700684,3200000,2.59279203414917,59.05408907440409,1.4301447868347168,113.12335782290488,39.76002526283264,9.460165943637541,0.13228225708007812,103.32982274214726,0.96693593,11.10211706161499,1580,9,0.0101580145,0.9667689,63.791932344247066,41.22862100601196,11.691526889801025,7.250185051169257,-0.0007574617,61.58846116552952,68.89290600626376,0.9166738986968994,245.4605768516647,0.0005,1.4303181171417236,1551,8.825932502746582,422.6870265007019
-3.8229073e-10,254.7651476708764,38.974135398864746,3520000,2.708571434020996,59.34390454777558,1.5635032653808594,111.77504142838707,39.92555904388428,10.074745878012155,0.10709238052368164,104.85503064398783,0.9653854,10.98799729347229,1554,10,0.00869558,0.9652836,64.22861916474285,41.546605587005615,11.651899576187134,10.776636489649233,-0.0011206454,63.24338939011325,68.17621143294859,0.8190231323242188,249.3508199137718,0.0005,1.563650369644165,1545,9.063530921936035,464.237863779068
-2.1068089e-10,254.28460821447288,38.954864501953125,3840000,2.7300193309783936,59.78581488723441,1.5325782299041748,114.1479338160458,40.05979108810425,9.90356869288156,0.12130355834960938,104.97864362374668,0.96424097,11.536414384841919,1555,11,0.00884726,0.9641368,64.43224402261778,41.639896392822266,11.515398502349854,11.08250551583449,-0.0009348109,62.35212879751282,69.12197008782715,0.9531283378601074,261.17733849512683,0.0005,1.5327234268188477,1541,8.596957206726074,505.882621049881
-1.0652894e-09,264.7930335108708,38.93038821220398,4160000,2.7384092807769775,62.26093066014362,1.6828432083129883,106.48300605116822,39.98370671272278,10.213001818615862,0.1051168441772461,98.543475560012,0.96329546,11.452403545379639,1522,12,0.00988183,0.9631566,61.61775852081099,41.70444893836975,11.504775762557983,12.092682682012015,-0.0012684343,62.59803589049932,65.30254783153265,0.9199588298797607,260.3985263261276,0.0005,1.682978630065918,1543,8.41187047958374,547.591667175293
1.1647477e-09,247.0074763020813,39.16274690628052,4480000,2.5533580780029297,60.14457088150617,1.60347580909729,119.52562508097328,40.13487935066223,6.692858120085764,0.13893890380859375,108.93936548899022,0.9626928,11.225035429000854,1491,13,0.009610881,0.96252906,65.7991672776567,41.78624129295349,11.879534482955933,16.325446591835945,-0.0011042549,63.457888116418744,70.99866295978123,0.8080432415008545,256.5736681423974,0.0005,1.603621482849121,1487,9.000205039978027,589.3833630084991
-3.611427e-10,255.92198818090753,39.08895421028137,4800000,2.747328042984009,60.20342359425283,1.602475643157959,118.85894563074555,40.07177376747131,8.26395924310263,0.11995410919189453,109.13300467788447,0.96206635,11.37641716003418,1484,14,0.0071083456,0.962082,65.61874735591314,41.7149498462677,11.247979164123535,11.340144585193087,-0.00094669877,63.891179890536996,70.64935517000998,0.8232481479644775,261.2386414531743,0.0005,1.6028063297271729,1469,9.246960401535034,631.1027843952179
2.0531252e-10,257.7142015920413,38.7511522769928,5120000,2.636975049972534,60.34796135146008,1.5274722576141357,121.62219587812697,39.80476784706116,7.614656802648874,0.11715984344482422,109.22408707774338,0.96140206,11.288856983184814,1473,15,0.0078099063,0.9614953,65.81105848916413,41.368183612823486,11.478729009628296,10.007945096395165,-0.0011662428,63.62971896181351,71.72950600664944,0.9096348285675049,260.51199831560103,0.0005,1.5276267528533936,1471,8.719048738479614,672.4903855323792
-3.815641e-10,258.2620361191432,39.03017711639404,5440000,2.654658079147339,59.95939088552317,1.5563695430755615,123.67012068140527,39.97809624671936,13.00647861566146,0.13380002975463867,113.15733987301884,0.9607623,11.163145780563354,1427,16,0.0060995305,0.96105176,66.87960640420037,41.58352875709534,12.031105756759644,15.461707222322081,-0.0006525204,65.31979249599532,72.27969266739724,0.7862184047698975,262.6238010894706,0.0005,1.5565316677093506,1425,8.66719937324524,714.081639289856
6.1561956e-10,257.3503624188657,39.43316292762756,5760000,2.6590802669525146,60.54699215795049,1.5941088199615479,126.27715514519957,40.47450041770935,13.988117392382087,0.13634467124938965,117.27551406881093,0.9598247,11.51314640045166,1425,17,0.006515301,0.95994115,68.4491692254615,42.13161277770996,11.861867427825928,15.193622476255822,-0.0012961783,64.85336011245505,73.08076687828854,0.8810737133026123,261.2814209157087,0.0005,1.594238042831421,1404,8.770831823348999,756.2170486450195
1.3272147e-10,260.54477702106556,39.34800171852112,6080000,2.822925090789795,59.59980896027806,1.413623571395874,129.06635099629588,40.28817868232727,14.49947186894194,0.09824490547180176,115.79697589710992,0.9590194,11.02626919746399,1392,18,0.009856503,0.9590363,67.73160852848594,41.733649015426636,11.857022047042847,16.972792511975992,-0.00071361003,64.96394091149227,74.14072671813699,0.8124716281890869,262.77154019954355,0.0005,1.4137823581695557,1392,8.939743518829346,797.9546804428101
1.1702694e-09,266.54956667034764,38.75357985496521,6400000,2.8017592430114746,62.25786729534057,1.6680972576141357,127.43990909458839,39.74366593360901,13.359263563939173,0.20674633979797363,118.5717869197195,0.95796937,11.467296361923218,1366,19,0.008739358,0.95798105,68.19890165990059,41.454527139663696,11.248200178146362,18.200450144839934,-0.0012487315,66.89519384301535,72.90626310005669,0.7518742084503174,265.8034261972392,0.0005,1.6682765483856201,1355,8.665524244308472,839.4139485359192
-5.3223237e-10,260.756964416866,39.58181285858154,6720000,2.8291056156158447,61.141913743875094,1.4363272190093994,134.85323613198995,40.44622468948364,14.024118728550958,0.10723090171813965,116.21028958795071,0.9567195,11.468483924865723,1338,20,0.0077806665,0.956894,67.6928421184654,41.93244409561157,11.898457050323486,10.096415988031575,-0.0011599696,63.80324470693172,75.58915661351138,0.7329599857330322,270.32270191579613,0.0005,1.4364612102508545,1338,8.511449098587036,881.3508861064911
2.0517477e-09,267.35553349239245,39.89978241920471,7040000,2.730862617492676,62.42881117440648,1.6312601566314697,135.86101549252217,40.790547370910645,14.652837462790792,0.1110537052154541,124.09281914269229,0.9554741,11.919365882873535,1321,21,0.010193551,0.95545524,69.8801872942528,42.453850984573364,12.11006784439087,16.326256486630868,-0.00095974375,67.4865242472412,75.62458036540032,0.7528307437896729,267.1878808676661,0.0005,1.631401777267456,1296,8.658721446990967,923.8084464073181
-1.029331e-09,269.3417263912948,40.57648992538452,7360000,2.9862253665924072,61.030395761334006,1.4795787334442139,143.0226250597273,41.47393465042114,13.661368178996016,0.12027263641357422,123.63014021616381,0.95428723,11.864439964294434,1283,22,0.0099061215,0.95432013,69.91842788265397,43.0093195438385,12.298814058303833,20.978895586775153,-0.0013343478,66.96541433972916,78.32356146483347,0.7529144287109375,273.13706469684985,0.0005,1.4797289371490479,1282,8.73350715637207,966.8210351467133
5.6281635e-10,268.64219343720725,40.27615809440613,7680000,3.0075342655181885,63.04668946870485,1.4489552974700928,139.11957587456783,41.15665078163147,12.715038500683182,0.10304069519042969,117.42459347134785,0.9530391,11.9408860206604,1269,23,0.011582646,0.95279187,66.97774792738066,42.65205693244934,11.815590858459473,11.204189606100323,-0.0022470192,68.06455481505189,76.16040592437056,0.7525031566619873,270.9317473661077,0.0005,1.4491231441497803,1276,8.911081790924072,1009.4786398410797
-1.2367346e-09,264.717437520619,39.93426299095154,8000000,3.0479021072387695,61.99017314856805,1.5590691566467285,146.85276246086764,40.809937715530396,18.01541551790295,0.09813356399536133,131.4780220127771,0.9513302,11.555156469345093,1250,24,0.010263025,0.9513391,72.76999726784233,42.40599250793457,11.68577265739441,21.413011075694122,-0.0012211666,65.53317423276646,78.82327608936275,0.7553367614746094,266.18249708744924,0.0005,1.5591912269592285,1254,8.985105752944946,1051.8910624980927
4.5522697e-10,265.0510428619469,40.73741865158081,8320000,3.4780468940734863,58.80593091093961,1.5142295360565186,147.05776113718198,41.58318877220154,22.061710160150678,0.11508750915527344,129.89114971410078,0.9495372,11.792126893997192,1254,25,0.006642475,0.9494687,72.30352916217437,43.15168809890747,11.617579460144043,21.39123601503286,-0.00083583593,64.089746368732,79.30685775079773,0.7075440883636475,270.54143989133223,0.0005,1.5144023895263672,1258,9.234877109527588,1095.046172618866
7.2590717e-10,267.03248249797156,40.403568744659424,8640000,2.875807046890259,61.12884355705646,1.6718757152557373,145.25784257891345,41.283509731292725,21.94135167849695,0.0933525562286377,129.79550598380504,0.94787663,12.043261289596558,1247,26,0.009620251,0.94780517,71.72411670277037,43.012452602386475,11.798866033554077,15.931479403474222,-0.0015386961,66.47131973527001,78.52541931718024,0.7586491107940674,267.9680221614692,0.0005,1.6720247268676758,1229,9.111962080001831,1138.0636212825775
-9.59177e-10,272.8396747164655,41.36634945869446,8960000,2.9886956214904785,59.130109685187314,1.7477118968963623,153.59292779096725,42.19462537765503,17.09396877525305,0.08804678916931152,136.4564923123387,0.94661725,12.409694194793701,1213,27,0.0077151572,0.94635624,73.5900547359793,44.00809121131897,11.994481801986694,20.015709749702456,-0.00073771295,66.6950933854927,81.1017887790069,0.7115170955657959,270.35920140001696,0.0005,1.7478768825531006,1190,9.180866718292236,1182.075400352478
9.066154e-10,271.15103691248555,40.880530834198,9280000,2.9858286380767822,59.89200807532594,1.6545214653015137,156.23136246102916,41.75245666503906,18.24125527511481,0.11679315567016602,138.89169191953047,0.9457595,11.728384494781494,1186,28,0.009974471,0.9456747,74.09225375123955,43.45193862915039,12.138972997665405,20.6418276031911,-0.0012439153,67.09115209413967,81.53796630162613,0.7282836437225342,270.5164948168926,0.0005,1.6546552181243896,1154,9.3336341381073,1225.5314042568207
-2.8592959e-10,273.5223365166275,42.29157996177673,9600000,3.0644195079803467,57.92942950479133,1.595992088317871,164.2401625146751,43.129950284957886,24.894233423179806,0.09593582153320312,142.4297537669839,0.94481343,12.596922397613525,1157,29,0.010235658,0.9449941,75.07597940383157,44.76849150657654,12.374109745025635,29.296211146456052,-0.0011889711,67.83691060209046,83.97303307286313,0.7181377410888672,269.1540099997718,0.0005,1.5961270332336426,1135,9.58605408668518,1270.3116574287415
1.2018439e-10,267.40279237843765,42.5066192150116,9920000,3.2003276348114014,61.30495597004238,1.5926928520202637,157.03170723451737,43.51061224937439,17.272367919876007,0.21325397491455078,133.44790478531297,0.9436108,12.394104719161987,1159,30,0.013782118,0.9436428,70.84784325113526,45.15698266029358,12.375595808029175,24.126101026302432,-0.0013613419,70.55823539692099,81.00435614392885,0.7660126686096191,266.08826414832674,0.0005,1.5928287506103516,1121,9.743385553359985,1315.4755067825317
-9.233271e-10,268.4982915821507,43.703134059906006,10240000,2.9975426197052,55.1063712555584,1.627370834350586,169.12212729742666,44.5272433757782,26.296065670760097,0.09032058715820312,149.3265164310094,0.9428465,12.806907415390015,1110,31,0.008463228,0.94262666,76.54776949421452,46.209420680999756,13.156275272369385,33.162756866107046,-0.000744221,66.6859986934787,84.80073224091709,0.7045888900756836,267.47202025853744,0.0005,1.6275248527526855,1091,9.95351529121399,1361.6884298324585
-2.3154594e-10,272.9103236719937,42.33665680885315,10560000,2.857724666595459,53.45022712197772,1.835716962814331,165.22897581634294,43.18490958213806,28.04783245780356,0.09711790084838867,146.04013099764026,0.94199616,12.781466484069824,1144,32,0.012165206,0.9417475,76.11578845256213,45.083035707473755,12.62320876121521,31.974699489289975,-0.001127842,65.46817776381711,84.36906046381557,0.726548433303833,263.1282424170503,0.0005,1.835859775543213,1126,9.598767280578613,1406.7754724025726
-2.1498878e-09,271.3333595429958,44.39264798164368,10880000,2.922541856765747,54.61895354957158,1.644648551940918,178.41809169596024,45.30054306983948,20.761662810162836,0.11239361763000488,151.83348486623444,0.9404924,13.103012561798096,1063,33,0.01392437,0.9407446,76.70084185336927,47.00208592414856,13.398050785064697,29.489738348139973,-0.0016680358,66.16267727307584,86.88094690214169,0.7716782093048096,269.4734896586011,0.0005,1.6452784538269043,1039,10.268010139465332,1453.7826368808746
-2.6473535e-11,275.2755214545639,44.59228491783142,11200000,2.870710849761963,52.50884877404125,1.6124436855316162,176.6604709071462,45.48654365539551,21.107544606354978,0.09511518478393555,145.75005048274366,0.9383824,13.059370994567871,1060,34,0.011707815,0.93809503,74.26650408084548,47.132879972457886,13.4938063621521,29.880048438300587,-0.002332923,69.11825285540951,86.2921105879773,0.7715463638305664,270.82572426776073,0.0005,1.6126043796539307,1047,10.381883382797241,1500.9224693775177
9.805861e-10,269.191549383742,45.424230337142944,11520000,2.8759825229644775,48.373698006476225,1.6764168739318848,184.44924957619654,46.225462675094604,29.744693901224288,0.11004853248596191,157.4324435989256,0.936228,13.596000909805298,1046,35,0.007354833,0.9361261,77.61995042472466,47.96644973754883,14.142369508743286,23.099754252361603,-0.0014905443,65.14895703430372,88.62259411508523,0.6691663265228271,264.50951386382,0.0005,1.676563024520874,1000,10.175577163696289,1548.8928339481354
-9.963086e-10,273.10080858281304,45.06826901435852,11840000,2.9737343788146973,46.67376563349063,1.5335376262664795,189.01215160072698,45.85761022567749,25.465250354778924,0.09836077690124512,163.82705513611796,0.93399465,13.409104347229004,1056,36,0.00837588,0.93405676,80.41162561581187,47.44918346405029,13.617141723632812,38.57490980570907,-0.0008616993,63.75076916427795,90.38426040808186,0.664900541305542,269.76750993286396,0.0005,1.5338711738586426,1015,10.395254135131836,1596.3475680351257
-4.7643267e-10,270.00102857472166,44.51012659072876,12160000,2.9784727096557617,47.78326952891677,1.8096094131469727,186.6894630693449,45.30450773239136,27.009866489011955,0.09109878540039062,166.10256963358606,0.9321221,13.089889526367188,1074,37,0.0088348035,0.93203986,80.79254043259793,47.16789650917053,13.766901016235352,30.43731353536874,-0.0011326511,63.29532269227076,89.92603579625938,0.67862868309021,269.8113709735761,0.0005,1.809746503829956,995,10.056481838226318,1643.5197985172272
2.9636875e-09,273.04647563085325,44.972829818725586,12480000,3.010009288787842,39.604795740553975,1.6557807922363281,194.99403475333895,45.796878814697266,29.887429272013936,0.09287405014038086,165.83882387856735,0.9307232,12.980011701583862,1053,38,0.009920712,0.93061024,80.13461282226237,47.498148679733276,13.481690883636475,31.890115828060807,-0.0009260277,64.24790285051346,92.3955486818053,0.7055439949035645,271.195965181445,0.0005,1.655916690826416,976,10.787716388702393,1691.0213811397552
-6.76683e-10,272.7427289283425,45.337321758270264,12800000,3.2032556533813477,43.21644815805596,1.5713436603546143,192.3445706223822,46.18366312980652,35.32862936536867,0.10073542594909668,169.76779811951806,0.9289609,13.216161727905273,1017,39,0.011631118,0.92886347,80.94997382530232,47.79596829414368,13.84012770652771,30.230621840380532,-0.0010372816,58.430584176039204,90.34034425803154,0.7186472415924072,264.8200235594768,0.0005,1.5714850425720215,944,10.458107471466064,1738.821665763855
-1.8213988e-09,270.99843309679443,45.293235540390015,13120000,3.070160388946533,43.411184926926964,1.5851073265075684,194.90633826764497,46.149524211883545,31.892131009594603,0.1362781524658203,160.91509740083902,0.9270984,13.17331051826477,1021,40,0.012134859,0.9272912,78.322398135803,47.76845955848694,13.903109788894653,42.334448747489475,-0.0022166513,64.51124541154127,91.54710513906689,0.6937384605407715,266.3433876388917,0.0005,1.5854768753051758,964,10.464568376541138,1786.593757867813
-1.4063171e-09,271.0350941015441,44.94029927253723,13440000,3.030304193496704,41.52796886800787,1.4374659061431885,196.63886464277397,45.79606485366821,37.49326481983015,0.12646031379699707,173.2302940930802,0.925752,13.623986959457397,1037,41,0.0071647814,0.92557937,82.18610262562538,47.29011535644531,13.523023843765259,33.31180860376764,-0.0015727916,60.611849613025115,92.4166341843466,0.7020730972290039,271.34706303440737,0.0005,1.437607765197754,960,10.154340744018555,1833.8894288539886
1.1197736e-09,271.03005648854736,46.14515042304993,13760000,3.120290756225586,35.71813464673544,1.4518320560455322,204.48766908667713,46.94421362876892,23.535682176865443,0.10775208473205566,180.65410302605244,0.92450535,13.770982265472412,1001,42,0.0068967403,0.9244611,83.44510676923801,48.469600439071655,13.680491209030151,52.15390680809774,-0.0015558783,57.42948546549415,93.8394017568294,0.6627686023712158,270.9601163192549,0.0005,1.451979398727417,912,10.845935344696045,1882.3655116558075
-4.0736464e-10,272.8085261882137,45.02629065513611,14080000,3.0586347579956055,38.91176869483351,1.7597579956054688,201.069612062523,45.838696241378784,34.355434877329785,0.09591293334960938,179.60546316085365,0.92363364,13.342697381973267,1020,43,0.0065812594,0.9234162,83.61169699959255,47.651002168655396,13.471888065338135,37.85115844206567,-0.0018743252,57.48517379878539,93.13332193988138,0.6922550201416016,269.87614577131325,0.0005,1.7598955631256104,919,10.29436993598938,1930.0213968753815
1.6535114e-09,269.21094625940145,45.642109394073486,14400000,3.0394668579101562,33.98084262163587,1.6542282104492188,204.27630947607057,46.501511096954346,39.76715007199866,0.08315730094909668,172.50241470616476,0.92262316,13.34430480003357,1022,44,0.0048571127,0.92247766,81.3795621917194,48.21497297286987,14.041230201721191,51.47720854112525,-0.0017799031,58.432055657476766,94.279293225582,0.7548699378967285,267.433432385125,0.0005,1.6543569564819336,920,10.549466133117676,1978.2409675121307
-6.486306e-10,271.8566076426085,45.75480771064758,14720000,3.228989362716675,28.622588947514394,1.6829805374145508,203.8360970762232,46.50853204727173,35.168186207556396,0.09799623489379883,170.28664780898336,0.9213562,13.82864499092102,1038,45,0.0050086565,0.92119557,80.45280905329675,48.2192280292511,13.887820959091187,59.880101134779025,-0.0018108177,60.85436664614644,94.81873472707628,0.6335406303405762,271.67721674982295,0.0005,1.6831519603729248,920,10.160742282867432,2026.4639067649841
3.469923e-10,274.16298647858173,45.25631356239319,15040000,3.223432779312134,32.06571483050057,1.5501787662506104,203.22638937726092,46.04907011985779,29.483174318943163,0.09464359283447266,175.5019238586617,0.91988665,13.540016889572144,1052,46,0.0049551674,0.91979396,82.26625997628204,47.63371920585632,13.576371908187866,43.5034846128082,-0.0017249939,57.49846745973961,94.93977176446737,0.6743392944335938,268.590503638371,0.0005,1.5503106117248535,923,10.404248237609863,2074.107720375061
-2.747702e-10,270.4272615458171,44.99848389625549,15360000,3.127197742462158,30.027210077427224,1.6284444332122803,206.32570392238355,45.862083435058594,34.64266606559193,0.16371893882751465,178.6304018374082,0.9176948,13.413237810134888,1061,47,0.003841883,0.91766745,82.97127417982456,47.52345275878906,13.479536771774292,52.61267451338699,-0.0014535856,57.40676510446635,95.79130497459971,0.6690526008605957,270.87672873239995,0.0005,1.628938913345337,907,10.340201616287231,2121.638428926468
-2.9130348e-10,270.4448816690468,46.1965913772583,15680000,3.2645516395568848,31.93551382409121,1.7345354557037354,206.58660615880993,47.061261892318726,35.85183406653543,0.11659359931945801,177.69545131222932,0.9150547,13.847004175186157,1029,48,0.005170607,0.9149952,82.65251058286904,48.841092348098755,13.594469785690308,56.2961816779322,-0.0019655246,56.627868285688564,95.18133145992381,0.7241513729095459,267.15213142954616,0.0005,1.7346837520599365,905,10.885689973831177,2170.483819961548
7.7946255e-10,269.2130526161337,45.63131237030029,16000000,3.3642795085906982,29.0039422361092,1.7221622467041016,205.71342284085924,46.42135047912598,37.130202095934685,0.10548210144042969,178.48524517159706,0.9123771,13.645955085754395,1059,49,0.005821738,0.912411,82.83408240417847,48.17345476150513,13.603527784347534,53.66365253806502,-0.001959808,55.358189027641316,95.63965745216457,0.660346508026123,268.9025607230695,0.0005,1.72230863571167,898,10.349810123443604,2218.6613776683807
5.744188e-10,272.0675473367698,46.13532257080078,16320000,3.160351037979126,26.21735540737399,1.7452123165130615,207.44350026542054,46.96274423599243,34.55746899603132,0.09792375564575195,180.33642943659174,0.9094876,14.804103374481201,1056,50,0.005141174,0.90936506,83.35469660126238,48.750380754470825,13.22200059890747,68.7080086614501,-0.0014022808,54.92225132401602,96.37251127997519,0.7051520347595215,267.65259212054065,0.0005,1.7453603744506836,901,10.359900712966919,2267.417968273163
5.688668e-10,270.55951943794565,45.89314651489258,16640000,3.264047145843506,27.968429370218523,1.7432386875152588,207.67296235563967,46.67087364196777,35.70418965007111,0.09924912452697754,175.7281971945766,0.90667176,14.210891008377075,1070,51,0.0053007477,0.90658957,81.67517964088057,48.472750425338745,12.834995031356812,48.7197839402227,-0.0017583902,58.799562943996435,96.74622251593732,0.6560890674591064,269.8396878129352,0.0005,1.7433714866638184,895,10.808351516723633,2315.8964853286743
1.0595e-09,272.5084207868929,46.14149761199951,16960000,3.34737491607666,27.548537859796323,1.6315510272979736,212.18753472634754,46.988105058670044,45.15407571602831,0.11263465881347656,182.0727789895119,0.90386575,14.225952863693237,1033,52,0.005105582,0.90353143,83.68436740630072,48.674240589141846,13.41950535774231,64.5585798394131,-0.0015727133,56.53170327904556,97.0835814708721,0.7067351341247559,271.994554490971,0.0005,1.6316990852355957,897,10.39762282371521,2364.5758666992188
5.4866095e-10,270.8684379241823,45.4622700214386,17280000,3.466853141784668,25.163127092906528,1.5485663414001465,209.5858277540538,46.25958490371704,40.144057759625525,0.08016037940979004,183.2761386449616,0.9014314,14.39595627784729,1044,53,0.006873014,0.9010981,83.58297690637919,47.869009256362915,13.043177127838135,83.79015049220446,-0.0016300816,53.85669177739684,96.84178179213478,0.6920688152313232,278.4057752306238,0.0005,1.548736333847046,879,9.968130350112915,2412.4538135528564
9.6651576e-12,272.60868139996415,45.08853054046631,17600000,3.3494715690612793,25.116998783947164,1.5591790676116943,209.41368923099355,45.95541167259216,49.914159507850435,0.13153958320617676,190.39169837187941,0.8990495,14.245200872421265,1065,54,0.007516739,0.89894825,85.98251032567502,47.56835913658142,12.901186466217041,44.800335789773435,-0.002245804,52.51401609791271,97.48687027054429,0.707852840423584,276.61313407383443,0.0005,1.5593881607055664,888,9.707471370697021,2460.0318727493286
1.5167847e-09,276.37873462483174,45.93827509880066,17920000,3.401217222213745,25.056285816806373,1.822127103805542,213.86613764961086,46.7698757648468,42.5210162001032,0.09990501403808594,179.58871875316416,0.89642656,14.518150568008423,1034,55,0.009328422,0.8962979,83.53236466478464,48.62244653701782,13.472837209701538,57.55606496344944,-0.001272486,60.98028970110626,97.6508329228632,0.7045590877532959,274.3796893698874,0.0005,1.8222615718841553,913,9.89891266822815,2508.6595520973206
-4.436866e-10,270.1495583283376,45.7133584022522,18240000,3.3713314533233643,22.870184711167383,1.4696857929229736,213.1391262455637,46.50247550010681,36.53429296063722,0.11234545707702637,177.86540947089543,0.89370304,14.907902002334595,1077,56,0.00929857,0.8936943,82.46485404382638,48.03291416168213,12.76390790939331,58.88852732903137,-0.0014972092,60.00644075904782,98.68002006391953,0.6502211093902588,279.826306165455,0.0005,1.4698264598846436,884,9.869852304458618,2556.695897579193
-8.6394847e-10,284.83498043972673,46.709683656692505,18560000,3.4760000705718994,27.098426558285503,1.6542067527770996,215.7152943333689,47.67056655883789,41.791907867571645,0.17606091499328613,174.43364817880266,0.89112216,14.968433856964111,1033,57,0.016895128,0.89095545,81.475882681553,49.355475187301636,13.36229681968689,75.43887550120917,-0.0015598417,62.604254131896944,98.10899553602636,0.7566804885864258,279.545688220974,0.0005,1.6543490886688232,881,10.1843843460083,2606.0554251670837
-1.1178184e-09,287.0577687525316,46.54350471496582,18880000,3.442068099975586,26.213982605256117,1.6991121768951416,221.1379399978556,47.356353998184204,45.73687810027161,0.10755324363708496,187.06522707969876,0.8891265,15.36488127708435,1015,58,0.006025298,0.8888782,84.20688700068362,49.12706255912781,12.902346849441528,65.0407040568991,-0.0011315751,51.703684462091516,99.26434039261437,0.6829266548156738,287.13072925098754,0.0005,1.6992459297180176,850,10.096554279327393,2655.1876373291016
1.9617008e-10,282.71821850074605,47.35011339187622,19200000,3.5107529163360596,24.654916473853152,1.9781711101531982,222.89307695916781,48.16615653038025,51.873627508493556,0.11293959617614746,191.02672834870532,0.8876234,15.49488377571106,1010,59,0.0063748993,0.8877752,85.11678895901798,50.19523644447327,13.42008090019226,65.31216875636729,-0.0028364705,48.43793006134007,99.52602940799558,0.6782934665679932,285.2961459101374,0.0005,1.9785137176513672,837,10.240778923034668,2705.3863558769226
-1.0261687e-10,282.64255564013354,47.663506507873535,19520000,3.7089569568634033,22.950847017578347,1.8129591941833496,224.97474065108915,48.5599045753479,28.144593568162673,0.1328754425048828,185.40306576389924,0.8860441,15.747913599014282,989,60,0.003223332,0.88601375,83.88539395344924,50.42407536506653,13.222878456115723,59.79577819317968,-0.0015134979,59.887365631564236,99.82425585077857,0.7355964183807373,285.2268782772827,0.0005,1.813103199005127,855,10.416101932525635,2755.8155851364136
-3.6274575e-10,282.7048629194228,47.71628761291504,19840000,3.594954490661621,25.556485456442058,1.760005235671997,226.47195082690178,48.56635880470276,36.73431007323369,0.1087646484375,185.7479680944236,0.8844738,15.504244565963745,987,61,0.0048694178,0.8845213,84.0024151144027,50.37845802307129,13.832218408584595,80.99971458787067,-0.00085764664,57.92228787589855,99.98465300278875,0.6983652114868164,288.23973547967563,0.0005,1.7603015899658203,852,9.97161054611206,2806.199585914612
-3.550913e-11,290.6296225763573,46.91797471046448,20160000,3.5497748851776123,26.228574850617033,1.7093849182128906,227.38223982732154,47.68512988090515,37.599755123878715,0.0977630615234375,180.75643971892387,0.88293207,15.12135624885559,980,62,0.003938289,0.88309216,83.00219773216276,49.4679000377655,13.345673561096191,62.18218766223691,-0.0022755277,65.18806639062366,100.41812080312815,0.6435422897338867,290.9601685869538,0.0005,1.709550380706787,871,10.062613010406494,2855.6718883514404
-6.314407e-10,288.5375904817254,46.90010070800781,20480000,3.6841025352478027,23.376472033281548,1.8990399837493896,228.71555213552963,47.73427891731262,40.006073768133064,0.10713386535644531,188.28980635421001,0.8810358,15.200095176696777,1004,63,0.006276092,0.8810011,84.50654714464024,49.7088623046875,13.249511003494263,77.27974965546323,-0.0020173865,57.173210272527456,101.41978276502638,0.7020852565765381,287.3460180459132,0.0005,1.8991978168487549,847,10.09537148475647,2905.39076089859
-2.14303e-09,288.7416750190409,48.03379940986633,20800000,4.072042465209961,28.253457888699522,1.7588167190551758,227.2510034312877,48.79554772377014,40.16736340829178,0.1004784107208252,180.32869089922903,0.8789241,15.443843364715576,985,64,0.0048769945,0.8788038,82.42181568564814,50.65928339958191,13.567788124084473,44.193338714425195,-0.0020224478,60.50837521857659,99.85689133334803,0.6369876861572266,286.5313135202002,0.0005,1.758972406387329,844,10.12294316291809,2956.055567741394
1.0774388e-10,291.440576393034,47.551671743392944,21120000,3.697587251663208,23.101476087663407,1.8381593227386475,227.98453067115696,48.37341618537903,41.67205614927503,0.11427760124206543,188.1436574475631,0.87662196,15.9715895652771,1031,65,0.0055518686,0.8766752,84.20932727465475,50.26527118682861,13.164332866668701,69.90237927390916,-0.001985571,56.08525448939171,102.02840329468931,0.6851153373718262,289.7752403081515,0.0005,1.8383054733276367,835,9.955429792404175,3006.324753522873
-4.3943027e-10,293.0953187305296,47.80880260467529,21440000,3.6307895183563232,23.235428454713723,1.646956205368042,234.07775784683744,48.668627977371216,47.855120629094664,0.12288260459899902,197.0991489696954,0.8738282,16.041264295578003,1002,66,0.014166616,0.87389326,86.49529774695453,50.39882254600525,13.09782361984253,87.83146771896693,-0.0019505153,54.777578096585245,102.84332375856346,0.7051513195037842,291.34453066990915,0.0005,1.6471185684204102,842,10.110941648483276,3056.7281260490417
-1.2073313e-09,293.52856996822254,45.00671601295471,21760000,3.4347116947174072,26.739128271865106,1.5991809368133545,231.51814225798373,45.79025650024414,32.095127656574064,0.11109590530395508,188.16983752247728,0.8712265,14.520586729049683,1007,67,0.009208337,0.87104136,85.92776841303625,47.53686308860779,13.06891679763794,59.74002512743106,-0.0018787755,74.88001837122141,103.13972130410706,0.6457598209381104,292.2587403770415,0.0005,1.5993080139160156,906,9.221465587615967,3104.2687611579895
-6.230942e-10,293.528488627213,46.216253995895386,22080000,3.5045011043548584,25.90355940910399,1.3837289810180664,233.85661619539795,47.04250741004944,30.279297555640543,0.10783815383911133,190.343492866347,0.8687588,14.774874925613403,999,68,0.0054775598,0.8687358,86.16951864241688,48.48260951042175,13.085486650466919,71.43910387797537,-0.002136355,74.53552998260369,103.39317369970712,0.6909139156341553,295.4935624725118,0.0005,1.3838717937469482,891,10.02932071685791,3152.7548820972443
-1.1356083e-11,292.68454256964543,45.83912420272827,22400000,3.452382802963257,26.244081501221455,1.3954036235809326,231.86396499397205,46.829110622406006,31.539022296875103,0.16179704666137695,175.66557777926283,0.8657218,14.791271686553955,997,69,0.013889832,0.8654904,82.2039809634012,48.27099609375,12.898715257644653,58.89206523172081,-0.0019729366,76.59148784506743,102.77475298215026,0.7794358730316162,294.01068000386573,0.0005,1.3955752849578857,893,9.87793254852295,3201.03191280365
-2.196485e-09,296.50641671757137,46.71026587486267,22720000,3.6660537719726562,22.608117659592835,1.603515863418579,233.36626347811273,47.56973719596863,37.9394474768885,0.13305449485778809,198.93993998791527,0.8624473,15.351377010345459,1042,70,0.008808893,0.8625136,87.54228196952752,49.20609521865845,13.048738718032837,59.18579062419007,-0.0021201114,61.04583750034857,105.08432661436613,0.6996142864227295,297.53032139584224,0.0005,1.6036474704742432,852,9.824915647506714,3250.2426731586456
-8.873009e-10,297.08920660570107,46.012906074523926,23040000,3.5271124839782715,28.521027857006626,1.5969653129577637,233.75692907975645,46.8704993724823,32.224635342527506,0.12020707130432129,189.11272086416471,0.85935396,14.304033756256104,995,71,0.009065961,0.8594645,85.78972493664668,48.517693519592285,13.079670190811157,74.41128969187605,-0.001692168,75.27094692605341,103.59668826976461,0.7105388641357422,297.14039935240214,0.0005,1.5971624851226807,890,10.441786289215088,3298.7643699645996
8.374766e-10,297.9331888501454,45.79473686218262,23360000,3.3027098178863525,30.717246611733362,1.600243091583252,230.70775297046782,46.61086368560791,26.968374147937162,0.1192936897277832,178.2679914682011,0.8567913,14.67146635055542,1014,72,0.006857691,0.8568548,83.24106205362379,48.260162353515625,13.18847918510437,35.50689669668097,-0.0024299298,81.82723556394821,104.04402653760712,0.6729650497436523,298.0116614093874,0.0005,1.600372076034546,910,9.800641298294067,3347.031524181366
5.7434e-10,294.1991053552568,46.341238260269165,23680000,3.575632095336914,28.087430659468936,1.5038483142852783,233.27170772743972,47.324432373046875,22.951497222943605,0.20522499084472656,172.02592941022206,0.85438496,14.240363121032715,976,73,0.011386104,0.8541597,80.77698525754543,48.88831686973572,13.572206974029541,52.15198995111098,-0.0016329653,77.36260612811242,103.00831774220279,0.7556390762329102,301.7170223755269,0.0005,1.5040180683135986,888,10.216558456420898,3395.923308610916
-4.4437493e-10,300.57676139073556,47.25818705558777,24000000,3.528029203414917,25.060460312316746,1.532543420791626,233.93213689276337,48.09728384017944,34.13020256351717,0.12070155143737793,192.84660558855677,0.8518363,14.886903762817383,1035,74,0.008668842,0.8518913,85.50314250711516,49.683549880981445,13.536375522613525,54.812950610749034,-0.0027989033,59.200216081958786,105.11807151541214,0.6905546188354492,299.87038145662245,0.0005,1.5326874256134033,837,10.443557739257812,3445.6127853393555
5.6954663e-10,298.9693130265655,46.448009967803955,24320000,3.359733819961548,25.367595857327473,1.5723211765289307,233.60067202515538,47.27036499977112,19.26007036980359,0.11145853996276855,177.4319149368696,0.8494104,14.349801540374756,1013,75,0.01006333,0.8490997,82.36369235687435,48.904815673828125,13.762587785720825,73.02560165187779,-0.0021525004,75.53271340197227,104.56764051727424,0.6863665580749512,299.9432725018644,0.0005,1.57246994972229,876,10.055731773376465,3494.522138118744
-1.0131809e-09,301.7551088457105,47.09967350959778,24640000,3.3370211124420166,24.41448373801432,1.4677598476409912,236.33192260571147,47.8738899230957,22.37612811690163,0.11313986778259277,189.1123211188785,0.84716445,14.365877866744995,1011,76,0.008312131,0.8470246,84.70135223193346,49.407615661621094,13.876080513000488,75.97039118721379,-0.0017416275,65.03602960199666,104.5251971836564,0.6339654922485352,298.7841422488031,0.0005,1.4679150581359863,842,10.853799104690552,3543.934347629547
1.3118359e-10,300.01031878894236,46.5479302406311,24960000,3.8231899738311768,25.513560231698197,1.393385410308838,232.765750219478,47.46695303916931,28.668228252115256,0.1455376148223877,191.67724967144474,0.84445184,14.84749722480774,1046,77,0.0066631353,0.8444689,85.52535071965895,48.890238761901855,12.934853792190552,61.390720658155715,-0.00216352,64.24771187920294,105.57905080666367,0.746823787689209,300.3927455832003,0.0005,1.3935551643371582,846,10.321160078048706,3592.827875137329
1.2081008e-09,301.85957399817363,45.87321734428406,25280000,3.3846027851104736,21.629308117598185,1.7903342247009277,238.87514622474578,46.6664617061615,27.95751502151494,0.11547636985778809,194.12104894694593,0.84179777,14.283256530761719,1048,78,0.011487601,0.8417886,86.33973212197405,48.50683045387268,13.258501529693604,91.61492284951733,-0.0019080086,68.57388445622095,107.39837314020158,0.6561906337738037,302.1158776913504,0.0005,1.790470838546753,858,10.38697099685669,3641.339487552643
-1.9845144e-10,297.8446781769641,44.44948744773865,25600000,3.146710157394409,27.163409088137648,1.256782054901123,234.3837633824253,45.327897787094116,23.290845811149392,0.10213327407836914,165.78892444737667,0.84018856,13.64935564994812,1020,79,0.008231091,0.8401934,79.57379033288085,46.63574814796448,12.943779230117798,34.38607839098321,-0.002305808,88.0382816029018,105.5024036844317,0.7506117820739746,305.2290135000194,0.0005,1.2569835186004639,918,10.001620054244995,3687.9801330566406
-8.7026847e-10,308.3893880036472,45.28189277648926,25920000,3.404393434524536,24.71437879191778,1.659191370010376,237.5194460573344,46.06982779502869,18.378357145872645,0.11079978942871094,181.83929633378605,0.83849,13.957635641098022,1032,80,0.007415676,0.83860445,83.20190184979676,47.78143811225891,13.099719285964966,57.698545392983405,-0.0021698356,78.43420016923216,106.75066202801432,0.6522552967071533,304.7341027632509,0.0005,1.6593339443206787,876,10.038446187973022,3735.7685546875
-2.5019714e-10,303.500500019974,45.445595026016235,26240000,3.4358601570129395,22.194372816059683,1.515676498413086,238.43114085132206,46.242554903030396,19.70002932214279,0.10972833633422852,179.88301229999433,0.8363104,14.565462112426758,1049,81,0.0081764925,0.83637524,83.0631998694744,47.794843912124634,12.776493310928345,38.37536335235381,-0.0016662207,81.72959998931044,108.06868711594554,0.6601016521453857,306.4112998748156,0.0005,1.515812635421753,891,9.933861494064331,3783.5714905261993
9.834007e-10,307.10089371068466,43.621344804763794,26560000,3.331882953643799,20.966505320241474,1.586740255355835,239.44686456816913,44.4254949092865,18.45021907633921,0.10490131378173828,185.69408199583015,0.83424944,13.669498205184937,1052,82,0.0085932445,0.8341301,84.65773044479307,46.04792332649231,12.422296524047852,83.06060326790416,-0.001827908,79.52611057834592,108.65898245904559,0.6792895793914795,309.1051332575083,0.0005,1.5868818759918213,881,9.676652908325195,3829.623521089554
1.3783148e-10,303.2409939613981,46.152915239334106,26880000,3.448265552520752,30.507795198688335,1.6699278354644775,234.2512874015317,47.131410360336304,17.370385659298517,0.1724402904510498,170.3103900096686,0.8318955,14.278236389160156,1018,83,0.007459139,0.8318859,80.16099366990316,48.858989000320435,13.257751941680908,37.6412947635192,-0.0020017205,80.03699523768827,105.54442802161576,0.7715635299682617,306.38785525806856,0.0005,1.6700584888458252,873,10.481078386306763,3878.490154027939
3.188643e-10,307.4565345678264,45.665087938308716,27200000,3.6025595664978027,20.618628475439444,1.5167629718780518,236.23240814119995,46.5060031414032,18.442804947315107,0.11887359619140625,185.62706059598517,0.8293605,14.067384004592896,1064,84,0.005604302,0.82947415,84.15752505115029,48.06491565704346,12.976377248764038,79.48867076919815,-0.0022207547,72.78514272758517,107.90089849799571,0.6958179473876953,305.0848511305856,0.0005,1.5169024467468262,858,10.212645530700684,3926.5594098567963
-4.1758746e-10,309.878391137588,45.41009473800659,27520000,3.5306460857391357,18.45514647157119,1.6215176582336426,240.24212797667445,46.25998258590698,26.171403472161035,0.10033082962036133,192.45297672337284,0.8274433,15.096083164215088,1097,85,0.006744185,0.82746047,85.917746485213,47.91269397735596,12.6057767868042,101.36995293918251,-0.001959891,67.45382042504228,110.67488853487683,0.7260935306549072,308.0687419093618,0.0005,1.6216511726379395,852,9.412946939468384,3974.4782543182373
4.827629e-10,302.10453632031374,45.2651309967041,27840000,3.519543409347534,25.84920238825815,1.5683963298797607,237.0823778017285,46.1290009021759,12.919693327842111,0.14801597595214844,177.23877942395205,0.8257329,14.625958919525146,1054,86,0.0074057253,0.82587147,81.81699160005891,47.73129987716675,12.420170307159424,57.90274402672141,-0.0022694147,78.24627601325008,108.2149905475436,0.6907620429992676,305.89067556670796,0.0005,1.5685410499572754,868,9.82603120803833,4022.2180604934692
-1.9016162e-10,308.039734905977,44.99328899383545,28160000,3.5315823554992676,22.091853015199096,1.4290845394134521,238.88702762244887,45.79288935661316,17.43459007577842,0.11921167373657227,167.63455353979356,0.8243649,14.48844861984253,1046,87,0.006577611,0.8241172,79.30918777742359,47.25852823257446,12.562986612319946,45.25159790246462,-0.0019965956,84.56684977726172,108.38238442320927,0.657975435256958,312.58776402887844,0.0005,1.4292263984680176,879,9.491201162338257,4069.481739282608
-2.8592315e-10,314.25101887111157,44.99491357803345,28480000,3.6569881439208984,24.54251421929404,1.9117817878723145,238.89771020626776,45.84035539627075,3.836056123028043,0.1078643798828125,174.16578127305968,0.82345307,14.804265975952148,1048,88,0.010562019,0.8236371,80.83592014374916,47.785438537597656,12.207481384277344,62.562080184213436,-0.0014664654,81.53703966110604,108.2839597688136,0.7092900276184082,311.95048303664834,0.0005,1.911912441253662,866,9.748547554016113,4117.271738529205
1.1892934e-09,308.26210400836953,45.55261731147766,28800000,3.5053348541259766,23.946091723038638,1.668396234512329,241.70845392937161,46.3661208152771,5.8038480521685685,0.10567712783813477,185.6423824424649,0.82238686,14.55852222442627,1052,89,0.0047256597,0.82223535,84.28406860587249,48.09055948257446,12.696109056472778,64.82372691761314,-0.0022798097,80.10269926701223,109.67391742746292,0.6808598041534424,313.52118896627366,0.0005,1.6685271263122559,869,10.19620943069458,4165.367233753204
6.532107e-10,313.2454447516118,44.69458317756653,29120000,3.356658697128296,24.52241832028348,1.6454782485961914,240.34485651648163,45.498645305633545,10.325373776160665,0.10269045829772949,183.85319179863103,0.8210592,14.072421550750732,1081,90,0.007823264,0.82108575,84.03158062914407,47.20264720916748,12.752464532852173,41.483829762209744,-0.0018925044,83.68282718528017,110.60086229801789,0.6734087467193604,312.7847575562034,0.0005,1.645650863647461,881,9.677409887313843,4212.573861122131
-2.338556e-11,307.2396342870586,43.79794383049011,29440000,3.278296709060669,24.33979910455907,1.7396256923675537,241.74639355501375,44.626681089401245,4.642978655433637,0.10718011856079102,177.5287452353291,0.81962925,13.564293384552002,1058,91,0.009220453,0.8195296,83.15663420144797,46.403520345687866,12.339837312698364,22.180814162070178,-0.0015987977,94.8621178211626,110.55279458143546,0.6941666603088379,312.73708387531553,0.0005,1.7397570610046387,914,9.853625059127808,4258.98472905159
-7.59848e-10,313.4773454333857,44.26604437828064,29760000,3.122502088546753,24.111171865907675,1.6771328449249268,242.29365917926796,45.09746193885803,12.305592865219701,0.08930373191833496,174.99371217196602,0.81774634,13.99726676940918,1067,92,0.0070402385,0.8177748,81.44270760985114,46.82588267326355,12.952433109283447,50.65522579036613,-0.00217312,84.44306729903342,110.66536127149678,0.7192556858062744,315.07594420280475,0.0005,1.677276611328125,877,9.618078708648682,4305.814774513245
-6.41181e-10,313.2624165146666,44.426912784576416,30080000,3.430023670196533,21.944574486420887,1.5981380939483643,244.85910367579257,45.257094621658325,1.257048920555813,0.10620999336242676,191.81749607308603,0.8155338,13.999805212020874,1097,93,0.0073209815,0.8154179,85.93882249926044,46.89007496833801,12.547175645828247,62.77983929931412,-0.0020341764,80.85967529300558,113.1100089760231,0.6968436241149902,317.95640104082963,0.0005,1.5982763767242432,876,9.679555416107178,4352.709428310394
6.037499e-10,317.06832777617797,45.32242035865784,30400000,3.4070816040039062,22.751597036818044,1.4516966342926025,246.91510648009597,46.15185308456421,15.371205238479119,0.11933279037475586,192.1240569714162,0.81359184,14.009885311126709,1074,94,0.009636918,0.81364685,85.69424247940879,47.66222953796387,13.131260871887207,58.18775431172882,-0.0021236322,74.05928504122936,113.11917722000493,0.686063289642334,316.76377888202677,0.0005,1.4518423080444336,857,10.056113243103027,4400.375081062317
5.148867e-10,313.2240937294334,44.34827780723572,30720000,3.3322455883026123,20.226415876687295,1.4455981254577637,247.4968942487244,45.13547730445862,9.630887700634265,0.10592126846313477,178.40778970365886,0.8113435,14.179714441299438,1057,95,0.0074859485,0.8112669,82.60372166194614,46.62722396850586,12.592735052108765,57.81534402063356,-0.002459454,85.47514563976979,113.06852708358174,0.6587426662445068,319.0664623750927,0.0005,1.4457378387451172,874,9.527810335159302,4447.005773067474
1.0666066e-09,314.16235456929536,44.063738107681274,31040000,3.4258811473846436,19.776381836168778,1.8011853694915771,249.61146427122998,44.980794191360474,9.24878934179748,0.09632015228271484,192.4234503313629,0.80878437,13.930461645126343,1076,96,0.0066975653,0.8086684,86.36731428263572,46.81443405151367,12.779523611068726,63.24095731822738,-0.002473964,81.61992613463066,114.44307027461599,0.80008864402771,321.15278496387833,0.0005,1.8013317584991455,877,9.412748575210571,4493.824040651321
-2.1252686e-10,324.03388542159746,44.351367473602295,31360000,3.5522091388702393,26.606189116200667,1.5128536224365234,248.80949588151202,45.263896226882935,7.111914738690426,0.15003037452697754,186.8214413997392,0.8064509,14.251199007034302,1068,97,0.005884718,0.8063933,84.86594197231877,46.816627979278564,12.31259274482727,18.397875758808567,-0.0022379912,87.9423968930361,114.16253817171182,0.7359237670898438,319.94561240547085,0.0005,1.5130412578582764,878,9.737895250320435,4540.649636507034
7.426137e-10,309.0845437713447,43.89815807342529,31680000,3.497081756591797,20.531268392883113,1.6026573181152344,250.32351482656836,44.723259925842285,-1.417965316159085,0.14122223854064941,167.14215221070745,0.8045813,13.851834297180176,1048,98,0.0076549225,0.8046204,79.40432830210432,46.36830234527588,12.261693000793457,45.45290231698641,-0.00205515,93.17514371234881,113.91994562857083,0.655789852142334,322.103899959988,0.0005,1.6028048992156982,891,9.539987564086914,4587.024251699448
-4.6237975e-10,325.2090532143618,44.77942609786987,32000000,3.5936951637268066,26.739476912800985,1.4123287200927734,247.9303794873381,45.659772634506226,5.9309641926889665,0.1144862174987793,170.00598593427586,0.8030378,13.999237298965454,1026,99,0.009230155,0.8029768,80.50458262436428,47.149450063705444,12.66937255859375,38.268739502594634,-0.0013300693,92.24085389097775,112.17797718112973,0.7414491176605225,323.88213240567137,0.0005,1.4124619960784912,890,9.753544569015503,4634.179154396057
1.0945202e-10,325.59364929238063,43.21636152267456,32320000,3.3896989822387695,23.89653310022951,1.5632107257843018,251.00819358627348,43.966506242752075,4.755418050170616,0.10348081588745117,184.2072331288031,0.80140895,14.168348550796509,1097,100,0.004268144,0.8012195,84.10555628205098,45.56623840332031,11.757379055023193,68.73467183466764,-0.0025614887,89.45076978508168,116.20149633099275,0.6259608268737793,326.8000216934828,0.0005,1.5633373260498047,890,9.134077310562134,4679.750868320465
-1.2471256e-09,324.8869809180194,43.717833042144775,32640000,3.562530040740967,23.993190465592708,1.7471187114715576,251.2102045449679,44.52729845046997,2.227087672962151,0.10495352745056152,189.80324943062402,0.79973656,14.497282028198242,1098,101,0.007415752,0.7997572,86.026406370599,46.38875675201416,11.812175035476685,60.073707663465186,-0.0022849797,91.84857443289175,116.68555878496669,0.6763138771057129,324.3114593238969,0.0005,1.7472620010375977,897,9.153076887130737,4726.143304109573
5.287818e-10,324.1085685579826,44.63064765930176,32960000,4.04436182975769,25.080265613146505,1.590928554534912,250.13185298189512,45.589701414108276,2.755170644917979,0.22639083862304688,175.68035537991844,0.79822034,13.906709432601929,1066,102,0.006382685,0.7982044,81.790044151638,47.254783630371094,12.462346076965332,25.75469190708591,-0.0018339284,93.56523428904937,115.55283379079411,0.7112822532653809,329.0250060530382,0.0005,1.5910837650299072,894,9.686703443527222,4773.407744884491
1.0425341e-09,317.81245971581956,43.9055061340332,33280000,3.3250489234924316,21.67566934416829,1.5204963684082031,254.85427157672552,44.71570038795471,-1.7078966945230638,0.1252458095550537,170.30340688249083,0.7962784,13.80973768234253,1036,103,0.00918253,0.7961274,80.87998146785091,46.296735763549805,12.478533267974854,64.90237515638877,-0.001483306,102.44165943414023,115.67246334165118,0.6604146957397461,333.44132586568105,0.0005,1.5206687450408936,918,9.558295726776123,4819.709456205368
1.2554029e-09,323.85598240100455,43.85223937034607,33600000,3.2746033668518066,26.1359072233045,1.7455711364746094,254.32578472040305,44.664685010910034,-6.298887883070687,0.11140918731689453,181.07384780741404,0.7938064,13.435441493988037,1047,104,0.0071396893,0.7937561,83.69661270977235,46.52283239364624,12.349398612976074,83.18004518470408,-0.0010609983,94.03904205746124,115.91419517356451,0.6718852519989014,335.40278897745554,0.0005,1.7457199096679688,896,9.841925144195557,4866.237746477127
-1.4220503e-09,322.06098966131407,43.75014662742615,33920000,3.1517386436462402,27.70113529410615,1.5942318439483643,256.2944029886014,44.54927182197571,-8.387427041626248,0.10011076927185059,189.1738246699419,0.79088527,13.492168664932251,1090,105,0.0055400664,0.791126,86.41035052724969,46.192214488983154,12.590175867080688,33.859888484173766,-0.0023436935,96.81674437837269,118.16812716088157,0.671882152557373,332.1934563919847,0.0005,1.5944037437438965,910,9.731208086013794,4912.433853626251
-6.59685e-10,317.25424774331935,43.99139666557312,34240000,3.204134702682495,23.51592947640224,1.443972110748291,255.26272262182707,44.785146951675415,1.1397620769285195,0.12307238578796387,168.92814682443517,0.78857,13.69188666343689,1053,106,0.008487374,0.7885615,80.13269919953973,46.27667236328125,12.367885112762451,73.26582248730129,0.0014346356,102.73467479540824,116.26425912404291,0.6438302993774414,334.19786377984076,0.0005,1.444115400314331,913,10.028137683868408,4958.7154178619385
-1.001549e-09,328.59683036357933,43.79151773452759,34560000,3.2694265842437744,30.326205816433333,1.7728097438812256,255.19216409694232,44.510418176651,4.783971511922827,0.09699797630310059,186.15712008731347,0.7863835,13.71005392074585,1068,107,0.006950453,0.7862969,84.29291801669446,46.33092951774597,12.605631351470947,58.15437007704007,-0.0013808232,85.54763807250939,117.05943661216989,0.6001029014587402,336.0297972914554,0.0005,1.7730247974395752,875,9.711004734039307,5005.053455114365
1.9318465e-09,337.0697375609813,44.179988861083984,34880000,3.3466944694519043,31.231245186737958,1.687356948852539,259.8278145979825,45.13941502571106,4.3852231997719535,0.2000269889831543,188.5591109786337,0.7843851,13.72038197517395,1015,108,0.0055094445,0.78462195,85.10893284040017,46.85917067527771,12.718353271484375,46.32359961975604,-0.0015307099,79.7318263643543,116.11856801543658,0.7070837020874023,335.34939236190786,0.0005,1.6874854564666748,863,9.827897787094116,5051.919090509415
1.1871648e-11,354.93554587874917,44.805262327194214,35200000,3.594449520111084,35.36313745592604,1.6327195167541504,260.22351771906085,45.637805461883545,-0.43595069229516525,0.12986969947814941,183.42903865169095,0.7824261,14.047351360321045,1024,109,0.005173569,0.7824553,83.6271419962951,47.308780670166016,12.86377477645874,29.4743673832451,-0.0020192028,83.46024119015304,116.91040464456236,0.676093339920044,338.23876350619645,0.0005,1.6328647136688232,874,9.68253493309021,5099.234425067902
4.2946172e-10,347.09617148480714,45.23034119606018,35520000,3.4429924488067627,39.11635698068942,1.3113994598388672,260.1155011912467,45.89893579483032,14.319248699477445,0.08040332794189453,184.7707283007633,0.780129,13.872740983963013,955,110,0.0054032304,0.77994525,84.37337656136802,47.247578382492065,12.58142638206482,33.200771770338704,-0.0014566777,78.10071257075026,113.61864417639217,0.5658504962921143,343.40439685040695,0.0005,1.3115277290344238,875,10.566846370697021,5146.49067568779
2.4657179e-09,348.48343666379276,43.76033115386963,35840000,3.7310850620269775,37.994893639551606,1.751600742340088,260.37485872308633,44.51551103591919,0.42232044015882786,0.08703994750976562,184.14098364644465,0.77828133,13.99709153175354,1037,111,0.0054319673,0.77830875,83.42684739461234,46.297253131866455,11.963210582733154,17.648985662452283,-0.0024749676,85.76683702846498,117.11632295808182,0.6437859535217285,345.1419385806224,0.0005,1.7517313957214355,868,9.488807201385498,5192.792106628418
1.6834472e-09,346.8011432401845,45.01793313026428,36160000,3.5808799266815186,42.347682500955244,1.7117254734039307,259.40193207251923,45.83280920982361,-0.8348128203299106,0.09433269500732422,180.60861695219143,0.77684486,14.16947627067566,1026,112,0.0070481524,0.7768302,82.65562690337846,47.591657876968384,12.69790005683899,37.64278849991371,-0.0021635476,87.13770282371125,116.41103400873472,0.6942439079284668,339.6969739286417,0.0005,1.7118823528289795,876,9.94319486618042,5240.387813568115
-2.804073e-09,349.5971313232142,45.20403265953064,36480000,3.4191341400146484,39.51081890692287,1.6503572463989258,266.14287313856585,46.11280107498169,0.44349499180993535,0.1108856201171875,186.7237352348514,0.77563226,14.407399892807007,1007,113,0.0048575215,0.7760233,84.62710410189615,47.82586455345154,12.600109338760376,0.14569744263954565,-0.0018464116,89.53992076762522,117.71163088537213,0.7736608982086182,347.8127442354895,0.0005,1.6504809856414795,875,10.151309490203857,5288.22003531456
1.0417291e-09,382.8955745817072,45.82763075828552,36800000,3.2423207759857178,35.25070386882441,1.6296584606170654,265.85660821437807,46.725834131240845,-9.996913683648378,0.12169408798217773,181.93012745375597,0.77433294,13.994099855422974,969,114,0.005203292,0.7741057,83.66437878173679,48.398653745651245,13.238164901733398,18.06858259581799,-0.0011289,89.74724488778197,116.40213002751486,0.7507956027984619,356.2098613702094,0.0005,1.6297886371612549,874,10.735358953475952,5336.623682022095
2.1820887e-09,358.8596992431579,45.369563579559326,37120000,3.2166261672973633,35.12823396689959,1.2948155403137207,264.2295656091816,46.17081665992737,0.5940714900665187,0.11978507041931152,179.41047670983204,0.7730026,13.629966259002686,988,115,0.0046754386,0.77299225,83.11614025809538,47.53173208236694,13.119436025619507,47.04230072620614,-0.002027385,86.1723761070967,116.55527153094049,0.6570549011230469,342.17391793940646,0.0005,1.2949788570404053,884,10.802071571350098,5384.158925294876
-2.481638e-09,371.8840438177534,44.865944623947144,37440000,3.2106337547302246,42.1732835663667,1.5478479862213135,266.5253038382855,45.69586443901062,-10.095928012890928,0.09080982208251953,182.66514485217397,0.77163535,13.704533100128174,1020,116,0.0067791464,0.7719387,83.43937209780205,47.301105976104736,13.184157133102417,13.009223723182238,-0.0017468387,88.95408523963049,118.61210203992368,0.7182743549346924,358.60093140609325,0.0005,1.5479950904846191,885,9.921352863311768,5431.466547012329
1.0129766e-09,371.69255692823396,45.25214624404907,37760000,3.375014543533325,35.278493841811134,1.5950968265533447,265.45707318497125,46.18905735015869,-1.2985029539523718,0.15306997299194336,178.09842116708458,0.7699779,13.494311809539795,968,117,0.0071075214,0.7699127,82.96218782828784,47.844719648361206,13.644554138183594,-23.753423506444726,-0.0023892692,86.942120382702,116.29682787492162,0.746690034866333,349.4568944622465,0.0005,1.5952253341674805,877,10.012922525405884,5479.316287994385
-1.4242657e-09,371.0600006022156,45.66791248321533,38080000,3.553431987762451,44.26882061402152,1.6013448238372803,261.18495120606275,46.47000002861023,-5.942760501461089,0.11581611633300781,187.7554649713854,0.7675728,14.042998790740967,946,118,0.006159828,0.76764184,85.40307327922422,48.119619369506836,12.911365509033203,53.822915463795155,-0.001265894,83.30628493185978,113.80211491732673,0.6594359874725342,352.3225215418514,0.0005,1.6014845371246338,870,10.300523281097412,5527.439967632294
-1.6347286e-09,401.5486146817606,45.240569829940796,38400000,3.58335542678833,41.39857369929234,1.5791187286376953,268.19937768198986,46.186665058135986,1.4044742590135637,0.10723257064819336,179.4542926385356,0.76584953,14.240554094314575,987,119,0.005776035,0.7659493,82.43165145084964,47.80113339424133,13.105652093887329,36.381159302416215,-0.0014138884,87.56042990148248,118.3389431733083,0.8150629997253418,375.06814559969894,0.0005,1.579268217086792,877,9.493642807006836,5575.250783205032
2.322963e-11,399.0424023035539,45.674731492996216,38720000,3.656460762023926,52.446272066630065,1.703331470489502,262.257739358413,46.489052534103394,-12.03055889419721,0.1055152416229248,181.037509193529,0.7645818,14.361307144165039,974,120,0.010762875,0.7645552,83.03327837411592,48.21969795227051,12.723804235458374,-0.03894122356553886,0.007373003,88.0139703221974,114.91869129379805,0.6810052394866943,375.67452123999567,0.0005,1.7034733295440674,870,10.298773288726807,5623.475118160248
1.6059865e-09,435.236793336092,46.38194966316223,39040000,3.61263370513916,50.256001719296414,1.632939100265503,265.0138607252119,47.250181913375854,-3.62659174961749,0.10127043724060059,184.28841236772817,0.76387995,13.857288837432861,971,121,0.0072408444,0.76395214,83.40560478452741,48.95602488517761,13.576923131942749,68.62918130159517,0.0049234033,78.75411105698926,116.2395747780768,0.742978572845459,368.45157501047254,0.0005,1.6330828666687012,858,10.583747386932373,5672.44705748558
-1.5983762e-09,409.24034324892307,45.688369035720825,39360000,3.2884273529052734,46.3550160772288,1.6134073734283447,271.5133620514115,46.46580266952515,-6.858431294165143,0.11959719657897949,190.17780611399098,0.76304036,13.666656732559204,933,122,0.0076748566,0.7631002,85.50043373228328,48.133320569992065,13.792661666870117,71.8688623982372,0.0039218008,77.1953121246148,116.69435872887755,0.6331863403320312,359.88651263800875,0.0005,1.61354660987854,860,10.270534753799438,5720.583606481552
2.4546452e-09,403.02604648014034,45.594496726989746,39680000,3.2723240852355957,35.65391617805839,1.683347463607788,269.62619930892686,46.36166572570801,-27.129481695608103,0.08585858345031738,183.6388481172086,0.7626209,13.836637735366821,976,123,0.004123217,0.76262456,83.99115693536902,48.10432553291321,13.244348287582397,82.4245559984435,-0.0015518214,83.61811839532669,119.1524311780726,0.6556682586669922,357.75812909283076,0.0005,1.683488130569458,872,10.552538633346558,5768.693073511124
-3.3492348e-10,390.2857566501294,46.19261312484741,40000000,3.27709698677063,49.73556896276981,1.5331518650054932,265.8597530740943,47.09154462814331,-3.882313768620832,0.13243722915649414,180.53968231182992,0.7622712,13.942510604858398,966,124,0.005964211,0.7623155,83.1520245954891,48.681432008743286,13.635410070419312,64.77977380482531,-0.00075221946,86.19718124967055,116.64752465933489,0.7194156646728516,389.04344119305927,0.0005,1.5333290100097656,878,10.6851224899292,5817.380108118057
-1.6040858e-09,408.95068396710974,45.01246166229248,40320000,3.5965116024017334,49.01445650289901,1.410020351409912,267.7024678085323,45.95064949989319,-17.934161179350713,0.10525202751159668,189.09972870122672,0.7614841,14.526457071304321,982,125,0.0053564645,0.76157194,85.00832381161142,47.39073300361633,12.056390762329102,-14.576825639981088,-0.0018379949,87.4712917982897,117.58826302591372,0.80584716796875,384.43165447796497,0.0005,1.4101834297180176,860,10.135111331939697,5864.77713227272
-1.08919e-09,411.3309134293889,45.69221472740173,40640000,3.6834168434143066,55.11052187888172,1.7167155742645264,266.36166395428796,46.48623442649841,-9.954769657995392,0.09427022933959961,179.7479768055677,0.7598715,14.37195611000061,957,126,0.0048519494,0.7600161,82.23353662263914,48.24287700653076,12.953053712844849,-7.060567693432742,-0.001939658,87.84134056451241,116.38671161879435,0.6732692718505859,366.8076065248092,0.0005,1.7168447971343994,856,10.029117107391357,5913.024396419525
1.8289578e-10,400.54742650028857,47.313517570495605,40960000,4.163773059844971,42.16211848339567,1.6764390468597412,270.4913290857539,48.08361506462097,-16.989768583655813,0.10920238494873047,191.2152508996071,0.75764436,14.31118893623352,931,127,0.0058664954,0.75775665,85.9629412317997,49.80919361114502,13.614904880523682,39.346680307318124,-0.0012498768,85.70784953646209,116.9039345209437,0.6394965648651123,373.5120706145419,0.0005,1.6765856742858887,850,10.50106692314148,5962.838433980942
1.6293271e-10,404.41024593251865,46.86800217628479,41280000,3.3709540367126465,50.33472128053457,1.8399736881256104,274.3774342876066,47.690818786621094,-17.7353657483909,0.10814118385314941,188.7036366460062,0.7555415,14.589734315872192,969,128,0.0046035517,0.75581986,84.74861678848993,49.565664768218994,13.39192533493042,4.066587902647019,-0.0019719845,85.20775154121952,118.87615663673213,0.6879680156707764,414.66089165924114,0.0005,1.8401167392730713,849,10.728667497634888,6012.408560037613
-2.9473401e-09,409.7602318236029,46.50607657432556,41600000,3.4334213733673096,39.974970663924914,1.489781379699707,270.82509843546524,47.25675892829895,-13.221220318259679,0.09153366088867188,196.11983137879594,0.7531729,14.165504455566406,933,129,0.0043074405,0.75314397,87.39479199063025,48.81431269645691,13.154869556427002,50.734110506166445,-0.0015177864,79.04737550091356,117.90366510684258,0.6353073120117188,380.5168764176906,0.0005,1.4899497032165527,849,10.99192762374878,6061.2279443740845
-2.0151348e-11,410.2607484291458,46.21945333480835,41920000,3.298166275024414,42.98457696861728,1.8132154941558838,269.3496366234995,47.0817973613739,-16.061697137252533,0.1351451873779297,189.96600159400194,0.7510282,14.114650011062622,941,130,0.0063265227,0.75084335,85.43642872119914,48.92850613594055,13.445442914962769,41.143334722625575,-0.0018330581,88.26260463629347,116.62804797532137,0.7036762237548828,390.31612374886254,0.0005,1.813375473022461,853,10.655014514923096,6110.168563604355
-4.2631604e-10,406.6512145757169,45.22826910018921,42240000,3.423640251159668,52.983014668886476,1.542170524597168,270.87152957024006,46.028125047683716,-25.15913985923105,0.1263887882232666,185.58744842388214,0.7486257,14.328863620758057,1009,131,0.0070152506,0.7488455,83.94144799385415,47.60245180130005,12.676543712615967,-22.652467371683922,-0.000591558,90.80880822687259,120.17699918279632,0.6458723545074463,426.348888317647,0.0005,1.5423266887664795,861,10.051090240478516,6157.776491880417
-1.9379427e-09,415.2314618052323,46.547857999801636,42560000,3.098947286605835,41.85175723717279,1.508857250213623,275.5899864970075,47.29948902130127,6.169012867642466,0.12044024467468262,195.17810149188406,0.74648213,15.1887366771698,954,132,0.0039612795,0.74661636,87.09540696441694,48.85577917098999,13.402702808380127,-0.19898746773303988,-0.0016688379,80.35839958955346,120.43342002870509,0.607558012008667,404.5744993025373,0.0005,1.5090069770812988,852,10.16917610168457,6206.635684967041
3.625788e-10,407.51276705583183,46.8130304813385,42880000,3.6112210750579834,43.696972130581855,1.5110485553741455,271.5726725992147,47.59817051887512,-30.992375220794436,0.11638617515563965,194.7412132535853,0.74500114,14.829445123672485,940,133,0.005822456,0.74470043,86.91864547916505,49.17485857009888,12.957844018936157,27.863242554127737,-0.0010739759,78.8976074462943,117.94563685213198,0.6464159488677979,381.3578655326228,0.0005,1.5113797187805176,851,10.5672447681427,6255.816592693329
-1.0649643e-09,421.0049568125909,47.32175064086914,43200000,3.3523340225219727,50.056385438706435,1.6247620582580566,276.79071240526724,48.19036889076233,-4.112670525166341,0.11285662651062012,188.11278274887366,0.74393535,14.636699676513672,965,134,0.005723252,0.7440314,84.43345367485259,49.873780965805054,13.512255191802979,72.34652276073295,-0.0017806751,77.7428245691355,119.8820725039661,0.7299273014068604,388.42354385064687,0.0005,1.624924659729004,851,11.03433895111084,6305.695034980774
4.81721e-10,438.081586110824,47.07377791404724,43520000,3.511584520339966,57.31464905891953,1.5552585124969482,269.109597003629,47.86509346961975,7.741745999930024,0.11778712272644043,186.13702766587667,0.7428138,14.532949686050415,928,135,0.003965047,0.7428281,83.71785089912976,49.48094987869263,13.728739738464355,66.29570892326643,-0.0019011133,72.25132046583325,115.48242767786122,0.650564432144165,380.4288095760598,0.0005,1.5553772449493408,848,10.646998643875122,6355.181927680969
-3.483965e-10,405.19197315173403,47.38163924217224,43840000,3.4225945472717285,43.48266910910022,1.5406765937805176,271.0882926306717,48.09897017478943,-25.878906833904935,0.08428502082824707,203.50931381833846,0.7415281,14.069291114807129,926,136,0.005955971,0.74136466,89.66952107952642,49.67783808708191,14.124149560928345,72.42590697104671,-0.0012570109,74.63321923544387,117.74207624770993,0.6102979183197021,403.87294196301895,0.0005,1.5408265590667725,848,11.000654697418213,6404.863812685013
-4.8488863e-10,414.2981486471865,46.80527305603027,44160000,3.2884180545806885,57.84539390390017,1.56357741355896,273.6851396059861,47.60762619972229,-3.4831982727462325,0.11765384674072266,186.25843815986426,0.7407437,14.485421180725098,933,137,0.004907412,0.74071074,83.61869134565436,49.22638416290283,13.444401264190674,61.342371502844934,-0.0019042095,71.45346364502099,117.93730661828266,0.6576273441314697,393.55246631835826,0.0005,1.563713788986206,843,11.096132516860962,6454.1022226810455
1.6989773e-09,416.6203113030583,47.442997455596924,44480000,3.7364819049835205,51.343098539520064,1.8408820629119873,275.4944482307473,48.19632172584534,25.732338821181276,0.11126828193664551,194.76262171047932,0.74000835,14.670713424682617,924,138,0.003612259,0.7400306,86.71844540825354,50.10424447059631,13.540969133377075,97.24639722790674,-0.0013098341,72.90685918187174,118.08888017499942,0.6204664707183838,361.4182512349797,0.0005,1.8410353660583496,853,10.522515296936035,6504.209994316101
-5.278246e-10,421.15473466947043,46.69797921180725,44800000,3.4876410961151123,53.01532192088133,1.6016197204589844,269.56408502913206,47.45538902282715,11.027021893152519,0.08672881126403809,197.35557282946453,0.7390498,14.216572761535645,926,139,0.0043663755,0.73887324,87.54966762288193,49.12155270576477,13.582723617553711,76.44281826616954,-0.0018126153,72.85595274542746,117.27507670176452,0.6468894481658936,362.2266746285614,0.0005,1.6017506122589111,850,10.570938348770142,6553.3355758190155
4.0548304e-10,437.2962390374756,47.21660256385803,45120000,3.824190855026245,51.90393267486809,1.580061674118042,276.48657745475236,48.01509070396423,22.81997124873473,0.1193692684173584,188.78838026011505,0.7382338,14.199908971786499,934,140,0.005376423,0.7384446,84.66462686418777,49.63982129096985,13.626848697662354,33.79728956155241,-0.0012631495,73.52139316884633,119.24983418710782,0.6551682949066162,398.86988193073194,0.0005,1.5802078247070312,847,10.78610348701477,6602.980503559113
6.038028e-10,427.96734787557375,46.825740575790405,45440000,3.199373483657837,52.55433798717234,1.5290858745574951,283.8337505086669,47.642472982406616,-4.562555720689887,0.11564993858337402,185.99955640359067,0.7372981,14.376534461975098,946,141,0.007889613,0.73740387,83.4939255771963,49.220510721206665,13.671756982803345,78.46705062892086,0.009418373,75.309562072052,122.21066226723862,0.6767575740814209,376.466728582356,0.0005,1.529228925704956,846,10.695266485214233,6652.207342386246
2.668639e-09,421.1242506840043,47.21135878562927,45760000,3.240487813949585,58.45977106861315,1.3553524017333984,266.8873352734952,47.972543239593506,-6.8016415202578315,0.08940482139587402,196.20478304204954,0.73583686,14.146491765975952,904,142,0.011298323,0.73569614,86.80027496688294,49.382648229599,13.904326677322388,73.7513116398349,0.009762806,70.32725453342204,114.68060945490741,0.6504390239715576,359.89231853476315,0.0005,1.355501413345337,836,11.152784585952759,6701.595803260803
1.6408819e-09,434.0089512776388,46.19721603393555,46080000,3.561328887939453,64.48183685120982,1.6530840396881104,258.81677618521695,47.08697557449341,44.74786046170477,0.22745466232299805,181.5165847781102,0.7340629,14.116309881210327,913,143,0.006099275,0.7341868,82.46518994700071,48.795870542526245,13.394447565078735,80.32334645758976,-0.0006750148,76.62029261116086,112.38901603770071,0.6420178413391113,390.42038274709915,0.0005,1.6535406112670898,852,10.447195529937744,6750.3973932266235
4.7134774e-10,430.2446188538458,46.463488817214966,46400000,3.70219087600708,71.66943850737992,1.674710988998413,260.21260782754825,47.31752252578735,22.596449510877783,0.0997629165649414,179.07699629141845,0.73244303,14.49349856376648,902,144,0.004114184,0.73248416,80.68101317648777,49.04625582695007,12.995968580245972,71.52456139121803,-0.0018546627,74.29767008959045,111.96577669486562,0.7278788089752197,386.0755408591123,0.0005,1.6750743389129639,832,10.579089641571045,6799.467997074127
-2.390744e-10,420.0147877749403,48.343039989471436,46720000,3.547253370285034,61.67829851395556,1.8380100727081299,253.53810587725334,49.19131112098694,11.8901694081056,0.1419510841369629,195.04347581402945,0.7313461,14.86267900466919,893,145,0.005190006,0.73127925,85.87780236707027,51.09932065010071,13.961093664169312,75.35053106513399,-0.0018295003,72.34794584767653,109.81370095714269,0.6794161796569824,391.6764137691514,0.0005,1.8381505012512207,829,11.28791093826294,6850.577628135681
5.0409454e-11,451.9033384591162,46.835886001586914,47040000,3.4421470165252686,59.65676104570975,1.5983788967132568,276.9139177467257,47.681211948394775,-9.124846353118766,0.16513323783874512,189.8404099871996,0.7305316,14.643401384353638,933,146,0.0037313818,0.7304468,83.93640566715742,49.31759524345398,13.61860203742981,54.45640555232161,-0.0014959485,73.24458214379861,118.49099491038669,0.6557250022888184,383.6331533451451,0.0005,1.598506212234497,826,10.496112823486328,6899.907635450363
2.4769573e-10,427.9895620199955,46.39979863166809,47360000,3.6081783771514893,44.820593573405965,1.616542100906372,283.29371045723065,47.22407245635986,-13.107050931386906,0.1024637222290039,200.36928505548062,0.7301557,13.584316492080688,929,147,0.0055813333,0.7301025,88.04113156541237,48.871328830718994,13.447898149490356,79.5026752278597,-0.0015704776,77.28845917360509,121.83191647618766,0.6976809501647949,402.69685712505594,0.0005,1.6166703701019287,825,11.158138751983643,6948.784108877182
4.1685824e-10,421.452587376917,46.93847370147705,47680000,3.351909637451172,57.23069346289939,1.4377691745758057,275.0710997090158,47.74237632751465,-30.592723735699884,0.12650299072265625,183.38551831945887,0.729671,14.284112453460693,950,148,0.0024623666,0.72962296,81.89876010447543,49.23810887336731,13.440974712371826,5.639093282160587,-0.0014168337,79.83969110352609,118.57031321069576,0.654954195022583,397.52549091580755,0.0005,1.4381160736083984,832,11.102080821990967,6998.026987075806
1.8047304e-09,426.4070059287156,46.06530451774597,48000000,3.595957040786743,52.491090634603,1.6008989810943604,278.2381542986994,46.98546361923218,-11.029661480243412,0.13098740577697754,182.53782357701894,0.7289301,14.249118566513062,947,149,0.0032632216,0.7289417,82.15545041009703,48.65521788597107,13.02829122543335,88.043221278668,-0.0019248619,79.61086506191778,119.82629411493842,0.7623226642608643,387.1510698448922,0.0005,1.6010146141052246,831,10.528261661529541,7046.687521696091
-9.374852e-10,439.2072518302004,46.833956241607666,48320000,3.8174760341644287,56.0288857884728,1.568739652633667,269.3279132446536,47.633376359939575,-8.157740651824403,0.11884164810180664,199.13185146468373,0.72840893,14.363448858261108,948,150,0.0038439415,0.72839034,87.6795478659991,49.265042781829834,13.287472248077393,54.441590399750694,-0.0018273853,80.75408237683178,118.45955548514661,0.6572062969207764,385.91704305072057,0.0005,1.5688633918762207,833,10.542851448059082,7095.956554412842
2.0567676e-09,439.66363159609983,47.07240390777588,48640000,3.7130045890808105,66.09953950685852,1.6488878726959229,259.32764188465427,47.84172224998474,1.0919264883045972,0.09044933319091797,195.0035321922648,0.7279603,15.032048463821411,929,151,0.0034715093,0.72788197,86.32115699529898,49.552422761917114,13.229281663894653,-27.726850304501035,-0.0020544452,80.9451594701894,113.85158303277304,0.6526265144348145,404.46274761235355,0.0005,1.6490519046783447,831,10.559460163116455,7145.520201206207
9.0848384e-10,436.9002534241978,46.78640079498291,48960000,3.8466455936431885,47.121307193262965,1.459890365600586,278.07690064402027,47.58692908287048,-21.503532731078447,0.1171104907989502,195.89852567721707,0.72739923,14.266236782073975,964,152,0.004219931,0.72732747,86.16756738458862,49.08868670463562,13.370922565460205,35.06912262152157,-0.0019053293,81.53276978362845,121.50682816892682,0.6591842174530029,417.86114946921344,0.0005,1.460231065750122,829,10.672904968261719,7194.622734308243
-8.082499e-10,437.2838247624725,46.398807764053345,49280000,3.3257899284362793,63.699124486410994,1.2716145515441895,271.93404983670854,47.197833776474,-12.946368530175388,0.10416030883789062,180.23205644543134,0.7268678,14.24502444267273,932,153,0.0036832665,0.726934,81.44356477176164,48.523927450180054,13.466917753219604,79.8700015817532,-0.0013762006,81.94508763813162,117.51982012205539,0.669776439666748,394.6351657001192,0.0005,1.2717790603637695,835,10.629565477371216,7243.153386354446
-2.1984678e-10,434.3894744788234,46.24889826774597,49600000,3.2456812858581543,51.50465508744953,1.7497310638427734,273.36512634002105,47.094056844711304,-14.570183294952598,0.11307954788208008,195.38555535475228,0.72622126,14.158963680267334,951,154,0.006629956,0.7262863,86.71054193954481,48.90114498138428,13.347621440887451,27.96826521726879,0.0035778603,83.99853758990761,120.26521409529613,0.7096800804138184,409.90419051967643,0.0005,1.7498736381530762,833,10.719388484954834,7292.0586268901825
-1.5750917e-09,439.2587764066335,46.923670053482056,49920000,3.4980125427246094,59.40517111303473,1.5794405937194824,273.31714132835697,47.75407099723816,-6.893321549744715,0.1254744529724121,191.8929870039466,0.7251689,14.965906381607056,930,155,0.0029771663,0.72514325,85.52818046014309,49.369235038757324,13.676200151443481,2.9900967675940553,0.00060537946,82.30369046387605,118.5432127782258,0.6833987236022949,406.03696694156434,0.0005,1.5795958042144775,836,10.086419820785522,7341.434749364853
-7.266423e-11,452.23184535732196,46.08045959472656,50240000,3.556492328643799,63.49826611680821,1.7664825916290283,273.092227941063,46.89125084877014,-12.954759200252393,0.11304020881652832,188.3714520139199,0.72363544,14.741319417953491,936,156,0.004513734,0.72365516,83.6570064720092,48.70979452133179,13.110396146774292,9.145773953510725,-0.0017543747,79.60068952080792,118.3228418336562,0.6748547554016113,406.98774224846846,0.0005,1.7666370868682861,829,10.202808141708374,7390.149391889572
1.0092582e-09,433.6151278967447,47.23275899887085,50560000,3.7094976902008057,63.779591000034316,1.5098044872283936,275.46104193510905,48.04520773887634,-18.24249796278277,0.1135106086730957,182.33384415277257,0.7224155,14.689751148223877,944,157,0.0025282868,0.7224333,81.84202158644524,49.60012173652649,13.632007360458374,-15.083776307478223,-0.0021747537,78.1344740121697,119.30831851827003,0.6752493381500244,405.3340026594827,0.0005,1.509932279586792,832,10.435836791992188,7439.753521680832
1.7160497e-09,426.7523945788674,46.825342655181885,50880000,3.3697221279144287,62.14257982953016,1.6524810791015625,275.2013715019864,47.611857891082764,-11.002090430320274,0.12504029273986816,189.88746948255175,0.7209658,14.708261251449585,927,158,0.006012559,0.7210201,83.97068500360764,49.31464385986328,13.267478704452515,54.13368417881582,-0.001159429,79.25391675024898,119.45601411366381,0.6376593112945557,428.49682697844605,0.0005,1.652618169784546,829,10.768783330917358,7489.071910858154
1.0643242e-09,440.343828347811,44.943373918533325,51200000,3.2041049003601074,58.47031038890291,1.501950740814209,282.42295984410293,45.63073372840881,-9.894806528347848,0.09193921089172363,193.6607255445419,0.7194371,14.798121452331543,921,159,0.0040287343,0.71937746,85.27633392457105,47.19140863418579,12.505069732666016,70.84494957510587,-0.0017492161,74.04856683489214,121.482784475899,0.5750303268432617,389.0843619879866,0.0005,1.50209379196167,818,10.124139785766602,7536.267580032349
6.9292216e-10,422.56034640699545,42.95033073425293,51520000,3.061905860900879,61.04446505561112,1.3473424911499023,281.2380998932812,43.7272675037384,-18.09946616437592,0.09237241744995117,185.06017474224683,0.71811885,13.081387281417847,903,160,0.0041278824,0.71820986,82.06639863963463,45.12412118911743,12.482399463653564,76.73575590435851,0.00062723504,75.66380287946613,118.90345682099979,0.6613645553588867,398.76518032713614,0.0005,1.347489833831787,825,10.043925523757935,7581.39669752121
-3.9463752e-10,452.33509282680944,42.20261073112488,51840000,3.319230079650879,58.66575636473415,1.6734976768493652,280.4366120361698,43.01602506637573,-10.469003305683204,0.10559368133544922,196.48212388011405,0.7168576,13.011345148086548,925,161,0.005008189,0.7167737,86.27316407737261,44.73847961425781,11.824395179748535,55.18621986497646,0.0034543215,80.35661930200597,120.8992990266207,0.6848340034484863,405.34998453504573,0.0005,1.6736228466033936,830,9.811079025268555,7626.140472412109
1.4022452e-09,436.21424176733007,41.87130331993103,52160000,3.1960320472717285,58.9337271224221,1.5900206565856934,274.90705430032773,42.59684419631958,-18.616655121208897,0.10363626480102539,188.59462552130105,0.7159859,13.394541263580322,948,162,0.0056911246,0.7158202,84.30081617352484,44.220104455947876,11.420958280563354,8.292271783707102,0.003720686,88.04615282617948,120.2336900219507,0.5951094627380371,411.43128273294224,0.0005,1.5901782512664795,843,9.518839120864868,7670.363935947418
-1.0741845e-09,458.81574296202535,41.395705461502075,52480000,3.3343465328216553,59.407375517851754,1.593177318572998,275.2291749494635,42.19529843330383,-27.073634891305034,0.1056976318359375,189.30216801612838,0.7151017,13.191221237182617,954,163,0.0050077974,0.7152039,83.96113755480262,43.824758768081665,10.995393514633179,36.4672705233618,-0.0018306444,96.4144569891857,119.61246498360636,0.66288161277771,411.49109477487974,0.0005,1.5933198928833008,844,9.604095458984375,7714.201691150665
-1.7176827e-09,453.16647617885576,42.704028844833374,52800000,3.3054893016815186,51.97101798474062,1.5162858963012695,275.78374730949315,43.41991925239563,-45.92203637462967,0.07529282569885254,192.97922267283332,0.7137164,12.866639137268066,966,164,0.003925109,0.7138343,85.85626782528082,44.981647968292236,11.911486148834229,-32.2630695620507,-0.0014244877,98.15532112967652,121.13519296161083,0.6197443008422852,421.65647287184186,0.0005,1.5164339542388916,842,10.288161277770996,7759.187083005905
3.4960604e-10,444.55968712768396,41.1750271320343,53120000,3.0424864292144775,54.52330251970802,1.548008680343628,281.74874462665906,41.92205238342285,-37.33401099248038,0.10213828086853027,189.0541869945797,0.7125727,12.969273805618286,991,165,0.0053730137,0.71230894,84.07816807061405,43.51681590080261,11.436104536056519,-9.199646596569215,-0.001256379,99.01415903967873,125.06134668030126,0.6228005886077881,442.5593290414026,0.0005,1.5481388568878174,837,9.513380765914917,7802.712109804153
8.4700585e-10,444.65974680570224,42.20869851112366,53440000,3.0672366619110107,58.102325083942105,1.6180636882781982,280.04958754927907,42.9459433555603,-42.2160090858411,0.1045985221862793,191.0265946807355,0.7112367,12.766757249832153,947,166,0.0051718703,0.7111749,85.07878119756236,44.59280300140381,12.238196611404419,11.298945573172915,-0.0012523454,99.28767764118503,122.03462278800076,0.6120977401733398,430.2981955631836,0.0005,1.6182069778442383,833,9.936089277267456,7847.308557271957
2.8900627e-11,466.3569133488119,41.79242396354675,53760000,3.0058631896972656,53.66555765574097,1.415158987045288,281.84433022844684,42.580740451812744,-26.244032566740994,0.10936307907104492,200.86230638291698,0.70957464,12.948091983795166,983,167,0.0028999057,0.709468,88.12048669601464,44.026390075683594,11.995502233505249,47.87097515187452,-0.0012900549,95.90777998285581,124.31259891540253,0.6550681591033936,410.68288479294444,0.0005,1.4153079986572266,836,9.412199020385742,7891.339677333832
-1.4971565e-09,462.7574511040173,41.36764049530029,54080000,3.4180963039398193,53.985082099712194,1.360705852508545,290.14347785674835,42.096916913986206,-42.61871308111457,0.10501527786254883,188.06684136790264,0.70789844,13.039377927780151,995,168,0.0034888766,0.7078721,83.72975634983769,43.50448679924011,11.51652717590332,-0.6714639842140417,0.0005723888,96.01127696125862,127.18297531469265,0.6040563583374023,408.57305141828175,0.0005,1.3608427047729492,838,9.118911266326904,7934.849129199982
-5.2923194e-10,449.84455378401594,42.58967661857605,54400000,3.3377203941345215,58.29572902174983,1.499197006225586,279.14645921466,43.305562257766724,-27.399429642509183,0.10055088996887207,189.4547310864262,0.7061156,13.323098421096802,956,169,0.0068836673,0.70604074,84.39914435951204,44.834678173065186,11.683125019073486,74.27337011562723,0.0059696045,92.22910718592111,121.67262641704616,0.5879504680633545,427.6482655957325,0.0005,1.4993412494659424,834,10.01277780532837,7979.688332557678
1.4523482e-10,451.5455237607783,42.557955741882324,54720000,3.312042474746704,57.21544641184279,1.6317968368530273,283.76991135764825,43.29384660720825,-35.39979161095272,0.08908390998840332,190.5594666551529,0.70417124,13.129178524017334,964,170,0.0026793776,0.70421773,84.51192578381736,44.96446204185486,12.101090908050537,35.45457510300496,-0.0010546625,90.44693261458953,123.43388038427759,0.6209373474121094,421.62908194892447,0.0005,1.631953239440918,836,9.72954511642456,8024.656083345413
1.3636544e-09,449.9158878988219,41.93264985084534,55040000,2.9689080715179443,68.8230370988802,1.5318868160247803,279.40854094100337,42.652260065078735,5.815288096506881,0.1051483154296875,189.73572337482588,0.7028461,12.980913162231445,930,171,0.0050369687,0.7028835,83.62318181632001,44.21687602996826,12.197446346282959,11.992553008908446,0.0023854778,85.36030210932616,120.51932968879635,0.5901422500610352,395.6976305425471,0.0005,1.5320062637329102,832,9.601551055908203,8068.877632856369
-5.961084e-10,441.1669379176812,42.14991521835327,55360000,3.0180535316467285,65.40511796074101,1.576941728591919,268.2235396823222,42.83448553085327,-33.65004980047366,0.10094022750854492,192.74518654724739,0.7015754,13.099847555160522,936,172,0.0020961952,0.7015763,84.653842102774,44.44224953651428,12.178905963897705,17.30859140129531,-0.0011962118,85.42454048580075,117.039338414629,0.5633993148803711,424.8907167918772,0.0005,1.5772526264190674,825,9.672527313232422,8113.324674367905
-6.122488e-10,440.51521767307815,42.51526999473572,55680000,3.0028955936431885,59.53638860446421,1.5135834217071533,273.44651948325793,43.27844452857971,-49.019754517435956,0.12461709976196289,195.37955770263696,0.69991535,12.94080924987793,924,173,0.0042236545,0.6996571,86.69853941241433,44.82588505744934,12.176074981689453,-7.2460259131990155,-0.00041948934,86.48355672270826,118.44701732460754,0.6172292232513428,408.74060057210727,0.0005,1.5137338638305664,825,10.152925252914429,8158.153966188431
2.4009478e-10,420.3092245935326,42.07519555091858,56000000,3.2222025394439697,53.758772786617676,1.6792192459106445,276.134443403682,42.7689995765686,-29.856797973723353,0.12508869171142578,197.757822531821,0.6985967,13.379977703094482,955,174,0.0033713698,0.6985119,86.77377215195112,44.49951195716858,11.745912551879883,72.80259803701865,-0.0016583254,85.25359172010394,121.57207788382883,0.5456254482269287,411.7537753878862,0.0005,1.6793861389160156,824,9.431477785110474,8202.659176111221
4.343014e-10,453.47334047073593,42.538878202438354,56320000,3.4072141647338867,61.637578571814714,1.5983304977416992,289.64822825253003,43.3076913356781,-21.60956130629407,0.10631465911865234,189.08928923252304,0.6978031,12.944007873535156,944,175,0.0042949663,0.6978786,83.62308011477262,44.946741580963135,11.90239953994751,81.43691124758158,-0.0019804346,87.68913292260876,124.51084926571716,0.6412708759307861,417.97565964227414,0.0005,1.5984630584716797,833,9.81795334815979,8247.615947723389
-2.2786662e-12,450.5517282174126,42.32062268257141,56640000,2.9533605575561523,54.25010088222162,1.3533775806427002,277.04553773472946,43.04411268234253,-39.669702626184474,0.11011672019958496,188.30972045429704,0.696985,13.378888368606567,995,176,0.0026346294,0.6972445,84.09987628385376,44.428409576416016,12.121971607208252,72.0301704327856,-0.0018831323,94.10078972682592,123.36559425604001,0.5893974304199219,397.6570467264553,0.0005,1.3534932136535645,837,9.590785026550293,8292.055810451508
1.8518402e-09,458.7108290202233,42.470682859420776,56960000,3.403404712677002,58.05241031112877,1.5399284362792969,282.5389175486564,43.28104209899902,-21.679485847357586,0.10559725761413574,197.86071143237237,0.6961196,13.020410776138306,952,177,0.0037007625,0.6961532,87.67700223944348,44.85004544258118,11.719033479690552,-2.3587441196850962,-0.0016477745,90.44136273184823,123.61015125382963,0.683542013168335,427.5347866513454,0.0005,1.5400958061218262,839,9.96213173866272,8336.909385919571
4.3599827e-10,455.63274517873236,41.094223976135254,57280000,2.9029483795166016,70.56792776873736,1.498932123184204,269.1658322754407,41.81430268287659,-21.90701609429485,0.11990833282470703,192.22412066471284,0.69474,12.398109674453735,970,178,0.004687936,0.69470614,85.03986079927387,43.356953620910645,11.84269094467163,-38.23956728756036,-0.0019542184,87.92805473293059,119.38679989056929,0.5794076919555664,421.0094997987427,0.0005,1.4990899562835693,839,9.698657035827637,8380.272456407547
-1.1412726e-09,446.4737436388145,41.87324285507202,57600000,3.179236888885498,55.0905103427965,1.4619863033294678,280.2315869806066,42.685505628585815,-28.637489465753234,0.12061619758605957,192.6371832012063,0.6932281,12.631553411483765,938,179,0.0032621487,0.6932798,86.178172909926,44.193645000457764,12.189342260360718,55.70447795380942,-0.0018457074,87.27265566049988,122.56613152462995,0.6652488708496094,397.66849983102685,0.0005,1.4621336460113525,838,9.474831342697144,8424.471304178238
5.013326e-10,468.9095404783078,42.03729438781738,57920000,3.189793348312378,61.38129180931777,1.5943636894226074,283.20866449720637,42.80248308181763,-60.48225515017567,0.1201019287109375,192.94214765765616,0.6921385,13.548445701599121,932,180,0.004992898,0.6919497,85.60600732030824,44.45027804374695,11.694788932800293,72.84444426106582,-0.0014758229,83.97074629637342,122.97623978738186,0.6214661598205566,410.56060666642713,0.0005,1.5945301055908203,834,9.387216091156006,8468.932944774628
-4.7661142e-11,460.36578576814077,42.59594941139221,58240000,3.569354295730591,63.05435269160954,1.7242369651794434,271.70191555917324,43.344990491867065,-44.28713728285668,0.1014559268951416,196.61040380423157,0.6906431,13.021987915039062,931,181,0.0027504498,0.69073504,86.33730200390137,45.12055826187134,12.181857585906982,14.518453132255992,-0.0014866098,81.78879838143334,118.9920814428721,0.6248483657836914,414.2459235540719,0.0005,1.724384069442749,821,9.666792154312134,8514.05969786644
-5.6608773e-10,456.035679571636,42.348756074905396,58560000,2.9507994651794434,61.61631857135794,1.4303526878356934,281.4849255930676,43.071858406066895,-43.793492955668576,0.09999322891235352,188.87241775155942,0.68884945,13.002464532852173,930,182,0.0027547549,0.6887882,83.59743381489741,44.53293251991272,12.317756175994873,81.93855705457909,-0.0016847119,81.90230864926411,121.23683828916498,0.6004555225372314,392.37898627137196,0.0005,1.4304754734039307,823,9.903074264526367,8558.600849151611
-2.7539637e-09,464.06236111158967,42.679558992385864,58880000,3.1738977432250977,73.9572892763774,1.4082865715026855,280.9650516738247,43.42098331451416,-46.209985680573084,0.11168098449707031,187.41398873950297,0.6870542,13.039690017700195,926,183,0.0036744028,0.68710333,82.26289603097884,44.86953568458557,11.982492208480835,64.29317558566449,-0.0014958916,79.62431928879914,120.32790843745632,0.6058864593505859,420.8029582387074,0.0005,1.40840744972229,821,10.223053693771362,8603.474888324738
-4.9679594e-10,451.71326771679037,42.95212435722351,59200000,3.111881971359253,63.95601956760709,1.5809273719787598,279.4096688837631,43.80783128738403,-15.567725936840814,0.21654367446899414,192.29699099256726,0.6860139,13.002884864807129,926,184,0.0028128575,0.6861054,84.88386624231686,45.420114517211914,12.468966722488403,1.1931715271248138,-0.0015777944,80.1877443523935,120.60675532702093,0.616724967956543,403.94406341934877,0.0005,1.5810723304748535,820,10.216819047927856,8648.89977478981
-9.54014e-10,457.48400886109863,42.121898889541626,59520000,3.356450319290161,51.980007828537765,1.1831717491149902,290.2590959828738,42.789578676223755,-27.45848037529613,0.10290193557739258,199.76510786142572,0.68478644,13.292736530303955,920,185,0.0034381268,0.68477464,88.11243105621358,44.0207040309906,11.486342906951904,100.95408804956098,-0.0014765179,82.81958882053631,124.77213567171806,0.5420286655426025,409.32382095886334,0.0005,1.1833305358886719,819,9.648595809936523,8692.925775051117
5.4522487e-10,447.73771699781605,42.74669075012207,59840000,3.251596450805664,59.9324628171967,1.8165109157562256,281.9077039979271,43.48700428009033,-26.690647341016682,0.08684778213500977,199.2423978565587,0.68338615,13.60197901725769,937,186,0.0027196463,0.68353534,87.20544035037138,45.33303952217102,11.87501311302185,66.9101341296961,-0.001741028,84.90756761992525,122.6899112899428,0.6292974948883057,401.24865903892805,0.0005,1.816633701324463,821,9.736052989959717,8738.263600111008
-2.489083e-10,444.95797815633637,41.837676763534546,60160000,3.2544846534729004,63.03127873201681,1.5460717678070068,280.3030992038178,42.67323970794678,-47.000785563372986,0.22130942344665527,191.91139171904672,0.6824019,12.807572364807129,959,187,0.004121782,0.6823753,84.81120082779739,44.26726317405701,12.017807722091675,-4.810801960407765,-0.0015425408,92.7859547696183,123.45303187454752,0.5871760845184326,407.49918395281736,0.0005,1.5462145805358887,830,9.555184125900269,8782.536892175674
1.1936225e-09,474.6949818693336,42.787482500076294,60480000,3.0202534198760986,53.8831372559295,1.5860888957977295,281.5583298895754,43.529662132263184,-66.08594209013856,0.11820864677429199,195.94624725115787,0.6819197,13.054726362228394,947,188,0.003597644,0.6817816,86.6700435702268,45.14958190917969,12.22228479385376,-12.222073979255578,-0.0019230692,93.12300725908987,123.54042688888299,0.6035723686218262,406.0349018926561,0.0005,1.5862517356872559,832,10.220080614089966,8827.692600488663
3.0038455e-10,448.336043007688,42.31379318237305,60800000,3.5334267616271973,45.96523866924161,1.5820040702819824,285.15365006931063,43.12690305709839,-47.88000513210238,0.12630915641784668,194.56154909294517,0.6812677,12.9622642993927,990,189,0.0033794832,0.6812217,86.8725468970213,44.74615478515625,11.877366542816162,28.863140211410908,-0.001620747,95.46221864319179,127.51832609738608,0.6595184803009033,439.8570984631959,0.0005,1.5821623802185059,838,9.622023582458496,8872.44285273552
2.5651295e-10,464.8499432753718,41.32576608657837,61120000,3.0936615467071533,61.27769294943116,1.4747514724731445,290.97805805957444,42.069348096847534,-29.22617802170317,0.1013340950012207,191.33170738142937,0.68093556,12.847297430038452,971,190,0.005002295,0.6809192,84.99003494944907,43.59181332588196,11.55953335762024,-10.57459532069743,-0.0017399639,90.21292701018898,127.66891495459062,0.6182982921600342,408.7858145876103,0.0005,1.474888801574707,833,9.455048561096191,8916.040848016739
-5.386258e-10,494.00081717283075,41.551416873931885,61440000,3.280763864517212,63.0526285237496,1.6564466953277588,282.25542747540055,42.39127230644226,-31.118860547409668,0.12242603302001953,189.1434758748554,0.6803187,13.262387037277222,959,191,0.0035393643,0.6802871,83.58483437829042,44.1161949634552,11.367374658584595,1.3267714562793027,-0.001175767,87.15525116415462,123.23308880308758,0.6932582855224609,434.5935013227307,0.0005,1.6565759181976318,833,9.184458494186401,8960.160376548767
-1.9776039e-10,469.09441549425424,42.062607288360596,61760000,3.4530508518218994,58.313736707957084,1.6801238059997559,293.7692065982178,42.80241084098816,-22.264335410606694,0.11254382133483887,188.06548471010547,0.6799224,12.922468185424805,944,192,0.0030193687,0.67997366,83.26368730496897,44.54235649108887,12.032620191574097,88.32807354045923,-0.0014156317,85.18490269959102,126.86612986685711,0.6046810150146484,408.9809556459896,0.0005,1.6804633140563965,823,9.480420589447021,9004.707735538483
1.129956e-09,460.069673655119,41.75765371322632,62080000,3.3333640098571777,62.35317112801575,1.6160659790039062,279.015924371003,42.516119718551636,-34.92881616191441,0.10488247871398926,190.52485506759967,0.67968696,12.33706784248352,969,193,0.002940081,0.6796214,84.90419511708976,44.16747212409973,11.987156867980957,49.60214048075944,-0.001834607,84.85330954936673,123.01505440492346,0.6301071643829346,411.80449814286703,0.0005,1.6161904335021973,832,9.730230569839478,9048.889664173126
-8.5372687e-10,456.45164220642727,42.09174370765686,62400000,3.071483612060547,67.57577153506641,1.5506870746612549,287.1345954499192,42.84568428993225,-36.598828805019615,0.10349655151367188,190.26313711917163,0.679555,12.665760517120361,938,194,0.0031473148,0.67948455,84.35260375659986,44.447877407073975,12.230613708496094,5.381040508869228,0.0013537258,87.45329682210021,124.32316431889662,0.6207313537597656,407.3882634014369,0.0005,1.5508251190185547,831,9.773545742034912,9093.342237949371
-1.095699e-09,466.20926047813157,41.92992186546326,62720000,2.9787373542785645,64.35706977917266,1.552720308303833,288.00568451759847,42.70026516914368,-38.89393782258471,0.10730099678039551,191.67329946295018,0.6792479,12.739463567733765,955,195,0.0064654173,0.679065,84.80610204836573,44.28438091278076,12.165097951889038,2.9888917862220294,0.0074977917,83.6129389036469,126.3652654134011,0.6359829902648926,437.61070819790604,0.0005,1.5528664588928223,830,9.761706352233887,9137.630085229874
-8.346771e-10,483.780769036366,40.83966112136841,63040000,3.2919387817382812,64.64590916222731,1.6345596313476562,289.75448621711536,41.589441776275635,-40.302216409099906,0.09574508666992188,187.53516322703334,0.6786181,12.868874788284302,979,196,0.015006346,0.67859733,82.62884075366296,43.26565337181091,11.142743825912476,84.65196627166192,0.037089758,83.13806053148264,126.61756213828457,0.6328132152557373,453.54982453386316,0.0005,1.6346931457519531,825,9.313819885253906,9180.905234336853
-7.646882e-10,451.1045665991847,41.7432587146759,63360000,3.306363344192505,56.41847438061114,1.5976057052612305,288.307965884468,42.420639753341675,-50.211027098988026,0.09323239326477051,209.34320946965897,0.6784791,12.8600492477417,938,197,0.02872693,0.6784385,91.61996051310258,44.05488920211792,11.67218804359436,134.94258751973044,0.022195471,76.01156049194829,127.01393152669063,0.5616261959075928,405.226220817652,0.0005,1.5977418422698975,820,9.622541189193726,9224.963800668716
-2.0341402e-09,469.6700413143109,42.30642247200012,63680000,3.414738416671753,65.88540897950028,1.5876774787902832,274.8097887040778,43.07988357543945,-8.301159762271778,0.10394835472106934,200.949073968635,0.67783,12.723606586456299,942,198,0.011603927,0.67770576,89.14988962633664,44.7159948348999,12.159311294555664,60.05718713349926,0.010391184,89.68884691604609,123.23614212880835,0.6481144428253174,322.3464402622916,0.0005,1.5877938270568848,843,9.839686870574951,9269.68652510643
7.7400325e-10,464.86523620858173,42.46278691291809,64000000,2.969095468521118,80.30396000584895,1.4709131717681885,256.1746342409355,43.210026264190674,27.99511231898682,0.11267280578613281,172.1696996623935,0.6767952,13.005901575088501,904,199,0.0049267253,0.6766884,79.0732454371824,44.730475664138794,12.198200464248657,54.35501359133111,-0.00015850645,97.18018437683212,113.81865415664659,0.6114590167999268,317.25933647507185,0.0005,1.4710533618927002,865,10.04989767074585,9314.420555114746
1.1154373e-09,459.6411216523238,42.72326731681824,64320000,2.9449191093444824,73.88068105689113,1.6530609130859375,268.0855205612932,43.45094347000122,27.679522785867363,0.1010441780090332,171.9209225526273,0.6757497,12.648614645004272,894,200,0.004123657,0.6756712,78.73823585634807,45.13600969314575,13.032141923904419,71.1995742804035,0.00036803272,98.01539943073661,115.50648606461544,0.5953562259674072,339.47332719008205,0.0005,1.653287649154663,860,9.7950439453125,9359.55977487564
2.1955849e-11,462.1640051315582,43.18284726142883,64640000,3.1706974506378174,75.83490588906196,1.5708999633789062,267.8868790500455,43.95243835449219,13.452456331268243,0.12682676315307617,182.42187382412968,0.6750328,12.430437326431274,901,201,0.0029230765,0.67500454,82.04774849387823,45.55376148223877,12.554286003112793,0.592618315633834,-0.0017599596,93.55234429508658,117.14457550444278,0.6197338104248047,403.79820149705876,0.0005,1.571033239364624,847,10.81974172592163,9405.11685705185
9.842502e-10,451.8958347082629,42.76622748374939,64960000,3.2986037731170654,68.74648155792538,1.578550100326538,260.8651123348515,43.499703884124756,0.3759047238438875,0.1073458194732666,193.33960829508038,0.67458004,13.14545464515686,909,202,0.0031728528,0.674535,86.43957970640389,45.12138295173645,12.490276098251343,20.034618292202914,-0.0011337942,94.50821993930025,115.51858940474807,0.601177453994751,409.2367217742173,0.0005,1.5787136554718018,849,9.497648000717163,9450.247773647308
-1.0996446e-09,454.9745601277166,43.661208629608154,65280000,3.2130393981933594,64.66409287813626,1.5250422954559326,282.3512814085508,44.3563437461853,-41.98737303107412,0.11083221435546875,182.04785399378397,0.67386556,13.310035943984985,924,203,0.002284126,0.6739076,81.55802354671232,45.94616341590881,12.649851322174072,94.95506370872779,-0.0014441035,90.20172193780185,122.3856409866304,0.5638148784637451,405.79451510252875,0.0005,1.5251808166503906,836,10.176324129104614,9496.198842287064
-5.177708e-10,462.2847256674261,42.589016914367676,65600000,2.9922187328338623,72.72026439917774,1.378814458847046,269.9205091010077,43.318981409072876,-21.82269915601571,0.09824204444885254,179.26558149121806,0.67316866,13.153665542602539,935,204,0.0037213496,0.6731784,80.66155511013099,44.73022651672363,12.031070709228516,76.9415020909374,-0.001647186,88.98192495743949,119.39098145414455,0.6054673194885254,405.2927816951776,0.0005,1.3790175914764404,840,10.021340370178223,9540.933813333511
-9.347172e-10,468.0624406273178,42.046523094177246,65920000,3.139587879180908,61.74573575737674,1.5821750164031982,276.65489617989334,42.79879879951477,-31.348532529229505,0.09155130386352539,193.54984832392344,0.6724662,12.851455926895142,943,205,0.0037196092,0.672395,85.70743360010815,44.518362283706665,12.298398494720459,71.14618629618711,-0.0015921623,83.04257741976801,122.31677137727976,0.6384031772613525,375.88113734454504,0.0005,1.5822947025299072,828,9.646810293197632,9585.457744836807
8.3112683e-10,454.8429810557127,42.39562654495239,66240000,3.099072217941284,65.84085311484299,1.643972635269165,286.72202196883603,43.12787890434265,-2.681698296780712,0.10449004173278809,190.74623644584875,0.6721623,13.053410530090332,919,206,0.0040172837,0.6721763,84.33504385266923,44.80977416038513,12.290802240371704,89.33322537882337,-0.0010810951,78.72983249844282,123.15606101525226,0.6063628196716309,350.3716834772587,0.0005,1.644096851348877,817,9.841880321502686,9630.2738571167
1.3684938e-09,509.76975569413787,41.52148723602295,66560000,3.2803382873535156,62.38339305756883,1.5331511497497559,282.40447873434005,42.323545932769775,-13.616567122939236,0.08759784698486328,185.47292324094764,0.67218345,13.46447229385376,968,207,0.0031720914,0.6722168,82.0102791745636,43.88289427757263,11.361246109008789,64.92468944719576,-0.0005528348,81.48598197515443,124.63294559591782,0.6890692710876465,408.7440970178943,0.0005,1.5333030223846436,821,9.235867500305176,9674.160262823105
-2.4047406e-09,462.3676000431621,43.6394989490509,66880000,3.3282768726348877,60.3023739872456,1.5873544216156006,277.33119478888705,44.30952477455139,-4.473639208724052,0.09741973876953125,205.35697550991,0.6718888,13.369894027709961,943,208,0.0023371181,0.6716123,90.28822417016391,45.93306589126587,12.612640857696533,38.34947768896687,-0.0009440467,83.96278891787996,123.70871888117406,0.549135684967041,409.3297288044262,0.0005,1.5874793529510498,826,10.113877773284912,9720.099316120148
-1.1955039e-09,472.5813415341551,41.764437437057495,67200000,3.086155891418457,67.98822958152459,1.597829818725586,276.4457880323647,42.44499063491821,-27.888815156834855,0.10574913024902344,187.2630673452745,0.67098,12.814594507217407,935,209,0.0033004195,0.6711201,82.85424887545696,44.090567111968994,12.189063549041748,76.40026998925951,-0.0017988823,83.94686557194913,120.89650842483152,0.5526571273803711,415.8460588765507,0.0005,1.5980820655822754,825,9.547620058059692,9764.194130659103
7.8962825e-10,448.5097108771867,41.76875305175781,67520000,3.0292625427246094,61.663413442141554,1.5020999908447266,280.004020791039,42.57933449745178,-37.24070048769581,0.20694208145141602,191.91690696885465,0.6701274,12.623013496398926,960,210,0.0033463486,0.67008054,84.15787563557885,44.11842918395996,12.369051456451416,31.417786338277065,-0.0019015222,83.15425633060882,124.0770107582696,0.5795621871948242,417.2305868007425,0.0005,1.5022494792938232,820,9.644359827041626,9808.321509838104
-1.7415503e-09,499.85322968129464,42.73463726043701,67840000,3.1513776779174805,53.76523164552642,1.40757155418396,284.69554620848135,43.488196849823,-18.870775501099914,0.09939765930175781,206.43717955462554,0.6693181,13.573276281356812,945,211,0.003824567,0.6690878,90.58535369536877,44.9556667804718,12.160599946975708,18.2344619299922,-0.0007995586,82.9127135363777,125.70692544258921,0.6288449764251709,412.5076618216649,0.0005,1.4077305793762207,819,9.535030841827393,9853.281357765198
1.922364e-09,473.1420019969054,42.35173487663269,68160000,3.3615293502807617,65.89634798600802,1.7486159801483154,286.10914658383825,43.10682439804077,-25.98509512097024,0.09709596633911133,181.24676880931315,0.66805446,13.151110649108887,970,212,0.0035840452,0.66798383,80.41772079125202,44.88690996170044,12.26589059829712,98.96028586580046,-0.0014192619,87.31142022772983,125.63227147368681,0.6314468383789062,445.0101803888642,0.0005,1.7487516403198242,823,9.340240716934204,9898.181430339813
1.0227296e-09,464.5793909852659,42.81164288520813,68480000,3.1684069633483887,59.001852043077825,1.6336543560028076,280.4735709245366,43.555755376815796,-26.68172329326183,0.10403895378112793,199.6571906575007,0.667126,13.396756172180176,970,213,0.0025725837,0.6671131,87.62637356742185,45.244956970214844,11.783970594406128,14.633177827227122,-0.0020861428,87.33850587354388,125.55008033521165,0.6089828014373779,408.1373600117382,0.0005,1.6338269710540771,822,10.253584384918213,9943.431202888489
-6.573329e-10,458.4027724892163,42.07765865325928,68800000,2.9883930683135986,55.66194862564171,1.512558937072754,280.67599135338565,42.79349327087402,-21.592736505474722,0.09132027626037598,207.7195053782151,0.6658381,12.894481658935547,943,214,0.003682775,0.66560113,91.13130927561356,44.335795640945435,12.110690355300903,83.1938817120481,-0.0017032175,87.42031589830907,125.05132971331447,0.5985567569732666,383.4836982927754,0.0005,1.5126879215240479,822,9.95825481414795,9987.771919488907
1.5618964e-09,448.26167376225817,42.26618552207947,69120000,3.000032663345337,60.815333080459595,1.5494980812072754,276.88450447214746,43.0183265209198,-36.92398326989548,0.12889838218688965,202.81666932061214,0.6645178,13.019098281860352,940,215,0.0034190607,0.66436565,89.37264658565368,44.6052565574646,12.066205739974976,59.93100669608713,-0.0018904784,83.79872914816866,123.18478725421504,0.60280442237854,389.6313184205437,0.0005,1.5496633052825928,821,10.092334270477295,10032.380891799927
1.3466244e-09,458.8696051141754,42.41811680793762,69440000,3.1731183528900146,72.24601998079322,1.410475492477417,282.88256843740385,43.14098048210144,-28.18656588763849,0.10341548919677734,186.54017031792142,0.6630837,13.34873080253601,933,216,0.0030684308,0.6631284,82.4083702061449,44.58101487159729,11.631144046783447,24.91007614763194,-0.001845176,87.27499612825982,122.15909628827339,0.5970556735992432,432.54322662642704,0.0005,1.4106287956237793,831,9.914585590362549,10076.965833187103
-4.909263e-10,461.20207061547035,42.810285568237305,69760000,3.447103500366211,56.47431723234038,1.4709067344665527,282.70454671006536,43.533782720565796,-19.005150327342943,0.08346843719482422,205.0606900071602,0.6613496,13.34872055053711,959,217,0.002842578,0.66113454,90.46692592517566,45.04031324386597,12.112402439117432,80.70096703889527,-0.0018313231,86.41853913247398,126.64845032048902,0.6192035675048828,427.8058588201917,0.0005,1.4710328578948975,831,9.471616744995117,10122.01153755188
1.5602891e-09,491.5256801064401,42.0695526599884,70080000,3.4574406147003174,75.44504410981831,1.5490102767944336,275.2822891682136,42.74724841117859,-32.141728385205646,0.10501933097839355,174.07691258234348,0.6599343,12.941420793533325,949,218,0.0020442493,0.65994453,78.17648681322865,44.33440399169922,12.032880783081055,25.682410087419743,-0.0020575384,92.52341971531371,120.23793689316221,0.5473225116729736,428.16261251807464,0.0005,1.5491676330566406,832,9.28253984451294,10166.351797103882
1.0987853e-10,462.72370097470923,42.29223132133484,70400000,3.085339307785034,58.91892002546037,1.5394678115844727,285.8105275464551,42.99729561805725,-51.81767625288882,0.09398913383483887,196.59238493687715,0.6590829,12.9756600856781,959,219,0.0024519577,0.65917915,86.53021420999198,44.573352575302124,12.316126346588135,24.74522151616884,-0.0024537803,89.91999792203102,126.8761578401838,0.5806684494018555,437.25146027868334,0.0005,1.5396268367767334,824,9.733757257461548,10210.93957734108
-8.813489e-10,488.8540019582597,41.819069147109985,70720000,3.1630032062530518,64.3151183159158,1.4970982074737549,291.05304571279936,42.694425106048584,-3.5566292449221266,0.21325206756591797,180.6341890789695,0.65815765,12.789940357208252,964,220,0.0026218786,0.65808535,80.51299744258735,44.242199659347534,12.037321090698242,92.82248794380297,-0.00056381605,87.03555987216811,128.2327371506505,0.6394667625427246,393.82631980578526,0.0005,1.4972474575042725,826,9.558432579040527,10255.187071800232
8.0998114e-10,484.3321530253516,41.35430550575256,71040000,3.5231900215148926,62.86714347322708,1.5958483219146729,280.53591036185213,42.16963839530945,-11.270917928704177,0.07338333129882812,195.96313625187534,0.6569948,12.765836000442505,947,221,0.0022336778,0.6570557,86.35574062991327,43.79679775238037,11.364899635314941,85.89439627192736,-0.0006389892,84.6617746643229,124.05034625245207,0.7154350280761719,408.1086783649333,0.0005,1.5959875583648682,823,9.577242136001587,10298.992443323135
2.917551e-09,460.5525172786524,42.34001588821411,71360000,3.340421199798584,57.85828369341574,1.5678622722625732,281.9488296244557,43.078031063079834,-48.063594890671126,0.09842252731323242,198.88414754729544,0.6552071,13.338820457458496,967,222,0.004197991,0.65531605,87.1991585692705,44.68957495689392,11.935899257659912,79.84185743543826,0.0037082084,86.16330729152774,126.17195771071452,0.6156096458435059,409.67998425345274,0.0005,1.568009376525879,820,9.575734376907349,10343.690980434418
-3.1198488e-10,482.3805293402271,42.5300235748291,71680000,3.0760533809661865,65.52275017359824,1.291341781616211,296.4047726743142,43.19811153411865,-22.705146627746906,0.09620118141174316,184.90771243269654,0.65358365,13.391090393066406,945,223,0.004362799,0.6536369,82.09812544468748,44.53601551055908,12.097026824951172,75.12862170319917,0.002466819,83.10073270424036,128.7644761154021,0.5498764514923096,421.51973185970235,0.0005,1.2914915084838867,817,9.783741235733032,10388.231798410416
2.269244e-09,485.5594612336116,41.85739588737488,72000000,2.950726270675659,63.92964944458221,1.674860954284668,279.35599182792043,42.510234117507935,-40.6883546331184,0.0723724365234375,192.91915329235317,0.6522957,13.015321493148804,950,224,0.002856354,0.6522712,85.0516628127135,44.21380019187927,11.844051122665405,38.365025638030794,-0.00044053484,88.3018643584641,123.12754393856208,0.5591282844543457,430.073468176235,0.0005,1.6751923561096191,825,9.976172685623169,10432.45005273819
-2.9704555e-10,469.2682965013621,41.95061802864075,72320000,3.116321325302124,74.34816842159341,1.4826343059539795,278.3150335889503,42.68941068649292,9.517277061738806,0.12794089317321777,186.92116442719137,0.6518608,12.695178270339966,918,225,0.004398978,0.65185314,82.69083553416732,44.20549201965332,12.033261775970459,94.71078560866553,0.003463761,86.38903884751,121.59838091586344,0.5866923332214355,419.0795477167689,0.0005,1.4827721118927002,825,9.904865026473999,10476.659659862518
1.3523839e-10,478.712922670625,42.521196126937866,72640000,3.780111074447632,69.76496268359944,1.6915109157562256,283.25803939308355,43.241031646728516,-23.73948101668081,0.12160468101501465,188.9884584737689,0.6513789,13.454753875732422,929,226,0.0018732653,0.6515232,84.03644775373886,44.97301173210144,11.726133346557617,51.825754472421096,-0.0006831406,85.81624152322907,123.96126681873655,0.5779821872711182,364.0185155199946,0.0005,1.6916465759277344,826,9.412987470626831,10521.637501001358
-8.136201e-10,475.49583140125156,42.12559461593628,72960000,3.220381259918213,68.99237539572934,1.5344760417938232,283.0606922175296,42.855637550354004,-13.313404943913953,0.09704160690307617,191.5535757514947,0.6508623,13.0289146900177,943,227,0.0017325107,0.6509181,84.11542158301127,44.43859124183655,11.898019552230835,27.819014644001964,-0.001831126,84.7729313654468,124.89745267559,0.6066641807556152,438.5406795002472,0.0005,1.5346126556396484,824,9.641048431396484,10566.080694437027
6.3185973e-10,468.83288273177175,42.445597648620605,73280000,3.0422871112823486,73.74656297160938,1.3313570022583008,262.69568574748183,43.18658924102783,-8.356781107281902,0.12890291213989258,196.68868850392516,0.65016043,12.890601634979248,922,228,0.0033711263,0.64998716,86.32613862271566,44.54737401008606,12.518321990966797,41.84605347063741,-0.00085315463,83.1116671650911,117.19655724417007,0.5826942920684814,398.51177619668687,0.0005,1.331566333770752,819,9.894448518753052,10610.632247686386
1.6020966e-09,464.1129993894436,42.38830280303955,73600000,3.077629804611206,55.93646597005847,1.6177570819854736,285.707764479889,43.130704402923584,-10.818902217273816,0.11402010917663574,213.51733662681087,0.64907146,12.954086780548096,933,229,0.003203873,0.6490021,93.32959325100671,44.7781765460968,12.236776351928711,83.06380595848204,-0.0018336582,76.13988834951785,127.30674669202352,0.6078836917877197,389.33637186525954,0.0005,1.6178765296936035,821,9.892778158187866,10655.416019916534
-6.7784656e-10,471.88196145254255,42.37494516372681,73920000,3.0720508098602295,58.91937165885657,1.6047649383544922,289.5257470002469,43.1520881652832,-41.36565786028882,0.10344934463500977,212.78278754304753,0.64791995,13.012877225875854,920,230,0.0036393001,0.64796555,92.5498145713012,44.78824424743652,12.467624187469482,78.70295999088016,-0.0018124421,80.37372937913116,126.85542204663848,0.652355432510376,432.46181038143624,0.0005,1.604936122894287,820,9.74190068244934,10700.208148956299
7.726886e-10,486.27597852469006,41.47166657447815,74240000,3.3000049591064453,68.49631555388407,1.4499626159667969,290.242437445457,42.1884491443634,-31.07062113755128,0.08964252471923828,196.66857294409047,0.6470692,13.084450483322144,947,231,0.0030864,0.64688545,86.10403162530875,43.66872954368591,11.78382158279419,44.21431048388855,-0.0010348398,80.39083857647714,127.93443169101111,0.6065592765808105,404.7047144863315,0.0005,1.4501066207885742,818,9.330800294876099,10743.890361785889
2.2940631e-10,470.7489389118608,42.52412462234497,74560000,3.1856298446655273,65.77850811860738,1.6490206718444824,292.24060644366665,43.28284955024719,-18.498679837728055,0.10891532897949219,198.20166097950548,0.6464808,13.256357431411743,923,232,0.0026447766,0.6464609,86.718218018274,45.015265464782715,12.129475116729736,61.14964731573746,-0.0014176614,80.77658981689513,125.760535287711,0.6264326572418213,402.1028386246081,0.0005,1.64914870262146,819,9.960029125213623,10788.910324573517
1.1824655e-09,469.83600625232464,42.302424907684326,74880000,3.089426279067993,65.5689396162071,1.5565121173858643,291.1072568486721,42.971210956573486,-8.170213458542346,0.08697867393493652,186.7735124755325,0.6463953,13.045151233673096,956,233,0.0019527758,0.64651453,82.93723154762215,44.571805238723755,12.062893390655518,56.49385636464508,-0.0015989864,79.99551962842796,127.85188588539478,0.5587179660797119,395.61397498737585,0.0005,1.556645154953003,820,10.060952425003052,10833.486173391342
4.2897946e-10,472.91233951796755,42.66878342628479,75200000,2.9366655349731445,56.70311993579692,1.4132623672485352,291.54215089596977,43.416053771972656,-41.07260421776432,0.1065664291381836,208.20015404338488,0.6461714,13.20818543434143,935,234,0.0023434202,0.64615613,91.59272606127911,44.88732647895813,12.177917718887329,46.491950600103344,-0.0016861479,82.85308922358352,128.24488897641976,0.6171181201934814,398.6430487926488,0.0005,1.4134032726287842,824,10.170979499816895,10878.380027770996
1.290968e-09,501.3016867366728,41.03724145889282,75520000,3.016657829284668,62.34515586216138,1.6255683898925781,294.5461274477634,41.794211864471436,-30.34222207415747,0.10994386672973633,192.47532266046733,0.64573234,12.565831184387207,954,235,0.0031228915,0.6456605,84.72773017553705,43.467878103256226,11.924510717391968,75.79428353180955,-0.0012821774,84.0253198383489,129.5975131633774,0.6204910278320312,407.39701656460477,0.0005,1.625697135925293,829,9.340693712234497,10921.852264642715
1.6691064e-10,470.7941833960403,41.75212478637695,75840000,3.4046833515167236,66.65531002749695,1.5387458801269531,290.4359147675931,42.47174835205078,-44.01400267274676,0.12829804420471191,190.32113195511337,0.6451771,12.510227680206299,938,236,0.0033553117,0.6451429,84.00467361317152,44.03655433654785,12.212355136871338,72.61214549814798,-0.0013797291,83.89823453644495,125.94371708355229,0.5716674327850342,396.0666169600438,0.0005,1.5389292240142822,824,9.455904006958008,10965.894384384155
-1.9669102e-10,480.6328101523212,41.465150356292725,76160000,3.228281021118164,65.14013830788993,1.4584159851074219,291.14928781146875,42.194427490234375,-9.925466063008292,0.11130547523498535,191.72242331162803,0.64431626,13.137784957885742,946,237,0.003419182,0.6443481,84.18382918030579,43.69244933128357,11.34863018989563,26.678086810504148,-0.0017878299,85.18946092835364,127.14359986780163,0.5944201946258545,413.6170330181044,0.0005,1.4585723876953125,824,9.4833345413208,11009.592326402664
-4.5179896e-10,479.85082792912203,42.8046293258667,76480000,3.839705467224121,71.81825807736632,1.5362317562103271,290.70677549780197,43.47602462768555,-44.52558616530431,0.09399199485778809,188.30842156434707,0.6433303,12.856011390686035,932,238,0.002580658,0.6433226,82.78263591115875,45.0537896156311,12.524052858352661,74.38500736087893,-0.00085421995,82.39302138267188,125.52453244366147,0.5581691265106201,420.2145877380188,0.0005,1.536360740661621,821,9.457008600234985,11054.65148139
-9.82023e-11,464.76810719565293,41.954427003860474,76800000,2.951749801635742,63.75675084456476,1.5818111896514893,297.9538937883154,42.64976739883423,-55.17478783882489,0.08807182312011719,192.64016606805575,0.6424737,12.523139476776123,940,239,0.0049635796,0.64251643,84.89670626232073,44.26099109649658,12.392995119094849,55.16765851832842,0.0022630724,81.82739314908771,128.19409605486698,0.5827529430389404,414.07475051400894,0.0005,1.5819642543792725,823,10.011500358581543,11098.91635966301
-2.053128e-09,483.7687709055005,41.74732756614685,77120000,2.969449758529663,65.5189826649897,1.641819953918457,297.8064189313957,42.40963816642761,-48.5891048226616,0.09212398529052734,187.69765611641986,0.64230394,12.62773871421814,935,240,0.0014846127,0.642368,83.13189444416805,44.082796573638916,12.249571561813354,74.48226681274166,-0.0010971983,81.86431655309707,128.24947737050147,0.55039381980896,404.13555457026246,0.0005,1.641965389251709,827,9.78954815864563,11143.003770112991
-6.9826844e-10,501.44130566518317,40.7842378616333,77440000,3.125938653945923,75.33045954136338,1.566331386566162,285.49810119783433,41.626781702041626,-36.87268454749829,0.19353175163269043,176.92047035764426,0.6416475,12.652291536331177,945,241,0.0029413893,0.6415578,78.65919879880163,43.2219979763031,11.639159679412842,33.437173017515065,0.0005975389,81.0081926148177,123.57933892959305,0.6246392726898193,404.71077902003276,0.0005,1.566469430923462,825,9.404908657073975,11186.230110883713
7.1871153e-10,457.13626368252534,42.04251790046692,77760000,3.1962993144989014,66.71300430300695,1.5228207111358643,280.1779957740034,42.816192388534546,-15.925379786705543,0.11289548873901367,199.2194138443912,0.6409904,13.27195954322815,930,242,0.003066824,0.6410833,88.04829695744692,44.39134383201599,11.780142068862915,55.27036607227929,-0.002194157,84.20472523673406,123.06927604042677,0.6339917182922363,406.37573142480045,0.0005,1.5229527950286865,828,9.719104051589966,11230.62989783287
-7.20137e-10,466.76172280650843,41.875617027282715,78080000,3.3551504611968994,66.55296490133837,1.590346336364746,287.1056753484966,42.60235524177551,-26.499893743991773,0.08357071876525879,200.55465006996954,0.6404461,12.912151098251343,936,243,0.0030967847,0.6404407,88.3108510771261,44.2444109916687,11.892525672912598,40.399622649790444,-0.0010849072,80.8628464311793,126.16413770350759,0.6172597408294678,424.7175004478806,0.0005,1.5904717445373535,825,9.639127254486084,11274.877805948257
-8.0576673e-10,490.12244333859667,42.25823259353638,78400000,3.027803659439087,78.36890492508986,1.4280149936676025,290.2074799133715,43.089653730392456,-27.610934959425716,0.11122298240661621,182.8625357653905,0.63983554,13.034983158111572,930,244,0.0027929535,0.6399506,80.88945636759998,44.573280334472656,11.93137502670288,57.62812184430797,-0.001615115,81.40386808367948,124.8338274316416,0.6941192150115967,415.6869146342617,0.0005,1.428163766860962,824,10.088327169418335,11319.455953836441
-4.4592507e-10,517.2154338216944,42.234983682632446,78720000,3.1012985706329346,79.192606444582,1.4559462070465088,276.33670218559996,42.93882894515991,-31.899954859083913,0.11022400856018066,185.17817040849434,0.6389146,12.772365808486938,916,245,0.0019088003,0.6388839,81.93153806766236,44.428128480911255,12.254500389099121,51.729304239076114,-0.001902989,82.53875029724537,119.76795702483396,0.5637795925140381,425.83576474935546,0.0005,1.456078052520752,823,9.944554328918457,11363.89256119728
3.5827918e-10,467.2136102682287,41.45994591712952,79040000,3.0686416625976562,60.38157155384365,1.5773718357086182,296.1357791930375,42.31227421760559,-25.755787143934576,0.10484147071838379,201.21434788749534,0.63843524,12.86975646018982,975,246,0.0026774392,0.63831246,88.63652817480383,43.91833758354187,11.84696364402771,-36.56771192213704,-0.0019334656,81.57118729824562,131.93546331346283,0.7258822917938232,372.3467791803572,0.0005,1.5775141716003418,823,9.595869302749634,11407.815554380417
5.9067023e-10,450.10959937693934,41.494696855545044,79360000,3.231471061706543,64.13368968779407,1.3937935829162598,283.2747625759633,42.26704716682434,-26.711088760202983,0.08731579780578613,203.547715632133,0.6380144,12.579739809036255,936,247,0.0021480508,0.637798,90.02074202912091,43.70595836639404,11.796154975891113,72.30337093883617,-0.0020540396,80.2055435741534,125.93923395688948,0.663151741027832,409.12741507341815,0.0005,1.3939728736877441,826,9.733522891998291,11451.529873847961
-7.755355e-10,478.28779455099703,42.203816175460815,79680000,3.260127305984497,74.01387754905394,1.5328564643859863,291.23056714913395,42.937373876571655,-11.946895784533044,0.10374903678894043,191.88395072375835,0.63714844,13.054646492004395,909,248,0.00265668,0.6371829,84.50419303888081,44.50041675567627,12.23759412765503,68.71479154335714,0.0009792176,81.68793533687008,124.56227665601693,0.6054136753082275,423.99453573343135,0.0005,1.533020257949829,825,9.469695329666138,11496.034964561462
4.7099526e-11,483.49168357628173,41.66088104248047,80000000,3.066441059112549,63.63925042076995,1.757094144821167,309.35230530715916,42.50375962257385,-11.266386232219904,0.1300497055053711,193.08452890536617,0.6358761,13.099452018737793,930,249,0.005070983,0.6359912,84.99883211838193,44.307831048965454,11.644171476364136,79.58016161658972,0.0095097795,83.77811675364714,132.45980646033723,0.6901836395263672,428.40069579590175,0.0005,1.7573323249816895,828,9.854644536972046,11540.347939252853
-1.0853238e-09,484.84700784432687,42.30751299858093,80320000,3.4271457195281982,65.30380201061699,1.591567039489746,287.83458883030204,42.99834895133972,-11.460378845143008,0.10834360122680664,205.375703900404,0.6348763,12.8268563747406,948,250,0.0031530007,0.6348626,90.2098358387542,44.61612677574158,12.022717475891113,66.80701267802813,0.00048180582,79.75638433273569,128.20653907757855,0.5632627010345459,413.87028449603883,0.0005,1.5917093753814697,825,9.733307600021362,11584.967745065689
-7.3883333e-10,484.8312474893437,41.3332839012146,80640000,3.076313018798828,80.33444706442823,1.5585896968841553,296.98513990355525,42.08603763580322,-4.543358786010197,0.09156966209411621,176.18710017856378,0.63423115,12.164839506149292,910,251,0.00334238,0.6341841,78.23735652521133,43.67794680595398,11.976653337478638,62.63683601262351,0.0008551493,81.74320675879987,125.58243217204962,0.642237663269043,413.07718099660514,0.0005,1.558722734451294,827,10.087116956710815,11628.654683351517
6.508496e-10,482.3497017176108,41.893556118011475,80960000,3.0761983394622803,74.04530209723168,1.5401623249053955,287.5764512873916,42.598631143569946,-32.64584745486232,0.10330319404602051,191.96653917964557,0.63316625,12.599400520324707,936,252,0.0030543427,0.6332142,84.05674994991425,44.18157958984375,12.1440908908844,-1.3686475155530586,-0.0019377137,84.30233499066337,124.18816435376728,0.5747268199920654,425.39878412262476,0.0005,1.5402929782867432,823,9.875408172607422,11672.843232154846
-2.124808e-09,450.988311078625,41.927499532699585,81280000,3.1387815475463867,58.47279349208591,1.6072592735290527,293.9911577054858,42.692638874053955,-30.53677712221111,0.10350847244262695,203.37513196048602,0.631538,13.289279222488403,943,253,0.0022527177,0.6315987,89.63584650852079,44.35276985168457,11.428131580352783,37.16955660569552,-0.0012199047,85.4035160919507,129.71134591941265,0.6387734413146973,437.37589243679986,0.0005,1.6074037551879883,824,9.749792098999023,11717.200686454773
-1.46684e-09,456.3554544179756,42.79295253753662,81600000,3.3692665100097656,68.87498421450559,1.6357858180999756,281.4204940489129,43.52646732330322,-44.02719696673417,0.09006786346435547,198.5898263902672,0.6301873,12.941653966903687,912,254,0.0034902438,0.6302223,87.61949850957681,45.20484900474548,12.431520462036133,44.216366790956386,-0.0023020876,82.96677853444696,122.71749918764353,0.6196162700653076,446.20366759245275,0.0005,1.6359496116638184,818,10.040980815887451,11762.415473461151
1.1790223e-09,466.5176349412815,42.36130619049072,81920000,3.0894205570220947,61.546152126644834,1.3721485137939453,287.9576841374065,43.073723793029785,-35.46398609831254,0.11940836906433105,203.60248346231668,0.62876815,12.742173433303833,928,255,0.0021363765,0.6288823,90.62222977087109,44.49202871322632,12.37837839126587,26.608979466811352,-0.0004901329,85.98193940272033,126.71633660570515,0.5692367553710938,398.32473884444994,0.0005,1.3722801208496094,826,10.116889238357544,11806.910987377167
-7.457725e-10,455.4132541290174,42.39036679267883,82240000,3.0102648735046387,75.2303232726804,1.6817607879638672,276.8288298052783,43.03897023200989,-66.75865626861835,0.08770513534545898,194.37288213154025,0.6273096,12.837871313095093,921,256,0.012735982,0.62744564,86.2800944324075,44.75588059425354,12.408963918685913,-21.088464875037623,0.035031468,87.84655101393504,120.80101500299277,0.5366537570953369,441.709693050313,0.0005,1.6819043159484863,824,10.082840204238892,11851.67554807663
-3.2272415e-10,458.5930621980805,41.162023305892944,82560000,3.174297571182251,61.7507867025669,1.5643196105957031,287.7992128847173,41.903332233428955,-33.28426317097797,0.11643457412719727,204.5311180683838,0.62562287,12.728152513504028,930,257,0.011807375,0.6255268,89.9397413162934,43.505303144454956,11.848412275314331,81.9770729623288,0.02408462,84.3662953583151,126.04209951567097,0.6011519432067871,442.2935138596209,0.0005,1.5644431114196777,824,9.300788164138794,11895.184111595154
8.144276e-11,471.7187561105321,41.06070160865784,82880000,2.9466588497161865,72.3700992727528,1.7514927387237549,295.0711717639965,41.71649479866028,-62.65410524026923,0.0798954963684082,182.45596850204475,0.6240177,13.24428415298462,952,258,0.0074774944,0.6239095,80.83512519659327,43.513598680496216,11.222412586212158,57.0251591013006,0.0069429325,86.36858847562912,127.45855635102373,0.5554351806640625,421.3720173130287,0.0005,1.7516136169433594,829,9.453892230987549,11938.702184915543
1.5475642e-09,489.6872801006021,41.78669309616089,83200000,3.3283472061157227,67.91103817476689,1.7312419414520264,291.2883286322518,42.534640312194824,-34.932560862955505,0.09883236885070801,194.6573257691304,0.6225713,13.064637899398804,942,259,0.008202667,0.62256294,85.94075024350458,44.33969163894653,11.637796878814697,69.11954572997482,0.0082463045,87.73879868389807,127.18059211046251,0.6269185543060303,370.236078115624,0.0005,1.731358528137207,834,9.777915477752686,11983.046544790268
-4.756683e-10,471.5307729391106,41.571476459503174,83520000,3.1207385063171387,69.52233342664917,1.371262788772583,286.16151901488166,42.31220817565918,-27.05250556668699,0.1337745189666748,200.3173798512642,0.62158066,12.334928512573242,954,260,0.0024142496,0.62148476,89.3556490916373,43.739426612854004,12.23414397239685,62.44946444619794,-0.0007105,90.10009195327324,128.06585114563697,0.5844931602478027,400.03491868073854,0.0005,1.3713886737823486,845,9.647440195083618,12026.789879083633
-3.604265e-10,490.7874643163922,41.42388153076172,83840000,2.9796395301818848,74.2402612904319,1.6433830261230469,293.60135727988893,42.10577702522278,-7.207041695800411,0.07911801338195801,185.59467089389787,0.6212364,12.523192644119263,954,261,0.0033292521,0.62133044,83.10150468875045,43.77542185783386,12.02136754989624,51.52452548375203,-0.0007357039,94.16782345614365,129.6868102530976,0.5830278396606445,427.00865468420676,0.0005,1.6435256004333496,844,9.751118898391724,12070.568814277649
-6.470413e-10,462.83004147526964,41.80790400505066,84160000,2.9481964111328125,71.99522881477264,1.477778673171997,291.16182420337964,42.5358624458313,-10.736111273064163,0.09935569763183594,187.65426565309363,0.6209956,12.312808513641357,957,262,0.003537837,0.6209241,83.98726003672753,44.042962312698364,12.29604196548462,50.446515059995285,-0.0019440862,92.90258367731975,129.19644610836454,0.602635383605957,428.8347270070952,0.0005,1.4779210090637207,842,10.016405820846558,12114.616590738297
-1.0102161e-09,479.3241070500915,40.979673624038696,84480000,3.2329487800598145,81.12736551887868,1.5262119770050049,274.245875431813,41.71296167373657,20.532698821771355,0.12950849533081055,184.08800336931236,0.6206328,12.592974424362183,927,263,0.0018719068,0.62068105,81.98423504588737,43.27167534828186,11.8304762840271,70.41589434665241,-0.0012034137,87.76086356705582,121.85525604648171,0.5813679695129395,409.92963554867583,0.0005,1.526334524154663,837,9.171331405639648,12157.893140792847
-1.080079e-09,483.77484387012197,42.1356565952301,84800000,3.293473720550537,79.19001103563116,1.7112579345703125,282.33912320257804,42.89917039871216,-15.776804901703146,0.10414314270019531,178.5371436506813,0.62001574,13.247671365737915,941,264,0.003200217,0.6199203,79.66117395545793,44.64048171043396,11.744531869888306,52.848341554661815,-0.0020540082,85.84973192209185,124.00519577608597,0.6357576847076416,409.54297398610925,0.0005,1.7113971710205078,842,9.55645227432251,12202.537255048752
-1.5553404e-10,501.1652256427686,42.01115942001343,85120000,3.0483322143554688,79.66337074718754,1.5621850490570068,295.5100128592094,42.80500102043152,-24.777461167123445,0.11116480827331543,177.16478421052807,0.618968,13.019612550735474,919,265,0.0023680967,0.61904395,78.63416656781729,44.41131114959717,12.126202821731567,66.1035291957955,-0.0020283982,83.06028420774753,126.42414515184356,0.6612703800201416,426.3854316227178,0.0005,1.5623390674591064,831,9.624812602996826,12246.953086853027
7.731103e-10,477.7507949936378,41.86624026298523,85440000,2.918168067932129,60.64025572159993,1.6067709922790527,299.16008637462477,42.620397090911865,-31.663833408456284,0.10583806037902832,195.89740317329705,0.6178515,12.607178926467896,928,266,0.0028830417,0.6177834,86.70591488339132,44.26418948173523,12.195062160491943,98.71128772090886,-0.0016483654,83.31688821621191,130.83076688714812,0.6221728324890137,431.73636939695916,0.0005,1.6071326732635498,833,10.022361278533936,12291.222204685211
7.0634754e-10,485.98747538010576,41.69251894950867,85760000,2.885749578475952,74.71588171193952,1.5561139583587646,310.8586670117978,42.453850746154785,-34.15685969875771,0.12729191780090332,184.12887975752636,0.6171622,12.43821120262146,947,267,0.0017114093,0.61721957,81.14090729168575,44.04528999328613,12.345625638961792,-34.63708063514575,-0.0017254376,86.60343084844799,133.6034913894857,0.6134612560272217,457.45233785182717,0.0005,1.5562314987182617,830,9.90130090713501,12335.272236585617
6.040747e-10,520.5927463502344,40.86390233039856,86080000,3.154024362564087,67.60165615605372,1.3470234870910645,297.54389793768286,41.573440074920654,-22.443359850131493,0.12748479843139648,192.97903900194723,0.6164933,12.47018814086914,947,268,0.0030233809,0.61649626,85.64600066290924,42.96815085411072,11.370219707489014,61.38574355126197,-0.0009673067,86.46339722827311,130.49574852622328,0.562237024307251,417.4596900619863,0.0005,1.3471412658691406,827,9.74015188217163,12378.243923187256
-2.253606e-09,483.5775885536704,41.84590435028076,86400000,3.023582935333252,71.7751879568123,1.8242530822753906,299.1528476057192,42.5876088142395,-58.57891228670839,0.09731769561767578,192.61518215543148,0.61591,13.104508399963379,950,269,0.0020555637,0.6159042,84.89495899870529,44.43871021270752,11.887160301208496,39.15918771437487,-0.00034596992,86.01324830898342,131.2201168832017,0.6205008029937744,417.7415062296426,0.0005,1.8243837356567383,830,9.576106786727905,12422.685826301575
1.1891758e-10,489.85745241475934,42.33993411064148,86720000,3.1219871044158936,60.61206423456504,1.580232858657837,302.9183248064986,43.0512809753418,-65.206271850033,0.09380650520324707,194.77974104768026,0.6152281,12.986170053482056,949,270,0.0018914476,0.61532193,86.20429722230975,44.68708872795105,12.150321006774902,82.10649522378678,-0.0011546517,85.97165441129228,132.4164662270515,0.5939311981201172,420.78017562156987,0.0005,1.5803661346435547,829,9.931114673614502,12467.377284049988
-1.8994553e-09,476.34854549346994,42.29889750480652,87040000,3.1874582767486572,58.00247675935548,1.5265538692474365,305.7202816328899,42.99121332168579,-33.14101975561729,0.09369444847106934,206.0063147945669,0.61443853,12.699368715286255,935,271,0.0028266655,0.61438084,90.59953191568555,44.5684289932251,12.224687576293945,89.99210942983444,-0.0011878063,82.33380662087316,133.4444817167752,0.5750224590301514,462.21919804550487,0.0005,1.5267202854156494,825,9.999531269073486,12511.950451135635
1.2978307e-10,480.63322952644126,41.18659687042236,87360000,3.101539134979248,70.81818358838103,1.5477054119110107,314.8465666066695,42.01144003868103,-10.853113342845578,0.1366133689880371,181.58412182734455,0.613353,12.255192995071411,957,272,0.0025751754,0.6133746,80.46515089535701,43.59743309020996,11.954275369644165,70.72214661381311,-0.001977293,85.06379584524987,135.04382004555944,0.6648283004760742,429.12684900798484,0.0005,1.5478806495666504,835,9.755602836608887,12555.552882671356
6.5460987e-10,483.5942229718136,41.53120470046997,87680000,3.271282196044922,68.97571209391535,1.4086384773254395,301.6819789830857,42.27566409111023,-33.93441319616831,0.1179053783416748,190.4563215794891,0.61228424,12.853978157043457,959,273,0.0026180123,0.61218065,84.95335042126656,43.72456693649292,11.699721574783325,37.445556054157876,-0.0020899915,88.4126234082528,132.64806961743906,0.6001019477844238,425.02500271533773,0.0005,1.4088084697723389,832,9.461729526519775,12599.28281712532
1.7889406e-09,503.0106572101173,41.12569069862366,88000000,3.354884386062622,65.93607257855179,1.7235164642333984,295.3684322363893,41.855934381484985,-45.91576942392665,0.1062777042388916,198.56194944687684,0.61144716,12.645018815994263,956,274,0.0031151972,0.611463,87.7176651456527,43.62494516372681,11.874118328094482,65.02813090474784,-0.0018227107,85.47941020727865,130.51088646256483,0.6010100841522217,428.1152917811871,0.0005,1.7239081859588623,834,9.01333475112915,12642.911763191223
-1.1630342e-09,478.4467640655584,42.6507568359375,88320000,3.135939121246338,78.76287230041993,1.6620404720306396,300.1028838122941,43.37026858329773,-41.43058764228516,0.12083601951599121,188.36628346831037,0.6104775,13.46152663230896,941,275,0.002673784,0.6105586,83.11004966837088,45.084044218063354,12.091014862060547,-49.0002996281315,-0.001303986,91.80556386564643,130.44070771025645,0.5774965286254883,452.14302834165494,0.0005,1.662182331085205,834,9.794038534164429,12688.010927438736
-6.743842e-10,494.1823092442023,41.991517543792725,88640000,2.986841917037964,63.65377598784761,1.5041780471801758,305.08645287470847,42.72464370727539,-62.030281605811545,0.12204551696777344,201.3727806555608,0.60937375,12.621877670288086,966,276,0.0028583773,0.6094513,89.98646786533516,44.25864601135254,12.157603979110718,-31.031401521869928,-0.0013752748,95.94221947539191,135.1894157374699,0.5850934982299805,451.81244415044563,0.0005,1.5043506622314453,840,9.792364358901978,12732.275052547455
1.2440626e-09,503.12929818290587,41.63059759140015,88960000,3.0990493297576904,63.459787571826105,1.4987235069274902,304.5635564888818,42.364948987960815,-28.504157252524557,0.09760904312133789,194.71260370581697,0.60852593,12.419383525848389,968,277,0.0024085846,0.60849005,86.95649068108327,43.92013216018677,12.050445556640625,54.00086828177511,-0.0022577732,95.81498602723131,134.52709678011078,0.6164801120758057,434.27460612155556,0.0005,1.498859167098999,842,9.817687749862671,12776.1997423172
9.281386e-10,507.65981427583404,41.28735160827637,89280000,3.132986307144165,74.77829754169797,1.401024580001831,311.03989660673506,42.04343771934509,-22.383612191436676,0.12005233764648438,176.18929969458696,0.60813296,12.54521107673645,964,278,0.0022247774,0.6081809,79.16589427923394,43.48113822937012,11.84839677810669,39.38795796801983,-0.0012265365,91.52466566265215,135.2005428321729,0.6099522113800049,413.5597031419415,0.0005,1.4011759757995605,840,9.691355228424072,12819.695218086243
-2.4410296e-10,505.4682047285209,41.211681604385376,89600000,3.3367159366607666,55.892728857988914,1.385274887084961,305.89572605525086,41.942588329315186,-43.149794345896524,0.0876455307006836,208.47339749044454,0.6078703,12.66377592086792,970,279,0.0027838913,0.60785526,91.79482870338315,43.36363434791565,11.719955444335938,126.2445027877821,-0.000594632,87.6191276038397,136.65155137217442,0.6199660301208496,415.86806550919795,0.0005,1.3854234218597412,830,9.285367012023926,12863.064039468765
-7.734684e-10,469.69753388377904,41.81754732131958,89920000,3.228339910507202,55.88427719648483,1.6411218643188477,307.99586071413734,42.57447671890259,-42.19285292371574,0.12382078170776367,201.75837603768142,0.6071307,12.879899024963379,967,280,0.0017764447,0.6071655,89.49827201034647,44.244070291519165,11.848400115966797,61.37408354734289,-0.0015225236,92.72203079248703,137.04203718597321,0.6118295192718506,430.84368862555675,0.0005,1.6412477493286133,839,9.600988149642944,12907.313388586044
-2.6368024e-10,505.2813516718197,42.61300325393677,90240000,2.98986554145813,72.17334141237279,1.5746848583221436,306.33405532808723,43.27436947822571,-47.75754922581623,0.09772014617919922,191.2374538154281,0.6060278,13.147599697113037,928,281,0.0021738992,0.6059835,85.01499365372153,44.901402711868286,12.117814064025879,32.5457843168408,-0.00077698834,93.0137537545338,132.04944166443408,0.5424530506134033,450.45599557923094,0.0005,1.5748109817504883,840,10.154739379882812,12952.218670129776
-9.253787e-10,483.6058989393342,41.897958278656006,90560000,2.95671010017395,70.24585356187683,1.494100570678711,312.51411569198456,42.627925872802734,-38.798371019473954,0.1027383804321289,188.0554011783579,0.60525954,12.705222606658936,927,282,0.0021215568,0.60523975,84.37302064874618,44.16671061515808,12.010721206665039,-43.993489546992514,-0.00050000136,87.31448052715336,134.8828689398512,0.6024703979492188,390.4199345667045,0.0005,1.494239330291748,832,9.997376203536987,12996.388673782349
2.3049738e-09,531.1059546286709,41.60181212425232,90880000,2.9576308727264404,71.77677404280702,1.553959608078003,311.33407031758003,42.33397674560547,-20.224327161846645,0.10798835754394531,183.37528158790045,0.60456526,12.629647016525269,956,283,0.008170221,0.60465735,81.41546369515777,43.9142005443573,12.25687026977539,67.62801011543411,0.0294978,89.68803297468197,135.0086292172833,0.6006183624267578,446.7460324759621,0.0005,1.554107427597046,835,9.50787091255188,13040.317611694336
-1.5187238e-10,518.4329661925686,41.40610074996948,91200000,3.3552064895629883,70.33964882921948,1.4632015228271484,303.3919120479499,42.17011547088623,-47.44699801577705,0.09517979621887207,204.03716626246663,0.6041082,12.301998138427734,930,284,0.012420038,0.60412806,89.91903501941482,43.680739879608154,11.675886392593384,26.654005301575946,0.02417614,89.27134269878563,132.9489280259524,0.6456577777862549,433.0623731711012,0.0005,1.4633548259735107,833,9.970089673995972,13084.003609895706
-7.8930534e-10,497.16877256342184,41.76035928726196,91520000,3.20390248298645,67.28154111529813,1.59269380569458,303.8337572874298,42.48540186882019,-63.57100310378036,0.09963560104370117,202.80389657577314,0.6034099,12.788444519042969,945,285,0.01595444,0.60349137,90.10201109384754,44.1100218296051,12.044218301773071,49.11962471815086,0.024171732,91.31444103390915,133.93037716539754,0.6008081436157227,435.2291706652481,0.0005,1.5928184986114502,855,9.419284105300903,13128.117062330246
-2.8886324e-10,491.14475997058946,41.858797550201416,91840000,3.2203683853149414,63.22419530389415,1.429368019104004,301.6705725655178,42.5641610622406,-14.517965681704947,0.09804606437683105,205.71314589480377,0.6021536,12.664779663085938,952,286,0.015585812,0.6021512,91.6356039310875,44.03428244590759,12.14443850517273,57.26313487943739,0.018368578,98.33343280330828,134.93807799923192,0.5470123291015625,404.76854186715747,0.0005,1.4300346374511719,857,9.632360696792603,13172.155013084412
-9.40539e-10,497.4345454330971,42.25591707229614,92160000,2.887834072113037,80.44775252446745,1.573179006576538,294.80606188129246,43.00496053695679,-9.684807823531768,0.10877728462219238,192.60080213328425,0.6008883,12.25172472000122,942,287,0.006374897,0.6008832,87.88124536679445,44.61352872848511,12.205074787139893,9.48817217368674,0.006488046,110.06793166413571,130.55168736273993,0.6128294467926025,411.9413553060464,0.0005,1.5733277797698975,881,10.45245361328125,13216.78373169899
3.8563108e-10,499.9292703202193,42.17514777183533,92480000,3.0256001949310303,77.91958038971454,1.5508668422698975,314.5350113066352,42.94104790687561,2.7584644070141415,0.0978848934173584,159.16515672774327,0.5996452,12.224306344985962,914,288,0.0026566344,0.5996682,74.41597489226068,44.5213885307312,12.630305051803589,70.33462547335803,8.7569606e-05,113.12809028167952,133.53971734722288,0.6461060047149658,374.98908899015277,0.0005,1.5510523319244385,894,10.041469097137451,13261.319105386734
-3.752537e-10,479.651213979473,41.0786714553833,92800000,3.0490715503692627,74.22788904571752,1.4393210411071777,300.5025740451353,41.824164390563965,-5.861369741222047,0.10925626754760742,179.1203190910227,0.5984893,12.507533311843872,909,289,0.0039371205,0.59824944,82.62319130507882,43.29395055770874,11.67371129989624,41.17404555680943,0.0065990486,113.65915244484799,131.87569527371468,0.6143698692321777,347.56565529297376,0.0005,1.4394478797912598,881,9.526232242584229,13304.617018461227
4.6907883e-10,496.9086189336075,41.119834661483765,93120000,3.175093650817871,77.5626619442645,1.6072006225585938,317.88112385059884,41.88436198234558,-23.703272942717362,0.11810135841369629,160.86130669924367,0.5980196,12.592409133911133,935,290,0.0075835087,0.59806895,74.62053515724716,43.54345631599426,11.624598979949951,71.08135768127349,0.022951411,105.69802901051307,136.24271088568955,0.6245276927947998,419.1931877563274,0.0005,1.6073477268218994,870,9.42802619934082,13348.164067745209
9.341916e-10,503.28459223261586,42.2958562374115,93440000,3.240514039993286,72.27447645543842,1.6775696277618408,314.33652949952636,43.0437707901001,0.08066426564466522,0.10809087753295898,174.1659319216219,0.5977093,12.819730043411255,928,291,0.0044346065,0.59779805,80.24786425976998,44.79243493080139,12.158235311508179,78.36547104080488,0.0057137692,108.93617780787615,135.83585430577136,0.6151845455169678,353.58260730072067,0.0005,1.6777024269104004,879,9.587097644805908,13392.961453676224
-1.4619369e-09,498.9856325282124,41.94615125656128,93760000,2.9848387241363525,80.10771398718991,1.4624574184417725,299.1301048272157,42.658382415771484,-4.143876786259372,0.10410737991333008,181.69547375508284,0.59696007,12.105509281158447,917,292,0.0020233435,0.59686154,83.70678324188574,44.17263579368591,12.564977407455444,31.808515713335854,-0.00076364784,114.05861184894536,131.6387208769728,0.5849893093109131,350.3119467627696,0.0005,1.4626030921936035,888,9.999336957931519,13437.138330936432
-5.5418982e-11,494.89525891572947,41.35195589065552,94080000,2.834613084793091,72.13226401294034,1.5068864822387695,308.5920640537534,42.11814880371094,-5.5202677242106795,0.18100237846374512,173.122805141281,0.5959901,12.208521127700806,936,293,0.0019492873,0.59597826,79.7174458015636,43.670372009277344,12.0400972366333,56.26342935803162,-0.0011471323,114.21713472593264,133.84333188237426,0.562145471572876,351.2642730889792,0.0005,1.5069997310638428,881,10.11017918586731,13480.813412189484
4.046905e-10,486.60059731847207,41.680524587631226,94400000,3.0695993900299072,80.08679288414007,1.5288915634155273,294.87530322182226,42.418564558029175,-3.011581758862199,0.11816883087158203,171.6713700769267,0.59520435,12.212970733642578,920,294,0.0020104875,0.59523094,80.09882841597981,43.99260950088501,12.260702848434448,52.794367090194264,-0.0019147439,116.72260683365482,128.93956393055004,0.5943698883056641,348.9542324492587,0.0005,1.5290074348449707,901,9.82077932357788,13524.810129880905
2.6364126e-09,501.3037488269375,40.633629322052,94720000,2.9432218074798584,81.83369823284035,1.5358691215515137,307.77015989862423,41.300915241241455,-12.268819849595342,0.0980217456817627,178.09566230478399,0.59480286,12.390520334243774,942,295,0.0015300177,0.59472376,82.8155160196366,42.88231301307678,11.329816818237305,3.5206345973117266,-0.0016471411,116.53661611559464,134.88974883757567,0.5434401035308838,393.7762970951365,0.0005,1.5360260009765625,902,9.566324472427368,13567.697639465332
-2.2409385e-09,505.5367966815452,41.80244779586792,95040000,3.2283987998962402,82.88804765610772,1.5039288997650146,299.2659930472773,42.6079626083374,-13.264080258069914,0.094451904296875,187.52251868474343,0.59431297,12.738685846328735,960,296,0.0023548282,0.5943543,86.65944453252439,44.16421985626221,11.792602062225342,34.71704803384683,-0.0015792159,113.8496459618337,133.40154842215892,0.6875371932983398,370.192592416243,0.0005,1.5040843486785889,898,9.64800214767456,13611.882739305496
-6.689567e-10,489.6571488867046,41.31322765350342,95360000,3.0057764053344727,69.71797716087019,1.6041183471679688,305.99035673070097,42.04871916770935,-12.892450257013746,0.101104736328125,188.52233949423132,0.59371305,12.207946538925171,947,297,0.0030194127,0.5936591,87.00486968418494,43.70720458030701,12.013099193572998,45.00051036985465,-0.0015175797,114.0135906766924,135.92946342253123,0.6102545261383057,387.5087270762716,0.0005,1.6042747497558594,901,9.849239826202393,13655.595584392548
1.5467219e-10,495.7605393805714,41.278509855270386,95680000,2.863516330718994,75.12511115333902,1.4386165142059326,301.12026309261825,42.00861859321594,-15.947096457498237,0.11216568946838379,184.6874878648325,0.59311306,12.481467247009277,958,298,0.0025181663,0.5933038,84.91189815734094,43.48544216156006,11.855156660079956,-51.50425938148115,-0.0014871066,112.34154609227265,132.8782014552115,0.596616268157959,397.3729190968923,0.0005,1.4387340545654297,882,9.8466317653656,13699.084229946136
-8.241699e-10,493.98197563930745,42.49624729156494,96000000,3.019360065460205,71.72277029066058,1.6964819431304932,300.3170684935724,43.20721650123596,12.172187632470068,0.11192107200622559,184.5287226850011,0.5927455,12.361759662628174,915,299,0.0017082455,0.5926089,84.24319591521026,44.96000957489014,12.416293144226074,21.43959024662873,-0.0016122741,110.04742223078206,131.78297668873765,0.5779812335968018,418.512694526495,0.0005,1.6966407299041748,870,10.44258975982666,13744.048590660095
-1.767319e-09,502.50276294790274,40.661248445510864,96320000,3.1164417266845703,78.80004354552474,1.4009361267089844,301.50207990187084,41.529000997543335,-36.3815993221275,0.19748473167419434,182.27395724214816,0.59260404,12.538718223571777,976,300,0.0018961349,0.5925994,82.95165513967355,42.9693603515625,11.18110203742981,54.255347678133916,-0.0011705878,109.89723083579527,134.6499002131696,0.6432151794433594,436.38797209962075,0.0005,1.40110445022583,870,9.482206344604492,13787.026853084564
-1.2034029e-09,498.34660237124257,40.9752893447876,96640000,3.1258394718170166,82.73558330375533,1.6953480243682861,294.5436615660836,41.679399490356445,-78.69934106985599,0.08600974082946777,175.3340852626046,0.5921836,12.85349154472351,957,301,0.002603799,0.59210914,79.9743481072106,43.405905961990356,11.25830864906311,-35.077802772410294,-0.0013044996,109.04201496550026,131.28324336319136,0.5932347774505615,460.4403318098861,0.0005,1.6955053806304932,868,9.417383432388306,13830.438465118408
-8.09643e-10,526.5129656948953,41.64622902870178,96960000,2.9920432567596436,76.372564569146,1.5991694927215576,302.1274695108929,42.338141441345215,-13.270915821016336,0.11869311332702637,182.85571552966044,0.5917862,12.569689512252808,945,302,0.0015766087,0.59186184,82.66693851531001,43.986767053604126,12.114198207855225,38.90875260230816,-0.0010862917,104.28366127330042,132.96987618230528,0.5518190860748291,430.60099506698725,0.0005,1.5992934703826904,860,9.528966188430786,13874.428915023804
-8.624136e-10,495.2253589289521,42.27340483665466,97280000,3.0992720127105713,75.70846367092052,1.4913179874420166,290.84558740928463,43.026028871536255,-77.11647025998181,0.1013031005859375,197.58683125813798,0.591034,12.38409686088562,928,303,0.0024267263,0.590994,88.8246883121531,44.5573832988739,12.169870376586914,57.81615000253355,-0.0006395094,102.78654027750693,129.9303393281353,0.6278443336486816,433.66180847099577,0.0005,1.4914500713348389,861,10.32362174987793,13918.991834163666
-2.9604474e-10,503.2640504461399,40.98936080932617,97600000,2.9517362117767334,68.30131004298998,1.3197524547576904,306.52282160377126,41.8190221786499,-48.32373576801651,0.11154985427856445,191.78013997222263,0.59032977,12.141605377197266,961,304,0.002315395,0.5902781,86.43248604376025,43.17914009094238,12.092854499816895,47.00067546245517,-0.002024828,103.8849863803248,135.78824197636803,0.6948091983795166,445.6659905437117,0.0005,1.3198809623718262,858,9.603062868118286,13962.174600839615
7.6237583e-10,490.4662750252358,40.8275249004364,97920000,3.1923162937164307,64.30302391493424,1.5409555435180664,311.1014300878497,41.56822991371155,-30.21197790285875,0.11554169654846191,181.4415689655775,0.58963126,12.534457921981812,974,305,0.0024410202,0.5896221,81.48069669385987,43.1386923789978,11.8609619140625,81.41880030130326,-0.0018502028,103.4443833839592,137.1162653975806,0.6031696796417236,421.50902039559924,0.0005,1.5410802364349365,849,9.014829635620117,14005.316694259644
-1.7563618e-09,510.4389388033742,41.24372887611389,98240000,3.1681339740753174,71.8172313319975,1.508286476135254,320.1931845552422,42.07469439506531,-12.01567262346917,0.1283872127532959,165.54949924894004,0.58871394,12.598736763000488,938,306,0.0025564951,0.588698,75.39954643344893,43.721283197402954,11.677242755889893,68.59226659712827,-0.0014816751,102.18981884320262,137.02068835848291,0.6820564270019531,390.4231050002173,0.0005,1.5084228515625,853,9.534977674484253,14049.041274309158
-6.729617e-12,519.1751375538042,41.67199397087097,98560000,3.322200298309326,76.0589658331276,1.6242883205413818,301.8280792007551,42.40456032752991,-38.573351499709325,0.09765124320983887,195.52352844082662,0.5877713,12.645066976547241,950,307,0.002409517,0.58780223,87.7640506734623,44.07574129104614,12.169197082519531,-15.892302066273858,0.00019261855,102.1994224335135,134.43829763611956,0.6152606010437012,448.6027848306553,0.0005,1.6244101524353027,856,9.28157663345337,14093.120736122131
-4.884598e-10,485.1897193836517,42.28547549247742,98880000,3.0987868309020996,84.59215191097383,1.5000028610229492,301.92948289493467,43.0268669128418,-33.68267637199143,0.11233305931091309,172.83555658494805,0.58698565,12.60220217704773,927,308,0.0017649556,0.5870996,77.84913674205316,44.57378363609314,12.240023374557495,62.726449593249505,-0.001978252,98.22051103595818,130.59414188327773,0.6060192584991455,403.0797094105063,0.0005,1.5001235008239746,847,10.190320014953613,14137.698578834534
-6.5087347e-10,490.0866971201627,41.7416787147522,99200000,3.113553762435913,69.02217713744439,1.3491272926330566,302.1045542252442,42.4806227684021,-9.656448429307426,0.07668519020080566,202.8674332986771,0.5867314,12.415209293365479,940,309,0.001788798,0.5867969,90.35814641552233,43.87759733200073,12.272978782653809,-10.530505932266106,-0.0015344963,96.27410999913829,134.0141001128087,0.6387419700622559,455.3589171416168,0.0005,1.3492984771728516,853,9.57935380935669,14181.580142736435
5.004147e-10,518.9711267538886,41.67364740371704,99520000,2.833359718322754,62.606721014895975,1.6124701499938965,320.9081391965464,42.431793212890625,-56.918356444883585,0.11800861358642578,180.1895563471226,0.5863208,13.10397481918335,961,310,0.002065238,0.58639187,80.96007318321462,44.074318170547485,12.152888774871826,106.20748940583685,-0.0016887457,100.24373250174015,139.85327465697273,0.6178596019744873,412.41523305926376,0.0005,1.6126105785369873,850,9.44016170501709,14225.659724473953
1.5846524e-09,481.95063362061364,41.33802103996277,99840000,3.051116466522217,64.09526857219939,1.511228322982788,298.0441861073169,42.10318899154663,-55.12257731829197,0.11384248733520508,209.95913177066961,0.58594817,12.573200702667236,943,311,0.002581202,0.58589125,93.54089185578691,43.650758028030396,11.699061632156372,66.58602664986499,-0.0016809963,97.12155381675636,134.52081292680748,0.6270639896392822,365.9242639313408,0.0005,1.511399745941162,844,9.743873119354248,14269.319542646408
-1.9958664e-09,513.8645426726163,41.34581184387207,100160000,3.209429979324341,74.52422752512099,1.663886547088623,314.57706631776864,42.10604906082153,-30.051071619836605,0.11109590530395508,176.86581455692698,0.5854068,12.966583490371704,948,312,0.0019811105,0.5853942,79.48497863661743,43.82010507583618,11.673826456069946,26.189288481764347,-0.0016104645,99.14761431139787,136.1462451515604,0.6246719360351562,397.0889498119644,0.0005,1.6640210151672363,848,9.213193893432617,14313.144474983215
-3.5958822e-10,500.7484693451138,42.93394994735718,100480000,3.155348777770996,77.67612693696759,1.6281647682189941,311.6554787623637,43.739835023880005,-39.912470214601306,0.13348770141601562,182.9508886786255,0.58491784,13.031874895095825,923,313,0.0025169584,0.5849923,82.15204955577725,45.41558241844177,12.483952045440674,-36.49594966081223,0.0020005542,100.46319222961047,134.76425790712338,0.6466763019561768,427.2905419334164,0.0005,1.6282808780670166,847,10.107769966125488,14358.564346790314
-5.809531e-12,514.158711754049,41.56490111351013,100800000,2.95011043548584,68.03476771692361,1.5735805034637451,314.2564936299332,42.24348711967468,-69.01016403186132,0.07749462127685547,193.4787020783042,0.5845561,12.446742296218872,931,314,0.005158989,0.58454174,86.75481448563792,43.84746432304382,12.043906211853027,65.49534698993762,0.013657612,102.33867795976597,137.45885812768418,0.5790925025939941,426.8862566193964,0.0005,1.5737519264221191,852,9.854161024093628,14402.415578365326
-5.058796e-10,495.7994784836888,42.297632694244385,101120000,3.083414077758789,71.77211774156328,1.556457757949829,302.3758277598771,43.02449440956116,-81.56409011039497,0.0872652530670166,207.3010955679026,0.5840963,12.308024168014526,929,315,0.0034388166,0.5838989,92.62527325048393,44.61174201965332,12.799103736877441,-61.901274979507356,0.003871723,96.05746479121272,134.5057276052048,0.6155662536621094,421.9321764916786,0.0005,1.5566120147705078,847,9.911171674728394,14447.037524223328
4.194821e-10,508.684512613125,40.98155403137207,101440000,3.0432612895965576,77.54025522117948,1.490180492401123,316.20555939067646,41.810105085372925,-89.33988100413777,0.13401055335998535,174.67826126065427,0.58319485,12.54445767402649,940,316,0.007510291,0.58318895,78.75566020170997,43.32802414894104,11.503641843795776,34.36924465022723,0.017320948,99.21193469318054,136.6289697648069,0.6694881916046143,444.05009200786185,0.0005,1.4903526306152344,850,9.685084581375122,14490.370740890503
-5.902326e-10,489.52397587871883,41.50881743431091,101760000,3.0999510288238525,81.16576056533685,1.6074974536895752,306.6630578819096,42.33301520347595,-49.337207604645435,0.11905074119567871,184.18187559590055,0.58192533,13.107971906661987,935,317,0.008575978,0.58184415,82.02363534860709,43.98136520385742,11.523895740509033,11.012594125457566,0.020214288,96.01102494627605,132.97719381705903,0.6816120147705078,415.8371396150729,0.0005,1.60762357711792,840,9.482257843017578,14534.357845306396
-2.4673428e-09,498.081523326055,42.27953767776489,102080000,3.297128677368164,89.05508989059459,1.6615502834320068,306.6913561383933,43.09367656707764,-27.09433328831726,0.1244056224822998,172.4825956091322,0.5806981,12.862862586975098,923,318,0.005914406,0.5808204,77.6618407934334,44.81156063079834,11.89166784286499,-42.67390426931554,0.016852321,98.88673618027617,131.03230593064654,0.6657404899597168,429.95158653467047,0.0005,1.6617043018341064,846,10.013917446136475,14579.173020362854
1.611863e-09,493.10005158548495,41.996610164642334,102400000,3.1662416458129883,65.30728793838055,1.5979108810424805,314.5075628778114,42.6956901550293,-56.363740841887626,0.0890343189239502,181.21819878637683,0.580028,12.76052474975586,957,319,0.0060579106,0.5799406,81.57200517386887,44.335570335388184,11.92002534866333,75.04814688326886,0.0150943315,98.9691576937276,137.61333794136215,0.5889785289764404,419.0427373038414,0.0005,1.5980572700500488,842,9.876136779785156,14623.51481127739
-9.347755e-10,518.5612873767416,41.11712193489075,102720000,2.978628158569336,69.62737485431686,1.4607274532318115,304.5717447407342,41.902649879455566,-65.01118590660172,0.16248130798339844,194.4319045405739,0.57958317,12.277266263961792,935,320,0.0052294256,0.5798508,87.02369655794448,43.41729521751404,12.185849905014038,51.83096347149056,0.0124951955,101.2458472823379,134.0698079981228,0.5832631587982178,412.3273600061765,0.0005,1.460876226425171,849,9.60947585105896,14666.937171936035
2.1808937e-10,488.75123734685604,42.04291391372681,103040000,2.8526253700256348,76.5659183243203,1.4557948112487793,298.9450074115232,42.76206874847412,-44.91497594591709,0.11810684204101562,200.81664128479736,0.5790176,12.707151889801025,925,321,0.008082409,0.57908773,88.77941211890128,44.270323276519775,12.286610841751099,37.784568201813705,0.010162305,96.49694603022877,131.26777873514632,0.5785536766052246,442.20173335541443,0.0005,1.455923080444336,837,9.969539403915405,14711.212773799896
4.239169e-10,479.1166396444707,40.9244065284729,103360000,3.2053122520446777,80.11189389419187,1.4017021656036377,299.40950939519917,41.7313015460968,-51.962770097248956,0.09780383110046387,179.25038019565187,0.5783877,12.628738403320312,950,322,0.004983249,0.57838976,79.316711186743,43.16165900230408,11.766644477844238,73.29031034608465,0.005544811,97.46518028408326,129.77677174695822,0.6864798069000244,461.7218425017491,0.0005,1.401867151260376,829,9.205177545547485,14754.37861084938
2.0185524e-09,488.1248248526223,41.1313259601593,103680000,3.077685594558716,76.5646743028049,1.615443229675293,306.3892904003114,41.910173416137695,-63.71406319100813,0.0999305248260498,191.60603957297315,0.5783618,12.93480134010315,946,323,0.0057162056,0.578313,84.19832617648419,43.561548948287964,11.539708852767944,-66.86982404097562,0.0065380037,106.39996428864994,132.98144917150472,0.6549310684204102,462.357683016389,0.0005,1.6155638694763184,827,9.474185466766357,14797.945696592331
4.0942302e-10,476.4919173728444,41.88365840911865,104000000,3.2557687759399414,78.04518610330848,1.5325593948364258,304.78945395543735,42.59761452674866,-71.82388538010707,0.10172724723815918,192.49135374150075,0.57849234,12.573039531707764,926,324,0.0023787469,0.57841647,85.48156644337763,44.16767740249634,11.964927911758423,-22.836664756071237,-0.0004762802,111.25704426683191,131.52955416431774,0.5895023345947266,450.7946100939162,0.0005,1.5326900482177734,829,9.987711906433105,14842.121916294098
-1.3396992e-09,474.9120510680332,41.492464780807495,104320000,3.509328842163086,62.94508906892304,1.5893304347991943,306.8836018326061,42.18638586997986,-54.535038606930314,0.10260868072509766,191.79785868415323,0.5781242,12.131056070327759,969,325,0.002125016,0.5782774,86.14271085745604,43.82276654243469,12.23640251159668,45.090866137368934,-0.0020430204,108.94806410606633,136.12332001413785,0.5682485103607178,461.9786118044587,0.0005,1.5894508361816406,835,9.538321733474731,14885.949355363846
1.6756033e-09,520.7727076917289,41.47299265861511,104640000,3.119643211364746,71.10004639950881,1.510751724243164,314.12637522196087,42.19689702987671,-60.50220659673483,0.10110712051391602,188.99037479744172,0.57724416,12.600299596786499,969,326,0.0018553995,0.5772107,84.13790193673803,43.7458758354187,11.947171688079834,28.034345947926536,-0.001860743,112.93168612840829,137.7601380348591,0.6030929088592529,458.2166436337707,0.0005,1.5108668804168701,837,9.664631843566895,14929.699700832367
-8.9992175e-10,500.8606418051534,41.88562345504761,104960000,2.90901255607605,86.65729418223937,1.3157012462615967,305.7114264980903,42.61676740646362,-45.20332840757285,0.09931540489196777,189.00251313246196,0.57648116,12.857669830322266,919,327,0.0017498225,0.5765094,83.13655021507644,43.962130069732666,12.356459379196167,-58.61356651957684,-0.0014621724,107.9240550484898,130.7335150214514,0.6072418689727783,457.06288828688076,0.0005,1.3158302307128906,832,9.57779574394226,14973.665292024612
1.3923966e-09,508.26047872223495,41.01770353317261,105280000,3.185311794281006,80.74574746789983,1.606278657913208,308.70439670610205,41.714805364608765,-75.02841296060112,0.09928178787231445,184.82700073209523,0.57571334,13.056840896606445,954,328,0.0018475134,0.5756291,81.67120007750749,43.35050582885742,11.401766300201416,-67.38428697302649,-0.0013431608,105.47312525431224,133.15056116959715,0.5758311748504639,437.0509554085353,0.0005,1.6064183712005615,833,9.19741177558899,15017.019746303558
-6.2767963e-10,506.65654127076334,41.98372721672058,105600000,3.1762475967407227,69.6343946890224,1.6012687683105469,317.44947208216087,42.71434760093689,-49.41493036702873,0.09938478469848633,184.51519117890572,0.57428604,12.74967646598816,939,329,0.0021339722,0.5740993,82.53050026040381,44.37023949623108,11.928952693939209,-25.857719914560253,-0.0014268315,105.94211683370872,136.775953764268,0.6098959445953369,433.67739686130557,0.0005,1.6013879776000977,832,9.922827243804932,15061.394807100296
-3.6006764e-09,485.7424387239559,41.7781765460968,105920000,3.1509313583374023,70.72804222932056,1.5647175312042236,319.0036163944925,42.51928949356079,-60.931441481177885,0.1136012077331543,184.00245082432863,0.5731945,12.497681140899658,949,330,0.002441902,0.5732164,81.57720332862347,44.134209394454956,11.944328784942627,65.40260945333733,-0.0013366875,105.61560174537829,137.20004731993373,0.6011655330657959,466.2245516511446,0.0005,1.5648493766784668,830,9.911548614501953,15105.533365249634
-5.284636e-10,503.6049802035205,41.03990173339844,106240000,3.1336522102355957,75.36964719599649,1.53598952293396,324.7621200145521,41.907175064086914,-36.65658778186643,0.2103257179260254,181.26377712167775,0.5726731,12.61626386642456,969,331,0.001653435,0.57270837,78.85493818986656,43.47734045982361,11.695056676864624,61.8212325294575,-0.0014043526,102.70885256367278,138.47503535282607,0.6364994049072266,443.2142501994107,0.0005,1.5361082553863525,835,9.501794576644897,15149.01396036148
2.7071145e-10,504.51804270138905,40.910539627075195,106560000,2.979891061782837,68.92590634128256,1.4891307353973389,307.18979679482885,41.70804190635681,-57.47629762688166,0.20360207557678223,196.52604748777915,0.5725568,12.145243406295776,963,332,0.0019827806,0.57253724,87.40802148169307,43.2280170917511,11.803790807723999,41.718075804220845,-0.001824415,102.11854719410657,136.5063922284562,0.5736112594604492,445.7558599976338,0.0005,1.4892585277557373,826,9.93254280090332,15192.245274066925
-6.886603e-10,512.2189710483772,41.442803144454956,106880000,3.3483128547668457,74.25125679879366,1.4683969020843506,314.0470074095465,42.167009353637695,-44.924491128288786,0.11026573181152344,192.5271206399163,0.572636,12.472769975662231,938,333,0.0019556514,0.57254124,86.08466821503075,43.72199845314026,11.878374099731445,23.864831239157645,-0.0016841325,99.84264893213663,137.34343664648625,0.5903224945068359,486.60713304475365,0.0005,1.4685144424438477,831,9.50921630859375,15235.97227358818
-9.611103e-11,520.5157885758478,38.707011699676514,107200000,2.7719061374664307,65.63496629593946,1.5517041683197021,309.4977837184671,39.396080493927,-46.41898918130912,0.1009836196899414,198.49228765424982,0.57262945,13.039361238479614,932,334,0.0023016992,0.5725658,87.82548927600621,40.977811336517334,10.805433750152588,35.628953364844314,-0.0014103076,100.71883711399542,135.84017288534613,0.5635087490081787,435.3892186172536,0.0005,1.551835060119629,833,8.234823226928711,15276.95352935791
9.622274e-10,497.177204318952,39.33564901351929,107520000,2.9022390842437744,70.19335869150427,1.497835636138916,322.23225378579224,40.03069186210632,-54.24331050754056,0.09199166297912598,176.78186691805024,0.5718397,11.677636861801147,949,335,0.002072629,0.57188076,78.76816660758726,41.572673320770264,12.399458169937134,50.19225973597551,0.0021747937,100.60690830992107,138.11305392995604,0.5765833854675293,455.80782996483015,0.0005,1.4979851245880127,832,8.519264221191406,15318.529621124268
1.0722913e-09,485.98053944524383,40.603967905044556,107840000,2.7781920433044434,71.73195761454465,1.41707181930542,304.26300856737237,41.296549797058105,-65.73741521182788,0.10811328887939453,203.46048825115918,0.57089275,12.985351085662842,971,336,0.0026384243,0.57099444,89.91942121347512,42.762720823287964,12.205446243286133,1.7284657580270932,0.0026542176,104.56361243899573,135.42109735093223,0.5624771118164062,468.5038612993203,0.0005,1.4172046184539795,838,8.69077730178833,15361.297569274902
6.8422856e-10,508.2924386981516,41.16220688819885,108160000,2.588796854019165,74.5411874771507,1.4335322380065918,315.51809988623194,41.85687470436096,-49.76024081588437,0.10410308837890625,189.9873569210446,0.5697952,12.846306085586548,941,337,0.0033653784,0.5697712,83.97332985919999,43.33532524108887,12.788391590118408,-64.71313943127313,0.0070961877,102.66287930230881,136.390326089097,0.5673606395721436,447.2099511293361,0.0005,1.4337079524993896,834,9.100060224533081,15404.638053894043
-3.4225436e-09,505.1645341211351,40.60318374633789,108480000,2.654813766479492,72.19413665743159,1.3979663848876953,300.94235515793963,41.3171648979187,-48.04263219586224,0.11139416694641113,206.80120042114748,0.5688786,12.382656574249268,924,338,0.0073095313,0.56902874,92.50858481069424,42.7599196434021,13.056214094161987,17.842662053252162,0.016083138,101.86189780142642,133.11903586164237,0.582186222076416,446.736238305614,0.0005,1.398137092590332,834,8.704699277877808,15447.402709007263
2.2364248e-10,510.6963419161245,40.72636604309082,108800000,2.6915769577026367,76.7442574689205,1.5080718994140625,319.68985614202256,41.36629033088684,-41.0767055422735,0.09728717803955078,180.7162368585543,0.568339,12.988637924194336,954,339,0.002989738,0.56841266,79.99645725613053,42.90325999259949,12.700878858566284,19.87951820493221,0.0036962624,103.21631465483533,136.6220315213025,0.5204720497131348,440.58358630255685,0.0005,1.5081958770751953,837,8.47222638130188,15490.310735464096
9.359378e-10,485.3092454817913,39.90423583984375,109120000,2.71589732170105,66.26240289429634,1.3068456649780273,305.01493114717624,40.5907723903656,-50.00038378500901,0.1056511402130127,201.3560700174037,0.56730694,12.823049306869507,953,340,0.0036803603,0.5672732,89.62783652205056,41.944443702697754,12.244483470916748,-7.6818455493737465,0.0020035342,100.89607047705604,135.37595205029493,0.5582919120788574,489.94029266782724,0.0005,1.3070011138916016,838,8.406110525131226,15532.259065389633
5.99397e-11,506.3802149822783,39.927143573760986,109440000,2.765958070755005,72.40188309322915,1.4948954582214355,311.29140404269106,40.54953145980835,-33.628741797625636,0.0838005542755127,201.76861816426583,0.56660044,12.55507516860962,935,341,0.0032834243,0.5665878,89.67786499955368,42.07566523551941,12.492391109466553,-0.5483912168178369,0.000579517,99.88684144545527,136.47032969145891,0.5198416709899902,451.8294793557894,0.0005,1.4950127601623535,838,8.313468933105469,15574.33972811699
6.291362e-10,513.8397591411048,41.1532199382782,109760000,2.720127582550049,64.33671691808554,1.5098395347595215,311.7350448299511,41.7987642288208,-46.117614886583944,0.08205652236938477,209.31887486221302,0.56583893,12.599255084991455,947,342,0.001154227,0.5656694,92.40371846573579,43.353010416030884,13.402228832244873,28.799648925629818,-0.001992166,97.16387816476241,138.6871496915467,0.5441327095031738,436.9997111166123,0.0005,1.5099716186523438,832,8.570531845092773,15617.696901321411
-2.4110152e-09,504.1369515526954,41.555036306381226,110080000,2.674731969833374,80.44622707646305,1.478454351425171,326.25241474081815,42.245702505111694,3.602115064148144,0.1081235408782959,180.2139738429316,0.5652826,13.018706321716309,931,343,0.0045312783,0.565158,79.52178907071426,43.75557827949524,13.071005582809448,15.283434476061503,0.015294083,97.22795088056189,138.87843028535806,0.5590198040008545,440.79419570242896,0.0005,1.4785900115966797,834,8.854990482330322,15661.45662689209
8.5185253e-10,501.2549034312443,40.469040632247925,110400000,2.6177361011505127,55.24316879276679,1.4810614585876465,318.14222209181014,41.09623312950134,-37.60542875671154,0.08680915832519531,204.11211134569365,0.56513745,12.587910175323486,964,344,0.0013450834,0.56520635,90.55927906512491,42.62199831008911,12.516999959945679,60.5853702278094,-0.0015440356,96.18496146917302,141.24352857120192,0.5210657119750977,419.90571894677123,0.0005,1.4811985492706299,830,8.890231609344482,15704.083629608154
-1.0310744e-09,500.4633473263071,41.11762237548828,110720000,2.6784088611602783,63.829220029449324,1.4746148586273193,317.42684979966424,41.8324511051178,-24.23316801225918,0.10801506042480469,195.71843616221582,0.5651178,13.1503324508667,960,345,0.0029575727,0.5651526,87.28654130871988,43.35616421699524,12.611486196517944,51.89271581212339,0.001787831,99.33980633614782,140.33879499262346,0.5797085762023926,428.0515203141028,0.0005,1.4747648239135742,840,8.785764932632446,15747.445281028748
-2.8605462e-10,548.6170804595354,41.608519077301025,111040000,2.739745616912842,72.06888729766891,1.2291662693023682,315.0545252073075,42.31088399887085,-47.86889753690488,0.17595243453979492,206.551613703876,0.56503403,13.629898309707642,940,346,0.0013527699,0.56493956,91.65793885598455,43.57132077217102,12.581651210784912,6.864285597918922,-0.0017516551,95.44596482816993,139.92616034539117,0.5053925514221191,429.39100621478826,0.0005,1.2293477058410645,833,8.935170650482178,15791.021620988846
-4.1694898e-10,508.7816586873249,41.8042471408844,111360000,3.0267841815948486,55.615116317478915,1.5746450424194336,308.3988219214641,42.482309341430664,-36.090761511605315,0.10086941719055176,216.77039814707047,0.5646171,13.67377233505249,994,347,0.0025093048,0.5645858,95.7746166718653,44.162278175354004,12.704410314559937,62.45668436500399,-0.0014049482,91.8427037659908,140.6965105443273,0.5555031299591064,434.02404915520503,0.0005,1.5747766494750977,833,8.42225694656372,15835.192098617554
-1.002584e-09,496.8832406351251,42.97441029548645,111680000,3.0370185375213623,66.79327977411815,1.6123270988464355,318.33057990966523,43.67040157318115,-34.37570739312938,0.1024637222290039,200.17010134646432,0.5640262,13.801602602005005,917,348,0.0024123685,0.5640667,88.94651556541429,45.331289291381836,13.395280838012695,67.45875347845832,-0.0022171426,96.38178571482307,138.55135870535887,0.5717952251434326,413.1574427766948,0.0005,1.6124720573425293,834,8.687882423400879,15880.527201652527
2.2922395e-09,495.9365014268024,43.057334899902344,112000000,2.832435131072998,75.06146201724096,1.4389920234680176,312.91260747084146,43.736565828323364,8.238273606651164,0.11387157440185547,198.3293806835131,0.56368756,13.154256820678711,933,349,0.0015736471,0.56355685,87.79532219775298,45.218024015426636,13.953234195709229,39.28762076897274,-0.0017861924,97.74697925427428,137.01003945394717,0.5411777496337891,426.66516444635397,0.0005,1.439312219619751,843,9.098753690719604,15925.751138687134
1.0097568e-09,504.34199064094315,43.01667356491089,112320000,2.9839842319488525,72.86433318494048,1.5318305492401123,305.3589113502151,43.70459342002869,-56.54235095986874,0.0872812271118164,207.33519822806412,0.56349504,13.112103700637817,927,350,0.002087337,0.56337506,92.22975434545364,45.26577711105347,13.715490102767944,-8.208657982760187,-0.0012470967,99.7748648315457,134.977232256269,0.5799717903137207,391.11189065395973,0.0005,1.5319688320159912,834,9.085982322692871,15971.02019071579
-7.1177986e-10,489.96114761786106,42.724902629852295,112640000,2.595381736755371,68.41314198880278,1.4451048374176025,314.5989404140707,43.48606514930725,-2.657507364599699,0.09741449356079102,212.5131942882453,0.5630344,13.294615507125854,918,351,0.0016680036,0.5631215,93.69535163543517,44.961103200912476,13.613407850265503,27.65222241474639,-0.0017144151,91.48093333957303,137.61238907160356,0.641348123550415,425.5033293794272,0.0005,1.4452824592590332,832,9.200651407241821,16015.985385894775
1.3767829e-09,506.19427450247395,41.41210603713989,112960000,2.860410213470459,89.02378399430656,1.449629545211792,305.84658553396355,42.14280915260315,-32.663979461479684,0.1190338134765625,186.03311290686295,0.5623009,12.26811957359314,922,352,0.0019351358,0.56237996,82.53069207299573,43.6280243396759,13.234520196914673,14.150298220727482,-0.0018953064,95.7761679947274,132.31385965658077,0.5926463603973389,376.75550814671124,0.0005,1.4497709274291992,829,9.149287462234497,16059.620491981506
1.6197683e-09,531.0081114824367,40.60495901107788,113280000,2.6873576641082764,80.07631386000882,1.50673246383667,305.1027634700102,41.33014154434204,-28.15878047457091,0.11362719535827637,206.4025882400534,0.56118375,13.003393411636353,919,353,0.0018984496,0.5611969,91.54830009190499,42.87451219558716,12.124110221862793,-63.4389080904587,-0.0017278736,95.92037216119336,134.084293367415,0.5906002521514893,389.8307618562382,0.0005,1.5068433284759521,834,8.97476077079773,16102.49994802475
1.2975755e-09,517.7442783725659,38.819976806640625,113600000,2.6816697120666504,72.99824136957197,1.530480146408081,323.7583359745444,39.52817940711975,-41.64423863741385,0.10976076126098633,190.6990178087421,0.55973804,12.133094310760498,917,354,0.0021677278,0.55975544,84.64484801462301,41.08580160140991,11.278881549835205,78.16283427836402,-0.0015900997,96.52606396365047,139.60807264242445,0.5787584781646729,424.056910655912,0.0005,1.5306122303009033,833,8.850682973861694,16143.58914232254
4.091766e-10,528.2487679320412,39.24657917022705,113920000,2.9930219650268555,83.13443773492614,1.5326297283172607,306.2311460992291,39.87534189224243,-32.695404747899886,0.09526729583740234,187.14265258664742,0.5586856,12.105310678482056,938,355,0.0019194906,0.5586432,83.21970853609297,41.44850206375122,11.266775369644165,59.54594423239314,-0.0019904524,101.92118144686702,133.47277775871038,0.5107879638671875,445.1449205958831,0.0005,1.5327785015106201,843,8.88544511795044,16185.04241681099
-5.5595206e-10,499.6905781093825,39.444896936416626,114240000,2.8429083824157715,72.25004594799567,1.469491720199585,316.378246831693,40.16538715362549,-57.49462941302173,0.10478377342224121,207.3431635438672,0.55800635,11.9594566822052,928,356,0.0013964508,0.55804205,91.93581823049179,41.681018114089966,11.46596097946167,54.82215765728687,-0.001739807,100.88984710971337,138.87780427087463,0.5919568538665771,445.2780636306402,0.0005,1.4696261882781982,842,9.280569076538086,16226.727838993073
-3.2603746e-09,487.50688762085144,38.75966501235962,114560000,2.778611421585083,81.59720079426063,1.4792308807373047,318.45816541388376,39.41890287399292,-60.25818247855827,0.12156343460083008,175.90974004710307,0.55740756,11.612134218215942,956,357,0.0015802784,0.5574106,78.41422268692273,40.9279203414917,11.119271516799927,20.378284842052523,-0.0016890307,101.25087014690521,138.38339514445641,0.514362096786499,446.74586027319555,0.0005,1.4793734550476074,840,9.277178764343262,16267.661202669144
-1.4161464e-09,495.6165049359225,38.92310643196106,114880000,2.618842601776123,82.42602786185057,1.4797332286834717,307.73987822599736,39.52909255027771,-51.26996735350573,0.09422421455383301,195.67897827076845,0.5568688,11.45017123222351,930,358,0.002459767,0.556897,87.52280063561918,41.04355454444885,11.71707820892334,21.33976173649394,-0.0020531772,103.0656516845193,135.75835001798092,0.4919862747192383,420.0217463316885,0.0005,1.4798758029937744,846,9.26750922203064,16308.70904135704
2.532746e-09,478.47529142775517,38.86632513999939,115200000,2.7899281978607178,68.10914190119085,1.490173101425171,312.8079787968746,39.55946373939514,-46.067423509480186,0.10494637489318848,212.22055334371066,0.556865,12.097416400909424,939,359,0.0015245627,0.55684173,94.62226413812611,41.09404921531677,11.501208066940308,59.104223867212234,-0.0013681856,99.43833285652005,139.3953238104094,0.5626249313354492,451.4197964306868,0.0005,1.4903180599212646,840,8.657963752746582,16349.807844161987
9.684531e-10,500.11944578180686,38.838847398757935,115520000,3.1752142906188965,75.65980406634162,1.5976076126098633,314.5468551576771,39.50548005104065,-41.232200007239754,0.0968484878540039,197.10584877420118,0.5569384,11.824026823043823,942,360,0.0019660245,0.5570641,87.73305889553413,41.131184816360474,11.340869665145874,34.86669169441005,-0.0016003654,103.73658648299063,138.43579821096415,0.5476140975952148,422.8303973165074,0.0005,1.5977637767791748,840,8.549586534500122,16390.943557024002
1.5812498e-09,485.51126036492076,39.155189990997314,115840000,2.832418441772461,84.1289622421121,1.6051349639892578,295.26211232619676,39.83108186721802,-52.47029409953617,0.10606503486633301,197.46768209728015,0.55666906,12.23462700843811,923,361,0.0016143026,0.5564651,88.97842275131951,41.47954607009888,11.352245807647705,-11.441258542308201,-0.0016467569,102.55813798170102,132.0485954826294,0.5469844341278076,397.7986111391036,0.0005,1.6052560806274414,842,8.97213077545166,16432.440796136856
1.1506622e-09,523.2099244520736,39.562615156173706,116160000,2.830205202102661,65.85244401022648,1.5557503700256348,333.4280261711061,40.222784996032715,-28.737489774853007,0.09259772300720215,189.44997372457138,0.55618036,11.651965856552124,923,362,0.0015662678,0.5562621,83.71258705557972,41.82442879676819,11.837526321411133,80.96922159393614,-0.001964307,101.19100209416553,144.1009714126342,0.546698808670044,438.5463541903881,0.0005,1.5558750629425049,841,9.40196943283081,16474.268871307373
2.3953255e-09,496.7161251682009,38.95662331581116,116480000,2.642972707748413,71.36317375148013,1.4779047966003418,318.1342279548132,39.60907483100891,-38.777101646794144,0.10473871231079102,196.20711094352856,0.5556978,11.52357530593872,915,363,0.0020471956,0.55570775,87.39149004773084,41.114309310913086,11.659799814224243,64.20961360640123,-0.0017117999,100.76419834084957,137.90513149536886,0.5241591930389404,396.67933296246963,0.0005,1.4780399799346924,845,9.309003591537476,16515.387174606323
-1.4082608e-09,494.6484198675593,38.05461812019348,116800000,2.635795831680298,92.77411770954072,1.4236629009246826,298.7128486040927,38.75502967834473,-56.96179081348178,0.1259021759033203,189.81501427824003,0.5553384,11.249444484710693,943,364,0.0018346028,0.5553611,84.71045761971818,40.2078058719635,11.362479209899902,2.0876159833140506,-0.001343544,103.41799126551561,131.8469041556311,0.5514616966247559,434.0004011995481,0.0005,1.4238028526306152,840,9.006724119186401,16555.599451303482
-1.3270914e-10,483.5891778806073,38.991018533706665,117120000,2.7869722843170166,72.9789964889658,1.471787452697754,316.23805949141797,39.67304849624634,0.8455106697780828,0.10578560829162598,189.9341065187976,0.5551,11.349448919296265,958,365,0.0064702285,0.555094,84.5445707372823,41.17185091972351,11.780128002166748,43.25653979301035,0.024604572,102.46314899375825,138.52547196644065,0.5520708560943604,448.3417434266959,0.0005,1.4719057083129883,840,9.27928614616394,16596.776350975037
-5.922181e-10,513.3780120268877,38.46432447433472,117440000,2.6978116035461426,68.9210034469492,1.4681799411773682,324.62830487176126,39.16855430603027,-78.25599702439492,0.09754443168640137,191.78873575641947,0.5545573,11.48906421661377,940,366,0.008089706,0.55457,85.94485282102673,40.666645765304565,11.560975551605225,29.44530053511465,0.02120421,99.80826762377325,141.51041824108108,0.580810546875,431.03894667423987,0.0005,1.4683237075805664,846,8.849881410598755,16637.446281909943
-4.6090953e-10,506.67131346667935,38.737815856933594,117760000,2.778235673904419,86.0551212856851,1.3360869884490967,314.26625789438714,39.30937385559082,-52.08821140219425,0.08662986755371094,179.53744116452938,0.55391854,11.967490434646606,933,367,0.0054354584,0.55413187,80.62498303886537,40.6734139919281,11.084253787994385,10.49402872072194,0.008133267,101.06105581424434,135.4976409445169,0.4663362503051758,425.8171095795739,0.0005,1.3362269401550293,846,8.910461902618408,16678.124069213867
3.7426404e-10,503.53529922853403,38.30395150184631,118080000,2.8321025371551514,96.60042962170888,1.568394422531128,303.40911281816284,38.989810943603516,-43.456095458593595,0.09739255905151367,164.8833513828758,0.5533674,12.107377767562866,938,368,0.002648143,0.5534517,75.03592495102691,40.58869290351868,10.912226438522339,-11.057036924642443,0.0014219952,98.86111524910575,129.9229939718805,0.565767765045166,432.0686076207481,0.0005,1.5685360431671143,851,8.517454147338867,16718.71764779091
1.0809289e-09,508.9621518391396,38.47816252708435,118400000,2.9331436157226562,87.78415567093826,1.7079930305480957,319.3032479325241,39.19148087501526,-62.40880574845635,0.1100776195526123,176.23604435483068,0.5528785,11.518748998641968,932,369,0.0046051135,0.55283093,78.17938957930163,40.93257141113281,11.348450660705566,19.04321037956066,0.004711004,103.676266255509,136.72133424321922,0.5819134712219238,440.853460409859,0.0005,1.7081046104431152,846,8.873897075653076,16759.654759407043
1.3062712e-09,509.97199177639243,38.40561366081238,118720000,2.758308172225952,78.48873236487702,1.4954581260681152,322.03826006116424,39.039292335510254,-72.28457773466653,0.10217022895812988,191.72864743462978,0.5521895,11.460775375366211,946,370,0.0037696376,0.55222625,85.55621210162064,40.56260895729065,11.44383955001831,-51.00707841881085,0.010014845,104.63213929166905,140.41239547114398,0.5084905624389648,416.4494335940519,0.0005,1.4955987930297852,843,9.006561756134033,16800.222133874893
6.642913e-10,517.0081716624072,38.64871430397034,119040000,2.701106309890747,77.19634774466768,1.501389980316162,320.20455281870983,39.31438088417053,-53.732145728051705,0.1074988842010498,177.28713432661732,0.5516723,11.285625457763672,925,371,0.0072134575,0.5518576,79.6071363895646,40.86438965797424,11.635842084884644,89.90790017568548,0.015785504,103.36945774271189,137.12876984198235,0.5389225482940674,452.60539038860725,0.0005,1.5015485286712646,841,9.27877140045166,16841.090564012527
-7.3418377e-10,499.28951094422007,38.925163984298706,119360000,2.599454641342163,80.18329784333106,1.4537031650543213,310.29240790458164,39.59477210044861,-30.169813020865668,0.11501264572143555,187.62330952853287,0.55129683,11.075989007949829,928,372,0.009838185,0.5513531,83.58329428235152,41.08978271484375,11.883087396621704,55.4583862907776,0.041001994,103.80470597218535,134.0251737176643,0.531477689743042,451.07436242649953,0.0005,1.453826904296875,842,9.374435901641846,16882.184181690216
6.093841e-11,508.33550447733944,38.09342646598816,119680000,2.7755286693573,72.51269951428479,1.5213663578033447,333.6213301424683,38.821831703186035,-58.62482977448863,0.12151932716369629,183.06304460810154,0.55082893,11.623919248580933,943,373,0.0072844625,0.55077016,81.34277745849603,40.375635385513306,11.178707361221313,63.04695080430347,0.014985846,104.983316967276,143.07392053372212,0.5835788249969482,493.0281900916683,0.0005,1.5215177536010742,845,8.629610776901245,16922.563408374786
-9.0941105e-10,518.0246445736608,37.66189241409302,120000000,2.740225315093994,71.689802170858,1.7059216499328613,326.4171069823419,38.358946323394775,-51.68112005501733,0.13546085357666016,179.46183113245604,0.55037284,11.83609938621521,962,374,0.0052580987,0.5505358,79.9074112616597,40.10787343978882,10.80778980255127,58.05361722738547,0.010457312,104.97759991605203,140.54907735673888,0.5158636569976807,439.53623028222114,0.0005,1.706892490386963,848,8.371103763580322,16962.67554450035
4.4701198e-10,506.17216506352685,38.88734769821167,120320000,2.960697889328003,88.88201171617581,1.6821177005767822,308.64919973551287,39.585851192474365,-60.99269064326535,0.07319378852844238,183.18430014564055,0.5499118,12.278581857681274,933,375,0.0068054646,0.54999024,82.28873737877379,41.32706809043884,11.343243837356567,-73.54561124014312,0.011767024,108.2369382748184,134.0519358117147,0.6016435623168945,435.2337694585346,0.0005,1.6822662353515625,835,8.548150539398193,17004.006995916367
7.050942e-10,533.385732496779,38.720592737197876,120640000,2.7634198665618896,65.96054327968761,1.6420955657958984,314.9596397263457,39.398313999176025,-65.3881990338447,0.10169768333435059,193.42479515813767,0.5494217,11.363713026046753,945,376,0.003599347,0.54929805,86.99890441324746,41.088181495666504,11.674592018127441,-34.970476020018516,0.00079344853,110.04821799306089,138.8371570703142,0.553565502166748,464.3198784271388,0.0005,1.6422462463378906,842,9.047500371932983,17045.09964799881
-2.3740696e-10,518.4899805467991,37.95587420463562,120960000,2.7747550010681152,76.88267334161036,1.5126993656158447,322.077232475556,38.61029052734375,-59.42087324250487,0.10942435264587402,190.69974306975038,0.54901886,11.348868370056152,945,377,0.0023673351,0.5488873,84.72721907328452,40.16049242019653,11.026418685913086,-75.25664817469088,-0.00017961419,111.72401282400078,138.9823323874786,0.5244100093841553,448.18006830705474,0.0005,1.5128157138824463,842,8.895962238311768,17085.267513990402
-1.1817333e-10,497.1559402703277,36.82727575302124,121280000,2.581125259399414,77.73425472793464,1.493316888809204,324.34376424458566,37.44608688354492,-56.717982462847665,0.09582209587097168,189.14663006882122,0.54869205,11.321120023727417,944,378,0.0021770939,0.54864824,83.502316470032,38.977699756622314,10.52006459236145,42.34239440042165,0.00033604316,113.55316118117872,140.00632945063805,0.49846553802490234,476.5419807270892,0.0005,1.4934616088867188,841,8.653322696685791,17124.248441696167
-2.0918898e-09,526.9295349086013,37.56400775909424,121600000,2.5496532917022705,96.7978677316375,1.4461636543273926,298.80900576279356,38.152281284332275,-45.33331211256871,0.09821295738220215,186.76676794062126,0.5480725,11.047553062438965,930,379,0.001207248,0.5480862,82.7245201563593,39.62298369407654,11.239766359329224,-15.750576808499869,-0.0011786812,109.37295491544329,130.21898779140818,0.47136688232421875,437.7748854549394,0.0005,1.4463005065917969,837,9.013898372650146,17163.8746945858
-6.405e-10,525.8428948400325,38.10214924812317,121920000,2.563645362854004,72.26422780393102,1.453458309173584,318.73254833567756,38.84869861602783,-58.265488758612214,0.11389613151550293,195.59818825442142,0.5476125,11.770474910736084,940,380,0.0026082147,0.54766273,87.32582285291511,40.34561514854431,11.34084677696228,-26.698120479963887,-0.0014379276,110.32117838176701,140.54067307035737,0.6106040477752686,474.8882230851881,0.0005,1.4536323547363281,838,8.804354906082153,17204.225173473358
4.63705e-10,536.7794243360655,36.18743062019348,122240000,2.5977110862731934,71.32291532162257,1.4622795581817627,327.2462135351786,36.89387893676758,-77.76127233804104,0.0998225212097168,182.8571278688117,0.5473404,11.02726697921753,997,381,0.001871693,0.54729885,79.8340503559871,38.38156032562256,10.52057433128357,62.49337790766135,-0.0016372196,109.1561899153076,142.5705487159862,0.5837721824645996,446.37875027894916,0.0005,1.4624357223510742,832,8.308651685714722,17242.624113082886
-1.926886e-09,503.9475169363627,36.4782440662384,122560000,2.719957113265991,71.25011977048675,1.4956064224243164,311.3773698491157,37.22499895095825,-69.67237301765556,0.12214112281799316,196.88164432901647,0.54701114,11.025691270828247,963,382,0.0017916635,0.54703206,88.13767541555808,38.763941287994385,10.585154294967651,54.952733817784924,-0.001090519,109.53899642497876,137.48457673477606,0.5989296436309814,459.51745333856167,0.0005,1.4957497119903564,839,8.404934644699097,17281.392480373383
1.9935367e-09,517.8410617031165,37.00634431838989,122880000,2.744619369506836,68.27716250181602,1.5070722103118896,320.0425977172765,37.68044924736023,-72.77746890757292,0.11034345626831055,199.14512726286662,0.5468639,11.274078130722046,951,383,0.0018242018,0.5468623,88.58397943927582,39.229482650756836,10.812654256820679,13.704147896060785,-0.0014698771,106.11070139501204,141.32262231654482,0.544647216796875,446.2313733350682,0.0005,1.507258653640747,830,8.378360748291016,17320.62747812271
1.5954351e-09,535.6797891635531,37.52932047843933,123200000,2.971712589263916,73.29588989263674,1.570852279663086,320.17220985142495,38.21377944946289,-63.637227328951674,0.10974550247192383,188.00580960329188,0.54634714,11.350212335586548,970,384,0.001792085,0.54647744,83.06973245931623,39.82636761665344,11.114187240600586,70.19790451642373,-0.0021303906,110.17253318843727,139.57211548054494,0.5524513721466064,464.350419982992,0.0005,1.5709846019744873,838,8.393998861312866,17360.459192991257
-2.9114947e-10,498.3595755970214,38.08447456359863,123520000,2.5946290493011475,90.58211437673258,1.5598385334014893,303.93635291784585,38.683614015579224,-67.47543415699315,0.08947062492370605,190.289498513171,0.5457728,11.244867086410522,916,385,0.0014003541,0.5457267,84.70851077491857,40.28570222854614,11.592726230621338,-49.822073346772875,-0.0017175074,106.08188661682512,130.84545977225946,0.4914548397064209,452.34533618214937,0.0005,1.5599782466888428,839,8.875712394714355,17400.749393463135
1.38618e-12,527.5595153233415,38.13267660140991,123840000,2.4674015045166016,74.84049568866011,1.4423365592956543,316.47273394305387,38.803114891052246,-51.76848172750282,0.09922456741333008,199.52709003632418,0.5451505,11.373801231384277,932,386,0.0016048399,0.5451962,88.73322244000846,40.27672481536865,11.585201740264893,-11.328242976503674,-0.0010375436,104.71662802330209,138.530399059168,0.5487678050994873,456.68569778047083,0.0005,1.4424779415130615,831,8.976552486419678,17441.041779518127
-6.736246e-10,529.5128047274238,38.31682109832764,124160000,2.6406233310699463,98.28707314241129,1.4376378059387207,321.0274153106766,39.04999351501465,-35.08899919102142,0.09731888771057129,184.91958644604,0.5446714,10.876278162002563,923,387,0.0021485141,0.54460776,83.11806076365902,40.53486394882202,11.685901880264282,-85.67769727543187,-0.0016404032,106.58548526486035,138.39476783414284,0.6140561103820801,445.94004107646225,0.0005,1.4377849102020264,838,9.397310256958008,17481.58105945587
-3.8219755e-10,520.2579745454511,36.80456495285034,124480000,2.6901559829711914,72.3453126257889,1.4050402641296387,323.4961205191174,37.466310262680054,-60.062139887023875,0.10849523544311523,188.52251734246923,0.54425585,11.307535171508789,920,388,0.0011219231,0.5442882,84.242290149792,38.899853229522705,10.70571255683899,17.852400572690726,-0.0017005632,104.03739614916701,140.78514580208696,0.5340311527252197,442.00458666402625,0.0005,1.405188798904419,835,8.401909589767456,17520.48422241211
1.3207112e-09,517.885422059849,38.144551277160645,124800000,3.073566436767578,70.71654296396672,1.4063119888305664,319.18513885766055,38.85002160072327,-45.273022198076916,0.1093297004699707,199.3080445684107,0.5439517,11.485884428024292,926,389,0.0024963655,0.5438955,88.73622639795428,40.286118507385254,11.308792114257812,26.279645761246353,-0.0013468834,104.69058981662145,138.52267696036355,0.5740416049957275,454.3998348005658,0.0005,1.4064414501190186,834,8.407675743103027,17560.77569127083
1.946743e-09,508.38260853228616,36.929089069366455,125120000,2.728217363357544,84.40819823824279,1.5542724132537842,321.45738516518975,37.60242176055908,-43.09444523661712,0.10196757316589355,188.56157595214847,0.5436923,11.729437112808228,943,390,0.0014548472,0.543683,82.56303922382025,39.18690729141235,10.305094242095947,-39.337432175061444,-0.0011687019,105.52465127601256,138.20948925705517,0.5500807762145996,460.4833044297862,0.0005,1.5543920993804932,832,8.384800434112549,17599.967992305756
1.5245044e-09,504.9421568011441,37.152257204055786,125440000,2.7237637042999268,85.0888378233939,1.5978269577026367,321.93536061215104,37.808600425720215,-40.60854494176541,0.10089278221130371,180.15744715443998,0.5432447,11.532712936401367,947,391,0.003180874,0.5431346,78.61543310491913,39.45066022872925,10.665942668914795,25.5449760491879,0.008410516,104.66083891894174,137.2166296798184,0.5361559391021729,461.6259448025857,0.0005,1.597966194152832,835,8.51094651222229,17639.422515630722
-1.5298735e-09,528.9974699291607,38.01730918884277,125760000,2.8449432849884033,85.1650112794886,1.6261863708496094,320.0577853064131,38.705700159072876,-51.324853819736774,0.09189200401306152,182.528414221448,0.5428783,11.552202463150024,947,392,0.005560065,0.5428378,81.88961563047987,40.37844967842102,11.110158681869507,-5.194113084103144,0.013688561,104.99833806860653,139.0635155147168,0.5765447616577148,438.40583530285153,0.0005,1.6263117790222168,837,8.646178007125854,17679.805595874786
1.5129358e-09,511.6877660551997,36.93608617782593,126080000,2.7545697689056396,82.6021839876287,1.5436220169067383,319.43985879992016,37.59478402137756,-34.60078895912712,0.1064155101776123,184.9112441830222,0.54294384,11.776997327804565,940,393,0.0018642502,0.54295397,81.7286881731196,39.18169617652893,10.14820671081543,54.89210654971409,0.0005492288,107.25070498333771,137.59304363008988,0.5329699516296387,439.91091158698157,0.0005,1.5437564849853516,835,8.486934185028076,17718.99107980728
2.3947702e-09,508.6596991676351,38.10296869277954,126400000,2.846950054168701,74.92594141849138,1.6021723747253418,328.0487245782268,38.80370259284973,-35.6926608675906,0.10767507553100586,190.62661696284331,0.54270214,11.668352603912354,934,394,0.0036852576,0.54277825,84.73116173399782,40.442044734954834,11.050586700439453,-63.046787680243646,0.009739467,105.23352858963217,142.68280650959207,0.5678508281707764,436.6132125383476,0.0005,1.6022989749908447,834,8.792308330535889,17759.437647104263
4.3773823e-10,516.7791403126545,37.58495497703552,126720000,2.6649701595306396,89.59744216812307,1.606466293334961,319.073738020601,38.24405360221863,-24.913577690644313,0.08760929107666016,182.14962003967366,0.54236627,11.1433687210083,947,395,0.0013027012,0.54231215,80.05486558946475,39.87608003616333,11.047591924667358,61.12938483561931,-0.001280318,108.37632493312076,137.35859759024302,0.5495338439941406,428.6062473122892,0.0005,1.6066102981567383,836,9.028879165649414,17799.31899380684
1.1510015e-10,506.2499658883212,37.621843338012695,127040000,2.656172752380371,81.47707077929523,1.475926399230957,315.628809700468,38.29616689682007,-29.804219910200306,0.11075162887573242,199.37868383732084,0.54210186,11.502559661865234,918,396,0.0016116137,0.5421755,88.49457658308177,39.81491470336914,11.042457818984985,-34.9748573980066,0.0009625136,105.51276878199967,137.21887651617968,0.5451338291168213,451.95391128177266,0.0005,1.4760611057281494,841,8.726764440536499,17839.138856887817
5.5591415e-10,514.2786469301163,37.28488874435425,127360000,2.5866200923919678,83.28768494150565,1.438746452331543,317.25391832120715,37.96016764640808,-11.751093024223426,0.1070413589477539,178.7712422327731,0.5415497,11.51986813545227,942,397,0.002050199,0.5413683,79.07354677449568,39.43883395195007,10.621416330337524,20.086777339222788,0.000515234,104.70905553874408,136.71414532114622,0.5470864772796631,444.5624417595509,0.0005,1.4388854503631592,832,8.837083578109741,17878.582540988922
-1.1316873e-09,507.25527438719763,38.05302810668945,127680000,2.498507261276245,65.18948340108724,1.4330027103424072,316.7718818770102,38.72403001785278,-34.84058671664389,0.12533235549926758,221.61610726747813,0.5410382,11.516573905944824,926,398,0.0018442844,0.54112554,98.22824560244004,40.198981523513794,11.368879556655884,95.76502217766792,-0.00024466863,102.25974494248926,142.51747388201997,0.5073890686035156,442.1703644301368,0.0005,1.4331409931182861,830,8.990596771240234,17918.786545276642
2.296066e-09,504.1488189507474,38.434332609176636,128000000,2.8208587169647217,70.65297728526474,1.45833420753479,324.4138115785059,39.092402935028076,-20.286391851372944,0.12457132339477539,210.69620037341193,0.54075223,11.361995220184326,922,399,0.0019415498,0.5407072,93.66156299592005,40.60105347633362,11.411547183990479,43.3602271139761,-0.0023595178,106.73714216209592,143.39659397771482,0.5143847465515137,436.29608664369243,0.0005,1.4584729671478271,840,9.031535387039185,17959.392500162125
-9.890299e-10,506.15868615210866,37.56333804130554,128320000,3.350339651107788,70.45955883505566,1.4834389686584473,327.70104805868414,38.28843283653259,-46.39300724299424,0.10960149765014648,200.1758716358407,0.54051477,11.126797914505005,955,400,0.0016037307,0.5405183,88.11115552279863,39.802756786346436,10.692788124084473,73.69966807050704,-0.0016931394,110.00010614160573,143.54699110724803,0.5923922061920166,463.9727137781128,0.0005,1.4836132526397705,842,8.700787544250488,17999.200162172318
-3.1867592e-10,517.1047558300033,38.31375598907471,128640000,2.7808914184570312,72.31462468492307,1.438025951385498,307.23158787691796,38.974329233169556,-65.4482526274231,0.11165285110473633,223.34051719824834,0.5400549,11.869959592819214,933,401,0.0013644617,0.5399897,99.15045957527045,40.44112968444824,11.342244148254395,2.800397375722231,-0.0018954773,104.26232872751123,138.63954996981627,0.5282936096191406,433.52684831156415,0.0005,1.4381372928619385,836,8.56243896484375,18039.64928460121
-1.3681876e-09,510.10336057711856,37.38207197189331,128960000,2.887709140777588,74.07306054360399,1.2971489429473877,328.84194694821167,37.98429822921753,-27.135252979045845,0.09302473068237305,188.71567503427653,0.53942776,11.283965110778809,921,402,0.0012120574,0.53941774,83.55950095446512,39.32303595542908,10.672119617462158,21.65437211340062,-0.0016875633,107.77430525305226,140.79006018935135,0.48761701583862305,441.96214065398027,0.0005,1.2972984313964844,838,8.683989763259888,18078.97568011284
-1.4187881e-09,511.0763796253527,37.93414521217346,129280000,2.889963150024414,75.02592714514529,1.3923430442810059,338.17690713910315,38.59225344657898,-50.88709805952761,0.09232902526855469,177.68508928581574,0.5387113,11.777777910232544,933,403,0.001570512,0.53873813,78.74402238316671,40.11876893043518,11.200446367263794,54.4418349516695,-0.0019935516,110.38541603187909,144.1352174875578,0.5431303977966309,432.4888416766213,0.0005,1.392491340637207,835,8.331068515777588,18119.098972797394
-1.6548276e-09,502.50343083840215,37.337377309799194,129600000,2.825057029724121,67.71998576714884,1.5563318729400635,330.4890671847791,38.016337394714355,-60.52231444407346,0.10574507713317871,193.58799313501393,0.5382695,11.910259246826172,963,404,0.0017591796,0.53820324,85.83660285687974,39.60347366333008,10.468530416488647,-12.795580466936347,-0.0019123494,110.36541404436372,145.22106882302592,0.5515048503875732,446.9508881200816,0.0005,1.556659460067749,837,8.297562837600708,18158.707162857056
-7.5577555e-10,502.18127828231906,37.84101152420044,129920000,2.8370792865753174,81.22224050789707,1.5642502307891846,323.05651644752896,38.47256016731262,-38.30532644732265,0.11290717124938965,180.29326972607626,0.5377983,11.53298306465149,929,405,0.0018575914,0.53766924,80.35510521431006,40.07905554771423,11.013909578323364,42.40324347471707,-0.0017834124,106.60309121123653,139.0863314146164,0.4995088577270508,411.4664530266656,0.0005,1.564377784729004,833,8.66217303276062,18198.789843320847
3.6453168e-10,539.0252950667253,37.54522252082825,130240000,2.8251216411590576,88.93373478020024,1.5919859409332275,316.55801520659725,38.227264404296875,-54.56728112919746,0.11752796173095703,178.2823601280012,0.5375547,11.405719995498657,935,406,0.0015050113,0.53747267,79.11006603668798,39.85616993904114,11.03391146659851,20.652721604780083,0.0003686502,106.57964045127405,136.742007395901,0.5389478206634521,458.56638426137584,0.0005,1.5921592712402344,832,8.554646730422974,18238.650101661682
-3.9392162e-10,499.1768276578582,37.70647096633911,130560000,2.7716312408447266,71.92309433994087,1.547795057296753,317.2478045646589,38.36351823806763,-49.86221565481729,0.09818339347839355,204.34386044619808,0.5375366,11.625784635543823,929,407,0.0011987004,0.53751534,90.96818636825643,39.93802547454834,10.815164566040039,46.62595777422188,-0.00084964937,105.88736032749472,139.5690946846759,0.5373177528381348,411.10360113644623,0.0005,1.547908067703247,836,8.743496656417847,18278.59317588806
8.0790485e-10,494.7616336214057,38.70877385139465,130880000,2.9129536151885986,74.26406463146124,1.559237003326416,328.61559802981066,39.398186445236206,-50.63380470926258,0.09783792495727539,202.1251304651701,0.5373748,11.698811531066895,909,408,0.001549179,0.5373526,89.54129767592067,41.00079536437988,11.269394397735596,75.64057945960612,-0.0014974719,107.28523098077564,140.9161518656005,0.5693292617797852,453.8844746803125,0.0005,1.5593597888946533,832,9.003146648406982,18319.59835934639
9.85138e-10,512.031584816832,38.65436840057373,131200000,2.6878554821014404,89.45420011000544,1.5303099155426025,309.5787077841718,39.322654247283936,-69.89623446509253,0.10211873054504395,185.94474652328242,0.5373317,11.843094110488892,917,409,0.0013701722,0.53730744,82.40712017936985,40.88948607444763,11.412925958633423,10.2512035253722,-0.0016293927,109.25516674344577,133.93581949528007,0.5424826145172119,441.99901671848176,0.0005,1.5304455757141113,835,8.989387273788452,18360.492225170135
1.397967e-09,502.1194460548612,38.667431116104126,131520000,2.6795287132263184,88.28836702217743,1.5203485488891602,301.0080859812392,39.32830047607422,-61.96683713462143,0.10636138916015625,196.2975396363243,0.53721154,11.739238262176514,910,410,0.0012529843,0.53718436,87.38538448823545,40.89028549194336,11.379229068756104,35.48864810782954,-0.0018883955,108.42263271248731,133.3588168632707,0.5359857082366943,429.54671032538243,0.0005,1.5204901695251465,836,9.101703405380249,18401.38737654686
2.3879305e-09,499.96790467891503,38.41871404647827,131840000,2.58451509475708,90.95993585307508,1.4781169891357422,318.08685295016164,39.044039726257324,-36.588186042328545,0.08495521545410156,182.2533569484455,0.5371714,11.796841859817505,917,411,0.00664709,0.53720444,80.30254351860626,40.56225776672363,11.33025050163269,-23.853643150007624,0.027591432,108.5810143437428,135.78660444063956,0.5210554599761963,400.67691867278654,0.0005,1.4782330989837646,831,8.932121753692627,18441.954837799072
-1.2872778e-10,518.821593018087,38.941972494125366,132160000,2.9875967502593994,82.46037054494917,1.4463450908660889,321.39898519101274,39.60391283035278,-44.17874372483629,0.10388493537902832,191.9983609647698,0.53701645,11.417039394378662,915,412,0.0046841023,0.53704846,85.26207086789718,41.07771873474121,11.55214548110962,-10.393994256761756,0.011442704,109.4810969502419,138.90309752478646,0.5386226177215576,392.31216935163604,0.0005,1.446458101272583,836,9.238868713378906,18483.037128925323
6.603106e-10,524.3402436265098,37.61794638633728,132480000,2.753124475479126,77.38639085410541,1.498093605041504,310.0565059852375,38.31733512878418,-39.03939871777693,0.09719276428222656,197.8245526230301,0.5365509,11.56610655784607,960,413,0.0029808623,0.53647286,87.4392529105444,39.840721130371094,11.033475875854492,65.70202998456543,0.003055669,110.12294035655854,138.40188831998074,0.5796482563018799,406.30889763372505,0.0005,1.4982333183288574,830,8.544523477554321,18522.881271362305
-9.542365e-10,484.6935298401304,37.87584638595581,132800000,2.868621349334717,74.95103585521251,1.494361162185669,314.19150457600057,38.443487882614136,-6.810859099128785,0.0805506706237793,217.4337676258745,0.53600967,11.439778804779053,916,414,0.0017162388,0.5360579,96.52169139460999,39.98213028907776,11.158237218856812,-12.569168647960744,0.0006418242,113.04177262306304,139.40354941001704,0.4681878089904785,427.1961390874694,0.0005,1.4944758415222168,837,8.599576234817505,18562.868926763535
9.1489377e-10,512.1719650289546,38.0130136013031,133120000,2.6679556369781494,99.41772980459228,1.4655406475067139,316.75764883576335,38.658114433288574,-9.418833102462038,0.09281659126281738,162.62806749373988,0.53549016,11.641087770462036,946,415,0.001524386,0.53550744,72.15760141680403,40.16553282737732,11.09337043762207,-8.049945439690141,-0.00017788327,109.61020998601286,135.24465393047777,0.5287680625915527,399.93436065736535,0.0005,1.4656774997711182,835,8.779136419296265,18603.0385119915
1.696295e-10,512.0041606991529,38.171753883361816,133440000,2.7078697681427,88.80964643722426,1.525099754333496,307.1598330821909,38.86668801307678,-17.186828207119802,0.08388376235961914,197.17371091987965,0.5350944,11.404080390930176,944,416,0.0021852278,0.5351781,87.36605517142304,40.42483639717102,11.123071670532227,69.77687581469107,0.0014930386,115.49365164345146,135.70531116608578,0.5884060859680176,405.24657317373436,0.0005,1.5252342224121094,833,9.16321349143982,18643.46836900711
1.2930989e-09,523.859365928035,38.156580686569214,133760000,2.6995537281036377,97.16031903175148,1.4944829940795898,301.60381906105033,38.80888795852661,-43.388745678614704,0.10081005096435547,182.35031229073667,0.534674,11.389991760253906,927,417,0.0020849765,0.53475636,80.18322772362397,40.328503131866455,11.165562152862549,-4.879958632038173,7.88099e-05,111.60504259607774,131.86451899088345,0.5282542705535889,400.26998775219727,0.0005,1.4946496486663818,828,9.13981556892395,18683.80058979988
1.36132e-09,502.47795376566154,37.758713483810425,134080000,2.597721815109253,79.37299986765014,1.4642751216888428,316.03253775521097,38.382850646972656,-3.1352066869282367,0.09221792221069336,203.58387479651546,0.53416693,11.325315475463867,975,418,0.002373683,0.5341655,89.88229253564607,39.88594937324524,11.314318418502808,48.20429025484817,-0.00062592287,112.3979123507843,142.17165544249738,0.5128610134124756,387.4163142649594,0.0005,1.4643938541412354,828,8.815415382385254,18723.69092822075
1.7765096e-10,508.02541555002756,38.369797468185425,134400000,2.6044602394104004,103.53929632524303,1.5423038005828857,287.5316073427348,39.12789225578308,-39.39201196780569,0.10750699043273926,205.91692477748882,0.5338317,11.94939374923706,989,419,0.0015065281,0.53375804,91.1683186953091,40.701225996017456,11.194001197814941,27.431224388175487,-0.0016108347,113.69940281500533,131.82880059053682,0.6308577060699463,373.1956757823237,0.0005,1.542419672012329,833,8.995063781738281,18764.39560675621
-1.9234787e-09,504.68833414483055,37.931899070739746,134720000,2.5599143505096436,88.34728089208454,1.4764683246612549,296.3528238247742,38.60171842575073,-38.25256183310804,0.10457515716552734,214.4024293983447,0.5334952,11.49235987663269,945,420,0.001500841,0.53354245,94.45801128622412,40.121129512786865,11.40928053855896,7.236462249759105,-0.0018308786,112.71446924940057,134.53318690421008,0.5466201305389404,399.3446581990257,0.0005,1.4766221046447754,826,8.658623456954956,18804.51995754242
-1.158913e-09,519.4453060233525,38.58454656600952,135040000,2.582655906677246,88.41585148053379,1.4238297939300537,319.70055760119396,39.21496629714966,-34.528042190436175,0.09700870513916016,177.34981368948908,0.532977,11.522701501846313,927,421,0.001583918,0.5328878,78.21378966933892,40.678534269332886,11.392646551132202,37.456618652285556,-0.001824477,113.87563905489495,137.2445157588794,0.5147032737731934,425.4973617779949,0.0005,1.4239459037780762,829,9.293400764465332,18845.20375919342
-1.1588538e-09,516.1198242324316,38.141764879226685,135360000,2.645407199859619,101.1397061500113,1.4967522621154785,304.54149082330224,38.7680082321167,-35.76373235865382,0.11433529853820801,170.1204187798789,0.53257185,11.36451768875122,928,422,0.0018969288,0.5326336,75.15699155447908,40.3073570728302,11.325265884399414,44.61054644488129,-0.0015358612,110.74768689180404,130.35200981088997,0.48940610885620117,396.92715824211626,0.0005,1.4968745708465576,826,9.103440046310425,18885.51505446434
-8.1040313e-10,510.0236156412627,37.80764412879944,135680000,2.541611433029175,76.66794373818786,1.44964599609375,310.1750619760874,38.50510597229004,-48.38904293710947,0.11225128173828125,209.24952622988616,0.53223383,11.599350214004517,957,423,0.0016880091,0.53210735,92.40755699649829,39.98266839981079,10.816224813461304,-47.66517796510146,-0.0014524264,113.25273910438717,139.0176518765264,0.5635590553283691,429.7630822626664,0.0005,1.4497768878936768,826,8.94684886932373,18925.501048326492
-4.278311e-12,523.3544656076289,38.03301477432251,136000000,2.5564846992492676,99.68259008228584,1.5083701610565186,295.4789919136909,38.64893627166748,-28.433145351038295,0.07564854621887207,196.2227574420456,0.53200585,11.42385458946228,952,424,0.0023316585,0.53186715,87.00673923676992,40.18605828285217,11.137174129486084,-0.6802716873212626,-0.0020277372,113.15327577042406,131.52669171645138,0.5206270217895508,399.9271951721974,0.0005,1.5085077285766602,822,9.183724403381348,18965.691591262817
-2.992837e-10,491.9971461520664,37.59379172325134,136320000,3.003603458404541,92.95036059114408,1.3003854751586914,308.68986746642213,38.11903238296509,-5.79402953332773,0.08648443222045898,194.84330431593824,0.531573,11.601578950881958,914,425,0.0021354458,0.53155434,85.53673770613942,39.46669292449951,10.538806915283203,-4.601879816198136,-0.0014998174,110.02927260081717,134.0104979918967,0.4207468032836914,447.2727347519958,0.0005,1.3005454540252686,822,8.517449855804443,19005.16263484955
2.0026139e-09,526.1111396141251,37.898085594177246,136640000,2.947934627532959,68.57524470645225,1.6527786254882812,327.2505124787122,38.55847191810608,-10.84574505061997,0.10346245765686035,211.96683668058884,0.53080004,11.492909908294678,929,426,0.0009947204,0.5306949,93.22633959067427,40.241408348083496,11.05555009841919,65.33229191505353,-0.0013472156,107.47943732584383,143.3582109654602,0.5357060432434082,398.7679579126997,0.0005,1.6529343128204346,822,8.62859058380127,19045.408789634705
-1.0892933e-09,517.6125771492584,38.09464168548584,136960000,2.730621099472046,83.03656375180937,1.5201051235198975,328.763452064901,38.73581147193909,-54.49011279790061,0.10351181030273438,180.7312726690744,0.5301234,11.493723630905151,906,427,0.0029047064,0.530174,79.93544230819832,40.29899883270264,11.183744668960571,55.138087188122825,0.0030905828,108.58338912368933,139.00852379230477,0.5128936767578125,446.25062744273475,0.0005,1.5202343463897705,823,9.06232237815857,19085.712117433548
4.3064743e-10,529.6041166598965,37.94683003425598,137280000,2.61871075630188,89.40114919125655,1.5279135704040527,303.01146708806334,38.61911368370056,-26.88386925994166,0.12471461296081543,196.25007337956416,0.5297738,11.391780614852905,945,428,0.0016174074,0.5296018,86.844046333818,40.19398760795593,11.242013454437256,51.650638642941274,-0.0019972897,110.42110966678128,134.71294375459004,0.5255074501037598,402.68391768941075,0.0005,1.5280346870422363,827,9.032997369766235,19125.910450220108
-4.2603365e-11,523.1408734209249,38.14940690994263,137600000,2.6746325492858887,83.25012249175448,1.5204575061798096,320.48446548453177,38.837756633758545,-81.18554887537717,0.10515213012695312,183.58143167169192,0.5292346,11.501721382141113,945,429,0.0018321176,0.529325,80.52377443934874,40.399259090423584,11.363281488418579,66.21453979609258,-0.0017027579,111.80083329402642,139.66789924081363,0.5631728172302246,453.89460087860925,0.0005,1.5205950736999512,829,8.80666708946228,19166.3133289814
4.9456663e-12,511.6437699328458,38.15266013145447,137920000,2.5977203845977783,92.41291097097297,1.4579627513885498,307.86101491476995,38.780620098114014,-26.20866432229565,0.10449886322021484,199.13029372563568,0.52885777,11.830211639404297,921,430,0.0012393836,0.52892697,87.73983444318279,40.26635932922363,11.002729415893555,39.27372700456856,-0.0017260256,109.04230031850851,136.2176386834721,0.503251314163208,455.5902086121263,0.0005,1.4580750465393066,829,9.058650255203247,19206.5842564106
2.3401516e-09,515.5611617024139,39.20196080207825,138240000,2.5739262104034424,86.26232511157069,1.4577300548553467,317.4733826566056,39.85875701904297,-42.30967768461564,0.12649083137512207,200.1217697360142,0.5284387,11.793149709701538,915,431,0.0018597957,0.5283309,88.60075218037736,41.34234619140625,11.887290954589844,-50.029716457503234,-0.0014119556,108.98604763889496,138.8903899169369,0.5068244934082031,429.67923461223455,0.0005,1.4578778743743896,827,9.194774389266968,19247.92988538742
7.79972e-10,525.5422672270349,38.690025806427,138560000,2.575291156768799,107.1107670839341,1.4568064212799072,316.1937991986255,39.30251407623291,-18.487111765232235,0.09528827667236328,158.69433608901724,0.5276034,11.406019687652588,895,432,0.001375206,0.52765965,69.25327382800666,40.78782773017883,11.466692686080933,30.86658613941786,-0.0015016805,107.29871459060402,131.1023603238303,0.49815869331359863,462.47395115984403,0.0005,1.4569404125213623,831,9.52852201461792,19288.723150014877
-3.83515e-10,511.0618610928802,38.3251838684082,138880000,2.515446424484253,91.49694389081105,1.5158278942108154,324.9549113879139,38.95518231391907,-61.212431339966194,0.10074973106384277,178.99510518694848,0.5265462,11.229117393493652,895,433,0.0009965012,0.5265856,78.4042905287331,40.50389647483826,11.777762413024902,22.836126031674485,-0.0014279536,112.32899617408543,136.41424489203095,0.5077946186065674,452.5667343221233,0.0005,1.515941858291626,830,9.166677713394165,19329.2305932045
3.651574e-10,522.9962972513448,37.977317810058594,139200000,2.5720467567443848,86.21011181862761,1.4574666023254395,314.2083426118679,38.61933469772339,-53.108139970947384,0.08951330184936523,183.5253306829508,0.5259719,11.564410209655762,924,434,0.0016872773,0.52596843,80.72476845894359,40.11650037765503,11.153729915618896,-28.361943641557247,-0.0012001322,111.944690312623,135.59518242349438,0.5320839881896973,426.8868109524618,0.0005,1.457578420639038,826,8.924976110458374,19369.350631952286
2.9344128e-11,508.75240442716756,37.24780201911926,139520000,2.6212477684020996,75.76930687848999,1.4422829151153564,323.83755876645955,37.908727169036865,-60.28666516821349,0.11012101173400879,207.97950927045133,0.5258338,11.060167074203491,947,435,0.0014417584,0.5258223,92.07024812569915,39.379096031188965,10.979430198669434,-67.88787116200659,-0.0018903811,116.38154761599938,142.7472144498179,0.5290577411651611,415.1264214799574,0.0005,1.4424431324005127,828,8.801849126815796,19408.734502077103
1.3284283e-09,491.618798025368,37.49670910835266,139840000,2.7210357189178467,81.38993306537434,1.498377799987793,306.07935284035767,38.25529456138611,-40.31285152783595,0.18105077743530273,202.10296038509466,0.525432,11.422677040100098,934,436,0.0020173334,0.5254774,89.71418327556792,39.804790019989014,10.94041657447815,40.834059106774745,-0.0016562162,112.0955416160063,136.35954696139285,0.5485818386077881,443.69740065846247,0.0005,1.4985408782958984,832,8.654808044433594,19448.544619083405
4.710846e-10,519.2773304245983,38.61064553260803,140160000,3.2712349891662598,83.43837853020901,1.480004072189331,325.2283753773588,39.25089240074158,-47.880014090359545,0.11822032928466797,188.6372057407783,0.524857,11.291659116744995,928,437,0.002168804,0.52489704,83.50196940461716,40.75798058509827,11.235114574432373,-41.3085782604237,-0.0012681199,116.0932039122237,140.25954075307627,0.5028464794158936,434.3762928733837,0.0005,1.4801249504089355,834,8.946921586990356,19489.307315826416
2.429235e-09,486.20849023643126,37.46799397468567,140480000,2.8453733921051025,83.47023840340503,1.508298635482788,310.00157113801475,38.15478491783142,-44.94012818443293,0.1022491455078125,194.59772671762508,0.52425826,11.114147663116455,948,438,0.0038156987,0.5241866,85.68961295192831,39.697279930114746,11.229486227035522,22.70351568783491,0.009509153,113.75704277456126,136.57454760692343,0.5631217956542969,462.2232003812197,0.0005,1.5084474086761475,832,8.593448638916016,19529.007947444916
1.3704464e-10,507.2930495748971,38.04817271232605,140800000,2.7334299087524414,99.99632755263148,1.496443271636963,312.04732169213906,38.72484374046326,-59.75053499216565,0.11122345924377441,194.28538903693357,0.5235519,11.379481554031372,987,439,0.0038773878,0.523587,86.70846366047473,40.265798807144165,11.33167576789856,52.597744127865084,0.0068858676,112.0996791081949,137.46600362945273,0.5425295829772949,450.44410518912775,0.0005,1.4965572357177734,841,8.749618291854858,19569.27945303917
-2.3576896e-09,516.9564520204389,37.35021233558655,141120000,2.7154064178466797,102.66256462306406,1.3019018173217773,298.80399054567846,37.894287109375,-22.87310003057628,0.09340620040893555,186.7728302905912,0.5231361,11.53496789932251,950,440,0.0053632306,0.5230193,83.16249015535247,39.236318588256836,10.429172039031982,-81.31605477246583,0.010896386,109.90191739886959,130.53922778562657,0.43215298652648926,374.63551197239764,0.0005,1.3020639419555664,837,8.823209285736084,19608.51909136772
-5.9159866e-10,508.3533464881783,37.795939683914185,141440000,2.730146646499634,94.04827077377618,1.625575065612793,312.5461885532492,38.43819737434387,-45.02741102921898,0.1036524772644043,185.97796367724186,0.52267206,11.771047115325928,930,441,0.0041002436,0.52262306,82.61338888919802,40.09359622001648,10.848259925842285,-26.325967537998842,0.009774229,113.75403990121224,137.09060164243192,0.5139265060424805,430.0806934725193,0.0005,1.6257355213165283,834,8.63424801826477,19648.618142604828
-1.762744e-09,524.0737656964799,37.294625759124756,141760000,2.610802173614502,89.93871981734327,1.5663323402404785,316.8877379060102,37.92054200172424,-29.522071237409623,0.0887916088104248,184.37917330595997,0.52202606,11.529780864715576,995,442,0.004259748,0.5220225,82.71010216413008,39.531222105026245,10.688148021697998,34.46116292948163,0.016465021,114.0509152369659,139.49131335423445,0.5179924964904785,422.94906462007333,0.0005,1.5664937496185303,846,8.708226680755615,19688.155930042267
-1.6977071e-09,503.1629137110343,37.83805727958679,142080000,2.910557985305786,77.08096842749237,1.647080421447754,301.78475324572986,38.533857583999634,-40.907558492414594,0.10866713523864746,228.59909012733607,0.5215344,11.715702533721924,943,443,0.005163613,0.521466,101.99332456768819,40.223931312561035,10.813911199569702,45.89890053226774,0.0077855536,109.55619727233727,138.251190341686,0.5638179779052734,366.2782561954366,0.0005,1.647240400314331,836,8.580117464065552,19728.395477056503
9.862512e-10,513.3809998601811,37.323774337768555,142400000,2.556058883666992,108.08768677677837,1.522646427154541,301.7852159689858,37.98115611076355,-26.66693079824512,0.09190988540649414,163.97649847917793,0.52131426,11.208059787750244,900,444,0.008161773,0.52122235,72.66080554452199,39.54000210762024,11.202889919281006,-29.94066266231911,0.016735286,113.0577013778267,127.87065030592872,0.5470936298370361,438.7463999328329,0.0005,1.5227820873260498,831,8.749078273773193,19767.94073486328
-1.3896244e-10,509.49341479272704,38.03570795059204,142720000,2.7878220081329346,89.02477375039842,1.6086268424987793,309.9168237935122,38.662808418273926,-6.341250396291844,0.09939742088317871,206.65903313638714,0.5212249,11.698276281356812,928,445,0.006233276,0.52106327,92.02762676716183,40.31807804107666,11.060099124908447,37.846538587364186,0.012831975,115.80737303052717,137.53619682703155,0.5065603256225586,366.6526540201008,0.0005,1.6087572574615479,835,8.66985559463501,19808.2628762722
-6.469501e-10,518.7099715885103,36.9366090297699,143040000,2.5340077877044678,104.20097493956125,1.4815781116485596,305.86511687604644,37.5662796497345,-1.5384635646185425,0.09949254989624023,173.6971546743442,0.5209097,11.17145586013794,945,446,0.0033632522,0.5208369,75.97228338001823,39.07487368583679,10.715218544006348,-62.578899224271304,0.008799702,111.1964163078921,132.39127499184315,0.5114779472351074,440.1471477065179,0.0005,1.481691598892212,824,8.868461847305298,19847.34112906456
2.0534752e-10,493.49476333535506,37.95313763618469,143360000,2.6547229290008545,95.86115656443275,1.44346022605896,286.71461661679547,38.57967495918274,-4.585497074922856,0.08029031753540039,203.57357693542647,0.5205347,11.103474855422974,928,447,0.002331281,0.52052397,90.2278040671813,40.05316233634949,11.359362125396729,18.51830182823696,0.0015002115,114.73084623673952,127.83016892641878,0.5235157012939453,448.8383074249236,0.0005,1.4436314105987549,826,9.109902620315552,19887.397577047348
-6.1289696e-10,515.6546792886131,37.207831621170044,143680000,2.6792595386505127,86.01009730458948,1.4768097400665283,323.18629207254156,37.870606899261475,14.064919247218734,0.11021590232849121,190.96766131118846,0.5200488,11.212656736373901,925,448,0.0025115754,0.5200401,83.93621836782599,39.38869667053223,10.815152645111084,69.01726224456768,0.00033549135,111.50648323472917,139.3495425545989,0.5293688774108887,381.3247793199215,0.0005,1.4769246578216553,824,8.839010953903198,19926.791457653046
4.474617e-10,512.735247743231,38.2947359085083,144000000,2.60084867477417,101.5491068316688,1.4164683818817139,306.7767729325064,38.975977420806885,-12.216727501515976,0.12461137771606445,171.39524072922163,0.5196276,11.217092514038086,911,449,0.0018258631,0.51957595,75.56280731621267,40.416799783706665,11.680521726608276,0.37756883896126503,1.1135315e-05,107.06300308659192,130.34811845296582,0.5373144149780273,439.7582557160412,0.0005,1.4166109561920166,826,9.156539916992188,19967.211679935455
-1.5451036e-09,523.4449229756922,37.002670764923096,144320000,2.6530580520629883,82.51628686811836,1.485710620880127,321.2361451331562,37.70195746421814,-34.35894168083279,0.12698960304260254,184.4925011636183,0.5191551,11.25424838066101,925,450,0.001267747,0.5191855,80.95744569236737,39.23653960227966,10.585659742355347,62.40630227886415,-0.0021328337,110.17431005639695,138.29741976112413,0.5512895584106445,458.16754444876415,0.0005,1.485849142074585,823,8.849855422973633,20006.452545404434
-6.1046573e-10,501.6877026510855,37.69701313972473,144640000,2.899688482284546,90.80257350116855,1.536569595336914,295.86355703469525,38.40725922584534,10.863305118008665,0.10655641555786133,212.98787907994839,0.5188553,11.852536916732788,920,451,0.0014701997,0.51883435,94.12279165588576,39.98679494857788,10.939002752304077,27.92989896259009,-0.0023134071,106.04945646612587,131.08249681212337,0.5779850482940674,453.6954178045513,0.0005,1.536759853363037,830,8.319405794143677,20046.443849802017
5.6884425e-10,517.865274164224,37.30128765106201,144960000,2.9112062454223633,90.26025816551702,1.600064754486084,320.8011409486838,37.94457197189331,-52.48359579657769,0.09818720817565918,181.75722125731312,0.51891947,11.760266065597534,943,452,0.0011213038,0.51885194,79.09612981634844,39.58666467666626,10.744912385940552,-27.540729245637582,-0.0014841777,110.53775575290322,138.64533742160617,0.5243401527404785,438.9926588790431,0.0005,1.6002099514007568,822,8.241289615631104,20086.03540635109
-6.877264e-10,531.3483894658374,37.73179626464844,145280000,2.763489246368408,96.07752084677773,1.463085651397705,298.36265787240177,38.38629865646362,-67.4764842907523,0.09347271919250488,191.0908668283152,0.51912916,11.349339008331299,917,453,0.0013773129,0.51903874,84.73324362285787,39.88280701637268,10.841187953948975,41.0310165321451,0.0007711461,110.49641852845565,130.74384277108587,0.5386350154876709,420.65138417835414,0.0005,1.4632148742675781,824,9.102579832077026,20125.927175998688
-2.1584374e-09,529.4573259555647,37.712003231048584,145600000,2.6902620792388916,104.82986530057599,1.5063319206237793,312.7897141933652,38.347198486328125,-24.89374765553901,0.09662556648254395,165.24982533780025,0.5189488,11.252984762191772,918,454,0.0025475067,0.51887167,72.35642828432016,39.89504599571228,11.31828236579895,-44.914625090005096,0.008577719,107.2693336793059,132.3978454204384,0.5182507038116455,468.9001308370498,0.0005,1.5064516067504883,825,8.827073574066162,20165.826045274734
-9.660663e-11,528.9140212855077,36.4866247177124,145920000,2.5873234272003174,79.94587436403256,1.471146821975708,325.7448655661011,37.166152238845825,-35.412366720671216,0.11453938484191895,192.8362098209544,0.51870847,11.19240951538086,936,455,0.005975664,0.5186218,84.35029776191634,38.68044304847717,10.331271648406982,-54.42966519726116,0.020578744,108.93305532947925,141.2600898142005,0.5462503433227539,452.5641140146433,0.0005,1.4712576866149902,829,8.770581245422363,20204.509770154953
-1.0308003e-09,487.0147643781661,37.19428730010986,146240000,2.5644240379333496,90.8680295292033,1.460296392440796,298.62998866238695,37.85342574119568,-72.96065907861798,0.11220073699951172,215.61011845881646,0.5184815,11.777070045471191,948,456,0.004123167,0.51851344,95.02349262061713,39.344170808792114,10.774257183074951,-82.44224059493379,0.011941029,109.59376199379501,134.91110179085382,0.5260968208312988,417.63480874426983,0.0005,1.4604225158691406,822,8.454064846038818,20243.857212543488
-1.4220456e-09,496.5116298416226,36.396257400512695,146560000,2.8740956783294678,93.98340223896199,1.53110933303833,295.50667238458084,37.09976005554199,10.971060839711633,0.09821224212646484,199.69912665313998,0.51789594,11.383333444595337,928,457,0.0037543469,0.51786184,87.68839226794734,38.679720640182495,10.060462474822998,-19.36046147954933,0.0029367825,112.0730097987627,131.35530434894426,0.582256555557251,445.4777286552457,0.0005,1.5312983989715576,825,8.479167938232422,20282.54178595543
3.886431e-11,488.4137727869231,38.243563652038574,146880000,2.867400646209717,96.94603251333655,1.5659925937652588,308.66581314739886,38.910008668899536,-53.09083747265452,0.09457063674926758,205.69527558917073,0.5172879,11.866097927093506,923,458,0.003311925,0.517384,91.17290837824376,40.527955770492554,11.010447978973389,-75.44432949159547,0.0018409159,114.96959083980303,135.9618881459242,0.5469045639038086,378.50968800555466,0.0005,1.5701696872711182,825,8.823634624481201,20323.076092004776
-2.004239e-09,500.0744395802925,37.38214373588562,147200000,2.5245285034179688,89.62964665993933,1.5746793746948242,303.55767378463696,38.05177044868469,-46.61122396215986,0.0950613021850586,206.1404217632307,0.51667506,11.799343347549438,957,459,0.0027190663,0.5167323,91.3940101120279,39.66817879676819,10.617424726486206,49.937460887260876,0.004136377,115.84744571073603,136.39146689862346,0.5538558959960938,373.23801118164386,0.0005,1.5748062133789062,827,8.76604413986206,20362.748699188232
1.7206581e-09,528.950735599778,38.32702159881592,147520000,2.7751286029815674,102.01724236110768,1.4855270385742188,302.96037256269545,38.93460440635681,6.553757199157883,0.0855569839477539,192.9002353381082,0.51613975,11.644236326217651,915,460,0.001982104,0.51615846,85.48311962958981,40.465996742248535,11.389132738113403,-57.84349772265848,0.0012313267,116.025027139099,131.6973626410588,0.49973559379577637,430.8516745864676,0.0005,1.4856550693511963,829,8.813924551010132,20403.219205617905
-1.6915049e-09,523.455371831151,37.32348895072937,147840000,2.641099214553833,94.76157938998699,1.5118439197540283,309.48955819364323,38.00116205215454,-27.677870351618385,0.10745668411254883,194.72042956440478,0.5155602,11.089008092880249,916,461,0.0033859585,0.5154397,85.63044435391042,39.56081008911133,11.03799033164978,5.266092493971386,0.010523191,114.36072868867215,134.52391698762784,0.5510818958282471,414.79425828398735,0.0005,1.511970043182373,826,8.83939790725708,20442.78496670723
8.8397306e-10,492.8637915207809,38.22581505775452,148160000,3.045001268386841,111.56663050651488,1.5224194526672363,290.79503306667897,38.92031908035278,8.359204646082095,0.10657978057861328,185.44646880708694,0.51512814,11.489850759506226,899,462,0.004448194,0.5150943,81.51042305678762,40.48327159881592,11.297214269638062,-49.849129191882426,0.015529996,114.01235599304475,124.36817399950839,0.5654973983764648,428.3233165199127,0.0005,1.5225474834442139,830,8.785150527954102,20483.271470546722
9.27845e-10,516.8214689578598,37.58315682411194,148480000,2.7391960620880127,96.0590602607769,1.2663025856018066,301.46932607038985,38.28974509239197,-13.062814729249556,0.09228205680847168,196.56822736507607,0.51477486,11.48412537574768,914,463,0.0029065101,0.51478094,86.76849608660656,39.58449077606201,10.993463039398193,43.42627632435179,0.003195534,116.22921032634278,131.41921973976332,0.5937049388885498,427.81966009927845,0.0005,1.2664406299591064,826,8.637454748153687,20522.86083650589
-1.0643666e-09,517.0681860551126,37.16599416732788,148800000,2.85657000541687,93.00086437813815,1.6335258483886719,311.6066560165161,37.82890772819519,-37.02849303362692,0.1140751838684082,198.7887916110661,0.51401263,11.311853408813477,921,464,0.003980144,0.5140091,87.68854667193494,39.492761850357056,10.813322305679321,-0.9273258069203946,0.015334895,116.9126455862745,136.27096603095399,0.5291476249694824,449.65627577104055,0.0005,1.6336839199066162,829,8.331057786941528,20562.358478069305
-1.9765012e-09,520.4456160431818,37.78887701034546,149120000,2.7905166149139404,77.27979374589444,1.5219011306762695,317.17755441780474,38.48162841796875,8.142684671301573,0.10285425186157227,222.21710366199835,0.51364005,11.391934633255005,932,465,0.0040083546,0.51355886,98.1477930967831,40.048107862472534,11.039262771606445,-50.78947318599879,0.010749562,110.35889158518158,140.54211423102916,0.5688683986663818,426.5843295659475,0.0005,1.5220515727996826,827,8.767050981521606,20602.413231372833
1.8490598e-11,540.7655534925549,36.96670937538147,149440000,2.543119192123413,104.34740378048582,1.4726479053497314,292.6380460199837,37.64542317390442,-6.9584799606285745,0.09747767448425293,191.86711393759182,0.51333743,11.571348190307617,999,466,0.004619493,0.51334435,83.53600867123986,39.15632104873657,10.50210690498352,41.54378790200888,0.0129844295,113.79014798652071,131.51825920101675,0.5556402206420898,457.36455412314496,0.0005,1.4727847576141357,821,8.739203691482544,20641.575698137283
5.2498395e-10,542.1145291230123,37.14548993110657,149760000,2.555389881134033,92.88975444268198,1.429847240447998,305.26480046783547,37.75288796424866,-56.88981935532308,0.10148262977600098,202.8656694246024,0.5126982,11.139535427093506,919,467,0.0015585392,0.5125908,89.08043023655134,39.22594881057739,11.04815411567688,26.101519940329396,0.00015711598,111.33732840482958,133.2951023177014,0.48629307746887207,448.55523027995815,0.0005,1.4299798011779785,819,8.836621046066284,20680.805926561356
3.5741785e-10,513.1873802272275,37.23288083076477,150080000,2.5365030765533447,98.75371660005271,1.4637532234191895,303.78397954040514,37.896440744400024,-41.90295607929496,0.10094547271728516,199.43064235421048,0.51188946,11.218548774719238,959,468,0.0021474618,0.51189643,87.40244650227542,39.40352249145508,11.019477367401123,34.78466211041213,0.0012229254,113.16942200888779,134.04998470764565,0.5437581539154053,437.33588434849383,0.0005,1.4638807773590088,822,8.826951026916504,20720.214658737183
3.2528166e-10,524.6408941285503,37.56981682777405,150400000,2.755620002746582,93.00659742083946,1.3435757160186768,318.7110795140255,38.27969932556152,-48.558881026818014,0.0917348861694336,196.03995494760665,0.51130044,11.355279207229614,908,469,0.0017579217,0.5113226,86.68693664321351,39.65712547302246,10.851993799209595,-1.3675198510228141,0.00015393617,113.15130874721002,137.25049192913818,0.6001086235046387,420.0313679605781,0.0005,1.3437318801879883,825,8.872042179107666,20759.875822544098
8.3923596e-10,525.5373852254123,37.237951040267944,150720000,2.9361870288848877,93.13258891923678,1.6102209091186523,318.6895442560355,37.894529581069946,-38.12576383833829,0.09778499603271484,191.2835762509201,0.5108148,11.510016202926636,908,470,0.001042966,0.5108209,84.31860128964287,39.533252000808716,10.608420133590698,10.891539598323075,-0.0010387981,113.48949392014539,137.26747217313869,0.5373609066009521,445.04330059694655,0.0005,1.6103887557983398,820,8.494879484176636,20799.413345098495
1.804354e-09,498.9602462437793,38.00782299041748,151040000,2.7138946056365967,85.1757720626455,1.5475616455078125,315.7889486503833,38.58569931983948,-45.005752299742184,0.10260915756225586,216.4029420244137,0.5101936,11.57172679901123,902,471,0.0011256936,0.51020426,95.79954897202046,40.174692153930664,11.210326671600342,-9.199881819458849,0.00017328963,112.40422417921643,138.2883851941157,0.45676755905151367,481.71792373046696,0.0005,1.5476813316345215,820,8.933640956878662,20839.594442605972
-1.062149e-09,509.080153603823,37.910536766052246,151360000,2.624922752380371,109.53039791243556,1.473217248916626,292.6979609705029,38.547186613082886,-48.39694437795312,0.10276937484741211,187.02058584821177,0.5099538,11.364813089370728,901,472,0.0011161125,0.5098562,81.91242952774007,40.066208839416504,11.38339376449585,-56.590894990269256,-0.0008523933,114.44496542902228,125.73643428978038,0.5149405002593994,427.57346768201074,0.0005,1.473381757736206,824,8.96192717552185,20879.66539311409
-1.4104325e-09,504.12295167524746,37.93288540840149,151680000,2.4711685180664062,99.55112114151872,1.3727400302886963,306.09488742374606,38.529502391815186,-55.221880343337624,0.09175348281860352,194.03284981356737,0.510072,11.510896682739258,895,473,0.0012398744,0.50998855,84.83451041002242,39.94441771507263,11.533367395401001,-43.42387406080171,-0.0017323393,115.33298432795634,130.02453844775945,0.4825882911682129,432.03329923205933,0.0005,1.3728599548339844,820,8.807243585586548,20919.615263462067
1.2223265e-09,543.6310575106248,38.6096727848053,152000000,2.5340073108673096,74.56028504966166,1.4116871356964111,338.87956522992744,39.29114007949829,-73.24923929360993,0.09505414962768555,187.3108520133486,0.51017886,11.542488813400269,921,474,0.00121165,0.510107,82.49491977520836,40.7445502281189,11.076563119888306,70.56961567570482,-0.0016264603,117.12284790510495,144.5937092281134,0.566331148147583,446.503482420958,0.0005,1.411813497543335,821,9.734225034713745,20960.363272428513
-2.1512354e-09,521.4194324390838,38.20183277130127,152320000,2.5399556159973145,102.95204805178182,1.4696321487426758,319.5396398261466,38.873034715652466,-36.931633542352195,0.11205148696899414,183.07456523552523,0.5101821,11.279141664505005,916,475,0.0012953391,0.5102088,79.8100899727181,40.38702082633972,11.286786079406738,-35.09194751523273,-0.0016893729,115.12246175192917,135.28552171531598,0.5346264839172363,425.7220714168077,0.0005,1.469770908355713,822,9.441142082214355,21000.75554060936
-2.8664204e-10,515.0361772254589,37.74193239212036,152640000,2.5006918907165527,108.15439465642852,1.4524290561676025,315.29873937279564,38.32461404800415,-66.7763635256991,0.09270071983337402,173.56775124107915,0.51024336,11.332870244979858,908,476,0.0013224678,0.51024336,75.45369704622017,39.817851305007935,11.224708795547485,-70.74926598183401,-0.0017789522,115.73443473178284,133.7071582998863,0.47168636322021484,428.3446297112924,0.0005,1.4525766372680664,823,9.101906538009644,21040.577518701553
-1.1951797e-09,522.7830028847974,37.195496797561646,152960000,2.6036486625671387,93.67057862961332,1.495765209197998,321.79810144722694,37.97717571258545,-89.86515850701616,0.111083984375,190.80566009254758,0.51028526,11.396438360214233,913,477,0.0034907707,0.51032215,83.7000072057908,39.50005316734314,11.269036054611206,-15.515875251584044,0.013057072,116.4877130300941,138.089444071525,0.6443400382995605,444.93920764795917,0.0005,1.495894432067871,824,8.263232946395874,21080.082432746887
7.747902e-10,536.7350617539764,36.87630534172058,153280000,2.7529375553131104,104.40504184167858,1.4963006973266602,301.253183282042,37.51460289955139,-74.39543675945468,0.11080431938171387,195.74697006210752,0.50998056,11.481071949005127,925,478,0.005438929,0.5099067,87.18065699921098,39.04381275177002,10.880753993988037,-117.9005898871015,0.023555847,116.5139838521332,133.11926240142793,0.5087108612060547,443.38084524459583,0.0005,1.4964320659637451,821,8.157669305801392,21119.130262851715
1.7851793e-09,513.3981714608333,37.664477586746216,153600000,2.9104082584381104,105.93389348842497,1.5791316032409668,309.9266895661439,38.29690670967102,-60.61312658768116,0.0760040283203125,185.82210361663914,0.509756,11.6148362159729,898,479,0.006546495,0.50972325,80.83154808895459,39.9219605922699,10.744347333908081,-43.92007534255831,0.032409344,115.99097720926436,131.46584851385947,0.5331482887268066,457.6026980435753,0.0005,1.5793118476867676,820,8.674811840057373,21159.055713891983
-1.3432995e-10,534.8066142925555,38.06017756462097,153920000,2.681640148162842,98.08387592693641,1.505944013595581,335.2936374242768,38.70087671279907,-15.469513529633897,0.09793925285339355,169.09102754306662,0.5094835,11.586023569107056,896,480,0.0065568844,0.50950444,73.05004885481708,40.250755071640015,11.341439008712769,6.394750576892373,0.019450394,111.5432829363284,137.88737013007304,0.5198795795440674,452.45899953857594,0.0005,1.5060808658599854,822,8.817019701004028,21199.31788110733
-3.6748551e-10,530.1542757755341,37.17454791069031,154240000,2.64389967918396,96.13285321068656,1.4180893898010254,315.8268138558732,37.796348333358765,-48.076565932806616,0.08597683906555176,187.07559407049015,0.50891745,10.890328168869019,941,481,0.0057481267,0.50878996,82.00125473352246,39.23923087120056,11.162096500396729,38.96048846216796,0.014697823,114.86317910779226,136.37540910984293,0.5164093971252441,466.7935157698042,0.0005,1.4182538986206055,820,8.8820219039917,21238.560673713684
-1.725299e-09,492.1971799123352,37.38378119468689,154560000,2.584869384765625,91.46450670375035,1.4354193210601807,301.27511070558523,38.10776948928833,-27.26492342399965,0.09775972366333008,215.6544538386255,0.5085232,10.812145709991455,896,482,0.0030453005,0.50829476,95.4296734964887,39.58621168136597,11.360464096069336,-5.1955308593248235,0.002730851,115.72069393355237,132.0217662464808,0.597785472869873,450.05049152190264,0.0005,1.4355990886688232,823,8.96882700920105,21278.15148973465
2.1763306e-10,512.731808531831,37.59030342102051,154880000,2.5498414039611816,98.79903594548732,1.5033347606658936,328.0323303024366,38.29444169998169,-62.511310342418454,0.11321806907653809,181.8158537189094,0.50822777,11.52707290649414,902,483,0.0029287124,0.50824857,80.19119096811858,39.840757846832275,10.790188074111938,-35.525174571536546,0.009591345,116.15658335233442,137.51523920956961,0.5713446140289307,440.6233643734428,0.0005,1.50347900390625,825,8.900078296661377,21317.996860980988
-6.012827e-10,511.39371155318736,37.392802715301514,155200000,2.9782066345214844,97.303151328383,1.5340230464935303,306.7777444837207,38.096593379974365,-60.40373570651059,0.11670947074890137,194.57422031914274,0.508211,11.40661907196045,911,484,0.0041286782,0.5082331,86.21585825571783,39.65570139884949,10.895624160766602,-7.397103816189451,0.0049054716,119.98856357110125,133.01144810880183,0.56807541847229,448.251292173839,0.0005,1.5341551303863525,820,8.383335590362549,21357.65676522255
-1.3759662e-09,511.32050561710076,38.05425763130188,155520000,2.771451711654663,94.75981582620064,1.5465328693389893,327.1238751784697,38.6891508102417,-68.13635830316038,0.1021127700805664,185.77974420967547,0.50834906,11.470770359039307,917,485,0.0011871969,0.5083007,79.77122224333567,40.280784606933594,11.290095806121826,56.84704109899186,-4.16262e-05,118.96284764816465,137.1177485263129,0.5092873573303223,460.28159785632346,0.0005,1.5466809272766113,821,8.872373342514038,21397.940734624863
1.9847182e-10,506.6709130595487,37.93337869644165,155840000,2.583831548690796,87.71776033850132,1.4343395233154297,310.6409615249819,38.60895323753357,-78.35353475641938,0.10930705070495605,193.96352563006656,0.5082043,11.351470470428467,921,486,0.0014256522,0.50823313,88.38694959739279,40.17511487007141,11.066234111785889,-47.83229730966894,0.0009038585,123.60588564915105,136.25649371709528,0.5463535785675049,463.4602447806455,0.0005,1.434494972229004,821,9.252615928649902,21438.12025332451
2.8836054e-09,536.2303967381384,37.86818718910217,156160000,2.97220516204834,96.75119221853492,1.5045244693756104,317.5376109680902,38.47205638885498,-60.54524907487084,0.09464526176452637,193.37391085556894,0.50775313,11.411229372024536,922,487,0.0011316238,0.5076915,81.92627565629452,40.01965832710266,10.974746704101562,-64.85385792412342,-0.0011294264,122.43895870416762,134.3031823868589,0.4902796745300293,462.55186382726356,0.0005,1.5046403408050537,813,8.822290897369385,21478.145738363266
1.545248e-10,505.3964741933536,37.39310026168823,156480000,2.65860915184021,89.87960498387882,1.4775159358978271,313.8332030809723,38.072028160095215,-63.25412265113662,0.10160017013549805,200.6205993114283,0.50754714,11.426947116851807,915,488,0.0016225505,0.5076174,89.04730723791461,39.57294845581055,11.144207239151001,-75.30016296029143,-0.00059672934,120.89987631472155,135.40309409385213,0.554398775100708,458.2816552660417,0.0005,1.4776692390441895,818,8.59899091720581,21517.723270893097
-4.757328e-10,511.4842627289586,36.76202082633972,156800000,2.789397716522217,101.0089012803436,1.411766529083252,320.65171106809584,37.39563846588135,-64.14089729470506,0.09350204467773438,189.31101110802214,0.507306,11.440962076187134,913,489,0.0032920763,0.50741076,82.37892929675408,38.83403134346008,10.461475133895874,-77.84114240025679,0.013473616,118.62219017771756,135.58069174501767,0.516636848449707,443.0998676253169,0.0005,1.4118947982788086,820,8.4850013256073,21556.5609896183
1.874179e-10,555.5474693411364,37.293988943099976,157120000,2.917734384536743,74.49224266936928,1.2989110946655273,323.3616382548274,37.92823672294617,-76.7111284472583,0.10401582717895508,197.44684693007548,0.50677633,11.369393110275269,933,490,0.0034845495,0.5067975,88.53339437423672,39.27512264251709,10.834662914276123,7.172100086814985,0.009234381,120.6188337859868,140.68263448966968,0.5089936256408691,482.62721520258253,0.0005,1.2990434169769287,817,8.353244066238403,21595.84080004692
1.1032286e-09,522.4433465664409,37.319400787353516,157440000,2.765469789505005,89.5139782257907,1.5724596977233887,320.78075770944,37.99823760986328,-68.3363519131303,0.09073114395141602,195.86274191962528,0.5063159,11.439878940582275,934,491,0.0026917257,0.50630915,87.09796337492273,39.59912157058716,10.879014253616333,-78.77689350428098,0.0046310667,124.57616938322317,140.10462696970424,0.5649526119232178,457.5050234659912,0.0005,1.5726263523101807,819,8.47261357307434,21635.445046663284
6.1931643e-10,521.6549331767236,37.92411136627197,157760000,2.677248477935791,91.94817590775361,1.4603040218353271,313.38567407818067,38.55947542190552,-68.88802321143662,0.10408473014831543,196.9559655835003,0.50584286,11.567550659179688,906,492,0.0015479361,0.5057976,86.98226911095597,40.05358147621155,11.065316915512085,-28.612153663427694,0.0010493335,122.11796443903528,134.3179089671867,0.5088224411010742,457.83861045237376,0.0005,1.4604380130767822,818,8.899886846542358,21675.509370565414
-3.9906092e-10,512.3722387025243,37.92182731628418,158080000,2.4554622173309326,75.58286117143915,1.459611415863037,324.3865864869053,38.53837180137634,-64.37889241429319,0.08446812629699707,205.82653829412635,0.5054398,11.639432668685913,920,493,0.0013784182,0.5053694,91.92657260029338,40.045631408691406,11.189830541610718,-40.78320116786308,-0.0011464112,120.68420585048011,141.99306170592712,0.5133094787597656,460.6395183430144,0.0005,1.459747076034546,815,8.92846155166626,21715.559083223343
-2.4194163e-10,528.0326661089435,37.038995027542114,158400000,2.463472366333008,82.1018595704156,1.474954605102539,323.9248810875502,37.701467752456665,-81.61542926243483,0.10821676254272461,195.7299401987273,0.5051066,11.182748079299927,947,494,0.0014009807,0.50519663,85.9818581477393,39.21805500984192,11.33338451385498,54.729709081831295,0.0015870533,119.0579210580486,140.61837343844334,0.5353741645812988,444.63202912511485,0.0005,1.475097417831421,822,8.461363315582275,21754.781155586243
3.8651277e-10,530.8136338452572,37.12049388885498,158720000,2.6689062118530273,78.5425924973169,1.4828681945800781,332.83003247626607,37.813636302948,-94.96127293597405,0.11008620262145996,198.47664330776917,0.5045446,11.43860912322998,927,495,0.0042199343,0.50473964,85.97571944705228,39.32322978973389,10.952938556671143,44.50637442289257,0.017178759,116.23532504456281,142.60927974807126,0.5636956691741943,431.58621101783564,0.0005,1.4830119609832764,818,8.540082931518555,21794.10933828354
-5.870622e-10,512.3203852625655,37.89987111091614,159040000,2.798085927963257,72.1515545060754,1.5530059337615967,332.8545870269495,38.59471940994263,-57.97504296222816,0.10433506965637207,203.03918067346416,0.5040296,11.836267232894897,933,496,0.0018778394,0.50404316,89.5051076689842,40.19207191467285,10.86428189277649,-25.59197170810473,0.0030471713,116.50429429193318,143.6842002430816,0.5667126178741455,429.8295672704654,0.0005,1.5531363487243652,821,8.609454870223999,21834.30630016327
3.1124392e-10,499.2971484108416,38.74405288696289,159360000,2.775672197341919,78.3498665704034,1.632037878036499,337.2671755314542,39.417619943618774,-69.55609290697431,0.10692477226257324,204.06211485849,0.50391,12.053677797317505,900,497,0.0035103145,0.503984,89.56086382437009,41.090795040130615,11.269366025924683,-66.02396428344561,0.0032238734,113.32080989986304,144.4703591488184,0.5436553955078125,424.3351108015224,0.0005,1.6322267055511475,825,8.923092126846313,21875.40036392212
1.2371657e-09,523.9274225880473,37.3485586643219,159680000,2.5529141426086426,83.92407876052673,1.4974584579467773,311.32166098026596,37.99311423301697,-18.055349087948485,0.07361721992492676,206.39852864867734,0.50390476,11.784409999847412,929,498,0.0015548151,0.5039067,90.70535873177853,39.521275997161865,10.413021326065063,53.674975069423645,0.0024187204,112.83854109420162,137.11727689817474,0.5470383167266846,438.35755329635805,0.0005,1.4975762367248535,824,8.963324785232544,21914.925770044327
6.411629e-10,549.3797168504618,38.53772759437561,160000000,3.002434492111206,81.31521862385488,1.4848825931549072,342.7332776723226,39.20951509475708,-46.36382518999638,0.11107969284057617,176.74767319979526,0.5036947,11.23538851737976,926,499,0.0013303335,0.5038051,77.26270393907238,40.72152900695801,11.3079833984375,34.68706624223,0.0016901344,112.15715870553167,143.56496464400323,0.5399172306060791,435.85389009240305,0.0005,1.485015869140625,828,9.13729476928711,21955.65075135231


==> archive/rl/walker/pro-mp-seed=3.csv <==
LossBefore,Step_1-MaxReturn,Time-Sampling,n_timesteps,Step_0-PolicyExecTime,Step_1-StdReturn,Time-OuterStep,Step_1-AverageReturn,Time-TotalInner,Step_0-MinReturn,Time-InnerStep,Step_0-AverageReturn,Step_0-AveragePolicyStd,Step_0-EnvExecTime,Step_1-NumTrajs,Itr,KLInner,Step_1-AveragePolicyStd,Step_0-AverageDiscountedReturn,ItrTime,Step_1-EnvExecTime,Step_1-MinReturn,LossAfter,Step_0-StdReturn,Step_1-AverageDiscountedReturn,Time-SampleProc,Step_0-MaxReturn,KLCoeffInner,Time-MAMLSteps,Step_0-NumTrajs,Step_1-PolicyExecTime,Time
-2.8187852e-10,105.96886874782173,30.284425735473633,320000,2.89676570892334,16.027700282651914,37.75940203666687,30.638928820350433,35.70923972129822,0.559467479081108,3.8490607738494873,21.04138706923625,1.0,8.026443481445312,5606,0,0.026461005,0.99891865,18.954037471754717,74.45852422714233,8.85849380493164,2.917633335444897,-0.024396049,12.324573267776795,26.512775133667205,1.4667394161224365,76.81613070843001,0.0005,37.75975203514099,7637,7.051141023635864,74.45852851867676
-1.2823338e-10,101.42577601857238,32.80296540260315,640000,2.3646862506866455,18.289401850064397,1.6813263893127441,35.39212384993412,34.39021325111389,2.753019754989236,0.09168195724487305,24.284589617382988,0.995134,9.51135516166687,4684,1,0.040972646,0.9939585,21.453769201097522,36.13370966911316,9.275333166122437,3.3370243541366333,-0.018638989,13.953637859426252,29.844259541233065,1.4539642333984375,85.93908744641298,0.0005,1.6814789772033691,6465,7.748578310012817,110.59779691696167
-4.443778e-10,144.40235064425914,32.67459678649902,960000,2.5176053047180176,23.564345520526174,1.2630858421325684,43.775846679225616,34.30090117454529,4.997254618290826,0.11662030220031738,31.943968857501915,0.9902741,9.451918363571167,3849,2,0.07053499,0.9886575,27.20157068198476,35.64951992034912,9.121504306793213,0.03091038110480393,-0.0073929382,17.30967565092276,35.39584051339023,1.470064401626587,109.17668660750273,0.0005,1.2632713317871094,5021,7.588735818862915,146.25696396827698
1.8693669e-10,162.27184520200586,34.23796081542969,1280000,2.317288637161255,32.469969938802016,1.5228116512298584,58.77458609831522,35.472277879714966,2.3566591156438275,0.0971369743347168,47.11053368329422,0.9855955,10.254643201828003,2981,3,0.038430728,0.9846285,37.4398932987786,37.0719850063324,10.00469160079956,5.103585445190326,-0.009228286,25.194166405922623,44.42190855159555,1.1086010932922363,145.99988580948877,0.0005,1.5229604244232178,3480,7.54620099067688,183.33544945716858
1.3400174e-10,174.61283091722686,35.08860516548157,1600000,2.666872978210449,42.60832661219833,1.4961442947387695,67.15154572417148,36.18387842178345,0.15782966056390424,0.10136246681213379,57.19340196441909,0.9812465,10.202977418899536,2401,4,0.029283905,0.9803775,42.71148769861236,37.74516272544861,9.9223313331604,0.18055695480735667,-0.0052142106,36.64587016872617,48.22215324731615,0.957770824432373,165.68302956557775,0.0005,1.496300458908081,2598,8.207955360412598,221.0856750011444
1.149852e-09,233.82172081095408,36.593117475509644,1920000,2.524841070175171,48.30027014363183,1.5707430839538574,87.45132673424865,37.69978642463684,-0.27918963313667433,0.11069631576538086,78.58710630127526,0.9772643,10.997959613800049,2041,5,0.02045536,0.976805,54.379142160758185,39.317851543426514,10.433712244033813,0.35515599802462683,-0.0025505354,46.16152999692961,59.109286760977184,0.9620647430419922,194.60352371261484,0.0005,1.5709004402160645,2101,8.332018852233887,260.4079473018646
-1.3660324e-09,243.9345707391861,37.28157353401184,2240000,2.4875080585479736,50.43500170665739,1.5803110599517822,102.40267767435091,38.27424764633179,3.792280374487788,0.12683463096618652,95.94210292814634,0.97374856,11.170341968536377,1794,6,0.012970063,0.9735475,62.37806457711906,39.88925552368164,11.204569101333618,3.8791312155343753,-0.001501969,52.743657126963626,66.14285741164845,0.8367972373962402,249.06833634758078,0.0005,1.5807082653045654,1796,8.088562965393066,300.30341601371765
-5.59926e-10,250.35039328426447,38.09098982810974,2560000,2.76471209526062,57.377079249706476,1.484663963317871,98.95556294832522,39.11956453323364,0.998036519896734,0.10012221336364746,91.81822739201829,0.97077954,11.230349779129028,1687,7,0.00940607,0.9705829,58.78706873170955,40.650129556655884,11.162050008773804,2.443657307117201,-0.0016762599,60.091147473518504,62.901712235231805,0.9021892547607422,238.93738129971493,0.0005,1.4848215579986572,1685,8.660521984100342,340.9618248939514
6.7584e-11,261.07995407064595,37.97861433029175,2880000,2.7049317359924316,59.80564174132521,1.3455467224121094,104.22691589784755,39.06099319458008,4.749073569627156,0.1147303581237793,93.84347901737057,0.9686432,10.8961820602417,1615,8,0.011186181,0.9685691,59.68100641038194,40.47641944885254,11.44192910194397,3.843600255199977,-0.0018119209,61.15608976360429,64.72565273891881,0.9365959167480469,236.3238154630594,0.0005,1.3456988334655762,1643,8.572084665298462,381.4440326690674
-1.3978292e-10,261.0567589060017,38.671629905700684,3200000,2.59279203414917,59.05408907440409,1.4301447868347168,113.12335782290488,39.76002526283264,9.460165943637541,0.13228225708007812,103.32982274214726,0.96693593,11.10211706161499,1580,9,0.0101580145,0.9667689,63.791932344247066,41.22862100601196,11.691526889801025,7.250185051169257,-0.0007574617,61.58846116552952,68.89290600626376,0.9166738986968994,245.4605768516647,0.0005,1.4303181171417236,1551,8.825932502746582,422.6870265007019
-3.8229073e-10,254.7651476708764,38.974135398864746,3520000,2.708571434020996,59.34390454777558,1.5635032653808594,111.77504142838707,39.92555904388428,10.074745878012155,0.10709238052368164,104.85503064398783,0.9653854,10.98799729347229,1554,10,0.00869558,0.9652836,64.22861916474285,41.546605587005615,11.651899576187134,10.776636489649233,-0.0011206454,63.24338939011325,68.17621143294859,0.8190231323242188,249.3508199137718,0.0005,1.563650369644165,1545,9.063530921936035,464.237863779068
-2.1068089e-10,254.28460821447288,38.954864501953125,3840000,2.7300193309783936,59.78581488723441,1.5325782299041748,114.1479338160458,40.05979108810425,9.90356869288156,0.12130355834960938,104.97864362374668,0.96424097,11.536414384841919,1555,11,0.00884726,0.9641368,64.43224402261778,41.639896392822266,11.515398502349854,11.08250551583449,-0.0009348109,62.35212879751282,69.12197008782715,0.9531283378601074,261.17733849512683,0.0005,1.5327234268188477,1541,8.596957206726074,505.882621049881
-1.0652894e-09,264.7930335108708,38.93038821220398,4160000,2.7384092807769775,62.26093066014362,1.6828432083129883,106.48300605116822,39.98370671272278,10.213001818615862,0.1051168441772461,98.543475560012,0.96329546,11.452403545379639,1522,12,0.00988183,0.9631566,61.61775852081099,41.70444893836975,11.504775762557983,12.092682682012015,-0.0012684343,62.59803589049932,65.30254783153265,0.9199588298797607,260.3985263261276,0.0005,1.682978630065918,1543,8.41187047958374,547.591667175293
1.1647477e-09,247.0074763020813,39.16274690628052,4480000,2.5533580780029297,60.14457088150617,1.60347580909729,119.52562508097328,40.13487935066223,6.692858120085764,0.13893890380859375,108.93936548899022,0.9626928,11.225035429000854,1491,13,0.009610881,0.96252906,65.7991672776567,41.78624129295349,11.879534482955933,16.325446591835945,-0.0011042549,63.457888116418744,70.99866295978123,0.8080432415008545,256.5736681423974,0.0005,1.603621482849121,1487,9.000205039978027,589.3833630084991
-3.611427e-10,255.92198818090753,39.08895421028137,4800000,2.747328042984009,60.20342359425283,1.602475643157959,118.85894563074555,40.07177376747131,8.26395924310263,0.11995410919189453,109.13300467788447,0.96206635,11.37641716003418,1484,14,0.0071083456,0.962082,65.61874735591314,41.7149498462677,11.247979164123535,11.340144585193087,-0.00094669877,63.891179890536996,70.64935517000998,0.8232481479644775,261.2386414531743,0.0005,1.6028063297271729,1469,9.246960401535034,631.1027843952179
2.0531252e-10,257.7142015920413,38.7511522769928,5120000,2.636975049972534,60.34796135146008,1.5274722576141357,121.62219587812697,39.80476784706116,7.614656802648874,0.11715984344482422,109.22408707774338,0.96140206,11.288856983184814,1473,15,0.0078099063,0.9614953,65.81105848916413,41.368183612823486,11.478729009628296,10.007945096395165,-0.0011662428,63.62971896181351,71.72950600664944,0.9096348285675049,260.51199831560103,0.0005,1.5276267528533936,1471,8.719048738479614,672.4903855323792
-3.815641e-10,258.2620361191432,39.03017711639404,5440000,2.654658079147339,59.95939088552317,1.5563695430755615,123.67012068140527,39.97809624671936,13.00647861566146,0.13380002975463867,113.15733987301884,0.9607623,11.163145780563354,1427,16,0.0060995305,0.96105176,66.87960640420037,41.58352875709534,12.031105756759644,15.461707222322081,-0.0006525204,65.31979249599532,72.27969266739724,0.7862184047698975,262.6238010894706,0.0005,1.5565316677093506,1425,8.66719937324524,714.081639289856
6.1561956e-10,257.3503624188657,39.43316292762756,5760000,2.6590802669525146,60.54699215795049,1.5941088199615479,126.27715514519957,40.47450041770935,13.988117392382087,0.13634467124938965,117.27551406881093,0.9598247,11.51314640045166,1425,17,0.006515301,0.95994115,68.4491692254615,42.13161277770996,11.861867427825928,15.193622476255822,-0.0012961783,64.85336011245505,73.08076687828854,0.8810737133026123,261.2814209157087,0.0005,1.594238042831421,1404,8.770831823348999,756.2170486450195
1.3272147e-10,260.54477702106556,39.34800171852112,6080000,2.822925090789795,59.59980896027806,1.413623571395874,129.06635099629588,40.28817868232727,14.49947186894194,0.09824490547180176,115.79697589710992,0.9590194,11.02626919746399,1392,18,0.009856503,0.9590363,67.73160852848594,41.733649015426636,11.857022047042847,16.972792511975992,-0.00071361003,64.96394091149227,74.14072671813699,0.8124716281890869,262.77154019954355,0.0005,1.4137823581695557,1392,8.939743518829346,797.9546804428101
1.1702694e-09,266.54956667034764,38.75357985496521,6400000,2.8017592430114746,62.25786729534057,1.6680972576141357,127.43990909458839,39.74366593360901,13.359263563939173,0.20674633979797363,118.5717869197195,0.95796937,11.467296361923218,1366,19,0.008739358,0.95798105,68.19890165990059,41.454527139663696,11.248200178146362,18.200450144839934,-0.0012487315,66.89519384301535,72.90626310005669,0.7518742084503174,265.8034261972392,0.0005,1.6682765483856201,1355,8.665524244308472,839.4139485359192
-5.3223237e-10,260.756964416866,39.58181285858154,6720000,2.8291056156158447,61.141913743875094,1.4363272190093994,134.85323613198995,40.44622468948364,14.024118728550958,0.10723090171813965,116.21028958795071,0.9567195,11.468483924865723,1338,20,0.0077806665,0.956894,67.6928421184654,41.93244409561157,11.898457050323486,10.096415988031575,-0.0011599696,63.80324470693172,75.58915661351138,0.7329599857330322,270.32270191579613,0.0005,1.4364612102508545,1338,8.511449098587036,881.3508861064911
2.0517477e-09,267.35553349239245,39.89978241920471,7040000,2.730862617492676,62.42881117440648,1.6312601566314697,135.86101549252217,40.790547370910645,14.652837462790792,0.1110537052154541,124.09281914269229,0.9554741,11.919365882873535,1321,21,0.010193551,0.95545524,69.8801872942528,42.453850984573364,12.11006784439087,16.326256486630868,-0.00095974375,67.4865242472412,75.62458036540032,0.7528307437896729,267.1878808676661,0.0005,1.631401777267456,1296,8.658721446990967,923.8084464073181
-1.029331e-09,269.3417263912948,40.57648992538452,7360000,2.9862253665924072,61.030395761334006,1.4795787334442139,143.0226250597273,41.47393465042114,13.661368178996016,0.12027263641357422,123.63014021616381,0.95428723,11.864439964294434,1283,22,0.0099061215,0.95432013,69.91842788265397,43.0093195438385,12.298814058303833,20.978895586775153,-0.0013343478,66.96541433972916,78.32356146483347,0.7529144287109375,273.13706469684985,0.0005,1.4797289371490479,1282,8.73350715637207,966.8210351467133
5.6281635e-10,268.64219343720725,40.27615809440613,7680000,3.0075342655181885,63.04668946870485,1.4489552974700928,139.11957587456783,41.15665078163147,12.715038500683182,0.10304069519042969,117.42459347134785,0.9530391,11.9408860206604,1269,23,0.011582646,0.95279187,66.97774792738066,42.65205693244934,11.815590858459473,11.204189606100323,-0.0022470192,68.06455481505189,76.16040592437056,0.7525031566619873,270.9317473661077,0.0005,1.4491231441497803,1276,8.911081790924072,1009.4786398410797
-1.2367346e-09,264.717437520619,39.93426299095154,8000000,3.0479021072387695,61.99017314856805,1.5590691566467285,146.85276246086764,40.809937715530396,18.01541551790295,0.09813356399536133,131.4780220127771,0.9513302,11.555156469345093,1250,24,0.010263025,0.9513391,72.76999726784233,42.40599250793457,11.68577265739441,21.413011075694122,-0.0012211666,65.53317423276646,78.82327608936275,0.7553367614746094,266.18249708744924,0.0005,1.5591912269592285,1254,8.985105752944946,1051.8910624980927
4.5522697e-10,265.0510428619469,40.73741865158081,8320000,3.4780468940734863,58.80593091093961,1.5142295360565186,147.05776113718198,41.58318877220154,22.061710160150678,0.11508750915527344,129.89114971410078,0.9495372,11.792126893997192,1254,25,0.006642475,0.9494687,72.30352916217437,43.15168809890747,11.617579460144043,21.39123601503286,-0.00083583593,64.089746368732,79.30685775079773,0.7075440883636475,270.54143989133223,0.0005,1.5144023895263672,1258,9.234877109527588,1095.046172618866
7.2590717e-10,267.03248249797156,40.403568744659424,8640000,2.875807046890259,61.12884355705646,1.6718757152557373,145.25784257891345,41.283509731292725,21.94135167849695,0.0933525562286377,129.79550598380504,0.94787663,12.043261289596558,1247,26,0.009620251,0.94780517,71.72411670277037,43.012452602386475,11.798866033554077,15.931479403474222,-0.0015386961,66.47131973527001,78.52541931718024,0.7586491107940674,267.9680221614692,0.0005,1.6720247268676758,1229,9.111962080001831,1138.0636212825775
-9.59177e-10,272.8396747164655,41.36634945869446,8960000,2.9886956214904785,59.130109685187314,1.7477118968963623,153.59292779096725,42.19462537765503,17.09396877525305,0.08804678916931152,136.4564923123387,0.94661725,12.409694194793701,1213,27,0.0077151572,0.94635624,73.5900547359793,44.00809121131897,11.994481801986694,20.015709749702456,-0.00073771295,66.6950933854927,81.1017887790069,0.7115170955657959,270.35920140001696,0.0005,1.7478768825531006,1190,9.180866718292236,1182.075400352478
9.066154e-10,271.15103691248555,40.880530834198,9280000,2.9858286380767822,59.89200807532594,1.6545214653015137,156.23136246102916,41.75245666503906,18.24125527511481,0.11679315567016602,138.89169191953047,0.9457595,11.728384494781494,1186,28,0.009974471,0.9456747,74.09225375123955,43.45193862915039,12.138972997665405,20.6418276031911,-0.0012439153,67.09115209413967,81.53796630162613,0.7282836437225342,270.5164948168926,0.0005,1.6546552181243896,1154,9.3336341381073,1225.5314042568207
-2.8592959e-10,273.5223365166275,42.29157996177673,9600000,3.0644195079803467,57.92942950479133,1.595992088317871,164.2401625146751,43.129950284957886,24.894233423179806,0.09593582153320312,142.4297537669839,0.94481343,12.596922397613525,1157,29,0.010235658,0.9449941,75.07597940383157,44.76849150657654,12.374109745025635,29.296211146456052,-0.0011889711,67.83691060209046,83.97303307286313,0.7181377410888672,269.1540099997718,0.0005,1.5961270332336426,1135,9.58605408668518,1270.3116574287415
1.2018439e-10,267.40279237843765,42.5066192150116,9920000,3.2003276348114014,61.30495597004238,1.5926928520202637,157.03170723451737,43.51061224937439,17.272367919876007,0.21325397491455078,133.44790478531297,0.9436108,12.394104719161987,1159,30,0.013782118,0.9436428,70.84784325113526,45.15698266029358,12.375595808029175,24.126101026302432,-0.0013613419,70.55823539692099,81.00435614392885,0.7660126686096191,266.08826414832674,0.0005,1.5928287506103516,1121,9.743385553359985,1315.4755067825317
-9.233271e-10,268.4982915821507,43.703134059906006,10240000,2.9975426197052,55.1063712555584,1.627370834350586,169.12212729742666,44.5272433757782,26.296065670760097,0.09032058715820312,149.3265164310094,0.9428465,12.806907415390015,1110,31,0.008463228,0.94262666,76.54776949421452,46.209420680999756,13.156275272369385,33.162756866107046,-0.000744221,66.6859986934787,84.80073224091709,0.7045888900756836,267.47202025853744,0.0005,1.6275248527526855,1091,9.95351529121399,1361.6884298324585
-2.3154594e-10,272.9103236719937,42.33665680885315,10560000,2.857724666595459,53.45022712197772,1.835716962814331,165.22897581634294,43.18490958213806,28.04783245780356,0.09711790084838867,146.04013099764026,0.94199616,12.781466484069824,1144,32,0.012165206,0.9417475,76.11578845256213,45.083035707473755,12.62320876121521,31.974699489289975,-0.001127842,65.46817776381711,84.36906046381557,0.726548433303833,263.1282424170503,0.0005,1.835859775543213,1126,9.598767280578613,1406.7754724025726
-2.1498878e-09,271.3333595429958,44.39264798164368,10880000,2.922541856765747,54.61895354957158,1.644648551940918,178.41809169596024,45.30054306983948,20.761662810162836,0.11239361763000488,151.83348486623444,0.9404924,13.103012561798096,1063,33,0.01392437,0.9407446,76.70084185336927,47.00208592414856,13.398050785064697,29.489738348139973,-0.0016680358,66.16267727307584,86.88094690214169,0.7716782093048096,269.4734896586011,0.0005,1.6452784538269043,1039,10.268010139465332,1453.7826368808746
-2.6473535e-11,275.2755214545639,44.59228491783142,11200000,2.870710849761963,52.50884877404125,1.6124436855316162,176.6604709071462,45.48654365539551,21.107544606354978,0.09511518478393555,145.75005048274366,0.9383824,13.059370994567871,1060,34,0.011707815,0.93809503,74.26650408084548,47.132879972457886,13.4938063621521,29.880048438300587,-0.002332923,69.11825285540951,86.2921105879773,0.7715463638305664,270.82572426776073,0.0005,1.6126043796539307,1047,10.381883382797241,1500.9224693775177
9.805861e-10,269.191549383742,45.424230337142944,11520000,2.8759825229644775,48.373698006476225,1.6764168739318848,184.44924957619654,46.225462675094604,29.744693901224288,0.11004853248596191,157.4324435989256,0.936228,13.596000909805298,1046,35,0.007354833,0.9361261,77.61995042472466,47.96644973754883,14.142369508743286,23.099754252361603,-0.0014905443,65.14895703430372,88.62259411508523,0.6691663265228271,264.50951386382,0.0005,1.676563024520874,1000,10.175577163696289,1548.8928339481354
-9.963086e-10,273.10080858281304,45.06826901435852,11840000,2.9737343788146973,46.67376563349063,1.5335376262664795,189.01215160072698,45.85761022567749,25.465250354778924,0.09836077690124512,163.82705513611796,0.93399465,13.409104347229004,1056,36,0.00837588,0.93405676,80.41162561581187,47.44918346405029,13.617141723632812,38.57490980570907,-0.0008616993,63.75076916427795,90.38426040808186,0.664900541305542,269.76750993286396,0.0005,1.5338711738586426,1015,10.395254135131836,1596.3475680351257
-4.7643267e-10,270.00102857472166,44.51012659072876,12160000,2.9784727096557617,47.78326952891677,1.8096094131469727,186.6894630693449,45.30450773239136,27.009866489011955,0.09109878540039062,166.10256963358606,0.9321221,13.089889526367188,1074,37,0.0088348035,0.93203986,80.79254043259793,47.16789650917053,13.766901016235352,30.43731353536874,-0.0011326511,63.29532269227076,89.92603579625938,0.67862868309021,269.8113709735761,0.0005,1.809746503829956,995,10.056481838226318,1643.5197985172272
2.9636875e-09,273.04647563085325,44.972829818725586,12480000,3.010009288787842,39.604795740553975,1.6557807922363281,194.99403475333895,45.796878814697266,29.887429272013936,0.09287405014038086,165.83882387856735,0.9307232,12.980011701583862,1053,38,0.009920712,0.93061024,80.13461282226237,47.498148679733276,13.481690883636475,31.890115828060807,-0.0009260277,64.24790285051346,92.3955486818053,0.7055439949035645,271.195965181445,0.0005,1.655916690826416,976,10.787716388702393,1691.0213811397552
-6.76683e-10,272.7427289283425,45.337321758270264,12800000,3.2032556533813477,43.21644815805596,1.5713436603546143,192.3445706223822,46.18366312980652,35.32862936536867,0.10073542594909668,169.76779811951806,0.9289609,13.216161727905273,1017,39,0.011631118,0.92886347,80.94997382530232,47.79596829414368,13.84012770652771,30.230621840380532,-0.0010372816,58.430584176039204,90.34034425803154,0.7186472415924072,264.8200235594768,0.0005,1.5714850425720215,944,10.458107471466064,1738.821665763855
-1.8213988e-09,270.99843309679443,45.293235540390015,13120000,3.070160388946533,43.411184926926964,1.5851073265075684,194.90633826764497,46.149524211883545,31.892131009594603,0.1362781524658203,160.91509740083902,0.9270984,13.17331051826477,1021,40,0.012134859,0.9272912,78.322398135803,47.76845955848694,13.903109788894653,42.334448747489475,-0.0022166513,64.51124541154127,91.54710513906689,0.6937384605407715,266.3433876388917,0.0005,1.5854768753051758,964,10.464568376541138,1786.593757867813
-1.4063171e-09,271.0350941015441,44.94029927253723,13440000,3.030304193496704,41.52796886800787,1.4374659061431885,196.63886464277397,45.79606485366821,37.49326481983015,0.12646031379699707,173.2302940930802,0.925752,13.623986959457397,1037,41,0.0071647814,0.92557937,82.18610262562538,47.29011535644531,13.523023843765259,33.31180860376764,-0.0015727916,60.611849613025115,92.4166341843466,0.7020730972290039,271.34706303440737,0.0005,1.437607765197754,960,10.154340744018555,1833.8894288539886
1.1197736e-09,271.03005648854736,46.14515042304993,13760000,3.120290756225586,35.71813464673544,1.4518320560455322,204.48766908667713,46.94421362876892,23.535682176865443,0.10775208473205566,180.65410302605244,0.92450535,13.770982265472412,1001,42,0.0068967403,0.9244611,83.44510676923801,48.469600439071655,13.680491209030151,52.15390680809774,-0.0015558783,57.42948546549415,93.8394017568294,0.6627686023712158,270.9601163192549,0.0005,1.451979398727417,912,10.845935344696045,1882.3655116558075
-4.0736464e-10,272.8085261882137,45.02629065513611,14080000,3.0586347579956055,38.91176869483351,1.7597579956054688,201.069612062523,45.838696241378784,34.355434877329785,0.09591293334960938,179.60546316085365,0.92363364,13.342697381973267,1020,43,0.0065812594,0.9234162,83.61169699959255,47.651002168655396,13.471888065338135,37.85115844206567,-0.0018743252,57.48517379878539,93.13332193988138,0.6922550201416016,269.87614577131325,0.0005,1.7598955631256104,919,10.29436993598938,1930.0213968753815
1.6535114e-09,269.21094625940145,45.642109394073486,14400000,3.0394668579101562,33.98084262163587,1.6542282104492188,204.27630947607057,46.501511096954346,39.76715007199866,0.08315730094909668,172.50241470616476,0.92262316,13.34430480003357,1022,44,0.0048571127,0.92247766,81.3795621917194,48.21497297286987,14.041230201721191,51.47720854112525,-0.0017799031,58.432055657476766,94.279293225582,0.7548699378967285,267.433432385125,0.0005,1.6543569564819336,920,10.549466133117676,1978.2409675121307
-6.486306e-10,271.8566076426085,45.75480771064758,14720000,3.228989362716675,28.622588947514394,1.6829805374145508,203.8360970762232,46.50853204727173,35.168186207556396,0.09799623489379883,170.28664780898336,0.9213562,13.82864499092102,1038,45,0.0050086565,0.92119557,80.45280905329675,48.2192280292511,13.887820959091187,59.880101134779025,-0.0018108177,60.85436664614644,94.81873472707628,0.6335406303405762,271.67721674982295,0.0005,1.6831519603729248,920,10.160742282867432,2026.4639067649841
3.469923e-10,274.16298647858173,45.25631356239319,15040000,3.223432779312134,32.06571483050057,1.5501787662506104,203.22638937726092,46.04907011985779,29.483174318943163,0.09464359283447266,175.5019238586617,0.91988665,13.540016889572144,1052,46,0.0049551674,0.91979396,82.26625997628204,47.63371920585632,13.576371908187866,43.5034846128082,-0.0017249939,57.49846745973961,94.93977176446737,0.6743392944335938,268.590503638371,0.0005,1.5503106117248535,923,10.404248237609863,2074.107720375061
-2.747702e-10,270.4272615458171,44.99848389625549,15360000,3.127197742462158,30.027210077427224,1.6284444332122803,206.32570392238355,45.862083435058594,34.64266606559193,0.16371893882751465,178.6304018374082,0.9176948,13.413237810134888,1061,47,0.003841883,0.91766745,82.97127417982456,47.52345275878906,13.479536771774292,52.61267451338699,-0.0014535856,57.40676510446635,95.79130497459971,0.6690526008605957,270.87672873239995,0.0005,1.628938913345337,907,10.340201616287231,2121.638428926468
-2.9130348e-10,270.4448816690468,46.1965913772583,15680000,3.2645516395568848,31.93551382409121,1.7345354557037354,206.58660615880993,47.061261892318726,35.85183406653543,0.11659359931945801,177.69545131222932,0.9150547,13.847004175186157,1029,48,0.005170607,0.9149952,82.65251058286904,48.841092348098755,13.594469785690308,56.2961816779322,-0.0019655246,56.627868285688564,95.18133145992381,0.7241513729095459,267.15213142954616,0.0005,1.7346837520599365,905,10.885689973831177,2170.483819961548
7.7946255e-10,269.2130526161337,45.63131237030029,16000000,3.3642795085906982,29.0039422361092,1.7221622467041016,205.71342284085924,46.42135047912598,37.130202095934685,0.10548210144042969,178.48524517159706,0.9123771,13.645955085754395,1059,49,0.005821738,0.912411,82.83408240417847,48.17345476150513,13.603527784347534,53.66365253806502,-0.001959808,55.358189027641316,95.63965745216457,0.660346508026123,268.9025607230695,0.0005,1.72230863571167,898,10.349810123443604,2218.6613776683807
5.744188e-10,272.0675473367698,46.13532257080078,16320000,3.160351037979126,26.21735540737399,1.7452123165130615,207.44350026542054,46.96274423599243,34.55746899603132,0.09792375564575195,180.33642943659174,0.9094876,14.804103374481201,1056,50,0.005141174,0.90936506,83.35469660126238,48.750380754470825,13.22200059890747,68.7080086614501,-0.0014022808,54.92225132401602,96.37251127997519,0.7051520347595215,267.65259212054065,0.0005,1.7453603744506836,901,10.359900712966919,2267.417968273163
5.688668e-10,270.55951943794565,45.89314651489258,16640000,3.264047145843506,27.968429370218523,1.7432386875152588,207.67296235563967,46.67087364196777,35.70418965007111,0.09924912452697754,175.7281971945766,0.90667176,14.210891008377075,1070,51,0.0053007477,0.90658957,81.67517964088057,48.472750425338745,12.834995031356812,48.7197839402227,-0.0017583902,58.799562943996435,96.74622251593732,0.6560890674591064,269.8396878129352,0.0005,1.7433714866638184,895,10.808351516723633,2315.8964853286743
1.0595e-09,272.5084207868929,46.14149761199951,16960000,3.34737491607666,27.548537859796323,1.6315510272979736,212.18753472634754,46.988105058670044,45.15407571602831,0.11263465881347656,182.0727789895119,0.90386575,14.225952863693237,1033,52,0.005105582,0.90353143,83.68436740630072,48.674240589141846,13.41950535774231,64.5585798394131,-0.0015727133,56.53170327904556,97.0835814708721,0.7067351341247559,271.994554490971,0.0005,1.6316990852355957,897,10.39762282371521,2364.5758666992188
5.4866095e-10,270.8684379241823,45.4622700214386,17280000,3.466853141784668,25.163127092906528,1.5485663414001465,209.5858277540538,46.25958490371704,40.144057759625525,0.08016037940979004,183.2761386449616,0.9014314,14.39595627784729,1044,53,0.006873014,0.9010981,83.58297690637919,47.869009256362915,13.043177127838135,83.79015049220446,-0.0016300816,53.85669177739684,96.84178179213478,0.6920688152313232,278.4057752306238,0.0005,1.548736333847046,879,9.968130350112915,2412.4538135528564
9.6651576e-12,272.60868139996415,45.08853054046631,17600000,3.3494715690612793,25.116998783947164,1.5591790676116943,209.41368923099355,45.95541167259216,49.914159507850435,0.13153958320617676,190.39169837187941,0.8990495,14.245200872421265,1065,54,0.007516739,0.89894825,85.98251032567502,47.56835913658142,12.901186466217041,44.800335789773435,-0.002245804,52.51401609791271,97.48687027054429,0.707852840423584,276.61313407383443,0.0005,1.5593881607055664,888,9.707471370697021,2460.0318727493286
1.5167847e-09,276.37873462483174,45.93827509880066,17920000,3.401217222213745,25.056285816806373,1.822127103805542,213.86613764961086,46.7698757648468,42.5210162001032,0.09990501403808594,179.58871875316416,0.89642656,14.518150568008423,1034,55,0.009328422,0.8962979,83.53236466478464,48.62244653701782,13.472837209701538,57.55606496344944,-0.001272486,60.98028970110626,97.6508329228632,0.7045590877532959,274.3796893698874,0.0005,1.8222615718841553,913,9.89891266822815,2508.6595520973206
-4.436866e-10,270.1495583283376,45.7133584022522,18240000,3.3713314533233643,22.870184711167383,1.4696857929229736,213.1391262455637,46.50247550010681,36.53429296063722,0.11234545707702637,177.86540947089543,0.89370304,14.907902002334595,1077,56,0.00929857,0.8936943,82.46485404382638,48.03291416168213,12.76390790939331,58.88852732903137,-0.0014972092,60.00644075904782,98.68002006391953,0.6502211093902588,279.826306165455,0.0005,1.4698264598846436,884,9.869852304458618,2556.695897579193
-8.6394847e-10,284.83498043972673,46.709683656692505,18560000,3.4760000705718994,27.098426558285503,1.6542067527770996,215.7152943333689,47.67056655883789,41.791907867571645,0.17606091499328613,174.43364817880266,0.89112216,14.968433856964111,1033,57,0.016895128,0.89095545,81.475882681553,49.355475187301636,13.36229681968689,75.43887550120917,-0.0015598417,62.604254131896944,98.10899553602636,0.7566804885864258,279.545688220974,0.0005,1.6543490886688232,881,10.1843843460083,2606.0554251670837
-1.1178184e-09,287.0577687525316,46.54350471496582,18880000,3.442068099975586,26.213982605256117,1.6991121768951416,221.1379399978556,47.356353998184204,45.73687810027161,0.10755324363708496,187.06522707969876,0.8891265,15.36488127708435,1015,58,0.006025298,0.8888782,84.20688700068362,49.12706255912781,12.902346849441528,65.0407040568991,-0.0011315751,51.703684462091516,99.26434039261437,0.6829266548156738,287.13072925098754,0.0005,1.6992459297180176,850,10.096554279327393,2655.1876373291016
1.9617008e-10,282.71821850074605,47.35011339187622,19200000,3.5107529163360596,24.654916473853152,1.9781711101531982,222.89307695916781,48.16615653038025,51.873627508493556,0.11293959617614746,191.02672834870532,0.8876234,15.49488377571106,1010,59,0.0063748993,0.8877752,85.11678895901798,50.19523644447327,13.42008090019226,65.31216875636729,-0.0028364705,48.43793006134007,99.52602940799558,0.6782934665679932,285.2961459101374,0.0005,1.9785137176513672,837,10.240778923034668,2705.3863558769226
-1.0261687e-10,282.64255564013354,47.663506507873535,19520000,3.7089569568634033,22.950847017578347,1.8129591941833496,224.97474065108915,48.5599045753479,28.144593568162673,0.1328754425048828,185.40306576389924,0.8860441,15.747913599014282,989,60,0.003223332,0.88601375,83.88539395344924,50.42407536506653,13.222878456115723,59.79577819317968,-0.0015134979,59.887365631564236,99.82425585077857,0.7355964183807373,285.2268782772827,0.0005,1.813103199005127,855,10.416101932525635,2755.8155851364136
-3.6274575e-10,282.7048629194228,47.71628761291504,19840000,3.594954490661621,25.556485456442058,1.760005235671997,226.47195082690178,48.56635880470276,36.73431007323369,0.1087646484375,185.7479680944236,0.8844738,15.504244565963745,987,61,0.0048694178,0.8845213,84.0024151144027,50.37845802307129,13.832218408584595,80.99971458787067,-0.00085764664,57.92228787589855,99.98465300278875,0.6983652114868164,288.23973547967563,0.0005,1.7603015899658203,852,9.97161054611206,2806.199585914612
-3.550913e-11,290.6296225763573,46.91797471046448,20160000,3.5497748851776123,26.228574850617033,1.7093849182128906,227.38223982732154,47.68512988090515,37.599755123878715,0.0977630615234375,180.75643971892387,0.88293207,15.12135624885559,980,62,0.003938289,0.88309216,83.00219773216276,49.4679000377655,13.345673561096191,62.18218766223691,-0.0022755277,65.18806639062366,100.41812080312815,0.6435422897338867,290.9601685869538,0.0005,1.709550380706787,871,10.062613010406494,2855.6718883514404
-6.314407e-10,288.5375904817254,46.90010070800781,20480000,3.6841025352478027,23.376472033281548,1.8990399837493896,228.71555213552963,47.73427891731262,40.006073768133064,0.10713386535644531,188.28980635421001,0.8810358,15.200095176696777,1004,63,0.006276092,0.8810011,84.50654714464024,49.7088623046875,13.249511003494263,77.27974965546323,-0.0020173865,57.173210272527456,101.41978276502638,0.7020852565765381,287.3460180459132,0.0005,1.8991978168487549,847,10.09537148475647,2905.39076089859
-2.14303e-09,288.7416750190409,48.03379940986633,20800000,4.072042465209961,28.253457888699522,1.7588167190551758,227.2510034312877,48.79554772377014,40.16736340829178,0.1004784107208252,180.32869089922903,0.8789241,15.443843364715576,985,64,0.0048769945,0.8788038,82.42181568564814,50.65928339958191,13.567788124084473,44.193338714425195,-0.0020224478,60.50837521857659,99.85689133334803,0.6369876861572266,286.5313135202002,0.0005,1.758972406387329,844,10.12294316291809,2956.055567741394
1.0774388e-10,291.440576393034,47.551671743392944,21120000,3.697587251663208,23.101476087663407,1.8381593227386475,227.98453067115696,48.37341618537903,41.67205614927503,0.11427760124206543,188.1436574475631,0.87662196,15.9715895652771,1031,65,0.0055518686,0.8766752,84.20932727465475,50.26527118682861,13.164332866668701,69.90237927390916,-0.001985571,56.08525448939171,102.02840329468931,0.6851153373718262,289.7752403081515,0.0005,1.8383054733276367,835,9.955429792404175,3006.324753522873
-4.3943027e-10,293.0953187305296,47.80880260467529,21440000,3.6307895183563232,23.235428454713723,1.646956205368042,234.07775784683744,48.668627977371216,47.855120629094664,0.12288260459899902,197.0991489696954,0.8738282,16.041264295578003,1002,66,0.014166616,0.87389326,86.49529774695453,50.39882254600525,13.09782361984253,87.83146771896693,-0.0019505153,54.777578096585245,102.84332375856346,0.7051513195037842,291.34453066990915,0.0005,1.6471185684204102,842,10.110941648483276,3056.7281260490417
-1.2073313e-09,293.52856996822254,45.00671601295471,21760000,3.4347116947174072,26.739128271865106,1.5991809368133545,231.51814225798373,45.79025650024414,32.095127656574064,0.11109590530395508,188.16983752247728,0.8712265,14.520586729049683,1007,67,0.009208337,0.87104136,85.92776841303625,47.53686308860779,13.06891679763794,59.74002512743106,-0.0018787755,74.88001837122141,103.13972130410706,0.6457598209381104,292.2587403770415,0.0005,1.5993080139160156,906,9.221465587615967,3104.2687611579895
-6.230942e-10,293.528488627213,46.216253995895386,22080000,3.5045011043548584,25.90355940910399,1.3837289810180664,233.85661619539795,47.04250741004944,30.279297555640543,0.10783815383911133,190.343492866347,0.8687588,14.774874925613403,999,68,0.0054775598,0.8687358,86.16951864241688,48.48260951042175,13.085486650466919,71.43910387797537,-0.002136355,74.53552998260369,103.39317369970712,0.6909139156341553,295.4935624725118,0.0005,1.3838717937469482,891,10.02932071685791,3152.7548820972443
-1.1356083e-11,292.68454256964543,45.83912420272827,22400000,3.452382802963257,26.244081501221455,1.3954036235809326,231.86396499397205,46.829110622406006,31.539022296875103,0.16179704666137695,175.66557777926283,0.8657218,14.791271686553955,997,69,0.013889832,0.8654904,82.2039809634012,48.27099609375,12.898715257644653,58.89206523172081,-0.0019729366,76.59148784506743,102.77475298215026,0.7794358730316162,294.01068000386573,0.0005,1.3955752849578857,893,9.87793254852295,3201.03191280365
-2.196485e-09,296.50641671757137,46.71026587486267,22720000,3.6660537719726562,22.608117659592835,1.603515863418579,233.36626347811273,47.56973719596863,37.9394474768885,0.13305449485778809,198.93993998791527,0.8624473,15.351377010345459,1042,70,0.008808893,0.8625136,87.54228196952752,49.20609521865845,13.048738718032837,59.18579062419007,-0.0021201114,61.04583750034857,105.08432661436613,0.6996142864227295,297.53032139584224,0.0005,1.6036474704742432,852,9.824915647506714,3250.2426731586456
-8.873009e-10,297.08920660570107,46.012906074523926,23040000,3.5271124839782715,28.521027857006626,1.5969653129577637,233.75692907975645,46.8704993724823,32.224635342527506,0.12020707130432129,189.11272086416471,0.85935396,14.304033756256104,995,71,0.009065961,0.8594645,85.78972493664668,48.517693519592285,13.079670190811157,74.41128969187605,-0.001692168,75.27094692605341,103.59668826976461,0.7105388641357422,297.14039935240214,0.0005,1.5971624851226807,890,10.441786289215088,3298.7643699645996
8.374766e-10,297.9331888501454,45.79473686218262,23360000,3.3027098178863525,30.717246611733362,1.600243091583252,230.70775297046782,46.61086368560791,26.968374147937162,0.1192936897277832,178.2679914682011,0.8567913,14.67146635055542,1014,72,0.006857691,0.8568548,83.24106205362379,48.260162353515625,13.18847918510437,35.50689669668097,-0.0024299298,81.82723556394821,104.04402653760712,0.6729650497436523,298.0116614093874,0.0005,1.600372076034546,910,9.800641298294067,3347.031524181366
5.7434e-10,294.1991053552568,46.341238260269165,23680000,3.575632095336914,28.087430659468936,1.5038483142852783,233.27170772743972,47.324432373046875,22.951497222943605,0.20522499084472656,172.02592941022206,0.85438496,14.240363121032715,976,73,0.011386104,0.8541597,80.77698525754543,48.88831686973572,13.572206974029541,52.15198995111098,-0.0016329653,77.36260612811242,103.00831774220279,0.7556390762329102,301.7170223755269,0.0005,1.5040180683135986,888,10.216558456420898,3395.923308610916
-4.4437493e-10,300.57676139073556,47.25818705558777,24000000,3.528029203414917,25.060460312316746,1.532543420791626,233.93213689276337,48.09728384017944,34.13020256351717,0.12070155143737793,192.84660558855677,0.8518363,14.886903762817383,1035,74,0.008668842,0.8518913,85.50314250711516,49.683549880981445,13.536375522613525,54.812950610749034,-0.0027989033,59.200216081958786,105.11807151541214,0.6905546188354492,299.87038145662245,0.0005,1.5326874256134033,837,10.443557739257812,3445.6127853393555
5.6954663e-10,298.9693130265655,46.448009967803955,24320000,3.359733819961548,25.367595857327473,1.5723211765289307,233.60067202515538,47.27036499977112,19.26007036980359,0.11145853996276855,177.4319149368696,0.8494104,14.349801540374756,1013,75,0.01006333,0.8490997,82.36369235687435,48.904815673828125,13.762587785720825,73.02560165187779,-0.0021525004,75.53271340197227,104.56764051727424,0.6863665580749512,299.9432725018644,0.0005,1.57246994972229,876,10.055731773376465,3494.522138118744
-1.0131809e-09,301.7551088457105,47.09967350959778,24640000,3.3370211124420166,24.41448373801432,1.4677598476409912,236.33192260571147,47.8738899230957,22.37612811690163,0.11313986778259277,189.1123211188785,0.84716445,14.365877866744995,1011,76,0.008312131,0.8470246,84.70135223193346,49.407615661621094,13.876080513000488,75.97039118721379,-0.0017416275,65.03602960199666,104.5251971836564,0.6339654922485352,298.7841422488031,0.0005,1.4679150581359863,842,10.853799104690552,3543.934347629547
1.3118359e-10,300.01031878894236,46.5479302406311,24960000,3.8231899738311768,25.513560231698197,1.393385410308838,232.765750219478,47.46695303916931,28.668228252115256,0.1455376148223877,191.67724967144474,0.84445184,14.84749722480774,1046,77,0.0066631353,0.8444689,85.52535071965895,48.890238761901855,12.934853792190552,61.390720658155715,-0.00216352,64.24771187920294,105.57905080666367,0.746823787689209,300.3927455832003,0.0005,1.3935551643371582,846,10.321160078048706,3592.827875137329
1.2081008e-09,301.85957399817363,45.87321734428406,25280000,3.3846027851104736,21.629308117598185,1.7903342247009277,238.87514622474578,46.6664617061615,27.95751502151494,0.11547636985778809,194.12104894694593,0.84179777,14.283256530761719,1048,78,0.011487601,0.8417886,86.33973212197405,48.50683045387268,13.258501529693604,91.61492284951733,-0.0019080086,68.57388445622095,107.39837314020158,0.6561906337738037,302.1158776913504,0.0005,1.790470838546753,858,10.38697099685669,3641.339487552643
-1.9845144e-10,297.8446781769641,44.44948744773865,25600000,3.146710157394409,27.163409088137648,1.256782054901123,234.3837633824253,45.327897787094116,23.290845811149392,0.10213327407836914,165.78892444737667,0.84018856,13.64935564994812,1020,79,0.008231091,0.8401934,79.57379033288085,46.63574814796448,12.943779230117798,34.38607839098321,-0.002305808,88.0382816029018,105.5024036844317,0.7506117820739746,305.2290135000194,0.0005,1.2569835186004639,918,10.001620054244995,3687.9801330566406
-8.7026847e-10,308.3893880036472,45.28189277648926,25920000,3.404393434524536,24.71437879191778,1.659191370010376,237.5194460573344,46.06982779502869,18.378357145872645,0.11079978942871094,181.83929633378605,0.83849,13.957635641098022,1032,80,0.007415676,0.83860445,83.20190184979676,47.78143811225891,13.099719285964966,57.698545392983405,-0.0021698356,78.43420016923216,106.75066202801432,0.6522552967071533,304.7341027632509,0.0005,1.6593339443206787,876,10.038446187973022,3735.7685546875
-2.5019714e-10,303.500500019974,45.445595026016235,26240000,3.4358601570129395,22.194372816059683,1.515676498413086,238.43114085132206,46.242554903030396,19.70002932214279,0.10972833633422852,179.88301229999433,0.8363104,14.565462112426758,1049,81,0.0081764925,0.83637524,83.0631998694744,47.794843912124634,12.776493310928345,38.37536335235381,-0.0016662207,81.72959998931044,108.06868711594554,0.6601016521453857,306.4112998748156,0.0005,1.515812635421753,891,9.933861494064331,3783.5714905261993
9.834007e-10,307.10089371068466,43.621344804763794,26560000,3.331882953643799,20.966505320241474,1.586740255355835,239.44686456816913,44.4254949092865,18.45021907633921,0.10490131378173828,185.69408199583015,0.83424944,13.669498205184937,1052,82,0.0085932445,0.8341301,84.65773044479307,46.04792332649231,12.422296524047852,83.06060326790416,-0.001827908,79.52611057834592,108.65898245904559,0.6792895793914795,309.1051332575083,0.0005,1.5868818759918213,881,9.676652908325195,3829.623521089554
1.3783148e-10,303.2409939613981,46.152915239334106,26880000,3.448265552520752,30.507795198688335,1.6699278354644775,234.2512874015317,47.131410360336304,17.370385659298517,0.1724402904510498,170.3103900096686,0.8318955,14.278236389160156,1018,83,0.007459139,0.8318859,80.16099366990316,48.858989000320435,13.257751941680908,37.6412947635192,-0.0020017205,80.03699523768827,105.54442802161576,0.7715635299682617,306.38785525806856,0.0005,1.6700584888458252,873,10.481078386306763,3878.490154027939
3.188643e-10,307.4565345678264,45.665087938308716,27200000,3.6025595664978027,20.618628475439444,1.5167629718780518,236.23240814119995,46.5060031414032,18.442804947315107,0.11887359619140625,185.62706059598517,0.8293605,14.067384004592896,1064,84,0.005604302,0.82947415,84.15752505115029,48.06491565704346,12.976377248764038,79.48867076919815,-0.0022207547,72.78514272758517,107.90089849799571,0.6958179473876953,305.0848511305856,0.0005,1.5169024467468262,858,10.212645530700684,3926.5594098567963
-4.1758746e-10,309.878391137588,45.41009473800659,27520000,3.5306460857391357,18.45514647157119,1.6215176582336426,240.24212797667445,46.25998258590698,26.171403472161035,0.10033082962036133,192.45297672337284,0.8274433,15.096083164215088,1097,85,0.006744185,0.82746047,85.917746485213,47.91269397735596,12.6057767868042,101.36995293918251,-0.001959891,67.45382042504228,110.67488853487683,0.7260935306549072,308.0687419093618,0.0005,1.6216511726379395,852,9.412946939468384,3974.4782543182373
4.827629e-10,302.10453632031374,45.2651309967041,27840000,3.519543409347534,25.84920238825815,1.5683963298797607,237.0823778017285,46.1290009021759,12.919693327842111,0.14801597595214844,177.23877942395205,0.8257329,14.625958919525146,1054,86,0.0074057253,0.82587147,81.81699160005891,47.73129987716675,12.420170307159424,57.90274402672141,-0.0022694147,78.24627601325008,108.2149905475436,0.6907620429992676,305.89067556670796,0.0005,1.5685410499572754,868,9.82603120803833,4022.2180604934692
-1.9016162e-10,308.039734905977,44.99328899383545,28160000,3.5315823554992676,22.091853015199096,1.4290845394134521,238.88702762244887,45.79288935661316,17.43459007577842,0.11921167373657227,167.63455353979356,0.8243649,14.48844861984253,1046,87,0.006577611,0.8241172,79.30918777742359,47.25852823257446,12.562986612319946,45.25159790246462,-0.0019965956,84.56684977726172,108.38238442320927,0.657975435256958,312.58776402887844,0.0005,1.4292263984680176,879,9.491201162338257,4069.481739282608
-2.8592315e-10,314.25101887111157,44.99491357803345,28480000,3.6569881439208984,24.54251421929404,1.9117817878723145,238.89771020626776,45.84035539627075,3.836056123028043,0.1078643798828125,174.16578127305968,0.82345307,14.804265975952148,1048,88,0.010562019,0.8236371,80.83592014374916,47.785438537597656,12.207481384277344,62.562080184213436,-0.0014664654,81.53703966110604,108.2839597688136,0.7092900276184082,311.95048303664834,0.0005,1.911912441253662,866,9.748547554016113,4117.271738529205
1.1892934e-09,308.26210400836953,45.55261731147766,28800000,3.5053348541259766,23.946091723038638,1.668396234512329,241.70845392937161,46.3661208152771,5.8038480521685685,0.10567712783813477,185.6423824424649,0.82238686,14.55852222442627,1052,89,0.0047256597,0.82223535,84.28406860587249,48.09055948257446,12.696109056472778,64.82372691761314,-0.0022798097,80.10269926701223,109.67391742746292,0.6808598041534424,313.52118896627366,0.0005,1.6685271263122559,869,10.19620943069458,4165.367233753204
6.532107e-10,313.2454447516118,44.69458317756653,29120000,3.356658697128296,24.52241832028348,1.6454782485961914,240.34485651648163,45.498645305633545,10.325373776160665,0.10269045829772949,183.85319179863103,0.8210592,14.072421550750732,1081,90,0.007823264,0.82108575,84.03158062914407,47.20264720916748,12.752464532852173,41.483829762209744,-0.0018925044,83.68282718528017,110.60086229801789,0.6734087467193604,312.7847575562034,0.0005,1.645650863647461,881,9.677409887313843,4212.573861122131
-2.338556e-11,307.2396342870586,43.79794383049011,29440000,3.278296709060669,24.33979910455907,1.7396256923675537,241.74639355501375,44.626681089401245,4.642978655433637,0.10718011856079102,177.5287452353291,0.81962925,13.564293384552002,1058,91,0.009220453,0.8195296,83.15663420144797,46.403520345687866,12.339837312698364,22.180814162070178,-0.0015987977,94.8621178211626,110.55279458143546,0.6941666603088379,312.73708387531553,0.0005,1.7397570610046387,914,9.853625059127808,4258.98472905159
-7.59848e-10,313.4773454333857,44.26604437828064,29760000,3.122502088546753,24.111171865907675,1.6771328449249268,242.29365917926796,45.09746193885803,12.305592865219701,0.08930373191833496,174.99371217196602,0.81774634,13.99726676940918,1067,92,0.0070402385,0.8177748,81.44270760985114,46.82588267326355,12.952433109283447,50.65522579036613,-0.00217312,84.44306729903342,110.66536127149678,0.7192556858062744,315.07594420280475,0.0005,1.677276611328125,877,9.618078708648682,4305.814774513245
-6.41181e-10,313.2624165146666,44.426912784576416,30080000,3.430023670196533,21.944574486420887,1.5981380939483643,244.85910367579257,45.257094621658325,1.257048920555813,0.10620999336242676,191.81749607308603,0.8155338,13.999805212020874,1097,93,0.0073209815,0.8154179,85.93882249926044,46.89007496833801,12.547175645828247,62.77983929931412,-0.0020341764,80.85967529300558,113.1100089760231,0.6968436241149902,317.95640104082963,0.0005,1.5982763767242432,876,9.679555416107178,4352.709428310394
6.037499e-10,317.06832777617797,45.32242035865784,30400000,3.4070816040039062,22.751597036818044,1.4516966342926025,246.91510648009597,46.15185308456421,15.371205238479119,0.11933279037475586,192.1240569714162,0.81359184,14.009885311126709,1074,94,0.009636918,0.81364685,85.69424247940879,47.66222953796387,13.131260871887207,58.18775431172882,-0.0021236322,74.05928504122936,113.11917722000493,0.686063289642334,316.76377888202677,0.0005,1.4518423080444336,857,10.056113243103027,4400.375081062317
5.148867e-10,313.2240937294334,44.34827780723572,30720000,3.3322455883026123,20.226415876687295,1.4455981254577637,247.4968942487244,45.13547730445862,9.630887700634265,0.10592126846313477,178.40778970365886,0.8113435,14.179714441299438,1057,95,0.0074859485,0.8112669,82.60372166194614,46.62722396850586,12.592735052108765,57.81534402063356,-0.002459454,85.47514563976979,113.06852708358174,0.6587426662445068,319.0664623750927,0.0005,1.4457378387451172,874,9.527810335159302,4447.005773067474
1.0666066e-09,314.16235456929536,44.063738107681274,31040000,3.4258811473846436,19.776381836168778,1.8011853694915771,249.61146427122998,44.980794191360474,9.24878934179748,0.09632015228271484,192.4234503313629,0.80878437,13.930461645126343,1076,96,0.0066975653,0.8086684,86.36731428263572,46.81443405151367,12.779523611068726,63.24095731822738,-0.002473964,81.61992613463066,114.44307027461599,0.80008864402771,321.15278496387833,0.0005,1.8013317584991455,877,9.412748575210571,4493.824040651321
-2.1252686e-10,324.03388542159746,44.351367473602295,31360000,3.5522091388702393,26.606189116200667,1.5128536224365234,248.80949588151202,45.263896226882935,7.111914738690426,0.15003037452697754,186.8214413997392,0.8064509,14.251199007034302,1068,97,0.005884718,0.8063933,84.86594197231877,46.816627979278564,12.31259274482727,18.397875758808567,-0.0022379912,87.9423968930361,114.16253817171182,0.7359237670898438,319.94561240547085,0.0005,1.5130412578582764,878,9.737895250320435,4540.649636507034
7.426137e-10,309.0845437713447,43.89815807342529,31680000,3.497081756591797,20.531268392883113,1.6026573181152344,250.32351482656836,44.723259925842285,-1.417965316159085,0.14122223854064941,167.14215221070745,0.8045813,13.851834297180176,1048,98,0.0076549225,0.8046204,79.40432830210432,46.36830234527588,12.261693000793457,45.45290231698641,-0.00205515,93.17514371234881,113.91994562857083,0.655789852142334,322.103899959988,0.0005,1.6028048992156982,891,9.539987564086914,4587.024251699448
-4.6237975e-10,325.2090532143618,44.77942609786987,32000000,3.5936951637268066,26.739476912800985,1.4123287200927734,247.9303794873381,45.659772634506226,5.9309641926889665,0.1144862174987793,170.00598593427586,0.8030378,13.999237298965454,1026,99,0.009230155,0.8029768,80.50458262436428,47.149450063705444,12.66937255859375,38.268739502594634,-0.0013300693,92.24085389097775,112.17797718112973,0.7414491176605225,323.88213240567137,0.0005,1.4124619960784912,890,9.753544569015503,4634.179154396057
1.0945202e-10,325.59364929238063,43.21636152267456,32320000,3.3896989822387695,23.89653310022951,1.5632107257843018,251.00819358627348,43.966506242752075,4.755418050170616,0.10348081588745117,184.2072331288031,0.80140895,14.168348550796509,1097,100,0.004268144,0.8012195,84.10555628205098,45.56623840332031,11.757379055023193,68.73467183466764,-0.0025614887,89.45076978508168,116.20149633099275,0.6259608268737793,326.8000216934828,0.0005,1.5633373260498047,890,9.134077310562134,4679.750868320465
-1.2471256e-09,324.8869809180194,43.717833042144775,32640000,3.562530040740967,23.993190465592708,1.7471187114715576,251.2102045449679,44.52729845046997,2.227087672962151,0.10495352745056152,189.80324943062402,0.79973656,14.497282028198242,1098,101,0.007415752,0.7997572,86.026406370599,46.38875675201416,11.812175035476685,60.073707663465186,-0.0022849797,91.84857443289175,116.68555878496669,0.6763138771057129,324.3114593238969,0.0005,1.7472620010375977,897,9.153076887130737,4726.143304109573
5.287818e-10,324.1085685579826,44.63064765930176,32960000,4.04436182975769,25.080265613146505,1.590928554534912,250.13185298189512,45.589701414108276,2.755170644917979,0.22639083862304688,175.68035537991844,0.79822034,13.906709432601929,1066,102,0.006382685,0.7982044,81.790044151638,47.254783630371094,12.462346076965332,25.75469190708591,-0.0018339284,93.56523428904937,115.55283379079411,0.7112822532653809,329.0250060530382,0.0005,1.5910837650299072,894,9.686703443527222,4773.407744884491
1.0425341e-09,317.81245971581956,43.9055061340332,33280000,3.3250489234924316,21.67566934416829,1.5204963684082031,254.85427157672552,44.71570038795471,-1.7078966945230638,0.1252458095550537,170.30340688249083,0.7962784,13.80973768234253,1036,103,0.00918253,0.7961274,80.87998146785091,46.296735763549805,12.478533267974854,64.90237515638877,-0.001483306,102.44165943414023,115.67246334165118,0.6604146957397461,333.44132586568105,0.0005,1.5206687450408936,918,9.558295726776123,4819.709456205368
1.2554029e-09,323.85598240100455,43.85223937034607,33600000,3.2746033668518066,26.1359072233045,1.7455711364746094,254.32578472040305,44.664685010910034,-6.298887883070687,0.11140918731689453,181.07384780741404,0.7938064,13.435441493988037,1047,104,0.0071396893,0.7937561,83.69661270977235,46.52283239364624,12.349398612976074,83.18004518470408,-0.0010609983,94.03904205746124,115.91419517356451,0.6718852519989014,335.40278897745554,0.0005,1.7457199096679688,896,9.841925144195557,4866.237746477127
-1.4220503e-09,322.06098966131407,43.75014662742615,33920000,3.1517386436462402,27.70113529410615,1.5942318439483643,256.2944029886014,44.54927182197571,-8.387427041626248,0.10011076927185059,189.1738246699419,0.79088527,13.492168664932251,1090,105,0.0055400664,0.791126,86.41035052724969,46.192214488983154,12.590175867080688,33.859888484173766,-0.0023436935,96.81674437837269,118.16812716088157,0.671882152557373,332.1934563919847,0.0005,1.5944037437438965,910,9.731208086013794,4912.433853626251
-6.59685e-10,317.25424774331935,43.99139666557312,34240000,3.204134702682495,23.51592947640224,1.443972110748291,255.26272262182707,44.785146951675415,1.1397620769285195,0.12307238578796387,168.92814682443517,0.78857,13.69188666343689,1053,106,0.008487374,0.7885615,80.13269919953973,46.27667236328125,12.367885112762451,73.26582248730129,0.0014346356,102.73467479540824,116.26425912404291,0.6438302993774414,334.19786377984076,0.0005,1.444115400314331,913,10.028137683868408,4958.7154178619385
-1.001549e-09,328.59683036357933,43.79151773452759,34560000,3.2694265842437744,30.326205816433333,1.7728097438812256,255.19216409694232,44.510418176651,4.783971511922827,0.09699797630310059,186.15712008731347,0.7863835,13.71005392074585,1068,107,0.006950453,0.7862969,84.29291801669446,46.33092951774597,12.605631351470947,58.15437007704007,-0.0013808232,85.54763807250939,117.05943661216989,0.6001029014587402,336.0297972914554,0.0005,1.7730247974395752,875,9.711004734039307,5005.053455114365
1.9318465e-09,337.0697375609813,44.179988861083984,34880000,3.3466944694519043,31.231245186737958,1.687356948852539,259.8278145979825,45.13941502571106,4.3852231997719535,0.2000269889831543,188.5591109786337,0.7843851,13.72038197517395,1015,108,0.0055094445,0.78462195,85.10893284040017,46.85917067527771,12.718353271484375,46.32359961975604,-0.0015307099,79.7318263643543,116.11856801543658,0.7070837020874023,335.34939236190786,0.0005,1.6874854564666748,863,9.827897787094116,5051.919090509415
1.1871648e-11,354.93554587874917,44.805262327194214,35200000,3.594449520111084,35.36313745592604,1.6327195167541504,260.22351771906085,45.637805461883545,-0.43595069229516525,0.12986969947814941,183.42903865169095,0.7824261,14.047351360321045,1024,109,0.005173569,0.7824553,83.6271419962951,47.308780670166016,12.86377477645874,29.4743673832451,-0.0020192028,83.46024119015304,116.91040464456236,0.676093339920044,338.23876350619645,0.0005,1.6328647136688232,874,9.68253493309021,5099.234425067902
4.2946172e-10,347.09617148480714,45.23034119606018,35520000,3.4429924488067627,39.11635698068942,1.3113994598388672,260.1155011912467,45.89893579483032,14.319248699477445,0.08040332794189453,184.7707283007633,0.780129,13.872740983963013,955,110,0.0054032304,0.77994525,84.37337656136802,47.247578382492065,12.58142638206482,33.200771770338704,-0.0014566777,78.10071257075026,113.61864417639217,0.5658504962921143,343.40439685040695,0.0005,1.3115277290344238,875,10.566846370697021,5146.49067568779
2.4657179e-09,348.48343666379276,43.76033115386963,35840000,3.7310850620269775,37.994893639551606,1.751600742340088,260.37485872308633,44.51551103591919,0.42232044015882786,0.08703994750976562,184.14098364644465,0.77828133,13.99709153175354,1037,111,0.0054319673,0.77830875,83.42684739461234,46.297253131866455,11.963210582733154,17.648985662452283,-0.0024749676,85.76683702846498,117.11632295808182,0.6437859535217285,345.1419385806224,0.0005,1.7517313957214355,868,9.488807201385498,5192.792106628418
1.6834472e-09,346.8011432401845,45.01793313026428,36160000,3.5808799266815186,42.347682500955244,1.7117254734039307,259.40193207251923,45.83280920982361,-0.8348128203299106,0.09433269500732422,180.60861695219143,0.77684486,14.16947627067566,1026,112,0.0070481524,0.7768302,82.65562690337846,47.591657876968384,12.69790005683899,37.64278849991371,-0.0021635476,87.13770282371125,116.41103400873472,0.6942439079284668,339.6969739286417,0.0005,1.7118823528289795,876,9.94319486618042,5240.387813568115
-2.804073e-09,349.5971313232142,45.20403265953064,36480000,3.4191341400146484,39.51081890692287,1.6503572463989258,266.14287313856585,46.11280107498169,0.44349499180993535,0.1108856201171875,186.7237352348514,0.77563226,14.407399892807007,1007,113,0.0048575215,0.7760233,84.62710410189615,47.82586455345154,12.600109338760376,0.14569744263954565,-0.0018464116,89.53992076762522,117.71163088537213,0.7736608982086182,347.8127442354895,0.0005,1.6504809856414795,875,10.151309490203857,5288.22003531456
1.0417291e-09,382.8955745817072,45.82763075828552,36800000,3.2423207759857178,35.25070386882441,1.6296584606170654,265.85660821437807,46.725834131240845,-9.996913683648378,0.12169408798217773,181.93012745375597,0.77433294,13.994099855422974,969,114,0.005203292,0.7741057,83.66437878173679,48.398653745651245,13.238164901733398,18.06858259581799,-0.0011289,89.74724488778197,116.40213002751486,0.7507956027984619,356.2098613702094,0.0005,1.6297886371612549,874,10.735358953475952,5336.623682022095
2.1820887e-09,358.8596992431579,45.369563579559326,37120000,3.2166261672973633,35.12823396689959,1.2948155403137207,264.2295656091816,46.17081665992737,0.5940714900665187,0.11978507041931152,179.41047670983204,0.7730026,13.629966259002686,988,115,0.0046754386,0.77299225,83.11614025809538,47.53173208236694,13.119436025619507,47.04230072620614,-0.002027385,86.1723761070967,116.55527153094049,0.6570549011230469,342.17391793940646,0.0005,1.2949788570404053,884,10.802071571350098,5384.158925294876
-2.481638e-09,371.8840438177534,44.865944623947144,37440000,3.2106337547302246,42.1732835663667,1.5478479862213135,266.5253038382855,45.69586443901062,-10.095928012890928,0.09080982208251953,182.66514485217397,0.77163535,13.704533100128174,1020,116,0.0067791464,0.7719387,83.43937209780205,47.301105976104736,13.184157133102417,13.009223723182238,-0.0017468387,88.95408523963049,118.61210203992368,0.7182743549346924,358.60093140609325,0.0005,1.5479950904846191,885,9.921352863311768,5431.466547012329
1.0129766e-09,371.69255692823396,45.25214624404907,37760000,3.375014543533325,35.278493841811134,1.5950968265533447,265.45707318497125,46.18905735015869,-1.2985029539523718,0.15306997299194336,178.09842116708458,0.7699779,13.494311809539795,968,117,0.0071075214,0.7699127,82.96218782828784,47.844719648361206,13.644554138183594,-23.753423506444726,-0.0023892692,86.942120382702,116.29682787492162,0.746690034866333,349.4568944622465,0.0005,1.5952253341674805,877,10.012922525405884,5479.316287994385
-1.4242657e-09,371.0600006022156,45.66791248321533,38080000,3.553431987762451,44.26882061402152,1.6013448238372803,261.18495120606275,46.47000002861023,-5.942760501461089,0.11581611633300781,187.7554649713854,0.7675728,14.042998790740967,946,118,0.006159828,0.76764184,85.40307327922422,48.119619369506836,12.911365509033203,53.822915463795155,-0.001265894,83.30628493185978,113.80211491732673,0.6594359874725342,352.3225215418514,0.0005,1.6014845371246338,870,10.300523281097412,5527.439967632294
-1.6347286e-09,401.5486146817606,45.240569829940796,38400000,3.58335542678833,41.39857369929234,1.5791187286376953,268.19937768198986,46.186665058135986,1.4044742590135637,0.10723257064819336,179.4542926385356,0.76584953,14.240554094314575,987,119,0.005776035,0.7659493,82.43165145084964,47.80113339424133,13.105652093887329,36.381159302416215,-0.0014138884,87.56042990148248,118.3389431733083,0.8150629997253418,375.06814559969894,0.0005,1.579268217086792,877,9.493642807006836,5575.250783205032
2.322963e-11,399.0424023035539,45.674731492996216,38720000,3.656460762023926,52.446272066630065,1.703331470489502,262.257739358413,46.489052534103394,-12.03055889419721,0.1055152416229248,181.037509193529,0.7645818,14.361307144165039,974,120,0.010762875,0.7645552,83.03327837411592,48.21969795227051,12.723804235458374,-0.03894122356553886,0.007373003,88.0139703221974,114.91869129379805,0.6810052394866943,375.67452123999567,0.0005,1.7034733295440674,870,10.298773288726807,5623.475118160248
1.6059865e-09,435.236793336092,46.38194966316223,39040000,3.61263370513916,50.256001719296414,1.632939100265503,265.0138607252119,47.250181913375854,-3.62659174961749,0.10127043724060059,184.28841236772817,0.76387995,13.857288837432861,971,121,0.0072408444,0.76395214,83.40560478452741,48.95602488517761,13.576923131942749,68.62918130159517,0.0049234033,78.75411105698926,116.2395747780768,0.742978572845459,368.45157501047254,0.0005,1.6330828666687012,858,10.583747386932373,5672.44705748558
-1.5983762e-09,409.24034324892307,45.688369035720825,39360000,3.2884273529052734,46.3550160772288,1.6134073734283447,271.5133620514115,46.46580266952515,-6.858431294165143,0.11959719657897949,190.17780611399098,0.76304036,13.666656732559204,933,122,0.0076748566,0.7631002,85.50043373228328,48.133320569992065,13.792661666870117,71.8688623982372,0.0039218008,77.1953121246148,116.69435872887755,0.6331863403320312,359.88651263800875,0.0005,1.61354660987854,860,10.270534753799438,5720.583606481552
2.4546452e-09,403.02604648014034,45.594496726989746,39680000,3.2723240852355957,35.65391617805839,1.683347463607788,269.62619930892686,46.36166572570801,-27.129481695608103,0.08585858345031738,183.6388481172086,0.7626209,13.836637735366821,976,123,0.004123217,0.76262456,83.99115693536902,48.10432553291321,13.244348287582397,82.4245559984435,-0.0015518214,83.61811839532669,119.1524311780726,0.6556682586669922,357.75812909283076,0.0005,1.683488130569458,872,10.552538633346558,5768.693073511124
-3.3492348e-10,390.2857566501294,46.19261312484741,40000000,3.27709698677063,49.73556896276981,1.5331518650054932,265.8597530740943,47.09154462814331,-3.882313768620832,0.13243722915649414,180.53968231182992,0.7622712,13.942510604858398,966,124,0.005964211,0.7623155,83.1520245954891,48.681432008743286,13.635410070419312,64.77977380482531,-0.00075221946,86.19718124967055,116.64752465933489,0.7194156646728516,389.04344119305927,0.0005,1.5333290100097656,878,10.6851224899292,5817.380108118057
-1.6040858e-09,408.95068396710974,45.01246166229248,40320000,3.5965116024017334,49.01445650289901,1.410020351409912,267.7024678085323,45.95064949989319,-17.934161179350713,0.10525202751159668,189.09972870122672,0.7614841,14.526457071304321,982,125,0.0053564645,0.76157194,85.00832381161142,47.39073300361633,12.056390762329102,-14.576825639981088,-0.0018379949,87.4712917982897,117.58826302591372,0.80584716796875,384.43165447796497,0.0005,1.4101834297180176,860,10.135111331939697,5864.77713227272
-1.08919e-09,411.3309134293889,45.69221472740173,40640000,3.6834168434143066,55.11052187888172,1.7167155742645264,266.36166395428796,46.48623442649841,-9.954769657995392,0.09427022933959961,179.7479768055677,0.7598715,14.37195611000061,957,126,0.0048519494,0.7600161,82.23353662263914,48.24287700653076,12.953053712844849,-7.060567693432742,-0.001939658,87.84134056451241,116.38671161879435,0.6732692718505859,366.8076065248092,0.0005,1.7168447971343994,856,10.029117107391357,5913.024396419525
1.8289578e-10,400.54742650028857,47.313517570495605,40960000,4.163773059844971,42.16211848339567,1.6764390468597412,270.4913290857539,48.08361506462097,-16.989768583655813,0.10920238494873047,191.2152508996071,0.75764436,14.31118893623352,931,127,0.0058664954,0.75775665,85.9629412317997,49.80919361114502,13.614904880523682,39.346680307318124,-0.0012498768,85.70784953646209,116.9039345209437,0.6394965648651123,373.5120706145419,0.0005,1.6765856742858887,850,10.50106692314148,5962.838433980942
1.6293271e-10,404.41024593251865,46.86800217628479,41280000,3.3709540367126465,50.33472128053457,1.8399736881256104,274.3774342876066,47.690818786621094,-17.7353657483909,0.10814118385314941,188.7036366460062,0.7555415,14.589734315872192,969,128,0.0046035517,0.75581986,84.74861678848993,49.565664768218994,13.39192533493042,4.066587902647019,-0.0019719845,85.20775154121952,118.87615663673213,0.6879680156707764,414.66089165924114,0.0005,1.8401167392730713,849,10.728667497634888,6012.408560037613
-2.9473401e-09,409.7602318236029,46.50607657432556,41600000,3.4334213733673096,39.974970663924914,1.489781379699707,270.82509843546524,47.25675892829895,-13.221220318259679,0.09153366088867188,196.11983137879594,0.7531729,14.165504455566406,933,129,0.0043074405,0.75314397,87.39479199063025,48.81431269645691,13.154869556427002,50.734110506166445,-0.0015177864,79.04737550091356,117.90366510684258,0.6353073120117188,380.5168764176906,0.0005,1.4899497032165527,849,10.99192762374878,6061.2279443740845
-2.0151348e-11,410.2607484291458,46.21945333480835,41920000,3.298166275024414,42.98457696861728,1.8132154941558838,269.3496366234995,47.0817973613739,-16.061697137252533,0.1351451873779297,189.96600159400194,0.7510282,14.114650011062622,941,130,0.0063265227,0.75084335,85.43642872119914,48.92850613594055,13.445442914962769,41.143334722625575,-0.0018330581,88.26260463629347,116.62804797532137,0.7036762237548828,390.31612374886254,0.0005,1.813375473022461,853,10.655014514923096,6110.168563604355
-4.2631604e-10,406.6512145757169,45.22826910018921,42240000,3.423640251159668,52.983014668886476,1.542170524597168,270.87152957024006,46.028125047683716,-25.15913985923105,0.1263887882232666,185.58744842388214,0.7486257,14.328863620758057,1009,131,0.0070152506,0.7488455,83.94144799385415,47.60245180130005,12.676543712615967,-22.652467371683922,-0.000591558,90.80880822687259,120.17699918279632,0.6458723545074463,426.348888317647,0.0005,1.5423266887664795,861,10.051090240478516,6157.776491880417
-1.9379427e-09,415.2314618052323,46.547857999801636,42560000,3.098947286605835,41.85175723717279,1.508857250213623,275.5899864970075,47.29948902130127,6.169012867642466,0.12044024467468262,195.17810149188406,0.74648213,15.1887366771698,954,132,0.0039612795,0.74661636,87.09540696441694,48.85577917098999,13.402702808380127,-0.19898746773303988,-0.0016688379,80.35839958955346,120.43342002870509,0.607558012008667,404.5744993025373,0.0005,1.5090069770812988,852,10.16917610168457,6206.635684967041
3.625788e-10,407.51276705583183,46.8130304813385,42880000,3.6112210750579834,43.696972130581855,1.5110485553741455,271.5726725992147,47.59817051887512,-30.992375220794436,0.11638617515563965,194.7412132535853,0.74500114,14.829445123672485,940,133,0.005822456,0.74470043,86.91864547916505,49.17485857009888,12.957844018936157,27.863242554127737,-0.0010739759,78.8976074462943,117.94563685213198,0.6464159488677979,381.3578655326228,0.0005,1.5113797187805176,851,10.5672447681427,6255.816592693329
-1.0649643e-09,421.0049568125909,47.32175064086914,43200000,3.3523340225219727,50.056385438706435,1.6247620582580566,276.79071240526724,48.19036889076233,-4.112670525166341,0.11285662651062012,188.11278274887366,0.74393535,14.636699676513672,965,134,0.005723252,0.7440314,84.43345367485259,49.873780965805054,13.512255191802979,72.34652276073295,-0.0017806751,77.7428245691355,119.8820725039661,0.7299273014068604,388.42354385064687,0.0005,1.624924659729004,851,11.03433895111084,6305.695034980774
4.81721e-10,438.081586110824,47.07377791404724,43520000,3.511584520339966,57.31464905891953,1.5552585124969482,269.109597003629,47.86509346961975,7.741745999930024,0.11778712272644043,186.13702766587667,0.7428138,14.532949686050415,928,135,0.003965047,0.7428281,83.71785089912976,49.48094987869263,13.728739738464355,66.29570892326643,-0.0019011133,72.25132046583325,115.48242767786122,0.650564432144165,380.4288095760598,0.0005,1.5553772449493408,848,10.646998643875122,6355.181927680969
-3.483965e-10,405.19197315173403,47.38163924217224,43840000,3.4225945472717285,43.48266910910022,1.5406765937805176,271.0882926306717,48.09897017478943,-25.878906833904935,0.08428502082824707,203.50931381833846,0.7415281,14.069291114807129,926,136,0.005955971,0.74136466,89.66952107952642,49.67783808708191,14.124149560928345,72.42590697104671,-0.0012570109,74.63321923544387,117.74207624770993,0.6102979183197021,403.87294196301895,0.0005,1.5408265590667725,848,11.000654697418213,6404.863812685013
-4.8488863e-10,414.2981486471865,46.80527305603027,44160000,3.2884180545806885,57.84539390390017,1.56357741355896,273.6851396059861,47.60762619972229,-3.4831982727462325,0.11765384674072266,186.25843815986426,0.7407437,14.485421180725098,933,137,0.004907412,0.74071074,83.61869134565436,49.22638416290283,13.444401264190674,61.342371502844934,-0.0019042095,71.45346364502099,117.93730661828266,0.6576273441314697,393.55246631835826,0.0005,1.563713788986206,843,11.096132516860962,6454.1022226810455
1.6989773e-09,416.6203113030583,47.442997455596924,44480000,3.7364819049835205,51.343098539520064,1.8408820629119873,275.4944482307473,48.19632172584534,25.732338821181276,0.11126828193664551,194.76262171047932,0.74000835,14.670713424682617,924,138,0.003612259,0.7400306,86.71844540825354,50.10424447059631,13.540969133377075,97.24639722790674,-0.0013098341,72.90685918187174,118.08888017499942,0.6204664707183838,361.4182512349797,0.0005,1.8410353660583496,853,10.522515296936035,6504.209994316101
-5.278246e-10,421.15473466947043,46.69797921180725,44800000,3.4876410961151123,53.01532192088133,1.6016197204589844,269.56408502913206,47.45538902282715,11.027021893152519,0.08672881126403809,197.35557282946453,0.7390498,14.216572761535645,926,139,0.0043663755,0.73887324,87.54966762288193,49.12155270576477,13.582723617553711,76.44281826616954,-0.0018126153,72.85595274542746,117.27507670176452,0.6468894481658936,362.2266746285614,0.0005,1.6017506122589111,850,10.570938348770142,6553.3355758190155
4.0548304e-10,437.2962390374756,47.21660256385803,45120000,3.824190855026245,51.90393267486809,1.580061674118042,276.48657745475236,48.01509070396423,22.81997124873473,0.1193692684173584,188.78838026011505,0.7382338,14.199908971786499,934,140,0.005376423,0.7384446,84.66462686418777,49.63982129096985,13.626848697662354,33.79728956155241,-0.0012631495,73.52139316884633,119.24983418710782,0.6551682949066162,398.86988193073194,0.0005,1.5802078247070312,847,10.78610348701477,6602.980503559113
6.038028e-10,427.96734787557375,46.825740575790405,45440000,3.199373483657837,52.55433798717234,1.5290858745574951,283.8337505086669,47.642472982406616,-4.562555720689887,0.11564993858337402,185.99955640359067,0.7372981,14.376534461975098,946,141,0.007889613,0.73740387,83.4939255771963,49.220510721206665,13.671756982803345,78.46705062892086,0.009418373,75.309562072052,122.21066226723862,0.6767575740814209,376.466728582356,0.0005,1.529228925704956,846,10.695266485214233,6652.207342386246
2.668639e-09,421.1242506840043,47.21135878562927,45760000,3.240487813949585,58.45977106861315,1.3553524017333984,266.8873352734952,47.972543239593506,-6.8016415202578315,0.08940482139587402,196.20478304204954,0.73583686,14.146491765975952,904,142,0.011298323,0.73569614,86.80027496688294,49.382648229599,13.904326677322388,73.7513116398349,0.009762806,70.32725453342204,114.68060945490741,0.6504390239715576,359.89231853476315,0.0005,1.355501413345337,836,11.152784585952759,6701.595803260803
1.6408819e-09,434.0089512776388,46.19721603393555,46080000,3.561328887939453,64.48183685120982,1.6530840396881104,258.81677618521695,47.08697557449341,44.74786046170477,0.22745466232299805,181.5165847781102,0.7340629,14.116309881210327,913,143,0.006099275,0.7341868,82.46518994700071,48.795870542526245,13.394447565078735,80.32334645758976,-0.0006750148,76.62029261116086,112.38901603770071,0.6420178413391113,390.42038274709915,0.0005,1.6535406112670898,852,10.447195529937744,6750.3973932266235
4.7134774e-10,430.2446188538458,46.463488817214966,46400000,3.70219087600708,71.66943850737992,1.674710988998413,260.21260782754825,47.31752252578735,22.596449510877783,0.0997629165649414,179.07699629141845,0.73244303,14.49349856376648,902,144,0.004114184,0.73248416,80.68101317648777,49.04625582695007,12.995968580245972,71.52456139121803,-0.0018546627,74.29767008959045,111.96577669486562,0.7278788089752197,386.0755408591123,0.0005,1.6750743389129639,832,10.579089641571045,6799.467997074127
-2.390744e-10,420.0147877749403,48.343039989471436,46720000,3.547253370285034,61.67829851395556,1.8380100727081299,253.53810587725334,49.19131112098694,11.8901694081056,0.1419510841369629,195.04347581402945,0.7313461,14.86267900466919,893,145,0.005190006,0.73127925,85.87780236707027,51.09932065010071,13.961093664169312,75.35053106513399,-0.0018295003,72.34794584767653,109.81370095714269,0.6794161796569824,391.6764137691514,0.0005,1.8381505012512207,829,11.28791093826294,6850.577628135681
5.0409454e-11,451.9033384591162,46.835886001586914,47040000,3.4421470165252686,59.65676104570975,1.5983788967132568,276.9139177467257,47.681211948394775,-9.124846353118766,0.16513323783874512,189.8404099871996,0.7305316,14.643401384353638,933,146,0.0037313818,0.7304468,83.93640566715742,49.31759524345398,13.61860203742981,54.45640555232161,-0.0014959485,73.24458214379861,118.49099491038669,0.6557250022888184,383.6331533451451,0.0005,1.598506212234497,826,10.496112823486328,6899.907635450363
2.4769573e-10,427.9895620199955,46.39979863166809,47360000,3.6081783771514893,44.820593573405965,1.616542100906372,283.29371045723065,47.22407245635986,-13.107050931386906,0.1024637222290039,200.36928505548062,0.7301557,13.584316492080688,929,147,0.0055813333,0.7301025,88.04113156541237,48.871328830718994,13.447898149490356,79.5026752278597,-0.0015704776,77.28845917360509,121.83191647618766,0.6976809501647949,402.69685712505594,0.0005,1.6166703701019287,825,11.158138751983643,6948.784108877182
4.1685824e-10,421.452587376917,46.93847370147705,47680000,3.351909637451172,57.23069346289939,1.4377691745758057,275.0710997090158,47.74237632751465,-30.592723735699884,0.12650299072265625,183.38551831945887,0.729671,14.284112453460693,950,148,0.0024623666,0.72962296,81.89876010447543,49.23810887336731,13.440974712371826,5.639093282160587,-0.0014168337,79.83969110352609,118.57031321069576,0.654954195022583,397.52549091580755,0.0005,1.4381160736083984,832,11.102080821990967,6998.026987075806
1.8047304e-09,426.4070059287156,46.06530451774597,48000000,3.595957040786743,52.491090634603,1.6008989810943604,278.2381542986994,46.98546361923218,-11.029661480243412,0.13098740577697754,182.53782357701894,0.7289301,14.249118566513062,947,149,0.0032632216,0.7289417,82.15545041009703,48.65521788597107,13.02829122543335,88.043221278668,-0.0019248619,79.61086506191778,119.82629411493842,0.7623226642608643,387.1510698448922,0.0005,1.6010146141052246,831,10.528261661529541,7046.687521696091
-9.374852e-10,439.2072518302004,46.833956241607666,48320000,3.8174760341644287,56.0288857884728,1.568739652633667,269.3279132446536,47.633376359939575,-8.157740651824403,0.11884164810180664,199.13185146468373,0.72840893,14.363448858261108,948,150,0.0038439415,0.72839034,87.6795478659991,49.265042781829834,13.287472248077393,54.441590399750694,-0.0018273853,80.75408237683178,118.45955548514661,0.6572062969207764,385.91704305072057,0.0005,1.5688633918762207,833,10.542851448059082,7095.956554412842
2.0567676e-09,439.66363159609983,47.07240390777588,48640000,3.7130045890808105,66.09953950685852,1.6488878726959229,259.32764188465427,47.84172224998474,1.0919264883045972,0.09044933319091797,195.0035321922648,0.7279603,15.032048463821411,929,151,0.0034715093,0.72788197,86.32115699529898,49.552422761917114,13.229281663894653,-27.726850304501035,-0.0020544452,80.9451594701894,113.85158303277304,0.6526265144348145,404.46274761235355,0.0005,1.6490519046783447,831,10.559460163116455,7145.520201206207
9.0848384e-10,436.9002534241978,46.78640079498291,48960000,3.8466455936431885,47.121307193262965,1.459890365600586,278.07690064402027,47.58692908287048,-21.503532731078447,0.1171104907989502,195.89852567721707,0.72739923,14.266236782073975,964,152,0.004219931,0.72732747,86.16756738458862,49.08868670463562,13.370922565460205,35.06912262152157,-0.0019053293,81.53276978362845,121.50682816892682,0.6591842174530029,417.86114946921344,0.0005,1.460231065750122,829,10.672904968261719,7194.622734308243
-8.082499e-10,437.2838247624725,46.398807764053345,49280000,3.3257899284362793,63.699124486410994,1.2716145515441895,271.93404983670854,47.197833776474,-12.946368530175388,0.10416030883789062,180.23205644543134,0.7268678,14.24502444267273,932,153,0.0036832665,0.726934,81.44356477176164,48.523927450180054,13.466917753219604,79.8700015817532,-0.0013762006,81.94508763813162,117.51982012205539,0.669776439666748,394.6351657001192,0.0005,1.2717790603637695,835,10.629565477371216,7243.153386354446
-2.1984678e-10,434.3894744788234,46.24889826774597,49600000,3.2456812858581543,51.50465508744953,1.7497310638427734,273.36512634002105,47.094056844711304,-14.570183294952598,0.11307954788208008,195.38555535475228,0.72622126,14.158963680267334,951,154,0.006629956,0.7262863,86.71054193954481,48.90114498138428,13.347621440887451,27.96826521726879,0.0035778603,83.99853758990761,120.26521409529613,0.7096800804138184,409.90419051967643,0.0005,1.7498736381530762,833,10.719388484954834,7292.0586268901825
-1.5750917e-09,439.2587764066335,46.923670053482056,49920000,3.4980125427246094,59.40517111303473,1.5794405937194824,273.31714132835697,47.75407099723816,-6.893321549744715,0.1254744529724121,191.8929870039466,0.7251689,14.965906381607056,930,155,0.0029771663,0.72514325,85.52818046014309,49.369235038757324,13.676200151443481,2.9900967675940553,0.00060537946,82.30369046387605,118.5432127782258,0.6833987236022949,406.03696694156434,0.0005,1.5795958042144775,836,10.086419820785522,7341.434749364853
-7.266423e-11,452.23184535732196,46.08045959472656,50240000,3.556492328643799,63.49826611680821,1.7664825916290283,273.092227941063,46.89125084877014,-12.954759200252393,0.11304020881652832,188.3714520139199,0.72363544,14.741319417953491,936,156,0.004513734,0.72365516,83.6570064720092,48.70979452133179,13.110396146774292,9.145773953510725,-0.0017543747,79.60068952080792,118.3228418336562,0.6748547554016113,406.98774224846846,0.0005,1.7666370868682861,829,10.202808141708374,7390.149391889572
1.0092582e-09,433.6151278967447,47.23275899887085,50560000,3.7094976902008057,63.779591000034316,1.5098044872283936,275.46104193510905,48.04520773887634,-18.24249796278277,0.1135106086730957,182.33384415277257,0.7224155,14.689751148223877,944,157,0.0025282868,0.7224333,81.84202158644524,49.60012173652649,13.632007360458374,-15.083776307478223,-0.0021747537,78.1344740121697,119.30831851827003,0.6752493381500244,405.3340026594827,0.0005,1.509932279586792,832,10.435836791992188,7439.753521680832
1.7160497e-09,426.7523945788674,46.825342655181885,50880000,3.3697221279144287,62.14257982953016,1.6524810791015625,275.2013715019864,47.611857891082764,-11.002090430320274,0.12504029273986816,189.88746948255175,0.7209658,14.708261251449585,927,158,0.006012559,0.7210201,83.97068500360764,49.31464385986328,13.267478704452515,54.13368417881582,-0.001159429,79.25391675024898,119.45601411366381,0.6376593112945557,428.49682697844605,0.0005,1.652618169784546,829,10.768783330917358,7489.071910858154
1.0643242e-09,440.343828347811,44.943373918533325,51200000,3.2041049003601074,58.47031038890291,1.501950740814209,282.42295984410293,45.63073372840881,-9.894806528347848,0.09193921089172363,193.6607255445419,0.7194371,14.798121452331543,921,159,0.0040287343,0.71937746,85.27633392457105,47.19140863418579,12.505069732666016,70.84494957510587,-0.0017492161,74.04856683489214,121.482784475899,0.5750303268432617,389.0843619879866,0.0005,1.50209379196167,818,10.124139785766602,7536.267580032349
6.9292216e-10,422.56034640699545,42.95033073425293,51520000,3.061905860900879,61.04446505561112,1.3473424911499023,281.2380998932812,43.7272675037384,-18.09946616437592,0.09237241744995117,185.06017474224683,0.71811885,13.081387281417847,903,160,0.0041278824,0.71820986,82.06639863963463,45.12412118911743,12.482399463653564,76.73575590435851,0.00062723504,75.66380287946613,118.90345682099979,0.6613645553588867,398.76518032713614,0.0005,1.347489833831787,825,10.043925523757935,7581.39669752121
-3.9463752e-10,452.33509282680944,42.20261073112488,51840000,3.319230079650879,58.66575636473415,1.6734976768493652,280.4366120361698,43.01602506637573,-10.469003305683204,0.10559368133544922,196.48212388011405,0.7168576,13.011345148086548,925,161,0.005008189,0.7167737,86.27316407737261,44.73847961425781,11.824395179748535,55.18621986497646,0.0034543215,80.35661930200597,120.8992990266207,0.6848340034484863,405.34998453504573,0.0005,1.6736228466033936,830,9.811079025268555,7626.140472412109
1.4022452e-09,436.21424176733007,41.87130331993103,52160000,3.1960320472717285,58.9337271224221,1.5900206565856934,274.90705430032773,42.59684419631958,-18.616655121208897,0.10363626480102539,188.59462552130105,0.7159859,13.394541263580322,948,162,0.0056911246,0.7158202,84.30081617352484,44.220104455947876,11.420958280563354,8.292271783707102,0.003720686,88.04615282617948,120.2336900219507,0.5951094627380371,411.43128273294224,0.0005,1.5901782512664795,843,9.518839120864868,7670.363935947418
-1.0741845e-09,458.81574296202535,41.395705461502075,52480000,3.3343465328216553,59.407375517851754,1.593177318572998,275.2291749494635,42.19529843330383,-27.073634891305034,0.1056976318359375,189.30216801612838,0.7151017,13.191221237182617,954,163,0.0050077974,0.7152039,83.96113755480262,43.824758768081665,10.995393514633179,36.4672705233618,-0.0018306444,96.4144569891857,119.61246498360636,0.66288161277771,411.49109477487974,0.0005,1.5933198928833008,844,9.604095458984375,7714.201691150665
-1.7176827e-09,453.16647617885576,42.704028844833374,52800000,3.3054893016815186,51.97101798474062,1.5162858963012695,275.78374730949315,43.41991925239563,-45.92203637462967,0.07529282569885254,192.97922267283332,0.7137164,12.866639137268066,966,164,0.003925109,0.7138343,85.85626782528082,44.981647968292236,11.911486148834229,-32.2630695620507,-0.0014244877,98.15532112967652,121.13519296161083,0.6197443008422852,421.65647287184186,0.0005,1.5164339542388916,842,10.288161277770996,7759.187083005905
3.4960604e-10,444.55968712768396,41.1750271320343,53120000,3.0424864292144775,54.52330251970802,1.548008680343628,281.74874462665906,41.92205238342285,-37.33401099248038,0.10213828086853027,189.0541869945797,0.7125727,12.969273805618286,991,165,0.0053730137,0.71230894,84.07816807061405,43.51681590080261,11.436104536056519,-9.199646596569215,-0.001256379,99.01415903967873,125.06134668030126,0.6228005886077881,442.5593290414026,0.0005,1.5481388568878174,837,9.513380765914917,7802.712109804153
8.4700585e-10,444.65974680570224,42.20869851112366,53440000,3.0672366619110107,58.102325083942105,1.6180636882781982,280.04958754927907,42.9459433555603,-42.2160090858411,0.1045985221862793,191.0265946807355,0.7112367,12.766757249832153,947,166,0.0051718703,0.7111749,85.07878119756236,44.59280300140381,12.238196611404419,11.298945573172915,-0.0012523454,99.28767764118503,122.03462278800076,0.6120977401733398,430.2981955631836,0.0005,1.6182069778442383,833,9.936089277267456,7847.308557271957
2.8900627e-11,466.3569133488119,41.79242396354675,53760000,3.0058631896972656,53.66555765574097,1.415158987045288,281.84433022844684,42.580740451812744,-26.244032566740994,0.10936307907104492,200.86230638291698,0.70957464,12.948091983795166,983,167,0.0028999057,0.709468,88.12048669601464,44.026390075683594,11.995502233505249,47.87097515187452,-0.0012900549,95.90777998285581,124.31259891540253,0.6550681591033936,410.68288479294444,0.0005,1.4153079986572266,836,9.412199020385742,7891.339677333832
-1.4971565e-09,462.7574511040173,41.36764049530029,54080000,3.4180963039398193,53.985082099712194,1.360705852508545,290.14347785674835,42.096916913986206,-42.61871308111457,0.10501527786254883,188.06684136790264,0.70789844,13.039377927780151,995,168,0.0034888766,0.7078721,83.72975634983769,43.50448679924011,11.51652717590332,-0.6714639842140417,0.0005723888,96.01127696125862,127.18297531469265,0.6040563583374023,408.57305141828175,0.0005,1.3608427047729492,838,9.118911266326904,7934.849129199982
-5.2923194e-10,449.84455378401594,42.58967661857605,54400000,3.3377203941345215,58.29572902174983,1.499197006225586,279.14645921466,43.305562257766724,-27.399429642509183,0.10055088996887207,189.4547310864262,0.7061156,13.323098421096802,956,169,0.0068836673,0.70604074,84.39914435951204,44.834678173065186,11.683125019073486,74.27337011562723,0.0059696045,92.22910718592111,121.67262641704616,0.5879504680633545,427.6482655957325,0.0005,1.4993412494659424,834,10.01277780532837,7979.688332557678
1.4523482e-10,451.5455237607783,42.557955741882324,54720000,3.312042474746704,57.21544641184279,1.6317968368530273,283.76991135764825,43.29384660720825,-35.39979161095272,0.08908390998840332,190.5594666551529,0.70417124,13.129178524017334,964,170,0.0026793776,0.70421773,84.51192578381736,44.96446204185486,12.101090908050537,35.45457510300496,-0.0010546625,90.44693261458953,123.43388038427759,0.6209373474121094,421.62908194892447,0.0005,1.631953239440918,836,9.72954511642456,8024.656083345413
1.3636544e-09,449.9158878988219,41.93264985084534,55040000,2.9689080715179443,68.8230370988802,1.5318868160247803,279.40854094100337,42.652260065078735,5.815288096506881,0.1051483154296875,189.73572337482588,0.7028461,12.980913162231445,930,171,0.0050369687,0.7028835,83.62318181632001,44.21687602996826,12.197446346282959,11.992553008908446,0.0023854778,85.36030210932616,120.51932968879635,0.5901422500610352,395.6976305425471,0.0005,1.5320062637329102,832,9.601551055908203,8068.877632856369
-5.961084e-10,441.1669379176812,42.14991521835327,55360000,3.0180535316467285,65.40511796074101,1.576941728591919,268.2235396823222,42.83448553085327,-33.65004980047366,0.10094022750854492,192.74518654724739,0.7015754,13.099847555160522,936,172,0.0020961952,0.7015763,84.653842102774,44.44224953651428,12.178905963897705,17.30859140129531,-0.0011962118,85.42454048580075,117.039338414629,0.5633993148803711,424.8907167918772,0.0005,1.5772526264190674,825,9.672527313232422,8113.324674367905
-6.122488e-10,440.51521767307815,42.51526999473572,55680000,3.0028955936431885,59.53638860446421,1.5135834217071533,273.44651948325793,43.27844452857971,-49.019754517435956,0.12461709976196289,195.37955770263696,0.69991535,12.94080924987793,924,173,0.0042236545,0.6996571,86.69853941241433,44.82588505744934,12.176074981689453,-7.2460259131990155,-0.00041948934,86.48355672270826,118.44701732460754,0.6172292232513428,408.74060057210727,0.0005,1.5137338638305664,825,10.152925252914429,8158.153966188431
2.4009478e-10,420.3092245935326,42.07519555091858,56000000,3.2222025394439697,53.758772786617676,1.6792192459106445,276.134443403682,42.7689995765686,-29.856797973723353,0.12508869171142578,197.757822531821,0.6985967,13.379977703094482,955,174,0.0033713698,0.6985119,86.77377215195112,44.49951195716858,11.745912551879883,72.80259803701865,-0.0016583254,85.25359172010394,121.57207788382883,0.5456254482269287,411.7537753878862,0.0005,1.6793861389160156,824,9.431477785110474,8202.659176111221
4.343014e-10,453.47334047073593,42.538878202438354,56320000,3.4072141647338867,61.637578571814714,1.5983304977416992,289.64822825253003,43.3076913356781,-21.60956130629407,0.10631465911865234,189.08928923252304,0.6978031,12.944007873535156,944,175,0.0042949663,0.6978786,83.62308011477262,44.946741580963135,11.90239953994751,81.43691124758158,-0.0019804346,87.68913292260876,124.51084926571716,0.6412708759307861,417.97565964227414,0.0005,1.5984630584716797,833,9.81795334815979,8247.615947723389
-2.2786662e-12,450.5517282174126,42.32062268257141,56640000,2.9533605575561523,54.25010088222162,1.3533775806427002,277.04553773472946,43.04411268234253,-39.669702626184474,0.11011672019958496,188.30972045429704,0.696985,13.378888368606567,995,176,0.0026346294,0.6972445,84.09987628385376,44.428409576416016,12.121971607208252,72.0301704327856,-0.0018831323,94.10078972682592,123.36559425604001,0.5893974304199219,397.6570467264553,0.0005,1.3534932136535645,837,9.590785026550293,8292.055810451508
1.8518402e-09,458.7108290202233,42.470682859420776,56960000,3.403404712677002,58.05241031112877,1.5399284362792969,282.5389175486564,43.28104209899902,-21.679485847357586,0.10559725761413574,197.86071143237237,0.6961196,13.020410776138306,952,177,0.0037007625,0.6961532,87.67700223944348,44.85004544258118,11.719033479690552,-2.3587441196850962,-0.0016477745,90.44136273184823,123.61015125382963,0.683542013168335,427.5347866513454,0.0005,1.5400958061218262,839,9.96213173866272,8336.909385919571
4.3599827e-10,455.63274517873236,41.094223976135254,57280000,2.9029483795166016,70.56792776873736,1.498932123184204,269.1658322754407,41.81430268287659,-21.90701609429485,0.11990833282470703,192.22412066471284,0.69474,12.398109674453735,970,178,0.004687936,0.69470614,85.03986079927387,43.356953620910645,11.84269094467163,-38.23956728756036,-0.0019542184,87.92805473293059,119.38679989056929,0.5794076919555664,421.0094997987427,0.0005,1.4990899562835693,839,9.698657035827637,8380.272456407547
-1.1412726e-09,446.4737436388145,41.87324285507202,57600000,3.179236888885498,55.0905103427965,1.4619863033294678,280.2315869806066,42.685505628585815,-28.637489465753234,0.12061619758605957,192.6371832012063,0.6932281,12.631553411483765,938,179,0.0032621487,0.6932798,86.178172909926,44.193645000457764,12.189342260360718,55.70447795380942,-0.0018457074,87.27265566049988,122.56613152462995,0.6652488708496094,397.66849983102685,0.0005,1.4621336460113525,838,9.474831342697144,8424.471304178238
5.013326e-10,468.9095404783078,42.03729438781738,57920000,3.189793348312378,61.38129180931777,1.5943636894226074,283.20866449720637,42.80248308181763,-60.48225515017567,0.1201019287109375,192.94214765765616,0.6921385,13.548445701599121,932,180,0.004992898,0.6919497,85.60600732030824,44.45027804374695,11.694788932800293,72.84444426106582,-0.0014758229,83.97074629637342,122.97623978738186,0.6214661598205566,410.56060666642713,0.0005,1.5945301055908203,834,9.387216091156006,8468.932944774628
-4.7661142e-11,460.36578576814077,42.59594941139221,58240000,3.569354295730591,63.05435269160954,1.7242369651794434,271.70191555917324,43.344990491867065,-44.28713728285668,0.1014559268951416,196.61040380423157,0.6906431,13.021987915039062,931,181,0.0027504498,0.69073504,86.33730200390137,45.12055826187134,12.181857585906982,14.518453132255992,-0.0014866098,81.78879838143334,118.9920814428721,0.6248483657836914,414.2459235540719,0.0005,1.724384069442749,821,9.666792154312134,8514.05969786644
-5.6608773e-10,456.035679571636,42.348756074905396,58560000,2.9507994651794434,61.61631857135794,1.4303526878356934,281.4849255930676,43.071858406066895,-43.793492955668576,0.09999322891235352,188.87241775155942,0.68884945,13.002464532852173,930,182,0.0027547549,0.6887882,83.59743381489741,44.53293251991272,12.317756175994873,81.93855705457909,-0.0016847119,81.90230864926411,121.23683828916498,0.6004555225372314,392.37898627137196,0.0005,1.4304754734039307,823,9.903074264526367,8558.600849151611
-2.7539637e-09,464.06236111158967,42.679558992385864,58880000,3.1738977432250977,73.9572892763774,1.4082865715026855,280.9650516738247,43.42098331451416,-46.209985680573084,0.11168098449707031,187.41398873950297,0.6870542,13.039690017700195,926,183,0.0036744028,0.68710333,82.26289603097884,44.86953568458557,11.982492208480835,64.29317558566449,-0.0014958916,79.62431928879914,120.32790843745632,0.6058864593505859,420.8029582387074,0.0005,1.40840744972229,821,10.223053693771362,8603.474888324738
-4.9679594e-10,451.71326771679037,42.95212435722351,59200000,3.111881971359253,63.95601956760709,1.5809273719787598,279.4096688837631,43.80783128738403,-15.567725936840814,0.21654367446899414,192.29699099256726,0.6860139,13.002884864807129,926,184,0.0028128575,0.6861054,84.88386624231686,45.420114517211914,12.468966722488403,1.1931715271248138,-0.0015777944,80.1877443523935,120.60675532702093,0.616724967956543,403.94406341934877,0.0005,1.5810723304748535,820,10.216819047927856,8648.89977478981
-9.54014e-10,457.48400886109863,42.121898889541626,59520000,3.356450319290161,51.980007828537765,1.1831717491149902,290.2590959828738,42.789578676223755,-27.45848037529613,0.10290193557739258,199.76510786142572,0.68478644,13.292736530303955,920,185,0.0034381268,0.68477464,88.11243105621358,44.0207040309906,11.486342906951904,100.95408804956098,-0.0014765179,82.81958882053631,124.77213567171806,0.5420286655426025,409.32382095886334,0.0005,1.1833305358886719,819,9.648595809936523,8692.925775051117
5.4522487e-10,447.73771699781605,42.74669075012207,59840000,3.251596450805664,59.9324628171967,1.8165109157562256,281.9077039979271,43.48700428009033,-26.690647341016682,0.08684778213500977,199.2423978565587,0.68338615,13.60197901725769,937,186,0.0027196463,0.68353534,87.20544035037138,45.33303952217102,11.87501311302185,66.9101341296961,-0.001741028,84.90756761992525,122.6899112899428,0.6292974948883057,401.24865903892805,0.0005,1.816633701324463,821,9.736052989959717,8738.263600111008
-2.489083e-10,444.95797815633637,41.837676763534546,60160000,3.2544846534729004,63.03127873201681,1.5460717678070068,280.3030992038178,42.67323970794678,-47.000785563372986,0.22130942344665527,191.91139171904672,0.6824019,12.807572364807129,959,187,0.004121782,0.6823753,84.81120082779739,44.26726317405701,12.017807722091675,-4.810801960407765,-0.0015425408,92.7859547696183,123.45303187454752,0.5871760845184326,407.49918395281736,0.0005,1.5462145805358887,830,9.555184125900269,8782.536892175674
1.1936225e-09,474.6949818693336,42.787482500076294,60480000,3.0202534198760986,53.8831372559295,1.5860888957977295,281.5583298895754,43.529662132263184,-66.08594209013856,0.11820864677429199,195.94624725115787,0.6819197,13.054726362228394,947,188,0.003597644,0.6817816,86.6700435702268,45.14958190917969,12.22228479385376,-12.222073979255578,-0.0019230692,93.12300725908987,123.54042688888299,0.6035723686218262,406.0349018926561,0.0005,1.5862517356872559,832,10.220080614089966,8827.692600488663
3.0038455e-10,448.336043007688,42.31379318237305,60800000,3.5334267616271973,45.96523866924161,1.5820040702819824,285.15365006931063,43.12690305709839,-47.88000513210238,0.12630915641784668,194.56154909294517,0.6812677,12.9622642993927,990,189,0.0033794832,0.6812217,86.8725468970213,44.74615478515625,11.877366542816162,28.863140211410908,-0.001620747,95.46221864319179,127.51832609738608,0.6595184803009033,439.8570984631959,0.0005,1.5821623802185059,838,9.622023582458496,8872.44285273552
2.5651295e-10,464.8499432753718,41.32576608657837,61120000,3.0936615467071533,61.27769294943116,1.4747514724731445,290.97805805957444,42.069348096847534,-29.22617802170317,0.1013340950012207,191.33170738142937,0.68093556,12.847297430038452,971,190,0.005002295,0.6809192,84.99003494944907,43.59181332588196,11.55953335762024,-10.57459532069743,-0.0017399639,90.21292701018898,127.66891495459062,0.6182982921600342,408.7858145876103,0.0005,1.474888801574707,833,9.455048561096191,8916.040848016739
-5.386258e-10,494.00081717283075,41.551416873931885,61440000,3.280763864517212,63.0526285237496,1.6564466953277588,282.25542747540055,42.39127230644226,-31.118860547409668,0.12242603302001953,189.1434758748554,0.6803187,13.262387037277222,959,191,0.0035393643,0.6802871,83.58483437829042,44.1161949634552,11.367374658584595,1.3267714562793027,-0.001175767,87.15525116415462,123.23308880308758,0.6932582855224609,434.5935013227307,0.0005,1.6565759181976318,833,9.184458494186401,8960.160376548767
-1.9776039e-10,469.09441549425424,42.062607288360596,61760000,3.4530508518218994,58.313736707957084,1.6801238059997559,293.7692065982178,42.80241084098816,-22.264335410606694,0.11254382133483887,188.06548471010547,0.6799224,12.922468185424805,944,192,0.0030193687,0.67997366,83.26368730496897,44.54235649108887,12.032620191574097,88.32807354045923,-0.0014156317,85.18490269959102,126.86612986685711,0.6046810150146484,408.9809556459896,0.0005,1.6804633140563965,823,9.480420589447021,9004.707735538483
1.129956e-09,460.069673655119,41.75765371322632,62080000,3.3333640098571777,62.35317112801575,1.6160659790039062,279.015924371003,42.516119718551636,-34.92881616191441,0.10488247871398926,190.52485506759967,0.67968696,12.33706784248352,969,193,0.002940081,0.6796214,84.90419511708976,44.16747212409973,11.987156867980957,49.60214048075944,-0.001834607,84.85330954936673,123.01505440492346,0.6301071643829346,411.80449814286703,0.0005,1.6161904335021973,832,9.730230569839478,9048.889664173126
-8.5372687e-10,456.45164220642727,42.09174370765686,62400000,3.071483612060547,67.57577153506641,1.5506870746612549,287.1345954499192,42.84568428993225,-36.598828805019615,0.10349655151367188,190.26313711917163,0.679555,12.665760517120361,938,194,0.0031473148,0.67948455,84.35260375659986,44.447877407073975,12.230613708496094,5.381040508869228,0.0013537258,87.45329682210021,124.32316431889662,0.6207313537597656,407.3882634014369,0.0005,1.5508251190185547,831,9.773545742034912,9093.342237949371
-1.095699e-09,466.20926047813157,41.92992186546326,62720000,2.9787373542785645,64.35706977917266,1.552720308303833,288.00568451759847,42.70026516914368,-38.89393782258471,0.10730099678039551,191.67329946295018,0.6792479,12.739463567733765,955,195,0.0064654173,0.679065,84.80610204836573,44.28438091278076,12.165097951889038,2.9888917862220294,0.0074977917,83.6129389036469,126.3652654134011,0.6359829902648926,437.61070819790604,0.0005,1.5528664588928223,830,9.761706352233887,9137.630085229874
-8.346771e-10,483.780769036366,40.83966112136841,63040000,3.2919387817382812,64.64590916222731,1.6345596313476562,289.75448621711536,41.589441776275635,-40.302216409099906,0.09574508666992188,187.53516322703334,0.6786181,12.868874788284302,979,196,0.015006346,0.67859733,82.62884075366296,43.26565337181091,11.142743825912476,84.65196627166192,0.037089758,83.13806053148264,126.61756213828457,0.6328132152557373,453.54982453386316,0.0005,1.6346931457519531,825,9.313819885253906,9180.905234336853
-7.646882e-10,451.1045665991847,41.7432587146759,63360000,3.306363344192505,56.41847438061114,1.5976057052612305,288.307965884468,42.420639753341675,-50.211027098988026,0.09323239326477051,209.34320946965897,0.6784791,12.8600492477417,938,197,0.02872693,0.6784385,91.61996051310258,44.05488920211792,11.67218804359436,134.94258751973044,0.022195471,76.01156049194829,127.01393152669063,0.5616261959075928,405.226220817652,0.0005,1.5977418422698975,820,9.622541189193726,9224.963800668716
-2.0341402e-09,469.6700413143109,42.30642247200012,63680000,3.414738416671753,65.88540897950028,1.5876774787902832,274.8097887040778,43.07988357543945,-8.301159762271778,0.10394835472106934,200.949073968635,0.67783,12.723606586456299,942,198,0.011603927,0.67770576,89.14988962633664,44.7159948348999,12.159311294555664,60.05718713349926,0.010391184,89.68884691604609,123.23614212880835,0.6481144428253174,322.3464402622916,0.0005,1.5877938270568848,843,9.839686870574951,9269.68652510643
7.7400325e-10,464.86523620858173,42.46278691291809,64000000,2.969095468521118,80.30396000584895,1.4709131717681885,256.1746342409355,43.210026264190674,27.99511231898682,0.11267280578613281,172.1696996623935,0.6767952,13.005901575088501,904,199,0.0049267253,0.6766884,79.0732454371824,44.730475664138794,12.198200464248657,54.35501359133111,-0.00015850645,97.18018437683212,113.81865415664659,0.6114590167999268,317.25933647507185,0.0005,1.4710533618927002,865,10.04989767074585,9314.420555114746
1.1154373e-09,459.6411216523238,42.72326731681824,64320000,2.9449191093444824,73.88068105689113,1.6530609130859375,268.0855205612932,43.45094347000122,27.679522785867363,0.1010441780090332,171.9209225526273,0.6757497,12.648614645004272,894,200,0.004123657,0.6756712,78.73823585634807,45.13600969314575,13.032141923904419,71.1995742804035,0.00036803272,98.01539943073661,115.50648606461544,0.5953562259674072,339.47332719008205,0.0005,1.653287649154663,860,9.7950439453125,9359.55977487564
2.1955849e-11,462.1640051315582,43.18284726142883,64640000,3.1706974506378174,75.83490588906196,1.5708999633789062,267.8868790500455,43.95243835449219,13.452456331268243,0.12682676315307617,182.42187382412968,0.6750328,12.430437326431274,901,201,0.0029230765,0.67500454,82.04774849387823,45.55376148223877,12.554286003112793,0.592618315633834,-0.0017599596,93.55234429508658,117.14457550444278,0.6197338104248047,403.79820149705876,0.0005,1.571033239364624,847,10.81974172592163,9405.11685705185
9.842502e-10,451.8958347082629,42.76622748374939,64960000,3.2986037731170654,68.74648155792538,1.578550100326538,260.8651123348515,43.499703884124756,0.3759047238438875,0.1073458194732666,193.33960829508038,0.67458004,13.14545464515686,909,202,0.0031728528,0.674535,86.43957970640389,45.12138295173645,12.490276098251343,20.034618292202914,-0.0011337942,94.50821993930025,115.51858940474807,0.601177453994751,409.2367217742173,0.0005,1.5787136554718018,849,9.497648000717163,9450.247773647308
-1.0996446e-09,454.9745601277166,43.661208629608154,65280000,3.2130393981933594,64.66409287813626,1.5250422954559326,282.3512814085508,44.3563437461853,-41.98737303107412,0.11083221435546875,182.04785399378397,0.67386556,13.310035943984985,924,203,0.002284126,0.6739076,81.55802354671232,45.94616341590881,12.649851322174072,94.95506370872779,-0.0014441035,90.20172193780185,122.3856409866304,0.5638148784637451,405.79451510252875,0.0005,1.5251808166503906,836,10.176324129104614,9496.198842287064
-5.177708e-10,462.2847256674261,42.589016914367676,65600000,2.9922187328338623,72.72026439917774,1.378814458847046,269.9205091010077,43.318981409072876,-21.82269915601571,0.09824204444885254,179.26558149121806,0.67316866,13.153665542602539,935,204,0.0037213496,0.6731784,80.66155511013099,44.73022651672363,12.031070709228516,76.9415020909374,-0.001647186,88.98192495743949,119.39098145414455,0.6054673194885254,405.2927816951776,0.0005,1.3790175914764404,840,10.021340370178223,9540.933813333511
-9.347172e-10,468.0624406273178,42.046523094177246,65920000,3.139587879180908,61.74573575737674,1.5821750164031982,276.65489617989334,42.79879879951477,-31.348532529229505,0.09155130386352539,193.54984832392344,0.6724662,12.851455926895142,943,205,0.0037196092,0.672395,85.70743360010815,44.518362283706665,12.298398494720459,71.14618629618711,-0.0015921623,83.04257741976801,122.31677137727976,0.6384031772613525,375.88113734454504,0.0005,1.5822947025299072,828,9.646810293197632,9585.457744836807
8.3112683e-10,454.8429810557127,42.39562654495239,66240000,3.099072217941284,65.84085311484299,1.643972635269165,286.72202196883603,43.12787890434265,-2.681698296780712,0.10449004173278809,190.74623644584875,0.6721623,13.053410530090332,919,206,0.0040172837,0.6721763,84.33504385266923,44.80977416038513,12.290802240371704,89.33322537882337,-0.0010810951,78.72983249844282,123.15606101525226,0.6063628196716309,350.3716834772587,0.0005,1.644096851348877,817,9.841880321502686,9630.2738571167
1.3684938e-09,509.76975569413787,41.52148723602295,66560000,3.2803382873535156,62.38339305756883,1.5331511497497559,282.40447873434005,42.323545932769775,-13.616567122939236,0.08759784698486328,185.47292324094764,0.67218345,13.46447229385376,968,207,0.0031720914,0.6722168,82.0102791745636,43.88289427757263,11.361246109008789,64.92468944719576,-0.0005528348,81.48598197515443,124.63294559591782,0.6890692710876465,408.7440970178943,0.0005,1.5333030223846436,821,9.235867500305176,9674.160262823105
-2.4047406e-09,462.3676000431621,43.6394989490509,66880000,3.3282768726348877,60.3023739872456,1.5873544216156006,277.33119478888705,44.30952477455139,-4.473639208724052,0.09741973876953125,205.35697550991,0.6718888,13.369894027709961,943,208,0.0023371181,0.6716123,90.28822417016391,45.93306589126587,12.612640857696533,38.34947768896687,-0.0009440467,83.96278891787996,123.70871888117406,0.549135684967041,409.3297288044262,0.0005,1.5874793529510498,826,10.113877773284912,9720.099316120148
-1.1955039e-09,472.5813415341551,41.764437437057495,67200000,3.086155891418457,67.98822958152459,1.597829818725586,276.4457880323647,42.44499063491821,-27.888815156834855,0.10574913024902344,187.2630673452745,0.67098,12.814594507217407,935,209,0.0033004195,0.6711201,82.85424887545696,44.090567111968994,12.189063549041748,76.40026998925951,-0.0017988823,83.94686557194913,120.89650842483152,0.5526571273803711,415.8460588765507,0.0005,1.5980820655822754,825,9.547620058059692,9764.194130659103
7.8962825e-10,448.5097108771867,41.76875305175781,67520000,3.0292625427246094,61.663413442141554,1.5020999908447266,280.004020791039,42.57933449745178,-37.24070048769581,0.20694208145141602,191.91690696885465,0.6701274,12.623013496398926,960,210,0.0033463486,0.67008054,84.15787563557885,44.11842918395996,12.369051456451416,31.417786338277065,-0.0019015222,83.15425633060882,124.0770107582696,0.5795621871948242,417.2305868007425,0.0005,1.5022494792938232,820,9.644359827041626,9808.321509838104
-1.7415503e-09,499.85322968129464,42.73463726043701,67840000,3.1513776779174805,53.76523164552642,1.40757155418396,284.69554620848135,43.488196849823,-18.870775501099914,0.09939765930175781,206.43717955462554,0.6693181,13.573276281356812,945,211,0.003824567,0.6690878,90.58535369536877,44.9556667804718,12.160599946975708,18.2344619299922,-0.0007995586,82.9127135363777,125.70692544258921,0.6288449764251709,412.5076618216649,0.0005,1.4077305793762207,819,9.535030841827393,9853.281357765198
1.922364e-09,473.1420019969054,42.35173487663269,68160000,3.3615293502807617,65.89634798600802,1.7486159801483154,286.10914658383825,43.10682439804077,-25.98509512097024,0.09709596633911133,181.24676880931315,0.66805446,13.151110649108887,970,212,0.0035840452,0.66798383,80.41772079125202,44.88690996170044,12.26589059829712,98.96028586580046,-0.0014192619,87.31142022772983,125.63227147368681,0.6314468383789062,445.0101803888642,0.0005,1.7487516403198242,823,9.340240716934204,9898.181430339813
1.0227296e-09,464.5793909852659,42.81164288520813,68480000,3.1684069633483887,59.001852043077825,1.6336543560028076,280.4735709245366,43.555755376815796,-26.68172329326183,0.10403895378112793,199.6571906575007,0.667126,13.396756172180176,970,213,0.0025725837,0.6671131,87.62637356742185,45.244956970214844,11.783970594406128,14.633177827227122,-0.0020861428,87.33850587354388,125.55008033521165,0.6089828014373779,408.1373600117382,0.0005,1.6338269710540771,822,10.253584384918213,9943.431202888489
-6.573329e-10,458.4027724892163,42.07765865325928,68800000,2.9883930683135986,55.66194862564171,1.512558937072754,280.67599135338565,42.79349327087402,-21.592736505474722,0.09132027626037598,207.7195053782151,0.6658381,12.894481658935547,943,214,0.003682775,0.66560113,91.13130927561356,44.335795640945435,12.110690355300903,83.1938817120481,-0.0017032175,87.42031589830907,125.05132971331447,0.5985567569732666,383.4836982927754,0.0005,1.5126879215240479,822,9.95825481414795,9987.771919488907
1.5618964e-09,448.26167376225817,42.26618552207947,69120000,3.000032663345337,60.815333080459595,1.5494980812072754,276.88450447214746,43.0183265209198,-36.92398326989548,0.12889838218688965,202.81666932061214,0.6645178,13.019098281860352,940,215,0.0034190607,0.66436565,89.37264658565368,44.6052565574646,12.066205739974976,59.93100669608713,-0.0018904784,83.79872914816866,123.18478725421504,0.60280442237854,389.6313184205437,0.0005,1.5496633052825928,821,10.092334270477295,10032.380891799927
1.3466244e-09,458.8696051141754,42.41811680793762,69440000,3.1731183528900146,72.24601998079322,1.410475492477417,282.88256843740385,43.14098048210144,-28.18656588763849,0.10341548919677734,186.54017031792142,0.6630837,13.34873080253601,933,216,0.0030684308,0.6631284,82.4083702061449,44.58101487159729,11.631144046783447,24.91007614763194,-0.001845176,87.27499612825982,122.15909628827339,0.5970556735992432,432.54322662642704,0.0005,1.4106287956237793,831,9.914585590362549,10076.965833187103
-4.909263e-10,461.20207061547035,42.810285568237305,69760000,3.447103500366211,56.47431723234038,1.4709067344665527,282.70454671006536,43.533782720565796,-19.005150327342943,0.08346843719482422,205.0606900071602,0.6613496,13.34872055053711,959,217,0.002842578,0.66113454,90.46692592517566,45.04031324386597,12.112402439117432,80.70096703889527,-0.0018313231,86.41853913247398,126.64845032048902,0.6192035675048828,427.8058588201917,0.0005,1.4710328578948975,831,9.471616744995117,10122.01153755188
1.5602891e-09,491.5256801064401,42.0695526599884,70080000,3.4574406147003174,75.44504410981831,1.5490102767944336,275.2822891682136,42.74724841117859,-32.141728385205646,0.10501933097839355,174.07691258234348,0.6599343,12.941420793533325,949,218,0.0020442493,0.65994453,78.17648681322865,44.33440399169922,12.032880783081055,25.682410087419743,-0.0020575384,92.52341971531371,120.23793689316221,0.5473225116729736,428.16261251807464,0.0005,1.5491676330566406,832,9.28253984451294,10166.351797103882
1.0987853e-10,462.72370097470923,42.29223132133484,70400000,3.085339307785034,58.91892002546037,1.5394678115844727,285.8105275464551,42.99729561805725,-51.81767625288882,0.09398913383483887,196.59238493687715,0.6590829,12.9756600856781,959,219,0.0024519577,0.65917915,86.53021420999198,44.573352575302124,12.316126346588135,24.74522151616884,-0.0024537803,89.91999792203102,126.8761578401838,0.5806684494018555,437.25146027868334,0.0005,1.5396268367767334,824,9.733757257461548,10210.93957734108
-8.813489e-10,488.8540019582597,41.819069147109985,70720000,3.1630032062530518,64.3151183159158,1.4970982074737549,291.05304571279936,42.694425106048584,-3.5566292449221266,0.21325206756591797,180.6341890789695,0.65815765,12.789940357208252,964,220,0.0026218786,0.65808535,80.51299744258735,44.242199659347534,12.037321090698242,92.82248794380297,-0.00056381605,87.03555987216811,128.2327371506505,0.6394667625427246,393.82631980578526,0.0005,1.4972474575042725,826,9.558432579040527,10255.187071800232
8.0998114e-10,484.3321530253516,41.35430550575256,71040000,3.5231900215148926,62.86714347322708,1.5958483219146729,280.53591036185213,42.16963839530945,-11.270917928704177,0.07338333129882812,195.96313625187534,0.6569948,12.765836000442505,947,221,0.0022336778,0.6570557,86.35574062991327,43.79679775238037,11.364899635314941,85.89439627192736,-0.0006389892,84.6617746643229,124.05034625245207,0.7154350280761719,408.1086783649333,0.0005,1.5959875583648682,823,9.577242136001587,10298.992443323135
2.917551e-09,460.5525172786524,42.34001588821411,71360000,3.340421199798584,57.85828369341574,1.5678622722625732,281.9488296244557,43.078031063079834,-48.063594890671126,0.09842252731323242,198.88414754729544,0.6552071,13.338820457458496,967,222,0.004197991,0.65531605,87.1991585692705,44.68957495689392,11.935899257659912,79.84185743543826,0.0037082084,86.16330729152774,126.17195771071452,0.6156096458435059,409.67998425345274,0.0005,1.568009376525879,820,9.575734376907349,10343.690980434418
-3.1198488e-10,482.3805293402271,42.5300235748291,71680000,3.0760533809661865,65.52275017359824,1.291341781616211,296.4047726743142,43.19811153411865,-22.705146627746906,0.09620118141174316,184.90771243269654,0.65358365,13.391090393066406,945,223,0.004362799,0.6536369,82.09812544468748,44.53601551055908,12.097026824951172,75.12862170319917,0.002466819,83.10073270424036,128.7644761154021,0.5498764514923096,421.51973185970235,0.0005,1.2914915084838867,817,9.783741235733032,10388.231798410416
2.269244e-09,485.5594612336116,41.85739588737488,72000000,2.950726270675659,63.92964944458221,1.674860954284668,279.35599182792043,42.510234117507935,-40.6883546331184,0.0723724365234375,192.91915329235317,0.6522957,13.015321493148804,950,224,0.002856354,0.6522712,85.0516628127135,44.21380019187927,11.844051122665405,38.365025638030794,-0.00044053484,88.3018643584641,123.12754393856208,0.5591282844543457,430.073468176235,0.0005,1.6751923561096191,825,9.976172685623169,10432.45005273819
-2.9704555e-10,469.2682965013621,41.95061802864075,72320000,3.116321325302124,74.34816842159341,1.4826343059539795,278.3150335889503,42.68941068649292,9.517277061738806,0.12794089317321777,186.92116442719137,0.6518608,12.695178270339966,918,225,0.004398978,0.65185314,82.69083553416732,44.20549201965332,12.033261775970459,94.71078560866553,0.003463761,86.38903884751,121.59838091586344,0.5866923332214355,419.0795477167689,0.0005,1.4827721118927002,825,9.904865026473999,10476.659659862518
1.3523839e-10,478.712922670625,42.521196126937866,72640000,3.780111074447632,69.76496268359944,1.6915109157562256,283.25803939308355,43.241031646728516,-23.73948101668081,0.12160468101501465,188.9884584737689,0.6513789,13.454753875732422,929,226,0.0018732653,0.6515232,84.03644775373886,44.97301173210144,11.726133346557617,51.825754472421096,-0.0006831406,85.81624152322907,123.96126681873655,0.5779821872711182,364.0185155199946,0.0005,1.6916465759277344,826,9.412987470626831,10521.637501001358
-8.136201e-10,475.49583140125156,42.12559461593628,72960000,3.220381259918213,68.99237539572934,1.5344760417938232,283.0606922175296,42.855637550354004,-13.313404943913953,0.09704160690307617,191.5535757514947,0.6508623,13.0289146900177,943,227,0.0017325107,0.6509181,84.11542158301127,44.43859124183655,11.898019552230835,27.819014644001964,-0.001831126,84.7729313654468,124.89745267559,0.6066641807556152,438.5406795002472,0.0005,1.5346126556396484,824,9.641048431396484,10566.080694437027
6.3185973e-10,468.83288273177175,42.445597648620605,73280000,3.0422871112823486,73.74656297160938,1.3313570022583008,262.69568574748183,43.18658924102783,-8.356781107281902,0.12890291213989258,196.68868850392516,0.65016043,12.890601634979248,922,228,0.0033711263,0.64998716,86.32613862271566,44.54737401008606,12.518321990966797,41.84605347063741,-0.00085315463,83.1116671650911,117.19655724417007,0.5826942920684814,398.51177619668687,0.0005,1.331566333770752,819,9.894448518753052,10610.632247686386
1.6020966e-09,464.1129993894436,42.38830280303955,73600000,3.077629804611206,55.93646597005847,1.6177570819854736,285.707764479889,43.130704402923584,-10.818902217273816,0.11402010917663574,213.51733662681087,0.64907146,12.954086780548096,933,229,0.003203873,0.6490021,93.32959325100671,44.7781765460968,12.236776351928711,83.06380595848204,-0.0018336582,76.13988834951785,127.30674669202352,0.6078836917877197,389.33637186525954,0.0005,1.6178765296936035,821,9.892778158187866,10655.416019916534
-6.7784656e-10,471.88196145254255,42.37494516372681,73920000,3.0720508098602295,58.91937165885657,1.6047649383544922,289.5257470002469,43.1520881652832,-41.36565786028882,0.10344934463500977,212.78278754304753,0.64791995,13.012877225875854,920,230,0.0036393001,0.64796555,92.5498145713012,44.78824424743652,12.467624187469482,78.70295999088016,-0.0018124421,80.37372937913116,126.85542204663848,0.652355432510376,432.46181038143624,0.0005,1.604936122894287,820,9.74190068244934,10700.208148956299
7.726886e-10,486.27597852469006,41.47166657447815,74240000,3.3000049591064453,68.49631555388407,1.4499626159667969,290.242437445457,42.1884491443634,-31.07062113755128,0.08964252471923828,196.66857294409047,0.6470692,13.084450483322144,947,231,0.0030864,0.64688545,86.10403162530875,43.66872954368591,11.78382158279419,44.21431048388855,-0.0010348398,80.39083857647714,127.93443169101111,0.6065592765808105,404.7047144863315,0.0005,1.4501066207885742,818,9.330800294876099,10743.890361785889
2.2940631e-10,470.7489389118608,42.52412462234497,74560000,3.1856298446655273,65.77850811860738,1.6490206718444824,292.24060644366665,43.28284955024719,-18.498679837728055,0.10891532897949219,198.20166097950548,0.6464808,13.256357431411743,923,232,0.0026447766,0.6464609,86.718218018274,45.015265464782715,12.129475116729736,61.14964731573746,-0.0014176614,80.77658981689513,125.760535287711,0.6264326572418213,402.1028386246081,0.0005,1.64914870262146,819,9.960029125213623,10788.910324573517
1.1824655e-09,469.83600625232464,42.302424907684326,74880000,3.089426279067993,65.5689396162071,1.5565121173858643,291.1072568486721,42.971210956573486,-8.170213458542346,0.08697867393493652,186.7735124755325,0.6463953,13.045151233673096,956,233,0.0019527758,0.64651453,82.93723154762215,44.571805238723755,12.062893390655518,56.49385636464508,-0.0015989864,79.99551962842796,127.85188588539478,0.5587179660797119,395.61397498737585,0.0005,1.556645154953003,820,10.060952425003052,10833.486173391342
4.2897946e-10,472.91233951796755,42.66878342628479,75200000,2.9366655349731445,56.70311993579692,1.4132623672485352,291.54215089596977,43.416053771972656,-41.07260421776432,0.1065664291381836,208.20015404338488,0.6461714,13.20818543434143,935,234,0.0023434202,0.64615613,91.59272606127911,44.88732647895813,12.177917718887329,46.491950600103344,-0.0016861479,82.85308922358352,128.24488897641976,0.6171181201934814,398.6430487926488,0.0005,1.4134032726287842,824,10.170979499816895,10878.380027770996
1.290968e-09,501.3016867366728,41.03724145889282,75520000,3.016657829284668,62.34515586216138,1.6255683898925781,294.5461274477634,41.794211864471436,-30.34222207415747,0.10994386672973633,192.47532266046733,0.64573234,12.565831184387207,954,235,0.0031228915,0.6456605,84.72773017553705,43.467878103256226,11.924510717391968,75.79428353180955,-0.0012821774,84.0253198383489,129.5975131633774,0.6204910278320312,407.39701656460477,0.0005,1.625697135925293,829,9.340693712234497,10921.852264642715
1.6691064e-10,470.7941833960403,41.75212478637695,75840000,3.4046833515167236,66.65531002749695,1.5387458801269531,290.4359147675931,42.47174835205078,-44.01400267274676,0.12829804420471191,190.32113195511337,0.6451771,12.510227680206299,938,236,0.0033553117,0.6451429,84.00467361317152,44.03655433654785,12.212355136871338,72.61214549814798,-0.0013797291,83.89823453644495,125.94371708355229,0.5716674327850342,396.0666169600438,0.0005,1.5389292240142822,824,9.455904006958008,10965.894384384155
-1.9669102e-10,480.6328101523212,41.465150356292725,76160000,3.228281021118164,65.14013830788993,1.4584159851074219,291.14928781146875,42.194427490234375,-9.925466063008292,0.11130547523498535,191.72242331162803,0.64431626,13.137784957885742,946,237,0.003419182,0.6443481,84.18382918030579,43.69244933128357,11.34863018989563,26.678086810504148,-0.0017878299,85.18946092835364,127.14359986780163,0.5944201946258545,413.6170330181044,0.0005,1.4585723876953125,824,9.4833345413208,11009.592326402664
-4.5179896e-10,479.85082792912203,42.8046293258667,76480000,3.839705467224121,71.81825807736632,1.5362317562103271,290.70677549780197,43.47602462768555,-44.52558616530431,0.09399199485778809,188.30842156434707,0.6433303,12.856011390686035,932,238,0.002580658,0.6433226,82.78263591115875,45.0537896156311,12.524052858352661,74.38500736087893,-0.00085421995,82.39302138267188,125.52453244366147,0.5581691265106201,420.2145877380188,0.0005,1.536360740661621,821,9.457008600234985,11054.65148139
-9.82023e-11,464.76810719565293,41.954427003860474,76800000,2.951749801635742,63.75675084456476,1.5818111896514893,297.9538937883154,42.64976739883423,-55.17478783882489,0.08807182312011719,192.64016606805575,0.6424737,12.523139476776123,940,239,0.0049635796,0.64251643,84.89670626232073,44.26099109649658,12.392995119094849,55.16765851832842,0.0022630724,81.82739314908771,128.19409605486698,0.5827529430389404,414.07475051400894,0.0005,1.5819642543792725,823,10.011500358581543,11098.91635966301
-2.053128e-09,483.7687709055005,41.74732756614685,77120000,2.969449758529663,65.5189826649897,1.641819953918457,297.8064189313957,42.40963816642761,-48.5891048226616,0.09212398529052734,187.69765611641986,0.64230394,12.62773871421814,935,240,0.0014846127,0.642368,83.13189444416805,44.082796573638916,12.249571561813354,74.48226681274166,-0.0010971983,81.86431655309707,128.24947737050147,0.55039381980896,404.13555457026246,0.0005,1.641965389251709,827,9.78954815864563,11143.003770112991
-6.9826844e-10,501.44130566518317,40.7842378616333,77440000,3.125938653945923,75.33045954136338,1.566331386566162,285.49810119783433,41.626781702041626,-36.87268454749829,0.19353175163269043,176.92047035764426,0.6416475,12.652291536331177,945,241,0.0029413893,0.6415578,78.65919879880163,43.2219979763031,11.639159679412842,33.437173017515065,0.0005975389,81.0081926148177,123.57933892959305,0.6246392726898193,404.71077902003276,0.0005,1.566469430923462,825,9.404908657073975,11186.230110883713
7.1871153e-10,457.13626368252534,42.04251790046692,77760000,3.1962993144989014,66.71300430300695,1.5228207111358643,280.1779957740034,42.816192388534546,-15.925379786705543,0.11289548873901367,199.2194138443912,0.6409904,13.27195954322815,930,242,0.003066824,0.6410833,88.04829695744692,44.39134383201599,11.780142068862915,55.27036607227929,-0.002194157,84.20472523673406,123.06927604042677,0.6339917182922363,406.37573142480045,0.0005,1.5229527950286865,828,9.719104051589966,11230.62989783287
-7.20137e-10,466.76172280650843,41.875617027282715,78080000,3.3551504611968994,66.55296490133837,1.590346336364746,287.1056753484966,42.60235524177551,-26.499893743991773,0.08357071876525879,200.55465006996954,0.6404461,12.912151098251343,936,243,0.0030967847,0.6404407,88.3108510771261,44.2444109916687,11.892525672912598,40.399622649790444,-0.0010849072,80.8628464311793,126.16413770350759,0.6172597408294678,424.7175004478806,0.0005,1.5904717445373535,825,9.639127254486084,11274.877805948257
-8.0576673e-10,490.12244333859667,42.25823259353638,78400000,3.027803659439087,78.36890492508986,1.4280149936676025,290.2074799133715,43.089653730392456,-27.610934959425716,0.11122298240661621,182.8625357653905,0.63983554,13.034983158111572,930,244,0.0027929535,0.6399506,80.88945636759998,44.573280334472656,11.93137502670288,57.62812184430797,-0.001615115,81.40386808367948,124.8338274316416,0.6941192150115967,415.6869146342617,0.0005,1.428163766860962,824,10.088327169418335,11319.455953836441
-4.4592507e-10,517.2154338216944,42.234983682632446,78720000,3.1012985706329346,79.192606444582,1.4559462070465088,276.33670218559996,42.93882894515991,-31.899954859083913,0.11022400856018066,185.17817040849434,0.6389146,12.772365808486938,916,245,0.0019088003,0.6388839,81.93153806766236,44.428128480911255,12.254500389099121,51.729304239076114,-0.001902989,82.53875029724537,119.76795702483396,0.5637795925140381,425.83576474935546,0.0005,1.456078052520752,823,9.944554328918457,11363.89256119728
3.5827918e-10,467.2136102682287,41.45994591712952,79040000,3.0686416625976562,60.38157155384365,1.5773718357086182,296.1357791930375,42.31227421760559,-25.755787143934576,0.10484147071838379,201.21434788749534,0.63843524,12.86975646018982,975,246,0.0026774392,0.63831246,88.63652817480383,43.91833758354187,11.84696364402771,-36.56771192213704,-0.0019334656,81.57118729824562,131.93546331346283,0.7258822917938232,372.3467791803572,0.0005,1.5775141716003418,823,9.595869302749634,11407.815554380417
5.9067023e-10,450.10959937693934,41.494696855545044,79360000,3.231471061706543,64.13368968779407,1.3937935829162598,283.2747625759633,42.26704716682434,-26.711088760202983,0.08731579780578613,203.547715632133,0.6380144,12.579739809036255,936,247,0.0021480508,0.637798,90.02074202912091,43.70595836639404,11.796154975891113,72.30337093883617,-0.0020540396,80.2055435741534,125.93923395688948,0.663151741027832,409.12741507341815,0.0005,1.3939728736877441,826,9.733522891998291,11451.529873847961
-7.755355e-10,478.28779455099703,42.203816175460815,79680000,3.260127305984497,74.01387754905394,1.5328564643859863,291.23056714913395,42.937373876571655,-11.946895784533044,0.10374903678894043,191.88395072375835,0.63714844,13.054646492004395,909,248,0.00265668,0.6371829,84.50419303888081,44.50041675567627,12.23759412765503,68.71479154335714,0.0009792176,81.68793533687008,124.56227665601693,0.6054136753082275,423.99453573343135,0.0005,1.533020257949829,825,9.469695329666138,11496.034964561462
4.7099526e-11,483.49168357628173,41.66088104248047,80000000,3.066441059112549,63.63925042076995,1.757094144821167,309.35230530715916,42.50375962257385,-11.266386232219904,0.1300497055053711,193.08452890536617,0.6358761,13.099452018737793,930,249,0.005070983,0.6359912,84.99883211838193,44.307831048965454,11.644171476364136,79.58016161658972,0.0095097795,83.77811675364714,132.45980646033723,0.6901836395263672,428.40069579590175,0.0005,1.7573323249816895,828,9.854644536972046,11540.347939252853
-1.0853238e-09,484.84700784432687,42.30751299858093,80320000,3.4271457195281982,65.30380201061699,1.591567039489746,287.83458883030204,42.99834895133972,-11.460378845143008,0.10834360122680664,205.375703900404,0.6348763,12.8268563747406,948,250,0.0031530007,0.6348626,90.2098358387542,44.61612677574158,12.022717475891113,66.80701267802813,0.00048180582,79.75638433273569,128.20653907757855,0.5632627010345459,413.87028449603883,0.0005,1.5917093753814697,825,9.733307600021362,11584.967745065689
-7.3883333e-10,484.8312474893437,41.3332839012146,80640000,3.076313018798828,80.33444706442823,1.5585896968841553,296.98513990355525,42.08603763580322,-4.543358786010197,0.09156966209411621,176.18710017856378,0.63423115,12.164839506149292,910,251,0.00334238,0.6341841,78.23735652521133,43.67794680595398,11.976653337478638,62.63683601262351,0.0008551493,81.74320675879987,125.58243217204962,0.642237663269043,413.07718099660514,0.0005,1.558722734451294,827,10.087116956710815,11628.654683351517
6.508496e-10,482.3497017176108,41.893556118011475,80960000,3.0761983394622803,74.04530209723168,1.5401623249053955,287.5764512873916,42.598631143569946,-32.64584745486232,0.10330319404602051,191.96653917964557,0.63316625,12.599400520324707,936,252,0.0030543427,0.6332142,84.05674994991425,44.18157958984375,12.1440908908844,-1.3686475155530586,-0.0019377137,84.30233499066337,124.18816435376728,0.5747268199920654,425.39878412262476,0.0005,1.5402929782867432,823,9.875408172607422,11672.843232154846
-2.124808e-09,450.988311078625,41.927499532699585,81280000,3.1387815475463867,58.47279349208591,1.6072592735290527,293.9911577054858,42.692638874053955,-30.53677712221111,0.10350847244262695,203.37513196048602,0.631538,13.289279222488403,943,253,0.0022527177,0.6315987,89.63584650852079,44.35276985168457,11.428131580352783,37.16955660569552,-0.0012199047,85.4035160919507,129.71134591941265,0.6387734413146973,437.37589243679986,0.0005,1.6074037551879883,824,9.749792098999023,11717.200686454773
-1.46684e-09,456.3554544179756,42.79295253753662,81600000,3.3692665100097656,68.87498421450559,1.6357858180999756,281.4204940489129,43.52646732330322,-44.02719696673417,0.09006786346435547,198.5898263902672,0.6301873,12.941653966903687,912,254,0.0034902438,0.6302223,87.61949850957681,45.20484900474548,12.431520462036133,44.216366790956386,-0.0023020876,82.96677853444696,122.71749918764353,0.6196162700653076,446.20366759245275,0.0005,1.6359496116638184,818,10.040980815887451,11762.415473461151
1.1790223e-09,466.5176349412815,42.36130619049072,81920000,3.0894205570220947,61.546152126644834,1.3721485137939453,287.9576841374065,43.073723793029785,-35.46398609831254,0.11940836906433105,203.60248346231668,0.62876815,12.742173433303833,928,255,0.0021363765,0.6288823,90.62222977087109,44.49202871322632,12.37837839126587,26.608979466811352,-0.0004901329,85.98193940272033,126.71633660570515,0.5692367553710938,398.32473884444994,0.0005,1.3722801208496094,826,10.116889238357544,11806.910987377167
-7.457725e-10,455.4132541290174,42.39036679267883,82240000,3.0102648735046387,75.2303232726804,1.6817607879638672,276.8288298052783,43.03897023200989,-66.75865626861835,0.08770513534545898,194.37288213154025,0.6273096,12.837871313095093,921,256,0.012735982,0.62744564,86.2800944324075,44.75588059425354,12.408963918685913,-21.088464875037623,0.035031468,87.84655101393504,120.80101500299277,0.5366537570953369,441.709693050313,0.0005,1.6819043159484863,824,10.082840204238892,11851.67554807663
-3.2272415e-10,458.5930621980805,41.162023305892944,82560000,3.174297571182251,61.7507867025669,1.5643196105957031,287.7992128847173,41.903332233428955,-33.28426317097797,0.11643457412719727,204.5311180683838,0.62562287,12.728152513504028,930,257,0.011807375,0.6255268,89.9397413162934,43.505303144454956,11.848412275314331,81.9770729623288,0.02408462,84.3662953583151,126.04209951567097,0.6011519432067871,442.2935138596209,0.0005,1.5644431114196777,824,9.300788164138794,11895.184111595154
8.144276e-11,471.7187561105321,41.06070160865784,82880000,2.9466588497161865,72.3700992727528,1.7514927387237549,295.0711717639965,41.71649479866028,-62.65410524026923,0.0798954963684082,182.45596850204475,0.6240177,13.24428415298462,952,258,0.0074774944,0.6239095,80.83512519659327,43.513598680496216,11.222412586212158,57.0251591013006,0.0069429325,86.36858847562912,127.45855635102373,0.5554351806640625,421.3720173130287,0.0005,1.7516136169433594,829,9.453892230987549,11938.702184915543
1.5475642e-09,489.6872801006021,41.78669309616089,83200000,3.3283472061157227,67.91103817476689,1.7312419414520264,291.2883286322518,42.534640312194824,-34.932560862955505,0.09883236885070801,194.6573257691304,0.6225713,13.064637899398804,942,259,0.008202667,0.62256294,85.94075024350458,44.33969163894653,11.637796878814697,69.11954572997482,0.0082463045,87.73879868389807,127.18059211046251,0.6269185543060303,370.236078115624,0.0005,1.731358528137207,834,9.777915477752686,11983.046544790268
-4.756683e-10,471.5307729391106,41.571476459503174,83520000,3.1207385063171387,69.52233342664917,1.371262788772583,286.16151901488166,42.31220817565918,-27.05250556668699,0.1337745189666748,200.3173798512642,0.62158066,12.334928512573242,954,260,0.0024142496,0.62148476,89.3556490916373,43.739426612854004,12.23414397239685,62.44946444619794,-0.0007105,90.10009195327324,128.06585114563697,0.5844931602478027,400.03491868073854,0.0005,1.3713886737823486,845,9.647440195083618,12026.789879083633
-3.604265e-10,490.7874643163922,41.42388153076172,83840000,2.9796395301818848,74.2402612904319,1.6433830261230469,293.60135727988893,42.10577702522278,-7.207041695800411,0.07911801338195801,185.59467089389787,0.6212364,12.523192644119263,954,261,0.0033292521,0.62133044,83.10150468875045,43.77542185783386,12.02136754989624,51.52452548375203,-0.0007357039,94.16782345614365,129.6868102530976,0.5830278396606445,427.00865468420676,0.0005,1.6435256004333496,844,9.751118898391724,12070.568814277649
-6.470413e-10,462.83004147526964,41.80790400505066,84160000,2.9481964111328125,71.99522881477264,1.477778673171997,291.16182420337964,42.5358624458313,-10.736111273064163,0.09935569763183594,187.65426565309363,0.6209956,12.312808513641357,957,262,0.003537837,0.6209241,83.98726003672753,44.042962312698364,12.29604196548462,50.446515059995285,-0.0019440862,92.90258367731975,129.19644610836454,0.602635383605957,428.8347270070952,0.0005,1.4779210090637207,842,10.016405820846558,12114.616590738297
-1.0102161e-09,479.3241070500915,40.979673624038696,84480000,3.2329487800598145,81.12736551887868,1.5262119770050049,274.245875431813,41.71296167373657,20.532698821771355,0.12950849533081055,184.08800336931236,0.6206328,12.592974424362183,927,263,0.0018719068,0.62068105,81.98423504588737,43.27167534828186,11.8304762840271,70.41589434665241,-0.0012034137,87.76086356705582,121.85525604648171,0.5813679695129395,409.92963554867583,0.0005,1.526334524154663,837,9.171331405639648,12157.893140792847
-1.080079e-09,483.77484387012197,42.1356565952301,84800000,3.293473720550537,79.19001103563116,1.7112579345703125,282.33912320257804,42.89917039871216,-15.776804901703146,0.10414314270019531,178.5371436506813,0.62001574,13.247671365737915,941,264,0.003200217,0.6199203,79.66117395545793,44.64048171043396,11.744531869888306,52.848341554661815,-0.0020540082,85.84973192209185,124.00519577608597,0.6357576847076416,409.54297398610925,0.0005,1.7113971710205078,842,9.55645227432251,12202.537255048752
-1.5553404e-10,501.1652256427686,42.01115942001343,85120000,3.0483322143554688,79.66337074718754,1.5621850490570068,295.5100128592094,42.80500102043152,-24.777461167123445,0.11116480827331543,177.16478421052807,0.618968,13.019612550735474,919,265,0.0023680967,0.61904395,78.63416656781729,44.41131114959717,12.126202821731567,66.1035291957955,-0.0020283982,83.06028420774753,126.42414515184356,0.6612703800201416,426.3854316227178,0.0005,1.5623390674591064,831,9.624812602996826,12246.953086853027
7.731103e-10,477.7507949936378,41.86624026298523,85440000,2.918168067932129,60.64025572159993,1.6067709922790527,299.16008637462477,42.620397090911865,-31.663833408456284,0.10583806037902832,195.89740317329705,0.6178515,12.607178926467896,928,266,0.0028830417,0.6177834,86.70591488339132,44.26418948173523,12.195062160491943,98.71128772090886,-0.0016483654,83.31688821621191,130.83076688714812,0.6221728324890137,431.73636939695916,0.0005,1.6071326732635498,833,10.022361278533936,12291.222204685211
7.0634754e-10,485.98747538010576,41.69251894950867,85760000,2.885749578475952,74.71588171193952,1.5561139583587646,310.8586670117978,42.453850746154785,-34.15685969875771,0.12729191780090332,184.12887975752636,0.6171622,12.43821120262146,947,267,0.0017114093,0.61721957,81.14090729168575,44.04528999328613,12.345625638961792,-34.63708063514575,-0.0017254376,86.60343084844799,133.6034913894857,0.6134612560272217,457.45233785182717,0.0005,1.5562314987182617,830,9.90130090713501,12335.272236585617
6.040747e-10,520.5927463502344,40.86390233039856,86080000,3.154024362564087,67.60165615605372,1.3470234870910645,297.54389793768286,41.573440074920654,-22.443359850131493,0.12748479843139648,192.97903900194723,0.6164933,12.47018814086914,947,268,0.0030233809,0.61649626,85.64600066290924,42.96815085411072,11.370219707489014,61.38574355126197,-0.0009673067,86.46339722827311,130.49574852622328,0.562237024307251,417.4596900619863,0.0005,1.3471412658691406,827,9.74015188217163,12378.243923187256
-2.253606e-09,483.5775885536704,41.84590435028076,86400000,3.023582935333252,71.7751879568123,1.8242530822753906,299.1528476057192,42.5876088142395,-58.57891228670839,0.09731769561767578,192.61518215543148,0.61591,13.104508399963379,950,269,0.0020555637,0.6159042,84.89495899870529,44.43871021270752,11.887160301208496,39.15918771437487,-0.00034596992,86.01324830898342,131.2201168832017,0.6205008029937744,417.7415062296426,0.0005,1.8243837356567383,830,9.576106786727905,12422.685826301575
1.1891758e-10,489.85745241475934,42.33993411064148,86720000,3.1219871044158936,60.61206423456504,1.580232858657837,302.9183248064986,43.0512809753418,-65.206271850033,0.09380650520324707,194.77974104768026,0.6152281,12.986170053482056,949,270,0.0018914476,0.61532193,86.20429722230975,44.68708872795105,12.150321006774902,82.10649522378678,-0.0011546517,85.97165441129228,132.4164662270515,0.5939311981201172,420.78017562156987,0.0005,1.5803661346435547,829,9.931114673614502,12467.377284049988
-1.8994553e-09,476.34854549346994,42.29889750480652,87040000,3.1874582767486572,58.00247675935548,1.5265538692474365,305.7202816328899,42.99121332168579,-33.14101975561729,0.09369444847106934,206.0063147945669,0.61443853,12.699368715286255,935,271,0.0028266655,0.61438084,90.59953191568555,44.5684289932251,12.224687576293945,89.99210942983444,-0.0011878063,82.33380662087316,133.4444817167752,0.5750224590301514,462.21919804550487,0.0005,1.5267202854156494,825,9.999531269073486,12511.950451135635
1.2978307e-10,480.63322952644126,41.18659687042236,87360000,3.101539134979248,70.81818358838103,1.5477054119110107,314.8465666066695,42.01144003868103,-10.853113342845578,0.1366133689880371,181.58412182734455,0.613353,12.255192995071411,957,272,0.0025751754,0.6133746,80.46515089535701,43.59743309020996,11.954275369644165,70.72214661381311,-0.001977293,85.06379584524987,135.04382004555944,0.6648283004760742,429.12684900798484,0.0005,1.5478806495666504,835,9.755602836608887,12555.552882671356
6.5460987e-10,483.5942229718136,41.53120470046997,87680000,3.271282196044922,68.97571209391535,1.4086384773254395,301.6819789830857,42.27566409111023,-33.93441319616831,0.1179053783416748,190.4563215794891,0.61228424,12.853978157043457,959,273,0.0026180123,0.61218065,84.95335042126656,43.72456693649292,11.699721574783325,37.445556054157876,-0.0020899915,88.4126234082528,132.64806961743906,0.6001019477844238,425.02500271533773,0.0005,1.4088084697723389,832,9.461729526519775,12599.28281712532
1.7889406e-09,503.0106572101173,41.12569069862366,88000000,3.354884386062622,65.93607257855179,1.7235164642333984,295.3684322363893,41.855934381484985,-45.91576942392665,0.1062777042388916,198.56194944687684,0.61144716,12.645018815994263,956,274,0.0031151972,0.611463,87.7176651456527,43.62494516372681,11.874118328094482,65.02813090474784,-0.0018227107,85.47941020727865,130.51088646256483,0.6010100841522217,428.1152917811871,0.0005,1.7239081859588623,834,9.01333475112915,12642.911763191223
-1.1630342e-09,478.4467640655584,42.6507568359375,88320000,3.135939121246338,78.76287230041993,1.6620404720306396,300.1028838122941,43.37026858329773,-41.43058764228516,0.12083601951599121,188.36628346831037,0.6104775,13.46152663230896,941,275,0.002673784,0.6105586,83.11004966837088,45.084044218063354,12.091014862060547,-49.0002996281315,-0.001303986,91.80556386564643,130.44070771025645,0.5774965286254883,452.14302834165494,0.0005,1.662182331085205,834,9.794038534164429,12688.010927438736
-6.743842e-10,494.1823092442023,41.991517543792725,88640000,2.986841917037964,63.65377598784761,1.5041780471801758,305.08645287470847,42.72464370727539,-62.030281605811545,0.12204551696777344,201.3727806555608,0.60937375,12.621877670288086,966,276,0.0028583773,0.6094513,89.98646786533516,44.25864601135254,12.157603979110718,-31.031401521869928,-0.0013752748,95.94221947539191,135.1894157374699,0.5850934982299805,451.81244415044563,0.0005,1.5043506622314453,840,9.792364358901978,12732.275052547455
1.2440626e-09,503.12929818290587,41.63059759140015,88960000,3.0990493297576904,63.459787571826105,1.4987235069274902,304.5635564888818,42.364948987960815,-28.504157252524557,0.09760904312133789,194.71260370581697,0.60852593,12.419383525848389,968,277,0.0024085846,0.60849005,86.95649068108327,43.92013216018677,12.050445556640625,54.00086828177511,-0.0022577732,95.81498602723131,134.52709678011078,0.6164801120758057,434.27460612155556,0.0005,1.498859167098999,842,9.817687749862671,12776.1997423172
9.281386e-10,507.65981427583404,41.28735160827637,89280000,3.132986307144165,74.77829754169797,1.401024580001831,311.03989660673506,42.04343771934509,-22.383612191436676,0.12005233764648438,176.18929969458696,0.60813296,12.54521107673645,964,278,0.0022247774,0.6081809,79.16589427923394,43.48113822937012,11.84839677810669,39.38795796801983,-0.0012265365,91.52466566265215,135.2005428321729,0.6099522113800049,413.5597031419415,0.0005,1.4011759757995605,840,9.691355228424072,12819.695218086243
-2.4410296e-10,505.4682047285209,41.211681604385376,89600000,3.3367159366607666,55.892728857988914,1.385274887084961,305.89572605525086,41.942588329315186,-43.149794345896524,0.0876455307006836,208.47339749044454,0.6078703,12.66377592086792,970,279,0.0027838913,0.60785526,91.79482870338315,43.36363434791565,11.719955444335938,126.2445027877821,-0.000594632,87.6191276038397,136.65155137217442,0.6199660301208496,415.86806550919795,0.0005,1.3854234218597412,830,9.285367012023926,12863.064039468765
-7.734684e-10,469.69753388377904,41.81754732131958,89920000,3.228339910507202,55.88427719648483,1.6411218643188477,307.99586071413734,42.57447671890259,-42.19285292371574,0.12382078170776367,201.75837603768142,0.6071307,12.879899024963379,967,280,0.0017764447,0.6071655,89.49827201034647,44.244070291519165,11.848400115966797,61.37408354734289,-0.0015225236,92.72203079248703,137.04203718597321,0.6118295192718506,430.84368862555675,0.0005,1.6412477493286133,839,9.600988149642944,12907.313388586044
-2.6368024e-10,505.2813516718197,42.61300325393677,90240000,2.98986554145813,72.17334141237279,1.5746848583221436,306.33405532808723,43.27436947822571,-47.75754922581623,0.09772014617919922,191.2374538154281,0.6060278,13.147599697113037,928,281,0.0021738992,0.6059835,85.01499365372153,44.901402711868286,12.117814064025879,32.5457843168408,-0.00077698834,93.0137537545338,132.04944166443408,0.5424530506134033,450.45599557923094,0.0005,1.5748109817504883,840,10.154739379882812,12952.218670129776
-9.253787e-10,483.6058989393342,41.897958278656006,90560000,2.95671010017395,70.24585356187683,1.494100570678711,312.51411569198456,42.627925872802734,-38.798371019473954,0.1027383804321289,188.0554011783579,0.60525954,12.705222606658936,927,282,0.0021215568,0.60523975,84.37302064874618,44.16671061515808,12.010721206665039,-43.993489546992514,-0.00050000136,87.31448052715336,134.8828689398512,0.6024703979492188,390.4199345667045,0.0005,1.494239330291748,832,9.997376203536987,12996.388673782349
2.3049738e-09,531.1059546286709,41.60181212425232,90880000,2.9576308727264404,71.77677404280702,1.553959608078003,311.33407031758003,42.33397674560547,-20.224327161846645,0.10798835754394531,183.37528158790045,0.60456526,12.629647016525269,956,283,0.008170221,0.60465735,81.41546369515777,43.9142005443573,12.25687026977539,67.62801011543411,0.0294978,89.68803297468197,135.0086292172833,0.6006183624267578,446.7460324759621,0.0005,1.554107427597046,835,9.50787091255188,13040.317611694336
-1.5187238e-10,518.4329661925686,41.40610074996948,91200000,3.3552064895629883,70.33964882921948,1.4632015228271484,303.3919120479499,42.17011547088623,-47.44699801577705,0.09517979621887207,204.03716626246663,0.6041082,12.301998138427734,930,284,0.012420038,0.60412806,89.91903501941482,43.680739879608154,11.675886392593384,26.654005301575946,0.02417614,89.27134269878563,132.9489280259524,0.6456577777862549,433.0623731711012,0.0005,1.4633548259735107,833,9.970089673995972,13084.003609895706
-7.8930534e-10,497.16877256342184,41.76035928726196,91520000,3.20390248298645,67.28154111529813,1.59269380569458,303.8337572874298,42.48540186882019,-63.57100310378036,0.09963560104370117,202.80389657577314,0.6034099,12.788444519042969,945,285,0.01595444,0.60349137,90.10201109384754,44.1100218296051,12.044218301773071,49.11962471815086,0.024171732,91.31444103390915,133.93037716539754,0.6008081436157227,435.2291706652481,0.0005,1.5928184986114502,855,9.419284105300903,13128.117062330246
-2.8886324e-10,491.14475997058946,41.858797550201416,91840000,3.2203683853149414,63.22419530389415,1.429368019104004,301.6705725655178,42.5641610622406,-14.517965681704947,0.09804606437683105,205.71314589480377,0.6021536,12.664779663085938,952,286,0.015585812,0.6021512,91.6356039310875,44.03428244590759,12.14443850517273,57.26313487943739,0.018368578,98.33343280330828,134.93807799923192,0.5470123291015625,404.76854186715747,0.0005,1.4300346374511719,857,9.632360696792603,13172.155013084412
-9.40539e-10,497.4345454330971,42.25591707229614,92160000,2.887834072113037,80.44775252446745,1.573179006576538,294.80606188129246,43.00496053695679,-9.684807823531768,0.10877728462219238,192.60080213328425,0.6008883,12.25172472000122,942,287,0.006374897,0.6008832,87.88124536679445,44.61352872848511,12.205074787139893,9.48817217368674,0.006488046,110.06793166413571,130.55168736273993,0.6128294467926025,411.9413553060464,0.0005,1.5733277797698975,881,10.45245361328125,13216.78373169899
3.8563108e-10,499.9292703202193,42.17514777183533,92480000,3.0256001949310303,77.91958038971454,1.5508668422698975,314.5350113066352,42.94104790687561,2.7584644070141415,0.0978848934173584,159.16515672774327,0.5996452,12.224306344985962,914,288,0.0026566344,0.5996682,74.41597489226068,44.5213885307312,12.630305051803589,70.33462547335803,8.7569606e-05,113.12809028167952,133.53971734722288,0.6461060047149658,374.98908899015277,0.0005,1.5510523319244385,894,10.041469097137451,13261.319105386734
-3.752537e-10,479.651213979473,41.0786714553833,92800000,3.0490715503692627,74.22788904571752,1.4393210411071777,300.5025740451353,41.824164390563965,-5.861369741222047,0.10925626754760742,179.1203190910227,0.5984893,12.507533311843872,909,289,0.0039371205,0.59824944,82.62319130507882,43.29395055770874,11.67371129989624,41.17404555680943,0.0065990486,113.65915244484799,131.87569527371468,0.6143698692321777,347.56565529297376,0.0005,1.4394478797912598,881,9.526232242584229,13304.617018461227
4.6907883e-10,496.9086189336075,41.119834661483765,93120000,3.175093650817871,77.5626619442645,1.6072006225585938,317.88112385059884,41.88436198234558,-23.703272942717362,0.11810135841369629,160.86130669924367,0.5980196,12.592409133911133,935,290,0.0075835087,0.59806895,74.62053515724716,43.54345631599426,11.624598979949951,71.08135768127349,0.022951411,105.69802901051307,136.24271088568955,0.6245276927947998,419.1931877563274,0.0005,1.6073477268218994,870,9.42802619934082,13348.164067745209
9.341916e-10,503.28459223261586,42.2958562374115,93440000,3.240514039993286,72.27447645543842,1.6775696277618408,314.33652949952636,43.0437707901001,0.08066426564466522,0.10809087753295898,174.1659319216219,0.5977093,12.819730043411255,928,291,0.0044346065,0.59779805,80.24786425976998,44.79243493080139,12.158235311508179,78.36547104080488,0.0057137692,108.93617780787615,135.83585430577136,0.6151845455169678,353.58260730072067,0.0005,1.6777024269104004,879,9.587097644805908,13392.961453676224
-1.4619369e-09,498.9856325282124,41.94615125656128,93760000,2.9848387241363525,80.10771398718991,1.4624574184417725,299.1301048272157,42.658382415771484,-4.143876786259372,0.10410737991333008,181.69547375508284,0.59696007,12.105509281158447,917,292,0.0020233435,0.59686154,83.70678324188574,44.17263579368591,12.564977407455444,31.808515713335854,-0.00076364784,114.05861184894536,131.6387208769728,0.5849893093109131,350.3119467627696,0.0005,1.4626030921936035,888,9.999336957931519,13437.138330936432
-5.5418982e-11,494.89525891572947,41.35195589065552,94080000,2.834613084793091,72.13226401294034,1.5068864822387695,308.5920640537534,42.11814880371094,-5.5202677242106795,0.18100237846374512,173.122805141281,0.5959901,12.208521127700806,936,293,0.0019492873,0.59597826,79.7174458015636,43.670372009277344,12.0400972366333,56.26342935803162,-0.0011471323,114.21713472593264,133.84333188237426,0.562145471572876,351.2642730889792,0.0005,1.5069997310638428,881,10.11017918586731,13480.813412189484
4.046905e-10,486.60059731847207,41.680524587631226,94400000,3.0695993900299072,80.08679288414007,1.5288915634155273,294.87530322182226,42.418564558029175,-3.011581758862199,0.11816883087158203,171.6713700769267,0.59520435,12.212970733642578,920,294,0.0020104875,0.59523094,80.09882841597981,43.99260950088501,12.260702848434448,52.794367090194264,-0.0019147439,116.72260683365482,128.93956393055004,0.5943698883056641,348.9542324492587,0.0005,1.5290074348449707,901,9.82077932357788,13524.810129880905
2.6364126e-09,501.3037488269375,40.633629322052,94720000,2.9432218074798584,81.83369823284035,1.5358691215515137,307.77015989862423,41.300915241241455,-12.268819849595342,0.0980217456817627,178.09566230478399,0.59480286,12.390520334243774,942,295,0.0015300177,0.59472376,82.8155160196366,42.88231301307678,11.329816818237305,3.5206345973117266,-0.0016471411,116.53661611559464,134.88974883757567,0.5434401035308838,393.7762970951365,0.0005,1.5360260009765625,902,9.566324472427368,13567.697639465332
-2.2409385e-09,505.5367966815452,41.80244779586792,95040000,3.2283987998962402,82.88804765610772,1.5039288997650146,299.2659930472773,42.6079626083374,-13.264080258069914,0.094451904296875,187.52251868474343,0.59431297,12.738685846328735,960,296,0.0023548282,0.5943543,86.65944453252439,44.16421985626221,11.792602062225342,34.71704803384683,-0.0015792159,113.8496459618337,133.40154842215892,0.6875371932983398,370.192592416243,0.0005,1.5040843486785889,898,9.64800214767456,13611.882739305496
-6.689567e-10,489.6571488867046,41.31322765350342,95360000,3.0057764053344727,69.71797716087019,1.6041183471679688,305.99035673070097,42.04871916770935,-12.892450257013746,0.101104736328125,188.52233949423132,0.59371305,12.207946538925171,947,297,0.0030194127,0.5936591,87.00486968418494,43.70720458030701,12.013099193572998,45.00051036985465,-0.0015175797,114.0135906766924,135.92946342253123,0.6102545261383057,387.5087270762716,0.0005,1.6042747497558594,901,9.849239826202393,13655.595584392548
1.5467219e-10,495.7605393805714,41.278509855270386,95680000,2.863516330718994,75.12511115333902,1.4386165142059326,301.12026309261825,42.00861859321594,-15.947096457498237,0.11216568946838379,184.6874878648325,0.59311306,12.481467247009277,958,298,0.0025181663,0.5933038,84.91189815734094,43.48544216156006,11.855156660079956,-51.50425938148115,-0.0014871066,112.34154609227265,132.8782014552115,0.596616268157959,397.3729190968923,0.0005,1.4387340545654297,882,9.8466317653656,13699.084229946136
-8.241699e-10,493.98197563930745,42.49624729156494,96000000,3.019360065460205,71.72277029066058,1.6964819431304932,300.3170684935724,43.20721650123596,12.172187632470068,0.11192107200622559,184.5287226850011,0.5927455,12.361759662628174,915,299,0.0017082455,0.5926089,84.24319591521026,44.96000957489014,12.416293144226074,21.43959024662873,-0.0016122741,110.04742223078206,131.78297668873765,0.5779812335968018,418.512694526495,0.0005,1.6966407299041748,870,10.44258975982666,13744.048590660095
-1.767319e-09,502.50276294790274,40.661248445510864,96320000,3.1164417266845703,78.80004354552474,1.4009361267089844,301.50207990187084,41.529000997543335,-36.3815993221275,0.19748473167419434,182.27395724214816,0.59260404,12.538718223571777,976,300,0.0018961349,0.5925994,82.95165513967355,42.9693603515625,11.18110203742981,54.255347678133916,-0.0011705878,109.89723083579527,134.6499002131696,0.6432151794433594,436.38797209962075,0.0005,1.40110445022583,870,9.482206344604492,13787.026853084564
-1.2034029e-09,498.34660237124257,40.9752893447876,96640000,3.1258394718170166,82.73558330375533,1.6953480243682861,294.5436615660836,41.679399490356445,-78.69934106985599,0.08600974082946777,175.3340852626046,0.5921836,12.85349154472351,957,301,0.002603799,0.59210914,79.9743481072106,43.405905961990356,11.25830864906311,-35.077802772410294,-0.0013044996,109.04201496550026,131.28324336319136,0.5932347774505615,460.4403318098861,0.0005,1.6955053806304932,868,9.417383432388306,13830.438465118408
-8.09643e-10,526.5129656948953,41.64622902870178,96960000,2.9920432567596436,76.372564569146,1.5991694927215576,302.1274695108929,42.338141441345215,-13.270915821016336,0.11869311332702637,182.85571552966044,0.5917862,12.569689512252808,945,302,0.0015766087,0.59186184,82.66693851531001,43.986767053604126,12.114198207855225,38.90875260230816,-0.0010862917,104.28366127330042,132.96987618230528,0.5518190860748291,430.60099506698725,0.0005,1.5992934703826904,860,9.528966188430786,13874.428915023804
-8.624136e-10,495.2253589289521,42.27340483665466,97280000,3.0992720127105713,75.70846367092052,1.4913179874420166,290.84558740928463,43.026028871536255,-77.11647025998181,0.1013031005859375,197.58683125813798,0.591034,12.38409686088562,928,303,0.0024267263,0.590994,88.8246883121531,44.5573832988739,12.169870376586914,57.81615000253355,-0.0006395094,102.78654027750693,129.9303393281353,0.6278443336486816,433.66180847099577,0.0005,1.4914500713348389,861,10.32362174987793,13918.991834163666
-2.9604474e-10,503.2640504461399,40.98936080932617,97600000,2.9517362117767334,68.30131004298998,1.3197524547576904,306.52282160377126,41.8190221786499,-48.32373576801651,0.11154985427856445,191.78013997222263,0.59032977,12.141605377197266,961,304,0.002315395,0.5902781,86.43248604376025,43.17914009094238,12.092854499816895,47.00067546245517,-0.002024828,103.8849863803248,135.78824197636803,0.6948091983795166,445.6659905437117,0.0005,1.3198809623718262,858,9.603062868118286,13962.174600839615
7.6237583e-10,490.4662750252358,40.8275249004364,97920000,3.1923162937164307,64.30302391493424,1.5409555435180664,311.1014300878497,41.56822991371155,-30.21197790285875,0.11554169654846191,181.4415689655775,0.58963126,12.534457921981812,974,305,0.0024410202,0.5896221,81.48069669385987,43.1386923789978,11.8609619140625,81.41880030130326,-0.0018502028,103.4443833839592,137.1162653975806,0.6031696796417236,421.50902039559924,0.0005,1.5410802364349365,849,9.014829635620117,14005.316694259644
-1.7563618e-09,510.4389388033742,41.24372887611389,98240000,3.1681339740753174,71.8172313319975,1.508286476135254,320.1931845552422,42.07469439506531,-12.01567262346917,0.1283872127532959,165.54949924894004,0.58871394,12.598736763000488,938,306,0.0025564951,0.588698,75.39954643344893,43.721283197402954,11.677242755889893,68.59226659712827,-0.0014816751,102.18981884320262,137.02068835848291,0.6820564270019531,390.4231050002173,0.0005,1.5084228515625,853,9.534977674484253,14049.041274309158
-6.729617e-12,519.1751375538042,41.67199397087097,98560000,3.322200298309326,76.0589658331276,1.6242883205413818,301.8280792007551,42.40456032752991,-38.573351499709325,0.09765124320983887,195.52352844082662,0.5877713,12.645066976547241,950,307,0.002409517,0.58780223,87.7640506734623,44.07574129104614,12.169197082519531,-15.892302066273858,0.00019261855,102.1994224335135,134.43829763611956,0.6152606010437012,448.6027848306553,0.0005,1.6244101524353027,856,9.28157663345337,14093.120736122131
-4.884598e-10,485.1897193836517,42.28547549247742,98880000,3.0987868309020996,84.59215191097383,1.5000028610229492,301.92948289493467,43.0268669128418,-33.68267637199143,0.11233305931091309,172.83555658494805,0.58698565,12.60220217704773,927,308,0.0017649556,0.5870996,77.84913674205316,44.57378363609314,12.240023374557495,62.726449593249505,-0.001978252,98.22051103595818,130.59414188327773,0.6060192584991455,403.0797094105063,0.0005,1.5001235008239746,847,10.190320014953613,14137.698578834534
-6.5087347e-10,490.0866971201627,41.7416787147522,99200000,3.113553762435913,69.02217713744439,1.3491272926330566,302.1045542252442,42.4806227684021,-9.656448429307426,0.07668519020080566,202.8674332986771,0.5867314,12.415209293365479,940,309,0.001788798,0.5867969,90.35814641552233,43.87759733200073,12.272978782653809,-10.530505932266106,-0.0015344963,96.27410999913829,134.0141001128087,0.6387419700622559,455.3589171416168,0.0005,1.3492984771728516,853,9.57935380935669,14181.580142736435
5.004147e-10,518.9711267538886,41.67364740371704,99520000,2.833359718322754,62.606721014895975,1.6124701499938965,320.9081391965464,42.431793212890625,-56.918356444883585,0.11800861358642578,180.1895563471226,0.5863208,13.10397481918335,961,310,0.002065238,0.58639187,80.96007318321462,44.074318170547485,12.152888774871826,106.20748940583685,-0.0016887457,100.24373250174015,139.85327465697273,0.6178596019744873,412.41523305926376,0.0005,1.6126105785369873,850,9.44016170501709,14225.659724473953
1.5846524e-09,481.95063362061364,41.33802103996277,99840000,3.051116466522217,64.09526857219939,1.511228322982788,298.0441861073169,42.10318899154663,-55.12257731829197,0.11384248733520508,209.95913177066961,0.58594817,12.573200702667236,943,311,0.002581202,0.58589125,93.54089185578691,43.650758028030396,11.699061632156372,66.58602664986499,-0.0016809963,97.12155381675636,134.52081292680748,0.6270639896392822,365.9242639313408,0.0005,1.511399745941162,844,9.743873119354248,14269.319542646408
-1.9958664e-09,513.8645426726163,41.34581184387207,100160000,3.209429979324341,74.52422752512099,1.663886547088623,314.57706631776864,42.10604906082153,-30.051071619836605,0.11109590530395508,176.86581455692698,0.5854068,12.966583490371704,948,312,0.0019811105,0.5853942,79.48497863661743,43.82010507583618,11.673826456069946,26.189288481764347,-0.0016104645,99.14761431139787,136.1462451515604,0.6246719360351562,397.0889498119644,0.0005,1.6640210151672363,848,9.213193893432617,14313.144474983215
-3.5958822e-10,500.7484693451138,42.93394994735718,100480000,3.155348777770996,77.67612693696759,1.6281647682189941,311.6554787623637,43.739835023880005,-39.912470214601306,0.13348770141601562,182.9508886786255,0.58491784,13.031874895095825,923,313,0.0025169584,0.5849923,82.15204955577725,45.41558241844177,12.483952045440674,-36.49594966081223,0.0020005542,100.46319222961047,134.76425790712338,0.6466763019561768,427.2905419334164,0.0005,1.6282808780670166,847,10.107769966125488,14358.564346790314
-5.809531e-12,514.158711754049,41.56490111351013,100800000,2.95011043548584,68.03476771692361,1.5735805034637451,314.2564936299332,42.24348711967468,-69.01016403186132,0.07749462127685547,193.4787020783042,0.5845561,12.446742296218872,931,314,0.005158989,0.58454174,86.75481448563792,43.84746432304382,12.043906211853027,65.49534698993762,0.013657612,102.33867795976597,137.45885812768418,0.5790925025939941,426.8862566193964,0.0005,1.5737519264221191,852,9.854161024093628,14402.415578365326
-5.058796e-10,495.7994784836888,42.297632694244385,101120000,3.083414077758789,71.77211774156328,1.556457757949829,302.3758277598771,43.02449440956116,-81.56409011039497,0.0872652530670166,207.3010955679026,0.5840963,12.308024168014526,929,315,0.0034388166,0.5838989,92.62527325048393,44.61174201965332,12.799103736877441,-61.901274979507356,0.003871723,96.05746479121272,134.5057276052048,0.6155662536621094,421.9321764916786,0.0005,1.5566120147705078,847,9.911171674728394,14447.037524223328
4.194821e-10,508.684512613125,40.98155403137207,101440000,3.0432612895965576,77.54025522117948,1.490180492401123,316.20555939067646,41.810105085372925,-89.33988100413777,0.13401055335998535,174.67826126065427,0.58319485,12.54445767402649,940,316,0.007510291,0.58318895,78.75566020170997,43.32802414894104,11.503641843795776,34.36924465022723,0.017320948,99.21193469318054,136.6289697648069,0.6694881916046143,444.05009200786185,0.0005,1.4903526306152344,850,9.685084581375122,14490.370740890503
-5.902326e-10,489.52397587871883,41.50881743431091,101760000,3.0999510288238525,81.16576056533685,1.6074974536895752,306.6630578819096,42.33301520347595,-49.337207604645435,0.11905074119567871,184.18187559590055,0.58192533,13.107971906661987,935,317,0.008575978,0.58184415,82.02363534860709,43.98136520385742,11.523895740509033,11.012594125457566,0.020214288,96.01102494627605,132.97719381705903,0.6816120147705078,415.8371396150729,0.0005,1.60762357711792,840,9.482257843017578,14534.357845306396
-2.4673428e-09,498.081523326055,42.27953767776489,102080000,3.297128677368164,89.05508989059459,1.6615502834320068,306.6913561383933,43.09367656707764,-27.09433328831726,0.1244056224822998,172.4825956091322,0.5806981,12.862862586975098,923,318,0.005914406,0.5808204,77.6618407934334,44.81156063079834,11.89166784286499,-42.67390426931554,0.016852321,98.88673618027617,131.03230593064654,0.6657404899597168,429.95158653467047,0.0005,1.6617043018341064,846,10.013917446136475,14579.173020362854
1.611863e-09,493.10005158548495,41.996610164642334,102400000,3.1662416458129883,65.30728793838055,1.5979108810424805,314.5075628778114,42.6956901550293,-56.363740841887626,0.0890343189239502,181.21819878637683,0.580028,12.76052474975586,957,319,0.0060579106,0.5799406,81.57200517386887,44.335570335388184,11.92002534866333,75.04814688326886,0.0150943315,98.9691576937276,137.61333794136215,0.5889785289764404,419.0427373038414,0.0005,1.5980572700500488,842,9.876136779785156,14623.51481127739
-9.347755e-10,518.5612873767416,41.11712193489075,102720000,2.978628158569336,69.62737485431686,1.4607274532318115,304.5717447407342,41.902649879455566,-65.01118590660172,0.16248130798339844,194.4319045405739,0.57958317,12.277266263961792,935,320,0.0052294256,0.5798508,87.02369655794448,43.41729521751404,12.185849905014038,51.83096347149056,0.0124951955,101.2458472823379,134.0698079981228,0.5832631587982178,412.3273600061765,0.0005,1.460876226425171,849,9.60947585105896,14666.937171936035
2.1808937e-10,488.75123734685604,42.04291391372681,103040000,2.8526253700256348,76.5659183243203,1.4557948112487793,298.9450074115232,42.76206874847412,-44.91497594591709,0.11810684204101562,200.81664128479736,0.5790176,12.707151889801025,925,321,0.008082409,0.57908773,88.77941211890128,44.270323276519775,12.286610841751099,37.784568201813705,0.010162305,96.49694603022877,131.26777873514632,0.5785536766052246,442.20173335541443,0.0005,1.455923080444336,837,9.969539403915405,14711.212773799896
4.239169e-10,479.1166396444707,40.9244065284729,103360000,3.2053122520446777,80.11189389419187,1.4017021656036377,299.40950939519917,41.7313015460968,-51.962770097248956,0.09780383110046387,179.25038019565187,0.5783877,12.628738403320312,950,322,0.004983249,0.57838976,79.316711186743,43.16165900230408,11.766644477844238,73.29031034608465,0.005544811,97.46518028408326,129.77677174695822,0.6864798069000244,461.7218425017491,0.0005,1.401867151260376,829,9.205177545547485,14754.37861084938
2.0185524e-09,488.1248248526223,41.1313259601593,103680000,3.077685594558716,76.5646743028049,1.615443229675293,306.3892904003114,41.910173416137695,-63.71406319100813,0.0999305248260498,191.60603957297315,0.5783618,12.93480134010315,946,323,0.0057162056,0.578313,84.19832617648419,43.561548948287964,11.539708852767944,-66.86982404097562,0.0065380037,106.39996428864994,132.98144917150472,0.6549310684204102,462.357683016389,0.0005,1.6155638694763184,827,9.474185466766357,14797.945696592331
4.0942302e-10,476.4919173728444,41.88365840911865,104000000,3.2557687759399414,78.04518610330848,1.5325593948364258,304.78945395543735,42.59761452674866,-71.82388538010707,0.10172724723815918,192.49135374150075,0.57849234,12.573039531707764,926,324,0.0023787469,0.57841647,85.48156644337763,44.16767740249634,11.964927911758423,-22.836664756071237,-0.0004762802,111.25704426683191,131.52955416431774,0.5895023345947266,450.7946100939162,0.0005,1.5326900482177734,829,9.987711906433105,14842.121916294098
-1.3396992e-09,474.9120510680332,41.492464780807495,104320000,3.509328842163086,62.94508906892304,1.5893304347991943,306.8836018326061,42.18638586997986,-54.535038606930314,0.10260868072509766,191.79785868415323,0.5781242,12.131056070327759,969,325,0.002125016,0.5782774,86.14271085745604,43.82276654243469,12.23640251159668,45.090866137368934,-0.0020430204,108.94806410606633,136.12332001413785,0.5682485103607178,461.9786118044587,0.0005,1.5894508361816406,835,9.538321733474731,14885.949355363846
1.6756033e-09,520.7727076917289,41.47299265861511,104640000,3.119643211364746,71.10004639950881,1.510751724243164,314.12637522196087,42.19689702987671,-60.50220659673483,0.10110712051391602,188.99037479744172,0.57724416,12.600299596786499,969,326,0.0018553995,0.5772107,84.13790193673803,43.7458758354187,11.947171688079834,28.034345947926536,-0.001860743,112.93168612840829,137.7601380348591,0.6030929088592529,458.2166436337707,0.0005,1.5108668804168701,837,9.664631843566895,14929.699700832367
-8.9992175e-10,500.8606418051534,41.88562345504761,104960000,2.90901255607605,86.65729418223937,1.3157012462615967,305.7114264980903,42.61676740646362,-45.20332840757285,0.09931540489196777,189.00251313246196,0.57648116,12.857669830322266,919,327,0.0017498225,0.5765094,83.13655021507644,43.962130069732666,12.356459379196167,-58.61356651957684,-0.0014621724,107.9240550484898,130.7335150214514,0.6072418689727783,457.06288828688076,0.0005,1.3158302307128906,832,9.57779574394226,14973.665292024612
1.3923966e-09,508.26047872223495,41.01770353317261,105280000,3.185311794281006,80.74574746789983,1.606278657913208,308.70439670610205,41.714805364608765,-75.02841296060112,0.09928178787231445,184.82700073209523,0.57571334,13.056840896606445,954,328,0.0018475134,0.5756291,81.67120007750749,43.35050582885742,11.401766300201416,-67.38428697302649,-0.0013431608,105.47312525431224,133.15056116959715,0.5758311748504639,437.0509554085353,0.0005,1.6064183712005615,833,9.19741177558899,15017.019746303558
-6.2767963e-10,506.65654127076334,41.98372721672058,105600000,3.1762475967407227,69.6343946890224,1.6012687683105469,317.44947208216087,42.71434760093689,-49.41493036702873,0.09938478469848633,184.51519117890572,0.57428604,12.74967646598816,939,329,0.0021339722,0.5740993,82.53050026040381,44.37023949623108,11.928952693939209,-25.857719914560253,-0.0014268315,105.94211683370872,136.775953764268,0.6098959445953369,433.67739686130557,0.0005,1.6013879776000977,832,9.922827243804932,15061.394807100296
-3.6006764e-09,485.7424387239559,41.7781765460968,105920000,3.1509313583374023,70.72804222932056,1.5647175312042236,319.0036163944925,42.51928949356079,-60.931441481177885,0.1136012077331543,184.00245082432863,0.5731945,12.497681140899658,949,330,0.002441902,0.5732164,81.57720332862347,44.134209394454956,11.944328784942627,65.40260945333733,-0.0013366875,105.61560174537829,137.20004731993373,0.6011655330657959,466.2245516511446,0.0005,1.5648493766784668,830,9.911548614501953,15105.533365249634
-5.284636e-10,503.6049802035205,41.03990173339844,106240000,3.1336522102355957,75.36964719599649,1.53598952293396,324.7621200145521,41.907175064086914,-36.65658778186643,0.2103257179260254,181.26377712167775,0.5726731,12.61626386642456,969,331,0.001653435,0.57270837,78.85493818986656,43.47734045982361,11.695056676864624,61.8212325294575,-0.0014043526,102.70885256367278,138.47503535282607,0.6364994049072266,443.2142501994107,0.0005,1.5361082553863525,835,9.501794576644897,15149.01396036148
2.7071145e-10,504.51804270138905,40.910539627075195,106560000,2.979891061782837,68.92590634128256,1.4891307353973389,307.18979679482885,41.70804190635681,-57.47629762688166,0.20360207557678223,196.52604748777915,0.5725568,12.145243406295776,963,332,0.0019827806,0.57253724,87.40802148169307,43.2280170917511,11.803790807723999,41.718075804220845,-0.001824415,102.11854719410657,136.5063922284562,0.5736112594604492,445.7558599976338,0.0005,1.4892585277557373,826,9.93254280090332,15192.245274066925
-6.886603e-10,512.2189710483772,41.442803144454956,106880000,3.3483128547668457,74.25125679879366,1.4683969020843506,314.0470074095465,42.167009353637695,-44.924491128288786,0.11026573181152344,192.5271206399163,0.572636,12.472769975662231,938,333,0.0019556514,0.57254124,86.08466821503075,43.72199845314026,11.878374099731445,23.864831239157645,-0.0016841325,99.84264893213663,137.34343664648625,0.5903224945068359,486.60713304475365,0.0005,1.4685144424438477,831,9.50921630859375,15235.97227358818
-9.611103e-11,520.5157885758478,38.707011699676514,107200000,2.7719061374664307,65.63496629593946,1.5517041683197021,309.4977837184671,39.396080493927,-46.41898918130912,0.1009836196899414,198.49228765424982,0.57262945,13.039361238479614,932,334,0.0023016992,0.5725658,87.82548927600621,40.977811336517334,10.805433750152588,35.628953364844314,-0.0014103076,100.71883711399542,135.84017288534613,0.5635087490081787,435.3892186172536,0.0005,1.551835060119629,833,8.234823226928711,15276.95352935791
9.622274e-10,497.177204318952,39.33564901351929,107520000,2.9022390842437744,70.19335869150427,1.497835636138916,322.23225378579224,40.03069186210632,-54.24331050754056,0.09199166297912598,176.78186691805024,0.5718397,11.677636861801147,949,335,0.002072629,0.57188076,78.76816660758726,41.572673320770264,12.399458169937134,50.19225973597551,0.0021747937,100.60690830992107,138.11305392995604,0.5765833854675293,455.80782996483015,0.0005,1.4979851245880127,832,8.519264221191406,15318.529621124268
1.0722913e-09,485.98053944524383,40.603967905044556,107840000,2.7781920433044434,71.73195761454465,1.41707181930542,304.26300856737237,41.296549797058105,-65.73741521182788,0.10811328887939453,203.46048825115918,0.57089275,12.985351085662842,971,336,0.0026384243,0.57099444,89.91942121347512,42.762720823287964,12.205446243286133,1.7284657580270932,0.0026542176,104.56361243899573,135.42109735093223,0.5624771118164062,468.5038612993203,0.0005,1.4172046184539795,838,8.69077730178833,15361.297569274902
6.8422856e-10,508.2924386981516,41.16220688819885,108160000,2.588796854019165,74.5411874771507,1.4335322380065918,315.51809988623194,41.85687470436096,-49.76024081588437,0.10410308837890625,189.9873569210446,0.5697952,12.846306085586548,941,337,0.0033653784,0.5697712,83.97332985919999,43.33532524108887,12.788391590118408,-64.71313943127313,0.0070961877,102.66287930230881,136.390326089097,0.5673606395721436,447.2099511293361,0.0005,1.4337079524993896,834,9.100060224533081,15404.638053894043
-3.4225436e-09,505.1645341211351,40.60318374633789,108480000,2.654813766479492,72.19413665743159,1.3979663848876953,300.94235515793963,41.3171648979187,-48.04263219586224,0.11139416694641113,206.80120042114748,0.5688786,12.382656574249268,924,338,0.0073095313,0.56902874,92.50858481069424,42.7599196434021,13.056214094161987,17.842662053252162,0.016083138,101.86189780142642,133.11903586164237,0.582186222076416,446.736238305614,0.0005,1.398137092590332,834,8.704699277877808,15447.402709007263
2.2364248e-10,510.6963419161245,40.72636604309082,108800000,2.6915769577026367,76.7442574689205,1.5080718994140625,319.68985614202256,41.36629033088684,-41.0767055422735,0.09728717803955078,180.7162368585543,0.568339,12.988637924194336,954,339,0.002989738,0.56841266,79.99645725613053,42.90325999259949,12.700878858566284,19.87951820493221,0.0036962624,103.21631465483533,136.6220315213025,0.5204720497131348,440.58358630255685,0.0005,1.5081958770751953,837,8.47222638130188,15490.310735464096
9.359378e-10,485.3092454817913,39.90423583984375,109120000,2.71589732170105,66.26240289429634,1.3068456649780273,305.01493114717624,40.5907723903656,-50.00038378500901,0.1056511402130127,201.3560700174037,0.56730694,12.823049306869507,953,340,0.0036803603,0.5672732,89.62783652205056,41.944443702697754,12.244483470916748,-7.6818455493737465,0.0020035342,100.89607047705604,135.37595205029493,0.5582919120788574,489.94029266782724,0.0005,1.3070011138916016,838,8.406110525131226,15532.259065389633
5.99397e-11,506.3802149822783,39.927143573760986,109440000,2.765958070755005,72.40188309322915,1.4948954582214355,311.29140404269106,40.54953145980835,-33.628741797625636,0.0838005542755127,201.76861816426583,0.56660044,12.55507516860962,935,341,0.0032834243,0.5665878,89.67786499955368,42.07566523551941,12.492391109466553,-0.5483912168178369,0.000579517,99.88684144545527,136.47032969145891,0.5198416709899902,451.8294793557894,0.0005,1.4950127601623535,838,8.313468933105469,15574.33972811699
6.291362e-10,513.8397591411048,41.1532199382782,109760000,2.720127582550049,64.33671691808554,1.5098395347595215,311.7350448299511,41.7987642288208,-46.117614886583944,0.08205652236938477,209.31887486221302,0.56583893,12.599255084991455,947,342,0.001154227,0.5656694,92.40371846573579,43.353010416030884,13.402228832244873,28.799648925629818,-0.001992166,97.16387816476241,138.6871496915467,0.5441327095031738,436.9997111166123,0.0005,1.5099716186523438,832,8.570531845092773,15617.696901321411
-2.4110152e-09,504.1369515526954,41.555036306381226,110080000,2.674731969833374,80.44622707646305,1.478454351425171,326.25241474081815,42.245702505111694,3.602115064148144,0.1081235408782959,180.2139738429316,0.5652826,13.018706321716309,931,343,0.0045312783,0.565158,79.52178907071426,43.75557827949524,13.071005582809448,15.283434476061503,0.015294083,97.22795088056189,138.87843028535806,0.5590198040008545,440.79419570242896,0.0005,1.4785900115966797,834,8.854990482330322,15661.45662689209
8.5185253e-10,501.2549034312443,40.469040632247925,110400000,2.6177361011505127,55.24316879276679,1.4810614585876465,318.14222209181014,41.09623312950134,-37.60542875671154,0.08680915832519531,204.11211134569365,0.56513745,12.587910175323486,964,344,0.0013450834,0.56520635,90.55927906512491,42.62199831008911,12.516999959945679,60.5853702278094,-0.0015440356,96.18496146917302,141.24352857120192,0.5210657119750977,419.90571894677123,0.0005,1.4811985492706299,830,8.890231609344482,15704.083629608154
-1.0310744e-09,500.4633473263071,41.11762237548828,110720000,2.6784088611602783,63.829220029449324,1.4746148586273193,317.42684979966424,41.8324511051178,-24.23316801225918,0.10801506042480469,195.71843616221582,0.5651178,13.1503324508667,960,345,0.0029575727,0.5651526,87.28654130871988,43.35616421699524,12.611486196517944,51.89271581212339,0.001787831,99.33980633614782,140.33879499262346,0.5797085762023926,428.0515203141028,0.0005,1.4747648239135742,840,8.785764932632446,15747.445281028748
-2.8605462e-10,548.6170804595354,41.608519077301025,111040000,2.739745616912842,72.06888729766891,1.2291662693023682,315.0545252073075,42.31088399887085,-47.86889753690488,0.17595243453979492,206.551613703876,0.56503403,13.629898309707642,940,346,0.0013527699,0.56493956,91.65793885598455,43.57132077217102,12.581651210784912,6.864285597918922,-0.0017516551,95.44596482816993,139.92616034539117,0.5053925514221191,429.39100621478826,0.0005,1.2293477058410645,833,8.935170650482178,15791.021620988846
-4.1694898e-10,508.7816586873249,41.8042471408844,111360000,3.0267841815948486,55.615116317478915,1.5746450424194336,308.3988219214641,42.482309341430664,-36.090761511605315,0.10086941719055176,216.77039814707047,0.5646171,13.67377233505249,994,347,0.0025093048,0.5645858,95.7746166718653,44.162278175354004,12.704410314559937,62.45668436500399,-0.0014049482,91.8427037659908,140.6965105443273,0.5555031299591064,434.02404915520503,0.0005,1.5747766494750977,833,8.42225694656372,15835.192098617554
-1.002584e-09,496.8832406351251,42.97441029548645,111680000,3.0370185375213623,66.79327977411815,1.6123270988464355,318.33057990966523,43.67040157318115,-34.37570739312938,0.1024637222290039,200.17010134646432,0.5640262,13.801602602005005,917,348,0.0024123685,0.5640667,88.94651556541429,45.331289291381836,13.395280838012695,67.45875347845832,-0.0022171426,96.38178571482307,138.55135870535887,0.5717952251434326,413.1574427766948,0.0005,1.6124720573425293,834,8.687882423400879,15880.527201652527
2.2922395e-09,495.9365014268024,43.057334899902344,112000000,2.832435131072998,75.06146201724096,1.4389920234680176,312.91260747084146,43.736565828323364,8.238273606651164,0.11387157440185547,198.3293806835131,0.56368756,13.154256820678711,933,349,0.0015736471,0.56355685,87.79532219775298,45.218024015426636,13.953234195709229,39.28762076897274,-0.0017861924,97.74697925427428,137.01003945394717,0.5411777496337891,426.66516444635397,0.0005,1.439312219619751,843,9.098753690719604,15925.751138687134
1.0097568e-09,504.34199064094315,43.01667356491089,112320000,2.9839842319488525,72.86433318494048,1.5318305492401123,305.3589113502151,43.70459342002869,-56.54235095986874,0.0872812271118164,207.33519822806412,0.56349504,13.112103700637817,927,350,0.002087337,0.56337506,92.22975434545364,45.26577711105347,13.715490102767944,-8.208657982760187,-0.0012470967,99.7748648315457,134.977232256269,0.5799717903137207,391.11189065395973,0.0005,1.5319688320159912,834,9.085982322692871,15971.02019071579
-7.1177986e-10,489.96114761786106,42.724902629852295,112640000,2.595381736755371,68.41314198880278,1.4451048374176025,314.5989404140707,43.48606514930725,-2.657507364599699,0.09741449356079102,212.5131942882453,0.5630344,13.294615507125854,918,351,0.0016680036,0.5631215,93.69535163543517,44.961103200912476,13.613407850265503,27.65222241474639,-0.0017144151,91.48093333957303,137.61238907160356,0.641348123550415,425.5033293794272,0.0005,1.4452824592590332,832,9.200651407241821,16015.985385894775
1.3767829e-09,506.19427450247395,41.41210603713989,112960000,2.860410213470459,89.02378399430656,1.449629545211792,305.84658553396355,42.14280915260315,-32.663979461479684,0.1190338134765625,186.03311290686295,0.5623009,12.26811957359314,922,352,0.0019351358,0.56237996,82.53069207299573,43.6280243396759,13.234520196914673,14.150298220727482,-0.0018953064,95.7761679947274,132.31385965658077,0.5926463603973389,376.75550814671124,0.0005,1.4497709274291992,829,9.149287462234497,16059.620491981506
1.6197683e-09,531.0081114824367,40.60495901107788,113280000,2.6873576641082764,80.07631386000882,1.50673246383667,305.1027634700102,41.33014154434204,-28.15878047457091,0.11362719535827637,206.4025882400534,0.56118375,13.003393411636353,919,353,0.0018984496,0.5611969,91.54830009190499,42.87451219558716,12.124110221862793,-63.4389080904587,-0.0017278736,95.92037216119336,134.084293367415,0.5906002521514893,389.8307618562382,0.0005,1.5068433284759521,834,8.97476077079773,16102.49994802475
1.2975755e-09,517.7442783725659,38.819976806640625,113600000,2.6816697120666504,72.99824136957197,1.530480146408081,323.7583359745444,39.52817940711975,-41.64423863741385,0.10976076126098633,190.6990178087421,0.55973804,12.133094310760498,917,354,0.0021677278,0.55975544,84.64484801462301,41.08580160140991,11.278881549835205,78.16283427836402,-0.0015900997,96.52606396365047,139.60807264242445,0.5787584781646729,424.056910655912,0.0005,1.5306122303009033,833,8.850682973861694,16143.58914232254
4.091766e-10,528.2487679320412,39.24657917022705,113920000,2.9930219650268555,83.13443773492614,1.5326297283172607,306.2311460992291,39.87534189224243,-32.695404747899886,0.09526729583740234,187.14265258664742,0.5586856,12.105310678482056,938,355,0.0019194906,0.5586432,83.21970853609297,41.44850206375122,11.266775369644165,59.54594423239314,-0.0019904524,101.92118144686702,133.47277775871038,0.5107879638671875,445.1449205958831,0.0005,1.5327785015106201,843,8.88544511795044,16185.04241681099
-5.5595206e-10,499.6905781093825,39.444896936416626,114240000,2.8429083824157715,72.25004594799567,1.469491720199585,316.378246831693,40.16538715362549,-57.49462941302173,0.10478377342224121,207.3431635438672,0.55800635,11.9594566822052,928,356,0.0013964508,0.55804205,91.93581823049179,41.681018114089966,11.46596097946167,54.82215765728687,-0.001739807,100.88984710971337,138.87780427087463,0.5919568538665771,445.2780636306402,0.0005,1.4696261882781982,842,9.280569076538086,16226.727838993073
-3.2603746e-09,487.50688762085144,38.75966501235962,114560000,2.778611421585083,81.59720079426063,1.4792308807373047,318.45816541388376,39.41890287399292,-60.25818247855827,0.12156343460083008,175.90974004710307,0.55740756,11.612134218215942,956,357,0.0015802784,0.5574106,78.41422268692273,40.9279203414917,11.119271516799927,20.378284842052523,-0.0016890307,101.25087014690521,138.38339514445641,0.514362096786499,446.74586027319555,0.0005,1.4793734550476074,840,9.277178764343262,16267.661202669144
-1.4161464e-09,495.6165049359225,38.92310643196106,114880000,2.618842601776123,82.42602786185057,1.4797332286834717,307.73987822599736,39.52909255027771,-51.26996735350573,0.09422421455383301,195.67897827076845,0.5568688,11.45017123222351,930,358,0.002459767,0.556897,87.52280063561918,41.04355454444885,11.71707820892334,21.33976173649394,-0.0020531772,103.0656516845193,135.75835001798092,0.4919862747192383,420.0217463316885,0.0005,1.4798758029937744,846,9.26750922203064,16308.70904135704
2.532746e-09,478.47529142775517,38.86632513999939,115200000,2.7899281978607178,68.10914190119085,1.490173101425171,312.8079787968746,39.55946373939514,-46.067423509480186,0.10494637489318848,212.22055334371066,0.556865,12.097416400909424,939,359,0.0015245627,0.55684173,94.62226413812611,41.09404921531677,11.501208066940308,59.104223867212234,-0.0013681856,99.43833285652005,139.3953238104094,0.5626249313354492,451.4197964306868,0.0005,1.4903180599212646,840,8.657963752746582,16349.807844161987
9.684531e-10,500.11944578180686,38.838847398757935,115520000,3.1752142906188965,75.65980406634162,1.5976076126098633,314.5468551576771,39.50548005104065,-41.232200007239754,0.0968484878540039,197.10584877420118,0.5569384,11.824026823043823,942,360,0.0019660245,0.5570641,87.73305889553413,41.131184816360474,11.340869665145874,34.86669169441005,-0.0016003654,103.73658648299063,138.43579821096415,0.5476140975952148,422.8303973165074,0.0005,1.5977637767791748,840,8.549586534500122,16390.943557024002
1.5812498e-09,485.51126036492076,39.155189990997314,115840000,2.832418441772461,84.1289622421121,1.6051349639892578,295.26211232619676,39.83108186721802,-52.47029409953617,0.10606503486633301,197.46768209728015,0.55666906,12.23462700843811,923,361,0.0016143026,0.5564651,88.97842275131951,41.47954607009888,11.352245807647705,-11.441258542308201,-0.0016467569,102.55813798170102,132.0485954826294,0.5469844341278076,397.7986111391036,0.0005,1.6052560806274414,842,8.97213077545166,16432.440796136856
1.1506622e-09,523.2099244520736,39.562615156173706,116160000,2.830205202102661,65.85244401022648,1.5557503700256348,333.4280261711061,40.222784996032715,-28.737489774853007,0.09259772300720215,189.44997372457138,0.55618036,11.651965856552124,923,362,0.0015662678,0.5562621,83.71258705557972,41.82442879676819,11.837526321411133,80.96922159393614,-0.001964307,101.19100209416553,144.1009714126342,0.546698808670044,438.5463541903881,0.0005,1.5558750629425049,841,9.40196943283081,16474.268871307373
2.3953255e-09,496.7161251682009,38.95662331581116,116480000,2.642972707748413,71.36317375148013,1.4779047966003418,318.1342279548132,39.60907483100891,-38.777101646794144,0.10473871231079102,196.20711094352856,0.5556978,11.52357530593872,915,363,0.0020471956,0.55570775,87.39149004773084,41.114309310913086,11.659799814224243,64.20961360640123,-0.0017117999,100.76419834084957,137.90513149536886,0.5241591930389404,396.67933296246963,0.0005,1.4780399799346924,845,9.309003591537476,16515.387174606323
-1.4082608e-09,494.6484198675593,38.05461812019348,116800000,2.635795831680298,92.77411770954072,1.4236629009246826,298.7128486040927,38.75502967834473,-56.96179081348178,0.1259021759033203,189.81501427824003,0.5553384,11.249444484710693,943,364,0.0018346028,0.5553611,84.71045761971818,40.2078058719635,11.362479209899902,2.0876159833140506,-0.001343544,103.41799126551561,131.8469041556311,0.5514616966247559,434.0004011995481,0.0005,1.4238028526306152,840,9.006724119186401,16555.599451303482
-1.3270914e-10,483.5891778806073,38.991018533706665,117120000,2.7869722843170166,72.9789964889658,1.471787452697754,316.23805949141797,39.67304849624634,0.8455106697780828,0.10578560829162598,189.9341065187976,0.5551,11.349448919296265,958,365,0.0064702285,0.555094,84.5445707372823,41.17185091972351,11.780128002166748,43.25653979301035,0.024604572,102.46314899375825,138.52547196644065,0.5520708560943604,448.3417434266959,0.0005,1.4719057083129883,840,9.27928614616394,16596.776350975037
-5.922181e-10,513.3780120268877,38.46432447433472,117440000,2.6978116035461426,68.9210034469492,1.4681799411773682,324.62830487176126,39.16855430603027,-78.25599702439492,0.09754443168640137,191.78873575641947,0.5545573,11.48906421661377,940,366,0.008089706,0.55457,85.94485282102673,40.666645765304565,11.560975551605225,29.44530053511465,0.02120421,99.80826762377325,141.51041824108108,0.580810546875,431.03894667423987,0.0005,1.4683237075805664,846,8.849881410598755,16637.446281909943
-4.6090953e-10,506.67131346667935,38.737815856933594,117760000,2.778235673904419,86.0551212856851,1.3360869884490967,314.26625789438714,39.30937385559082,-52.08821140219425,0.08662986755371094,179.53744116452938,0.55391854,11.967490434646606,933,367,0.0054354584,0.55413187,80.62498303886537,40.6734139919281,11.084253787994385,10.49402872072194,0.008133267,101.06105581424434,135.4976409445169,0.4663362503051758,425.8171095795739,0.0005,1.3362269401550293,846,8.910461902618408,16678.124069213867
3.7426404e-10,503.53529922853403,38.30395150184631,118080000,2.8321025371551514,96.60042962170888,1.568394422531128,303.40911281816284,38.989810943603516,-43.456095458593595,0.09739255905151367,164.8833513828758,0.5533674,12.107377767562866,938,368,0.002648143,0.5534517,75.03592495102691,40.58869290351868,10.912226438522339,-11.057036924642443,0.0014219952,98.86111524910575,129.9229939718805,0.565767765045166,432.0686076207481,0.0005,1.5685360431671143,851,8.517454147338867,16718.71764779091
1.0809289e-09,508.9621518391396,38.47816252708435,118400000,2.9331436157226562,87.78415567093826,1.7079930305480957,319.3032479325241,39.19148087501526,-62.40880574845635,0.1100776195526123,176.23604435483068,0.5528785,11.518748998641968,932,369,0.0046051135,0.55283093,78.17938957930163,40.93257141113281,11.348450660705566,19.04321037956066,0.004711004,103.676266255509,136.72133424321922,0.5819134712219238,440.853460409859,0.0005,1.7081046104431152,846,8.873897075653076,16759.654759407043
1.3062712e-09,509.97199177639243,38.40561366081238,118720000,2.758308172225952,78.48873236487702,1.4954581260681152,322.03826006116424,39.039292335510254,-72.28457773466653,0.10217022895812988,191.72864743462978,0.5521895,11.460775375366211,946,370,0.0037696376,0.55222625,85.55621210162064,40.56260895729065,11.44383955001831,-51.00707841881085,0.010014845,104.63213929166905,140.41239547114398,0.5084905624389648,416.4494335940519,0.0005,1.4955987930297852,843,9.006561756134033,16800.222133874893
6.642913e-10,517.0081716624072,38.64871430397034,119040000,2.701106309890747,77.19634774466768,1.501389980316162,320.20455281870983,39.31438088417053,-53.732145728051705,0.1074988842010498,177.28713432661732,0.5516723,11.285625457763672,925,371,0.0072134575,0.5518576,79.6071363895646,40.86438965797424,11.635842084884644,89.90790017568548,0.015785504,103.36945774271189,137.12876984198235,0.5389225482940674,452.60539038860725,0.0005,1.5015485286712646,841,9.27877140045166,16841.090564012527
-7.3418377e-10,499.28951094422007,38.925163984298706,119360000,2.599454641342163,80.18329784333106,1.4537031650543213,310.29240790458164,39.59477210044861,-30.169813020865668,0.11501264572143555,187.62330952853287,0.55129683,11.075989007949829,928,372,0.009838185,0.5513531,83.58329428235152,41.08978271484375,11.883087396621704,55.4583862907776,0.041001994,103.80470597218535,134.0251737176643,0.531477689743042,451.07436242649953,0.0005,1.453826904296875,842,9.374435901641846,16882.184181690216
6.093841e-11,508.33550447733944,38.09342646598816,119680000,2.7755286693573,72.51269951428479,1.5213663578033447,333.6213301424683,38.821831703186035,-58.62482977448863,0.12151932716369629,183.06304460810154,0.55082893,11.623919248580933,943,373,0.0072844625,0.55077016,81.34277745849603,40.375635385513306,11.178707361221313,63.04695080430347,0.014985846,104.983316967276,143.07392053372212,0.5835788249969482,493.0281900916683,0.0005,1.5215177536010742,845,8.629610776901245,16922.563408374786
-9.0941105e-10,518.0246445736608,37.66189241409302,120000000,2.740225315093994,71.689802170858,1.7059216499328613,326.4171069823419,38.358946323394775,-51.68112005501733,0.13546085357666016,179.46183113245604,0.55037284,11.83609938621521,962,374,0.0052580987,0.5505358,79.9074112616597,40.10787343978882,10.80778980255127,58.05361722738547,0.010457312,104.97759991605203,140.54907735673888,0.5158636569976807,439.53623028222114,0.0005,1.706892490386963,848,8.371103763580322,16962.67554450035
4.4701198e-10,506.17216506352685,38.88734769821167,120320000,2.960697889328003,88.88201171617581,1.6821177005767822,308.64919973551287,39.585851192474365,-60.99269064326535,0.07319378852844238,183.18430014564055,0.5499118,12.278581857681274,933,375,0.0068054646,0.54999024,82.28873737877379,41.32706809043884,11.343243837356567,-73.54561124014312,0.011767024,108.2369382748184,134.0519358117147,0.6016435623168945,435.2337694585346,0.0005,1.6822662353515625,835,8.548150539398193,17004.006995916367
7.050942e-10,533.385732496779,38.720592737197876,120640000,2.7634198665618896,65.96054327968761,1.6420955657958984,314.9596397263457,39.398313999176025,-65.3881990338447,0.10169768333435059,193.42479515813767,0.5494217,11.363713026046753,945,376,0.003599347,0.54929805,86.99890441324746,41.088181495666504,11.674592018127441,-34.970476020018516,0.00079344853,110.04821799306089,138.8371570703142,0.553565502166748,464.3198784271388,0.0005,1.6422462463378906,842,9.047500371932983,17045.09964799881
-2.3740696e-10,518.4899805467991,37.95587420463562,120960000,2.7747550010681152,76.88267334161036,1.5126993656158447,322.077232475556,38.61029052734375,-59.42087324250487,0.10942435264587402,190.69974306975038,0.54901886,11.348868370056152,945,377,0.0023673351,0.5488873,84.72721907328452,40.16049242019653,11.026418685913086,-75.25664817469088,-0.00017961419,111.72401282400078,138.9823323874786,0.5244100093841553,448.18006830705474,0.0005,1.5128157138824463,842,8.895962238311768,17085.267513990402
-1.1817333e-10,497.1559402703277,36.82727575302124,121280000,2.581125259399414,77.73425472793464,1.493316888809204,324.34376424458566,37.44608688354492,-56.717982462847665,0.09582209587097168,189.14663006882122,0.54869205,11.321120023727417,944,378,0.0021770939,0.54864824,83.502316470032,38.977699756622314,10.52006459236145,42.34239440042165,0.00033604316,113.55316118117872,140.00632945063805,0.49846553802490234,476.5419807270892,0.0005,1.4934616088867188,841,8.653322696685791,17124.248441696167
-2.0918898e-09,526.9295349086013,37.56400775909424,121600000,2.5496532917022705,96.7978677316375,1.4461636543273926,298.80900576279356,38.152281284332275,-45.33331211256871,0.09821295738220215,186.76676794062126,0.5480725,11.047553062438965,930,379,0.001207248,0.5480862,82.7245201563593,39.62298369407654,11.239766359329224,-15.750576808499869,-0.0011786812,109.37295491544329,130.21898779140818,0.47136688232421875,437.7748854549394,0.0005,1.4463005065917969,837,9.013898372650146,17163.8746945858
-6.405e-10,525.8428948400325,38.10214924812317,121920000,2.563645362854004,72.26422780393102,1.453458309173584,318.73254833567756,38.84869861602783,-58.265488758612214,0.11389613151550293,195.59818825442142,0.5476125,11.770474910736084,940,380,0.0026082147,0.54766273,87.32582285291511,40.34561514854431,11.34084677696228,-26.698120479963887,-0.0014379276,110.32117838176701,140.54067307035737,0.6106040477752686,474.8882230851881,0.0005,1.4536323547363281,838,8.804354906082153,17204.225173473358
4.63705e-10,536.7794243360655,36.18743062019348,122240000,2.5977110862731934,71.32291532162257,1.4622795581817627,327.2462135351786,36.89387893676758,-77.76127233804104,0.0998225212097168,182.8571278688117,0.5473404,11.02726697921753,997,381,0.001871693,0.54729885,79.8340503559871,38.38156032562256,10.52057433128357,62.49337790766135,-0.0016372196,109.1561899153076,142.5705487159862,0.5837721824645996,446.37875027894916,0.0005,1.4624357223510742,832,8.308651685714722,17242.624113082886
-1.926886e-09,503.9475169363627,36.4782440662384,122560000,2.719957113265991,71.25011977048675,1.4956064224243164,311.3773698491157,37.22499895095825,-69.67237301765556,0.12214112281799316,196.88164432901647,0.54701114,11.025691270828247,963,382,0.0017916635,0.54703206,88.13767541555808,38.763941287994385,10.585154294967651,54.952733817784924,-0.001090519,109.53899642497876,137.48457673477606,0.5989296436309814,459.51745333856167,0.0005,1.4957497119903564,839,8.404934644699097,17281.392480373383
1.9935367e-09,517.8410617031165,37.00634431838989,122880000,2.744619369506836,68.27716250181602,1.5070722103118896,320.0425977172765,37.68044924736023,-72.77746890757292,0.11034345626831055,199.14512726286662,0.5468639,11.274078130722046,951,383,0.0018242018,0.5468623,88.58397943927582,39.229482650756836,10.812654256820679,13.704147896060785,-0.0014698771,106.11070139501204,141.32262231654482,0.544647216796875,446.2313733350682,0.0005,1.507258653640747,830,8.378360748291016,17320.62747812271
1.5954351e-09,535.6797891635531,37.52932047843933,123200000,2.971712589263916,73.29588989263674,1.570852279663086,320.17220985142495,38.21377944946289,-63.637227328951674,0.10974550247192383,188.00580960329188,0.54634714,11.350212335586548,970,384,0.001792085,0.54647744,83.06973245931623,39.82636761665344,11.114187240600586,70.19790451642373,-0.0021303906,110.17253318843727,139.57211548054494,0.5524513721466064,464.350419982992,0.0005,1.5709846019744873,838,8.393998861312866,17360.459192991257
-2.9114947e-10,498.3595755970214,38.08447456359863,123520000,2.5946290493011475,90.58211437673258,1.5598385334014893,303.93635291784585,38.683614015579224,-67.47543415699315,0.08947062492370605,190.289498513171,0.5457728,11.244867086410522,916,385,0.0014003541,0.5457267,84.70851077491857,40.28570222854614,11.592726230621338,-49.822073346772875,-0.0017175074,106.08188661682512,130.84545977225946,0.4914548397064209,452.34533618214937,0.0005,1.5599782466888428,839,8.875712394714355,17400.749393463135
1.38618e-12,527.5595153233415,38.13267660140991,123840000,2.4674015045166016,74.84049568866011,1.4423365592956543,316.47273394305387,38.803114891052246,-51.76848172750282,0.09922456741333008,199.52709003632418,0.5451505,11.373801231384277,932,386,0.0016048399,0.5451962,88.73322244000846,40.27672481536865,11.585201740264893,-11.328242976503674,-0.0010375436,104.71662802330209,138.530399059168,0.5487678050994873,456.68569778047083,0.0005,1.4424779415130615,831,8.976552486419678,17441.041779518127
-6.736246e-10,529.5128047274238,38.31682109832764,124160000,2.6406233310699463,98.28707314241129,1.4376378059387207,321.0274153106766,39.04999351501465,-35.08899919102142,0.09731888771057129,184.91958644604,0.5446714,10.876278162002563,923,387,0.0021485141,0.54460776,83.11806076365902,40.53486394882202,11.685901880264282,-85.67769727543187,-0.0016404032,106.58548526486035,138.39476783414284,0.6140561103820801,445.94004107646225,0.0005,1.4377849102020264,838,9.397310256958008,17481.58105945587
-3.8219755e-10,520.2579745454511,36.80456495285034,124480000,2.6901559829711914,72.3453126257889,1.4050402641296387,323.4961205191174,37.466310262680054,-60.062139887023875,0.10849523544311523,188.52251734246923,0.54425585,11.307535171508789,920,388,0.0011219231,0.5442882,84.242290149792,38.899853229522705,10.70571255683899,17.852400572690726,-0.0017005632,104.03739614916701,140.78514580208696,0.5340311527252197,442.00458666402625,0.0005,1.405188798904419,835,8.401909589767456,17520.48422241211
1.3207112e-09,517.885422059849,38.144551277160645,124800000,3.073566436767578,70.71654296396672,1.4063119888305664,319.18513885766055,38.85002160072327,-45.273022198076916,0.1093297004699707,199.3080445684107,0.5439517,11.485884428024292,926,389,0.0024963655,0.5438955,88.73622639795428,40.286118507385254,11.308792114257812,26.279645761246353,-0.0013468834,104.69058981662145,138.52267696036355,0.5740416049957275,454.3998348005658,0.0005,1.4064414501190186,834,8.407675743103027,17560.77569127083
1.946743e-09,508.38260853228616,36.929089069366455,125120000,2.728217363357544,84.40819823824279,1.5542724132537842,321.45738516518975,37.60242176055908,-43.09444523661712,0.10196757316589355,188.56157595214847,0.5436923,11.729437112808228,943,390,0.0014548472,0.543683,82.56303922382025,39.18690729141235,10.305094242095947,-39.337432175061444,-0.0011687019,105.52465127601256,138.20948925705517,0.5500807762145996,460.4833044297862,0.0005,1.5543920993804932,832,8.384800434112549,17599.967992305756
1.5245044e-09,504.9421568011441,37.152257204055786,125440000,2.7237637042999268,85.0888378233939,1.5978269577026367,321.93536061215104,37.808600425720215,-40.60854494176541,0.10089278221130371,180.15744715443998,0.5432447,11.532712936401367,947,391,0.003180874,0.5431346,78.61543310491913,39.45066022872925,10.665942668914795,25.5449760491879,0.008410516,104.66083891894174,137.2166296798184,0.5361559391021729,461.6259448025857,0.0005,1.597966194152832,835,8.51094651222229,17639.422515630722
-1.5298735e-09,528.9974699291607,38.01730918884277,125760000,2.8449432849884033,85.1650112794886,1.6261863708496094,320.0577853064131,38.705700159072876,-51.324853819736774,0.09189200401306152,182.528414221448,0.5428783,11.552202463150024,947,392,0.005560065,0.5428378,81.88961563047987,40.37844967842102,11.110158681869507,-5.194113084103144,0.013688561,104.99833806860653,139.0635155147168,0.5765447616577148,438.40583530285153,0.0005,1.6263117790222168,837,8.646178007125854,17679.805595874786
1.5129358e-09,511.6877660551997,36.93608617782593,126080000,2.7545697689056396,82.6021839876287,1.5436220169067383,319.43985879992016,37.59478402137756,-34.60078895912712,0.1064155101776123,184.9112441830222,0.54294384,11.776997327804565,940,393,0.0018642502,0.54295397,81.7286881731196,39.18169617652893,10.14820671081543,54.89210654971409,0.0005492288,107.25070498333771,137.59304363008988,0.5329699516296387,439.91091158698157,0.0005,1.5437564849853516,835,8.486934185028076,17718.99107980728
2.3947702e-09,508.6596991676351,38.10296869277954,126400000,2.846950054168701,74.92594141849138,1.6021723747253418,328.0487245782268,38.80370259284973,-35.6926608675906,0.10767507553100586,190.62661696284331,0.54270214,11.668352603912354,934,394,0.0036852576,0.54277825,84.73116173399782,40.442044734954834,11.050586700439453,-63.046787680243646,0.009739467,105.23352858963217,142.68280650959207,0.5678508281707764,436.6132125383476,0.0005,1.6022989749908447,834,8.792308330535889,17759.437647104263
4.3773823e-10,516.7791403126545,37.58495497703552,126720000,2.6649701595306396,89.59744216812307,1.606466293334961,319.073738020601,38.24405360221863,-24.913577690644313,0.08760929107666016,182.14962003967366,0.54236627,11.1433687210083,947,395,0.0013027012,0.54231215,80.05486558946475,39.87608003616333,11.047591924667358,61.12938483561931,-0.001280318,108.37632493312076,137.35859759024302,0.5495338439941406,428.6062473122892,0.0005,1.6066102981567383,836,9.028879165649414,17799.31899380684
1.1510015e-10,506.2499658883212,37.621843338012695,127040000,2.656172752380371,81.47707077929523,1.475926399230957,315.628809700468,38.29616689682007,-29.804219910200306,0.11075162887573242,199.37868383732084,0.54210186,11.502559661865234,918,396,0.0016116137,0.5421755,88.49457658308177,39.81491470336914,11.042457818984985,-34.9748573980066,0.0009625136,105.51276878199967,137.21887651617968,0.5451338291168213,451.95391128177266,0.0005,1.4760611057281494,841,8.726764440536499,17839.138856887817
5.5591415e-10,514.2786469301163,37.28488874435425,127360000,2.5866200923919678,83.28768494150565,1.438746452331543,317.25391832120715,37.96016764640808,-11.751093024223426,0.1070413589477539,178.7712422327731,0.5415497,11.51986813545227,942,397,0.002050199,0.5413683,79.07354677449568,39.43883395195007,10.621416330337524,20.086777339222788,0.000515234,104.70905553874408,136.71414532114622,0.5470864772796631,444.5624417595509,0.0005,1.4388854503631592,832,8.837083578109741,17878.582540988922
-1.1316873e-09,507.25527438719763,38.05302810668945,127680000,2.498507261276245,65.18948340108724,1.4330027103424072,316.7718818770102,38.72403001785278,-34.84058671664389,0.12533235549926758,221.61610726747813,0.5410382,11.516573905944824,926,398,0.0018442844,0.54112554,98.22824560244004,40.198981523513794,11.368879556655884,95.76502217766792,-0.00024466863,102.25974494248926,142.51747388201997,0.5073890686035156,442.1703644301368,0.0005,1.4331409931182861,830,8.990596771240234,17918.786545276642
2.296066e-09,504.1488189507474,38.434332609176636,128000000,2.8208587169647217,70.65297728526474,1.45833420753479,324.4138115785059,39.092402935028076,-20.286391851372944,0.12457132339477539,210.69620037341193,0.54075223,11.361995220184326,922,399,0.0019415498,0.5407072,93.66156299592005,40.60105347633362,11.411547183990479,43.3602271139761,-0.0023595178,106.73714216209592,143.39659397771482,0.5143847465515137,436.29608664369243,0.0005,1.4584729671478271,840,9.031535387039185,17959.392500162125
-9.890299e-10,506.15868615210866,37.56333804130554,128320000,3.350339651107788,70.45955883505566,1.4834389686584473,327.70104805868414,38.28843283653259,-46.39300724299424,0.10960149765014648,200.1758716358407,0.54051477,11.126797914505005,955,400,0.0016037307,0.5405183,88.11115552279863,39.802756786346436,10.692788124084473,73.69966807050704,-0.0016931394,110.00010614160573,143.54699110724803,0.5923922061920166,463.9727137781128,0.0005,1.4836132526397705,842,8.700787544250488,17999.200162172318
-3.1867592e-10,517.1047558300033,38.31375598907471,128640000,2.7808914184570312,72.31462468492307,1.438025951385498,307.23158787691796,38.974329233169556,-65.4482526274231,0.11165285110473633,223.34051719824834,0.5400549,11.869959592819214,933,401,0.0013644617,0.5399897,99.15045957527045,40.44112968444824,11.342244148254395,2.800397375722231,-0.0018954773,104.26232872751123,138.63954996981627,0.5282936096191406,433.52684831156415,0.0005,1.4381372928619385,836,8.56243896484375,18039.64928460121
-1.3681876e-09,510.10336057711856,37.38207197189331,128960000,2.887709140777588,74.07306054360399,1.2971489429473877,328.84194694821167,37.98429822921753,-27.135252979045845,0.09302473068237305,188.71567503427653,0.53942776,11.283965110778809,921,402,0.0012120574,0.53941774,83.55950095446512,39.32303595542908,10.672119617462158,21.65437211340062,-0.0016875633,107.77430525305226,140.79006018935135,0.48761701583862305,441.96214065398027,0.0005,1.2972984313964844,838,8.683989763259888,18078.97568011284
-1.4187881e-09,511.0763796253527,37.93414521217346,129280000,2.889963150024414,75.02592714514529,1.3923430442810059,338.17690713910315,38.59225344657898,-50.88709805952761,0.09232902526855469,177.68508928581574,0.5387113,11.777777910232544,933,403,0.001570512,0.53873813,78.74402238316671,40.11876893043518,11.200446367263794,54.4418349516695,-0.0019935516,110.38541603187909,144.1352174875578,0.5431303977966309,432.4888416766213,0.0005,1.392491340637207,835,8.331068515777588,18119.098972797394
-1.6548276e-09,502.50343083840215,37.337377309799194,129600000,2.825057029724121,67.71998576714884,1.5563318729400635,330.4890671847791,38.016337394714355,-60.52231444407346,0.10574507713317871,193.58799313501393,0.5382695,11.910259246826172,963,404,0.0017591796,0.53820324,85.83660285687974,39.60347366333008,10.468530416488647,-12.795580466936347,-0.0019123494,110.36541404436372,145.22106882302592,0.5515048503875732,446.9508881200816,0.0005,1.556659460067749,837,8.297562837600708,18158.707162857056
-7.5577555e-10,502.18127828231906,37.84101152420044,129920000,2.8370792865753174,81.22224050789707,1.5642502307891846,323.05651644752896,38.47256016731262,-38.30532644732265,0.11290717124938965,180.29326972607626,0.5377983,11.53298306465149,929,405,0.0018575914,0.53766924,80.35510521431006,40.07905554771423,11.013909578323364,42.40324347471707,-0.0017834124,106.60309121123653,139.0863314146164,0.4995088577270508,411.4664530266656,0.0005,1.564377784729004,833,8.66217303276062,18198.789843320847
3.6453168e-10,539.0252950667253,37.54522252082825,130240000,2.8251216411590576,88.93373478020024,1.5919859409332275,316.55801520659725,38.227264404296875,-54.56728112919746,0.11752796173095703,178.2823601280012,0.5375547,11.405719995498657,935,406,0.0015050113,0.53747267,79.11006603668798,39.85616993904114,11.03391146659851,20.652721604780083,0.0003686502,106.57964045127405,136.742007395901,0.5389478206634521,458.56638426137584,0.0005,1.5921592712402344,832,8.554646730422974,18238.650101661682
-3.9392162e-10,499.1768276578582,37.70647096633911,130560000,2.7716312408447266,71.92309433994087,1.547795057296753,317.2478045646589,38.36351823806763,-49.86221565481729,0.09818339347839355,204.34386044619808,0.5375366,11.625784635543823,929,407,0.0011987004,0.53751534,90.96818636825643,39.93802547454834,10.815164566040039,46.62595777422188,-0.00084964937,105.88736032749472,139.5690946846759,0.5373177528381348,411.10360113644623,0.0005,1.547908067703247,836,8.743496656417847,18278.59317588806
8.0790485e-10,494.7616336214057,38.70877385139465,130880000,2.9129536151885986,74.26406463146124,1.559237003326416,328.61559802981066,39.398186445236206,-50.63380470926258,0.09783792495727539,202.1251304651701,0.5373748,11.698811531066895,909,408,0.001549179,0.5373526,89.54129767592067,41.00079536437988,11.269394397735596,75.64057945960612,-0.0014974719,107.28523098077564,140.9161518656005,0.5693292617797852,453.8844746803125,0.0005,1.5593597888946533,832,9.003146648406982,18319.59835934639
9.85138e-10,512.031584816832,38.65436840057373,131200000,2.6878554821014404,89.45420011000544,1.5303099155426025,309.5787077841718,39.322654247283936,-69.89623446509253,0.10211873054504395,185.94474652328242,0.5373317,11.843094110488892,917,409,0.0013701722,0.53730744,82.40712017936985,40.88948607444763,11.412925958633423,10.2512035253722,-0.0016293927,109.25516674344577,133.93581949528007,0.5424826145172119,441.99901671848176,0.0005,1.5304455757141113,835,8.989387273788452,18360.492225170135
1.397967e-09,502.1194460548612,38.667431116104126,131520000,2.6795287132263184,88.28836702217743,1.5203485488891602,301.0080859812392,39.32830047607422,-61.96683713462143,0.10636138916015625,196.2975396363243,0.53721154,11.739238262176514,910,410,0.0012529843,0.53718436,87.38538448823545,40.89028549194336,11.379229068756104,35.48864810782954,-0.0018883955,108.42263271248731,133.3588168632707,0.5359857082366943,429.54671032538243,0.0005,1.5204901695251465,836,9.101703405380249,18401.38737654686
2.3879305e-09,499.96790467891503,38.41871404647827,131840000,2.58451509475708,90.95993585307508,1.4781169891357422,318.08685295016164,39.044039726257324,-36.588186042328545,0.08495521545410156,182.2533569484455,0.5371714,11.796841859817505,917,411,0.00664709,0.53720444,80.30254351860626,40.56225776672363,11.33025050163269,-23.853643150007624,0.027591432,108.5810143437428,135.78660444063956,0.5210554599761963,400.67691867278654,0.0005,1.4782330989837646,831,8.932121753692627,18441.954837799072
-1.2872778e-10,518.821593018087,38.941972494125366,132160000,2.9875967502593994,82.46037054494917,1.4463450908660889,321.39898519101274,39.60391283035278,-44.17874372483629,0.10388493537902832,191.9983609647698,0.53701645,11.417039394378662,915,412,0.0046841023,0.53704846,85.26207086789718,41.07771873474121,11.55214548110962,-10.393994256761756,0.011442704,109.4810969502419,138.90309752478646,0.5386226177215576,392.31216935163604,0.0005,1.446458101272583,836,9.238868713378906,18483.037128925323
6.603106e-10,524.3402436265098,37.61794638633728,132480000,2.753124475479126,77.38639085410541,1.498093605041504,310.0565059852375,38.31733512878418,-39.03939871777693,0.09719276428222656,197.8245526230301,0.5365509,11.56610655784607,960,413,0.0029808623,0.53647286,87.4392529105444,39.840721130371094,11.033475875854492,65.70202998456543,0.003055669,110.12294035655854,138.40188831998074,0.5796482563018799,406.30889763372505,0.0005,1.4982333183288574,830,8.544523477554321,18522.881271362305
-9.542365e-10,484.6935298401304,37.87584638595581,132800000,2.868621349334717,74.95103585521251,1.494361162185669,314.19150457600057,38.443487882614136,-6.810859099128785,0.0805506706237793,217.4337676258745,0.53600967,11.439778804779053,916,414,0.0017162388,0.5360579,96.52169139460999,39.98213028907776,11.158237218856812,-12.569168647960744,0.0006418242,113.04177262306304,139.40354941001704,0.4681878089904785,427.1961390874694,0.0005,1.4944758415222168,837,8.599576234817505,18562.868926763535
9.1489377e-10,512.1719650289546,38.0130136013031,133120000,2.6679556369781494,99.41772980459228,1.4655406475067139,316.75764883576335,38.658114433288574,-9.418833102462038,0.09281659126281738,162.62806749373988,0.53549016,11.641087770462036,946,415,0.001524386,0.53550744,72.15760141680403,40.16553282737732,11.09337043762207,-8.049945439690141,-0.00017788327,109.61020998601286,135.24465393047777,0.5287680625915527,399.93436065736535,0.0005,1.4656774997711182,835,8.779136419296265,18603.0385119915
1.696295e-10,512.0041606991529,38.171753883361816,133440000,2.7078697681427,88.80964643722426,1.525099754333496,307.1598330821909,38.86668801307678,-17.186828207119802,0.08388376235961914,197.17371091987965,0.5350944,11.404080390930176,944,416,0.0021852278,0.5351781,87.36605517142304,40.42483639717102,11.123071670532227,69.77687581469107,0.0014930386,115.49365164345146,135.70531116608578,0.5884060859680176,405.24657317373436,0.0005,1.5252342224121094,833,9.16321349143982,18643.46836900711
1.2930989e-09,523.859365928035,38.156580686569214,133760000,2.6995537281036377,97.16031903175148,1.4944829940795898,301.60381906105033,38.80888795852661,-43.388745678614704,0.10081005096435547,182.35031229073667,0.534674,11.389991760253906,927,417,0.0020849765,0.53475636,80.18322772362397,40.328503131866455,11.165562152862549,-4.879958632038173,7.88099e-05,111.60504259607774,131.86451899088345,0.5282542705535889,400.26998775219727,0.0005,1.4946496486663818,828,9.13981556892395,18683.80058979988
1.36132e-09,502.47795376566154,37.758713483810425,134080000,2.597721815109253,79.37299986765014,1.4642751216888428,316.03253775521097,38.382850646972656,-3.1352066869282367,0.09221792221069336,203.58387479651546,0.53416693,11.325315475463867,975,418,0.002373683,0.5341655,89.88229253564607,39.88594937324524,11.314318418502808,48.20429025484817,-0.00062592287,112.3979123507843,142.17165544249738,0.5128610134124756,387.4163142649594,0.0005,1.4643938541412354,828,8.815415382385254,18723.69092822075
1.7765096e-10,508.02541555002756,38.369797468185425,134400000,2.6044602394104004,103.53929632524303,1.5423038005828857,287.5316073427348,39.12789225578308,-39.39201196780569,0.10750699043273926,205.91692477748882,0.5338317,11.94939374923706,989,419,0.0015065281,0.53375804,91.1683186953091,40.701225996017456,11.194001197814941,27.431224388175487,-0.0016108347,113.69940281500533,131.82880059053682,0.6308577060699463,373.1956757823237,0.0005,1.542419672012329,833,8.995063781738281,18764.39560675621
-1.9234787e-09,504.68833414483055,37.931899070739746,134720000,2.5599143505096436,88.34728089208454,1.4764683246612549,296.3528238247742,38.60171842575073,-38.25256183310804,0.10457515716552734,214.4024293983447,0.5334952,11.49235987663269,945,420,0.001500841,0.53354245,94.45801128622412,40.121129512786865,11.40928053855896,7.236462249759105,-0.0018308786,112.71446924940057,134.53318690421008,0.5466201305389404,399.3446581990257,0.0005,1.4766221046447754,826,8.658623456954956,18804.51995754242
-1.158913e-09,519.4453060233525,38.58454656600952,135040000,2.582655906677246,88.41585148053379,1.4238297939300537,319.70055760119396,39.21496629714966,-34.528042190436175,0.09700870513916016,177.34981368948908,0.532977,11.522701501846313,927,421,0.001583918,0.5328878,78.21378966933892,40.678534269332886,11.392646551132202,37.456618652285556,-0.001824477,113.87563905489495,137.2445157588794,0.5147032737731934,425.4973617779949,0.0005,1.4239459037780762,829,9.293400764465332,18845.20375919342
-1.1588538e-09,516.1198242324316,38.141764879226685,135360000,2.645407199859619,101.1397061500113,1.4967522621154785,304.54149082330224,38.7680082321167,-35.76373235865382,0.11433529853820801,170.1204187798789,0.53257185,11.36451768875122,928,422,0.0018969288,0.5326336,75.15699155447908,40.3073570728302,11.325265884399414,44.61054644488129,-0.0015358612,110.74768689180404,130.35200981088997,0.48940610885620117,396.92715824211626,0.0005,1.4968745708465576,826,9.103440046310425,18885.51505446434
-8.1040313e-10,510.0236156412627,37.80764412879944,135680000,2.541611433029175,76.66794373818786,1.44964599609375,310.1750619760874,38.50510597229004,-48.38904293710947,0.11225128173828125,209.24952622988616,0.53223383,11.599350214004517,957,423,0.0016880091,0.53210735,92.40755699649829,39.98266839981079,10.816224813461304,-47.66517796510146,-0.0014524264,113.25273910438717,139.0176518765264,0.5635590553283691,429.7630822626664,0.0005,1.4497768878936768,826,8.94684886932373,18925.501048326492
-4.278311e-12,523.3544656076289,38.03301477432251,136000000,2.5564846992492676,99.68259008228584,1.5083701610565186,295.4789919136909,38.64893627166748,-28.433145351038295,0.07564854621887207,196.2227574420456,0.53200585,11.42385458946228,952,424,0.0023316585,0.53186715,87.00673923676992,40.18605828285217,11.137174129486084,-0.6802716873212626,-0.0020277372,113.15327577042406,131.52669171645138,0.5206270217895508,399.9271951721974,0.0005,1.5085077285766602,822,9.183724403381348,18965.691591262817
-2.992837e-10,491.9971461520664,37.59379172325134,136320000,3.003603458404541,92.95036059114408,1.3003854751586914,308.68986746642213,38.11903238296509,-5.79402953332773,0.08648443222045898,194.84330431593824,0.531573,11.601578950881958,914,425,0.0021354458,0.53155434,85.53673770613942,39.46669292449951,10.538806915283203,-4.601879816198136,-0.0014998174,110.02927260081717,134.0104979918967,0.4207468032836914,447.2727347519958,0.0005,1.3005454540252686,822,8.517449855804443,19005.16263484955
2.0026139e-09,526.1111396141251,37.898085594177246,136640000,2.947934627532959,68.57524470645225,1.6527786254882812,327.2505124787122,38.55847191810608,-10.84574505061997,0.10346245765686035,211.96683668058884,0.53080004,11.492909908294678,929,426,0.0009947204,0.5306949,93.22633959067427,40.241408348083496,11.05555009841919,65.33229191505353,-0.0013472156,107.47943732584383,143.3582109654602,0.5357060432434082,398.7679579126997,0.0005,1.6529343128204346,822,8.62859058380127,19045.408789634705
-1.0892933e-09,517.6125771492584,38.09464168548584,136960000,2.730621099472046,83.03656375180937,1.5201051235198975,328.763452064901,38.73581147193909,-54.49011279790061,0.10351181030273438,180.7312726690744,0.5301234,11.493723630905151,906,427,0.0029047064,0.530174,79.93544230819832,40.29899883270264,11.183744668960571,55.138087188122825,0.0030905828,108.58338912368933,139.00852379230477,0.5128936767578125,446.25062744273475,0.0005,1.5202343463897705,823,9.06232237815857,19085.712117433548
4.3064743e-10,529.6041166598965,37.94683003425598,137280000,2.61871075630188,89.40114919125655,1.5279135704040527,303.01146708806334,38.61911368370056,-26.88386925994166,0.12471461296081543,196.25007337956416,0.5297738,11.391780614852905,945,428,0.0016174074,0.5296018,86.844046333818,40.19398760795593,11.242013454437256,51.650638642941274,-0.0019972897,110.42110966678128,134.71294375459004,0.5255074501037598,402.68391768941075,0.0005,1.5280346870422363,827,9.032997369766235,19125.910450220108
-4.2603365e-11,523.1408734209249,38.14940690994263,137600000,2.6746325492858887,83.25012249175448,1.5204575061798096,320.48446548453177,38.837756633758545,-81.18554887537717,0.10515213012695312,183.58143167169192,0.5292346,11.501721382141113,945,429,0.0018321176,0.529325,80.52377443934874,40.399259090423584,11.363281488418579,66.21453979609258,-0.0017027579,111.80083329402642,139.66789924081363,0.5631728172302246,453.89460087860925,0.0005,1.5205950736999512,829,8.80666708946228,19166.3133289814
4.9456663e-12,511.6437699328458,38.15266013145447,137920000,2.5977203845977783,92.41291097097297,1.4579627513885498,307.86101491476995,38.780620098114014,-26.20866432229565,0.10449886322021484,199.13029372563568,0.52885777,11.830211639404297,921,430,0.0012393836,0.52892697,87.73983444318279,40.26635932922363,11.002729415893555,39.27372700456856,-0.0017260256,109.04230031850851,136.2176386834721,0.503251314163208,455.5902086121263,0.0005,1.4580750465393066,829,9.058650255203247,19206.5842564106
2.3401516e-09,515.5611617024139,39.20196080207825,138240000,2.5739262104034424,86.26232511157069,1.4577300548553467,317.4733826566056,39.85875701904297,-42.30967768461564,0.12649083137512207,200.1217697360142,0.5284387,11.793149709701538,915,431,0.0018597957,0.5283309,88.60075218037736,41.34234619140625,11.887290954589844,-50.029716457503234,-0.0014119556,108.98604763889496,138.8903899169369,0.5068244934082031,429.67923461223455,0.0005,1.4578778743743896,827,9.194774389266968,19247.92988538742
7.79972e-10,525.5422672270349,38.690025806427,138560000,2.575291156768799,107.1107670839341,1.4568064212799072,316.1937991986255,39.30251407623291,-18.487111765232235,0.09528827667236328,158.69433608901724,0.5276034,11.406019687652588,895,432,0.001375206,0.52765965,69.25327382800666,40.78782773017883,11.466692686080933,30.86658613941786,-0.0015016805,107.29871459060402,131.1023603238303,0.49815869331359863,462.47395115984403,0.0005,1.4569404125213623,831,9.52852201461792,19288.723150014877
-3.83515e-10,511.0618610928802,38.3251838684082,138880000,2.515446424484253,91.49694389081105,1.5158278942108154,324.9549113879139,38.95518231391907,-61.212431339966194,0.10074973106384277,178.99510518694848,0.5265462,11.229117393493652,895,433,0.0009965012,0.5265856,78.4042905287331,40.50389647483826,11.777762413024902,22.836126031674485,-0.0014279536,112.32899617408543,136.41424489203095,0.5077946186065674,452.5667343221233,0.0005,1.515941858291626,830,9.166677713394165,19329.2305932045
3.651574e-10,522.9962972513448,37.977317810058594,139200000,2.5720467567443848,86.21011181862761,1.4574666023254395,314.2083426118679,38.61933469772339,-53.108139970947384,0.08951330184936523,183.5253306829508,0.5259719,11.564410209655762,924,434,0.0016872773,0.52596843,80.72476845894359,40.11650037765503,11.153729915618896,-28.361943641557247,-0.0012001322,111.944690312623,135.59518242349438,0.5320839881896973,426.8868109524618,0.0005,1.457578420639038,826,8.924976110458374,19369.350631952286
2.9344128e-11,508.75240442716756,37.24780201911926,139520000,2.6212477684020996,75.76930687848999,1.4422829151153564,323.83755876645955,37.908727169036865,-60.28666516821349,0.11012101173400879,207.97950927045133,0.5258338,11.060167074203491,947,435,0.0014417584,0.5258223,92.07024812569915,39.379096031188965,10.979430198669434,-67.88787116200659,-0.0018903811,116.38154761599938,142.7472144498179,0.5290577411651611,415.1264214799574,0.0005,1.4424431324005127,828,8.801849126815796,19408.734502077103
1.3284283e-09,491.618798025368,37.49670910835266,139840000,2.7210357189178467,81.38993306537434,1.498377799987793,306.07935284035767,38.25529456138611,-40.31285152783595,0.18105077743530273,202.10296038509466,0.525432,11.422677040100098,934,436,0.0020173334,0.5254774,89.71418327556792,39.804790019989014,10.94041657447815,40.834059106774745,-0.0016562162,112.0955416160063,136.35954696139285,0.5485818386077881,443.69740065846247,0.0005,1.4985408782958984,832,8.654808044433594,19448.544619083405
4.710846e-10,519.2773304245983,38.61064553260803,140160000,3.2712349891662598,83.43837853020901,1.480004072189331,325.2283753773588,39.25089240074158,-47.880014090359545,0.11822032928466797,188.6372057407783,0.524857,11.291659116744995,928,437,0.002168804,0.52489704,83.50196940461716,40.75798058509827,11.235114574432373,-41.3085782604237,-0.0012681199,116.0932039122237,140.25954075307627,0.5028464794158936,434.3762928733837,0.0005,1.4801249504089355,834,8.946921586990356,19489.307315826416
2.429235e-09,486.20849023643126,37.46799397468567,140480000,2.8453733921051025,83.47023840340503,1.508298635482788,310.00157113801475,38.15478491783142,-44.94012818443293,0.1022491455078125,194.59772671762508,0.52425826,11.114147663116455,948,438,0.0038156987,0.5241866,85.68961295192831,39.697279930114746,11.229486227035522,22.70351568783491,0.009509153,113.75704277456126,136.57454760692343,0.5631217956542969,462.2232003812197,0.0005,1.5084474086761475,832,8.593448638916016,19529.007947444916
1.3704464e-10,507.2930495748971,38.04817271232605,140800000,2.7334299087524414,99.99632755263148,1.496443271636963,312.04732169213906,38.72484374046326,-59.75053499216565,0.11122345924377441,194.28538903693357,0.5235519,11.379481554031372,987,439,0.0038773878,0.523587,86.70846366047473,40.265798807144165,11.33167576789856,52.597744127865084,0.0068858676,112.0996791081949,137.46600362945273,0.5425295829772949,450.44410518912775,0.0005,1.4965572357177734,841,8.749618291854858,19569.27945303917
-2.3576896e-09,516.9564520204389,37.35021233558655,141120000,2.7154064178466797,102.66256462306406,1.3019018173217773,298.80399054567846,37.894287109375,-22.87310003057628,0.09340620040893555,186.7728302905912,0.5231361,11.53496789932251,950,440,0.0053632306,0.5230193,83.16249015535247,39.236318588256836,10.429172039031982,-81.31605477246583,0.010896386,109.90191739886959,130.53922778562657,0.43215298652648926,374.63551197239764,0.0005,1.3020639419555664,837,8.823209285736084,19608.51909136772
-5.9159866e-10,508.3533464881783,37.795939683914185,141440000,2.730146646499634,94.04827077377618,1.625575065612793,312.5461885532492,38.43819737434387,-45.02741102921898,0.1036524772644043,185.97796367724186,0.52267206,11.771047115325928,930,441,0.0041002436,0.52262306,82.61338888919802,40.09359622001648,10.848259925842285,-26.325967537998842,0.009774229,113.75403990121224,137.09060164243192,0.5139265060424805,430.0806934725193,0.0005,1.6257355213165283,834,8.63424801826477,19648.618142604828
-1.762744e-09,524.0737656964799,37.294625759124756,141760000,2.610802173614502,89.93871981734327,1.5663323402404785,316.8877379060102,37.92054200172424,-29.522071237409623,0.0887916088104248,184.37917330595997,0.52202606,11.529780864715576,995,442,0.004259748,0.5220225,82.71010216413008,39.531222105026245,10.688148021697998,34.46116292948163,0.016465021,114.0509152369659,139.49131335423445,0.5179924964904785,422.94906462007333,0.0005,1.5664937496185303,846,8.708226680755615,19688.155930042267
-1.6977071e-09,503.1629137110343,37.83805727958679,142080000,2.910557985305786,77.08096842749237,1.647080421447754,301.78475324572986,38.533857583999634,-40.907558492414594,0.10866713523864746,228.59909012733607,0.5215344,11.715702533721924,943,443,0.005163613,0.521466,101.99332456768819,40.223931312561035,10.813911199569702,45.89890053226774,0.0077855536,109.55619727233727,138.251190341686,0.5638179779052734,366.2782561954366,0.0005,1.647240400314331,836,8.580117464065552,19728.395477056503
9.862512e-10,513.3809998601811,37.323774337768555,142400000,2.556058883666992,108.08768677677837,1.522646427154541,301.7852159689858,37.98115611076355,-26.66693079824512,0.09190988540649414,163.97649847917793,0.52131426,11.208059787750244,900,444,0.008161773,0.52122235,72.66080554452199,39.54000210762024,11.202889919281006,-29.94066266231911,0.016735286,113.0577013778267,127.87065030592872,0.5470936298370361,438.7463999328329,0.0005,1.5227820873260498,831,8.749078273773193,19767.94073486328
-1.3896244e-10,509.49341479272704,38.03570795059204,142720000,2.7878220081329346,89.02477375039842,1.6086268424987793,309.9168237935122,38.662808418273926,-6.341250396291844,0.09939742088317871,206.65903313638714,0.5212249,11.698276281356812,928,445,0.006233276,0.52106327,92.02762676716183,40.31807804107666,11.060099124908447,37.846538587364186,0.012831975,115.80737303052717,137.53619682703155,0.5065603256225586,366.6526540201008,0.0005,1.6087572574615479,835,8.66985559463501,19808.2628762722
-6.469501e-10,518.7099715885103,36.9366090297699,143040000,2.5340077877044678,104.20097493956125,1.4815781116485596,305.86511687604644,37.5662796497345,-1.5384635646185425,0.09949254989624023,173.6971546743442,0.5209097,11.17145586013794,945,446,0.0033632522,0.5208369,75.97228338001823,39.07487368583679,10.715218544006348,-62.578899224271304,0.008799702,111.1964163078921,132.39127499184315,0.5114779472351074,440.1471477065179,0.0005,1.481691598892212,824,8.868461847305298,19847.34112906456
2.0534752e-10,493.49476333535506,37.95313763618469,143360000,2.6547229290008545,95.86115656443275,1.44346022605896,286.71461661679547,38.57967495918274,-4.585497074922856,0.08029031753540039,203.57357693542647,0.5205347,11.103474855422974,928,447,0.002331281,0.52052397,90.2278040671813,40.05316233634949,11.359362125396729,18.51830182823696,0.0015002115,114.73084623673952,127.83016892641878,0.5235157012939453,448.8383074249236,0.0005,1.4436314105987549,826,9.109902620315552,19887.397577047348
-6.1289696e-10,515.6546792886131,37.207831621170044,143680000,2.6792595386505127,86.01009730458948,1.4768097400665283,323.18629207254156,37.870606899261475,14.064919247218734,0.11021590232849121,190.96766131118846,0.5200488,11.212656736373901,925,448,0.0025115754,0.5200401,83.93621836782599,39.38869667053223,10.815152645111084,69.01726224456768,0.00033549135,111.50648323472917,139.3495425545989,0.5293688774108887,381.3247793199215,0.0005,1.4769246578216553,824,8.839010953903198,19926.791457653046
4.474617e-10,512.735247743231,38.2947359085083,144000000,2.60084867477417,101.5491068316688,1.4164683818817139,306.7767729325064,38.975977420806885,-12.216727501515976,0.12461137771606445,171.39524072922163,0.5196276,11.217092514038086,911,449,0.0018258631,0.51957595,75.56280731621267,40.416799783706665,11.680521726608276,0.37756883896126503,1.1135315e-05,107.06300308659192,130.34811845296582,0.5373144149780273,439.7582557160412,0.0005,1.4166109561920166,826,9.156539916992188,19967.211679935455
-1.5451036e-09,523.4449229756922,37.002670764923096,144320000,2.6530580520629883,82.51628686811836,1.485710620880127,321.2361451331562,37.70195746421814,-34.35894168083279,0.12698960304260254,184.4925011636183,0.5191551,11.25424838066101,925,450,0.001267747,0.5191855,80.95744569236737,39.23653960227966,10.585659742355347,62.40630227886415,-0.0021328337,110.17431005639695,138.29741976112413,0.5512895584106445,458.16754444876415,0.0005,1.485849142074585,823,8.849855422973633,20006.452545404434
-6.1046573e-10,501.6877026510855,37.69701313972473,144640000,2.899688482284546,90.80257350116855,1.536569595336914,295.86355703469525,38.40725922584534,10.863305118008665,0.10655641555786133,212.98787907994839,0.5188553,11.852536916732788,920,451,0.0014701997,0.51883435,94.12279165588576,39.98679494857788,10.939002752304077,27.92989896259009,-0.0023134071,106.04945646612587,131.08249681212337,0.5779850482940674,453.6954178045513,0.0005,1.536759853363037,830,8.319405794143677,20046.443849802017
5.6884425e-10,517.865274164224,37.30128765106201,144960000,2.9112062454223633,90.26025816551702,1.600064754486084,320.8011409486838,37.94457197189331,-52.48359579657769,0.09818720817565918,181.75722125731312,0.51891947,11.760266065597534,943,452,0.0011213038,0.51885194,79.09612981634844,39.58666467666626,10.744912385940552,-27.540729245637582,-0.0014841777,110.53775575290322,138.64533742160617,0.5243401527404785,438.9926588790431,0.0005,1.6002099514007568,822,8.241289615631104,20086.03540635109
-6.877264e-10,531.3483894658374,37.73179626464844,145280000,2.763489246368408,96.07752084677773,1.463085651397705,298.36265787240177,38.38629865646362,-67.4764842907523,0.09347271919250488,191.0908668283152,0.51912916,11.349339008331299,917,453,0.0013773129,0.51903874,84.73324362285787,39.88280701637268,10.841187953948975,41.0310165321451,0.0007711461,110.49641852845565,130.74384277108587,0.5386350154876709,420.65138417835414,0.0005,1.4632148742675781,824,9.102579832077026,20125.927175998688
-2.1584374e-09,529.4573259555647,37.712003231048584,145600000,2.6902620792388916,104.82986530057599,1.5063319206237793,312.7897141933652,38.347198486328125,-24.89374765553901,0.09662556648254395,165.24982533780025,0.5189488,11.252984762191772,918,454,0.0025475067,0.51887167,72.35642828432016,39.89504599571228,11.31828236579895,-44.914625090005096,0.008577719,107.2693336793059,132.3978454204384,0.5182507038116455,468.9001308370498,0.0005,1.5064516067504883,825,8.827073574066162,20165.826045274734
-9.660663e-11,528.9140212855077,36.4866247177124,145920000,2.5873234272003174,79.94587436403256,1.471146821975708,325.7448655661011,37.166152238845825,-35.412366720671216,0.11453938484191895,192.8362098209544,0.51870847,11.19240951538086,936,455,0.005975664,0.5186218,84.35029776191634,38.68044304847717,10.331271648406982,-54.42966519726116,0.020578744,108.93305532947925,141.2600898142005,0.5462503433227539,452.5641140146433,0.0005,1.4712576866149902,829,8.770581245422363,20204.509770154953
-1.0308003e-09,487.0147643781661,37.19428730010986,146240000,2.5644240379333496,90.8680295292033,1.460296392440796,298.62998866238695,37.85342574119568,-72.96065907861798,0.11220073699951172,215.61011845881646,0.5184815,11.777070045471191,948,456,0.004123167,0.51851344,95.02349262061713,39.344170808792114,10.774257183074951,-82.44224059493379,0.011941029,109.59376199379501,134.91110179085382,0.5260968208312988,417.63480874426983,0.0005,1.4604225158691406,822,8.454064846038818,20243.857212543488
-1.4220456e-09,496.5116298416226,36.396257400512695,146560000,2.8740956783294678,93.98340223896199,1.53110933303833,295.50667238458084,37.09976005554199,10.971060839711633,0.09821224212646484,199.69912665313998,0.51789594,11.383333444595337,928,457,0.0037543469,0.51786184,87.68839226794734,38.679720640182495,10.060462474822998,-19.36046147954933,0.0029367825,112.0730097987627,131.35530434894426,0.582256555557251,445.4777286552457,0.0005,1.5312983989715576,825,8.479167938232422,20282.54178595543
3.886431e-11,488.4137727869231,38.243563652038574,146880000,2.867400646209717,96.94603251333655,1.5659925937652588,308.66581314739886,38.910008668899536,-53.09083747265452,0.09457063674926758,205.69527558917073,0.5172879,11.866097927093506,923,458,0.003311925,0.517384,91.17290837824376,40.527955770492554,11.010447978973389,-75.44432949159547,0.0018409159,114.96959083980303,135.9618881459242,0.5469045639038086,378.50968800555466,0.0005,1.5701696872711182,825,8.823634624481201,20323.076092004776
-2.004239e-09,500.0744395802925,37.38214373588562,147200000,2.5245285034179688,89.62964665993933,1.5746793746948242,303.55767378463696,38.05177044868469,-46.61122396215986,0.0950613021850586,206.1404217632307,0.51667506,11.799343347549438,957,459,0.0027190663,0.5167323,91.3940101120279,39.66817879676819,10.617424726486206,49.937460887260876,0.004136377,115.84744571073603,136.39146689862346,0.5538558959960938,373.23801118164386,0.0005,1.5748062133789062,827,8.76604413986206,20362.748699188232
1.7206581e-09,528.950735599778,38.32702159881592,147520000,2.7751286029815674,102.01724236110768,1.4855270385742188,302.96037256269545,38.93460440635681,6.553757199157883,0.0855569839477539,192.9002353381082,0.51613975,11.644236326217651,915,460,0.001982104,0.51615846,85.48311962958981,40.465996742248535,11.389132738113403,-57.84349772265848,0.0012313267,116.025027139099,131.6973626410588,0.49973559379577637,430.8516745864676,0.0005,1.4856550693511963,829,8.813924551010132,20403.219205617905
-1.6915049e-09,523.455371831151,37.32348895072937,147840000,2.641099214553833,94.76157938998699,1.5118439197540283,309.48955819364323,38.00116205215454,-27.677870351618385,0.10745668411254883,194.72042956440478,0.5155602,11.089008092880249,916,461,0.0033859585,0.5154397,85.63044435391042,39.56081008911133,11.03799033164978,5.266092493971386,0.010523191,114.36072868867215,134.52391698762784,0.5510818958282471,414.79425828398735,0.0005,1.511970043182373,826,8.83939790725708,20442.78496670723
8.8397306e-10,492.8637915207809,38.22581505775452,148160000,3.045001268386841,111.56663050651488,1.5224194526672363,290.79503306667897,38.92031908035278,8.359204646082095,0.10657978057861328,185.44646880708694,0.51512814,11.489850759506226,899,462,0.004448194,0.5150943,81.51042305678762,40.48327159881592,11.297214269638062,-49.849129191882426,0.015529996,114.01235599304475,124.36817399950839,0.5654973983764648,428.3233165199127,0.0005,1.5225474834442139,830,8.785150527954102,20483.271470546722
9.27845e-10,516.8214689578598,37.58315682411194,148480000,2.7391960620880127,96.0590602607769,1.2663025856018066,301.46932607038985,38.28974509239197,-13.062814729249556,0.09228205680847168,196.56822736507607,0.51477486,11.48412537574768,914,463,0.0029065101,0.51478094,86.76849608660656,39.58449077606201,10.993463039398193,43.42627632435179,0.003195534,116.22921032634278,131.41921973976332,0.5937049388885498,427.81966009927845,0.0005,1.2664406299591064,826,8.637454748153687,20522.86083650589
-1.0643666e-09,517.0681860551126,37.16599416732788,148800000,2.85657000541687,93.00086437813815,1.6335258483886719,311.6066560165161,37.82890772819519,-37.02849303362692,0.1140751838684082,198.7887916110661,0.51401263,11.311853408813477,921,464,0.003980144,0.5140091,87.68854667193494,39.492761850357056,10.813322305679321,-0.9273258069203946,0.015334895,116.9126455862745,136.27096603095399,0.5291476249694824,449.65627577104055,0.0005,1.6336839199066162,829,8.331057786941528,20562.358478069305
-1.9765012e-09,520.4456160431818,37.78887701034546,149120000,2.7905166149139404,77.27979374589444,1.5219011306762695,317.17755441780474,38.48162841796875,8.142684671301573,0.10285425186157227,222.21710366199835,0.51364005,11.391934633255005,932,465,0.0040083546,0.51355886,98.1477930967831,40.048107862472534,11.039262771606445,-50.78947318599879,0.010749562,110.35889158518158,140.54211423102916,0.5688683986663818,426.5843295659475,0.0005,1.5220515727996826,827,8.767050981521606,20602.413231372833
1.8490598e-11,540.7655534925549,36.96670937538147,149440000,2.543119192123413,104.34740378048582,1.4726479053497314,292.6380460199837,37.64542317390442,-6.9584799606285745,0.09747767448425293,191.86711393759182,0.51333743,11.571348190307617,999,466,0.004619493,0.51334435,83.53600867123986,39.15632104873657,10.50210690498352,41.54378790200888,0.0129844295,113.79014798652071,131.51825920101675,0.5556402206420898,457.36455412314496,0.0005,1.4727847576141357,821,8.739203691482544,20641.575698137283
5.2498395e-10,542.1145291230123,37.14548993110657,149760000,2.555389881134033,92.88975444268198,1.429847240447998,305.26480046783547,37.75288796424866,-56.88981935532308,0.10148262977600098,202.8656694246024,0.5126982,11.139535427093506,919,467,0.0015585392,0.5125908,89.08043023655134,39.22594881057739,11.04815411567688,26.101519940329396,0.00015711598,111.33732840482958,133.2951023177014,0.48629307746887207,448.55523027995815,0.0005,1.4299798011779785,819,8.836621046066284,20680.805926561356
3.5741785e-10,513.1873802272275,37.23288083076477,150080000,2.5365030765533447,98.75371660005271,1.4637532234191895,303.78397954040514,37.896440744400024,-41.90295607929496,0.10094547271728516,199.43064235421048,0.51188946,11.218548774719238,959,468,0.0021474618,0.51189643,87.40244650227542,39.40352249145508,11.019477367401123,34.78466211041213,0.0012229254,113.16942200888779,134.04998470764565,0.5437581539154053,437.33588434849383,0.0005,1.4638807773590088,822,8.826951026916504,20720.214658737183
3.2528166e-10,524.6408941285503,37.56981682777405,150400000,2.755620002746582,93.00659742083946,1.3435757160186768,318.7110795140255,38.27969932556152,-48.558881026818014,0.0917348861694336,196.03995494760665,0.51130044,11.355279207229614,908,469,0.0017579217,0.5113226,86.68693664321351,39.65712547302246,10.851993799209595,-1.3675198510228141,0.00015393617,113.15130874721002,137.25049192913818,0.6001086235046387,420.0313679605781,0.0005,1.3437318801879883,825,8.872042179107666,20759.875822544098
8.3923596e-10,525.5373852254123,37.237951040267944,150720000,2.9361870288848877,93.13258891923678,1.6102209091186523,318.6895442560355,37.894529581069946,-38.12576383833829,0.09778499603271484,191.2835762509201,0.5108148,11.510016202926636,908,470,0.001042966,0.5108209,84.31860128964287,39.533252000808716,10.608420133590698,10.891539598323075,-0.0010387981,113.48949392014539,137.26747217313869,0.5373609066009521,445.04330059694655,0.0005,1.6103887557983398,820,8.494879484176636,20799.413345098495
1.804354e-09,498.9602462437793,38.00782299041748,151040000,2.7138946056365967,85.1757720626455,1.5475616455078125,315.7889486503833,38.58569931983948,-45.005752299742184,0.10260915756225586,216.4029420244137,0.5101936,11.57172679901123,902,471,0.0011256936,0.51020426,95.79954897202046,40.174692153930664,11.210326671600342,-9.199881819458849,0.00017328963,112.40422417921643,138.2883851941157,0.45676755905151367,481.71792373046696,0.0005,1.5476813316345215,820,8.933640956878662,20839.594442605972
-1.062149e-09,509.080153603823,37.910536766052246,151360000,2.624922752380371,109.53039791243556,1.473217248916626,292.6979609705029,38.547186613082886,-48.39694437795312,0.10276937484741211,187.02058584821177,0.5099538,11.364813089370728,901,472,0.0011161125,0.5098562,81.91242952774007,40.066208839416504,11.38339376449585,-56.590894990269256,-0.0008523933,114.44496542902228,125.73643428978038,0.5149405002593994,427.57346768201074,0.0005,1.473381757736206,824,8.96192717552185,20879.66539311409
-1.4104325e-09,504.12295167524746,37.93288540840149,151680000,2.4711685180664062,99.55112114151872,1.3727400302886963,306.09488742374606,38.529502391815186,-55.221880343337624,0.09175348281860352,194.03284981356737,0.510072,11.510896682739258,895,473,0.0012398744,0.50998855,84.83451041002242,39.94441771507263,11.533367395401001,-43.42387406080171,-0.0017323393,115.33298432795634,130.02453844775945,0.4825882911682129,432.03329923205933,0.0005,1.3728599548339844,820,8.807243585586548,20919.615263462067
1.2223265e-09,543.6310575106248,38.6096727848053,152000000,2.5340073108673096,74.56028504966166,1.4116871356964111,338.87956522992744,39.29114007949829,-73.24923929360993,0.09505414962768555,187.3108520133486,0.51017886,11.542488813400269,921,474,0.00121165,0.510107,82.49491977520836,40.7445502281189,11.076563119888306,70.56961567570482,-0.0016264603,117.12284790510495,144.5937092281134,0.566331148147583,446.503482420958,0.0005,1.411813497543335,821,9.734225034713745,20960.363272428513
-2.1512354e-09,521.4194324390838,38.20183277130127,152320000,2.5399556159973145,102.95204805178182,1.4696321487426758,319.5396398261466,38.873034715652466,-36.931633542352195,0.11205148696899414,183.07456523552523,0.5101821,11.279141664505005,916,475,0.0012953391,0.5102088,79.8100899727181,40.38702082633972,11.286786079406738,-35.09194751523273,-0.0016893729,115.12246175192917,135.28552171531598,0.5346264839172363,425.7220714168077,0.0005,1.469770908355713,822,9.441142082214355,21000.75554060936
-2.8664204e-10,515.0361772254589,37.74193239212036,152640000,2.5006918907165527,108.15439465642852,1.4524290561676025,315.29873937279564,38.32461404800415,-66.7763635256991,0.09270071983337402,173.56775124107915,0.51024336,11.332870244979858,908,476,0.0013224678,0.51024336,75.45369704622017,39.817851305007935,11.224708795547485,-70.74926598183401,-0.0017789522,115.73443473178284,133.7071582998863,0.47168636322021484,428.3446297112924,0.0005,1.4525766372680664,823,9.101906538009644,21040.577518701553
-1.1951797e-09,522.7830028847974,37.195496797561646,152960000,2.6036486625671387,93.67057862961332,1.495765209197998,321.79810144722694,37.97717571258545,-89.86515850701616,0.111083984375,190.80566009254758,0.51028526,11.396438360214233,913,477,0.0034907707,0.51032215,83.7000072057908,39.50005316734314,11.269036054611206,-15.515875251584044,0.013057072,116.4877130300941,138.089444071525,0.6443400382995605,444.93920764795917,0.0005,1.495894432067871,824,8.263232946395874,21080.082432746887
7.747902e-10,536.7350617539764,36.87630534172058,153280000,2.7529375553131104,104.40504184167858,1.4963006973266602,301.253183282042,37.51460289955139,-74.39543675945468,0.11080431938171387,195.74697006210752,0.50998056,11.481071949005127,925,478,0.005438929,0.5099067,87.18065699921098,39.04381275177002,10.880753993988037,-117.9005898871015,0.023555847,116.5139838521332,133.11926240142793,0.5087108612060547,443.38084524459583,0.0005,1.4964320659637451,821,8.157669305801392,21119.130262851715
1.7851793e-09,513.3981714608333,37.664477586746216,153600000,2.9104082584381104,105.93389348842497,1.5791316032409668,309.9266895661439,38.29690670967102,-60.61312658768116,0.0760040283203125,185.82210361663914,0.509756,11.6148362159729,898,479,0.006546495,0.50972325,80.83154808895459,39.9219605922699,10.744347333908081,-43.92007534255831,0.032409344,115.99097720926436,131.46584851385947,0.5331482887268066,457.6026980435753,0.0005,1.5793118476867676,820,8.674811840057373,21159.055713891983
-1.3432995e-10,534.8066142925555,38.06017756462097,153920000,2.681640148162842,98.08387592693641,1.505944013595581,335.2936374242768,38.70087671279907,-15.469513529633897,0.09793925285339355,169.09102754306662,0.5094835,11.586023569107056,896,480,0.0065568844,0.50950444,73.05004885481708,40.250755071640015,11.341439008712769,6.394750576892373,0.019450394,111.5432829363284,137.88737013007304,0.5198795795440674,452.45899953857594,0.0005,1.5060808658599854,822,8.817019701004028,21199.31788110733
-3.6748551e-10,530.1542757755341,37.17454791069031,154240000,2.64389967918396,96.13285321068656,1.4180893898010254,315.8268138558732,37.796348333358765,-48.076565932806616,0.08597683906555176,187.07559407049015,0.50891745,10.890328168869019,941,481,0.0057481267,0.50878996,82.00125473352246,39.23923087120056,11.162096500396729,38.96048846216796,0.014697823,114.86317910779226,136.37540910984293,0.5164093971252441,466.7935157698042,0.0005,1.4182538986206055,820,8.8820219039917,21238.560673713684
-1.725299e-09,492.1971799123352,37.38378119468689,154560000,2.584869384765625,91.46450670375035,1.4354193210601807,301.27511070558523,38.10776948928833,-27.26492342399965,0.09775972366333008,215.6544538386255,0.5085232,10.812145709991455,896,482,0.0030453005,0.50829476,95.4296734964887,39.58621168136597,11.360464096069336,-5.1955308593248235,0.002730851,115.72069393355237,132.0217662464808,0.597785472869873,450.05049152190264,0.0005,1.4355990886688232,823,8.96882700920105,21278.15148973465
2.1763306e-10,512.731808531831,37.59030342102051,154880000,2.5498414039611816,98.79903594548732,1.5033347606658936,328.0323303024366,38.29444169998169,-62.511310342418454,0.11321806907653809,181.8158537189094,0.50822777,11.52707290649414,902,483,0.0029287124,0.50824857,80.19119096811858,39.840757846832275,10.790188074111938,-35.525174571536546,0.009591345,116.15658335233442,137.51523920956961,0.5713446140289307,440.6233643734428,0.0005,1.50347900390625,825,8.900078296661377,21317.996860980988
-6.012827e-10,511.39371155318736,37.392802715301514,155200000,2.9782066345214844,97.303151328383,1.5340230464935303,306.7777444837207,38.096593379974365,-60.40373570651059,0.11670947074890137,194.57422031914274,0.508211,11.40661907196045,911,484,0.0041286782,0.5082331,86.21585825571783,39.65570139884949,10.895624160766602,-7.397103816189451,0.0049054716,119.98856357110125,133.01144810880183,0.56807541847229,448.251292173839,0.0005,1.5341551303863525,820,8.383335590362549,21357.65676522255
-1.3759662e-09,511.32050561710076,38.05425763130188,155520000,2.771451711654663,94.75981582620064,1.5465328693389893,327.1238751784697,38.6891508102417,-68.13635830316038,0.1021127700805664,185.77974420967547,0.50834906,11.470770359039307,917,485,0.0011871969,0.5083007,79.77122224333567,40.280784606933594,11.290095806121826,56.84704109899186,-4.16262e-05,118.96284764816465,137.1177485263129,0.5092873573303223,460.28159785632346,0.0005,1.5466809272766113,821,8.872373342514038,21397.940734624863
1.9847182e-10,506.6709130595487,37.93337869644165,155840000,2.583831548690796,87.71776033850132,1.4343395233154297,310.6409615249819,38.60895323753357,-78.35353475641938,0.10930705070495605,193.96352563006656,0.5082043,11.351470470428467,921,486,0.0014256522,0.50823313,88.38694959739279,40.17511487007141,11.066234111785889,-47.83229730966894,0.0009038585,123.60588564915105,136.25649371709528,0.5463535785675049,463.4602447806455,0.0005,1.434494972229004,821,9.252615928649902,21438.12025332451
2.8836054e-09,536.2303967381384,37.86818718910217,156160000,2.97220516204834,96.75119221853492,1.5045244693756104,317.5376109680902,38.47205638885498,-60.54524907487084,0.09464526176452637,193.37391085556894,0.50775313,11.411229372024536,922,487,0.0011316238,0.5076915,81.92627565629452,40.01965832710266,10.974746704101562,-64.85385792412342,-0.0011294264,122.43895870416762,134.3031823868589,0.4902796745300293,462.55186382726356,0.0005,1.5046403408050537,813,8.822290897369385,21478.145738363266
1.545248e-10,505.3964741933536,37.39310026168823,156480000,2.65860915184021,89.87960498387882,1.4775159358978271,313.8332030809723,38.072028160095215,-63.25412265113662,0.10160017013549805,200.6205993114283,0.50754714,11.426947116851807,915,488,0.0016225505,0.5076174,89.04730723791461,39.57294845581055,11.144207239151001,-75.30016296029143,-0.00059672934,120.89987631472155,135.40309409385213,0.554398775100708,458.2816552660417,0.0005,1.4776692390441895,818,8.59899091720581,21517.723270893097
-4.757328e-10,511.4842627289586,36.76202082633972,156800000,2.789397716522217,101.0089012803436,1.411766529083252,320.65171106809584,37.39563846588135,-64.14089729470506,0.09350204467773438,189.31101110802214,0.507306,11.440962076187134,913,489,0.0032920763,0.50741076,82.37892929675408,38.83403134346008,10.461475133895874,-77.84114240025679,0.013473616,118.62219017771756,135.58069174501767,0.516636848449707,443.0998676253169,0.0005,1.4118947982788086,820,8.4850013256073,21556.5609896183
1.874179e-10,555.5474693411364,37.293988943099976,157120000,2.917734384536743,74.49224266936928,1.2989110946655273,323.3616382548274,37.92823672294617,-76.7111284472583,0.10401582717895508,197.44684693007548,0.50677633,11.369393110275269,933,490,0.0034845495,0.5067975,88.53339437423672,39.27512264251709,10.834662914276123,7.172100086814985,0.009234381,120.6188337859868,140.68263448966968,0.5089936256408691,482.62721520258253,0.0005,1.2990434169769287,817,8.353244066238403,21595.84080004692
1.1032286e-09,522.4433465664409,37.319400787353516,157440000,2.765469789505005,89.5139782257907,1.5724596977233887,320.78075770944,37.99823760986328,-68.3363519131303,0.09073114395141602,195.86274191962528,0.5063159,11.439878940582275,934,491,0.0026917257,0.50630915,87.09796337492273,39.59912157058716,10.879014253616333,-78.77689350428098,0.0046310667,124.57616938322317,140.10462696970424,0.5649526119232178,457.5050234659912,0.0005,1.5726263523101807,819,8.47261357307434,21635.445046663284
6.1931643e-10,521.6549331767236,37.92411136627197,157760000,2.677248477935791,91.94817590775361,1.4603040218353271,313.38567407818067,38.55947542190552,-68.88802321143662,0.10408473014831543,196.9559655835003,0.50584286,11.567550659179688,906,492,0.0015479361,0.5057976,86.98226911095597,40.05358147621155,11.065316915512085,-28.612153663427694,0.0010493335,122.11796443903528,134.3179089671867,0.5088224411010742,457.83861045237376,0.0005,1.4604380130767822,818,8.899886846542358,21675.509370565414
-3.9906092e-10,512.3722387025243,37.92182731628418,158080000,2.4554622173309326,75.58286117143915,1.459611415863037,324.3865864869053,38.53837180137634,-64.37889241429319,0.08446812629699707,205.82653829412635,0.5054398,11.639432668685913,920,493,0.0013784182,0.5053694,91.92657260029338,40.045631408691406,11.189830541610718,-40.78320116786308,-0.0011464112,120.68420585048011,141.99306170592712,0.5133094787597656,460.6395183430144,0.0005,1.459747076034546,815,8.92846155166626,21715.559083223343
-2.4194163e-10,528.0326661089435,37.038995027542114,158400000,2.463472366333008,82.1018595704156,1.474954605102539,323.9248810875502,37.701467752456665,-81.61542926243483,0.10821676254272461,195.7299401987273,0.5051066,11.182748079299927,947,494,0.0014009807,0.50519663,85.9818581477393,39.21805500984192,11.33338451385498,54.729709081831295,0.0015870533,119.0579210580486,140.61837343844334,0.5353741645812988,444.63202912511485,0.0005,1.475097417831421,822,8.461363315582275,21754.781155586243
3.8651277e-10,530.8136338452572,37.12049388885498,158720000,2.6689062118530273,78.5425924973169,1.4828681945800781,332.83003247626607,37.813636302948,-94.96127293597405,0.11008620262145996,198.47664330776917,0.5045446,11.43860912322998,927,495,0.0042199343,0.50473964,85.97571944705228,39.32322978973389,10.952938556671143,44.50637442289257,0.017178759,116.23532504456281,142.60927974807126,0.5636956691741943,431.58621101783564,0.0005,1.4830119609832764,818,8.540082931518555,21794.10933828354
-5.870622e-10,512.3203852625655,37.89987111091614,159040000,2.798085927963257,72.1515545060754,1.5530059337615967,332.8545870269495,38.59471940994263,-57.97504296222816,0.10433506965637207,203.03918067346416,0.5040296,11.836267232894897,933,496,0.0018778394,0.50404316,89.5051076689842,40.19207191467285,10.86428189277649,-25.59197170810473,0.0030471713,116.50429429193318,143.6842002430816,0.5667126178741455,429.8295672704654,0.0005,1.5531363487243652,821,8.609454870223999,21834.30630016327
3.1124392e-10,499.2971484108416,38.74405288696289,159360000,2.775672197341919,78.3498665704034,1.632037878036499,337.2671755314542,39.417619943618774,-69.55609290697431,0.10692477226257324,204.06211485849,0.50391,12.053677797317505,900,497,0.0035103145,0.503984,89.56086382437009,41.090795040130615,11.269366025924683,-66.02396428344561,0.0032238734,113.32080989986304,144.4703591488184,0.5436553955078125,424.3351108015224,0.0005,1.6322267055511475,825,8.923092126846313,21875.40036392212
1.2371657e-09,523.9274225880473,37.3485586643219,159680000,2.5529141426086426,83.92407876052673,1.4974584579467773,311.32166098026596,37.99311423301697,-18.055349087948485,0.07361721992492676,206.39852864867734,0.50390476,11.784409999847412,929,498,0.0015548151,0.5039067,90.70535873177853,39.521275997161865,10.413021326065063,53.674975069423645,0.0024187204,112.83854109420162,137.11727689817474,0.5470383167266846,438.35755329635805,0.0005,1.4975762367248535,824,8.963324785232544,21914.925770044327
6.411629e-10,549.3797168504618,38.53772759437561,160000000,3.002434492111206,81.31521862385488,1.4848825931549072,342.7332776723226,39.20951509475708,-46.36382518999638,0.11107969284057617,176.74767319979526,0.5036947,11.23538851737976,926,499,0.0013303335,0.5038051,77.26270393907238,40.72152900695801,11.3079833984375,34.68706624223,0.0016901344,112.15715870553167,143.56496464400323,0.5399172306060791,435.85389009240305,0.0005,1.485015869140625,828,9.13729476928711,21955.65075135231


==> archive/rl/walker/static-context-seed=1.csv <==
Step_1-AverageReturn,Step_0-AverageReturn,Step_0-NumTrajs,Time,ItrTime,Itr,KLCoeffInner,Time-OuterStep,Time-InnerStep,Step_0-PolicyExecTime,Step_1-PolicyExecTime,Step_1-EnvExecTime,Step_0-AveragePolicyStd,Step_0-MaxReturn,Step_0-EnvExecTime,Step_0-MinReturn,Step_1-NumTrajs,Step_1-StdReturn,Time-MAMLSteps,Step_1-MinReturn,LossBefore,LossAfter,Time-SampleProc,Time-TotalInner,Step_0-StdReturn,Step_0-AverageDiscountedReturn,Step_1-MaxReturn,n_timesteps,Step_1-AveragePolicyStd,KLInner,Step_1-AverageDiscountedReturn,Time-Sampling
65.54214636135664,31.64758031931049,5210,130.3614444732666,130.36143350601196,0,0.0005,60.21048450469971,8.082678318023682,7.181173801422119,10.141133546829224,20.079823970794678,1.0,135.0700426980911,18.99220633506775,-7.333049197626642,3178,45.64056347233358,60.21060276031494,2.2049099038066196,-1.3308252e-10,-0.0026519778,1.5466318130493164,68.73558473587036,26.494048569964008,26.549749866542097,168.77042963889073,320000,0.9988146,0.008830281,48.460489047025824,59.07465744018555
55.10810501947802,32.01199669433819,4552,187.18905401229858,56.82113814353943,1,0.0005,1.3672091960906982,0.1093130111694336,3.7335352897644043,8.316287517547607,19.79175567626953,0.9970471,138.92985681716806,19.123614072799683,-4.454618605999551,3504,43.453963275026446,1.367316722869873,2.7263136307564144,1.3991772e-09,-0.012463818,1.537754774093628,55.397059202194214,28.838830139928774,26.6550665350034,174.75838569105784,640000,0.99597496,0.043837085,41.433504312204555,53.71447968482971
66.37911939573098,52.40992196432038,2943,246.11132383346558,58.91597628593445,2,0.0005,1.5229382514953613,0.11497640609741211,4.0026702880859375,8.448761224746704,20.101032972335815,0.99312925,185.59536284677543,20.536423921585083,-5.54484476390626,3218,45.68263451630224,1.523050308227539,4.21090183078761,2.662603e-10,-0.010895478,1.2862048149108887,57.33757424354553,48.49833154989484,39.89977905889865,180.1363117379318,960000,0.9926718,0.034188326,48.22872509800484,55.90132141113281
111.41671504586883,68.5360323670263,2339,306.4174280166626,60.298978090286255,3,0.0005,1.3598475456237793,0.11878728866577148,3.929213523864746,9.080425262451172,21.572973489761353,0.9893882,209.32580293220582,20.303434371948242,-4.623248053106771,2169,39.50264473136608,1.3599514961242676,6.127165717435999,-9.990223e-10,-0.008391029,1.0301804542541504,58.885308504104614,57.39071736294777,49.45072516313378,232.07579985415705,1280000,0.989039,0.017615821,73.40318256475939,57.7001268863678
119.85351201000942,74.5796776929014,2075,368.16579580307007,61.74216842651367,4,0.0005,1.3735084533691406,0.10979652404785156,4.1331706047058105,9.199290752410889,21.77390456199646,0.9853883,229.8439520711624,21.251039505004883,-0.957768054866885,1889,43.18056262801346,1.3736202716827393,6.111738259872919,-1.4874732e-10,-0.0038630846,0.9481041431427002,60.3218207359314,59.61628381820239,51.89133059607038,252.8907183555268,1600000,0.98533964,0.015014738,75.8778030898503,59.227192640304565
126.41123286087303,86.60310029942177,1799,430.48592591285706,62.313905239105225,5,0.0005,1.3672852516174316,0.10730671882629395,4.319990158081055,8.987959861755371,21.374374389648438,0.98128814,238.00598038011483,22.227317094802856,0.7321945270754233,1871,37.81827871014308,1.3673975467681885,5.912655328434495,-3.57053e-10,-0.004161823,0.9391183853149414,60.90174078941345,62.10556569211522,56.80428374881449,250.93416050710323,1920000,0.9814056,0.012951463,79.5273566156565,59.8182327747345
132.79894938841977,101.62228986969248,1590,494.3876781463623,63.895410776138306,6,0.0005,1.5268588066101074,0.12060093879699707,4.490370988845825,9.16654348373413,21.650901556015015,0.9774004,254.5069116318613,22.92910361289978,5.548753389833302,1813,34.631297283887974,1.526979684829712,11.260409317623509,7.872597e-10,-0.000725243,0.9718272686004639,62.32495737075806,62.42785448171202,63.12412257511586,236.40608526903839,2240000,0.97717255,0.0093597155,82.16129443877539,61.198609590530396
135.06799792366226,102.51933343816614,1572,557.7493760585785,63.354398012161255,7,0.0005,1.3789727687835693,0.10832929611206055,4.457169055938721,9.165479898452759,21.831997394561768,0.9739988,257.839260679236,22.52449083328247,3.9735855221621685,1820,32.97253252591075,1.379077434539795,13.545549341175981,-7.8513673e-10,-0.0012935166,0.8769299983978271,61.92789959907532,62.37749442440779,63.39196770340574,235.33115578879526,2560000,0.973772,0.011434378,83.26184494544587,60.90581560134888
134.20310891853714,104.71446596493975,1562,621.2645859718323,63.50898027420044,8,0.0005,1.365577220916748,0.10971999168395996,4.521422863006592,9.184844017028809,21.700257539749146,0.97110593,256.02594010041514,22.737186431884766,7.176327892756928,1737,37.89201605334959,1.3656830787658691,10.184227287447913,6.153955e-10,-0.0016022875,0.8608365058898926,62.10114026069641,61.50315564540222,64.47124914182078,257.48229946736024,2880000,0.9709627,0.011936687,81.83876377632137,61.09331679344177
137.29897655197726,102.98597807680467,1540,684.6546537876129,63.3838152885437,9,0.0005,1.3503139019012451,0.10909390449523926,4.468882083892822,9.17293119430542,21.703592777252197,0.9688413,257.85239206017917,22.705738306045532,1.1257595928412811,1808,30.77728540714267,1.350421667098999,17.30863696775979,-1.0816412e-09,-0.0013117113,0.8644800186157227,61.99102449417114,64.0345746063096,63.15382109892749,255.58784705684533,3200000,0.96904796,0.009648664,84.24464713810634,60.98039221763611
137.86427506216924,102.8632452482045,1529,747.7749981880188,63.114073038101196,10,0.0005,1.3196454048156738,0.10728955268859863,4.411829233169556,9.142011165618896,21.771400213241577,0.96712506,251.22580165111427,22.536843299865723,6.278972689620363,1814,28.959912861078305,1.3197519779205322,14.468845831255793,-2.439972e-10,-0.00054599333,0.8496873378753662,61.752641439437866,62.786889453081585,63.274996775795636,255.24548189199228,3520000,0.96704423,0.008554466,84.79183465215525,60.75854730606079
133.93337810544077,94.57630236886922,1565,811.1463937759399,63.365229845047,11,0.0005,1.3447275161743164,0.11604833602905273,4.39764404296875,9.1591956615448,21.951854705810547,0.9656287,256.1522488535027,22.50948166847229,6.192700443444512,1756,36.870099947948304,1.3448328971862793,14.699050999125546,5.238906e-10,-0.002894805,0.9056904315948486,61.979374408721924,63.6340068330089,59.435210460548724,257.1383615970403,3840000,0.96548647,0.010883957,82.26331097596496,60.92198204994202
138.20974869996692,106.08885622255328,1527,874.5231864452362,63.37058734893799,12,0.0005,1.5209357738494873,0.1071622371673584,4.826457500457764,8.885226488113403,21.365184545516968,0.9641194,262.1441487371819,22.866854906082153,7.169423451481898,1864,25.60362614718635,1.521054983139038,27.607663759940593,8.4696394e-10,-0.0028387723,0.8807199001312256,61.80785894393921,62.79889081623112,64.7550291894461,246.68569572911872,4160000,0.96405536,0.0054259975,85.55439083218806,60.783976793289185
138.08393338499457,106.54356787127399,1516,938.7251100540161,64.1948812007904,13,0.0005,1.5166337490081787,0.10812187194824219,4.511356830596924,9.121896505355835,21.86349105834961,0.9626369,254.97318155609727,23.263265371322632,7.815918544870739,1815,28.630023469962644,1.5167491436004639,21.372238908742894,-3.278351e-10,-0.0014351899,0.8852996826171875,62.63193988800049,62.32190767977396,64.96128715902098,255.62464412996377,4480000,0.962714,0.0075458614,84.94377833650427,61.602662324905396
138.82924458510433,108.29035472442672,1574,1001.9138386249542,63.181705474853516,14,0.0005,1.348557710647583,0.10953378677368164,4.477435111999512,9.01623821258545,21.482985258102417,0.9610011,257.1819572034401,22.988943815231323,10.774970053743676,1760,32.63430282065604,1.3486616611480713,18.79910569170676,1.881562e-09,-0.0011059083,0.8514959812164307,61.787978649139404,60.78910229079062,66.4473722256539,260.20355589921496,4800000,0.960973,0.008627363,84.4544193212616,60.790239095687866
139.58129185912327,108.71161781773048,1510,1065.5921084880829,63.672099351882935,15,0.0005,1.3476083278656006,0.10932278633117676,4.523726463317871,8.982872009277344,21.580472707748413,0.9597314,253.5266194043567,23.39069676399231,11.740205223306166,1787,30.30318723546672,1.3477132320404053,18.760370668899867,1.9462851e-09,-0.0007973118,0.8372750282287598,62.28343439102173,62.4762394405376,65.88648973369895,252.24121618857706,5120000,0.9597582,0.004957774,85.06634232166857,61.29974055290222
140.74452268905873,104.91522348118153,1493,1128.9011008739471,63.30273485183716,16,0.0005,1.345731496810913,0.10647749900817871,4.393046855926514,8.991084575653076,21.792457818984985,0.95811397,266.9883024850722,22.96030068397522,10.255317696880702,1849,24.174966843919208,1.34584379196167,17.17320554374163,8.605709e-10,-0.0028235102,0.8520402908325195,61.91589331626892,63.24469635047916,63.98596439563894,261.90830219382497,5440000,0.9581588,0.0062089628,86.59402595394444,60.92008113861084
142.05169402411528,107.09838738996967,1462,1193.0629470348358,64.15565896034241,17,0.0005,1.3479056358337402,0.11727404594421387,4.42507791519165,9.27813172340393,22.292255878448486,0.95622057,268.4460876006248,22.932373762130737,11.496942583920424,1794,27.592873820575793,1.3480138778686523,19.61740278912091,-1.4579522e-10,-0.00198935,0.8690698146820068,62.76660370826721,63.03208067301164,64.82764959194637,253.69412158112215,5760000,0.9561715,0.007677561,86.3304592831016,61.74432682991028
141.70241488242127,103.5940688359433,1474,1258.1741256713867,65.10505867004395,18,0.0005,1.3357856273651123,0.10643792152404785,4.5291523933410645,9.388206720352173,22.56742215156555,0.9544233,264.97509923737215,23.45649814605713,12.803377036949477,1676,35.898436943632305,1.3358988761901855,19.064545857944065,2.2835364e-10,-0.0010083271,0.8193621635437012,63.72707200050354,65.43246376058009,62.711281334269664,258.7145512558156,6080000,0.954463,0.015192373,84.66084577266443,62.76414465904236
143.587161441506,113.32627849218089,1411,1321.6639170646667,63.48370361328125,19,0.0005,1.3330748081207275,0.11150217056274414,4.38636326789856,9.17613673210144,21.970779180526733,0.9529034,263.18435268172846,22.806905031204224,7.635682336313842,1756,26.52648497901537,1.3331804275512695,21.81347945972044,8.334931e-10,-0.002058176,0.8216357231140137,62.110376596450806,64.61229436082667,66.80264600447542,255.48522593813115,6400000,0.952605,0.015222363,86.72784141068733,61.1403443813324
143.26614665823573,112.02067447881967,1464,1387.1806588172913,65.51055407524109,20,0.0005,1.4894964694976807,0.12293171882629395,4.455538988113403,9.605225324630737,22.89744472503662,0.9511331,248.50833357518786,23.135408639907837,12.76884224281586,1633,37.50761979106782,1.4896130561828613,21.374760644538025,4.201112e-10,-0.00056345266,0.8948018550872803,63.98090171813965,63.02222191428,66.80504225269003,272.47605873135655,6720000,0.95112336,0.008291832,84.6434203828776,62.92819833755493
148.35589416276065,109.35522027578499,1417,1450.8869400024414,63.69929647445679,21,0.0005,1.4734280109405518,0.10649847984313965,4.27972412109375,9.306317567825317,22.502846479415894,0.9496737,259.04688816969235,22.37418222427368,16.32799708697493,1695,27.886431092709806,1.4735403060913086,23.357975889927378,-5.778709e-10,-0.0019454322,0.8251800537109375,62.18053150177002,64.86807285478302,65.08891226105486,263.80851289524514,7040000,0.9495582,0.008463623,87.98231196390833,61.21205997467041
146.49248087685945,107.56814400414206,1438,1515.9255635738373,65.03174257278442,22,0.0005,1.32789945602417,0.12050843238830566,4.5174360275268555,9.325962781906128,22.482792139053345,0.948438,259.7234618678833,23.566479206085205,15.582543588595858,1581,37.31202063505635,1.3280079364776611,24.51890051444105,6.7584704e-10,-0.00136715,0.8358571529388428,63.65892148017883,64.94594553716018,64.22957961684361,261.1147151803121,7360000,0.94819534,0.0031473015,85.47065057887689,62.66694498062134
149.1494839403093,110.90891375618739,1406,1580.4620399475098,64.5303647518158,23,0.0005,1.3272700309753418,0.10417366027832031,4.4490227699279785,9.335191488265991,22.447628259658813,0.94694525,257.6875401791381,23.214066743850708,19.134078573139732,1646,29.340519801690373,1.3273744583129883,17.86093893652651,1.1582484e-09,-0.001447427,0.790238618850708,63.162896394729614,62.41755918083563,66.11866030711612,255.41559417349072,7680000,0.9470519,0.006680931,87.71157132114006,62.23213744163513
148.27848024432143,121.79962149416464,1371,1644.7983236312866,64.33010792732239,24,0.0005,1.329172134399414,0.11865973472595215,4.361968040466309,9.294309377670288,22.584620475769043,0.94545054,260.32938999228156,23.01025938987732,15.16588985663528,1630,32.12042958154281,1.3293609619140625,19.700753472123456,1.983118e-09,-0.00074188155,0.8150246143341064,62.96139597892761,62.22795005386204,70.24694685726291,270.4586100022675,8000000,0.9453205,0.010987001,86.96152280768672,61.99147582054138
142.6388300114876,105.87548021014304,1488,1709.9846196174622,65.1802237033844,25,0.0005,1.3392515182495117,0.11808443069458008,4.384065866470337,9.575875043869019,23.278233528137207,0.9437636,253.88347231212404,22.847928524017334,14.83480237138936,1507,44.54359255843728,1.3394465446472168,18.568148667243243,1.5901065e-09,-0.0021351785,0.8024318218231201,63.80127668380737,62.56029476915589,64.37482189890324,261.5544556873117,8320000,0.94389266,0.004476245,82.64214677195451,62.84513020515442
152.03218794629564,109.66153278530122,1413,1775.4533054828644,65.46251702308655,26,0.0005,1.345416784286499,0.1089775562286377,4.530399799346924,9.386409521102905,22.715317249298096,0.94268304,254.07160134762253,23.753418684005737,18.110968967346498,1545,34.23944579209108,1.345611572265625,26.124935456656026,-3.102319e-10,-0.0007089558,0.7876877784729004,64.07734227180481,63.674447391090666,65.31820730201481,266.81211671510334,8640000,0.94273144,0.011060124,87.36365938118867,63.14431190490723
151.98557304660926,122.77795612686762,1312,1840.5021665096283,65.0427610874176,27,0.0005,1.3193144798278809,0.108306884765625,4.501265525817871,9.30693531036377,22.562698364257812,0.94172853,258.40983100004604,23.607348680496216,14.72401380907888,1675,23.35626709889456,1.3194212913513184,31.046087009408033,-1.8383126e-09,-0.002487526,0.8053593635559082,63.68381357192993,65.1405319416411,69.73477265273294,259.18698793040863,8960000,0.94173265,0.008411117,89.60060188019558,62.73363447189331
156.2902042252602,122.74187414642705,1305,1905.3855879306793,64.87734627723694,28,0.0005,1.3252289295196533,0.1121377944946289,4.425806760787964,9.242573261260986,22.648008108139038,0.94071835,257.0730598144958,23.50089955329895,22.03095422211504,1579,27.75603093800213,1.3253443241119385,28.271332245729845,-5.4823807e-10,-0.0018186144,0.7872869968414307,63.51261353492737,63.54787631753147,69.76011631717144,263.6800830843832,9280000,0.9406426,0.008267094,89.79610667588366,62.57698464393616
159.03940239026997,120.26179960898865,1300,1971.5318667888641,66.14020276069641,29,0.0005,1.4930808544158936,0.10436892509460449,4.508428573608398,9.40742015838623,22.99538540840149,0.9392384,268.75855864610133,24.013340711593628,19.168287105480957,1504,32.48977220514162,1.4931914806365967,19.413818216145675,8.5779267e-10,-0.0020428272,0.7702851295471191,64.60775828361511,65.78257328085608,68.34444390387935,274.86564171887255,9600000,0.9390648,0.008993702,89.67151229723676,63.697903633117676
161.79459342249356,130.4051966602381,1237,2038.5433602333069,67.00462913513184,30,0.0005,1.314345359802246,0.10453629493713379,4.532115459442139,10.03900146484375,23.37005066871643,0.93787116,258.78284516391705,24.028707265853882,19.18625899732608,1469,32.95395869639738,1.314530372619629,31.462522260505192,1.5863855e-09,-0.0020705587,0.7548480033874512,65.6465961933136,64.5879590588353,71.86575694254199,269.1861162005967,9920000,0.9378616,0.012362658,90.08952896674012,64.75155901908875
165.89219375153579,133.6025239602753,1207,2105.0214397907257,66.47199440002441,31,0.0005,1.3220140933990479,0.10512971878051758,4.404138565063477,9.706917524337769,23.714977502822876,0.9364385,257.86065359211653,23.6703782081604,26.824531654992924,1393,34.16165021816286,1.3221900463104248,22.110027313447446,-4.9552695e-10,-0.0013208785,0.7178196907043457,65.11085677146912,64.1936667928316,72.83153071329934,264.7413162412652,10240000,0.9363831,0.010324288,90.42452262408489,64.25259065628052
171.41873318785977,121.98406404007513,1226,2171.2176032066345,66.19007539749146,32,0.0005,1.3091223239898682,0.11582636833190918,4.365180492401123,9.624845743179321,23.696284294128418,0.9349371,261.2994962228302,23.460201263427734,29.173176054328735,1328,34.73815255997278,1.3092858791351318,26.643219009550066,1.6032535e-10,-0.0013788106,0.7942328453063965,64.84238386154175,64.66758114611899,68.38526727513207,268.0016709869052,10560000,0.9349343,0.008116977,91.27410513850452,63.897255659103394
171.5810099702185,138.31433251359616,1157,2237.4875535964966,66.26376271247864,33,0.0005,1.2997362613677979,0.10610747337341309,4.511363744735718,9.43954586982727,23.310811281204224,0.93335307,258.49591626692614,24.066230058670044,23.977176512194838,1311,35.75385067546483,1.2999203205108643,33.32121346938807,6.7662966e-11,-0.0014060317,0.7238380908966064,64.92403626441956,63.19280179736256,74.02839614613448,271.0235507122829,10880000,0.9333651,0.0061529195,90.9737481795791,64.0589644908905
174.196506137293,141.4799596831487,1150,2304.5596446990967,67.0658848285675,34,0.0005,1.3328723907470703,0.1075596809387207,4.687885761260986,9.300713062286377,23.098886251449585,0.9316389,262.68021738174167,25.0202419757843,33.058008101543955,1297,33.58245507385893,1.3330514430999756,42.88329512181702,-7.3204165e-10,-0.001921247,0.7189221382141113,65.69519710540771,63.39813933550144,75.06290676589597,271.07066546201753,11200000,0.9319504,0.005914131,91.86279492321961,64.8336877822876
177.66628929487052,125.18178713173822,1132,2374.140897512436,69.57515144348145,35,0.0005,1.3200476169586182,0.10956883430480957,4.762405872344971,9.908887147903442,24.384187936782837,0.93015033,262.06587370592825,25.541865825653076,30.094371985974597,1280,32.16786530617933,1.3202152252197266,55.439310917540375,-1.7016756e-09,-0.0014514244,0.7126102447509766,68.21643137931824,63.840934292545924,68.55703560071244,268.4537722931806,11520000,0.9302345,0.0074348813,92.75910208441353,67.35929346084595
180.22198543975856,143.62563573939323,1115,2441.7961683273315,67.64903426170349,36,0.0005,1.3007559776306152,0.10488009452819824,4.731990337371826,9.357563495635986,23.21926522254944,0.92828023,263.49002801282575,25.414761781692505,35.6634228281544,1276,27.92273084850898,1.3009378910064697,37.32373056895922,-7.982176e-10,-0.0011344831,0.7106802463531494,66.30959677696228,63.75488223770376,75.3392445168323,269.9859546034526,11840000,0.92817265,0.0045239097,93.80594581208,65.4591052532196
181.59673780621102,137.12865693526876,1121,2510.1090528964996,68.30672216415405,37,0.0005,1.297407627105713,0.10460972785949707,4.66719126701355,9.684068202972412,23.99828863143921,0.9259681,258.66350791036143,25.0367329120636,29.053073897885103,1246,32.287951612887525,1.297588586807251,26.635326460042215,1.3804018e-09,-0.0018854097,0.7064568996429443,66.97098755836487,64.06752035349743,73.09744516667239,274.9502958301763,12160000,0.92597485,0.007288697,93.38597587988659,66.12501502037048
186.39356208895305,149.38949098210483,1098,2580.236402988434,70.12117171287537,38,0.0005,1.4564452171325684,0.10448050498962402,4.678400278091431,10.03825330734253,25.09463620185852,0.9238922,277.9326020521911,25.21069049835205,34.44047853492199,1110,39.21146071282908,1.4565610885620117,31.949341373181685,5.3721927e-10,-0.001600299,0.7125086784362793,68.62560558319092,63.20802422102484,77.4387784386482,274.73739928993945,12480000,0.9237635,0.0043257736,91.95506259939864,67.77315044403076
188.75371257376682,160.0084861966196,1100,2649.9369883537292,69.69362664222717,39,0.0005,1.4556643962860107,0.11035370826721191,4.64734959602356,9.990095853805542,24.899181604385376,0.9220132,282.22840134652023,25.02215027809143,34.70349166238252,1189,29.299227222097535,1.4557771682739258,27.77400894483426,1.3416053e-09,-0.0026084203,0.7407608032226562,68.19553637504578,62.49786412290177,81.36486806006813,266.77281064088015,12800000,0.92204916,0.0077866763,95.05488191230872,67.30961346626282
193.0615138504921,141.0041034865496,1085,2720.482456922531,70.53854060173035,40,0.0005,1.2970876693725586,0.11635661125183105,4.71196174621582,10.171829223632812,25.211448431015015,0.91996086,267.2981034584502,25.424981594085693,38.21986697242815,1115,36.11277107383945,1.2972743511199951,47.1592850606393,-1.2141191e-10,-0.001509586,0.7329330444335938,69.19890594482422,67.24827018615713,74.3210701758266,288.0293241777482,13120000,0.91989815,0.012520882,94.22119338233472,68.31476044654846
199.87765212560882,155.96940800616554,1015,2792.6625695228577,72.17400217056274,41,0.0005,1.3172130584716797,0.10897350311279297,5.016273498535156,10.001116752624512,25.019317626953125,0.9173332,286.8261044161841,27.14393901824951,31.64774813629353,1102,34.80874960525802,1.3173773288726807,43.0542125274295,1.5864267e-09,0.018027151,0.6791176795959473,70.81907176971436,70.64812701435712,78.02579947015569,290.8160891412803,13440000,0.91744983,0.05418268,96.16699272023112,69.99650430679321
195.81830877047503,172.70769639424478,907,2864.6140146255493,71.94532537460327,42,0.0005,1.3113176822662354,0.10555481910705566,5.020005702972412,9.9334135055542,24.68488574028015,0.9149685,292.5084285895626,27.293954849243164,20.110102507526392,1210,33.35284206700902,1.3115100860595703,46.86767961489638,-1.1200971e-09,-0.0031839872,0.7411661148071289,70.59559917449951,64.80350030718184,80.42520321246423,290.64820520308854,13760000,0.91462046,0.0054917755,97.95671186493041,69.71427583694458
203.68946506741034,183.0346574954067,876,2937.5621111392975,72.9419641494751,43,0.0005,1.3156039714813232,0.10546016693115234,5.13557243347168,10.055813789367676,24.934475660324097,0.91326594,291.7386308093839,27.89488434791565,31.311169886373513,1158,37.873248763614434,1.315767765045166,37.45963646210773,-6.021304e-10,-0.0029474443,0.6599485874176025,71.58884716033936,60.372534426159476,83.1109448691708,292.0380269367738,14080000,0.9132383,0.009848744,99.22688481657094,70.78939008712769
208.8007758310896,188.83098783848365,860,3013.926488637924,76.35827898979187,44,0.0005,1.3095524311065674,0.1051642894744873,5.367087364196777,10.589658975601196,26.133673667907715,0.911384,294.6510767775348,29.280003547668457,39.29981453302087,1168,36.884019034823076,1.309722900390625,48.53184514556407,8.857507e-10,-0.0019754278,0.6563012599945068,75.01127409934998,66.2320520750709,84.74126641129139,292.00046291592133,14400000,0.9114307,0.011192505,100.96758290417493,74.21547889709473
208.42262583730388,169.06249776031257,881,3090.186007499695,76.25341248512268,45,0.0005,1.3051249980926514,0.11555671691894531,5.470069885253906,10.302744150161743,25.572596073150635,0.90904033,292.9615243381208,29.85936737060547,47.995502687937766,1131,32.66832499341371,1.3052985668182373,68.14642919331727,6.890105e-10,-0.0019278567,0.6798396110534668,74.91130590438843,75.54620138758501,80.1859873934884,295.4081957431289,14720000,0.909196,0.004463269,100.3182481780227,74.08100986480713
213.9588876446469,187.8138885341849,888,3167.776695251465,77.58460831642151,46,0.0005,1.3208677768707275,0.11398792266845703,5.52038049697876,10.55443787574768,26.215524196624756,0.9064946,294.1612673618784,30.210957050323486,36.47967918681591,1126,35.39203994351205,1.3210299015045166,72.33285854524077,1.7196478e-09,-0.0016935501,0.6605210304260254,76.22518062591553,78.92144400296263,85.39675338377967,289.7027880563845,15040000,0.90646,0.0068146726,102.28724587260263,75.41640186309814
212.91215483979684,192.07436279543836,878,3243.919647216797,76.13681507110596,47,0.0005,1.3076655864715576,0.10593509674072266,5.49540638923645,10.276343584060669,25.474550485610962,0.9035974,293.39138009849313,29.873692512512207,45.55699138161356,1126,37.29435170063868,1.3078467845916748,62.64039297724447,1.70636e-09,-0.0017533544,0.650571346282959,74.79196190834045,76.98042846838977,86.3556079853978,290.1258699263305,15360000,0.90377223,0.0062741726,101.94178226414046,74.00138330459595
212.09153861300098,184.33387073602734,894,3319.8347012996674,75.90886926651001,48,0.0005,1.3060851097106934,0.10521650314331055,5.490869760513306,10.243610382080078,25.411306619644165,0.9005813,295.17880422470125,29.727537155151367,51.498451077575254,1171,37.22928302768808,1.3062613010406494,104.7475818263373,-5.255071e-10,-0.001566402,0.6680817604064941,74.56485104560852,83.37079143114114,84.6944781876281,289.8720088701997,15680000,0.90061575,0.0054281615,102.85313842586571,73.7572169303894
207.9031803987602,181.70754354963157,890,3396.3933947086334,76.55252170562744,49,0.0005,1.318366527557373,0.11894106864929199,5.917525053024292,10.17864727973938,25.104647159576416,0.8980152,293.1967730658402,30.233323097229004,54.22298109645699,1202,35.04458834223531,1.3185374736785889,63.39072846169532,8.190666e-10,-0.0015856714,0.7122678756713867,75.19680857658386,83.37235567456635,83.82583441992894,296.43916968946064,16000000,0.8978582,0.007031596,102.29391616690852,74.33052015304565
205.5156508883521,160.61547636087565,885,3473.566524744034,77.1670606136322,50,0.0005,1.3212358951568604,0.11824154853820801,5.628149747848511,10.331409931182861,25.56232476234436,0.8954346,293.7728856767962,30.547039270401,54.391005161439146,1158,37.72430085548989,1.3214120864868164,90.33998799066111,6.9543254e-10,-0.0018230578,0.6788499355316162,75.80836367607117,80.56332756787145,77.68107928940714,291.1010300603052,16320000,0.8953576,0.0067314156,100.29529443116438,74.97625231742859
207.79615718396883,173.65475325285362,885,3549.3852825164795,75.81266522407532,51,0.0005,1.3116421699523926,0.1152949333190918,5.456503868103027,10.239160299301147,25.40864396095276,0.8931923,293.61680199382255,29.59602642059326,38.542817823364885,1180,35.149529808927625,1.3118319511413574,68.19011804582478,-3.746802e-10,-0.0017057972,0.7102885246276855,74.46320676803589,80.29446876195318,81.379789192515,293.687801544701,16640000,0.8930386,0.0066562505,101.87174039609869,73.60251355171204
209.8750463574378,179.38349934612145,913,3626.1268796920776,76.73548769950867,52,0.0005,1.3090031147003174,0.11727237701416016,5.575986385345459,10.274890184402466,25.379660844802856,0.8912456,294.98941259731777,30.348666191101074,50.26935703062704,1178,38.68854134032402,1.3091857433319092,69.26624711526009,-1.3113866e-11,-0.001577054,0.7149274349212646,75.38882732391357,86.0347278095178,83.45423932055138,294.3467072963195,16960000,0.8909314,0.007214346,102.53869797703132,74.52160120010376
211.15466961162565,175.22394138794925,903,3701.937480688095,75.80450677871704,53,0.0005,1.3026506900787354,0.10720324516296387,5.458905220031738,10.11718463897705,25.28252100944519,0.888739,293.33240594327265,29.893075227737427,53.838555995304674,1140,40.14663379405558,1.3028130531311035,59.36868754490416,3.3611205e-10,-0.0017311622,0.6636261940002441,74.46452140808105,85.99953170204282,82.4965222445806,292.51948876012955,17280000,0.88881874,0.004478047,101.78431039947726,73.65932011604309
208.7489426767233,172.24899382456528,905,3778.030395269394,76.08684182167053,54,0.0005,1.3070690631866455,0.11859846115112305,5.486202955245972,10.156724214553833,25.31568145751953,0.8863623,293.9677008133018,29.966285467147827,46.664530934151074,1209,36.91027132452143,1.3072576522827148,135.5689550584204,3.483893e-11,-0.001394921,0.7189507484436035,74.74216747283936,87.5844439426307,81.43992787635273,289.2444126125359,17600000,0.88634866,0.01025119,103.23085107422952,73.86972141265869
207.57591965168947,158.75239875939866,932,3852.8558382987976,74.81936931610107,55,0.0005,1.3230769634246826,0.11519074440002441,5.440313100814819,9.966745138168335,24.73985719680786,0.8836387,294.338161611881,29.54241943359375,49.92083167260318,1202,33.95203252147501,1.3235054016113281,115.1976166424736,6.7957384e-10,-0.0014290272,0.7158443927764893,73.45856285095215,89.89187834455156,77.61091105836213,288.494953236914,17920000,0.8837051,0.00502115,103.26046701902877,72.59201145172119
202.9038967250503,169.658795188044,936,3927.6825878620148,74.82071495056152,56,0.0005,1.3095602989196777,0.10685944557189941,5.40963888168335,10.004018068313599,24.78568935394287,0.88102037,295.34985965274313,29.554160118103027,45.95994122742904,1238,40.716169396349656,1.3098664283752441,68.14559957883647,-8.450126e-10,-0.0020059922,0.6879105567932129,73.4732437133789,91.68919478862422,81.31207109967028,289.8614301335164,18240000,0.8807653,0.005269024,102.64779553433299,72.64377760887146
207.78228126622435,182.55603609545864,926,4003.253619670868,75.56478309631348,57,0.0005,1.4625482559204102,0.10675954818725586,5.467530965805054,10.080717325210571,24.94235634803772,0.8782066,293.0072458339501,29.806959629058838,50.562086550734136,1194,42.11236995498832,1.4626612663269043,63.07407029932279,-1.3289556e-09,-0.0024348097,0.7095696926116943,74.06476998329163,90.68897373322892,84.94887079875362,296.54639509733624,18560000,0.8780084,0.0055942447,102.75282928677937,73.21361017227173
214.75687590168315,177.0563849231153,931,4078.53915309906,75.27864742279053,58,0.0005,1.315537691116333,0.1119389533996582,5.360692024230957,10.148348808288574,25.344075679779053,0.8754793,295.10731077518705,29.342541456222534,52.96567711874891,1150,39.944868469016825,1.3157098293304443,56.093757134360835,-1.4848003e-10,-0.0010821541,0.6704146862030029,73.92055988311768,91.33822949714792,83.64403468454168,291.650130652108,18880000,0.87527317,0.0067330957,104.05234146309057,73.10369563102722
230.27611500053501,203.71354297038613,962,4154.656971216202,76.11168694496155,59,0.0005,1.3099925518035889,0.1058800220489502,5.334414005279541,10.46482801437378,26.141383171081543,0.87311596,295.4942205764353,29.119181871414185,44.86269877646932,1086,31.68965776629621,1.3101599216461182,137.57284236597428,-7.809642e-10,0.0011636842,0.666121244430542,74.76403594017029,84.9147440687633,93.03031557890078,295.5262605702943,19200000,0.8730287,0.0113680195,107.97882964272677,73.95767116546631
209.97750771785834,125.72707921376978,1014,4228.609191417694,73.94610381126404,60,0.0005,1.326216459274292,0.1049492359161377,5.190151929855347,10.330128908157349,25.223875284194946,0.8706767,295.70106467471754,28.131721019744873,41.94557838967381,1164,35.23579907330147,1.3264026641845703,124.28120202153603,6.1705346e-10,-0.0003500307,0.6911327838897705,72.58080267906189,87.71826887061685,68.13800659433754,287.2729341708989,19520000,0.8704723,0.010029769,104.14872296375454,71.74989914894104
213.4898972403641,142.013498487458,972,4304.196813106537,75.58149528503418,61,0.0005,1.3083384037017822,0.11574840545654297,5.409732103347778,10.32470989227295,25.318767070770264,0.868195,291.92127421676975,29.39454960823059,31.69036996233085,1144,36.85898410720888,1.308626413345337,91.52232423540876,2.1822095e-09,-0.0013776943,0.7126939296722412,74.23531556129456,90.33472901646422,73.29983139980233,293.7559918765693,19840000,0.86779004,0.004727923,104.76104281952576,73.37180757522583
215.63306064558282,157.47931214410312,1002,4377.907719135284,73.70481395721436,62,0.0005,1.4642837047576904,0.10971307754516602,5.253144025802612,9.957863330841064,24.653528213500977,0.8658316,297.10562777555975,28.63595199584961,38.7528366945037,1155,34.145882815654424,1.4643945693969727,123.92282459969869,-7.450559e-11,0.004288481,0.6959266662597656,72.20246291160583,94.0866877062725,78.74695411844742,293.4380016933636,20160000,0.865643,0.013276286,105.99001389661733,71.36209201812744
206.1309915388214,140.89228117845045,958,4451.638559579849,73.72389078140259,63,0.0005,1.3182241916656494,0.12236809730529785,5.271802663803101,10.004587173461914,24.567368030548096,0.86304784,294.62577566513323,28.726910829544067,47.62965031678702,1213,38.848749452429175,1.3184125423431396,78.88024233000847,5.922705e-10,0.0005409242,0.7219796180725098,72.36353874206543,89.29896949325511,72.41622386931641,294.43496039634977,20480000,0.86284846,0.0068278858,104.42644617773608,71.48369884490967
220.5460550626258,163.2655211760229,926,4527.441559076309,75.79689836502075,64,0.0005,1.3261539936065674,0.10669922828674316,5.413499355316162,10.358583927154541,25.518214464187622,0.8606055,296.0488280040365,29.43751883506775,49.984938943090334,1068,37.800114785414465,1.3263187408447266,118.80167368356045,8.1521144e-11,-0.0006133361,0.669041633605957,74.43309736251831,90.05672124414806,79.27494102298355,294.9873227242915,20800000,0.8606667,0.007020167,104.82889183762389,73.62304472923279
221.79777700706313,193.21555792023082,950,4602.943559885025,75.49595427513123,65,0.0005,1.3139142990112305,0.11408829689025879,5.812195539474487,10.15813660621643,25.091098308563232,0.85875696,297.1434504416369,29.370858430862427,43.07993099624065,1147,34.8535899935252,1.3140838146209717,88.09345587492967,-4.711413e-10,-0.00075151486,0.666900634765625,74.14371752738953,90.30681991998371,88.98386210338577,293.1600456154949,21120000,0.8588382,0.00685349,108.02414283144343,73.32810831069946
220.6700427215142,159.56464086673944,962,4678.1966762542725,75.24706792831421,66,0.0005,1.328878402709961,0.11138033866882324,5.361469745635986,10.285035848617554,25.364871978759766,0.8569113,294.11193231528824,29.16044855117798,46.96556127524824,1097,35.08122064491785,1.3290541172027588,94.28303892632354,1.7546125e-09,-0.001003183,0.6714484691619873,73.88039469718933,93.53496123309918,78.69426172061785,297.95728823018317,21440000,0.8567495,0.00527444,107.0019581049028,73.06308484077454
217.01539189294982,144.46248548022555,948,4754.250108718872,76.04734778404236,67,0.0005,1.4789652824401855,0.11607933044433594,5.439617395401001,10.354778289794922,25.34555149078369,0.855056,294.2212832988361,29.612140893936157,50.81217301245602,1116,37.091344423356446,1.4790761470794678,121.69566250647264,-9.413331e-10,-0.0016859757,0.7114760875701904,74.53057217597961,91.37920373161232,73.52285864875438,292.18742793423297,21760000,0.854813,0.0058431737,106.65459356888044,73.66808295249939
226.8331160097584,170.7091867730902,968,4828.4560079574585,74.1990213394165,68,0.0005,1.3150393962860107,0.10994482040405273,5.22831654548645,10.278537034988403,25.27021312713623,0.8533072,297.90518985343886,28.383245944976807,32.55157902534143,1085,29.26420551086932,1.3152263164520264,116.75692729459082,1.3646424e-09,-0.00071950187,0.6729626655578613,72.84145522117615,94.63712513448733,82.55352919313458,288.59771901995765,22080000,0.85288465,0.007885439,108.5701657290332,72.02414894104004
230.55755019067317,162.57026149819495,993,4903.178318500519,74.716228723526,69,0.0005,1.3266384601593018,0.1061697006225586,5.250525712966919,10.408778190612793,25.663360595703125,0.85126495,295.32381492772134,28.323824167251587,45.805657270678395,1034,29.551741070043356,1.3268218040466309,59.15879197592575,-1.2123867e-09,-0.001954773,0.6696603298187256,73.35196542739868,94.66439550478593,80.55260901775895,298.11066964289876,22400000,0.85100245,0.005756368,108.288238142727,72.54180765151978
229.92084719345578,160.43037295804953,997,4977.028628826141,73.8442497253418,70,0.0005,1.4723291397094727,0.11679339408874512,5.223916053771973,10.150696754455566,25.05108642578125,0.8490684,297.5281276434871,28.202099323272705,35.08657247046556,1051,26.027264245933676,1.4724390506744385,127.16452662148129,-6.3210814e-10,0.00084025215,0.7097885608673096,72.33283734321594,95.48372304535651,79.90581632023492,299.19142079582593,22720000,0.84898955,0.0068226056,109.02307964527078,71.47128367424011
233.66962378374862,184.66899576765852,1040,5049.482377290726,72.44767618179321,71,0.0005,1.3252403736114502,0.10506272315979004,5.108363628387451,10.012275457382202,24.768858671188354,0.8467432,298.72399988506555,27.548242330551147,39.11907992815751,1072,19.804698114789076,1.3254249095916748,138.6991985087534,-1.6516824e-10,0.0022400164,0.6772089004516602,71.08412218093872,91.52872740510911,89.20337805831578,291.62429099412896,23040000,0.8465877,0.013554463,110.7688367742747,70.26726293563843
233.85395800305344,137.66278174013814,1087,5120.754816770554,71.26620984077454,72,0.0005,1.3103716373443604,0.10638737678527832,4.889786720275879,10.06042766571045,24.935693502426147,0.8446885,294.99530363414965,26.448601245880127,31.116130409835407,991,25.825497330846765,1.3105478286743164,123.75061047202846,1.2582496e-09,-0.0015583737,0.6727762222290039,69.917409658432,95.56973367535436,73.36054887883182,295.3890562311021,23360000,0.84428906,0.007100922,108.08356427977851,69.10375094413757
228.15211175485436,128.79704234852542,1102,5192.805779218674,72.04483318328857,73,0.0005,1.3164799213409424,0.10579156875610352,4.884215593338013,10.333453178405762,25.497031450271606,0.84329426,300.32037050552884,26.334860801696777,35.847086895560466,986,36.314230787724355,1.3166604042053223,55.79290142903276,-2.0131549e-10,-0.0016801179,0.6792795658111572,70.6898775100708,94.68066219685005,70.0265825514559,300.0566148785404,23680000,0.84279794,0.0016106295,106.0904460268072,69.87017846107483
232.83176506272216,158.89550058441063,1096,5264.29292011261,71.48092746734619,74,0.0005,1.306126356124878,0.11133503913879395,4.913142681121826,10.087459087371826,25.037317037582397,0.8417833,287.9358690963131,26.48302173614502,26.366574910572453,1043,27.037092719527784,1.3063077926635742,101.59867886325857,9.77588e-10,-0.001884333,0.6850862503051758,70.13651514053345,96.10515271568781,81.47026118575678,299.506155322865,24000000,0.8414578,0.0046090083,109.58581670352756,69.30552220344543
231.87136924536475,128.31675413011027,1095,5334.33184838295,70.03282189369202,75,0.0005,1.3149528503417969,0.10581612586975098,4.750991106033325,10.004151821136475,24.743982553482056,0.84017223,299.54769016716796,25.631895780563354,33.161110796424225,989,28.777420099602146,1.3151352405548096,79.57757219752384,5.547654e-10,0.02655085,0.6738235950469971,68.67970561981201,95.06792399868324,70.04392148380799,300.55818539517736,24320000,0.8399307,0.03914346,107.90948235324709,67.86561489105225
232.16155438203276,129.78863234119265,1176,5402.153136253357,67.81522488594055,76,0.0005,1.3280043601989746,0.10431957244873047,4.589931011199951,9.71864128112793,23.97090196609497,0.83866864,289.3690708375703,24.59507656097412,20.316755880685907,1017,21.077782031314232,1.3281915187835693,150.9668255552621,-1.6032763e-09,0.026240665,0.7461037635803223,66.44845390319824,97.18864244487258,71.61353603873323,300.05275344058464,24640000,0.83852696,0.03209678,108.87220513008766,65.56411647796631
225.73479496577644,143.58341486514786,1224,5468.876602649689,66.71736335754395,77,0.0005,1.3160629272460938,0.10694622993469238,4.43518328666687,9.733375310897827,23.940542697906494,0.83759224,265.0236194499556,23.734001636505127,19.18666957427323,1029,34.11504439197572,1.316239833831787,32.75640886104486,1.8218269e-09,0.0013991216,0.6858594417572021,65.36256980895996,98.07898285023134,77.9466273671619,296.4592767626951,24960000,0.8374209,0.010037969,106.6019484197773,64.53484678268433
219.56113390909792,139.36976035574824,1227,5536.367128372192,67.48447322845459,78,0.0005,1.3227601051330566,0.10706782341003418,4.455052852630615,9.931953430175781,24.405508041381836,0.83648527,272.08618814833653,23.803835153579712,18.001382788475567,1033,40.24156918312189,1.3229398727416992,63.275057502059404,4.64318e-10,-0.0026278663,0.7067656517028809,66.12253499031067,98.77153488871869,76.40460218991588,295.505349736482,25280000,0.83618045,0.004040352,104.94500056760732,65.27386403083801
219.56329716597978,139.6797770211952,1220,5601.9274735450745,65.55414342880249,79,0.0005,1.3248982429504395,0.10522747039794922,4.302490949630737,9.615007162094116,23.75117015838623,0.8348225,269.8605450394586,23.054668426513672,13.540873069063776,1032,38.7292881831799,1.3250811100006104,49.201959990218285,9.990153e-10,-0.0020944406,0.6793913841247559,64.1901581287384,98.59266685363265,76.67796968411156,298.0128776087102,25600000,0.83454025,0.008491674,104.6882543927072,63.37075757980347
230.95383694393368,144.2117714919257,1223,5668.792580366135,66.85900902748108,80,0.0005,1.3349559307098389,0.10386490821838379,4.364346742630005,9.862082958221436,24.253671407699585,0.83261746,265.71377401331455,23.481438875198364,18.78297349021013,1034,31.413519186587553,1.3351385593414307,59.04450260266803,-4.029781e-10,-0.0025083146,0.7237606048583984,65.48479628562927,98.19727027553114,78.27825798747229,313.0167890193488,25920000,0.83244824,0.0049113883,108.86989693667938,64.62214589118958
233.93602213527043,151.2015581191306,1206,5735.4209089279175,66.62226152420044,81,0.0005,1.322463035583496,0.10997200012207031,4.4463536739349365,9.930646419525146,23.514830112457275,0.83043677,276.53776570205025,23.868010759353638,19.124904370549963,1067,21.274013711329882,1.3226478099822998,144.005580031606,1.839127e-10,-0.0014956626,0.7091515064239502,65.2613251209259,98.05509592735507,80.88595037136963,299.7772271189513,26240000,0.83031225,0.0045827855,111.07859797787889,64.40732431411743
238.3834410967034,144.13930510968902,1197,5802.259546279907,66.83254766464233,82,0.0005,1.3099462985992432,0.11607956886291504,4.373907804489136,9.829010725021362,24.104817152023315,0.82851595,285.3144784270117,23.58209800720215,9.968879549227333,1019,19.662123812798285,1.3101282119750977,119.31606781938932,-2.184426e-10,-0.0015457901,0.7402489185333252,65.48394346237183,98.71365802080742,78.01972576734263,307.22620076462124,26560000,0.8281056,0.004399008,110.94504258328189,64.59301328659058
237.1055716370433,110.88584774729672,1186,5869.004171133041,66.73858785629272,83,0.0005,1.310185194015503,0.11783552169799805,4.459648132324219,9.660012006759644,23.677252054214478,0.82668215,269.0069342780138,24.042019844055176,21.44678561110651,990,26.82733414578612,1.3103623390197754,66.25777423198869,5.896923e-10,0.01856794,0.7352960109710693,65.38856816291809,96.09803331430066,64.30523614315683,304.30827272291947,26880000,0.8264217,0.024663368,110.27931966123748,64.5011305809021
225.5872925894159,116.26433465742248,1223,5934.311940670013,65.30159592628479,84,0.0005,1.3157620429992676,0.10949158668518066,4.345012903213501,9.547125101089478,23.288822889328003,0.82453835,295.9688123954108,23.3029363155365,12.0021243807156,1012,38.19640698112027,1.3159456253051758,56.147432131335776,3.3522102e-10,0.009263378,0.6918292045593262,63.94740033149719,98.95053197819975,67.02134493015922,313.21916761193467,27200000,0.8243078,0.024896894,106.68449521895992,63.11139965057373
227.29149723367698,115.62978737327566,1277,5998.459366083145,64.1413311958313,85,0.0005,1.3232531547546387,0.10817670822143555,4.237396478652954,9.403358221054077,23.01336932182312,0.82208884,255.36140117717278,22.6958646774292,10.093333651999295,1022,35.003558824534316,1.3234376907348633,63.42703299978363,2.2900477e-10,-0.0025258516,0.7014853954315186,62.778910875320435,100.1784497055639,67.22037228004748,315.7323818586838,27520000,0.8216848,0.0044031474,107.51854907530655,61.93433475494385
226.03194761068727,137.2820718537693,1275,6062.70520234108,64.23976707458496,86,0.0005,1.3271749019622803,0.10496711730957031,4.232236623764038,9.40176773071289,23.064597368240356,0.81930494,260.8369610039808,22.736212015151978,10.601667175611233,1075,33.39972520487882,1.3273570537567139,41.0908992443124,3.2032693e-10,-0.0012447487,0.7101354598999023,62.8733434677124,100.42955051277451,76.51070113477117,306.24007408123526,27840000,0.8190839,0.006115105,108.49443582003721,62.0231409072876
227.50560805164062,161.1013798012457,1295,6126.881135702133,64.16985058784485,87,0.0005,1.3171637058258057,0.10558319091796875,4.248009443283081,9.346900701522827,23.033167839050293,0.8168636,277.28893765196636,22.64941668510437,12.862576593984198,1138,27.903860210372095,1.3173418045043945,69.03073548333417,4.901862e-10,-0.0020258683,0.720120906829834,62.8136260509491,95.2554269525551,86.5541757622055,306.9645301118399,28160000,0.81668544,0.003974841,111.69081700519551,61.95233082771301
229.9997064898274,112.1332293463822,1280,6191.775941610336,64.88872981071472,88,0.0005,1.3257033824920654,0.10488247871398926,4.257438659667969,9.629144191741943,23.49307131767273,0.8145599,273.13734983868477,22.66897439956665,10.286712691567676,1031,42.42237028536276,1.3258774280548096,42.03235165703311,-1.236236e-10,-0.0026142811,0.7069239616394043,63.52352166175842,99.61414301632122,65.63301731187384,312.91436116291493,28480000,0.8143037,0.0056632697,109.36385691339196,62.676615715026855
235.33401078504798,125.78874394081454,1266,6254.751414775848,62.96933913230896,89,0.0005,1.326052188873291,0.10440850257873535,4.123969554901123,9.236140966415405,22.650733709335327,0.812406,260.7439295443276,22.151371479034424,15.937169309220861,1038,29.40737662636759,1.326230764389038,78.71283282591804,8.882958e-10,0.0017041358,0.7279822826385498,61.603310346603394,100.72559264609173,71.41286169218375,301.89881681500515,28800000,0.81225514,0.007097735,111.40615826192906,60.73600196838379
237.01606403359426,109.89392879683108,1306,6318.1821122169495,63.424582719802856,90,0.0005,1.3268558979034424,0.10898709297180176,4.190675258636475,9.309379816055298,22.794235944747925,0.810351,261.4409222799222,22.357774019241333,12.60220371555343,1029,29.17198332457062,1.3270363807678223,88.64263290507324,1.7991788e-09,0.017098911,0.7031354904174805,62.05855917930603,99.96830748892698,64.88177982098254,319.5916556036351,29120000,0.8102659,0.026354397,112.20740899725863,61.211320638656616
238.92968987588736,124.05992484148263,1268,6384.351225137711,66.16298937797546,91,0.0005,1.3286375999450684,0.10443520545959473,4.294779300689697,9.840431690216064,24.082926988601685,0.8087269,259.724897322988,23.082995891571045,15.59383877895657,1023,28.073789425639045,1.3288195133209229,116.33311514601397,-3.3925246e-10,0.011675723,0.701573371887207,64.79525446891785,100.23139537667527,70.51523895536656,312.3840722714673,29440000,0.8087099,0.01982676,112.19520528125463,63.95420718193054
242.83766378607243,117.47481309853059,1227,6452.024507522583,67.66706824302673,92,0.0005,1.3124489784240723,0.10668230056762695,4.475257635116577,9.957107782363892,24.3870050907135,0.8075268,273.7489332141276,23.947479724884033,21.894579239216792,1003,24.622932654721282,1.3126332759857178,125.67280914566436,-9.353412e-10,-0.0017498952,0.7072165012359619,66.3153862953186,99.06650246148578,67.27833198216007,316.4280837043179,29760000,0.80706066,0.002773786,113.35534601613331,65.46659970283508
239.03450422530656,122.40596075082894,1231,6517.156330823898,65.12574219703674,93,0.0005,1.3174681663513184,0.10493159294128418,4.33791971206665,9.418326616287231,23.164613485336304,0.80573356,266.21417216105,23.401280879974365,19.3138729404158,1048,27.62219421989773,1.317643642425537,119.9961685481819,-4.8165316e-10,-0.0016197643,0.6952552795410156,63.769413471221924,99.96221493029566,69.36452742393172,315.0702394612933,30080000,0.8059039,0.0031727657,113.90143375346595,62.93419051170349
239.09801785132075,125.41182657520032,1226,6583.346270084381,66.18384194374084,94,0.0005,1.342299461364746,0.10443353652954102,4.440389394760132,9.576958179473877,23.602319717407227,0.8038969,271.5818890213415,23.735051155090332,16.596250094703898,1045,26.257973050704237,1.3424782752990723,126.71140594437236,-4.4298182e-10,-0.0017028437,0.6982748508453369,64.80234885215759,100.56140240480126,70.78106102950939,309.27550411256163,30400000,0.80380213,0.0048690974,113.35150213061091,63.9648072719574
245.7017959244626,113.90171156520385,1245,6650.206246376038,66.85374116897583,95,0.0005,1.3268530368804932,0.1082463264465332,4.406772613525391,9.868468523025513,23.993778705596924,0.80220556,268.49003342076213,23.731392860412598,16.42644296989085,1005,26.52198668159662,1.3270301818847656,127.81190647384345,-1.2548804e-09,-0.002075296,0.7025444507598877,65.48798680305481,98.87046953972568,65.82666505662482,343.015912241764,30720000,0.8021359,0.0056000957,114.7178582642938,64.64210605621338
240.1515208988322,127.26564962759372,1207,6715.927486896515,65.71519231796265,96,0.0005,1.3091025352478027,0.10776448249816895,4.401536703109741,9.503532648086548,23.29721236228943,0.8003743,262.2585929672649,23.683185338974,16.675384954900686,1065,27.913212764302646,1.3092844486236572,122.11085637684164,1.0377736e-09,-0.0004994787,0.7025802135467529,64.36673259735107,100.59541830340753,71.37910387592731,323.6329283371925,31040000,0.80026734,0.0043336814,115.1706003762131,63.52160334587097
243.16283902654894,122.6848043091264,1218,6782.050759077072,66.117178440094,97,0.0005,1.3016951084136963,0.11650776863098145,4.415313959121704,9.531195163726807,23.409424781799316,0.79824144,267.38751192379755,23.861381769180298,20.59203856214704,1039,27.486403674679792,1.301877498626709,119.46734541931886,-1.0429104e-09,-0.000611673,0.7485611438751221,64.77660775184631,100.34459507321729,69.21628513174872,335.1650225369452,31360000,0.79835767,0.0042302758,114.99038988445268,63.87711524963379
246.58139164453934,123.54620778587955,1197,6848.598794460297,66.5419511795044,98,0.0005,1.318138599395752,0.10463213920593262,4.450230360031128,9.664889812469482,23.75741195678711,0.79606104,280.2149864355392,23.82757306098938,21.21724577424071,1024,30.97485982312269,1.3183231353759766,118.33336586270444,-1.1498753e-09,-0.00012052341,0.6904737949371338,65.18443870544434,100.44233478312614,69.58878699736347,333.58507242262027,31680000,0.79594094,0.0060513103,115.61124111506251,64.3545663356781
240.17531438460702,143.37731732334177,1203,6915.670387983322,67.06545543670654,99,0.0005,1.3269641399383545,0.10835599899291992,4.9709930419921875,9.41179347038269,23.01559829711914,0.7946577,279.68067590997316,24.733290910720825,25.101844548501475,1087,29.3040695558376,1.327141284942627,114.79899635005779,3.29104e-10,-0.0018788024,0.7052288055419922,65.69952774047852,100.79043457535269,77.33269761224318,350.2498358485733,32000000,0.7945344,0.004497409,115.68501872915522,64.85080766677856
239.543008700428,136.54982062932103,1197,6981.3859803676605,65.70944046974182,100,0.0005,1.478243112564087,0.1065988540649414,4.438760995864868,9.370580673217773,22.967262506484985,0.7933073,269.47490489779887,23.881003856658936,18.781471440234192,1081,34.241670549574,1.4783523082733154,112.30071436054337,8.8794694e-10,-0.0013159275,0.745194673538208,64.19239068031311,100.78986321508742,74.69541930346399,326.01080190849035,32320000,0.7933013,0.00519492,115.51551436375783,63.304773807525635
240.72570859338765,121.8836266774996,1217,7047.263025999069,65.87015628814697,101,0.0005,1.3185064792633057,0.10653924942016602,4.550908327102661,9.287753105163574,22.774815797805786,0.791003,288.90897456211195,24.4057834148407,18.269563395176977,1080,30.943727877813856,1.318690538406372,115.52177526896077,1.2603716e-09,-0.0011272257,0.7000374794006348,64.50842499732971,100.86298211026907,68.85131967186872,340.594041080024,32640000,0.7912874,0.0050125113,116.30407347697177,63.66666793823242
241.9340479319203,168.72238014363774,1209,7113.078387737274,65.80932855606079,102,0.0005,1.3149962425231934,0.10589408874511719,4.48959755897522,9.322502374649048,22.865944147109985,0.78888446,267.718902054354,24.25408935546875,23.472659137275766,1114,24.81622395996109,1.315181016921997,128.23549117012703,1.0120174e-09,0.002775538,0.7139229774475098,64.45489859580994,95.89452208131024,87.77672966287633,341.77033604222976,32960000,0.7889923,0.008379658,116.89191874891482,63.59970426559448
244.2058316232661,156.4214827499992,1191,7180.644459962845,67.55996584892273,103,0.0005,1.4692564010620117,0.10588884353637695,4.613604307174683,9.587919473648071,23.399784326553345,0.78682935,295.4768615792223,24.886816263198853,22.039141775298596,1101,28.478203570909763,1.4693727493286133,89.54812424339534,7.5040985e-10,0.013081291,0.7095181941986084,66.05153036117554,99.59380561164225,82.24458749783507,332.8622792070956,33280000,0.7867331,0.027112013,117.05354509674842,65.1995439529419
248.45366905666697,128.63243419924459,1200,7247.019568443298,66.36823320388794,104,0.0005,1.3263375759124756,0.114501953125,4.4418933391571045,9.604777574539185,23.507296085357666,0.78544873,275.64741760511697,23.891385078430176,20.488606775082054,1037,33.962039219865204,1.3265221118927002,62.097732638940045,-1.2483466e-09,0.0015610892,0.7436115741729736,64.99835562705994,102.34529342929525,71.72660366261339,335.41653740679936,33600000,0.7853611,0.005807787,116.40421727616534,64.10568976402283
251.37296288496682,123.52884711180157,1198,7313.327436685562,66.30174517631531,105,0.0005,1.3195064067840576,0.10947108268737793,4.53268027305603,9.461260080337524,23.066595792770386,0.7843755,261.41414718856015,24.408482313156128,18.65816189884873,1031,27.695966094258864,1.3196885585784912,124.65619174543494,2.5623687e-10,0.0013996111,0.6845273971557617,64.94318795204163,101.6464674459904,69.61162510048275,339.7938101409482,33920000,0.78436047,0.008482687,117.85916843153267,64.11447501182556
248.27179095903733,116.35557226461866,1214,7379.340327978134,66.00673794746399,106,0.0005,1.324427604675293,0.10597372055053711,4.385967969894409,9.66474962234497,23.521116971969604,0.78321314,270.7344296427403,23.62739849090576,12.685535697930524,1030,31.56348532826636,1.324610710144043,124.64097876643572,2.1836825e-10,0.011189916,0.6821281909942627,64.64311194419861,101.58296702635916,66.89942861741581,340.6401633487512,34240000,0.7833738,0.011250568,116.52361778645387,63.81998014450073
248.68800314083524,151.33516858745134,1211,7444.9605169296265,65.61404824256897,107,0.0005,1.3117620944976807,0.10886669158935547,4.489091873168945,9.351197957992554,22.842743158340454,0.78209937,296.3010385069202,24.080420970916748,19.91054679521281,1088,28.635765820835203,1.3119451999664307,68.5085923529821,1.1599008e-09,-0.0008798176,0.6969594955444336,64.26292943954468,101.92187904604413,80.4961811964335,343.2912075120554,34560000,0.7819464,0.0047185184,118.94712398647646,63.42186260223389
246.9471543635932,139.98944611657905,1180,7509.982326745987,65.0156683921814,108,0.0005,1.3222346305847168,0.10491609573364258,4.557574033737183,9.11124324798584,22.20529317855835,0.7806213,277.85634757153827,24.283305883407593,20.566151352509706,1075,30.127377779929184,1.3224163055419922,117.42261773014698,-1.4591284e-09,-0.0024685916,0.7106633186340332,63.65472960472107,102.64894652979224,76.10013715821397,350.29779426344334,34880000,0.78065836,0.0033735358,118.27004019040263,62.80444312095642
248.54828850443354,156.58019814143395,1206,7575.601199388504,65.61272811889648,109,0.0005,1.4769494533538818,0.1053934097290039,4.406139135360718,9.46709418296814,23.073734521865845,0.77862203,291.19151016393164,23.541873455047607,21.67627457843158,1084,31.927842220670748,1.4770581722259521,124.74517424752035,-8.6452534e-10,-0.0023204267,0.7547473907470703,64.09730458259583,100.36095602165712,82.83738657187607,366.67318689382256,35200000,0.7786699,0.0032761148,118.07933198852899,63.20158290863037
250.19341723675922,154.9673318379748,1192,7640.218106746674,64.61066460609436,110,0.0005,1.3033592700958252,0.11055207252502441,4.384628772735596,9.332981586456299,22.70632815361023,0.7771404,279.1519309811288,23.395625352859497,20.347762987507092,1101,27.38836726302737,1.3035528659820557,139.30061087555367,2.569709e-10,-0.0023771094,0.7033660411834717,63.26787042617798,100.60450490345409,82.34931442204997,357.71586018921266,35520000,0.77713114,0.003643979,119.6975986222399,62.41903018951416
248.49327679715313,142.67767435554563,1215,7706.012001991272,65.78772473335266,111,0.0005,1.3255579471588135,0.10512614250183105,4.488735914230347,9.402315378189087,22.881996154785156,0.77604324,298.69229487714387,24.096254110336304,14.150154296119586,1089,39.47806038048016,1.3257420063018799,80.81881324118837,-7.68705e-10,-0.0014947014,0.7396156787872314,64.42335438728333,102.82959271433798,77.11966420225684,347.2668927334126,35840000,0.7759629,0.004560026,119.11432486740861,63.54325771331787
252.24789348112606,120.98826344569486,1178,7771.791544914246,65.77343392372131,112,0.0005,1.3081200122833252,0.1057584285736084,4.567970275878906,9.273487091064453,22.527254819869995,0.7748209,296.1288949611662,24.599807262420654,19.901387896544026,1064,38.19298693426583,1.3082973957061768,114.16739571516625,-1.3797688e-10,-0.0004791043,0.6982383728027344,64.42665553092957,101.22079002125194,68.33367702447475,358.35784132389256,36160000,0.7748941,0.0037800118,120.40922661889034,63.58783316612244
254.67851381358807,131.13578064159543,1158,7837.522853136063,65.72518515586853,113,0.0005,1.3279223442077637,0.11055374145507812,4.574362516403198,9.237504243850708,22.491124153137207,0.77298945,303.70526259957865,24.5964138507843,21.7065539249405,1061,37.11288645429481,1.3281073570251465,115.91523569147229,1.1491885e-09,0.0043743644,0.6880843639373779,64.35862040519714,101.8396693854084,72.16566609666964,363.4494315770476,36480000,0.7731454,0.00840272,121.39827425814129,63.52514410018921
255.97280880076215,148.80773368725895,1139,7903.795574188232,66.26671409606934,114,0.0005,1.319678783416748,0.1055605411529541,4.610081672668457,9.290684700012207,22.671285152435303,0.77047765,305.29962453994966,24.81863045692444,27.407504375104693,1076,30.33254124663524,1.3198721408843994,114.48252044828699,1.1794244e-09,0.0012320274,0.6882355213165283,64.90853929519653,101.56104968233927,78.33137107073429,365.43670757316335,36800000,0.77037007,0.008137086,121.72518862781064,64.07979369163513
245.77371123926577,164.23249740636555,1155,7969.774804353714,65.97306895256042,115,0.0005,1.3304705619812012,0.10632586479187012,4.581369400024414,9.282927513122559,22.63165259361267,0.76851106,303.36638491846645,24.604840517044067,23.67443323131555,1148,32.23965365151425,1.330667495727539,121.86806720522597,-6.648193e-10,0.016526187,0.7021491527557373,64.60348057746887,100.32219715055598,84.65183631599862,374.84346141218515,37120000,0.76841784,0.020173354,120.46602105797633,63.760098695755005
247.83949149971113,178.11366143022934,1100,8036.182633161545,66.40166974067688,116,0.0005,1.3225085735321045,0.10568380355834961,5.036433458328247,9.151626348495483,22.320460081100464,0.7665756,304.130721854968,25.037190437316895,30.005919818035256,1128,30.217920177146397,1.3226940631866455,120.18241335633482,-1.6127961e-10,0.0069283145,0.6916651725769043,65.03982210159302,96.61715558141992,88.38788674418834,345.90469413246456,37440000,0.76652795,0.013897611,120.49429477193334,64.20763111114502
256.3496525203827,123.75128690602303,1136,8102.558375835419,66.36965107917786,117,0.0005,1.3148353099822998,0.10530757904052734,4.6192193031311035,9.38225245475769,22.69114661216736,0.7644145,305.09086969729685,24.826155424118042,25.291942888098774,1048,36.067759186340396,1.3150160312652588,122.48495183894329,1.3138775e-09,0.00050567655,0.6925532817840576,65.01667141914368,100.66590922465642,68.82649336708793,355.0831865335944,37760000,0.7645488,0.0056029893,121.73220619450613,64.18389654159546
249.80928758203785,157.78051415677157,1119,8169.743374824524,67.1788387298584,118,0.0005,1.3359763622283936,0.10815215110778809,4.800582647323608,9.24580430984497,22.50078058242798,0.7626347,300.69100518911205,25.70731282234192,23.624781244333597,1107,31.783539844218655,1.3361549377441406,117.06660824435723,9.697859e-10,0.0072875437,0.7005279064178467,65.80416488647461,103.03485165877984,81.04503995717057,364.5638570636795,38080000,0.76264745,0.009822456,121.01235915916907,64.96066904067993
250.500268447229,162.57119887923275,1158,8234.768062353134,65.01863551139832,119,0.0005,1.320552110671997,0.1057894229888916,4.598716497421265,8.969968795776367,21.904256582260132,0.76095104,300.02832400549346,24.744877576828003,20.733897477615248,1126,28.915538716789026,1.3207459449768066,126.06047231541227,-7.745264e-11,0.002357825,0.690359354019165,63.659565925598145,101.76775219884347,84.03860806523227,342.8005481064416,38400000,0.7608804,0.0048824158,121.61953205652918,62.82831883430481
249.28449517250462,142.43747171385743,1179,8299.576900482178,64.80267262458801,120,0.0005,1.3127903938293457,0.11047172546386719,4.577415466308594,8.982293844223022,21.878300189971924,0.7590484,298.15392623174995,24.53391718864441,20.507941760873933,1109,30.624939866575126,1.3129792213439941,113.22646192959846,-1.7359074e-10,-0.0022569108,0.6984598636627197,63.45159316062927,103.74844612537042,76.67396384112598,367.5344806226542,38720000,0.75909084,0.0025561342,121.56079505116718,62.607486963272095
256.16299334841887,118.64169205993728,1168,8364.7885992527,65.20559215545654,121,0.0005,1.3282601833343506,0.11637067794799805,4.557687997817993,9.134926795959473,22.095884323120117,0.7566197,279.3415191717443,24.53416681289673,17.31480898254035,1067,37.27091402893472,1.3284504413604736,120.07646495408542,1.9453528e-10,-0.001759292,0.7195515632629395,63.83900737762451,102.27002995385511,67.43870032653206,369.721813890258,39040000,0.7568186,0.0028397378,122.64670073159138,62.96859312057495
256.8341470083991,143.17327673427766,1167,8430.19998216629,65.40525245666504,122,0.0005,1.3306691646575928,0.12006950378417969,4.523782968521118,9.208388566970825,22.409784078598022,0.75450987,294.4184208470505,24.35916042327881,20.845220687172286,1097,33.54458472724663,1.3308441638946533,132.34020002143666,8.458837e-10,-0.0015860233,0.733342170715332,64.03579831123352,103.91459717442221,77.07492184004818,384.24568351512323,39360000,0.75446767,0.0043524425,123.08241192593415,63.14774203300476
254.78034805548268,144.08404327175478,1176,8495.596330881119,65.39025902748108,123,0.0005,1.3220336437225342,0.11599206924438477,4.468120098114014,9.394446611404419,22.707797288894653,0.7526491,279.8374778787788,23.983823537826538,17.614313163951582,1099,34.07979013241133,1.3222253322601318,115.35085769281692,-4.9439725e-10,-0.0021762515,0.6985516548156738,64.02884078025818,103.43430157461117,77.4465109633161,369.73115874004264,39680000,0.75266963,0.002593175,122.9406687013501,63.177292346954346
264.25614485608327,117.31910282431521,1183,8561.452952384949,65.85042572021484,124,0.0005,1.3327782154083252,0.1041104793548584,4.562723636627197,9.287525177001953,22.665642023086548,0.7514503,290.3984454907076,24.505244731903076,20.699665166149057,1032,37.63273107713002,1.332956075668335,118.9561276093695,4.8893906e-10,-0.0016766282,0.6931676864624023,64.4788224697113,101.63516419718704,66.70718421603156,363.28576654796296,40000000,0.75165355,0.0032244388,125.00192175159097,63.646530866622925
253.44553231743922,145.47467808607797,1180,8627.454114437103,65.99509167671204,125,0.0005,1.3188843727111816,0.1065523624420166,4.653329610824585,9.15415096282959,22.235971450805664,0.750855,306.52702127359845,25.104263305664062,22.824537734924345,1127,38.92227567360724,1.3190698623657227,119.77122805415785,-8.808533e-10,-0.0017784659,0.6776957511901855,64.6374454498291,103.9528340136784,77.59484306879993,362.1248017807451,40320000,0.750963,0.0041443617,123.98896426177781,63.818015813827515
260.1110219069986,129.67715128194993,1195,8694.362055301666,66.90189504623413,126,0.0005,1.3201868534088135,0.11795163154602051,4.690896511077881,9.36714482307434,22.641011238098145,0.7504954,295.4737288538394,25.247381925582886,23.422929400628753,1091,42.66978143837533,1.3203697204589844,111.96287177149428,-2.3911645e-10,-0.002022156,0.7540328502655029,65.5427656173706,102.77471054878892,71.68743504226516,391.9724166932434,40640000,0.7506803,0.0060148938,124.45604399578623,64.63609647750854
272.19050591405494,118.43999360514222,1154,8761.577144622803,67.20901465415955,127,0.0005,1.315986156463623,0.10411977767944336,4.584141731262207,9.621838569641113,23.320606231689453,0.74998945,275.2141908306207,24.8548321723938,23.389820235518325,1023,40.013749811697345,1.3161723613739014,123.03957832187733,-1.2548192e-09,-0.001626001,0.6813008785247803,65.85457968711853,100.96469422117022,67.15061896490487,388.8099933898874,40960000,0.75025076,0.0028121404,126.64307307292067,65.03457546234131
265.92132479187217,132.16224163967658,1176,8828.11886382103,66.53562617301941,128,0.0005,1.3397760391235352,0.10835814476013184,4.695564031600952,9.235868215560913,22.355703115463257,0.7488904,294.44564090672645,25.352386713027954,23.94221058042041,1080,43.11117015408211,1.3399505615234375,114.98790315566993,3.7946793e-10,0.00482602,0.68996262550354,65.15745043754578,102.60243721213186,72.40630651270695,384.77013660616575,41280000,0.74904406,0.0071722902,126.22238654849649,64.32395482063293
258.4548499026228,142.10691452337437,1171,8894.456553220749,66.3315041065216,129,0.0005,1.4900970458984375,0.10768485069274902,4.524198055267334,9.44879698753357,22.84441637992859,0.74693966,280.3591792377438,24.41544532775879,23.527986709086584,1133,40.48474121979211,1.4902098178863525,109.71053192099934,1.2841961e-09,0.0038118616,0.7201399803161621,64.80254125595093,103.50284795238882,76.27508769393569,385.1825302178969,41600000,0.74703634,0.0075871022,125.40289548122512,63.93892192840576
262.7844078007039,145.66381160537918,1121,8960.578427553177,66.11507368087769,130,0.0005,1.3211565017700195,0.10405588150024414,4.776179552078247,8.980682849884033,21.79688334465027,0.74474823,290.0159314175603,25.687419414520264,25.351690413769706,1102,40.49334507801707,1.321349859237671,118.19449990463734,-8.4685736e-10,0.013645856,0.6673798561096191,64.75070881843567,103.57541411806046,76.74187280835741,383.3140161184348,41920000,0.7448888,0.01517573,125.74438719848006,63.94425892829895
272.65725759143083,119.21039754710999,1158,9026.769431591034,66.1847333908081,131,0.0005,1.3279483318328857,0.11276459693908691,4.705841302871704,9.469886779785156,21.861908674240112,0.7427545,303.0581485359399,25.291035652160645,21.529792095291658,1057,45.775690774546895,1.3281266689300537,115.28465407653563,-7.00326e-10,0.001490929,0.6994917392730713,64.81658220291138,102.09474908149389,67.16149390882363,388.77697416602206,42240000,0.7427952,0.004748007,128.22709718117082,63.96927785873413
266.6290102339416,120.55378710303353,1153,9091.40955376625,64.63405394554138,132,0.0005,1.4625904560089111,0.10807228088378906,4.533304214477539,9.038283824920654,21.79804015159607,0.74085957,302.6517393431063,24.2589910030365,19.179757308191007,1075,46.18719287412609,1.4627020359039307,114.4564399160943,1.538689e-09,0.00049166847,0.7336349487304688,63.133424282073975,102.1855806744443,67.83817730034346,412.57528164982057,42560000,0.7409723,0.005015928,127.30747541088552,62.25618004798889
263.42259614223383,136.42872420899945,1131,9155.17298078537,63.75660586357117,133,0.0005,1.3146109580993652,0.1054234504699707,4.589826345443726,8.751760244369507,21.13250422477722,0.73909307,308.50961596936213,24.51228165626526,21.424547549836088,1106,46.285324609161144,1.3147969245910645,111.67077236861586,-1.3941316e-09,0.045661855,0.6832675933837891,62.39892578125,103.32611144376823,73.72564036152721,373.1648544550249,42880000,0.7389899,0.04898856,126.72030002530585,61.575514793395996
253.45073226263185,165.0909401624519,1236,9218.408816576004,63.22977161407471,134,0.0005,1.33298659324646,0.10468912124633789,4.488397598266602,8.737934827804565,21.257601261138916,0.73796046,305.13394683631196,23.86539578437805,13.93302876396392,1196,42.199073566481076,1.333179235458374,114.50105521262357,-3.1673129e-09,0.021160431,0.7605781555175781,61.858285427093506,100.32185325652583,86.66506109277252,401.45436193205563,43200000,0.7381504,0.032162063,125.0735639931589,60.957385540008545
266.73749865545403,101.82683522731003,1232,9281.511611700058,63.09671378135681,135,0.0005,1.3102145195007324,0.10495424270629883,4.383068561553955,8.90378451347351,21.631430864334106,0.7372051,290.35398487226615,23.423166036605835,10.600890830442983,1065,52.689944497301084,1.3103950023651123,120.5104902086935,1.0491231e-09,0.025188133,0.6805899143218994,61.74698233604431,102.51224845059272,60.96572533271285,387.63469239929225,43520000,0.73736995,0.01965687,126.59901027861441,60.92622208595276
265.0621186019957,122.41850788766045,1221,9344.89246582985,63.37476205825806,136,0.0005,1.3351271152496338,0.10598611831665039,4.430740594863892,8.885951519012451,21.61811351776123,0.73700446,298.56811551561515,23.603231191635132,15.016468424811277,1085,44.110707514601394,1.3353004455566406,123.3229057424692,1.4754661e-09,0.008681197,0.7366456985473633,62.000492572784424,105.83934886033285,69.23499155552406,372.34302487114707,43840000,0.7370252,0.013394575,126.46024326112176,61.122700691223145
257.6049800416218,136.79411284764728,1207,9406.947055101395,62.04851794242859,137,0.0005,1.3141155242919922,0.10606074333190918,4.339844703674316,8.71550965309143,21.058624744415283,0.73586464,307.8064438410944,23.17943263053894,8.44885487238715,1138,47.74173515512275,1.3142976760864258,114.7861300967546,-5.4162265e-11,0.0039430466,0.7027831077575684,60.695008754730225,106.60494798393137,75.12083599194663,399.4994993737328,44160000,0.7360501,0.007090903,125.47126051973169,59.85108971595764
265.4638000034072,109.22662889644764,1261,9470.901563167572,63.94833016395569,138,0.0005,1.4714741706848145,0.10926699638366699,4.425385236740112,9.073713541030884,21.936038970947266,0.7346832,282.86024449946024,23.56314468383789,8.78334465338343,1080,56.5714353383656,1.4716687202453613,109.34576620975639,-6.3132066e-10,0.0015780779,0.7101366519927979,62.437965631484985,105.48339812873341,64.24823898089448,406.3775407716773,44480000,0.73477906,0.009796685,126.40669697942877,61.5809965133667
267.6628417954634,110.09394684488856,1268,9532.209470748901,61.30106568336487,139,0.0005,1.3251769542694092,0.10711312294006348,4.2263102531433105,8.730218172073364,21.19392442703247,0.7333805,285.99983638984,22.415231466293335,5.117703891989057,1092,49.8735927696547,1.3253569602966309,114.03027159487326,9.8482424e-11,-0.0018741072,0.7039017677307129,59.93201398849487,107.16294606741019,64.66095480083939,383.5895910020367,44800000,0.73349607,0.0022365055,127.78827093080503,59.0858256816864
264.60635193678627,120.90300186573982,1286,9593.765631437302,61.55013060569763,140,0.0005,1.331216812133789,0.10400176048278809,4.195489406585693,8.815181493759155,21.356137990951538,0.7318781,278.07194620927123,22.40506672859192,7.653285740731668,1108,50.62495087366283,1.331404209136963,121.77851682409174,2.6667588e-09,-0.0024622183,0.7158148288726807,60.17918300628662,107.64582518379378,69.30274226898979,379.436658030197,45120000,0.73183936,0.0031837472,126.35580855247161,59.32386088371277
273.69025919459375,114.9600409025795,1266,9656.267454862595,62.495697259902954,141,0.0005,1.3108394145965576,0.11002731323242188,4.2299535274505615,9.146273136138916,21.97446346282959,0.7311859,296.134815067201,22.406972408294678,6.5363428018371765,1079,48.66950429863029,1.3110239505767822,117.75659125336425,-2.8516026e-10,0.004190984,0.6774594783782959,61.14544749259949,107.51407466738891,66.83980493871972,390.07874963929294,45440000,0.7313245,0.0046041613,128.56911313468518,60.32296681404114
276.9386081537365,115.33933610147196,1288,9717.973304748535,61.69971251487732,142,0.0005,1.3163878917694092,0.11734533309936523,4.112893581390381,9.03930115699768,21.773611783981323,0.73083377,300.5220022793225,21.966256856918335,4.051793292831932,1061,47.402590362166876,1.3165688514709473,118.41245405069432,-2.8164768e-09,-0.0022367104,0.735217809677124,60.34385824203491,107.70420452892509,67.0948740806131,400.9127173435328,45760000,0.7309246,0.0029886041,129.70655738977382,59.4572958946228
263.56169721866604,142.45937201868912,1292,9779.732439041138,61.753042697906494,143,0.0005,1.3202946186065674,0.10663938522338867,4.212753057479858,8.873613595962524,21.4784414768219,0.73028034,298.3955880027862,22.40605592727661,6.076054653660506,1152,44.3962380308301,1.3204777240753174,84.16909263727861,-1.2424207e-09,0.0087011205,0.7185111045837402,60.39266061782837,106.84795600150065,78.66604562949746,408.44730927598584,46080000,0.7301378,0.0073506846,127.22630856055457,59.53190803527832
265.50880520162815,148.41057512134753,1285,9841.23599100113,61.497430086135864,144,0.0005,1.323634147644043,0.10639452934265137,4.181892395019531,8.887959241867065,21.51693081855774,0.72906977,287.5767311858614,22.16213846206665,7.33907514493124,1147,45.81512833299437,1.323826551437378,65.29679049893353,-1.4871455e-09,0.011455013,0.7147374153137207,60.134764194488525,105.08012135731295,81.70208642131514,389.7135011420276,46400000,0.728963,0.01151979,128.0471678138423,59.27913498878479
266.90821203626814,134.54769437557525,1250,9902.173089265823,60.93095898628235,145,0.0005,1.293928861618042,0.10464119911193848,4.247883081436157,8.610708713531494,20.73842453956604,0.72770566,295.36460113027533,22.574179887771606,8.356162185835606,1132,47.58824344185683,1.2941174507141113,118.56941145759981,5.810101e-10,0.048687212,0.7432706356048584,59.59631371498108,106.97761652607835,75.0836439827055,396.15677613293553,46720000,0.72792184,0.030454647,128.63143156566883,58.71347761154175
275.06034211601497,133.085702851718,1276,9964.15301823616,61.97381114959717,146,0.0005,1.3206682205200195,0.10535454750061035,4.15437126159668,9.021962404251099,21.791719913482666,0.7262286,265.7586826550419,22.2148380279541,7.7633702176245265,1092,44.440328964443374,1.3207838535308838,118.43065360552895,-8.378584e-10,0.009446537,0.7049708366394043,60.61441898345947,107.995170951734,74.78706889536956,399.374558499969,47040000,0.7265683,0.010179238,129.83651032347103,59.76890754699707
269.9811078006949,156.77771824130093,1251,10026.720507860184,62.56124758720398,147,0.0005,1.3214166164398193,0.10527849197387695,4.201532363891602,9.162301778793335,22.069295644760132,0.7250682,298.55853766973047,22.352771282196045,7.315020223070908,1149,41.532554254199546,1.3216001987457275,122.06199877831122,-3.0855698e-09,-0.00047466587,0.7050347328186035,61.20063829421997,104.65311250300738,84.2553144386236,402.2426422191864,47360000,0.72498924,0.0046285223,129.36759686772683,60.355135679244995
289.98714201761857,109.13551981973974,1268,10088.568822145462,61.84221625328064,148,0.0005,1.3266782760620117,0.1043086051940918,4.215441942214966,8.948738098144531,21.541441202163696,0.72432625,299.93356239005396,22.400362014770508,7.49664388191681,1021,48.33379585606047,1.3268635272979736,119.48157950031175,4.900338e-10,0.004849167,0.6971664428710938,60.47657322883606,107.04907629048196,64.29336612256955,399.9431979543612,47680000,0.72451574,0.008814173,133.28108491904862,59.640015602111816
271.45889874882823,140.93358674766637,1261,10149.68691444397,61.1119327545166,149,0.0005,1.3190851211547852,0.11114501953125,4.226622104644775,8.930990219116211,20.626543045043945,0.7234466,303.9120350760116,22.598726511001587,8.991631441198384,1140,48.18078394024373,1.319277048110962,118.51683089427257,7.619735e-10,0.00325,0.7099525928497314,59.753684520721436,108.10827054790944,77.49003219670288,402.3884266204724,48000000,0.72350967,0.007818447,130.9165437088664,58.897273540496826
281.68793661202204,130.9800842401158,1243,10212.492713451385,62.79973530769348,150,0.0005,1.328430414199829,0.10425043106079102,4.2818615436553955,9.071983575820923,21.77535891532898,0.7224462,302.24895258128896,22.858656883239746,9.280438960887441,1085,50.63789851297195,1.328615665435791,120.03347454471773,-2.844449e-10,0.021876441,0.7085738182067871,61.43228197097778,108.92812330435392,73.0177533459256,400.2222624055611,48320000,0.72256297,0.011903131,131.70593034990233,60.58432984352112
288.9877245666085,118.3818724423851,1268,10274.83426785469,62.33550667762756,151,0.0005,1.3095364570617676,0.10660743713378906,4.313837051391602,8.950211763381958,21.456403255462646,0.7210857,293.5505569623677,22.90617799758911,2.9090895668436874,1056,51.45751923930288,1.309715986251831,121.2759119290582,3.801676e-10,0.009869993,0.6999456882476807,60.98672580718994,108.6025606194394,68.13644891076572,401.1359068269089,48640000,0.72110003,0.009860686,134.27184689280503,60.14496374130249
289.51047449098286,116.0570707754844,1289,10336.907007455826,62.06670022010803,152,0.0005,1.3343238830566406,0.10444855690002441,4.238432168960571,8.919024229049683,21.42515993118286,0.719936,270.86630276118507,22.728010416030884,3.6312268385857167,1067,54.67380053784361,1.3345069885253906,124.36457425171687,5.2258686e-10,0.011551249,0.7140228748321533,60.693474769592285,109.55844200416347,67.43403034400527,408.23312584978856,48960000,0.7199966,0.009510143,134.5092089850506,59.83966588973999
284.1712399334251,128.54438823602044,1268,10399.135225772858,62.222177505493164,153,0.0005,1.3257334232330322,0.10906791687011719,4.258495569229126,8.923933029174805,21.50806736946106,0.71864647,292.15621343893946,22.769861698150635,6.225322146871313,1087,50.0148671373358,1.3259177207946777,125.27214591544958,-4.1379722e-10,0.0083245365,0.7169914245605469,60.85665011405945,110.58070903206243,72.50578013564039,397.5591120425208,49280000,0.7188628,0.012538364,133.1490047826699,59.99533200263977
283.84952294893685,130.1554313528139,1250,10461.983597517014,62.84232687950134,154,0.0005,1.31382155418396,0.1053464412689209,4.278796911239624,9.110049962997437,21.806674003601074,0.71744615,274.68818150761956,22.876435041427612,4.756771064792906,1095,53.479294332169,1.3140003681182861,120.22120864471816,2.8371566e-10,0.0024943966,0.7070567607879639,61.48958659172058,110.97568248411368,72.82218934670009,407.0733399896554,49600000,0.7177098,0.0069081127,133.384291294146,60.64194130897522
281.71208342592604,143.18681965223817,1238,10524.598021507263,62.6083562374115,155,0.0005,1.3302273750305176,0.10578131675720215,4.336303472518921,8.94484257698059,21.45792055130005,0.7163042,277.072123767439,23.07856774330139,5.820650609449192,1107,49.37101793967595,1.3304097652435303,122.89333427378466,-1.6742561e-09,-0.00052335626,0.7167775630950928,61.23946928977966,110.75409097863962,78.13757505252012,430.08337463788945,49920000,0.7163535,0.0024524264,132.64586560467063,60.38173770904541
281.64625444150164,159.7201337061621,1260,10588.103730201721,63.49962520599365,156,0.0005,1.4867033958435059,0.1146552562713623,4.348081350326538,9.07879900932312,21.92061758041382,0.71540934,306.86490911394094,23.15350890159607,6.857629166579292,1122,50.15996942868512,1.4868202209472656,123.14489706510193,-1.3519973e-09,-0.0007960948,0.7266430854797363,61.973713874816895,107.883032720842,84.85810550061528,418.41290450954415,50240000,0.7156181,0.0042518717,133.01205294015028,61.09703826904297
294.1353520777564,115.38579924631655,1239,10650.575273990631,62.46472096443176,157,0.0005,1.323179006576538,0.10577034950256348,4.384050369262695,8.82676386833191,21.2599356174469,0.7149689,306.0338608321564,23.250367164611816,5.76362679788086,1053,52.93042825633645,1.3233613967895508,123.69938299005106,-3.5459138e-10,0.0060789897,0.6817712783813477,61.09748339653015,111.38683108997944,66.79790999499228,405.77827336703484,50560000,0.7151842,0.008322363,136.26805292630576,60.27504634857178
285.8280782061505,141.14567817040722,1247,10712.319184064865,61.73782420158386,158,0.0005,1.4695024490356445,0.10570764541625977,4.229695796966553,8.809938669204712,21.20390295982361,0.7143227,303.62270467226693,22.57805824279785,3.653797053953326,1111,54.42781950499575,1.4696178436279297,127.26670899184592,-6.3744243e-10,0.0037902037,0.7273499965667725,60.22937560081482,112.73129297120111,77.46777075589026,411.0016047387556,50880000,0.7144716,0.0037843871,134.73484908122413,59.360745429992676
291.6976557258641,124.92327039065967,1245,10774.17842245102,61.85238027572632,159,0.0005,1.2985377311706543,0.10431814193725586,4.26019287109375,8.898807525634766,21.33073401451111,0.7136381,292.2132997641206,22.621870279312134,3.5305356607470832,1081,51.1832329458463,1.2987127304077148,122.7055316141253,-7.3491435e-10,0.00042513027,0.698033332824707,60.509554386138916,112.42464812328613,70.85197827262184,414.78099351524384,51200000,0.71377563,0.0029591196,136.37721345770652,59.67230176925659
298.5112163673362,111.88136876732479,1270,10836.231361627579,62.046923875808716,160,0.0005,1.4985342025756836,0.10616183280944824,4.268542051315308,8.840177297592163,21.224499225616455,0.7129332,281.247397227339,22.74536395072937,1.832326585021292,1041,55.150422398872784,1.4987263679504395,120.6875738758711,6.706079e-10,0.015733127,0.699660062789917,60.509007692337036,111.81578887424848,65.44584708732404,418.648343078004,51520000,0.71303827,0.017462306,137.52322053414306,59.6681113243103
284.4380600842202,138.02694311537215,1217,10898.510832071304,62.2725293636322,161,0.0005,1.327826976776123,0.11621642112731934,4.3975396156311035,8.64608883857727,20.83021068572998,0.7122327,301.8604172149632,23.536155700683594,8.577640475781944,1111,50.56222516962039,1.3280088901519775,124.54014417225915,5.9966226e-10,0.0012556541,0.7667160034179688,60.90100145339966,111.8082739694889,75.66124545617897,423.28412285389436,51840000,0.71255034,0.0072766654,134.71592435995805,59.983691930770874
308.1898788032148,86.61663120789025,1229,10961.145762443542,62.628856897354126,162,0.0005,1.3056581020355225,0.11429905891418457,4.384078741073608,8.844268321990967,21.25467610359192,0.71194154,306.4573396973155,23.400732278823853,3.823334220698263,972,52.08508897622316,1.3058481216430664,120.03964753956716,-1.1656205e-10,0.0047483207,0.6992740631103516,61.28495955467224,103.35521262008851,55.01079091226049,409.5521538955122,52160000,0.7121901,0.00601922,138.31821337318928,60.436532497406006
292.4014109204257,118.20316864768324,1196,11023.434162855148,62.28236436843872,163,0.0005,1.3165738582611084,0.12634968757629395,4.4643754959106445,8.619807720184326,20.765318870544434,0.7112118,307.80815526569233,23.648804187774658,8.537417703541232,1062,51.035994880216805,1.3167574405670166,128.37876455738936,1.1622859e-09,0.01266129,0.7173731327056885,60.92701435089111,110.90459028848383,67.42935416507599,409.07951623982,52480000,0.71146166,0.015988514,136.44304947404927,60.04873251914978
295.9368131364245,111.12701432690602,1153,11086.200964450836,62.76076579093933,164,0.0005,1.3216960430145264,0.1041719913482666,4.464131116867065,8.73363971710205,20.91585922241211,0.7100721,311.26500226084283,23.90670871734619,11.487163781869212,1040,51.52133272487507,1.3218786716461182,126.51636118159134,-2.916183e-11,-0.0007203335,0.6650433540344238,61.398629665374756,107.77729847638736,64.33217821347866,407.84157354787317,52800000,0.71005976,0.003448023,136.64784484257532,60.59482932090759
282.98603030648087,151.60132294548117,1143,11149.77779173851,63.57077932357788,165,0.0005,1.3154022693634033,0.10565686225891113,4.575439691543579,8.734134197235107,21.057548999786377,0.7092405,310.0972889689264,24.42666006088257,13.439824603656916,1124,47.305314887139424,1.3155779838562012,121.65171047908794,-5.223673e-10,-0.0011072832,0.691314697265625,62.21629810333252,110.20695227762307,79.69725610402148,407.8277221259802,53120000,0.709427,0.002251986,134.52173891823332,61.38453197479248
292.154871163944,123.547268764321,1162,11214.430918455124,64.64706349372864,166,0.0005,1.3216488361358643,0.10756421089172363,4.584378957748413,8.960703134536743,21.829869031906128,0.7083239,306.51634124551157,24.458096742630005,12.257388212289356,1065,54.66799924602717,1.3218319416046143,121.1575267211927,4.5763243e-10,-0.0023750372,0.700890064239502,63.285868883132935,110.32392048727286,69.10150274189486,429.48515493286243,53440000,0.70843226,0.0020175213,136.29461473599775,62.4425311088562
288.6905786033652,141.03440761964293,1171,11277.217048883438,62.779993295669556,167,0.0005,1.3372979164123535,0.11482739448547363,4.4801530838012695,8.630754470825195,20.715991973876953,0.70753795,291.52652754414265,24.13571000099182,11.75381420509741,1114,51.383071034639364,1.337489128112793,129.90686006216515,4.3975187e-10,-0.0026808593,0.7018177509307861,61.40390586853027,111.65287272838496,76.00269113849107,420.85574934913666,53760000,0.7076828,0.002785822,137.05855977079372,60.552287101745605
285.82488411446315,154.6755684580665,1142,11342.396168231964,65.17304825782776,168,0.0005,1.3420608043670654,0.10916900634765625,4.740521192550659,8.878826141357422,21.363702058792114,0.70722365,307.07113933064744,25.350667238235474,12.926907067288148,1110,46.608137745047706,1.3422534465789795,143.79246660792728,2.6973594e-09,0.00026848415,0.6977546215057373,63.791449308395386,110.50549404605705,80.86078937626867,400.46971817389374,54080000,0.7071078,0.0016188227,134.9213136660042,62.94962167739868
291.3589175710965,147.58592042956076,1168,11406.818846464157,64.41664123535156,169,0.0005,1.332500696182251,0.10921859741210938,4.5005598068237305,9.09710955619812,21.82923173904419,0.70731425,309.0615790092792,24.121293783187866,14.559468579111947,1098,48.190989016305636,1.3326871395111084,141.2567291287029,-1.4542707e-10,0.004253949,0.7155907154083252,63.04528999328613,111.07105552530106,78.36378581442021,409.8057705200297,54400000,0.7074142,0.0027244065,136.7144712154766,62.18535494804382
278.2720597440159,178.03382131686595,1140,11471.723071098328,64.89810967445374,170,0.0005,1.3278734683990479,0.11495733261108398,4.6236231327056885,9.025062561035156,21.65949320793152,0.70727634,311.20883225837076,24.63964295387268,11.152782597095625,1180,41.56150866221935,1.3280537128448486,125.94121729318681,9.69276e-11,0.017950628,0.7485625743865967,63.53159785270691,106.04044993376517,89.32453280909581,418.4476813722807,54720000,0.7073938,0.014092177,134.24971012757314,62.63323450088501
285.86842838193905,151.92468376322302,1177,11533.865540266037,62.136382818222046,171,0.0005,1.3133461475372314,0.10905218124389648,4.3368330001831055,8.82404088973999,21.11719799041748,0.7070522,301.3259448618869,23.06739044189453,9.202296670017265,1152,51.59612832660542,1.313537836074829,120.17845906331348,6.124027e-10,0.028102612,0.7029800415039062,60.78451442718506,111.05034423831155,80.57102914225229,459.5978087206426,55040000,0.70716465,0.021389453,136.95282831675593,59.937548875808716
293.20368171641235,148.18663404864924,1196,11597.689268112183,63.81752157211304,172,0.0005,1.322596549987793,0.1057274341583252,4.525910377502441,8.91636347770691,21.33971858024597,0.70535475,293.34139760563124,24.208396673202515,10.550574043072846,1135,49.7593546275387,1.322786808013916,119.15347555179852,-2.2867241e-10,0.016702259,0.6974661350250244,62.456382274627686,111.69884378919156,78.9286953573555,438.08492141434493,55360000,0.7054372,0.016706944,139.22996465505665,61.617892265319824
320.22564789044293,95.54791666005951,1208,11661.64155459404,63.94617438316345,173,0.0005,1.3288352489471436,0.10533285140991211,4.4667134284973145,9.13428807258606,21.745943546295166,0.7037046,300.850229474928,23.82322883605957,6.717021353729629,991,53.52262750166319,1.3290183544158936,124.32431848307922,-5.1611043e-10,0.021287497,0.6772289276123047,62.57803559303284,105.60240829054275,58.56317543467441,432.97096423623555,55680000,0.70388174,0.021880135,143.2457471994307,61.760655879974365
297.45857126512647,130.79462737728753,1225,11723.354728460312,61.70710062980652,174,0.0005,1.3080904483795166,0.11067080497741699,4.3056581020355225,8.736538410186768,20.906054973602295,0.70239866,303.4055312843077,23.0123393535614,7.057941826926064,1086,51.82459453554425,1.3082740306854248,148.01719904763493,-1.396509e-09,0.014468042,0.6988568305969238,60.360493183135986,112.43836265656411,72.9125667073158,433.29000204897966,56000000,0.7025326,0.006574114,138.70232439796524,59.5161497592926
282.4159314078265,160.08812458871012,1210,11784.836131811142,61.47537636756897,175,0.0005,1.3174517154693604,0.10685992240905762,4.3546953201293945,8.54852843284607,20.471120834350586,0.70136416,311.41817558400845,23.321073293685913,6.728267334197649,1171,44.91316318877306,1.317643404006958,157.9173953659735,-2.2118865e-09,0.0020910809,0.7100586891174316,60.118783712387085,109.02654276975768,84.08966388496482,431.271302171176,56320000,0.7013781,0.0034217194,136.0586297135554,59.26657271385193
290.12347127932924,149.71306482330533,1239,11847.91048693657,63.068291902542114,176,0.0005,1.324629783630371,0.11620759963989258,4.437974691390991,8.866474628448486,21.245549201965332,0.700827,311.8001117990291,23.583638191223145,7.515904415683096,1130,50.303786561882035,1.3248095512390137,125.74747575716378,3.1928268e-10,0.010301724,0.759946346282959,61.70483160018921,111.06688575962548,80.36627118433925,438.0844450078273,56640000,0.7009562,0.011553722,137.37451484261837,60.794557332992554
304.8390863884857,101.29515666086283,1271,11910.716430902481,62.79981327056885,177,0.0005,1.333073616027832,0.10508084297180176,4.302246570587158,9.097829580307007,21.65991520881653,0.70029294,296.12813068926795,22.88148856163025,3.766053605083332,1046,56.387605972480486,1.3331942558288574,132.12571084112452,2.877611e-10,0.00629938,0.7039408683776855,61.42760634422302,109.21745999489634,61.11936072246089,431.27817689540683,56960000,0.70030236,0.005852929,140.48283492718684,60.58332586288452
290.47606176733535,145.88447206486703,1287,11970.991812705994,60.26924967765808,178,0.0005,1.3200244903564453,0.10432982444763184,4.172161340713501,8.577769041061401,20.533844232559204,0.6994584,303.89439224835104,22.223122596740723,-0.5922134034763133,1143,52.63369253053257,1.3202197551727295,144.85496631164267,1.0800327e-09,-0.00041208923,0.7216415405273438,58.91045808792114,112.21701714934368,79.9532594953184,439.13877920153163,57280000,0.699728,0.0022652554,138.31207068458,58.04908633232117
291.81399436349335,136.7715474050744,1289,12031.55831861496,60.56039476394653,179,0.0005,1.3303120136260986,0.11687755584716797,4.203815221786499,8.640871047973633,20.657368421554565,0.69821745,300.3094597654904,22.230721950531006,-0.4561922965156098,1132,50.23224079993791,1.3305079936981201,142.95580485808716,-3.3529568e-10,-0.0012907572,0.7481720447540283,59.190234661102295,113.43292951454872,76.24180068079033,427.2329527898151,57600000,0.6985275,0.0026550095,138.67785278471598,58.29088377952576
294.22467818482187,140.82427897299047,1275,12093.271217346191,61.70683979988098,180,0.0005,1.3183925151824951,0.11200618743896484,4.095773220062256,9.200459480285645,21.838467121124268,0.6972443,298.4460399862788,21.787290334701538,1.6650119949379676,1110,49.19418823402138,1.318622350692749,126.58788147043336,4.136747e-10,0.003873048,0.6935162544250488,60.349485874176025,112.84375725434957,77.91123824074823,451.776552297907,57920000,0.69735634,0.00689754,138.46067709427894,59.50866937637329
299.3681583352823,150.85048560965947,1273,12156.080651521683,62.80336141586304,181,0.0005,1.3216009140014648,0.10413980484008789,4.302393436431885,9.109508514404297,21.714529752731323,0.6963546,307.35479831966626,22.870946168899536,2.7061670908473863,1101,52.53125694321561,1.3217878341674805,143.169240838511,2.1322084e-09,0.017817106,0.711961030960083,61.44235348701477,111.48927710471298,81.50781493895485,429.41218669661157,58240000,0.6965497,0.012111185,140.18287532380236,60.5908579826355
294.1596546578984,131.74096623478792,1272,12217.831039190292,61.74423575401306,182,0.0005,1.3022127151489258,0.10546374320983887,4.282310247421265,8.854204654693604,21.084954500198364,0.69554645,313.0739074833132,22.750783443450928,1.176801838971335,1123,54.3569781445936,1.3023979663848877,120.99525614891982,1.0898379e-09,0.022050481,0.7169497013092041,60.4011332988739,113.48138500945768,74.13183807023391,429.3420179736362,58560000,0.69570065,0.024535934,139.40608487915964,59.5435106754303
303.53430296537226,111.06169367677508,1328,12279.365703821182,61.52847743034363,183,0.0005,1.3115360736846924,0.10991954803466797,3.96138334274292,9.386776447296143,22.258614540100098,0.6945242,316.53650686437055,21.136380195617676,-1.8714505169914606,1087,55.717968626996,1.3117156028747559,124.43016228513068,-3.2088146e-10,0.017584184,0.7207365036010742,60.17846369743347,113.56543343963837,65.68216400563628,431.20028583101174,58880000,0.6945714,0.012529534,141.77408807370225,59.3124897480011
308.62699151414034,109.71286857114305,1351,12340.956909894943,61.585198640823364,184,0.0005,1.3060412406921387,0.11664986610412598,4.550627946853638,8.989448308944702,21.3779399394989,0.6929489,265.3015961787463,21.859626054763794,-3.141128798718991,1057,59.775048763158225,1.3062281608581543,131.16424680794617,6.39618e-10,0.006955602,0.7622895240783691,60.239588499069214,112.97095106798433,65.28432567347859,437.7028728237899,59200000,0.69310945,0.007670994,142.06390441693293,59.326303243637085
291.7107263970584,133.43106027701893,1341,12400.504025220871,59.54104399681091,185,0.0005,1.3152852058410645,0.10610270500183105,4.020244836807251,8.665664434432983,20.733410120010376,0.6918936,313.0158042591156,21.389732360839844,-3.3703733644802285,1140,57.60199300865875,1.3154706954956055,141.6776982482107,-5.737772e-10,0.00787799,0.7184581756591797,58.18682050704956,111.72030149570955,75.61028805326585,435.61816519387645,59520000,0.69201505,0.0069159195,138.92128232602224,57.326688051223755
295.14449872933255,114.66685220143218,1337,12460.359291791916,59.849138259887695,186,0.0005,1.3017346858978271,0.1165456771850586,4.072579383850098,8.696660280227661,20.682739973068237,0.6913943,259.9728124001985,21.568177223205566,-0.3374808304901087,1095,56.61700661823226,1.3020439147949219,127.2347517186986,-1.5975455e-09,0.004743049,0.7860982418060303,58.507251262664795,111.38981942554246,67.65637040186195,445.97092009486175,59840000,0.69160384,0.0037986315,138.9352184224528,57.569682598114014
290.8265708165506,145.13991345042405,1328,12521.296879529953,60.93140959739685,187,0.0005,1.3228585720062256,0.1037297248840332,4.124820232391357,8.874511480331421,21.256857872009277,0.69057363,306.94649067646134,21.903519868850708,-0.6358257093153306,1139,55.331747052777196,1.3230500221252441,139.73266936150594,3.9335504e-10,0.010136867,0.7152552604675293,59.569154024124146,109.59632566189053,80.49557340589483,454.2526509247196,60160000,0.6905855,0.010013202,138.2413207244617,58.714609146118164
288.04970058593017,135.3755813635775,1327,12582.381648778915,61.07863426208496,188,0.0005,1.298743486404419,0.11952519416809082,4.070594787597656,9.08991527557373,21.498167753219604,0.6893728,270.26517376818185,21.62430167198181,-1.2491497594530705,1147,59.14850355791804,1.2989225387573242,127.38855376775317,-1.5505555e-09,0.044469174,0.758805513381958,59.740105867385864,111.08555040167812,76.48477563924355,431.1767937635394,60480000,0.689412,0.027843405,137.0973585505657,58.827019929885864
288.3975072941977,121.34150940006096,1361,12640.634270429611,58.24652099609375,189,0.0005,1.3169214725494385,0.10562324523925781,4.026308536529541,8.319234132766724,19.83023977279663,0.68876034,260.41365483000976,21.38791275024414,-2.354711648472164,1155,59.36183132491149,1.317117691040039,133.2734596490202,-1.4770745e-09,0.0013543551,0.7204878330230713,56.88997006416321,110.86587212348886,70.71136382474714,445.8157148677035,60800000,0.68883425,0.0035176226,138.35403135372536,56.02831673622131
298.88828961547205,110.2966986889536,1334,12699.850838422775,59.210469484329224,190,0.0005,1.3293530941009521,0.10666584968566895,4.068275690078735,8.500960111618042,20.2642662525177,0.6884636,289.33226495681475,21.644532918930054,-1.4788456449882896,1095,58.64680443212223,1.3295326232910156,135.30664668383005,1.9883398e-10,0.0011300598,0.7191431522369385,57.84194207191467,110.23239393081465,65.60521193905872,437.54861052413077,61120000,0.6885387,0.004833742,140.31605098201726,56.98082256317139
303.14958036491424,96.02952678092316,1316,12761.49404835701,61.636943101882935,191,0.0005,1.3079748153686523,0.11704850196838379,4.096027612686157,9.17953896522522,21.8501615524292,0.6880602,290.3857270627613,21.66265034675598,0.34631753050432934,1064,57.074699180239115,1.3081598281860352,147.8393501270525,8.1648616e-10,-0.0012869526,0.7489728927612305,60.28990459442139,106.76326365073972,59.45234272748585,439.00059432214175,61440000,0.68817705,0.0022533478,140.55185831820006,59.38954424858093
293.9475938822704,122.34092608468575,1304,12821.142086744308,59.6419734954834,192,0.0005,1.3227815628051758,0.1217033863067627,4.052515745162964,8.719690084457397,20.69904088973999,0.68727773,303.80826309117333,21.432993412017822,1.0092730323448362,1121,59.48163386122333,1.32289719581604,153.01264607864033,-7.0017936e-10,0.0033685945,0.7086424827575684,58.2801468372345,110.47507790638882,70.67594372944828,466.8607264404937,61760000,0.6873767,0.0029319716,138.81691958705045,57.412580728530884
292.04801020434235,122.70387828494061,1313,12882.29578089714,61.14765548706055,193,0.0005,1.2888479232788086,0.10981464385986328,4.071752309799194,9.103870868682861,21.543890476226807,0.686455,303.2200694524308,21.661157369613647,1.5338927314614597,1137,55.242207011225275,1.2890269756317139,123.3281156464118,1.4031517e-09,0.005641132,0.7127106189727783,59.81892514228821,110.30967268835266,70.71478674572799,443.20422154855305,62080000,0.6866314,0.00381193,139.194040798378,58.96104168891907
297.68911088828963,122.17584784803505,1318,12943.094853639603,60.79301071166992,194,0.0005,1.3073794841766357,0.1048591136932373,4.050781726837158,9.058820247650146,21.481016159057617,0.68596715,310.0092078140844,21.47258162498474,0.5742371032162699,1111,61.84617879197114,1.3075668811798096,123.50325058224723,-3.2554494e-11,0.026075663,0.7111246585845947,59.445847272872925,111.09103868861251,70.41344988416907,466.27622324578414,62400000,0.6859292,0.016227914,140.54407099199025,58.594696283340454
295.1702354384265,139.1094200987428,1310,13003.28603386879,60.185073375701904,195,0.0005,1.3186495304107666,0.10519123077392578,4.120838165283203,8.777828693389893,20.722166299819946,0.68540794,301.5875862271683,21.799819946289062,3.4351052234171866,1142,57.023749094142104,1.3188467025756836,165.92721675420415,-9.849993e-11,0.0416973,0.716162919998169,58.8275887966156,109.77198497293128,77.82205018168358,443.0912561357171,62720000,0.6855008,0.026287898,140.67146247005823,57.970925092697144
293.6304181494952,115.63596904823578,1299,13064.173123836517,60.881011724472046,196,0.0005,1.2957758903503418,0.11073780059814453,4.051665306091309,9.035494089126587,21.483824253082275,0.68473774,290.611967820851,21.591428995132446,2.470489012465636,1138,55.431561924475325,1.2959530353546143,123.24239399253239,-1.1940243e-09,0.0013601977,0.6919362545013428,59.54522681236267,110.17209698770122,67.60954377824778,432.5360840162647,63040000,0.68468267,0.0032396405,140.21057221808397,58.70729637145996
299.2794319151574,107.55039149436905,1318,13124.17687034607,59.99766159057617,197,0.0005,1.3169801235198975,0.10441398620605469,4.06380558013916,8.759019613265991,20.912489652633667,0.6836566,304.6919110210726,21.531734466552734,1.696450854105443,1100,59.24238249584435,1.317173957824707,126.41848253657844,-7.3086487e-10,-0.0018809196,0.7163827419281006,58.64141297340393,109.26416996514502,64.23096677261941,432.5884763227332,63360000,0.68364567,0.001554586,141.19866577212494,57.78524851799011
292.8404348209399,133.02363405623274,1321,13184.40821814537,60.22527599334717,198,0.0005,1.336719274520874,0.10579729080200195,4.047884702682495,8.851082563400269,21.128074884414673,0.68214625,305.3082207718025,21.436277151107788,1.2069105882539812,1145,56.85211011876994,1.3369052410125732,142.39194025115282,-1.9468922e-09,-0.0011906561,0.71640944480896,58.849035024642944,110.0559949254879,75.20821654869647,453.5074615900398,63680000,0.6822988,0.0021709288,140.30461996052273,57.99145269393921
289.8187688715666,131.7873852829194,1341,13243.526744365692,59.112457036972046,199,0.0005,1.3248412609100342,0.10519170761108398,4.0314812660217285,8.559278011322021,20.413705825805664,0.6809272,297.9974277955072,21.350688934326172,0.5508199950058668,1161,54.48054639085394,1.3250219821929932,132.6509345578802,1.0150394e-09,-0.0014228688,0.7254090309143066,57.74847769737244,110.05305936818384,74.74598326379271,441.34389555122783,64000000,0.6809992,0.0021700573,139.81337844696074,56.882368326187134
296.98666543814454,114.48550698850282,1343,13302.42402267456,58.89123845100403,200,0.0005,1.3195619583129883,0.10542011260986328,4.070817708969116,8.420764923095703,20.099051237106323,0.68004864,256.8976845362362,21.583053588867188,-1.6106396883981324,1123,59.07904019034682,1.3197581768035889,153.3755918931092,-2.907913e-10,-0.0021459938,0.7136685848236084,57.532389640808105,110.0717496668707,67.44806697824731,435.7433028722437,64320000,0.679941,0.0010941451,141.0993340598766,56.6778929233551
299.7747023109537,121.83659851999975,1330,13362.794608831406,60.36444354057312,201,0.0005,1.326244831085205,0.10949969291687012,4.062743425369263,8.886952638626099,21.06903624534607,0.6792304,283.53845352417886,21.555158376693726,-1.4148384705927248,1122,59.51313598493191,1.3264288902282715,126.74953825536684,2.4705832e-10,0.0026219203,0.7174043655395508,58.99900984764099,110.46244640151164,70.59269297116008,440.70945971856287,64640000,0.67922753,0.0025392785,142.17710545740505,58.13675785064697
294.4986581445519,115.1630037486519,1343,13422.023477554321,59.222718477249146,202,0.0005,1.3152785301208496,0.10425329208374023,4.466454744338989,8.438408374786377,20.061148166656494,0.678617,285.8856197963113,21.529629945755005,-0.15251570978461482,1128,61.71188994145813,1.3154737949371338,141.4775636134229,-5.1810956e-10,0.006194943,0.7188801765441895,57.868324518203735,109.91908651931163,67.74423330010437,454.83170279258565,64960000,0.67860246,0.003962199,140.62373553959532,57.00971794128418
301.9976214648741,131.5153723329473,1359,13481.337651968002,59.30813646316528,203,0.0005,1.3149614334106445,0.10970354080200195,4.034980773925781,8.611387491226196,20.402709245681763,0.6779958,300.2546775303,21.468695402145386,-2.3253322939864978,1112,55.30102984030224,1.3151445388793945,144.23293017348834,-5.4480764e-10,0.0027091352,0.7719266414642334,57.95391583442688,109.97205761104254,75.0723801634046,492.2521012605395,65280000,0.67794496,0.0020292848,142.21417094584604,57.0377094745636
310.50370146225526,119.44307552128416,1335,13541.411083698273,60.06731176376343,204,0.0005,1.338207721710205,0.10373878479003906,4.016727685928345,8.92320203781128,21.091864109039307,0.67782366,255.33807674830592,21.30325412750244,-0.8911169053153625,1083,62.285455583373874,1.33839750289917,144.82178015480815,-1.2773251e-09,0.0039332034,0.7100410461425781,58.69038701057434,110.80518261464107,69.71449655182688,460.2238588206614,65600000,0.67777854,0.004546108,144.0176653728883,57.841400384902954
300.8175417585599,123.71837286803894,1329,13601.523097038269,60.106014013290405,205,0.0005,1.3253448009490967,0.10528826713562012,4.08157205581665,8.807042598724365,20.833663940429688,0.6780721,275.9166364620864,21.658847093582153,1.129579600927678,1116,58.98347498371939,1.3255221843719482,92.59134623874122,-5.963846e-10,0.0009609314,0.7141411304473877,58.7416205406189,109.78418999954887,71.5808080156063,474.6671243902049,65920000,0.6781481,0.0017993904,142.48749163092424,57.886895179748535
314.6643114633215,105.93351751204578,1331,13663.108315229416,61.57917642593384,206,0.0005,1.319936990737915,0.10477328300476074,4.075778007507324,9.183680057525635,21.80737280845642,0.6780205,261.8778226714019,21.7578706741333,-2.271420403007336,1064,61.85087651035984,1.3201196193695068,144.54660611106223,3.3972536e-10,-0.0013164149,0.7061941623687744,60.219772815704346,108.8762195269673,63.77636869200673,445.32843908725226,66240000,0.6781972,0.0024044365,145.419030896639,59.373626470565796
302.5023325539853,138.1132316985311,1337,13723.364815950394,60.25035238265991,207,0.0005,1.323718547821045,0.10561466217041016,4.102940082550049,8.772218227386475,20.732911109924316,0.6779348,304.0761437371006,21.887439250946045,2.1501159521943416,1131,60.69417489503326,1.323897361755371,142.5080595677106,-4.0263207e-10,-0.0010533135,0.717841386795044,58.88735628128052,109.34437603531228,77.45480803604224,449.73251595748565,66560000,0.6780488,0.0015072173,142.98700242869543,58.028297901153564
295.2752094212246,149.71871593754014,1332,13784.070402145386,60.699533224105835,208,0.0005,1.315791368484497,0.1042776107788086,4.095726490020752,8.858761072158813,21.047839403152466,0.6772894,280.4707610840546,21.921605110168457,2.3256330629161264,1161,58.94832506517469,1.3159761428833008,120.69112271634394,3.1842928e-11,0.031773712,0.7300078868865967,59.34425592422485,106.62852834235186,82.61663902828313,484.71746856644177,66880000,0.6773095,0.020959444,141.94488188057588,58.47439956665039
312.0474811816324,127.17884413388845,1331,13846.415262460709,62.33879566192627,209,0.0005,1.3202524185180664,0.10469245910644531,4.084956645965576,9.458682775497437,22.330422163009644,0.6762069,283.9493460844606,21.67221760749817,0.09162324967893687,1099,63.57348692938086,1.320436954498291,135.07176174850554,-2.3618366e-10,0.0404737,0.7212438583374023,60.97874474525452,111.21887677263501,72.91886296674717,469.7742676948288,67200000,0.6760979,0.025222158,145.54203639659036,60.117411851882935
316.49876062963915,95.31323637962969,1394,13907.416815042496,60.99548316001892,210,0.0005,1.3316516876220703,0.11110734939575195,3.980119466781616,9.200307607650757,21.887555837631226,0.67593765,258.6601185702988,21.13227367401123,-2.6704511560950386,1065,68.4385138604546,1.3318288326263428,123.40819139725822,-6.655507e-10,0.004358681,0.7182855606079102,59.62426209449768,109.83733058022686,59.20015099267848,472.13073982865745,67520000,0.67613274,0.0036618947,146.012944614441,58.75944685935974
314.71444160156244,131.32776750207194,1361,13968.218819141388,60.79597473144531,211,0.0005,1.3113982677459717,0.10612273216247559,3.9854226112365723,9.21004581451416,21.767853260040283,0.6752926,256.0427230879306,21.050437927246094,-1.4634725381997582,1092,61.79103347704717,1.311577558517456,123.73988506114611,7.070396e-10,0.1045149,0.7177419662475586,59.44521975517273,111.10789325981747,75.37668798210285,447.2007765467899,67840000,0.67519605,0.063531384,145.91983519971927,58.58609342575073
317.85060781659166,103.61796520211142,1384,14032.099265098572,63.87441849708557,212,0.0005,1.3147039413452148,0.10733675956726074,4.041139125823975,9.961525440216064,23.532687664031982,0.6744504,249.66594013387964,21.449702262878418,-2.782156733792783,1059,65.01250128891994,1.3149971961975098,122.20525710155678,-5.1329624e-10,0.049133204,0.7411720752716064,62.52013039588928,112.43480443193643,62.73696017043495,469.6370258834804,68160000,0.6744974,0.03853079,146.64598296323973,61.636133909225464
301.76132716973194,145.5925993639228,1338,14092.125373601913,60.02000951766968,213,0.0005,1.3246169090270996,0.10596132278442383,4.086338043212891,8.69011902809143,20.65246057510376,0.673839,263.8558871896978,21.877201795578003,0.8499410572672486,1130,65.39232658597443,1.3248088359832764,130.50531211486307,7.555633e-10,0.0073367297,0.7022097110748291,58.65637135505676,109.66744954338606,80.8435113742222,466.16070288591095,68480000,0.6739961,0.007268547,143.37876849060345,57.81270885467529
320.8576185963944,100.30200773140731,1295,14154.09138083458,61.959925174713135,214,0.0005,1.3200225830078125,0.10844683647155762,4.084151029586792,9.270842790603638,22.025213956832886,0.6732971,303.1279993140778,21.809935808181763,2.9160271746147357,1037,71.57294184381634,1.3202018737792969,47.77240730924562,-1.5771925e-10,0.009913954,0.6989457607269287,60.600850105285645,109.2206670652601,60.91400732384172,464.98235386806374,68800000,0.67335004,0.008537859,147.4304820961028,59.75847625732422
302.4253502006739,131.21094243604986,1285,14215.32559967041,61.22816801071167,215,0.0005,1.3239572048187256,0.1043095588684082,4.114802360534668,8.961829662322998,21.359204292297363,0.6724134,261.32756042978383,22.04322361946106,5.33304135013544,1115,64.65034290614476,1.3241431713104248,124.03781297053486,-6.4716177e-10,0.0036876816,0.6917893886566162,59.86449337005615,111.19413891028279,74.11269104914403,501.8075359463639,69120000,0.6723954,0.0056117997,143.31087527748466,59.033225297927856
311.6897802259053,139.38260234087738,1296,14278.506563901901,63.174943685531616,216,0.0005,1.3286306858062744,0.10825538635253906,4.247498035430908,9.343093395233154,22.069544792175293,0.67136645,276.6608970860761,22.69326686859131,4.967877009845479,1102,63.44206315030983,1.3288094997406006,85.87719168864439,-4.3964304e-10,0.0018641714,0.6983497142791748,61.807027101516724,110.43670188142086,77.30243814925996,466.3615668806766,69440000,0.6713765,0.0064145746,145.83593029780158,60.96493601799011
304.3012224059596,149.85870108149052,1250,14340.288104057312,61.775481939315796,217,0.0005,1.3372814655303955,0.10932755470275879,4.194778680801392,8.93525218963623,21.22814393043518,0.6707008,279.815068109351,22.635493755340576,6.52981139238563,1145,60.47520649956735,1.3374664783477783,151.5625458677121,7.212371e-10,0.020992594,0.7090339660644531,60.398845195770264,108.93357450149978,81.39439703334507,464.8795320221461,69760000,0.6705922,0.017513972,144.60563582353177,59.545302391052246
310.13250036396965,131.28410151074544,1230,14404.099512815475,63.80526161193848,218,0.0005,1.3213672637939453,0.10493254661560059,4.530654191970825,8.94991683959961,21.15956163406372,0.66969144,281.0509416566791,24.351807355880737,9.88420880680961,1101,59.61912111840439,1.3215422630310059,142.72354448205186,1.8317081e-09,0.0061732004,0.7049109935760498,62.44414258003235,110.90358047063538,73.04918677202832,453.4661626619431,70080000,0.66970587,0.0050938334,145.76265802605045,61.599061489105225
309.90307733441745,157.58854143962296,1234,14468.09241271019,63.98682904243469,219,0.0005,1.313817024230957,0.10520577430725098,4.327709436416626,9.358247756958008,22.07266402244568,0.66848886,268.5228161407677,23.417180061340332,8.319648740660117,1118,62.41460071104089,1.3140006065368652,119.64579315004586,-1.0873206e-09,0.020288521,0.7127220630645752,62.634117126464844,107.43300326373493,84.15963601265852,490.4313752185875,70400000,0.6683772,0.012513054,145.54614415274975,61.78113126754761
312.0105233454623,138.67456299587482,1226,14531.433987379074,63.33555793762207,220,0.0005,1.3225812911987305,0.10530424118041992,4.4116370677948,9.024936437606812,21.282514333724976,0.66706395,287.8329738424437,23.79891085624695,10.268097341916441,1101,59.89342643000238,1.3227624893188477,123.20431355353398,-1.1120016e-10,0.03553933,0.7030134201049805,61.973865032196045,111.03708862700233,75.90652099691222,461.597935950089,70720000,0.66705287,0.024599496,146.36138827070468,61.13034677505493
307.60502265904705,133.45904945235824,1163,14596.157305955887,64.71717858314514,221,0.0005,1.4631860256195068,0.10459208488464355,4.4860076904296875,9.410027742385864,21.520296335220337,0.6658256,287.61629980777315,24.320017099380493,13.669770692378854,1102,60.43982955212943,1.46329927444458,117.00111190381125,1.0400057e-09,0.029205875,0.7160427570343018,63.215272188186646,111.2502651326355,73.24809051931626,467.0046258763675,71040000,0.6656903,0.021170048,145.27893748472403,62.360021352767944
300.60169310793736,144.1865394535757,1126,14661.837191343307,65.6730740070343,222,0.0005,1.324765682220459,0.10403919219970703,4.663241386413574,9.133194923400879,21.72059941291809,0.6645376,290.7908517570969,25.303508043289185,19.239076100580995,1122,57.10937172776933,1.3249518871307373,117.30666749140279,-1.3605421e-09,0.001857775,0.6967563629150391,64.3040075302124,109.72381084352634,76.61247150615057,451.0562393062424,71360000,0.6647146,0.004646095,143.95307792326992,63.4684042930603
302.33998111443657,155.45006994232574,1124,14727.649037599564,65.80570459365845,223,0.0005,1.3276662826538086,0.11450505256652832,4.851190090179443,8.820380926132202,20.914325714111328,0.66376,304.1498844232466,26.325485229492188,19.884793598087303,1141,55.11350263055913,1.327857255935669,131.48523607119728,-1.7397864e-09,-0.0013320412,0.6970336437225342,64.44039344787598,109.10442689099682,80.24353532241979,456.89756160638393,71680000,0.66382104,0.0034327724,144.62672388192482,63.59371614456177
307.69220349894687,138.24249967384162,1087,14793.619688034058,65.96452975273132,224,0.0005,1.3493812084197998,0.11233806610107422,4.82976222038269,8.876197338104248,20.949734210968018,0.66326034,291.2864485598624,26.43359088897705,25.21561961553705,1085,58.417495763088844,1.3495635986328125,151.66639099862917,1.1261303e-11,-0.0026385419,0.6832115650177002,64.57606101036072,108.23631022678097,73.9535385556114,467.49592011278486,72000000,0.6632766,0.0007047513,145.1532795245036,63.74588179588318
301.8838214075675,176.02294719838562,1104,14860.679599285126,67.05386328697205,225,0.0005,1.3176531791687012,0.11619305610656738,4.856202125549316,9.1015465259552,21.563136100769043,0.6626848,305.85108603083256,26.603864669799805,23.997780278107165,1147,54.2458521817216,1.3178369998931885,132.46143897803182,6.1493405e-10,-0.0017272881,0.7082421779632568,65.6981201171875,105.09403172422694,87.15004481573496,488.25269939772693,72320000,0.66275924,0.0018193737,144.17259828841497,64.83898401260376
303.5132010066725,145.7156480300231,1113,14927.122364282608,66.43668556213379,226,0.0005,1.3093154430389404,0.10664606094360352,4.831409454345703,9.01923656463623,21.459401607513428,0.66200215,298.97010993194874,26.296939849853516,26.09267283588031,1120,60.82584928535965,1.309499979019165,120.1970741070205,-8.423008e-10,-0.002739871,0.6729748249053955,65.08926558494568,108.82657563100562,76.57823589727501,457.6420135917062,72640000,0.6621406,0.0018738244,144.8661185879737,64.2746102809906
309.46001183559054,141.37845437848821,1083,14994.380648612976,67.25216698646545,227,0.0005,1.321833848953247,0.10633516311645508,4.840255975723267,9.190043687820435,21.873602867126465,0.6611424,301.46187212071175,26.490654230117798,23.658506076002578,1086,62.664895827509184,1.3220160007476807,125.14095406792694,1.6238394e-09,-0.0005810854,0.6806635856628418,65.89199423789978,108.87029205262856,74.8606505703016,472.88825715661017,72960000,0.66108066,0.0018287506,145.59498128298299,65.07049012184143
311.29596696824,149.55314762299943,1106,15061.59721493721,67.21050000190735,228,0.0005,1.4818861484527588,0.10573458671569824,4.896882772445679,9.029644250869751,21.42875647544861,0.6603037,303.1494717367164,26.757949590682983,22.587318855018108,1090,58.088894560756465,1.4819989204406738,118.82805467385691,1.172038e-09,-0.0025056258,0.7374141216278076,65.68979525566101,109.21598452480103,77.52281703911433,471.8798251448265,73280000,0.66037023,0.0019858412,146.82752474566382,64.81117248535156
321.2705380432939,118.81791649793513,1073,15130.9054312706,69.30121517181396,229,0.0005,1.3233768939971924,0.10723471641540527,4.917718887329102,9.62882661819458,22.95267343521118,0.65960187,286.3551884660232,26.91233205795288,22.470292535732586,1005,65.62336299686342,1.3235530853271484,119.66669254809307,-3.1538418e-11,-0.0021633473,0.6829073429107666,67.93473315238953,103.59252287968903,67.02395157293681,474.54085027779024,73600000,0.65974015,0.002211211,147.63588378490684,67.1102180480957
324.64242612592585,127.6347025714692,1097,15200.58256316185,69.6708812713623,230,0.0005,1.4687371253967285,0.11634588241577148,4.937309741973877,9.70154881477356,23.010600805282593,0.6589018,308.44496216839406,26.91544508934021,24.660387212072692,1012,65.2696169142809,1.4688506126403809,122.65110569694036,-9.681423e-10,-0.00171662,0.7229719161987305,68.1635992527008,106.72642677739243,69.92288411481852,483.16857726396523,73920000,0.65868574,0.002211921,148.49331624171452,67.28871488571167
332.2963268744012,115.45302760445067,1092,15272.324993371964,71.7355637550354,231,0.0005,1.3280243873596191,0.1064610481262207,4.848311901092529,10.49883222579956,24.998985052108765,0.6581146,298.59049305021273,26.43487548828125,24.42388718681733,986,67.84725616204007,1.328204870223999,69.70565877912797,3.6575132e-11,-0.0016751087,0.6799452304840088,70.36356115341187,104.08533094855447,65.74808256049317,462.1864850945533,74240000,0.65811735,0.0014034696,150.2355877552495,69.54268956184387
325.68472460592056,167.56935356740053,1094,15340.825044870377,68.49402189254761,232,0.0005,1.305238962173462,0.10575580596923828,4.801316738128662,9.697487831115723,22.86369514465332,0.6574739,305.2903157496095,26.226616382598877,25.414307290448182,1049,64.24579041501799,1.3054208755493164,119.4523870521482,7.7275536e-10,-0.002400612,0.6986308097839355,67.15070176124573,107.35587746026778,84.08541624665122,467.80331358445966,74560000,0.65754443,0.0014210681,148.79195533329974,66.31172633171082
323.33864993570864,131.275110347571,1098,15408.949834823608,68.11849546432495,233,0.0005,1.330920696258545,0.1052253246307373,4.85716700553894,9.408859729766846,22.353377103805542,0.65697324,300.7539328132781,26.574055194854736,22.95023554210603,1043,64.29670927595002,1.3311047554016113,149.35078115862285,-2.022455e-09,3.372382e-05,0.6851160526275635,66.7477343082428,107.7542813264308,71.31224777355393,464.8441904614279,74880000,0.6568857,0.0023797394,149.01679318839416,65.92272686958313
321.6683608269292,149.61793645531463,1079,15478.68315577507,69.72729277610779,234,0.0005,1.3203959465026855,0.10559844970703125,4.898697137832642,9.839259147644043,23.270540952682495,0.65649545,297.57358832381664,26.79982566833496,25.087752443482565,1057,64.99673481190261,1.320838212966919,117.64167663886529,3.7922337e-10,-0.0020170016,0.6801857948303223,68.36740803718567,108.88097926722705,77.76076904573493,464.93876708050624,75200000,0.65656435,0.0014625974,148.3753751535635,67.54711675643921
319.40210433867674,175.164176646835,1064,15548.657441616058,69.9681887626648,235,0.0005,1.3028757572174072,0.11274504661560059,4.964642763137817,9.758886814117432,23.146983861923218,0.6559128,302.18366089229124,27.187995672225952,25.264404199677607,1078,63.950614206744774,1.3030619621276855,119.24752563597816,2.5580643e-10,0.29689926,0.6770956516265869,68.62692999839783,106.85222724341405,86.16075675896697,494.00343069531,75520000,0.6558441,1.0673472,147.7044587523955,67.80267548561096
239.67681742126612,208.1257060471243,921,15620.154523849487,71.49102473258972,236,0.0005,1.3205053806304932,0.10619401931762695,5.338796138763428,9.308062076568604,22.935231924057007,0.655341,300.96678575325024,28.923598527908325,43.41982953495257,1231,45.05065774214711,1.320690631866455,78.7517696627264,7.1414805e-11,0.19003502,0.6784186363220215,70.13239216804504,80.14120028624812,92.19489277975927,417.45503476593757,75840000,0.65502095,0.39744005,119.20112873668052,69.3132529258728
227.89200646915145,185.9736745627012,859,15693.25719165802,73.0966112613678,237,0.0005,1.308495283126831,0.10521841049194336,5.474586486816406,9.495615005493164,23.52136540412903,0.6543183,290.5243608438202,29.68813729286194,44.32959029996592,1162,69.62451893424524,1.3086810111999512,73.12431270219847,-1.9812704e-10,0.011832191,0.661229133605957,71.75039553642273,61.485828407402124,84.2418584262101,398.89961927027485,76160000,0.65433586,0.010555545,111.1040495576801,70.94965505599976
227.52280049948635,170.23524195202788,860,15769.844752550125,76.58151483535767,238,0.0005,1.3212437629699707,0.10511565208435059,5.748852491378784,10.363343000411987,24.36005187034607,0.65334177,292.3811444165733,31.148388147354126,60.938639894383684,1076,71.38788495732942,1.3214340209960938,37.550744452193264,-1.1828557e-09,-0.0015517792,0.6067297458648682,75.2224326133728,62.907958934295586,80.07212302219145,372.78570366522496,76480000,0.65335935,0.004037893,108.51770614645613,74.47661447525024
230.67613675170065,186.0343386369232,856,15845.345838785172,75.49501037597656,239,0.0005,1.3119537830352783,0.1053929328918457,5.71610689163208,9.777981758117676,23.945411920547485,0.65281886,294.0379848445648,31.093794107437134,45.7465785678792,1135,69.03133390252923,1.3121402263641357,145.24511777961885,-3.2383665e-10,-0.0014180845,0.6516382694244385,74.14417314529419,64.45512164364229,84.29690572367055,375.74233421532693,76800000,0.65285736,0.0035379466,111.53130909520624,73.35304999351501
224.51323759361975,188.56165869425206,849,15917.91426897049,72.56225323677063,240,0.0005,1.449770450592041,0.10737991333007812,5.599486589431763,9.112384796142578,22.311052083969116,0.652506,295.70827653074946,30.42087745666504,47.898520208791986,1217,75.4582426522432,1.4498848915100098,146.08244614779238,2.3519237e-10,0.0040950333,0.7057859897613525,71.07566022872925,65.6896409761456,85.0216775066604,394.1527935301377,77120000,0.65248144,0.011674416,112.10397426209016,70.22845888137817
222.83349997936844,194.0068100633144,833,15992.299023628235,74.37792539596558,241,0.0005,1.3136579990386963,0.1081850528717041,5.626420259475708,9.621259927749634,23.733393669128418,0.65225416,294.8553314400915,30.407539129257202,45.94118197153042,1191,64.43554074171979,1.3138411045074463,148.41048862925547,-6.118387e-10,-0.0025842264,0.6920316219329834,73.02194333076477,57.547203648399744,85.688071033213,397.35097333228714,77440000,0.6522534,0.004004826,110.47113195956821,72.18610787391663
217.7659564757128,192.89213870199723,838,16065.599067687988,73.29395771026611,242,0.0005,1.3097646236419678,0.10462236404418945,5.613167762756348,9.394289255142212,22.97616744041443,0.65194196,295.40228842435437,30.397656440734863,48.433659137303565,1250,67.36085124710303,1.3099496364593506,73.72300226302443,2.4831102e-09,-0.0012514355,0.6597421169281006,71.94659447669983,62.70176548620864,85.63688952014849,401.63542011312234,77760000,0.6520127,0.0045611165,111.02408440253483,71.14785289764404
243.53832429733953,188.25361091476202,845,16139.436053037643,73.83083438873291,243,0.0005,1.2996189594268799,0.10918331146240234,5.591671466827393,9.597206115722656,23.37033772468567,0.6516119,295.01520823157585,30.291341543197632,38.17345573587761,1142,66.49617686317153,1.2998042106628418,140.31216899326006,-4.0641454e-10,-0.002153467,0.6490781307220459,72.49354958534241,67.40204505388579,84.69456300562528,404.932871266664,78080000,0.6516684,0.003620807,117.72052461713527,71.70110821723938
236.37781523899636,196.0608363464184,851,16214.33020567894,74.88805961608887,244,0.0005,1.3280797004699707,0.10906124114990234,5.763906240463257,9.527461767196655,23.314082145690918,0.65142286,295.20796423899765,31.25140380859375,42.22059628656233,1176,55.6726497018536,1.328263282775879,96.43702991524896,8.52664e-10,-0.0030203422,0.6529111862182617,73.52255344390869,69.61049981234423,86.54600234826698,403.09170027717425,78400000,0.6514037,0.0032566476,116.39657448299329,72.7263696193695
242.11668274439538,197.46371754305736,858,16290.087726354599,75.75140976905823,245,0.0005,1.3200650215148926,0.11566591262817383,5.643963813781738,10.08165955543518,24.5446879863739,0.65111506,294.6187851655474,30.453588247299194,54.96861870559556,1128,61.00779043158878,1.3202488422393799,52.40070723811285,-2.3710514e-10,-0.0018187342,0.6918609142303467,74.39386892318726,70.01576034411367,87.0707014583607,395.2873761342062,78720000,0.6510771,0.002385247,117.35006261235742,73.55148100852966
245.869517428321,190.0964608500561,850,16363.94136428833,73.84760808944702,246,0.0005,1.3288815021514893,0.10615015029907227,5.537022829055786,9.712837219238281,23.52583909034729,0.65047514,296.24675342676306,30.108598947525024,51.269457197302486,1196,62.25302033831771,1.3290684223175049,102.72281734706549,-1.2481676e-09,-0.0029834085,0.6640596389770508,72.4806547164917,68.84685064236695,85.22109049033374,421.0213770493005,79040000,0.65038395,0.002134538,121.76788389394324,71.6762421131134
240.62113437901448,201.2871654371848,858,16436.59574198723,72.64830803871155,247,0.0005,1.3196935653686523,0.10827112197875977,5.661557912826538,9.078554153442383,22.276440858840942,0.649746,294.51756920510246,30.662659168243408,48.77408430435218,1184,50.55793639321174,1.319878101348877,155.28197723329205,-5.1632e-10,-0.002402965,0.6520540714263916,71.29096102714539,69.85827586820783,88.12323510964751,406.92688626592843,79360000,0.649597,0.001829474,118.68821347775051,70.49639868736267
254.79534584812646,179.15086717307517,861,16509.638247728348,73.0364248752594,248,0.0005,1.323133945465088,0.10758137702941895,5.531617641448975,9.488061904907227,23.160980224609375,0.6490848,296.4553114559156,29.905128240585327,47.40156339712404,1089,63.21614964909432,1.323317527770996,60.34606741583278,-6.903312e-10,-0.0018836985,0.6534519195556641,71.67607021331787,72.60021833020126,82.51922365220099,418.04600044068974,79680000,0.6490364,0.0017653877,121.46354555848397,70.8809974193573
249.93267363445318,192.14789433843393,854,16584.38496351242,74.74061322212219,249,0.0005,1.3255529403686523,0.10626840591430664,5.675488233566284,9.736361980438232,23.77511739730835,0.64853156,295.52936321824467,30.583618640899658,40.85715069138826,1142,60.24481052794914,1.3257396221160889,73.02432570257913,3.2848876e-10,-0.0002835485,0.6552755832672119,73.37685942649841,72.74711529268032,85.89092530938589,400.0078588310643,80000000,0.6483753,0.0031647186,121.6221177860563,72.58124804496765
257.09322234035506,188.14765793261657,844,16656.338059425354,71.94694185256958,250,0.0005,1.3089752197265625,0.10667634010314941,5.691252708435059,8.908522129058838,21.515464782714844,0.6477306,296.65910679600034,30.956265211105347,57.47703668678717,1121,66.51406709611364,1.3091599941253662,58.66479513066637,-3.0908995e-10,-0.0022939816,0.6530756950378418,70.60054564476013,71.12771174708085,84.61410900142545,410.7628959218792,80320000,0.6476374,0.0013606837,124.27021066126977,69.80677771568298
241.83384780412229,193.3970027945714,847,16728.591381549835,72.24725604057312,251,0.0005,1.305048942565918,0.10667824745178223,5.685879945755005,8.97599196434021,21.846131563186646,0.64703655,295.03275447553176,30.86234736442566,45.16657772065331,1217,57.448389218112496,1.305232048034668,158.624521092547,-7.294945e-10,-0.0017892763,0.6556618213653564,70.9050931930542,69.37506051289047,85.80584389730076,410.98594971907414,80640000,0.6469411,0.0020377052,121.46968047211207,70.10847067832947
238.300877248061,203.34646113980713,845,16801.103140592575,72.50575709342957,252,0.0005,1.311654806137085,0.11599206924438477,5.712705850601196,9.006717443466187,21.937687873840332,0.6462448,297.2217575378125,30.872434616088867,48.307138524137876,1255,56.33934497838685,1.3118360042572021,161.37444834154422,-6.3750816e-10,0.005110925,0.7081294059753418,71.15733671188354,67.59299343974635,88.45777217221176,410.90907448594237,80960000,0.6461852,0.004797478,121.05873321371992,70.29783320426941
248.70878227418274,194.99098204245416,833,16874.99347257614,73.88422846794128,253,0.0005,1.30259370803833,0.10695528984069824,5.729179620742798,9.646530389785767,22.54980444908142,0.645644,295.64775978065205,31.010218381881714,55.10755158515478,1172,60.47658853498641,1.3027784824371338,96.86922499736465,-2.0092972e-09,0.067645475,0.6641247272491455,72.54391884803772,63.21074973312255,85.9611027578827,417.2993728676024,81280000,0.6457771,0.049530517,122.58057472561804,71.7386577129364
250.5023287364886,185.93745461859547,851,16950.521098136902,75.5215322971344,254,0.0005,1.484997034072876,0.10525274276733398,5.596548080444336,10.079618453979492,24.42646312713623,0.6451844,296.2074363093182,30.26875329017639,54.69594576770566,1150,67.39687897250285,1.4851038455963135,68.69587526277478,1.1856623e-09,0.030776259,0.6795883178710938,73.99910879135132,68.47000027148108,84.2245068890642,408.16041254774996,81600000,0.64538354,0.020161103,122.98682217457691,73.1804633140564
248.02762840246905,190.8965370408894,834,17022.72451043129,72.19660878181458,255,0.0005,1.3071012496948242,0.10571002960205078,5.501706600189209,9.422961711883545,22.86090850830078,0.6450353,299.07013815001574,29.538006067276,34.270237637230046,1177,59.8614315482068,1.307286024093628,141.11642669350425,-1.2599539e-09,0.04219743,0.6497466564178467,70.8471372127533,56.68474884175758,84.84848372025941,409.2795453523377,81920000,0.6451006,0.032448333,122.47323843773113,70.05758571624756
250.4875192793105,185.9281621075703,875,17094.697347402573,71.96668529510498,256,0.0005,1.3190975189208984,0.10726594924926758,5.508697748184204,9.293460130691528,22.571338653564453,0.6447931,297.06674416940086,29.646779775619507,49.01728533203614,1178,61.04908085334761,1.3192825317382812,130.02646486097686,1.9988575e-10,-0.00058977783,0.6627852916717529,70.61003255844116,78.03559232627636,84.4909350534661,422.78902075458603,82240000,0.6445077,0.0041481513,123.46903391016066,69.8057005405426
240.1839084604739,189.1145153168046,908,17165.65734910965,70.953928232193,257,0.0005,1.3207013607025146,0.10647344589233398,5.462930679321289,9.101828813552856,22.06078004837036,0.64425343,298.5440921159701,29.400943756103516,46.23500075671628,1274,59.14419228628203,1.3208777904510498,145.9512692184747,1.07408374e-10,-0.0006150128,0.664515495300293,69.595698595047,82.22066378679642,86.23302648834871,410.35678815928947,82560000,0.644094,0.0038782035,122.9203968272759,68.79006671905518
259.55569371791023,162.29369035943392,917,17238.718406438828,73.05502820014954,258,0.0005,1.298295259475708,0.10641598701477051,5.295409679412842,9.96425485610962,24.195852279663086,0.6435721,296.77704104011525,28.656317710876465,43.33993679436586,1111,62.17713089953805,1.2984709739685059,83.79853472494251,-5.889789e-11,0.00243364,0.6626226902008057,71.71841335296631,87.52679410595516,78.53340428623206,428.53269688795024,82880000,0.6435297,0.004994002,124.62344935178876,70.91509556770325
271.33556906066383,149.30868329510122,953,17308.200118780136,69.47562837600708,259,0.0005,1.3174376487731934,0.10774397850036621,5.155271530151367,9.212801694869995,22.335935831069946,0.6431488,297.1189194188473,27.846537351608276,41.02775868364904,1058,65.52552470010907,1.317615270614624,128.40650413174293,-2.4812938e-10,-0.0007475469,0.673471212387085,68.12095952033997,90.01039686552816,75.4337133314945,411.45347000396885,83200000,0.6432796,0.0013217289,126.77833952991453,67.30564832687378
257.2521309108109,162.167009975756,955,17380.375742197037,72.16956305503845,260,0.0005,1.3406100273132324,0.11526727676391602,5.2241621017456055,9.844627857208252,23.916290521621704,0.6424811,298.14309884179386,28.136460304260254,40.48371075556114,1095,67.42340106163324,1.3407933712005615,36.657748590450225,-4.2275286e-10,-0.0018221348,0.6959731578826904,70.79054379463196,90.49872176016218,79.32026924082753,409.87199825550175,83520000,0.64238113,0.0012187354,122.49498604629997,69.94527316093445
255.09855498484112,176.8750526404038,958,17448.315965890884,67.93418455123901,261,0.0005,1.3069393634796143,0.10778021812438965,5.020325183868408,9.040373086929321,21.944617748260498,0.64163756,299.32767965895164,27.037724018096924,42.690572050781206,1173,62.52183227363799,1.3071160316467285,196.51363368824045,-1.8813255e-10,-0.0018099218,0.6728463172912598,66.58980131149292,90.11703742540283,84.000056295403,416.8133158685729,83840000,0.64177316,0.0020015095,124.94450820045289,65.77468848228455
247.44035375377646,176.82198126890518,944,17519.904937505722,71.58291435241699,262,0.0005,1.2960638999938965,0.10631465911865234,5.162221908569336,9.844489574432373,23.76417589187622,0.64070415,298.1436052017373,27.88374352455139,38.532577247023504,1176,70.39035225641352,1.2962477207183838,32.67611433396441,8.9779545e-10,-0.002015534,0.6675906181335449,70.2490086555481,88.35360133905387,83.69778910207496,418.4149601601786,84160000,0.64073837,0.0017920727,122.81575413107629,69.4405767917633


==> archive/rl/walker/static-context-seed=2.csv <==
Step_1-NumTrajs,Step_1-AverageReturn,Step_1-EnvExecTime,Step_0-PolicyExecTime,Time-TotalInner,Time-SampleProc,Step_0-EnvExecTime,Time-OuterStep,Step_0-AverageReturn,Step_1-MinReturn,Time,Step_1-PolicyExecTime,Step_1-AverageDiscountedReturn,LossAfter,n_timesteps,Time-MAMLSteps,LossBefore,Step_0-MaxReturn,Step_0-AverageDiscountedReturn,Time-Sampling,Step_0-MinReturn,Itr,Time-InnerStep,Step_0-AveragePolicyStd,Step_0-StdReturn,Step_1-StdReturn,ItrTime,Step_1-MaxReturn,KLCoeffInner,Step_0-NumTrajs,Step_1-AveragePolicyStd,KLInner
3603,49.74276247797533,8.934753894805908,7.664316177368164,49.61956238746643,1.3980634212493896,7.284549236297607,59.312214851379395,22.395116347347557,5.31419215752431,110.42058086395264,13.5532705783844,39.608409117632405,-0.008421603,320000,59.312392473220825,9.243698e-10,97.15750009045318,19.97920152452963,40.69322633743286,2.7601071684327994,0,7.4827635288238525,1.0,12.800604418519015,24.939965809092307,110.420574426651,213.34378319231664,0.0005,7152,0.9983808,0.008379845
3353,52.318944239324914,8.458414793014526,4.498372316360474,36.38108801841736,1.2119107246398926,7.631471633911133,2.379636526107788,22.72494140591012,4.75866018595747,149.26541304588318,11.1547110080719,40.94651574865142,-0.01298725,640000,2.379767894744873,2.740381e-10,118.69914334867312,20.162272539973248,34.97613501548767,1.687251075430069,1,0.15485429763793945,0.99557495,13.256835875207386,28.171326960269795,38.83451581001282,193.46267731469078,0.0005,6909,0.9936561,0.040637877
2587,74.87765681292018,10.081448793411255,5.383225917816162,41.198132038116455,1.2507307529449463,8.724939107894897,2.341491222381592,29.127872851420978,3.896899417740321,192.91728520393372,11.812102556228638,53.61185975012097,-0.008957715,960000,2.3416337966918945,9.006955e-11,129.35946595412997,24.885731443660088,39.75121068954468,-1.6064434156439253,2,0.16120147705078125,0.991139,17.86778718682416,43.19148831037423,43.642481088638306,232.42962087027612,0.0005,5475,0.9897066,0.031454165
2251,95.12114577405082,9.92153263092041,5.727429628372192,42.19863986968994,1.0855813026428223,9.329906225204468,2.2981343269348145,40.70646632689415,7.49822433852577,237.51958084106445,12.288920640945435,64.18763807941961,-0.0073018074,1280000,2.298259973526001,-2.7564928e-11,167.53088527831875,32.52939084340428,40.91979217529297,-0.24282808147077906,3,0.15940594673156738,0.9867494,28.6444891323996,47.40801130610569,44.59010314941406,254.8285542121805,0.0005,4035,0.98539543,0.02429596
2265,92.11758894508488,9.768321752548218,5.903815984725952,42.393282651901245,1.0362489223480225,9.249587297439575,2.1823947429656982,54.35833673374324,6.927210560105385,282.19530749320984,12.466563701629639,62.06265383514151,-0.0074299606,1600000,2.182559013366699,-1.1067183e-09,223.48328709619148,40.48606836194402,41.157156467437744,-0.0707144990656845,4,0.16801953315734863,0.9823599,43.15429172306515,48.33294238349277,44.66646456718445,238.8916137858149,0.0005,2734,0.98147327,0.0150610935
2095,111.03425140044985,9.846684455871582,6.213519096374512,42.904685258865356,0.8489365577697754,9.476533651351929,2.3381049633026123,75.67640650994214,11.337217534369818,327.5378165245056,12.54454255104065,72.31495957368197,-0.005341135,1920000,2.338279962539673,1.4848843e-09,251.07220293857716,51.938429999335504,41.86142158508301,1.154786644949739,5,0.16686415672302246,0.9782719,51.40061134832509,42.82574316113442,45.334214210510254,221.2003402609963,0.0005,2131,0.9777066,0.023717996
1927,126.14389550601338,10.374737739562988,6.360100746154785,44.278897762298584,0.812554121017456,10.29783844947815,2.2725138664245605,96.15064773219518,14.859531303523362,374.18215465545654,12.448869705200195,80.0290926747916,-0.0025271983,2240000,2.2726497650146484,1.8095674e-10,256.57817422611697,61.43471408151096,43.287161111831665,2.383380319403375,6,0.14969706535339355,0.97419924,58.967765581150395,36.44659475385688,46.63413166999817,256.8566052426519,0.0005,1752,0.9739939,0.0055631986
1886,127.23350650600493,10.309173583984375,6.1342973709106445,44.08334732055664,0.8135285377502441,9.9976646900177,2.3090531826019287,93.99714493910301,6.585005611793743,420.65943241119385,12.850830316543579,80.09570414124167,-0.0018687994,2560000,2.3091881275177,5.723208e-10,261.58393405149195,59.77241505930355,43.08982825279236,6.570075122790014,7,0.15575361251831055,0.9703413,60.667686237753834,36.55762241608275,46.46763324737549,247.0510666852407,0.0005,1684,0.9700917,0.018230584
1856,133.39844214413432,10.050751209259033,6.3519086837768555,44.605249881744385,0.8008112907409668,10.094470262527466,2.3724582195281982,100.58641490667321,13.612501647948381,467.7193033695221,13.250492811203003,83.17331314765585,-0.0014659809,2880000,2.372591733932495,8.357728e-10,253.91948611566477,62.89456598560357,43.603456020355225,7.911431633464277,8,0.17731308937072754,0.96661466,60.885473020698704,31.097874418652893,47.05000376701355,248.09411497427453,0.0005,1588,0.96658796,0.011727154
1799,135.08381152210077,10.6346755027771,6.103396415710449,44.79250121116638,0.7848606109619141,10.009765625,2.156140089035034,102.72562973887382,18.037503840764135,514.7336065769196,13.174988746643066,83.21186906387067,-0.0016948426,3200000,2.156261682510376,1.1420749e-09,255.1439876229421,63.532358339342714,43.824044942855835,6.3785600666843205,9,0.15969324111938477,0.96344554,62.911558869313396,33.92163533603336,47.004903078079224,258.1086782944977,0.0005,1573,0.96330094,0.010936386
1865,138.29257111724343,10.309147596359253,6.157080888748169,44.07220482826233,0.7502357959747314,9.568952798843384,2.2456538677215576,108.48690369013322,16.950227063243506,561.1251299381256,13.313081979751587,85.79175193397124,-0.0021390724,3520000,2.2461438179016113,-6.800638e-11,252.28559959643724,66.01326590023793,43.07364082336426,9.00254776388141,10,0.17959165573120117,0.9611053,62.914961498208754,26.19789840147236,46.38127160072327,256.53415505430786,0.0005,1534,0.9610971,0.005328865
1841,139.68965700982832,10.306044340133667,6.1616599559783936,44.506988286972046,0.782235860824585,10.043414831161499,2.2738230228424072,106.22433330919819,25.237496076255766,607.9876110553741,13.252368688583374,86.25946824862703,-0.0015522429,3840000,2.273958683013916,-6.7259587e-10,259.80436941619786,65.0535470284049,43.53928804397583,11.030816062701327,11,0.1610863208770752,0.9593677,62.85621506693862,25.6565939365674,46.85256505012512,259.636628953431,0.0005,1519,0.95934767,0.0044761673
1829,141.77653357270862,10.126102209091187,6.171059846878052,44.30189752578735,0.7600460052490234,9.893325805664062,2.2586050033569336,103.08504188214076,20.21630142697868,654.6152994632721,13.305930376052856,87.12405691541161,-0.0015450609,4160000,2.2587335109710693,-3.4449474e-10,255.82812798852353,63.43500560744883,43.34305000305176,12.811710654871396,12,0.16878938674926758,0.95763373,63.62450694349185,24.493274324386753,46.615437269210815,256.9466675488257,0.0005,1509,0.9576928,0.008021149
1882,140.74680765079384,10.23933720588684,6.05573582649231,44.320636510849,0.8024437427520752,9.90933346748352,2.332526922225952,106.86871413148873,29.56473474100017,701.330961227417,13.269605159759521,87.28236694163401,-0.0018274038,4480000,2.3326663970947266,9.2438723e-10,257.6689093768266,65.01770395970256,43.31614112854004,10.886861950618254,13,0.1744823455810547,0.9561542,63.98450578244985,22.05329067450911,46.70623993873596,253.59434100003892,0.0005,1495,0.95616865,0.008167317
1819,141.7446080571716,10.30963683128357,6.075431823730469,44.842005491256714,0.8171563148498535,9.95815396308899,2.252580165863037,110.95896382754178,33.29298322335216,748.4788382053375,13.631598949432373,87.12210879003116,-0.0016293956,4800000,2.2527081966400146,3.969875e-10,255.47199560775687,66.87270126161832,43.836729764938354,9.678317864721134,14,0.16123604774475098,0.95483863,63.34129179676996,24.425616207786682,47.1406192779541,257.2194741330754,0.0005,1476,0.9549531,0.005345856
1781,143.65614501916548,10.445024967193604,5.997174263000488,44.50885629653931,0.7718687057495117,9.924180746078491,2.2318718433380127,107.45771901517185,26.82238324735671,795.2852663993835,13.457569122314453,87.34843184432663,-0.0016477604,5120000,2.232011318206787,5.081619e-10,257.12531663354645,65.08614066866569,43.55327749252319,15.920133672439201,15,0.1580810546875,0.9531862,63.74692693097665,26.046343954491448,46.796536445617676,250.045532713633,0.0005,1454,0.95336413,0.004675896
1773,144.818646019876,11.21758770942688,5.877905368804932,45.270193576812744,0.7939655780792236,9.877140283584595,2.2911343574523926,107.7492433254343,29.70018514044005,842.9080352783203,13.478399991989136,87.84044138580022,-0.0006617398,5440000,2.291306257247925,2.8860558e-10,259.8271045215692,65.32720672181863,44.27473759651184,8.480490387575824,16,0.17128252983093262,0.9511793,63.42005573730561,24.9778880553454,47.613606691360474,252.02588909816313,0.0005,1462,0.95114374,0.004798508
1745,145.74285228755778,10.233939409255981,5.8626086711883545,44.55729055404663,0.8074848651885986,10.0597562789917,2.2841453552246094,109.98916148210172,26.130692998125443,889.837732553482,13.560984373092651,87.97837255131206,-0.0015421434,5760000,2.2842788696289062,-3.2386538e-10,254.87284985435272,66.31370304379828,43.54846143722534,15.588184629172545,17,0.1710355281829834,0.9492349,62.87516034404482,25.537831727215316,46.91949939727783,253.04994142466097,0.0005,1434,0.9490759,0.007855432
1703,148.2063101536527,10.81005072593689,6.302510976791382,45.54633188247681,0.7691874504089355,9.876535892486572,2.2487974166870117,111.67981356152944,29.3206133611251,937.7013697624207,13.68721055984497,88.32957010473137,-0.0009989891,6080000,2.248962879180908,9.472076e-10,255.36013837118702,66.71164845336163,44.57629060745239,12.294442439057082,18,0.17342257499694824,0.9478012,63.97527731618172,26.264404187260883,47.85319924354553,250.68665439467338,0.0005,1431,0.9477844,0.008394548
1707,147.92481334635247,10.77662467956543,6.2159953117370605,45.00317931175232,0.7956106662750244,9.908611536026001,2.3211488723754883,115.79486642377174,28.88719094884496,985.0970902442932,13.302146911621094,88.53071238884144,-0.0009916313,6400000,2.3213002681732178,2.4327212e-10,257.11137617245197,68.15955314493578,43.987494468688965,16.74498971967868,19,0.18811321258544922,0.94688505,64.7748794749408,25.43148189244123,47.384862184524536,251.86497687773175,0.0005,1407,0.946776,0.014155055
1606,150.13659350709347,10.420811653137207,6.123299837112427,45.13081693649292,0.8071048259735107,10.100646495819092,2.18396258354187,114.56776257719338,30.64519967094065,1032.4766001701355,13.562236547470093,87.635596740521,-0.0009910122,6720000,2.1840827465057373,-7.385613e-10,265.23766436020173,68.04771457422204,44.112529039382935,15.377056174174374,20,0.18719792366027832,0.94606394,63.16018141071385,32.43071431771996,47.36639928817749,256.4561471743584,0.0005,1417,0.94620794,0.01113897
1607,153.26843688696496,10.820502758026123,6.1118974685668945,45.40574383735657,0.787513017654419,10.166485071182251,2.252040147781372,116.3823236210002,33.465859401205236,1080.1967449188232,13.38830041885376,89.12769564992193,-0.00085053174,7040000,2.2521655559539795,6.666753e-10,260.0723735202174,68.0295268267994,44.43983721733093,15.544293222011984,21,0.1498699188232422,0.945114,65.60712718552341,28.76344601247631,47.71261739730835,262.0658237142917,0.0005,1374,0.9450378,0.008407575
1588,155.22035434702866,10.544977903366089,6.276825666427612,45.85600805282593,0.7178449630737305,10.648025751113892,2.1997029781341553,118.174951284754,26.575203457396448,1128.3099002838135,13.540257930755615,89.8159557702228,-0.0014924053,7360000,2.19985294342041,-6.0022876e-12,261.4328044422264,68.25333776919267,44.940919637680054,14.586547525422791,22,0.1671290397644043,0.94421136,66.83023836231554,27.69187786987176,48.1061155796051,268.08010602415527,0.0005,1342,0.9442276,0.009439933
1585,154.2282813015022,11.001819610595703,6.719184637069702,45.61103343963623,0.7508599758148193,10.105198621749878,1.8928141593933105,120.56499692046448,32.71701083795667,1175.8786652088165,12.884185552597046,89.4496345813474,-0.0024835898,7680000,1.8929400444030762,7.175507e-10,274.8425234762132,69.62405442185424,44.689568519592285,16.514496325916966,23,0.14716553688049316,0.94322914,64.89583415986692,29.169053593983993,47.55828642845154,269.77731565714134,0.0005,1327,0.9429668,0.010755216
1582,156.97853247922828,10.508131980895996,6.47498345375061,45.78798699378967,0.6646616458892822,10.74263334274292,2.2840514183044434,121.30386607327053,28.9189027598685,1224.0046076774597,13.25149416923523,90.50839039086638,-0.001273018,8000000,2.284181833267212,-8.255343e-10,264.7679792049599,69.5084383117963,44.944424629211426,13.944386196840108,24,0.15485715866088867,0.9420402,65.7554023987158,27.815811152557384,48.118361473083496,276.0535406106744,0.0005,1305,0.9420798,0.0076344186
1528,157.83207008541922,10.569912433624268,6.62094783782959,45.602567195892334,0.6872072219848633,10.467902183532715,2.261427640914917,126.19313248386723,28.900323001860407,1271.9473195075989,13.147627353668213,89.64117359423035,-0.0018818195,8320000,2.2615561485290527,1.6284828e-09,266.7502710180645,71.97533269074042,44.72062277793884,20.055637009850756,25,0.16782093048095703,0.940569,63.726485484992864,32.88833605704276,47.92309904098511,269.0361127195253,0.0005,1322,0.94048846,0.0096357195
1528,162.8894567782476,10.28597354888916,6.680183172225952,45.968670129776,0.7638006210327148,10.267727375030518,2.340339183807373,126.15426842984998,39.30296673881194,1320.3408167362213,13.805454969406128,91.89858054623238,-0.0015809125,8640000,2.3405280113220215,1.22815e-09,269.1480757748167,70.84146954257284,44.99917721748352,18.029444646067994,26,0.17580199241638184,0.9387284,66.87668301776066,28.23257311817013,48.38360142707825,274.16442959567877,0.0005,1268,0.9387644,0.005365855
1511,162.7509470593943,10.743382930755615,6.6365647315979,46.462828397750854,0.7645378112792969,10.657419681549072,2.431330919265747,127.52318007634352,31.244544453596415,1369.3056364059448,13.435279130935669,91.60815847839982,-0.0006807118,8960000,2.4315106868743896,3.0138042e-10,266.99299293551314,71.77934851494699,45.501912355422974,20.32166572883519,27,0.1701796054840088,0.936872,64.85802949394723,28.710147034634463,48.939107179641724,265.4211360960823,0.0005,1266,0.9368911,0.007842827
1475,163.26476748250593,10.90009880065918,6.74273943901062,46.75570464134216,0.7412853240966797,10.47856593132019,2.474321126937866,127.41885922733847,29.606460052600053,1418.6139283180237,13.59595251083374,91.03088809795753,-0.0010143997,9280000,2.474484443664551,4.987266e-10,266.3640406969491,71.25314846214704,45.82451128959656,23.62960517012844,28,0.16216087341308594,0.93516606,66.61211251606237,33.56937051275519,49.295867919921875,271.4391209324316,0.0005,1261,0.93514735,0.0073839873
1440,168.67683070041963,10.710672616958618,6.583584785461426,45.79357028007507,0.7015187740325928,10.21991229057312,2.278059244155884,118.14604510075844,37.42462961838281,1466.762448310852,13.37815523147583,92.74417083885083,-0.0007436056,9600000,2.2782208919525146,2.4477714e-10,269.9199033178094,67.59494622726982,44.9070885181427,19.267611211073188,29,0.1565568447113037,0.93342084,66.63422391898081,29.32132291774711,48.1393780708313,269.4171473743575,0.0005,1268,0.93342006,0.01251668
1507,164.28633183783384,11.084957838058472,6.573701620101929,47.1834716796875,0.7917609214782715,10.942782163619995,2.2478301525115967,137.70484027230904,31.25847649443161,1516.2714502811432,13.575436353683472,92.29092697699059,-0.0019397542,9920000,2.248009443283081,2.7156326e-09,263.11806670393105,75.30806540633816,46.19814944267273,24.91398509634705,30,0.16994047164916992,0.9319167,63.467255911084216,28.100167339053126,49.501206159591675,270.31496901819173,0.0005,1219,0.93165475,0.010354758
1416,168.54361934030067,10.831626415252686,6.3355872631073,46.91040921211243,0.7148067951202393,10.736523866653442,2.2734663486480713,135.69859643751357,35.81859464004678,1565.5393970012665,14.160479307174683,92.25541268578881,-0.00090233755,10240000,2.2736027240753174,1.1166726e-09,267.19153602593576,74.12402484811963,46.02128076553345,17.41887628837583,31,0.1510474681854248,0.93032366,66.15435090074836,30.98343733480742,49.25887703895569,275.37460902415194,0.0005,1230,0.93022865,0.008263555
1412,169.5298087691197,10.890915155410767,6.499369144439697,47.093239307403564,0.6966094970703125,10.691505670547485,2.1933846473693848,136.08893261181285,35.60705288165461,1614.8919305801392,14.156355142593384,92.43209593645624,-0.0016881856,10560000,2.193547010421753,-8.40031e-10,265.04119917592226,74.76647142584604,46.213160037994385,26.889073694520942,32,0.15732574462890625,0.92845774,64.05962596780074,30.58613234169055,49.34258842468262,277.66852821237393,0.0005,1235,0.9283766,0.005430458
1346,175.50981635922776,10.86388087272644,6.378758430480957,47.099173069000244,0.7758033275604248,10.478515625,2.2263011932373047,124.04180057437677,45.92752489365745,1664.2886350154877,14.26173186302185,93.40734714328377,-0.0014712441,10880000,2.2264530658721924,-1.3136402e-09,266.24509776875345,69.225841995658,46.126887798309326,29.468952630161045,33,0.1688525676727295,0.9265871,67.66932246399712,31.305804458839614,49.38015103340149,271.8276168083705,0.0005,1218,0.92641264,0.008520355
1372,171.64286177796401,11.077585220336914,6.578176975250244,47.64708113670349,0.7465951442718506,10.656860589981079,2.2415497303009033,144.5215106634585,40.865728485920314,1714.2585837841034,14.304919958114624,92.56034180494161,-0.0013629306,11200000,2.2416961193084717,6.342174e-10,270.52384235083235,76.94119913695562,46.70790243148804,29.213221734689576,34,0.16736721992492676,0.9247002,64.34229586577356,32.079956178262904,49.95955491065979,275.3479386036214,0.0005,1171,0.9247493,0.0057664076
1366,176.01726916457372,11.094639539718628,6.706803560256958,47.47279644012451,0.6939024925231934,10.901395320892334,2.25854754447937,139.76211702830878,48.43016163785537,1764.0709209442139,13.905740022659302,94.10688014392952,-0.0010464005,11520000,2.2586944103240967,-1.0666401e-09,269.4915805586073,74.54653436506133,46.599615812301636,32.861487144476634,35,0.15497541427612305,0.92295814,66.82695646005226,29.324346728665205,49.80069589614868,280.86903513848296,0.0005,1146,0.92291033,0.0078009255
1377,177.49433644609914,10.845770835876465,6.669074058532715,47.497878551483154,0.6856234073638916,10.956372261047363,2.3651132583618164,131.8014447470668,55.717053074114155,1813.9898872375488,14.13961672782898,94.97875441537433,-0.00044569108,11840000,2.365245819091797,-4.80946e-11,262.9341878413128,71.68920553458575,46.651368856430054,33.53552225697616,36,0.1351168155670166,0.9212614,67.39002512209828,28.93628521347043,49.91126894950867,281.19195405718256,0.0005,1162,0.9212141,0.011547378
1395,176.7212322682151,10.709808111190796,7.463701963424683,48.13809156417847,0.7020275592803955,11.070083379745483,2.239783763885498,145.3670674299876,43.43127146043011,1864.4386477470398,13.978507041931152,95.15428708912471,0.0020967317,12160000,2.2399256229400635,-1.0719672e-09,274.2073335131904,75.81220887363737,47.237693548202515,34.890158049256755,37,0.173997163772583,0.9195796,67.49268485044331,26.385919983447543,50.438992738723755,281.39152904414254,0.0005,1104,0.91953164,0.017265474
1336,178.46132398782348,10.930878162384033,6.981261968612671,48.628270864486694,0.7146754264831543,11.31761908531189,2.188734292984009,155.6372230343996,42.89973599442498,1915.3364956378937,14.325433492660522,94.61420864636361,-0.002020832,12480000,2.188875913619995,-5.310884e-10,274.881874132842,78.91270372984783,47.71772027015686,39.00037649205859,38,0.1718616485595703,0.9181303,66.94465647271079,29.71031089342404,50.88675498962402,279.3917991077569,0.0005,1073,0.9181399,0.004735283
1349,179.5036415747305,10.678463220596313,6.764983654022217,47.50652861595154,0.733619213104248,11.433273315429688,2.150656223297119,142.07088563522498,49.379602464313,1965.0645418167114,13.567855834960938,95.37030485705908,-0.00015549334,12800000,2.1508376598358154,-1.5501556e-09,266.5758106469479,74.48123329460616,46.57060527801514,26.179933181791313,39,0.16591930389404297,0.91642576,68.86303224651945,26.055404834101214,49.71646785736084,272.72554364434103,0.0005,1084,0.91628045,0.012909003
1333,182.68310919370774,10.953697919845581,7.143789529800415,48.24637269973755,0.7059099674224854,11.280793190002441,2.2343673706054688,155.02500693623676,58.47169601510421,2015.6169719696045,13.872766017913818,96.25815525527067,-0.0020371624,13120000,2.2344918251037598,9.28899e-10,276.07744552539776,78.5237944855962,47.33323550224304,39.283853797832236,40,0.1831221580505371,0.9142253,66.71762869768152,25.536761507913617,50.5359308719635,277.32899910404075,0.0005,1059,0.9140558,0.0070304526
1324,183.73873237609413,10.736031532287598,6.920129060745239,47.97324347496033,0.6946122646331787,11.652907371520996,2.3182497024536133,152.20336626320955,53.08833738126345,2065.9694187641144,13.727806329727173,96.41855964307221,-0.0022500185,13440000,2.3183932304382324,-1.1297341e-09,271.293375594148,77.52046827889644,47.077308654785156,36.62167675574993,41,0.17685937881469727,0.91198653,67.42560787737624,27.009091306716954,50.34525394439697,277.3209345757987,0.0005,1055,0.91182506,0.0071714744
1311,184.73049119860607,11.025109767913818,7.1699604988098145,49.06982922554016,0.6867613792419434,12.144036531448364,2.2233128547668457,158.3318105150868,53.16954398093924,2117.3259727954865,13.778744459152222,96.5154699536911,-0.0019962082,13760000,2.2234652042388916,-7.371822e-10,267.4015368469908,79.19362538943868,48.17329478263855,29.644936178903915,42,0.18777918815612793,0.9099439,66.18506458495806,27.024550877259244,51.34341263771057,274.63777162660415,0.0005,1033,0.90977484,0.0066708163
1253,186.0445329966478,11.38427209854126,7.036220073699951,49.60763096809387,0.729625940322876,11.591440200805664,2.339280366897583,157.27811471531007,46.63439618439187,2169.352716445923,14.465189456939697,95.76167108393724,-0.0013500869,14080000,2.339421033859253,-1.6734211e-09,271.59012062055365,79.24231007968244,48.67492175102234,39.134073048860465,43,0.17774748802185059,0.9075851,65.43068855558874,33.840458814743045,52.01516032218933,272.76803266010205,0.0005,1038,0.90755033,0.0051296228
1256,187.59555896199933,11.198604583740234,7.140695571899414,49.63844871520996,0.7044816017150879,11.504821538925171,2.2124123573303223,154.8450959557833,42.44029557299416,2221.278167247772,14.788074016571045,96.35274928426064,-0.0014682373,14400000,2.2125513553619385,-1.7382915e-09,269.3734291948332,78.26240946443171,48.74983072280884,34.89051361337624,44,0.1594104766845703,0.9054267,65.8495907019748,32.981478968017505,51.91568613052368,273.5340855772723,0.0005,1026,0.9052446,0.0032042593
1253,188.20267301888765,11.010194301605225,7.168524503707886,49.09640192985535,0.6654176712036133,11.922095537185669,2.250185251235962,149.94023878088234,43.771724692819056,2272.6935696601868,14.127054214477539,96.59213586444774,-0.0018049049,14720000,2.2503280639648438,7.199763e-11,271.45014642979544,76.60783005678692,48.235042333602905,36.319480998258925,45,0.1727921962738037,0.90344304,69.12620994162148,29.58437384836412,51.40635871887207,275.3482173471138,0.0005,1040,0.90351856,0.009525783
1258,187.16997923614633,11.054531574249268,7.161977291107178,48.82450199127197,0.6638481616973877,11.648739099502563,2.245053291320801,150.8991164134073,43.81731607381101,2323.824966907501,13.961991548538208,96.63699439885164,-0.0016303557,15040000,2.245208263397217,-1.1488732e-09,268.5329335791857,76.86114406974465,47.95883750915527,32.16380848532972,46,0.1751718521118164,0.90145165,67.48731725862524,33.00769945502756,51.12104249000549,279.53333145258676,0.0005,1034,0.9014686,0.0047228085
1208,195.61389184986135,11.419055461883545,7.129278659820557,50.33271360397339,0.696296215057373,12.061423301696777,2.273700475692749,165.50175151979357,48.29553895256966,2376.4922897815704,14.630589723587036,97.93081591338401,-0.0016511546,15360000,2.2738447189331055,-6.7823175e-10,270.8823725345734,81.35302287102678,49.44098114967346,36.46243501442095,47,0.17388439178466797,0.8994293,66.29497084308896,30.590782903642626,52.657480001449585,275.36244107108007,0.0005,1024,0.8994856,0.008085718
1241,191.04946167581318,10.957424879074097,7.1115381717681885,49.43246793746948,0.6743435859680176,11.964915037155151,2.255417823791504,156.70474211619384,43.99449993792624,2428.261912584305,14.4328773021698,97.68508292611041,-0.0020657356,15680000,2.2555718421936035,1.6367974e-09,285.271870770559,78.96373106916585,48.561678886413574,24.29453072703866,48,0.17320871353149414,0.89790285,67.2010707900733,31.386688892494604,51.75993847846985,279.1253367119794,0.0005,1032,0.8977582,0.0053676507
1146,185.8090819579198,11.420148372650146,7.098768711090088,50.16466665267944,0.7013099193572998,11.635642290115356,2.2665865421295166,151.97925048249095,41.22417281610964,2480.764442205429,14.988235473632812,93.42354725731329,-0.0015880201,16000000,2.266709804534912,-6.772555e-10,284.38159390192084,77.31690829442329,49.26915144920349,32.657077188966525,49,0.16842341423034668,0.8964007,69.34110795400495,46.021785232909764,52.491382360458374,289.5261534298842,0.0005,1041,0.89641654,0.00843213
1230,196.57463448122792,11.391415119171143,7.124323129653931,49.61652493476868,0.6688632965087891,11.703574180603027,2.172084093093872,151.7635123955315,48.93275661841383,2532.6411638259888,14.410479307174683,99.28560926059977,-0.002594838,16320000,2.172229290008545,9.763806e-10,289.77717527201344,76.87927416203951,48.7587206363678,33.863830724088324,50,0.16409945487976074,0.89448667,70.40623072031258,33.16808451511989,51.86820125579834,281.1035852739457,0.0005,1019,0.894319,0.003555289
1195,199.0505458490595,11.359229564666748,7.154040813446045,50.105151891708374,0.6966753005981445,12.034175634384155,2.274076461791992,162.51811456136127,49.13354373948814,2585.0870735645294,14.574599027633667,99.38266003009058,-0.0025603576,16640000,2.2742373943328857,-1.0157458e-09,289.0116462599699,79.8631747334164,49.236515283584595,37.98228497882127,51,0.14481353759765625,0.8919304,69.4269126958443,33.635526804619985,52.437082290649414,288.1034066963808,0.0005,998,0.8918593,0.0059757764
1166,203.55446138513878,11.443671703338623,7.294368028640747,50.68815088272095,0.7228918075561523,11.985640048980713,2.149714469909668,161.17768012870457,52.66599777908812,2637.9911880493164,14.893204927444458,100.60721617336957,-0.002256505,16960000,2.1498775482177734,-5.0019644e-10,295.295395555258,79.66757855824113,49.74541139602661,33.091470928932885,52,0.19049286842346191,0.8890456,69.09554931048407,36.20791814682159,52.89379072189331,288.18543827250676,0.0005,1006,0.8889509,0.006241224
1175,206.58061699376933,11.18474268913269,7.6260340213775635,50.30131149291992,0.6542098522186279,12.0074143409729,2.226219892501831,155.26714257590362,44.686413672846584,2690.582874059677,14.453215837478638,101.74143103923933,-0.0022808283,17280000,2.2263524532318115,7.331522e-10,295.2692975556095,76.61176254518583,49.457578897476196,35.74542264349305,53,0.16631484031677246,0.88602465,75.06312446182939,38.96158919614944,52.581066846847534,293.3651390560097,0.0005,980,0.88605034,0.0071525
1209,211.9757978182754,11.03145718574524,7.6117894649505615,50.218629121780396,0.670874834060669,12.188392639160156,2.337977647781372,145.80462404673113,52.02649027462816,2743.207069158554,14.362839698791504,105.22464009245844,0.021042744,17600000,2.3381142616271973,3.3073655e-09,295.25786412802955,73.79699188605375,49.340651988983154,32.14530789429597,54,0.18589258193969727,0.8829786,74.56645432932308,31.67511556928689,52.60975909233093,298.0813557216766,0.0005,988,0.8828985,0.03368449
1194,211.925676464593,11.31743597984314,7.55558443069458,50.74599647521973,0.7000129222869873,12.53513216972351,2.2911417484283447,169.44324993349116,42.03298283102589,2796.304786682129,14.172272205352783,105.00496247779873,0.016686734,17920000,2.2912940979003906,-1.2845736e-09,296.4125442208745,81.56682568073289,49.84083652496338,34.29078929008817,55,0.18042278289794922,0.8800934,83.444491936063,29.344985401452657,53.086410999298096,296.47900272222006,0.0005,957,0.8800949,0.0306826
1187,212.20617036528526,11.263704538345337,7.47877836227417,49.82168626785278,0.7061266899108887,12.071578979492188,2.249760866165161,160.25906688016022,60.665492315853896,2848.435525894165,13.99541449546814,105.27281980217914,-0.0020280723,18240000,2.2499196529388428,-3.9446046e-10,294.94295548907684,80.0453643639876,48.91298770904541,32.33954177930883,56,0.1766810417175293,0.87736636,90.36166420395102,26.786483287955996,52.12023997306824,279.88382201095226,0.0005,1024,0.8772203,0.0078967195
1184,213.97890205397348,11.157989025115967,7.42629075050354,49.990809202194214,0.6810052394866943,12.009970903396606,2.0323808193206787,137.59352381421374,54.890048866936056,2900.5211169719696,14.37932801246643,105.7233299246884,-0.0028587892,18560000,2.0324995517730713,-8.3730817e-10,293.21948644044693,72.82436127114902,49.11634421348572,30.23829138361683,57,0.16882586479187012,0.87520444,89.35861219627938,27.03383214624321,52.07604217529297,286.6294771512161,0.0005,1034,0.8750597,0.0064154426
1179,214.1973770695485,12.343992710113525,7.208291053771973,50.63918161392212,0.7086782455444336,11.463294744491577,2.2930054664611816,151.59729346449424,55.39038794174845,2953.5113813877106,14.532129287719727,106.04842903510163,-0.0015112071,18880000,2.2931694984436035,2.9466574e-10,293.7167143504261,77.58029233181675,49.71854376792908,30.905228265098092,58,0.18604564666748047,0.87299675,93.0427718966401,32.70212177120391,52.98357319831848,294.19336617538005,0.0005,1049,0.8729155,0.008082952
1200,216.62448424217277,11.222697257995605,7.527260780334473,50.245559215545654,0.735565185546875,11.706417322158813,2.2836787700653076,161.62700605145105,54.99384075862696,3006.1057512760162,14.676813840866089,107.34866875294198,-0.0028361755,19200000,2.2838118076324463,1.2767034e-09,295.145092290208,81.05713191001257,49.28111171722412,32.789263067017885,59,0.20593643188476562,0.8703824,92.48619482229235,26.642448002861606,52.586037397384644,288.0168733334353,0.0005,1053,0.8701054,0.005381198
1169,214.6358880996587,11.750663042068481,7.302744388580322,50.316673278808594,0.6677041053771973,11.604001522064209,2.225294351577759,144.26302708594042,39.25018460790018,3058.7263329029083,14.624212265014648,106.03558727673487,-0.0015995433,19520000,2.225437641143799,2.5532463e-09,295.75307430763013,75.46721278498926,49.43880271911621,31.413377873914204,60,0.18748807907104492,0.867359,92.93028438865515,34.86966360231304,52.61181402206421,298.1439895093161,0.0005,1052,0.8672121,0.0066555873
1152,218.5206883671485,11.097837924957275,7.203054189682007,49.58591055870056,0.6689314842224121,11.879424571990967,2.2423577308654785,147.49021974146964,52.385583064508694,3110.613005399704,14.428143501281738,107.23204300608836,-0.0016558224,19840000,2.2425193786621094,4.6711757e-10,295.7212806222012,76.40902785772207,48.731903314590454,34.79904204446411,61,0.163421630859375,0.86457646,90.96184166662621,28.330965490884612,51.87724590301514,292.3377010162304,0.0005,1041,0.864651,0.00732332
1187,217.8570188001539,11.020267724990845,7.106160879135132,49.367758989334106,0.7283406257629395,12.026272058486938,2.299241542816162,150.03118636775218,72.18482051498911,3162.353856086731,14.220159769058228,108.68669403236413,0.014105011,20160000,2.299379825592041,5.6091604e-10,300.8325057157668,76.74626287640538,48.463273763656616,39.26880086952181,62,0.15500426292419434,0.86185676,91.13646777959529,27.440619933636427,51.73127841949463,291.4319817869035,0.0005,1018,0.86186206,0.023587044
1295,205.9575703542034,10.944444179534912,6.751585483551025,48.460750579833984,0.7054638862609863,11.51107907295227,2.319997787475586,146.76872034720697,73.56426180923776,3213.1943464279175,14.347841024398804,107.10366569814505,0.009826478,20480000,2.320138454437256,4.843183e-10,290.91226554092236,77.15478230133996,47.56947350502014,27.088970802375307,63,0.16390204429626465,0.8594231,94.27455667733804,36.80459375215049,50.8308322429657,290.5460276991298,0.0005,1121,0.8593936,0.023530697
1215,208.86942151633897,11.463562726974487,6.695614814758301,48.094465017318726,0.692751407623291,10.56752872467041,2.232053279876709,99.45059638303192,55.53567439190999,3263.5992283821106,14.487389326095581,106.41646440209253,-0.0016439336,20800000,2.23219895362854,-3.1747086e-10,271.911759399751,59.96599703854805,47.20033025741577,23.86691055898503,64,0.17459678649902344,0.8570423,88.09569532665815,40.0656236195867,50.39531993865967,291.5007158690006,0.0005,1181,0.8567,0.0037868917
1207,213.90776984614058,11.156901836395264,6.574758291244507,47.65523147583008,0.6924538612365723,10.769843816757202,2.2318472862243652,126.20009573750588,46.6734376625002,3313.569231271744,14.437602043151855,108.36203315752546,-0.0022997465,21120000,2.2320032119750977,3.5444364e-10,280.3463811682176,70.65448928566333,46.75245499610901,22.608399693586914,65,0.18407607078552246,0.854654,94.92198407385709,36.239349862738095,49.959012031555176,298.89197441023026,0.0005,1201,0.8543247,0.0059857136
1213,215.50101812426635,11.252092599868774,6.360051870346069,48.017276763916016,0.7340350151062012,11.113927841186523,2.2248430252075195,165.21916383482895,45.47775507314026,3363.8960304260254,14.49174165725708,108.8144949073582,-0.0020621677,21440000,2.224996566772461,2.4769525e-10,289.0175228611246,85.89339281147487,47.0975775718689,25.849777424473753,66,0.15732026100158691,0.8521609,90.57607010364625,34.48600490090472,50.31726336479187,295.2243968768702,0.0005,1175,0.85188085,0.005841156
1246,214.74883798630418,11.329237461090088,6.520130634307861,47.84520697593689,0.7405915260314941,10.767006158828735,2.3055179119110107,154.59091840198855,73.08771581601478,3414.1179325580597,14.384976625442505,109.29736861357061,-0.0021618945,21760000,2.3056933879852295,7.3020134e-10,285.43199524095905,81.64033570026885,46.900760889053345,25.208382381681393,67,0.17935490608215332,0.84998375,94.2316648672461,29.886938992600005,50.20511198043823,295.85262181709857,0.0005,1180,0.84964037,0.005775134
1238,216.67305724337155,10.74249815940857,6.418602705001831,46.47747349739075,0.6884462833404541,10.6724374294281,2.1922190189361572,147.64211620562372,104.9232433477294,3462.8596456050873,13.976590156555176,110.98801219288232,-0.0015289722,22080000,2.1924002170562744,1.2777167e-10,288.6285968927658,79.29403466391462,45.571669816970825,23.362753815694656,68,0.19026470184326172,0.8485158,95.50094788429172,27.569589003241674,48.729687213897705,298.5071342463906,0.0005,1208,0.84832853,0.0075284787
1171,221.1581838753879,10.848037958145142,6.345754623413086,47.01250648498535,0.6931087970733643,10.369709491729736,2.243239402770996,123.76317483760775,66.58311015137167,3512.1953561306,14.646446466445923,110.36024047816782,-0.0019327896,22400000,2.243433952331543,-2.1902216e-10,289.06259888446124,69.65938160209822,46.11610984802246,20.824112476270447,69,0.18089795112609863,0.8466725,95.80876821357133,30.794750366508108,49.327051401138306,297.24730938147235,0.0005,1196,0.8465463,0.0054929582
1177,221.3845939637221,10.962646484375,6.217609643936157,47.167120695114136,0.7206408977508545,10.913066625595093,2.121690034866333,161.02305757539705,50.48201301593694,3561.565561771393,14.356520175933838,110.50886172191876,-0.001810964,22720000,2.1218159198760986,5.5256083e-10,290.0778161413171,84.01305382293113,46.248751401901245,22.40561945729387,70,0.17009568214416504,0.84437627,93.36775477779778,33.004915278632524,49.35884761810303,294.7339893490912,0.0005,1169,0.8440305,0.004493543
1199,221.05264217407054,11.226996421813965,6.4626686573028564,47.30445122718811,0.7109129428863525,10.545995950698853,2.311678409576416,154.18320939976147,86.92693621067043,3611.2362525463104,14.253904581069946,111.2829396295222,-0.0014280527,23040000,2.3118155002593994,8.1938134e-10,291.14308691922355,81.50641073768124,46.40855145454407,22.56458363891049,71,0.15947198867797852,0.8419544,94.5961005262786,30.413022414965596,49.66190052032471,296.17327791137245,0.0005,1194,0.8418499,0.006179367
1222,218.8022874992117,10.783093690872192,6.396334648132324,47.02710938453674,0.6957888603210449,10.93946385383606,2.303248643875122,149.11296856048008,106.72364011574832,3660.633797645569,14.068973779678345,111.41576027526055,-0.0015450069,23360000,2.303403377532959,-5.6477506e-10,292.90750767583097,79.14912567946779,46.13060259819031,25.795523660292698,72,0.17250847816467285,0.8393237,96.00954931601711,28.799591773846092,49.387123823165894,293.43290743342345,0.0005,1181,0.8391544,0.0069519603
1155,219.09254191090938,11.029309034347534,6.412491798400879,47.58753561973572,0.7005374431610107,10.910374164581299,2.1703457832336426,121.89310494397762,47.24470032026086,3710.4626693725586,14.449505090713501,110.14397018267108,-0.002107263,23680000,2.17047119140625,3.8602566e-10,298.65687338394474,68.36086604219835,46.67529559135437,24.51844273556213,73,0.18889188766479492,0.83693373,96.1167913823205,33.59357605783133,49.81618690490723,294.29661378567135,0.0005,1159,0.83678484,0.0052569793
1185,222.04303314182997,10.8557608127594,6.383476257324219,47.73671841621399,0.6787109375,10.912659168243408,2.2381653785705566,156.56477561680674,49.52769063515957,3760.5270879268646,14.728209733963013,110.99935759108936,-0.001162998,24000000,2.238306999206543,1.14426e-09,296.199355799438,81.5070649136714,46.84401845932007,20.855085189473943,74,0.18476533889770508,0.8349165,96.0922711829465,29.23063216358931,50.054410219192505,302.84176478379936,0.0005,1156,0.83480674,0.0055633034
1180,215.26397089340765,11.209396839141846,6.322103977203369,47.523104429244995,0.7284262180328369,10.606245994567871,2.236189126968384,122.43487339294147,71.48697378986671,3810.352459192276,14.577288627624512,109.11839284851285,-0.0018703955,24320000,2.2363266944885254,-9.0941477e-10,285.69604535592714,69.07650088207998,46.50737714767456,19.82785455088956,75,0.2649953365325928,0.8336247,97.11979031307659,34.94650154190944,49.81092572212219,299.76509875226174,0.0005,1178,0.8334487,0.0041405065
1182,220.69185200625955,11.279419660568237,6.306176662445068,47.67086124420166,0.6715924739837646,10.460850477218628,2.247347831726074,126.95592474529808,94.9364167718164,3860.3524606227875,15.061323642730713,111.38220459618941,-0.0017516951,24640000,2.2474794387817383,-6.3835326e-10,294.7468121806718,70.93466175244582,46.84810209274292,18.4678814990185,76,0.12997961044311523,0.83235073,98.48930614904148,32.41687882031834,49.99008560180664,291.5408633060175,0.0005,1181,0.8321682,0.005563938
1171,222.63857072668276,11.003237247467041,6.49772572517395,47.109840869903564,0.649824857711792,10.440989971160889,2.3475608825683594,142.75648675569514,76.47786453173029,3909.8681054115295,14.56253433227539,112.12697595316689,-0.0019919807,24960000,2.347708225250244,6.786235e-10,279.29506757128684,77.3035814691698,46.30755281448364,17.566805768562578,77,0.12553811073303223,0.8301101,98.03215017163966,29.695530576597715,49.50873589515686,296.3057014867219,0.0005,1219,0.830001,0.004645338
1208,225.1374734295219,10.678926944732666,6.361204385757446,46.03624868392944,0.611006498336792,10.428812503814697,2.146401882171631,165.2575173335157,70.47126200941962,3958.113177537918,13.978638648986816,113.70116261055806,-0.0012077924,25280000,2.1465675830841064,8.3466434e-10,294.3558656688098,86.07395753097103,45.273327112197876,21.962617240308845,78,0.13017725944519043,0.82788044,94.05230274875635,22.676449660969737,48.23539686203003,299.97204795257784,0.0005,1199,0.827669,0.0069818543
1202,215.399088511193,10.957715272903442,6.511598587036133,47.89409518241882,0.7012722492218018,10.63659381866455,2.3180015087127686,128.90938527064503,66.85057561896357,4008.4047572612762,15.119272947311401,110.59475809385388,-5.9113452e-05,25600000,2.318143606185913,-2.3624938e-10,297.6384187330584,71.6345461372023,47.01792025566101,19.287164424231577,79,0.14975810050964355,0.8267622,98.25586667945,33.89902767386796,50.28019976615906,293.5017384035508,0.0005,1196,0.82671124,0.008052007
1205,218.81855803794957,11.23251986503601,6.494065284729004,48.0020067691803,0.6392359733581543,10.706731081008911,2.2688944339752197,142.21860546794284,51.51555781442042,4058.738518476486,14.867915630340576,110.71792114845475,-0.0019891977,25920000,2.26901912689209,-3.3876452e-10,303.4494639874483,76.1155574823424,47.18373990058899,20.1657633189509,80,0.15466642379760742,0.8264033,98.59164418885666,30.988371901883138,50.32343411445618,298.50087694934894,0.0005,1171,0.8263363,0.0055577355
1193,223.33489410142056,10.612062931060791,6.7484753131866455,47.32020020484924,0.7347383499145508,10.96437120437622,2.2568836212158203,146.82936711346628,65.71942486794273,4108.381861448288,14.178781270980835,112.85381291196909,0.0021734703,26240000,2.2570436000823975,-6.2008054e-10,300.0087032510519,77.44979657294462,46.401156187057495,23.66174306915143,81,0.15991735458374023,0.8254859,98.64968469898623,28.409693159199332,49.63238549232483,300.8818957180928,0.0005,1135,0.8252535,0.013065453
1224,221.96938624637457,10.929228782653809,6.405335426330566,47.07894039154053,0.674323558807373,10.58643102645874,2.133387804031372,151.97825370115737,64.94683223384915,4157.673018455505,14.429059505462646,112.40273528842717,-0.0022329215,26560000,2.1335127353668213,8.7268887e-10,301.7966565180899,80.18490784353358,46.201621770858765,16.284436468623305,82,0.1790614128112793,0.8243255,99.8949903521671,29.782481571076975,49.267547607421875,296.7198191037043,0.0005,1187,0.8241985,0.0042776307
1152,225.59923572020145,11.459951639175415,6.502702474594116,47.95988464355469,0.6763429641723633,10.550797700881958,2.1569559574127197,113.38497915902394,112.30403637168922,4207.85128903389,14.664344310760498,112.5845577288013,-0.0020229549,26880000,2.1570911407470703,-2.9301445e-10,299.12295952651033,65.64688154626971,47.10664510726929,14.116105065249448,83,0.15606093406677246,0.82295585,98.5524147158088,33.60073983530853,50.17009496688843,307.3250602500502,0.0005,1182,0.82310355,0.0046715876
1184,221.1458985033831,11.632189512252808,6.587137222290039,48.89850473403931,0.702397346496582,11.209415197372437,2.223203182220459,122.27031472375715,62.24377730331722,4259.05907702446,14.588710308074951,111.13015473805895,-0.0017766634,27200000,2.2233588695526123,4.1053597e-10,287.5538250619368,68.97154549096778,48.00555348396301,15.930414397159879,84,0.16733598709106445,0.8214907,99.90188859683512,33.164585882525074,51.19745206832886,297.2650611124949,0.0005,1181,0.8213387,0.003458641
1242,223.75047143025955,10.767248392105103,6.434444189071655,46.49001455307007,0.7185735702514648,10.575745105743408,2.1364426612854004,163.98131663358473,55.14954670589606,4307.755836963654,13.966503381729126,113.492333166013,-0.0021875766,27520000,2.1365833282470703,7.2624157e-10,298.5529980339431,85.03394650500992,45.58345985412598,12.562506098200114,85,0.16233015060424805,0.81971097,97.18827885793469,27.678939653255973,48.6789186000824,299.1875264415829,0.0005,1187,0.8194257,0.00519178
1178,227.17502774511607,10.893143892288208,6.4767162799835205,47.00068426132202,0.6790030002593994,10.815223932266235,2.1954708099365234,127.70957181082929,71.37021212116058,4357.042117595673,14.210054397583008,113.60199345680674,0.015842551,27840000,2.1955983638763428,3.499232e-11,297.56197506696736,71.04621332007665,46.130393505096436,15.613633778210863,86,0.16437411308288574,0.8172869,101.24954599966503,27.55832553645955,49.27459907531738,298.1684487437383,0.0005,1188,0.8172933,0.016521113
1169,228.42961786140253,11.348859071731567,6.826364994049072,48.963544845581055,0.6596634387969971,11.422201156616211,2.2398924827575684,123.83272855264875,65.31566191246756,4408.325640916824,14.594036340713501,113.66583868610462,0.003593936,28160000,2.240029811859131,-8.175752e-10,297.84893326476106,68.6220459065595,48.11963963508606,22.68287990268018,87,0.15926551818847656,0.8145649,98.0708182699559,25.040431699549003,51.27307438850403,302.31908432482584,0.0005,1101,0.81445205,0.0073057786
1171,228.27274063134072,11.479076385498047,6.753285884857178,49.190256118774414,0.6680233478546143,11.201605796813965,2.3364648818969727,130.27276012492953,73.92496344647387,4459.929681062698,14.880501747131348,113.25130314067297,0.006057232,28480000,2.3365747928619385,-9.928144e-10,302.58131277284514,71.05479501156813,48.339375734329224,18.002846285753556,88,0.1613454818725586,0.81276244,100.47547821895701,25.307802434119136,51.59522008895874,296.5978979781673,0.0005,1109,0.8127564,0.01404378
1204,224.33224645565704,11.235248565673828,6.580847978591919,47.718828439712524,0.6681461334228516,10.672842979431152,2.1796371936798096,143.71490374479706,55.68204616486372,4509.889207839966,14.478081464767456,111.55615845035491,0.0023584743,28800000,2.1797878742218018,3.861534e-10,297.36326299516793,76.97182299034583,46.86444807052612,15.65453552713284,89,0.1611189842224121,0.811556,101.48586173958907,31.86987747836989,49.95264220237732,300.6437534963011,0.0005,1161,0.8114589,0.01165357
1211,215.19996441868696,11.142634630203247,6.381424903869629,47.418546199798584,0.680593729019165,10.561866044998169,2.2640600204467773,134.58568513369082,26.374922061579202,4559.63183259964,14.613577127456665,109.55728844210947,-0.0015822833,29120000,2.2642061710357666,1.2327874e-09,307.5804943437321,73.85310334202507,46.558858156204224,10.853337236914967,90,0.15444684028625488,0.8098643,103.98614825154496,46.024889990728845,49.73304843902588,299.0124946027034,0.0005,1188,0.8097521,0.0068029477
1175,224.08119524796498,11.276993751525879,6.256907224655151,47.67799615859985,0.663609504699707,10.518365383148193,2.2739713191986084,138.3878973320903,55.98159457145991,4609.6476974487305,14.816704273223877,111.60463728900335,-0.0018776294,29440000,2.2741405963897705,9.329798e-10,303.58146947791397,75.00752712632621,46.841572999954224,10.588580256105924,91,0.1513988971710205,0.80806893,103.69386475357872,35.42522940240559,50.00580906867981,303.4785222615128,0.0005,1159,0.8079821,0.005588141
1209,221.25347255759652,11.068789005279541,6.19132399559021,46.97845387458801,0.635767936706543,10.347450733184814,2.298281192779541,127.49768084528122,48.06472307085181,4659.006156921387,14.563997030258179,111.68207547816758,-0.002246752,29760000,2.298572301864624,1.301715e-09,302.17231644789894,70.97048626466237,46.15870380401611,11.592335416398544,92,0.15987467765808105,0.8062541,103.63618385330493,33.401252453431944,49.346102237701416,295.5085730166676,0.0005,1172,0.806296,0.0053789704
1248,226.74891813645166,10.253983974456787,6.409127950668335,45.68577694892883,0.6739320755004883,10.48910403251648,2.2800049781799316,156.34538400694203,57.03948190065678,4707.049535989761,13.855117559432983,115.11847064392161,-0.0021680796,30080000,2.2801432609558105,-5.8943184e-10,311.2074879448674,81.8015663666835,44.84543418884277,10.83135770836519,93,0.140455961227417,0.80442363,103.26273826959924,22.415597902582377,48.03362727165222,296.56351333541846,0.0005,1165,0.8043577,0.005786228
1234,225.42709364863376,10.665342569351196,6.3424928188323975,46.06301426887512,0.6500132083892822,10.45495891571045,2.2675416469573975,151.39031416501197,33.23910734722448,4755.45149064064,13.998639583587646,114.66290626734578,-0.0015221725,30400000,2.267702341079712,-5.1604454e-10,305.48336635659746,80.13078499441119,45.25753617286682,10.949245766119862,94,0.13320231437683105,0.80246234,103.97506131007556,29.967338516967697,48.384543895721436,306.71973797276786,0.0005,1189,0.80229473,0.006683386
1200,228.57957902215819,11.09545087814331,6.391147613525391,46.9450786113739,0.6444177627563477,10.128020286560059,2.215730667114258,124.13267310703118,70.14477883814052,4804.677210330963,14.635154247283936,114.54490174504562,-0.0020397843,30720000,2.215879201889038,2.5832148e-10,309.1156526005453,69.49728266423085,46.10892629623413,8.730311652678166,95,0.16708779335021973,0.8003499,106.21112222831297,25.598045004609663,49.213459491729736,305.4025026055364,0.0005,1178,0.8003511,0.0042249663
1249,223.33938805143976,10.357211351394653,6.4371185302734375,45.41606140136719,0.7154834270477295,10.248400211334229,2.3234341144561768,155.05356286882164,27.52697688740312,4852.490579843521,13.60778260231018,113.95301837002276,-0.0025504357,31040000,2.323585033416748,-3.202639e-10,302.3529406416592,81.605543455184,44.5185546875,8.10663388547362,96,0.15867328643798828,0.7986789,104.85217410552937,33.47260038762049,47.80347466468811,300.7055223043038,0.0005,1190,0.7987915,0.007212065
1234,227.1527849001437,10.845244646072388,6.390742063522339,46.65306901931763,0.7354769706726074,10.694745779037476,2.2433578968048096,150.3097064738316,36.15877703998402,4901.448168754578,13.846055030822754,115.17960946071743,-0.0014363487,31360000,2.2435269355773926,-1.8187514e-09,312.52550565106145,79.54929733489286,45.739156007766724,6.5369125237089865,97,0.15343809127807617,0.7967548,104.73090552786185,29.933946784057714,48.9431414604187,305.71815420697084,0.0005,1171,0.79688346,0.006304419
1143,233.70210096061663,11.142437219619751,6.706897258758545,48.0284264087677,0.6939451694488525,10.766341924667358,2.2581048011779785,122.133440062299,56.80565427111652,4951.802839279175,14.564581871032715,114.94766576584271,-0.0022916172,31680000,2.2582449913024902,-2.6623015e-10,303.39875727142754,68.37950349877384,47.15012574195862,10.931382998440332,98,0.15977883338928223,0.79460675,102.96311461828061,27.63450756621908,50.34178566932678,309.40098498937095,0.0005,1126,0.7946892,0.004981658
1167,232.18095484149487,11.110111236572266,6.854590654373169,48.56552720069885,0.6878600120544434,10.954224824905396,2.286898374557495,114.63448191944303,55.866309530081764,5002.724159240723,14.759127140045166,114.82098592918953,-0.0022074676,32000000,2.287034273147583,3.1632352e-10,306.49499479722107,65.53527670630339,47.6882860660553,9.522425095882562,99,0.16254973411560059,0.79270613,101.97588117601362,28.626638494739904,50.91167974472046,305.82523296596077,0.0005,1122,0.79265165,0.004595001
1240,229.89096961494596,10.609561920166016,6.794041633605957,47.512551069259644,0.6675784587860107,11.073997497558594,2.3797402381896973,157.48409610589954,51.631187871981496,5052.691329240799,13.585195779800415,116.4321893987998,-0.0019404847,32320000,2.38004732131958,1.2752772e-09,313.9694353729914,81.22227454251585,45.950708627700806,8.14271455965421,100,0.8650438785552979,0.7907952,105.90645923947596,25.354475908994125,49.95897030830383,300.189373841457,0.0005,1123,0.79063576,0.0070681833
1219,231.14738953156885,11.188624382019043,6.750874280929565,46.93161582946777,0.6412599086761475,10.735636949539185,2.3491196632385254,157.99132439039792,67.33037564587116,5102.048254489899,13.538041114807129,116.4120928820643,-0.0019124327,32640000,2.349269151687622,-7.6363343e-10,306.2475680322905,81.95149901203231,46.089275598526,8.193929432039802,101,0.1734161376953125,0.7884478,106.93612104156483,28.752477856053147,49.34413266181946,303.8852767302102,0.0005,1163,0.7881862,0.0054683504
1191,233.95707190443005,10.746745586395264,6.953486680984497,46.49993562698364,0.7155144214630127,10.656115293502808,2.3811047077178955,131.43721360953916,128.28977348284664,5151.003449201584,13.371963024139404,117.31003967826283,-0.0022746758,32960000,2.3812880516052246,1.3645197e-09,311.56819243320695,72.31538544412659,45.57808494567871,6.534964355935445,102,0.18108725547790527,0.78620905,107.34438641508254,24.93430764128329,48.94405508041382,308.39954771439716,0.0005,1147,0.786331,0.0045157988
1171,230.36573303273218,11.013070583343506,6.738189935684204,47.87849998474121,0.6827890872955322,11.071051120758057,2.3935115337371826,123.45414066914574,58.12679855326129,5201.36247587204,14.119507789611816,115.78601763466666,-0.0017439196,33280000,2.3936386108398438,-2.0881452e-09,313.87461873519095,68.98065414584082,46.99208664894104,6.251670149298153,103,0.1768648624420166,0.78441155,108.09530095914147,37.603371414337694,50.342026710510254,305.7305255828347,0.0005,1137,0.78420544,0.003931748
1194,232.7150620656897,10.97135066986084,6.847512245178223,47.189961194992065,0.7030031681060791,10.55076003074646,2.254953145980835,138.52845146661136,49.81311324804484,5250.885968208313,14.062182903289795,116.4960234180233,0.0024862257,33600000,2.2551023960113525,-4.7845716e-10,313.7303232806997,74.99052749134103,46.30331039428711,6.29900009719835,104,0.1622328758239746,0.78269285,108.44257142950016,29.94358845457543,49.513932943344116,311.26958845812516,0.0005,1149,0.782668,0.007408333
1250,229.35686513051706,9.933531522750854,6.875940799713135,45.95060968399048,0.729731559753418,11.350450277328491,2.211618185043335,168.707942200411,40.703832904071476,5299.118146419525,12.974183320999146,116.83907296573473,-0.0015823924,33920000,2.2118141651153564,1.0727097e-09,313.7984712651797,84.86446740870512,45.01786923408508,9.101022592941552,105,0.17395353317260742,0.78084564,104.12895689774273,30.382899498258844,48.219630002975464,306.9931869168294,0.0005,1105,0.78083223,0.0041348734
1174,235.93030773996477,10.663285732269287,7.375919342041016,47.8874409198761,0.7828269004821777,11.263776540756226,2.217629909515381,137.67312086918426,59.04511673088226,5349.293723106384,13.641231775283813,117.53591230395146,-0.0017284346,34240000,2.217785358428955,1.3326633e-09,317.4712546565297,73.50768157234458,46.91958212852478,7.318806446263268,106,0.1605830192565918,0.77880394,105.61728836259545,25.62740824655773,50.166057109832764,308.6110105632751,0.0005,1082,0.7785579,0.0041876556
1241,236.26988846256322,10.127362966537476,7.100680828094482,46.651849031448364,0.7163994312286377,11.30394196510315,1.912402868270874,165.32044878492601,106.55455029444875,5397.936714172363,13.216614961624146,119.02674041488608,-0.0026608803,34560000,1.9125831127166748,-5.153574e-10,309.6844263958616,83.68804428599094,45.733262062072754,7.005916787790392,107,0.17764043807983398,0.77699876,104.62831028222833,21.03788642519216,48.63317656517029,303.8192719280885,0.0005,1097,0.7769502,0.005840664
1228,232.77729503821882,10.40623664855957,7.114711284637451,47.33925461769104,0.6939592361450195,11.508451461791992,2.256930351257324,146.07443177805948,54.06515966179298,5447.597238302231,13.484329462051392,117.48493068383324,-0.0020427944,34880000,2.257101535797119,1.000873e-09,314.08804477176994,76.4754141552345,46.4741690158844,8.838962844317683,108,0.14839935302734375,0.7754152,109.40393663815259,30.365512261038795,49.649399518966675,306.3178036207901,0.0005,1101,0.77550304,0.003522838
1195,237.26575768728688,10.282707452774048,7.157719612121582,46.44184732437134,0.6722474098205566,11.2056565284729,2.222543478012085,148.92456886024632,58.11857969188275,5496.3234939575195,13.055280447006226,118.98997910622387,-0.0020912832,35200000,2.2226603031158447,9.929956e-10,312.57772649453784,77.3351851961556,45.53837609291077,3.6373439455835888,109,0.20524024963378906,0.77378494,109.35826998863025,28.35504407160896,48.716405630111694,307.2222301243325,0.0005,1111,0.7737402,0.0048293383
1181,237.41762439888075,10.836616039276123,7.096722602844238,48.09275150299072,0.6815743446350098,11.033308267593384,2.2579262256622314,134.22596113800412,59.13781288172849,5546.732506036758,14.212444543838501,117.91552232598698,-0.00185889,35520000,2.2580924034118652,-3.2800962e-10,322.3928094249584,72.15105870063455,47.22896361351013,7.578285746345731,110,0.16154742240905762,0.77227974,106.76693820792185,30.562378131761474,50.40238404273987,312.8467777803258,0.0005,1084,0.7720687,0.004543425
1210,241.2255191980862,10.039246320724487,6.79480504989624,46.403536319732666,0.7359247207641602,11.583937168121338,2.2969536781311035,164.56422575670902,141.60359143877776,5595.506814241409,13.11180305480957,120.90271985488438,-0.0011117428,35840000,2.2971010208129883,-3.3635622e-10,321.197903957002,82.22125976677263,45.47159123420715,8.102454142383902,111,0.16753602027893066,0.77032626,105.99282676171978,19.16509161343183,48.76389789581299,307.9564502096357,0.0005,1081,0.7701682,0.004831671
1233,237.5338548859757,10.540167808532715,7.157772064208984,47.355393409729004,0.6690821647644043,10.966272354125977,2.311128854751587,164.66435268036977,78.17964601987009,5645.229432106018,13.814975023269653,119.64839950390892,0.009850931,36160000,2.311265468597412,-2.0705604e-09,316.5963651575928,82.84117337441026,46.46427392959595,6.081526059496572,112,0.1959972381591797,0.76810217,109.64927302039945,24.1499257058658,49.71286940574646,318.55104254558773,0.0005,1090,0.76810837,0.018204913
1227,239.48106788846607,10.365066289901733,7.143142223358154,47.39480662345886,0.693936824798584,11.085822582244873,2.3177690505981445,161.79685505943482,121.19027809831267,5695.022410869598,13.884563684463501,120.49832079779307,0.0012437847,36480000,2.317955493927002,-2.0320905e-09,324.24871847186853,81.46875064911693,46.49567198753357,7.102371431380597,113,0.17928099632263184,0.7656497,103.1146466810925,22.44442911252203,49.78254532814026,309.14237955464995,0.0005,1058,0.76550454,0.007906763
1206,235.21162351611503,11.038766384124756,6.8150458335876465,48.81978678703308,0.6540806293487549,11.218871355056763,2.189653158187866,141.4581671280537,90.03318350191279,5746.097218513489,14.672322273254395,118.68733948366656,0.007972077,36800000,2.189781427383423,2.8050579e-10,316.80757681308785,74.01323213232118,47.98322772979736,6.607778242412335,114,0.16085386276245117,0.76342535,99.11262621832876,30.799098464867814,51.063427209854126,302.69839295019995,0.0005,1026,0.76350635,0.016977021
1175,241.4760523374962,10.487455129623413,6.994801759719849,47.924243450164795,0.663527250289917,11.598020315170288,2.259671449661255,153.08689029962517,100.69409867631336,5796.3423726558685,13.953079223632812,120.24617008344474,-0.0018343535,37120000,2.25981068611145,5.4814575e-10,311.807792375324,77.71795219255773,47.074827909469604,14.975422883425747,115,0.15884780883789062,0.7614646,94.86299742691386,27.18142977406308,50.23653769493103,312.01129798327275,0.0005,1019,0.7612361,0.0049871206
1202,236.77483539180608,10.0467529296875,7.18698263168335,47.17989110946655,0.7352302074432373,11.38711404800415,2.272915840148926,163.03624953768724,5.187921204528475,5845.874336719513,13.699079036712646,118.71384658143836,-0.0010732408,37440000,2.2730557918548584,2.3295907e-09,322.71118097311603,80.35523017087552,46.2448046207428,15.789930518139423,116,0.17800331115722656,0.75956994,93.84051809634869,40.21021570668578,49.52076029777527,325.4872693735353,0.0005,1002,0.75942546,0.003372755
1123,237.7859503573183,11.204039335250854,7.123275518417358,49.945953369140625,0.6430346965789795,11.660056352615356,2.1921796798706055,163.80980351038008,28.423533193065726,5898.084427833557,15.067780256271362,116.04496557564408,-0.00090378453,37760000,2.1923279762268066,-7.7362705e-10,321.96629196466563,81.07895249508137,49.13547420501709,15.258626454623995,117,0.145355224609375,0.7575912,90.00510058615721,37.548399781095206,52.19962215423584,318.4941645407779,0.0005,1005,0.75758207,0.0063179336
1125,237.6304682807409,11.056491374969482,7.246459007263184,49.563883543014526,0.6169135570526123,11.519143104553223,2.2142395973205566,164.43277808309074,35.30206398823094,5949.9418687820435,14.85006046295166,116.45115520615718,-0.0017199586,38080000,2.21435809135437,-9.1262986e-10,323.0688277495822,81.32888602413368,48.772369384765625,9.538634539721393,118,0.15326333045959473,0.7559537,86.03258541766228,41.269927537715745,51.84652519226074,310.5695007910425,0.0005,1000,0.75612843,0.0066050827
1160,238.97812489925417,10.721583604812622,7.2389817237854,49.314236640930176,0.7017693519592285,11.633904695510864,2.2919557094573975,162.05834785661384,38.78819942827625,6001.611473321915,14.758831262588501,117.40211955078713,-0.0027551958,38400000,2.2921180725097656,1.2384493e-10,326.98257495225226,79.84323238821281,48.41838264465332,12.770601416241835,119,0.16556143760681152,0.7540047,89.6596308853631,42.30628183612874,51.65983462333679,319.67341393626083,0.0005,984,0.7541574,0.0030366273
1128,238.31942536891634,11.313280820846558,7.209569215774536,50.18417453765869,0.6737704277038574,11.74684762954712,2.1680784225463867,159.20545182551416,27.475139974115134,6054.026078939438,14.944180965423584,116.1746804097457,-0.0017504223,38720000,2.1682376861572266,-7.625833e-11,325.65581559962413,78.79310293438553,49.308544635772705,14.069248098711682,120,0.1800518035888672,0.751887,90.01164731487215,46.52353108061968,52.40107989311218,321.55324007380466,0.0005,986,0.75181866,0.005363772
1175,239.22793433880204,11.120245933532715,7.918087482452393,50.38005518913269,0.6480464935302734,11.659911870956421,2.237985372543335,158.49170753698516,39.935809593883995,6106.71262216568,14.705288887023926,117.54666859697907,-0.002712424,39040000,2.238112211227417,-2.3869351e-11,330.03311264037393,78.59557047619721,49.5326132774353,12.530207913684482,121,0.17816805839538574,0.7501894,87.2165973722388,43.696478713643785,52.67605018615723,323.6584943922361,0.0005,990,0.75007486,0.0040966826
1172,232.5457915234116,11.106478691101074,7.315537929534912,49.92514729499817,0.7167167663574219,11.682451486587524,2.371539831161499,158.19859430165238,36.041491271625794,6159.084223508835,14.830489873886108,115.38513581911953,-0.002028008,39360000,2.371683120727539,3.9331766e-10,331.2392270402223,78.98769035467377,48.99167585372925,18.732422763516027,122,0.18835997581481934,0.7482188,87.7803478834996,49.79237672898297,52.363972425460815,321.1104998803824,0.0005,989,0.7483412,0.0064810417
1129,239.9737115602091,11.29139494895935,7.213771104812622,50.7544059753418,0.7123188972473145,12.144710063934326,2.2155251502990723,166.35519065962313,-3.290931347767648,6212.12752532959,15.032528638839722,116.3175075401157,-0.0011296921,39680000,2.215651273727417,-5.9524496e-10,323.45477671466136,81.7569099429225,49.85545206069946,13.44508051064515,123,0.15865421295166016,0.7459938,87.75862372573334,50.25520013858867,53.03594613075256,324.47117315028555,0.0005,982,0.74606395,0.0068520578
1139,243.97476045998033,11.508645296096802,7.4129040241241455,51.035550355911255,0.6992170810699463,12.044811964035034,2.228435754776001,164.4683246264344,17.23987647496589,6265.444479227066,14.948405265808105,119.01394358588514,0.005252865,40000000,2.2285501956939697,2.4341823e-10,333.03139476788573,80.35841170899374,50.1259868144989,12.860885706458264,124,0.18259358406066895,0.7439897,91.40719529159028,44.15388583805192,53.310333251953125,322.67703341988454,0.0005,965,0.7440947,0.0082758395
1146,239.8576642978894,10.90647840499878,7.3173346519470215,49.65154457092285,0.6515846252441406,12.01799464225769,2.2424418926239014,157.9972634523448,40.18695270261561,6317.390773057938,14.466729640960693,116.89213898625329,0.01714404,40320000,2.2425780296325684,-6.685317e-10,334.3199788390388,78.47419832460353,48.78221416473389,29.809061146004172,125,0.19545340538024902,0.7421103,84.84937339258812,49.42305671719412,51.9396755695343,325.77542185488835,0.0005,985,0.742116,0.018626366
1140,252.25406691018244,10.45829153060913,7.502680540084839,49.36130499839783,0.6470692157745361,12.09000825881958,2.2989871501922607,163.7844352977129,67.23812593828981,6369.108119726181,14.38976502418518,122.31666847798778,0.008584222,40640000,2.299131155014038,5.263759e-10,338.99225054511817,80.1823273938288,48.52498960494995,9.004752171411944,126,0.16683459281921387,0.7408075,99.99133244298874,27.661875874517346,51.70680379867554,318.284463518742,0.0005,970,0.7408376,0.015330726
1094,246.54615855986853,11.26682710647583,7.497479438781738,50.93751668930054,0.6589004993438721,12.34946322441101,2.2912001609802246,172.12134131555078,46.82379766673852,6422.39489865303,14.781522035598755,119.32957682220479,0.008233224,40960000,2.2913625240325928,-2.7971564e-10,349.39108548942727,83.12391243072067,50.07123899459839,18.96372157380008,127,0.18329787254333496,0.7398067,85.51630808977563,40.07717130807858,53.277154207229614,343.9560742393065,0.0005,965,0.73998857,0.020436447
1134,242.3157892386283,11.084738492965698,7.316429138183594,49.351412296295166,0.6972424983978271,11.511401653289795,2.257415294647217,146.872349820466,39.74321902111782,6474.068951845169,14.526156425476074,116.54679241474344,-0.0014263383,41280000,2.2575607299804688,1.2952011e-09,339.5678452673923,74.84962674511479,48.47263264656067,29.902689318623697,128,0.15546321868896484,0.738962,80.27351491874946,55.72373471651329,51.65980935096741,333.01070269728007,0.0005,1029,0.7388293,0.006016546
1068,237.85385755993218,12.039581060409546,7.309340238571167,50.771324634552,0.6373271942138672,11.837866306304932,2.2039601802825928,175.29175044684138,9.220187828568836,6527.125746011734,14.623613357543945,115.20017755043435,-0.0014338054,41600000,2.20413875579834,-1.3151423e-09,341.1927682582419,85.4067810370252,49.908852338790894,21.749252479764834,129,0.20143818855285645,0.7377743,75.3920872721177,56.7388757795384,53.04494547843933,335.740952590206,0.0005,1003,0.7376917,0.003218888
1081,248.35762462692108,11.68558931350708,7.552389144897461,49.85646843910217,0.6182401180267334,11.540656089782715,2.065911293029785,167.9815143695239,16.44917056917423,6579.111086368561,14.139124870300293,118.70867788283718,-0.0024093997,41920000,2.066067934036255,-2.275398e-10,343.73627415798876,82.30055629866658,49.056564807891846,19.780067850493317,130,0.16072654724121094,0.73676,78.74363672668574,44.439127652614964,51.97456336021423,349.0249888538362,0.0005,994,0.73686284,0.0051597888
1119,254.47464568499245,11.364344358444214,7.756737470626831,49.84935140609741,0.5874361991882324,11.900875091552734,2.0545787811279297,151.17436320206912,47.754930858970624,6631.076642990112,14.040691614151001,121.38433133498388,-0.0023499017,42240000,2.054720163345337,-1.2071983e-09,342.00275452866634,75.68317277193705,49.0861701965332,22.758882555751054,131,0.15478062629699707,0.7356918,83.12304794808206,41.700440774527586,51.95587992668152,331.41585135401203,0.0005,1005,0.7355838,0.0033877492
1106,247.26193672414036,11.63019347190857,7.716497182846069,50.807953119277954,0.6051678657531738,11.878525972366333,2.024822235107422,169.13121979983543,31.33098771615234,6683.9692306518555,14.553406715393066,118.84148295961035,-0.0022481428,42560000,2.0249743461608887,4.164943e-10,343.5272108409735,82.72977566891468,49.90179705619812,3.296633019139891,132,0.27848029136657715,0.7344834,77.52322626742661,46.50817003959118,52.882222175598145,342.6999638757434,0.0005,1002,0.7344212,0.0034454572
1096,249.32027047770362,12.105379343032837,7.139711856842041,50.78248167037964,0.6315646171569824,12.585158348083496,2.111473560333252,175.89923883007324,50.880885063927735,6736.933758735657,14.008580684661865,120.09628693583507,-0.0018886091,42880000,2.1116409301757812,-3.269912e-10,347.41659287177526,85.24948704624722,49.95825481414795,36.161180789372786,133,0.1704094409942627,0.73331344,76.46120858792702,38.26912921769715,52.95614457130432,341.6932928182787,0.0005,1004,0.7331494,0.0050173085
1117,249.36969526270934,11.322662591934204,7.615826368331909,50.57281255722046,0.6748099327087402,12.144109964370728,2.2485709190368652,158.6894232111681,40.702597788067706,6789.83009147644,14.416667222976685,119.66057807217645,-0.0019648832,43200000,2.248713731765747,7.691276e-10,356.288132150371,78.15698451920932,49.69857168197632,10.659879251809402,134,0.17545557022094727,0.7320642,83.6337408429791,53.498339774758335,52.887064933776855,341.98653457510017,0.0005,993,0.7320892,0.003910112
1145,253.47794244600902,11.168737411499023,7.55903172492981,50.033180236816406,0.6690032482147217,12.377031326293945,2.302290439605713,155.56800406926823,35.19500652227203,6842.234223127365,13.896186113357544,122.11599931483143,-0.0022375463,43520000,2.3029725551605225,1.780618e-09,350.64790101621105,76.95797943470066,49.138418436050415,17.723568619177648,135,0.17949151992797852,0.73029876,86.76027536858363,48.634439487138266,52.39470052719116,327.6376924540546,0.0005,983,0.7301241,0.0033325688
1066,257.1555436554056,10.773998260498047,7.686132431030273,50.08350706100464,0.7203328609466553,12.376522779464722,2.337541103363037,174.78903321958836,19.833250480643258,6894.724800109863,14.218041181564331,123.46252430263104,-0.0017412767,43840000,2.337663412094116,1.4599543e-09,355.800900555292,84.45136334025482,49.16739797592163,9.253058154616385,136,0.17135095596313477,0.7282996,83.82342338359136,37.292804534481846,52.48319149017334,343.74560664428384,0.0005,962,0.728324,0.0031032502
1144,254.07291311147804,10.963009357452393,7.802590370178223,49.757198095321655,0.744788408279419,12.302938461303711,2.3175466060638428,164.956476507252,31.84202333509315,6946.870421886444,13.584614515304565,122.94752087499515,0.0061513046,44160000,2.3176677227020264,2.8311355e-09,358.46328354946803,79.25724132721028,48.808850049972534,11.195036481928474,137,0.17791414260864258,0.72659135,94.88850243599792,52.422812086989374,52.1381356716156,346.1639004530808,0.0005,949,0.7265663,0.008532964
1102,263.0170291221921,10.809397459030151,7.629894256591797,49.70424938201904,0.6594085693359375,12.595147371292114,2.4013445377349854,168.3201653892805,67.88539404836273,6999.05860376358,13.64588189125061,126.49177390036571,0.008046573,44480000,2.401479959487915,-4.673198e-10,360.5600337197649,80.63522812951246,48.84693002700806,0.9409036073862798,138,0.17557048797607422,0.72482044,99.38794870397055,32.86016903017625,52.17520570755005,335.9869309742072,0.0005,932,0.7247716,0.012814062
1076,255.97243488747665,11.402859210968018,7.988037347793579,50.38708734512329,0.6580526828765869,11.97946834564209,2.392664909362793,169.69216221666838,18.021693571357723,7051.910276412964,14.073503494262695,121.39960713048424,0.00030262722,44800000,2.392822742462158,2.285125e-09,356.0806352692311,81.8989605162569,49.572404861450195,5.85602527634609,139,0.13548851013183594,0.7230799,93.09714581795667,48.388118094871125,52.84252309799194,333.487205376683,0.0005,952,0.72298604,0.0053166016
1090,262.70261586992603,11.29895806312561,7.5075523853302,50.526357889175415,0.6754117012023926,12.41837763786316,2.3654167652130127,167.05241362895075,45.85627142442879,7104.9036819934845,14.289188146591187,123.08173748392392,-0.0007406433,45120000,2.3656280040740967,-3.9289513e-10,357.17236594741513,81.15860392611711,49.642786741256714,8.891501647517064,140,0.18714427947998047,0.7214339,86.72506090142433,40.49943570679732,52.983466148376465,359.2048263897072,0.0005,963,0.721492,0.005056505
1102,257.4216867683495,11.13816237449646,8.68417501449585,51.71596837043762,0.6743898391723633,12.055799007415771,2.3947854042053223,159.55316478828053,-9.353533917650775,7159.085704803467,14.68070387840271,120.3410298515874,-0.002123578,45440000,2.394942045211792,8.6849833e-10,355.93066830118414,77.74406603323385,50.83391261100769,6.765009824082464,141,0.18071818351745605,0.7195328,91.39350385235274,56.094497438306114,54.174023389816284,356.1645566851695,0.0005,968,0.7195961,0.0034441813
1088,262.2605312422752,11.411495447158813,7.6035401821136475,50.665388345718384,0.6438169479370117,12.18845248222351,2.435997247695923,167.99450234845668,47.7270152212273,7212.264404773712,14.323423624038696,123.44013383261063,-0.0019249116,45760000,2.4361908435821533,-1.885956e-09,357.3591627960195,81.830175157741,49.81714177131653,7.590418023588105,142,0.1777176856994629,0.71797186,91.50493644891674,42.41126595524621,53.16742992401123,354.2982651845432,0.0005,980,0.71782684,0.003497
1085,253.35941265064898,11.239270210266113,7.7916271686553955,50.391605615615845,0.6774768829345703,12.201877355575562,2.305685520172119,162.3968270629471,44.8689929758005,7265.026642084122,14.077433824539185,119.91506777492488,-0.0018475236,46080000,2.3058505058288574,-1.0404015e-09,365.95255961526794,79.20529136536463,49.52360272407532,5.793451651547378,143,0.16205787658691406,0.7164916,88.25719176313478,55.521936415879516,52.74808859825134,350.7770203976775,0.0005,972,0.71634895,0.004529687
1123,267.8359454527326,11.12565016746521,7.883945465087891,49.81391954421997,0.6514410972595215,11.907548666000366,2.231076240539551,161.59936538694845,45.425979358040756,7317.148707151413,13.922002792358398,126.0085273866974,-0.0015150917,46400000,2.2312192916870117,5.526144e-10,367.0298926183672,77.82577387031142,48.969862937927246,3.2661944482299847,144,0.16998863220214844,0.71477777,92.52174632152388,42.74344258313667,52.11371302604675,345.22595926528686,0.0005,969,0.714738,0.0043444624
1088,259.3906714074569,11.327472448348999,7.824548959732056,50.945432901382446,0.6462526321411133,12.318116426467896,2.0615780353546143,164.77992935786457,-14.555819976459293,7370.2269966602325,14.487154722213745,122.12900096338608,-0.0016466649,46720000,2.0617265701293945,-2.358943e-09,362.33016163456557,79.9883904815483,50.10261416435242,2.293623307141127,145,0.17089366912841797,0.7133542,95.51704368212285,55.46591957197275,53.06818222999573,423.9047197983742,0.0005,957,0.71351326,0.004338893
1077,269.02592295163885,11.786017179489136,7.9300377368927,51.49119019508362,0.6724786758422852,12.521674871444702,2.008293867111206,168.70669083982315,45.93283670518947,7423.81112909317,14.218084335327148,125.30556715362516,-0.0022454925,47040000,2.008444309234619,6.9846584e-10,370.7216699900013,80.81536373242135,50.633405685424805,-0.5682428562041189,146,0.15808820724487305,0.71199477,99.50897200051507,49.082582450313325,53.573601484298706,405.5250004855403,0.0005,951,0.71211356,0.005209225
1051,267.5442479897886,11.793683767318726,8.30005431175232,51.785263776779175,0.5667188167572021,12.134368181228638,1.989866018295288,171.4133845291286,24.690127733731448,7477.639562368393,14.633399486541748,124.83314744311849,-0.0015529922,47360000,1.9900527000427246,6.671948e-10,368.7486606625781,82.13744667975038,51.04144835472107,-5.799902560155451,147,0.15593361854553223,0.7101649,102.23054745577073,42.099759973496084,53.82002115249634,400.5806455059408,0.0005,931,0.7100707,0.004615652
1120,271.98929984316396,11.116140604019165,8.267543315887451,50.57223320007324,0.6730139255523682,12.466204404830933,2.211698532104492,178.65199737856392,54.85254033671594,7530.485563993454,13.783574104309082,128.54850769034886,-0.0017950097,47680000,2.2118566036224365,1.9403479e-09,368.9141142219339,82.46053812575124,49.713541746139526,-1.2412366313110617,148,0.16004085540771484,0.70806605,107.82732377251708,36.19412673051435,52.83544135093689,350.77596330854135,0.0005,931,0.7080146,0.0030819569
1095,267.89155834462775,11.538796663284302,7.830692291259766,51.16157627105713,0.63985276222229,12.459460020065308,2.240384340286255,177.13377281953186,32.78845435488081,7583.946016550064,14.296225547790527,125.35507101182256,-0.0020755355,48000000,2.2405452728271484,1.2244389e-09,370.4096928874806,82.93694388524864,50.337156534194946,-9.468029072139258,149,0.15727925300598145,0.70600814,105.77409571879201,50.87268219805678,53.45024371147156,379.79161821353904,0.0005,929,0.705836,0.003973319
1070,263.2737426917993,11.047105073928833,8.019423723220825,51.93060779571533,0.7079963684082031,12.634320735931396,2.2486071586608887,166.70267203527192,33.14726433614657,7638.194804191589,15.059147357940674,123.72224342044966,-0.002136754,48320000,2.248772621154785,6.021856e-10,367.4089522993796,80.83563898770126,51.01736116409302,-4.61795083937394,150,0.17997503280639648,0.7041998,102.13771551416622,52.98350960729526,54.239802837371826,402.9325712340254,0.0005,937,0.70405596,0.0039323205
1064,277.3942723509164,11.595658302307129,8.106248617172241,51.82321000099182,0.676199197769165,12.570550918579102,2.2324044704437256,171.21416781135096,21.976340676128604,7692.322565078735,14.457170963287354,129.54292489183413,-0.0017621168,48640000,2.2325594425201416,-3.3560332e-10,359.2726713043318,81.71212011353806,50.92296600341797,-7.942857286741162,151,0.19947361946105957,0.7024303,105.53780727995698,38.30983351051838,54.11861062049866,400.6693292216728,0.0005,926,0.7022829,0.0039391303
1101,272.52789020713544,11.424635887145996,7.832978010177612,51.166566133499146,0.6837327480316162,12.377285480499268,2.1533920764923096,173.55414853424946,127.08468886564141,7745.723367929459,14.419926643371582,127.83526774679373,-0.0021010314,48960000,2.1535542011260986,-1.9334725e-09,366.83113617006717,82.09176334570202,50.27614092826843,-1.8625530364023464,152,0.18153929710388184,0.7008337,107.26687393228762,40.43992287473804,53.39154362678528,426.2431204547468,0.0005,923,0.70091826,0.0021024689
1069,283.7992705071467,11.250583171844482,7.906200647354126,52.18439078330994,0.6691467761993408,13.030008554458618,2.2163498401641846,180.33971236720342,48.72897106732134,7800.192068815231,14.887975692749023,129.89634072644571,-0.0017820038,49280000,2.216489315032959,6.5939465e-10,372.90190758392987,83.07732411184872,51.31790113449097,1.7828153937997382,153,0.17202329635620117,0.6989389,112.51799997090464,39.04273104508512,54.457412242889404,458.15531880376204,0.0005,922,0.69878393,0.0050490894
1052,278.718255790415,11.737545490264893,7.642738342285156,52.14673352241516,0.6217384338378906,12.775921821594238,2.2326650619506836,174.9949442281817,40.537786085643795,7854.642808437347,14.958154678344727,128.445370068477,-0.002349071,49600000,2.2327938079833984,-1.1469542e-09,367.4069954478522,82.6394518882128,51.35612082481384,0.459871002913419,154,0.1449439525604248,0.69699466,95.51055331986343,43.41913798268796,54.43988752365112,469.4422879165071,0.0005,919,0.69701403,0.0027943805
1061,269.4064714041275,11.65396523475647,7.6229565143585205,52.12943887710571,0.6575143337249756,12.826637029647827,2.3188560009002686,172.66295020656534,45.84570544547208,7909.169347286224,14.955026865005493,124.90963424788876,-0.0026295763,49920000,2.3189990520477295,-6.679889e-10,366.814521278278,81.78539069544296,51.26218843460083,4.972813069595387,155,0.18344473838806152,0.6950417,95.35447996620185,58.873946162149146,54.51754355430603,449.66553035978023,0.0005,919,0.69517154,0.0030380965
1064,281.2952521647863,11.516618967056274,7.66570258140564,51.90520620346069,0.6416394710540771,12.371054410934448,2.324700117111206,173.98951943818616,41.39702371114007,7963.48316526413,15.382482528686523,129.40705192762212,-0.002426914,50240000,2.324845790863037,2.3337776e-11,369.06473279056036,81.4511197843528,51.06428813934326,-4.056212626063275,156,0.17572546005249023,0.6933056,99.2254388760512,50.89130287952388,54.30399298667908,459.1491103834275,0.0005,926,0.69325584,0.0041795364
1101,270.5818050859306,11.465107440948486,7.6866676807403564,52.010741233825684,0.6727097034454346,12.805111169815063,2.2875094413757324,172.67081952887148,49.243857667790834,8017.85466837883,15.006859302520752,126.35971727420359,0.0056444015,50560000,2.2876455783843994,-9.627363e-10,371.32647131225957,80.82969215403884,51.149022579193115,5.559318082128261,157,0.1635282039642334,0.69177157,99.69808842975759,64.99143480204775,54.361334800720215,453.9482497657062,0.0005,921,0.6918008,0.009543437
1016,281.67633880721104,11.927445650100708,7.512392997741699,52.38532495498657,0.6628823280334473,12.175024032592773,2.1749610900878906,166.48597384393216,38.94760246463019,8072.467843532562,15.669366836547852,126.44916835889123,0.007403833,50880000,2.1750850677490234,-8.4180823e-10,363.22009311170314,79.79676085445514,51.500407457351685,14.47920972481551,158,0.20167851448059082,0.6904816,83.03049824930758,64.15154747943681,54.60624957084656,463.7899192881648,0.0005,948,0.69039476,0.009998618
1034,282.1657486556631,12.01161503791809,7.832170248031616,53.14213705062866,0.6315526962280273,12.775926113128662,2.1163887977600098,171.94316387166273,50.25424025084551,8127.78835272789,15.40500020980835,128.86196788788254,0.019200498,51200000,2.116549253463745,-2.630701e-09,371.4530941036549,80.89686691888141,52.30587816238403,4.308474124312773,159,0.17472076416015625,0.68898934,101.74831045431193,62.66456997536232,55.311577796936035,471.8334697113447,0.0005,905,0.6891734,0.017111627
1031,294.1455019937487,12.072797298431396,7.603803634643555,52.79389023780823,0.6316845417022705,12.334169626235962,2.2144503593444824,173.4621047590271,34.678353801432564,8182.871710300446,15.753267526626587,129.82343635806794,0.0013899121,51520000,2.21459698677063,-5.825525e-10,369.9383115226669,81.22999580202237,51.94622445106506,8.500441736121738,160,0.19046592712402344,0.6877321,92.08565360195888,55.80268963896323,55.074124574661255,484.4409302153192,0.0005,935,0.68763804,0.0058803945
1001,279.53860197662027,12.322059631347656,8.272777795791626,54.0356068611145,0.6908347606658936,12.267128229141235,2.2320644855499268,167.3547649300111,38.54975125228496,8239.204723358154,16.014987230300903,124.03811405911901,-0.0010501439,51840000,2.2322213649749756,-3.3967357e-10,366.8371862335842,80.21818911609392,53.13289213180542,10.973801284522846,161,0.1860063076019287,0.68668824,85.95394779438361,69.90564751943917,56.317498207092285,450.491114973257,0.0005,943,0.68654746,0.0055704517
1012,277.10773452392607,12.14248251914978,7.674546718597412,52.835758209228516,0.6473357677459717,11.720432996749878,2.201845645904541,170.26225605632058,36.7067140531978,8294.31426692009,16.260000228881836,123.19444846674534,-0.00243217,52160000,2.2020323276519775,-3.6593345e-10,375.74580447011755,81.43780933503074,51.992568492889404,13.91091290691059,162,0.17093801498413086,0.6855665,80.96385983386362,74.89941775917922,55.10047388076782,491.8046424669404,0.0005,957,0.6856382,0.0042805946
982,265.51076723461006,12.191711902618408,7.3256566524505615,53.14240288734436,0.6817278861999512,12.286139965057373,2.2748308181762695,165.50568414329956,24.565404178869137,8349.802777290344,16.129947423934937,117.16729537192447,-0.0020426065,52480000,2.2749886512756348,-8.4189056e-10,370.762674745368,79.14147360103556,52.26609206199646,8.111622200408714,163,0.16923785209655762,0.6844242,85.93493123492476,96.74569283688945,55.478060245513916,483.4302483508135,0.0005,940,0.6842541,0.0031367335
971,283.46827318784784,12.273855686187744,7.529020547866821,54.11685037612915,0.632676362991333,12.699203491210938,2.159424066543579,175.42221277037913,35.98662094962492,8406.154869318008,16.536784648895264,124.44424859299518,-0.0017169808,52800000,2.159572124481201,-2.4382144e-10,370.04025690015646,82.73083322477443,53.267430782318115,12.126853005516265,164,0.19443225860595703,0.6833384,85.57965886025994,75.74631568200103,56.34293746948242,496.800887607347,0.0005,927,0.6831898,0.0038569444
996,281.0916400677311,12.419163465499878,7.7306787967681885,53.25893259048462,0.6055119037628174,12.249943017959595,2.350825309753418,165.70366697055468,50.196199498129694,8461.832755804062,15.828953981399536,123.9740293965957,-0.0022486458,53120000,2.3509631156921387,2.374952e-10,366.5078685316501,79.58930345229504,52.44878077507019,2.063890455253307,165,0.18465161323547363,0.6823655,83.97929834391235,76.40925859683092,55.66814875602722,487.9794628117146,0.0005,931,0.68235517,0.0038627242
944,294.23412635736895,12.940399646759033,7.709274768829346,53.958231925964355,0.6585173606872559,11.92861294746399,2.3123505115509033,175.5365654746648,47.52451906100432,8518.163183450699,16.300990104675293,127.67068802788023,-0.0025612582,53440000,2.31247615814209,-4.327099e-11,381.78921793292534,83.15764363949394,53.094544649124146,8.977721193056478,166,0.1829068660736084,0.68118185,83.69699669183888,73.16821039935192,56.31784749031067,485.3974442491091,0.0005,936,0.6811767,0.0025082193
960,283.7950250787468,12.332862377166748,7.534632444381714,53.66250944137573,0.6625769138336182,12.537599086761475,2.320946455001831,173.27553921264104,-8.202656173956122,8574.208060979843,16.265557289123535,123.73535713207484,0.0033045842,53760000,2.321089267730713,-1.06840495e-10,379.8829242700109,81.6328074025343,52.78395700454712,18.89877292696939,167,0.19509196281433105,0.67935884,81.29933089891918,83.47763283478353,56.03729724884033,463.574860355291,0.0005,925,0.67952186,0.0055464916
974,303.79828175928793,12.018610954284668,7.600819110870361,53.11927103996277,0.6590008735656738,12.436113357543945,2.303863763809204,168.62298958775463,58.20821290323886,8629.699714183807,15.925844192504883,132.46195300740348,0.020987371,54080000,2.304044246673584,5.9556104e-10,383.1612262864569,79.63552985121937,52.261428117752075,-10.673891742467582,168,0.17150211334228516,0.6773672,97.37121002728053,70.6340427011082,55.4838125705719,487.75131672008604,0.0005,913,0.6773381,0.02440634
1059,266.1564918886846,11.979591131210327,7.536470890045166,52.54605984687805,0.6219320297241211,12.027528762817383,2.2438061237335205,163.75965382061634,43.13870081083274,8684.560857534409,16.010998487472534,122.56064034837003,0.010525091,54400000,2.2439446449279785,-1.0774128e-09,384.0629931543132,78.96730769882178,51.72335362434387,19.865925925492068,169,0.17824220657348633,0.67553324,79.25363931220137,85.62987579240841,54.852598905563354,492.5958466970486,0.0005,947,0.67554504,0.016258849
989,258.096413241866,12.41668438911438,7.4385597705841064,53.328779458999634,0.6875765323638916,11.833448648452759,2.3287620544433594,154.1813006412441,45.65593946237554,8740.277907371521,16.45273232460022,114.25686944120139,0.00055612135,54720000,2.3289058208465576,-3.6357293e-09,355.1117302826391,75.87205783857594,52.43857502937317,33.36645632652286,170,0.17729520797729492,0.67385614,77.96286537570275,86.40368551904778,55.7072069644928,490.70092494045275,0.0005,970,0.6737565,0.0061669583
970,285.48582538082445,12.40267038345337,7.275328874588013,53.02208995819092,0.6773407459259033,11.630928039550781,2.254822015762329,147.8315083073994,-30.577507794078116,8795.613518953323,16.591734886169434,124.76355116397467,-0.0023600226,55040000,2.2549805641174316,-6.8618994e-10,369.3329470542357,73.96061809813479,52.14931631088257,36.18862906715175,171,0.16930413246154785,0.67205894,77.72367650176874,96.33990505968548,55.32604670524597,495.9550561263983,0.0005,985,0.6720041,0.0026268712
970,293.5991709814305,12.381909132003784,7.3297271728515625,52.2534613609314,0.6303372383117676,11.2328622341156,2.1499619483947754,156.33247753494146,44.77398474632615,8850.10253238678,16.29727792739868,127.75541193129972,-0.0016961163,55360000,2.150085210800171,-7.580855e-10,360.3188009898594,76.87467500115466,51.435391664505005,39.40692019006869,172,0.1640617847442627,0.67017525,78.48500725682422,79.2575610718251,54.479653120040894,494.92146558411656,0.0005,979,0.67014456,0.0032544874
978,277.63940127409035,12.650594711303711,7.345302581787109,52.339006185531616,0.5634758472442627,11.26650619506836,2.24223256111145,171.7192784173264,46.955034822061755,8904.761961221695,16.136542081832886,123.2371783882073,-0.0021093446,55680000,2.242347002029419,-2.0497333e-09,338.1418295607528,82.96012014326769,51.581722021102905,32.877308679394496,173,0.17385458946228027,0.66879374,76.20716374940805,73.99383926318833,54.648427963256836,465.2812516235734,0.0005,985,0.66881245,0.0026258808
967,285.07062464691614,12.680126667022705,7.193011522293091,53.29979109764099,0.6786913871765137,11.454557418823242,2.1346564292907715,166.01347193195716,14.558186127053812,8960.250000476837,16.84254240989685,124.131676844225,-0.0014833114,56000000,2.1347947120666504,-2.092074e-09,347.0999200560034,81.02327462264077,52.418139696121216,35.61845537340909,174,0.17702102661132812,0.6675422,79.11424128650702,71.20802900753834,55.481452226638794,489.14176567103954,0.0005,986,0.66750586,0.0030854647
988,296.08354062097453,12.3890061378479,7.191652536392212,52.49836254119873,0.7080256938934326,11.439653158187866,2.1887314319610596,153.32107541816382,63.01280918711437,9015.011807203293,16.291215658187866,128.65841048290352,-0.0020904078,56320000,2.188891887664795,9.521375e-10,330.04554602925714,76.1692032139231,51.58502817153931,40.45188760795481,175,0.17795348167419434,0.6660004,76.67336250456707,80.39407645423232,54.753469467163086,497.2664470385659,0.0005,982,0.66580355,0.0028535705
983,281.244155678998,12.589476346969604,7.246494770050049,53.528483390808105,0.668590784072876,11.647286415100098,2.1899666786193848,163.45978774172812,46.78909894498714,9070.79453587532,16.95116877555847,123.73294866402058,-0.0018945758,56640000,2.190105676651001,1.5903104e-09,361.64607774239266,79.78159933224217,52.688894748687744,38.273253469923425,176,0.14719581604003906,0.6643864,76.11641924670042,81.136423123484,55.77220106124878,481.6230281547605,0.0005,988,0.6644008,0.002746307
1005,277.22251730049226,12.201496124267578,7.203901529312134,52.221378803253174,0.6070375442504883,11.547937870025635,2.228806972503662,167.42466163151485,22.028868729701713,9125.32442188263,16.260541915893555,124.46299394271014,0.0017349176,56960000,2.2289986610412598,-7.243209e-10,359.8164152526538,81.63500366667894,51.4367253780365,37.26192407390268,177,0.15598297119140625,0.6627973,76.65585029853706,79.30214344874211,54.52147340774536,479.54501331689374,0.0005,991,0.66292775,0.004502057
967,277.6545482233712,12.373247146606445,7.2960591316223145,52.98525404930115,0.6305673122406006,11.701796054840088,2.2526464462280273,162.09345683297778,42.3025286341396,9180.638326644897,16.511356353759766,122.193198799991,0.057116386,57280000,2.252764940261841,4.6033838e-10,339.01183196714777,79.17269076504927,52.166348695755005,41.70026002251202,178,0.16675543785095215,0.6613879,77.60543065240934,88.25844482697178,55.304272413253784,490.2119616105101,0.0005,981,0.66140074,0.04156121
949,288.43678507084394,12.501784086227417,7.514287948608398,54.06646919250488,0.6680817604064941,12.345085382461548,2.2904608249664307,182.0471748607688,36.93419906515503,9237.068400621414,16.609889268875122,126.898369904816,0.0024603617,57600000,2.2906618118286133,1.7763769e-09,388.9282478247179,84.52150373973035,53.21683645248413,-1.4643900183257383,179,0.15503406524658203,0.659749,77.80456523631761,73.46520083629814,56.42217206954956,470.8980109079496,0.0005,905,0.6598464,0.0067234724
968,286.44397408792423,12.518327236175537,7.728498458862305,54.43140196800232,0.6064705848693848,12.628242254257202,2.3089730739593506,179.4816144197874,32.294969570335105,9293.873529911041,16.476096868515015,125.96122850876343,0.0056701396,57920000,2.3091230392456055,-6.3466793e-10,390.67794628556857,83.13889832222364,53.652868032455444,-5.814483586430303,180,0.14962553977966309,0.6582707,88.11514342169116,75.32136973615265,56.79638957977295,508.7959809106922,0.0005,898,0.6583208,0.009069207
962,291.3413174231872,13.24906301498413,7.626698732376099,54.676546573638916,0.5843992233276367,12.142186880111694,2.255908727645874,174.03667989572253,21.50919227627342,9350.873176813126,16.62964129447937,127.51117658918915,-0.0013635909,58240000,2.2560479640960693,4.2534637e-10,384.35370629778436,81.88285363416225,53.909929037094116,3.097827380434051,181,0.1611170768737793,0.6570189,78.05549963148357,76.60333006188911,56.991938829422,509.38011772937983,0.0005,912,0.6570635,0.0033041115
943,292.09236746893254,12.493632316589355,7.363047122955322,53.60794401168823,0.6378493309020996,12.087648630142212,2.2187681198120117,172.67244207548214,51.08061751070247,9406.783537626266,16.694123029708862,126.05899681891296,-0.0018333863,58560000,2.2189102172851562,1.0917363e-09,382.8787121368488,81.4000228178622,52.79942345619202,3.0171514938708883,182,0.1493523120880127,0.6558921,75.86972497259592,80.25160993492418,55.9008424282074,483.10399139698893,0.0005,919,0.65595186,0.0023852156
954,302.5767965151153,12.498337268829346,7.535158634185791,54.2502658367157,0.6426956653594971,12.107928991317749,2.233630657196045,161.8286444649437,-51.5952516614843,9463.341444730759,17.02836298942566,129.18994123509484,-0.0015957248,58880000,2.2337698936462402,-5.992334e-10,377.7104083841085,77.11667196923621,53.43627381324768,24.234785166264267,183,0.14691615104675293,0.65476745,77.14003683879484,87.04623402638177,56.5486102104187,481.26693302208696,0.0005,922,0.6546769,0.0025774513
952,307.91177562639444,12.39537501335144,7.546886444091797,53.743083238601685,0.6436614990234375,12.033079147338867,2.3484256267547607,174.80572669162868,63.006381463821434,9519.505678653717,16.736786127090454,132.24253476348034,-0.0012266542,59200000,2.3485593795776367,-4.538983e-10,380.6770480033182,81.85078953777476,52.92779731750488,16.504417129519037,184,0.15043258666992188,0.65409213,77.44438141904484,69.62363883264285,56.144060373306274,489.5183822253719,0.0005,917,0.6542225,0.003184578
941,298.0407014859226,12.661953687667847,7.434192895889282,54.239994049072266,0.6009140014648438,12.267455577850342,2.2077372074127197,180.2331586819012,51.00766379392168,9576.008719444275,16.846856117248535,130.14229298955556,-0.0015298704,59520000,2.2080652713775635,5.130877e-10,388.77832018765446,84.29123537797642,53.462560415267944,12.03782710724726,185,0.1509554386138916,0.6531813,77.38601870506764,74.88854137944581,56.49582076072693,503.34488523752333,0.0005,918,0.6532043,0.0039940374
973,282.5505455324422,12.662094116210938,7.519212484359741,54.013463258743286,0.6081039905548096,12.135555028915405,2.2264015674591064,176.59785974837536,-57.632980787463936,9632.320157766342,16.673563480377197,124.99883609573646,-0.0012674389,59840000,2.2265255451202393,1.514687e-09,389.5870098136626,82.68840361514926,53.24432826042175,5.475843612979398,186,0.13634395599365234,0.6520751,75.77161085965884,89.06997364847756,56.30130219459534,476.0260488897428,0.0005,914,0.6519369,0.0030202258
991,297.3178169015512,12.576864242553711,7.618044376373291,53.97407126426697,0.5830245018005371,12.032334566116333,2.2082605361938477,169.30600019101388,51.33056400855974,9688.556089639664,16.753103733062744,131.1833196940718,-0.0023059384,60160000,2.2085297107696533,-1.592024e-10,383.08071066004925,79.97236809653973,53.217424154281616,2.482048497390709,187,0.15123248100280762,0.65088934,83.50811027909236,83.7218132646244,56.228962659835815,493.2265765784971,0.0005,923,0.6508791,0.0039312425
948,296.4937316895229,13.04578447341919,7.436922788619995,54.596413373947144,0.5879983901977539,12.162127017974854,2.3422458171844482,182.56809264768313,65.74009017952564,9745.570721387863,16.99670124053955,129.3801578787496,-0.0010195229,60480000,2.3424134254455566,5.8985317e-10,387.0182573894867,85.12889978137514,53.833092212677,-0.018450843113847037,188,0.15402650833129883,0.6499182,81.79566245229546,71.08537343385922,57.00451850891113,479.4275758462161,0.0005,914,0.6498131,0.002556295
967,292.43218863029875,12.633797645568848,7.49427056312561,53.81762742996216,0.691483736038208,12.134857654571533,2.2635610103607178,184.49389117809127,48.060839969772395,9801.710094451904,16.40505313873291,129.61376077486577,-0.0016539256,60800000,2.263697862625122,-5.7202454e-10,382.1514564406624,85.8390456880126,52.96669268608093,7.796867489226709,189,0.13331389427185059,0.6491118,76.32733836609252,71.0490629499109,56.130863904953,493.12880910884576,0.0005,920,0.6489802,0.0016623823
973,305.1912780660318,12.292175531387329,7.4589807987213135,53.52313852310181,0.6413097381591797,12.143910884857178,2.2922885417938232,168.67343725895282,55.29276563467348,9857.582951545715,16.56941509246826,132.44210148619152,0.017369563,61120000,2.2924249172210693,8.8809526e-10,378.3010890655963,80.21227550931609,52.711848974227905,13.352588276984916,190,0.14236974716186523,0.64828444,78.23463463542255,83.39351993180509,55.86401414871216,486.78845174934116,0.0005,919,0.64819556,0.012409453
986,292.25759494248786,12.734662532806396,7.400882720947266,53.53057861328125,0.616696834564209,11.7574143409729,2.231999635696411,157.89101841645257,58.441466467971,9913.421684503555,16.505025148391724,127.8111523751674,0.012474726,61440000,2.2321412563323975,-3.441222e-10,352.9781667301562,77.00469407996997,52.74057483673096,41.40712031940102,191,0.1532437801361084,0.64691466,78.66750722934553,82.2158601336368,55.82990336418152,483.42038775240985,0.0005,962,0.64702815,0.018523425
953,300.94262153601557,12.719887018203735,7.189720153808594,53.12289237976074,0.585029125213623,11.370879888534546,2.296668767929077,151.8162556490801,57.804226286708136,9968.905421257019,16.811076402664185,128.45339028601273,0.022219306,61760000,2.2968149185180664,2.562408e-09,321.39295546475176,75.40020262138836,52.351638317108154,35.712026998107895,192,0.16096162796020508,0.64570874,79.11577303402912,82.20197662247747,55.47257399559021,497.0357931023824,0.0005,989,0.64562273,0.022696642
982,308.95820882606705,12.551169157028198,7.128395080566406,53.19280815124512,0.6184117794036865,11.621479034423828,2.2744553089141846,157.918158991343,63.93061428691025,10024.457266569138,16.86902952194214,134.28384494820432,0.0077879336,62080000,2.2745983600616455,9.776172e-10,348.940980505676,78.05325595295852,52.38307857513428,12.856682257248579,193,0.1660768985748291,0.6446998,76.24482263970182,77.12940915574944,55.54220986366272,504.2540907681675,0.0005,999,0.6445965,0.01097399
995,305.31383685666776,12.68172812461853,7.19500732421875,52.70057153701782,0.682161808013916,11.56766653060913,2.28505539894104,159.48113450757165,59.51160530246136,10079.515016794205,16.19358229637146,133.21384972445895,-0.0018965392,62400000,2.285193920135498,-1.0145218e-09,382.2076508065205,78.07762215519924,51.81135058403015,-2.014521344103061,194,0.18306422233581543,0.64357805,77.8411243950501,81.31719445073588,55.04688501358032,503.62204817413755,0.0005,965,0.64344233,0.0029817626
1000,296.628526519584,12.677610635757446,7.40965723991394,53.00683116912842,0.6412792205810547,11.54868483543396,2.1336262226104736,166.2389866889035,47.10748071835031,10134.717636108398,16.24253010749817,131.10254033323673,-0.0021013746,62720000,2.1337900161743164,-1.476268e-11,372.3492651215141,80.08496719376139,52.16176080703735,14.995839043582214,195,0.17820024490356445,0.64270633,79.2309176970108,82.18631431388968,55.1924409866333,515.6955140856676,0.0005,956,0.6427027,0.0026334361
983,314.1029499534063,12.256205797195435,7.3493499755859375,52.08739948272705,0.6122734546661377,11.79329538345337,2.3000190258026123,157.73144489751553,23.529350754594386,10189.168286323547,15.756077289581299,135.51907595199333,-0.0026000864,63040000,2.3001651763916016,-5.06191e-10,391.6595469328939,76.49675719454429,51.302316188812256,-4.154273277046321,196,0.14981627464294434,0.6422508,83.0630848801071,72.4247051602065,54.4348669052124,498.96231833677547,0.0005,947,0.6422605,0.0027960702
988,291.4995414433613,12.659563541412354,7.355849742889404,53.43771529197693,0.6559617519378662,12.201553106307983,2.2932143211364746,183.40814188185234,120.80438991737842,10244.955158472061,16.175588130950928,130.20607080176697,-0.0016729217,63360000,2.2933549880981445,1.2657967e-09,400.2462426933697,86.27354447883329,52.59282422065735,14.559977315767162,197,0.16745662689208984,0.64158475,74.56258360456097,71.56430439818519,55.77983593940735,510.9009737654767,0.0005,946,0.6415193,0.0025753842
975,299.25952287493607,12.534104585647583,7.336666107177734,53.703999280929565,0.6917209625244141,12.079563856124878,2.272387981414795,174.59802007318476,57.85305669805857,10301.006813049316,16.53696584701538,131.88661263644568,-0.0015552527,63680000,2.272522449493408,1.42262e-09,417.81096731849425,83.14880990470296,52.83289194107056,1.1349063914493385,198,0.15236949920654297,0.640586,77.12788596651083,75.00053262341862,56.03907632827759,495.5207719902765,0.0005,947,0.6406537,0.0036553156
959,320.54213063277746,12.457782506942749,7.3320324420928955,53.12113118171692,0.6674809455871582,12.161430358886719,2.2763304710388184,171.62925427043717,58.273768715184076,10356.580175161362,16.11271381378174,137.62459215753483,-0.0018705348,64000000,2.2764792442321777,2.073285e-09,376.86520041153443,80.32616748696424,52.24809789657593,7.773835603553594,199,0.1780681610107422,0.6397016,82.99850621789142,73.29596815877709,55.56490683555603,487.42508189278567,0.0005,918,0.63965756,0.0023697237
961,315.89480691692506,12.695415496826172,7.59813380241394,54.35748767852783,0.6452617645263672,12.265974998474121,2.2896785736083984,168.00328966424863,29.97092252927918,10413.289535999298,16.602559089660645,136.0022271232411,-0.0016741494,64320000,2.2898190021514893,6.862922e-10,398.6499119200954,79.59322572061255,53.546471118927,-11.930666343550072,200,0.14035248756408691,0.63849306,84.24410306265506,81.66084431738345,56.699891805648804,508.08290819373525,0.0005,927,0.6384316,0.003411409
985,303.2936030701662,12.264762878417969,7.650071620941162,53.520243644714355,0.6125533580780029,12.407010555267334,2.4000625610351562,169.52947325692276,2.787088359383553,10469.280866384506,16.098780870437622,133.3410900377077,-0.0020903097,64640000,2.4002130031585693,3.224098e-10,392.4308715476661,79.93322058408417,52.70345449447632,0.4316726701520981,201,0.17885208129882812,0.6369873,81.34379376367617,87.48621853982843,55.983060359954834,491.92094628723896,0.0005,909,0.63682586,0.0030250184
987,298.3263674494519,12.24695372581482,8.142228126525879,54.003090620040894,0.6865673065185547,12.45309567451477,2.2689898014068604,177.3175330035058,20.989422674970765,10525.634720087051,16.035273551940918,131.4656105246892,-0.001974382,64960000,2.269131898880005,-1.2285447e-09,397.4618998653653,82.65218474144949,53.09309458732605,-5.902172511413466,202,0.19838809967041016,0.6354003,85.20154536351511,77.00125383541048,56.343504428863525,512.8731401417141,0.0005,898,0.6353907,0.0031113804
965,310.7449912635846,12.853176832199097,7.747048377990723,55.012513637542725,0.6664466857910156,12.519284725189209,2.3719279766082764,171.4716129643431,42.12263643659489,10583.09944319725,16.713518381118774,134.2893357847338,-0.0018067525,65280000,2.372056484222412,1.7064566e-09,393.9806180668815,80.72275417820343,54.174368381500244,-9.979379156231163,203,0.1514301300048828,0.6339349,87.0324301253275,78.19778438157257,57.45360231399536,509.41361170663447,0.0005,916,0.63391536,0.003237368
954,322.28311333019457,12.525619506835938,7.859240531921387,54.470983266830444,0.6184265613555908,12.411365509033203,2.4175820350646973,176.1886578897626,120.83053482870467,10640.061284542084,16.55675721168518,138.31417429100264,0.009050688,65600000,2.4177112579345703,-2.7809035e-09,393.90331598879294,81.1967560409993,53.64613461494446,-3.4399581269555655,204,0.18418216705322266,0.6328566,93.21140877302588,76.63598870946844,56.95434808731079,508.49650809512605,0.0005,897,0.6329638,0.005834932
965,310.1011089828062,12.623826503753662,7.731882095336914,53.85716223716736,0.6670222282409668,12.435187816619873,2.3015685081481934,180.37893686637116,85.288690343376,10696.293615579605,16.01811122894287,135.47895144001603,0.02414122,65920000,2.3032302856445312,1.0992331e-09,395.32523416070535,83.57319164774562,53.011374950408936,-25.931927669458926,205,0.15545916557312012,0.63188785,86.20177040752107,79.84413073282167,56.224042654037476,509.4074425243422,0.0005,915,0.6320128,0.019161792
994,312.3827970439076,12.374550819396973,7.6775195598602295,53.87020397186279,0.6331191062927246,12.66605281829834,2.3438498973846436,194.6443017665974,86.93993399730613,10752.568411111832,16.174094676971436,137.09408049409598,0.016692799,66240000,2.3439979553222656,1.0272974e-09,431.65473930863504,86.11360751940256,53.069175004959106,-23.95457073234968,206,0.14213252067565918,0.63088465,110.63817158875788,74.90150017918738,56.2646861076355,492.91661165588044,0.0005,862,0.630711,0.0149417175
953,321.0922175772506,12.303626537322998,7.673644542694092,53.936063051223755,0.6579728126525879,12.42911672592163,2.344193458557129,170.44621739531286,53.58960093435927,10808.914931058884,16.44364619255066,136.73374579731424,0.015249275,66560000,2.3443245887756348,-1.9929705e-10,422.99433079199423,80.29201870388997,53.11085653305054,-12.098414010153665,207,0.14673805236816406,0.6298989,84.99161764656321,81.15728633210912,56.33404207229614,533.9866085816903,0.0005,920,0.62997484,0.014015598
994,300.6988177831279,12.614351749420166,7.851710081100464,54.238348722457886,0.6430308818817139,12.927417278289795,2.381588935852051,179.61322994691054,118.74286058629433,10865.610187768936,15.859219074249268,133.52409188541682,0.0061994954,66880000,2.3817250728607178,-9.981971e-12,407.352646519855,83.53037271533637,53.39330768585205,-32.25878721269264,208,0.1815204620361328,0.62872165,92.35287567116401,78.01979736378566,56.68515634536743,518.3141311144143,0.0005,883,0.62881655,0.010686987
959,322.43124783351664,12.452607870101929,7.427295446395874,54.06347608566284,0.6660401821136475,12.600387334823608,2.4203059673309326,173.24503590562463,115.98384265751419,10922.182522296906,16.516677856445312,138.04619155185017,0.0036562243,67200000,2.4204490184783936,7.3624545e-10,397.793923591391,81.1262157350639,53.197665214538574,-9.577440961009202,209,0.17305970191955566,0.627945,86.00145257197141,82.29666244026114,56.55531191825867,515.3103803379051,0.0005,917,0.6279746,0.0073433234
978,312.88657949645403,12.735520362854004,7.455909967422485,53.737741470336914,0.633091926574707,12.313215017318726,2.2908270359039307,168.94925098674622,25.648546167086263,10978.291580438614,16.226903676986694,134.42738960824138,-0.00045747997,67520000,2.2909657955169678,-1.2532555e-09,391.7224346507551,80.33449692929265,52.932865858078,6.2650725980212005,210,0.14887213706970215,0.62715155,78.12234991104789,79.14743062821383,56.09772491455078,520.6287252375903,0.0005,937,0.6272519,0.0036085465
988,286.5678958241174,12.411878824234009,7.414392709732056,52.29331707954407,0.6302468776702881,12.071812868118286,2.3702166080474854,177.55383322073024,-25.39140104398709,11033.03733253479,15.45981502532959,127.93254470030054,-0.0014275652,67840000,2.370333671569824,-1.9916055e-09,390.19371649373306,84.59825099471138,51.50492072105408,-3.677556662654304,211,0.13320183753967285,0.62633187,72.06399656448649,87.39981830530307,54.728071212768555,498.21594263890717,0.0005,962,0.62625355,0.0048125414
951,332.1110442674534,12.57016372680664,7.36287784576416,53.26723051071167,0.6200001239776611,11.985875368118286,2.3388166427612305,156.93343013696943,101.17892316440975,11088.719366312027,16.2610764503479,140.02840748050033,-0.0020092414,68160000,2.338953971862793,2.7150232e-10,385.60939477942935,76.4749682635715,52.44473195075989,3.7381545429894487,212,0.17826437950134277,0.6254995,75.83610280131087,83.59491390890267,55.67268991470337,507.151911003455,0.0005,962,0.625656,0.0011838359
941,306.3196993738654,12.984429359436035,7.749903678894043,54.23251962661743,0.6542494297027588,12.208834886550903,2.3484160900115967,174.29966621732555,-34.96383666285229,11145.362167596817,16.245279788970947,132.1188040283178,-0.0017296856,68480000,2.348564624786377,1.2912197e-09,374.26386319430435,82.801186000592,53.379677295684814,0.9969736855654594,213,0.17748212814331055,0.6245597,69.84406431633579,86.39803852565036,56.63479828834534,506.44799697560836,0.0005,945,0.6245113,0.0022423693
957,279.5868940782325,12.620509147644043,7.586594343185425,54.187824726104736,0.650444507598877,12.624938249588013,2.3946495056152344,176.19575028079166,-71.30405426959109,11202.00561618805,16.38078737258911,124.68722002928264,-0.0017138419,68800000,2.3948307037353516,4.7305004e-10,390.12925890682396,83.84603048013587,53.354238986968994,1.953856963334261,214,0.1597273349761963,0.62366086,72.8052191178747,101.60894098076679,56.632357358932495,503.257405582367,0.0005,950,0.6235374,0.002145116
935,303.14451699716216,12.613826036453247,7.765214204788208,53.84533643722534,0.6930558681488037,12.496756315231323,2.311511754989624,178.1479965330915,28.488052370340565,11258.297699928284,16.013195753097534,131.90758739747332,-0.0016916211,69120000,2.311664581298828,-6.369293e-10,408.3389237526089,83.76065022762893,52.935651779174805,5.2013010836150855,215,0.19146347045898438,0.6229481,73.23527714656402,82.49769036176664,56.28201341629028,517.1013484859484,0.0005,933,0.62299275,0.0029091823
927,322.7401260447276,12.892808198928833,7.776994466781616,54.35860800743103,0.6601278781890869,12.154574394226074,2.151301383972168,160.53663925249683,63.31221304528278,11314.882783412933,16.425045251846313,136.007056486248,-0.0016608376,69440000,2.1514554023742676,8.9133206e-10,380.5953704276216,77.49228980296225,53.51908278465271,-4.707963862182638,216,0.15318679809570312,0.62225646,72.20439398628899,88.53625696967426,56.57732152938843,521.2212367968111,0.0005,947,0.62211424,0.0021374936
925,295.22909513010694,12.763203620910645,7.60851526260376,53.98140001296997,0.6417965888977051,12.068788528442383,2.2511544227600098,182.6024908778409,-18.799547158666957,11371.189512968063,16.50138831138611,128.56202684460044,-0.0018854287,69760000,2.2513179779052734,-2.1925647e-10,376.1197748090519,85.47548875777474,53.13919377326965,15.033796770504933,217,0.17976903915405273,0.6218239,71.40398813826636,81.57384202849444,56.298118352890015,504.60802008721333,0.0005,934,0.6218811,0.0028604073
894,323.57024992775064,12.531569719314575,7.58229660987854,54.99523997306824,0.6904444694519043,12.780160903930664,2.2923743724823,152.6075882888136,52.83538106827539,11428.543582439423,16.941339015960693,132.49952150490182,-0.0022722215,70080000,2.292520523071289,-1.7910811e-09,394.9943905809742,74.25889838708729,54.130566120147705,11.939311996627929,218,0.1482086181640625,0.62138784,72.26452575862812,99.89110885411361,57.343292236328125,516.7940714785592,0.0005,953,0.6213599,0.0022331597
915,322.4774403813378,12.957240343093872,7.553193092346191,54.223037242889404,0.651810884475708,12.187783241271973,2.3627467155456543,167.69210345127763,72.81066013476685,11485.195117473602,16.51399827003479,135.83621053036498,-0.0025254409,70400000,2.3628990650177,-1.6114671e-09,364.58185401143226,80.71784182122005,53.372230768203735,38.012349464773195,219,0.17263007164001465,0.62087643,70.04990707743667,81.51049471940355,56.63750219345093,518.8617368371933,0.0005,962,0.62083745,0.0027127224
922,326.6459382936114,12.63488507270813,7.454564332962036,54.46246576309204,0.6516098976135254,12.56528615951538,2.3915743827819824,158.8530813103105,-44.88970725413253,11542.127197504044,16.679603099822998,136.07936193345697,-0.0015688626,70720000,2.391714096069336,7.532385e-10,369.1293881546936,77.05318542760203,53.64291453361511,13.210363589203215,220,0.1474306583404541,0.6205788,72.49273940615107,84.49655424051734,56.922473192214966,531.9386057246899,0.0005,967,0.62066156,0.0018427077
939,318.9323689575342,12.792532205581665,7.83529806137085,54.76331639289856,0.667356014251709,12.374338388442993,2.4617159366607666,170.62387697027063,-72.48537031537134,11599.432281970978,16.611868858337402,135.86527124541522,-0.0009387653,71040000,2.4618499279022217,-2.458822e-10,374.3562041506579,80.99511345373445,53.90822172164917,2.9242553517008294,221,0.16249561309814453,0.62013626,70.9239613803413,93.2550483271399,57.29644799232483,510.4056282606993,0.0005,944,0.6202245,0.003879978
941,318.9724878485195,13.044745445251465,7.655110597610474,55.958250761032104,0.6229681968688965,12.688055992126465,2.3850724697113037,174.09087011738632,-43.519672232350715,11657.83342719078,17.47443127632141,135.73131487654328,-0.0016481795,71360000,2.3852150440216064,3.7698258e-10,408.2158776061165,82.15806146185284,55.143916606903076,2.9078343744341435,222,0.17132997512817383,0.6197314,71.50331944027698,89.00384417510618,58.39418411254883,521.077183297974,0.0005,936,0.61979085,0.002211628
919,329.3837443373296,13.062294483184814,7.62143611907959,54.862380504608154,0.6168699264526367,12.657336950302124,2.356910467147827,166.34125264452547,72.22246600648512,11715.125831127167,16.562017679214478,137.35204925582667,-0.001617475,71680000,2.3570752143859863,7.8523366e-10,394.23836776280876,79.32959273124399,54.0680091381073,19.30674904243824,223,0.15552496910095215,0.6191293,74.71832587211306,85.83384790212429,57.283926486968994,518.1140891112668,0.0005,940,0.6192805,0.0022299706
940,321.5231926188005,12.491454124450684,7.7708046436309814,53.91429615020752,0.6379270553588867,12.549130201339722,2.2784743309020996,171.3212547758097,-75.89013322297524,11771.392647981644,15.977710962295532,136.8185669724902,-0.00259717,72000000,2.2786240577697754,-1.1989858e-10,383.07917582584696,80.72589692325177,53.0723671913147,-2.3024871315353406,224,0.18031597137451172,0.6183164,71.4794923906056,101.16855876849453,56.256202697753906,530.6557731773989,0.0005,930,0.6182577,0.0024820056
981,323.1992364387374,12.636504650115967,7.785489797592163,53.92034435272217,0.6144580841064453,12.278362035751343,2.2804155349731445,166.0663247207543,43.48650713180561,11827.66569018364,16.190889358520508,138.92938752598454,-0.002045655,72320000,2.2805569171905518,-9.808729e-10,385.49263507644577,79.26099699389049,53.12922143936157,2.105641418444315,225,0.15619301795959473,0.6174641,74.2185926061645,90.40237433272067,56.26595878601074,511.47103888656767,0.0005,929,0.61736375,0.0037114932
975,322.7005251808857,12.615140438079834,7.5681471824646,54.06041622161865,0.6219239234924316,12.724563837051392,2.2158498764038086,173.60907394003132,84.65346793011241,11884.012778759003,16.16522526741028,139.1720629809244,-0.0019947102,72640000,2.2159981727600098,-1.0802677e-09,414.3366553862279,81.59727814086689,53.28235197067261,-9.337120261744648,226,0.13655400276184082,0.6166873,79.64386829069973,85.96469878065152,56.32774305343628,530.9879213937159,0.0005,926,0.61664975,0.0028654444
936,325.7959797623809,12.814059734344482,7.586620092391968,54.26865339279175,0.6017715930938721,12.358401775360107,2.3598344326019287,175.11701697192848,71.16190553188771,11940.7064807415,16.43397831916809,138.15667984788618,-0.000522429,72960000,2.3599822521209717,2.2337885e-09,388.75548443226614,81.5187741655763,53.483673334121704,6.710808191959517,227,0.15397286415100098,0.61564225,78.0944931574656,85.23747980177238,56.67630958557129,512.3685845756885,0.0005,913,0.6156791,0.005102868
968,311.6789463407282,11.994285345077515,7.615399599075317,53.45295023918152,0.6625888347625732,12.35753583908081,2.23998761177063,174.18164432421565,-32.32626477076764,11996.469867706299,16.463395357131958,135.12188859403227,0.0021122654,73280000,2.240281820297241,8.5971974e-10,378.04277572021385,81.93628219401471,52.62423348426819,15.241579557320458,228,0.14381670951843262,0.61449116,71.29985527277077,94.11953629527054,55.74767446517944,511.8499016934668,0.0005,928,0.61444277,0.0042759767
964,296.45843480373406,12.356574058532715,7.543935298919678,52.92749881744385,0.6425414085388184,12.273268699645996,2.391866445541382,187.63333574655442,-44.41524653154354,12051.859387874603,15.77164340019226,131.01285226664274,0.10663604,73600000,2.392045021057129,2.138484e-09,371.43370674275707,87.2683729519368,52.101977825164795,17.13039185816875,229,0.16322112083435059,0.61323327,65.60124867245923,79.2944325976757,55.37951350212097,508.91775791350335,0.0005,934,0.6132036,0.08653273
951,296.80187494880005,12.616307020187378,8.090482473373413,55.29060220718384,0.610400915145874,13.515586853027344,2.2220799922943115,181.66622210790763,25.665599454488174,12109.44193315506,16.118650913238525,129.81685980847664,0.030514563,73920000,2.2222867012023926,2.3635402e-10,430.34194134830204,83.58237423030933,54.48627257347107,-31.45894858915407,230,0.1693251132965088,0.61182404,116.25059295431521,78.00205931680411,57.5714635848999,500.6893818651857,0.0005,840,0.6117156,0.033625603
963,321.87331789711067,12.718587875366211,8.143343687057495,55.51451230049133,0.6078312397003174,13.49094033241272,2.3492441177368164,187.5688789834029,54.52578922806596,12167.372864723206,16.089338302612305,138.0343717979756,0.010257369,74240000,2.3494155406951904,2.0819466e-09,474.64888410341104,84.57220674042522,54.70171880722046,-61.216770967237395,231,0.18372368812561035,0.6105909,163.4145269279093,83.07807554945632,57.91787672042847,504.8174333203615,0.0005,850,0.61057776,0.013455825
956,322.1753785604867,12.612119197845459,8.11659288406372,55.58981156349182,0.6499068737030029,13.421292781829834,2.398069381713867,182.06195932122912,81.36701221587857,12225.43922495842,16.276851654052734,138.90411947384274,0.007673164,74560000,2.398272752761841,-1.1389376e-09,467.0642900987575,83.36098049579607,54.718897581100464,-80.66785455265622,232,0.1938769817352295,0.60948056,166.64266776251225,76.31005438850278,58.05622982978821,528.9723413710833,0.0005,860,0.6095078,0.008908281
951,315.3173926679535,12.689565181732178,7.959841966629028,55.04655051231384,0.6334137916564941,13.181521654129028,2.3585243225097656,194.83622402794282,-13.589269649208475,12282.908352851868,16.11514377593994,135.41611140708795,0.0033042694,74880000,2.358666181564331,3.5552675e-10,460.6989859199103,86.94491271221412,54.23467040061951,-69.4723014603425,233,0.1543715000152588,0.60887223,170.35883844661805,89.72479936480977,57.45179724693298,498.81830984173314,0.0005,864,0.6089168,0.004775446
956,305.0534815916489,12.834062099456787,8.11449933052063,55.441086769104004,0.6804144382476807,13.037954330444336,2.3075978755950928,148.76459485537137,148.47862692182105,12340.732219934464,16.228739023208618,132.8459752723396,0.00029640598,75200000,2.307750940322876,2.4360255e-10,469.0705749607125,74.6340275227329,54.53858780860901,-81.26169377484644,234,0.19476532936096191,0.60791713,166.9627681307901,76.78892570362771,57.813934326171875,510.8286682117602,0.0005,870,0.60812086,0.0036221475
949,318.4612523214423,12.481281280517578,7.791679859161377,54.813854932785034,0.6341924667358398,13.230770111083984,2.3701257705688477,183.79935684089526,75.57126025477592,12397.993417024612,16.23593544960022,136.4623045778827,0.00090718345,75520000,2.3702635765075684,-3.3114014e-10,464.68382118731614,83.92809737792363,54.000356912612915,-55.76991167822824,235,0.15961456298828125,0.60698974,167.45797109572575,81.37106666976385,57.25255751609802,514.5878666189542,0.0005,874,0.6068746,0.004972857
986,321.01031922758204,12.599294185638428,8.08356261253357,54.65977740287781,0.6518971920013428,12.921240329742432,2.3450913429260254,191.9085900361147,113.76027801534221,12455.073889017105,15.835195064544678,138.98083964952133,-0.0016932407,75840000,2.345266580581665,6.126407e-10,464.4617516839588,86.90906410659233,53.832592248916626,-71.21779099413723,236,0.15141844749450684,0.6062656,159.6907980061147,81.03847349226369,57.070499420166016,504.0201829138576,0.0005,895,0.60629433,0.003822707
963,315.45536940192227,12.518221616744995,7.946786165237427,55.163756370544434,0.6303060054779053,13.018117666244507,2.4276740550994873,194.73396881798135,23.781662225645796,12512.724352359772,16.581905364990234,136.22066718549658,-0.0022720594,76160000,2.4278314113616943,2.962306e-10,471.0019952288622,87.36750961998973,54.33761739730835,-71.25169144030116,237,0.17084717750549316,0.6056643,163.85661045661286,89.89421918996378,57.64056468009949,513.3859495922097,0.0005,898,0.60562,0.0038437762
958,329.6543403503678,12.9306321144104,7.880368709564209,55.17672538757324,0.6324446201324463,12.960811376571655,2.232984781265259,201.5852697259917,102.85065814669323,12570.188866376877,16.265239715576172,140.59344473196194,-0.0021090168,76480000,2.2331161499023438,3.4767975e-10,471.8277470888067,88.95417948181812,54.35060358047485,-66.40586382176025,238,0.17318439483642578,0.6049624,162.94157012525363,77.57186259934507,57.45767164230347,519.2863302824181,0.0005,890,0.60493326,0.0033918223
936,327.3297220386355,13.074132680892944,7.86611533164978,55.71918225288391,0.7404308319091797,13.011393070220947,2.2436277866363525,188.97069157711832,131.6767288464751,12628.21242904663,16.59507918357849,139.58218338750183,-0.0017604904,76800000,2.24375057220459,3.0174038e-10,459.33323510786914,85.58351047166335,54.83472466468811,-69.53215236160354,239,0.12230777740478516,0.6044655,156.90552876256208,79.57685028898631,58.01258301734924,518.735999648234,0.0005,877,0.6044819,0.0026097118
949,315.8990530814938,12.778734683990479,7.836807012557983,55.51971220970154,0.613792896270752,12.984639406204224,2.275191068649292,194.23666069152353,-43.81970762876462,12686.066875219345,16.73230266571045,135.51445032569796,-0.00165755,77120000,2.2753520011901855,-5.038685e-10,463.81043453386485,86.924478287682,54.69870567321777,-65.78897031421289,240,0.18303561210632324,0.603818,153.5527335207671,102.48248117480934,57.84646248817444,515.2564219941887,0.0005,875,0.6038801,0.0037168327
958,336.3730492007379,12.694948673248291,7.957307815551758,55.58334541320801,0.6587913036346436,13.115484237670898,2.3738627433776855,201.2235686863103,78.94965844133861,12744.102852582932,16.56156849861145,143.64081236848187,0.0044995644,77440000,2.374004602432251,1.2961074e-09,449.1556938169345,88.62660450625616,54.72694778442383,-45.664850593684505,241,0.17394161224365234,0.6031924,145.90682119352184,75.58368570859841,58.02589178085327,500.3747668950957,0.0005,876,0.60321873,0.0060532554
923,319.09334617296713,12.880507230758667,7.74360990524292,56.387147665023804,0.6271216869354248,13.195515632629395,2.1370575428009033,167.202576167157,-38.2232789606893,12802.690779924393,17.438201189041138,137.7721968627888,0.0025700028,77760000,2.1372156143188477,1.3598423e-09,444.49938702435014,79.55306579524557,55.57227349281311,-40.93568707747754,242,0.1621110439300537,0.602426,142.62296227581183,85.52307691283684,58.57511258125305,533.335101579892,0.0005,895,0.60227925,0.007912606
964,313.3213995330407,12.681270122528076,7.647715091705322,54.762240171432495,0.6110751628875732,12.691566705703735,2.239694356918335,162.49957781924704,51.12101569677798,12859.760957241058,16.719286680221558,137.4001977706351,-0.0018216028,78080000,2.239854097366333,-4.856968e-10,455.8459442134341,78.88612233390779,53.98049712181091,-67.14827739584108,243,0.14794588088989258,0.60168177,145.87591487853328,79.76221105702973,57.06340217590332,521.6881653206551,0.0005,900,0.60185266,0.0047178403
1000,325.5177631130118,12.545068264007568,7.72479772567749,54.44045066833496,0.6371188163757324,12.488439083099365,2.1739766597747803,188.87264051475069,132.4450391726055,12916.436507463455,16.593778133392334,141.9894417101373,-0.0021784802,78400000,2.174128293991089,-3.0565964e-10,449.51649344917377,86.19613093459333,53.62355709075928,-76.50640044868882,244,0.1556706428527832,0.60059714,144.40854432599036,77.81286280238021,56.66362452507019,513.9793649189796,0.0005,920,0.6004954,0.0024047412
919,334.14855733716973,13.082499742507935,7.623886585235596,55.72019004821777,0.6238675117492676,12.615533113479614,2.214144229888916,189.9824508295824,43.46442099412507,12974.443430662155,17.26510500907898,140.1392086079663,-0.0018550287,78720000,2.2142715454101562,-1.2143391e-09,455.72243441420545,86.45828696868185,54.921306848526,-42.329420663117645,245,0.15264368057250977,0.59977555,143.1169768904197,89.75107342596851,57.99592900276184,517.5549778371122,0.0005,933,0.5996834,0.0025349192
961,316.1737936753598,12.644296169281006,7.497386455535889,54.126014709472656,0.6481993198394775,12.29552412033081,2.225576877593994,165.58208868904677,141.70091802455087,13030.86974143982,16.564080238342285,138.18568912482058,-0.0020589677,79040000,2.225755214691162,5.0794036e-10,451.2209300277075,79.90922758287283,53.26735329627991,-65.76714037842133,246,0.184828519821167,0.599332,139.90115603580207,76.67509336792648,56.41770052909851,520.707864579434,0.0005,928,0.5991927,0.0050157076
985,306.30118102182706,12.668456792831421,7.649264097213745,54.82210826873779,0.6367933750152588,12.81924057006836,2.170639991760254,149.81258068337297,136.57961872515838,13087.93170928955,16.60558009147644,135.69008479337296,-0.00090711465,79360000,2.170774459838867,-1.387589e-09,452.90120177827913,75.45240097797411,53.99855589866638,-49.90410550309071,247,0.16234230995178223,0.598605,137.2829658293686,75.50962714765812,57.0403733253479,518.4351762882302,0.0005,915,0.5985525,0.004479094
982,319.01597257316433,12.537815570831299,7.692033529281616,54.84267711639404,0.685643196105957,12.653242826461792,2.172309637069702,176.9421347376936,6.203440686097718,13145.018228769302,16.827598571777344,138.74279155604708,-0.0026558582,79680000,2.172447443008423,2.3700295e-09,446.6208838798123,82.44667089925173,53.98020339012146,-48.96074096828854,248,0.1504380702972412,0.5977354,137.5537095387947,93.73448638228241,57.078959703445435,511.93133731357904,0.0005,897,0.59758085,0.0032679786
1000,308.7947340865433,12.409836292266846,7.722604751586914,54.84485936164856,0.6267123222351074,13.171042442321777,2.233821153640747,185.97119138239523,39.70258975955938,13202.176642894745,16.433695077896118,136.25734662934073,-0.0017769468,80000000,2.2339696884155273,-1.1208556e-09,456.641839130117,84.69774374120392,54.01349925994873,-54.28042732353042,249,0.18116474151611328,0.59655666,138.75837615597598,86.2958756398588,57.14816880226135,521.7893914698686,0.0005,897,0.5965749,0.0031965184
1004,310.4636256615396,12.489340543746948,7.863837242126465,54.892377853393555,0.6140737533569336,12.671285390853882,2.1050517559051514,170.37367611116636,66.98746788465446,13259.240128278732,16.710508346557617,137.2756918471699,-0.0011815117,80320000,2.1051974296569824,1.2483599e-09,432.02388876767003,80.8800838628973,54.044244050979614,-68.2988242526327,250,0.20992374420166016,0.5954779,135.42395681917446,83.39729031160249,57.04530668258667,539.4560017347038,0.0005,883,0.59542984,0.0036015424
969,342.50714282857297,12.916546821594238,7.875612497329712,55.636634826660156,0.6337063312530518,13.050656795501709,2.3332464694976807,203.0756359410584,-6.9670908942893774,13317.28769826889,16.6207332611084,144.5244199848045,-0.0010078796,80640000,2.3334131240844727,1.618812e-09,449.38774461780844,88.75944068918653,54.80195474624634,-35.47227170177856,251,0.17714571952819824,0.5947498,127.41661288425583,97.04758725426271,58.03833627700806,538.0689021709487,0.0005,878,0.59464496,0.002905193
931,338.4419200374913,12.75357985496521,7.9880335330963135,55.5918710231781,0.669487714767456,12.846577167510986,2.311723232269287,191.28572673528555,124.26524592129363,13375.259030342102,16.91593027114868,142.6883605331467,-0.002353461,80960000,2.3118724822998047,8.650645e-11,460.8884280934377,85.5703663330448,54.7534499168396,-68.92414305455829,252,0.14487004280090332,0.5940826,128.7085950371942,82.39812503454941,57.962820053100586,532.1751537567285,0.0005,881,0.5942227,0.0020694172
976,315.13618570657854,12.472216606140137,7.91121506690979,55.34682750701904,0.6988160610198975,13.121443748474121,2.2841219902038574,168.72964057502898,128.604058079114,13432.959190368652,16.625808000564575,139.02204422681527,-0.0008116202,81280000,2.284273862838745,-4.4518864e-09,435.41350016563484,80.30109769570984,54.446204662323,-61.971324787285454,253,0.17705702781677246,0.59317374,129.1670373971041,84.94936342197619,57.678751945495605,545.2693241147502,0.0005,874,0.5930632,0.003661499
936,321.6925948143378,12.846893548965454,8.070849895477295,55.547306537628174,0.6438021659851074,13.146181106567383,2.339414358139038,175.92196090706622,57.74505023477971,13490.923019170761,16.3368558883667,137.90806863606514,-0.0020851984,81600000,2.3395748138427734,7.698838e-10,432.82957585197664,82.14831045754892,54.69839668273926,-67.24472347144405,254,0.18073153495788574,0.59227604,133.05714084361182,84.7255870137452,57.95520782470703,534.5987722626026,0.0005,882,0.59215945,0.0035862334
941,306.9904331390262,12.899910926818848,8.121042490005493,55.703580141067505,0.6448521614074707,12.808048248291016,2.2412235736846924,150.86809608664944,59.66386739193661,13548.93139743805,16.58853793144226,133.86365110177073,-0.0020058826,81920000,2.2413487434387207,-7.483692e-10,458.1625667325443,75.87830545836765,54.85723900794983,-64.9709731373941,255,0.17840218544006348,0.59132624,142.8151994760733,81.86265001097352,57.99883770942688,507.80547771361745,0.0005,885,0.5911888,0.003258301
931,326.2664220070865,12.791677951812744,8.061891078948975,56.06018328666687,0.6728310585021973,13.21460509300232,2.1762664318084717,176.4734446483966,57.76694521619645,13607.232612848282,16.78117346763611,139.01109654070189,-0.0022773868,82240000,2.176387310028076,-5.081282e-10,439.8393765915697,82.26366555215127,55.184980154037476,-60.09442207203379,256,0.17725372314453125,0.59024394,144.38588774949147,80.44500713060887,58.28898096084595,517.0630637994494,0.0005,882,0.5902436,0.0030103326
969,312.89721558108454,12.491833925247192,8.313198328018188,55.03801989555359,0.6388187408447266,12.654135704040527,2.2198023796081543,158.9106932990382,84.60364242963723,13664.546725988388,16.472097635269165,136.74346253471217,-0.0020715015,82560000,2.219921350479126,5.8279237e-10,456.6534206754151,77.89174667771648,54.24661588668823,-58.18797921522867,257,0.13065528869628906,0.58914924,143.09664515379802,80.00545518752939,57.30732035636902,513.8763592826439,0.0005,888,0.58907783,0.002999525
929,352.2528878314091,12.685576438903809,8.150790214538574,55.61222720146179,0.6975061893463135,12.973669290542603,2.201120138168335,199.42494658943056,141.13900422775052,13722.425781011581,16.501869678497314,146.2583520304974,-0.0022592575,82880000,2.2012832164764404,-2.610845e-10,460.35312863670674,88.17647773480147,54.709760665893555,-51.656445364605304,258,0.17983722686767578,0.58825827,143.50705517849093,83.16470497124182,57.869893312454224,529.4125746841964,0.0005,883,0.5883027,0.0027420614
911,333.31382673405625,12.870336532592773,7.858644485473633,55.620144844055176,0.6629040241241455,13.203073978424072,2.360722303390503,179.60157742062265,11.022611097953833,13780.462533712387,16.491467237472534,140.39766037936823,-0.0014331088,83200000,2.3608314990997314,-1.040422e-10,456.1036593455081,83.22043889334364,54.74815344810486,-52.335565400768274,259,0.18639516830444336,0.5872495,144.09849382060924,94.34954375223617,58.02629208564758,535.8605140869906,0.0005,882,0.58721966,0.0030936957
967,323.02215512099133,12.740513563156128,8.035792827606201,55.06731152534485,0.6513738632202148,12.931191444396973,2.2342984676361084,161.62447540049521,138.82914787918622,13837.840293645859,16.10667371749878,139.93210645536155,-0.0017035228,83520000,2.2344298362731934,-3.2313227e-10,449.7093630754537,78.638314628589,54.21282935142517,-60.75378998703617,260,0.17822504043579102,0.58605164,142.3658872221777,83.52431244393863,57.37103247642517,534.7140682652625,0.0005,900,0.58617073,0.0035233803
944,327.70082828759473,12.725502252578735,7.906354904174805,55.573720932006836,0.6257314682006836,13.27910828590393,2.135118007659912,187.10288450099497,-50.117231487006144,13895.606862783432,16.523561716079712,139.4284029317696,0.0076436293,83840000,2.1352531909942627,-4.438702e-10,482.8179554684054,85.44137861079689,54.749988317489624,-64.73879219123133,261,0.17653131484985352,0.5847327,154.62004019037676,104.36074926906599,57.75789666175842,521.7591875273054,0.0005,899,0.58465785,0.007837158
947,333.6016735444969,12.18252420425415,8.119187116622925,55.37037444114685,0.6389706134796143,13.65957236289978,2.310959815979004,187.50535302069724,129.97460807423184,13953.357729911804,16.26556944847107,142.95271779783442,0.047874242,84160000,2.3110978603363037,1.7698246e-10,467.8636789400694,85.78878982060613,54.538612604141235,-59.339118550229216,262,0.17135286331176758,0.583576,159.99329367693454,78.46583332292187,57.73991584777832,541.4612442816472,0.0005,900,0.58363616,0.029385203
917,340.025807924507,13.12265944480896,7.922327756881714,55.988911867141724,0.640195369720459,13.458513021469116,2.23797869682312,193.6985849158923,131.1763654174832,14011.66197013855,16.239163875579834,141.79721810743158,0.014929366,84480000,2.2381129264831543,-2.1115798e-10,482.26233033866424,87.53123752283012,55.1449875831604,-77.03781937970345,263,0.17961597442626953,0.58235407,187.02827703523906,89.40805694316884,58.29458022117615,530.3404982902974,0.0005,890,0.5822052,0.009546282
920,342.5486466014749,12.41463041305542,8.355056524276733,55.35596585273743,0.6369202136993408,13.122221231460571,2.2300243377685547,216.85289863189033,149.57990443034555,14069.317297458649,16.321129322052002,143.54751314581253,0.0035867451,84800000,2.230207920074463,-1.1898017e-09,477.9578106939085,93.01205474240288,54.51087784767151,-82.12273668470003,264,0.18408441543579102,0.58104557,193.4009833225991,78.84507802727266,57.63371300697327,537.9328075478055,0.0005,889,0.58097243,0.004999727
896,354.7706961842015,13.428389072418213,8.221266269683838,56.75006294250488,0.6299591064453125,13.521021604537964,2.3371219635009766,221.74693070176912,157.4819590820194,14128.478147029877,16.38721537590027,144.91279868630545,0.0027518033,85120000,2.337273597717285,-1.4498436e-09,472.77524513188945,94.28515831752094,55.913570165634155,-78.55540921484925,265,0.17851519584655762,0.5797642,194.84172518825503,78.81956394312313,59.14911699295044,530.0890983792488,0.0005,889,0.57968676,0.0060415305
902,327.5176775092637,13.226420402526855,8.111663341522217,56.88196325302124,0.6120469570159912,13.463584899902344,2.2201180458068848,168.31091755353987,22.696358707318648,14187.6533036232,16.865029096603394,138.91898040508943,0.028231535,85440000,2.220268487930298,5.2251997e-10,494.4295545746184,80.29678911622615,56.03777837753296,-88.82036188754915,266,0.21175885200500488,0.578813,192.37049137896182,81.45550318765959,59.16638994216919,532.7554360623386,0.0005,898,0.5789295,0.016494086
960,350.85708866166726,12.384471416473389,8.471123218536377,55.46407413482666,0.640639066696167,13.126543045043945,2.24348521232605,217.34794513875386,50.09665733432101,14245.421842098236,16.278607845306396,146.55792160769604,0.024490833,85760000,2.2436347007751465,1.5966858e-09,490.37825906105604,92.93483039766019,54.618773221969604,-71.94919606650471,267,0.18063569068908691,0.5780904,180.21136708860334,82.13811265204488,57.758002042770386,525.2334559201875,0.0005,884,0.5781874,0.014990528
920,332.5450446238745,12.651567220687866,7.882040023803711,55.639068365097046,0.6326699256896973,13.146915912628174,2.3217175006866455,171.16723802283826,-20.66426274704073,14303.457785606384,16.802414655685425,139.07386961099886,0.04618255,86080000,2.3218986988067627,7.198655e-11,463.46416252678875,81.5172562062028,54.837114334106445,-84.82525161138611,268,0.14301156997680664,0.57734203,185.5307186500278,90.75216382360082,58.0269730091095,529.1183718132386,0.0005,916,0.5773991,0.03800252
936,330.27649647856697,12.4689302444458,7.883915424346924,54.32002139091492,0.6481292247772217,12.273134469985962,2.228344678878784,173.22610388539118,22.056856395926154,14360.069624185562,16.460453987121582,139.34788566863995,0.02395378,86400000,2.2284772396087646,1.1561818e-09,457.90050698654295,82.78600875223223,53.472044706344604,-79.2939907035248,269,0.1790614128112793,0.5765896,174.26651522843775,82.28894971659857,56.60218572616577,539.7005331782959,0.0005,953,0.5764973,0.020831633
940,322.410541912434,12.887277364730835,7.908336400985718,54.62469935417175,0.6587777137756348,12.07389235496521,2.2883551120758057,165.6054994522294,63.76013872869888,14417.05906033516,16.490668535232544,137.57134852560324,0.015827844,86720000,2.28851056098938,-1.2038319e-09,461.081000242064,80.81987578140753,53.77139115333557,-81.59657068701183,270,0.16934561729431152,0.57606477,166.89856762121994,79.30664622293034,56.98084473609924,529.8844815436709,0.0005,969,0.57586825,0.013495505
943,315.63905368469693,12.535603284835815,7.7314066886901855,54.85004687309265,0.6387152671813965,12.867856502532959,2.2303287982940674,140.46728638963316,26.969799190617387,14474.196280956268,16.466346979141235,134.95606460576278,0.0021562644,87040000,2.2304747104644775,7.718769e-10,450.47218564532875,73.08350559465772,53.99785351753235,-57.62958815482664,271,0.18650531768798828,0.5751797,144.81072148292506,79.74233214025206,57.129594802856445,525.8154196829247,0.0005,967,0.57522213,0.0056732567
979,339.9500770061376,12.105802297592163,7.76684832572937,54.10742402076721,0.6436700820922852,12.860482215881348,2.2709546089172363,196.98848614745526,79.28091876312618,14530.628797531128,16.308717966079712,144.17692078170538,-0.0013525066,87360000,2.2711241245269775,-7.9423546e-10,459.8665476210874,88.78041517123343,53.29051446914673,-60.78224887473916,272,0.15001821517944336,0.57441086,153.14986955453426,74.85579670955609,56.42439150810242,530.6685047660984,0.0005,934,0.57433736,0.002831275
946,336.35642576407497,12.970813512802124,7.71097207069397,55.00956153869629,0.6548495292663574,12.823458433151245,2.2796647548675537,172.33680591948817,-2.7992145780108477,14587.994494199753,16.263850927352905,141.74083879186725,-0.0016377097,87680000,2.2798049449920654,-7.744815e-10,451.4977179633076,82.06382881809591,54.17556571960449,-58.298607702325135,273,0.15484881401062012,0.57325166,149.76099449668465,82.95623551860368,57.35554099082947,526.7720704638674,0.0005,937,0.5731013,0.0026996932
975,302.89972698592817,12.41668701171875,7.7750818729400635,54.086201906204224,0.6633224487304688,12.529200315475464,2.191149950027466,166.44878714697538,-9.44166292639894,14644.343617916107,16.225406885147095,132.56793649468798,-0.0018959434,88000000,2.1913046836853027,8.945018e-11,438.8281869049879,80.32128729217345,53.24476218223572,-77.71307125111613,274,0.1549227237701416,0.57191217,148.24989799795364,102.89033586777492,56.3404381275177,517.9405991067285,0.0005,935,0.57191896,0.0023198416
977,335.2300363053985,12.256894826889038,7.774169683456421,53.78208088874817,0.6348824501037598,12.34120512008667,2.267906665802002,185.16526376033812,56.00306865983127,14700.452100038528,16.190901041030884,143.17025103957909,-0.0022644736,88320000,2.2680671215057373,-3.3092257e-10,446.8179719464028,85.78546451462901,52.96365737915039,-51.07132127105507,275,0.15795135498046875,0.5706768,144.6085502680806,77.11860238255777,56.100948095321655,543.0124109988411,0.0005,934,0.57051533,0.0038540922
974,317.6192233225996,12.53744101524353,7.8813230991363525,54.3669638633728,0.6657233238220215,12.521066904067993,2.2366275787353516,156.35411617729406,139.69082409845134,14757.13198542595,16.108790397644043,138.71034820164334,-0.0017502942,88640000,2.236750841140747,2.0267188e-09,447.09911833334115,77.72785193044948,53.44337034225464,-66.37512983363622,276,0.23541259765625,0.5697895,150.1598793105799,75.81846758961935,56.66915678977966,520.11733967677,0.0005,926,0.5699011,0.0040660314
965,326.69259527971053,12.476274490356445,7.832435607910156,54.63100576400757,0.6400449275970459,12.78093671798706,2.281480550765991,163.88162299526456,149.7395616164651,14814.119946479797,16.398568153381348,140.67551836569768,-0.0022238,88960000,2.2816531658172607,1.3844834e-09,458.68516868405794,79.63243220637777,53.77401328086853,-76.50546739160367,277,0.19217586517333984,0.5690009,150.08077936857492,75.88071496220806,56.98069882392883,524.5293735050657,0.0005,922,0.5689986,0.0038517485
978,340.5442531180997,12.386368751525879,7.975865125656128,54.27098560333252,0.6615264415740967,12.798471450805664,2.1800737380981445,202.3086629795172,-22.990741890056395,14870.64239525795,15.887388229370117,144.66555251917129,-0.0019944252,89280000,2.1802337169647217,-1.4416737e-09,481.01141191092483,89.49646209687681,53.40101146697998,-62.666582799755325,278,0.18058371543884277,0.5683216,153.78564803775427,89.88219877965321,56.50424599647522,543.8728054218228,0.0005,912,0.56846553,0.0031861023
957,307.7294163967336,12.892737627029419,7.833991765975952,55.127132177352905,0.6237301826477051,13.122833728790283,2.225623607635498,146.60917310538318,69.48995012837678,14928.067734718323,16.049026012420654,135.7856289834593,-0.0017369735,89600000,2.2258012294769287,-8.3606394e-10,478.0886342726407,74.40974845426605,54.30348825454712,-71.9143221323456,279,0.17847609519958496,0.5677242,154.23883182260525,70.94852873137211,57.416499614715576,519.3533601345914,0.0005,902,0.56765324,0.0026546654
943,322.1285190175891,12.704882621765137,7.921288013458252,55.13975214958191,0.5851097106933594,13.063851118087769,2.289243698120117,162.77614751517135,54.989343070089745,14985.564120054245,16.26108193397522,138.36110923553642,-0.0024329533,89920000,2.2893855571746826,-2.8302822e-09,456.92368791095055,79.16807307853374,54.35005450248718,-67.30611397399271,280,0.18102073669433594,0.5671126,151.9863375893876,78.08572456604944,57.47669816017151,527.1327472086065,0.0005,897,0.5671604,0.0025832877
944,323.62684024826785,12.492790937423706,7.7846643924713135,56.258848905563354,0.6676251888275146,13.305248975753784,2.284633159637451,186.09149486726477,30.860852519143698,15044.18578505516,17.45246148109436,137.18799917461155,-0.0013570626,90240000,2.2847952842712402,-6.859283e-10,456.9419067504386,85.40745177024469,55.41797685623169,-70.37863924544318,281,0.14845848083496094,0.566213,157.0862277514744,95.53746781543165,58.61120796203613,525.5532765479833,0.0005,901,0.56617355,0.0031826939
937,337.91376455719933,13.164103269577026,8.014556169509888,55.60631060600281,0.6144134998321533,12.67688536643982,2.1904759407043457,176.82646965413943,-5.327148059775032,15102.048496961594,16.548237562179565,141.65209843449068,-0.0017903044,90560000,2.1906113624572754,-6.105049e-10,456.7671578597817,82.65741959903745,54.789592266082764,-61.68262242990271,282,0.1813220977783203,0.5654078,153.98059947831268,81.24413398259185,57.84675741195679,530.9564618287966,0.0005,900,0.56541884,0.002744792
918,348.5400167704527,12.88263750076294,8.364614725112915,56.303534269332886,0.6505110263824463,13.055787324905396,2.20591139793396,193.0705336876596,-33.15070434988998,15160.639338493347,16.76731514930725,143.89547919598104,-0.0018821051,90880000,2.206045627593994,2.681252e-09,458.0588576959364,86.83953077736126,55.49250626564026,-67.20028084390252,283,0.1374664306640625,0.5643689,152.00893414059163,87.60008438251434,58.58017039299011,546.0190242166436,0.0005,895,0.5644158,0.0022921334
991,314.34668545519577,12.722603559494019,8.131629228591919,54.325371980667114,0.6354551315307617,12.879576921463013,2.2533059120178223,155.71281966394696,141.91804317552894,15217.279470205307,15.347228050231934,138.20856591620745,-0.0020320497,91200000,2.2534666061401367,-2.6677278e-09,466.51775998462887,77.24612502733923,53.50194787979126,-68.56741463384446,284,0.1615743637084961,0.56315666,148.83742121681016,74.75792029614841,56.631163120269775,531.1193250341539,0.0005,894,0.56321454,0.0042699827
974,309.5675266595408,12.590318441390991,8.067012071609497,55.146474838256836,0.6666433811187744,13.31103253364563,2.1660232543945312,169.46231760982334,-46.78675954580159,15274.649141311646,15.917656660079956,134.66237600576358,-0.0021778916,91520000,2.1661617755889893,-8.9151725e-10,459.51111280491364,80.56359925934562,54.2526376247406,-68.8919347099012,285,0.20183610916137695,0.5622,153.7898858045843,94.29307055800916,57.36047005653381,539.0691629823186,0.0005,891,0.5622864,0.002854017
936,319.2070318606868,12.536128759384155,7.987154006958008,55.741901874542236,0.648076057434082,13.455743789672852,2.203322649002075,154.43888730443294,-82.13801080387674,15332.650233507156,16.632363080978394,137.54277024708682,-0.0013506798,91840000,2.20347261428833,-1.8871238e-09,463.44124458999823,77.0811501538544,54.93532991409302,-77.98241898073688,286,0.13471221923828125,0.5612379,155.0829980194061,96.10413092244491,57.99258375167847,533.5353458473287,0.0005,897,0.5613985,0.0036158212
949,327.13971774212064,12.507582187652588,7.996729373931885,54.583083152770996,0.6134400367736816,13.183696269989014,2.0166656970977783,169.22305723293496,7.3836238048203375,15389.336956739426,15.84186577796936,140.72810885635033,-0.0017584463,92160000,2.0169577598571777,-1.5171828e-09,475.973698034204,80.73543352226287,53.743839740753174,-80.49321323214016,287,0.19975686073303223,0.56006104,153.47492469033736,87.85313437525673,56.67389678955078,552.3776948448925,0.0005,893,0.5600131,0.0020574408
943,345.0585177173703,12.667423009872437,8.013938426971436,55.01781630516052,0.6841380596160889,12.810849666595459,2.247835636138916,197.49957391542387,50.50589305022182,15446.671515226364,16.249832153320312,144.3870201010187,-0.0018849395,92480000,2.2479681968688965,-1.6263144e-09,479.6661700689927,87.18745588433708,54.13898706436157,-81.4940061400511,288,0.1711111068725586,0.55891025,153.80290262028993,95.51296823113351,57.325112104415894,544.6203964468848,0.0005,890,0.5590264,0.0029324288
918,341.4676265427858,12.662861347198486,8.354302644729614,55.16457676887512,0.6259799003601074,12.913091659545898,2.2033374309539795,176.1786290642308,47.13823783084465,15504.1060359478,16.133012771606445,142.52309798220014,-0.0017234683,92800000,2.2034857273101807,1.2889702e-09,458.1865669547266,82.17927732873343,54.35906481742859,-70.72258669914194,289,0.15931200981140137,0.5578269,146.20559517374804,89.81245969004615,57.424466133117676,566.0435976426327,0.0005,893,0.55787385,0.0041617993
943,355.5212385766863,12.6652512550354,8.212484359741211,55.14031624794006,0.6566567420959473,12.984365463256836,2.200652837753296,198.843653828259,49.63059677681318,15561.503056287766,16.140828847885132,147.4511135249749,0.012414496,93120000,2.2007875442504883,1.1427643e-09,456.7742326398354,87.31184156726633,54.306477308273315,-48.2503661969832,290,0.15707731246948242,0.55689055,138.12624638005715,90.89946832083574,57.38799333572388,551.9409363140871,0.0005,888,0.5569152,0.008921662
942,342.5315996250952,12.254908800125122,8.008549213409424,54.15046501159668,0.6828160285949707,12.899252891540527,2.2532882690429688,185.7054982469132,75.02118559636163,15617.96253824234,15.860437154769897,143.90385653226915,0.033808142,93440000,2.253582000732422,-4.269521e-10,464.1272111981043,85.47418445767242,53.27092099189758,-65.05034123733684,291,0.1723027229309082,0.5560436,159.8708589825026,87.21168081332856,56.45110321044922,537.125867254047,0.0005,917,0.5560838,0.01897249
920,340.91188331677137,12.779097080230713,7.961183547973633,54.634135246276855,0.6915230751037598,12.824690580368042,2.0641958713531494,178.1971561787778,61.963655201427926,15674.719376564026,15.90761923789978,141.56368268643263,0.04094099,93760000,2.0643491744995117,1.1343765e-09,475.14271708878994,83.36210938970991,53.75727391242981,-69.89997803779227,292,0.16150927543640137,0.55480385,157.8626182465745,86.93158315009914,56.74825644493103,539.8755688541025,0.0005,905,0.5548281,0.03312571
918,317.54743432025316,12.805795669555664,8.25663423538208,55.64939093589783,0.5894069671630859,13.32860279083252,1.9604732990264893,186.4071874514036,-124.13046082762216,15732.39029788971,16.19747757911682,132.89409692743345,0.020561472,94080000,1.9606037139892578,-9.249578e-10,453.91012968922803,84.62378896476991,54.84422993659973,-61.945394498185,293,0.19378376007080078,0.5534337,121.42163316853572,121.74061702144348,57.660094261169434,537.5346707885382,0.0005,883,0.5534774,0.013627058
985,330.9545733227292,12.700873613357544,8.291011571884155,54.44849443435669,0.5829417705535889,12.884983777999878,1.9650285243988037,181.00293133207126,56.078696321405005,15788.855890274048,15.564767360687256,140.83975163308216,0.010469423,94400000,1.9651687145233154,-1.5009005e-09,446.0305515957021,82.92948876421373,53.70208191871643,-45.25797808545559,294,0.14410734176635742,0.5528538,115.23420812724883,91.40414845121659,56.454906702041626,533.5971435573734,0.0005,875,0.55280906,0.009022671
962,325.7132212903579,12.409603118896484,8.10720157623291,54.80782175064087,0.6231348514556885,13.273996353149414,2.046700954437256,180.8721727340259,41.48999028219086,15845.770900249481,16.046159267425537,138.12688319953932,0.0019745023,94720000,2.0468528270721436,-2.346122e-09,444.06705141422634,83.36772694463144,53.97323131561279,-37.461076819390236,295,0.1867351531982422,0.55227536,101.10607145659674,89.31536460378364,56.90656852722168,540.8899156644543,0.0005,888,0.55234665,0.006883317
973,307.66551316796847,12.382972002029419,8.351032972335815,54.255712270736694,0.6454315185546875,12.428456544876099,2.1530356407165527,179.70289362614258,45.006047234037645,15902.23801779747,16.03524923324585,133.77437070314025,-0.0007240124,95040000,2.1531918048858643,-5.0543203e-10,397.18673468332497,83.71488498462116,53.42141342163086,-54.14856492715754,296,0.1659259796142578,0.55171275,84.14525646309171,93.0782779129826,56.45771932601929,535.6034448060398,0.0005,907,0.5517401,0.003474332
950,320.8969970931463,12.551873683929443,8.04670524597168,54.12042212486267,0.5913395881652832,12.582672119140625,2.2974445819854736,180.49924619472017,86.55793722094371,15958.71520781517,15.910583019256592,137.1852719331794,-0.0018378613,95360000,2.29758358001709,-9.1771407e-10,400.73926869898634,83.9961220480068,53.304667472839355,-26.47261214032944,297,0.19926762580871582,0.5513093,83.47830237411462,80.17225503806637,56.46720266342163,529.8267689261143,0.0005,911,0.55119157,0.0018237738
958,321.64420347766463,12.58107590675354,8.068563461303711,54.87131595611572,0.6379392147064209,12.607797384262085,2.210226058959961,182.91366207611026,35.91769746880305,16015.850660324097,16.52463126182556,136.4180400749595,-0.002028697,95680000,2.2104194164276123,-1.5384771e-09,407.00344609452515,83.87439761748784,54.03549647331238,-26.778889120535005,298,0.17075872421264648,0.55068475,89.02983001108332,104.13320540233262,57.127382040023804,539.7683489020055,0.0005,897,0.55074865,0.002179265
938,336.07444687726843,12.783642768859863,8.205556631088257,54.60020685195923,0.6448733806610107,12.353914022445679,2.1564583778381348,178.0402169196923,68.29429840177882,16072.670149564743,16.21799111366272,141.21114774306793,-0.0018493327,96000000,2.1566171646118164,1.356583e-09,430.24762283246764,82.54926430544343,53.76419162750244,-15.061375154509296,299,0.17092418670654297,0.5498978,85.54610882034211,93.44760904492679,56.809547662734985,536.2743721052774,0.0005,905,0.5500085,0.002064528
920,322.17545779734195,12.38820195198059,7.73788046836853,54.587013959884644,0.6715042591094971,12.940182447433472,2.224531412124634,174.1989633732815,42.84714337932507,16129.54288482666,16.413329362869263,135.0054016777091,-0.002180345,96320000,2.2246901988983154,4.675188e-10,421.4680838886752,81.44246495221998,53.74385046958923,-31.08694664407558,300,0.14411616325378418,0.5491106,84.40602478245518,98.81031503337844,56.85819125175476,543.2533996632233,0.0005,899,0.54913837,0.0019911893
947,332.31817947146953,12.610583305358887,7.901829242706299,54.76327872276306,0.666846752166748,12.778842687606812,2.3121840953826904,174.22643631655671,45.318713738486295,16186.682660579681,16.42520546913147,139.54773330940293,-0.0017947016,96640000,2.3123180866241455,-7.745715e-10,431.0920361708878,80.74597136951961,53.901123046875,-35.92051435357273,301,0.17383193969726562,0.5483284,88.71857944666716,93.82616441279144,57.12414789199829,550.8796672787154,0.0005,892,0.5483327,0.0030260421
976,321.48908071065716,12.625957250595093,7.975977420806885,54.275078535079956,0.6316354274749756,12.508486986160278,2.252614736557007,179.06260572893453,33.47986254392559,16243.26999282837,16.061737298965454,137.28064871547784,-0.00157849,96960000,2.2527449131011963,-6.513911e-10,420.2857236055881,82.31945767539528,53.44632077217102,-35.251252588812434,302,0.17621207237243652,0.54747516,92.97112091517761,97.68222052228265,56.57711100578308,535.9802609181003,0.0005,882,0.5474729,0.0023267954
928,318.4112268977642,12.397064924240112,8.196856498718262,55.04444718360901,0.658069372177124,12.686076402664185,2.2316460609436035,183.8432270066624,44.00687553666666,16300.600203752518,16.584913969039917,134.69472891727094,-0.0018070417,97280000,2.2318272590637207,7.4315365e-10,419.80568829178003,84.78574230509149,54.17424535751343,-41.951477644077464,303,0.1846175193786621,0.5466456,94.1211813809744,95.98284483908114,57.32145953178406,534.0378553340273,0.0005,878,0.5465858,0.0024800368
931,319.89903008293635,12.503389596939087,8.023131132125854,55.02885961532593,0.6488022804260254,13.41352391242981,2.210038661956787,185.4757785844991,32.641589820289,16357.902846813202,16.03964352607727,135.45527036264718,-0.0006574937,97600000,2.210191249847412,3.6752948e-10,449.51420942768976,84.55709689567288,54.182973861694336,-49.138701946057836,304,0.17580246925354004,0.5458007,99.91817304921138,96.94326043955748,57.29204344749451,531.794217027799,0.0005,876,0.545715,0.0033378638
940,332.2908897217914,13.000234603881836,8.135792255401611,54.583603620529175,0.6635403633117676,12.632742881774902,2.157904863357544,178.57854821147458,45.06607107051887,16414.716135025024,15.712609767913818,139.32623038236142,-0.002175097,97920000,2.1580400466918945,1.4696507e-09,471.01915842907204,82.05704019862141,53.700679540634155,-69.70524446658908,305,0.1955564022064209,0.54510224,109.93119099393402,93.52237215428553,56.802475690841675,558.3566983423449,0.0005,876,0.5450923,0.002266577
938,350.1582624308918,12.145917654037476,8.082978963851929,55.077362298965454,0.6715490818023682,13.606356143951416,2.2432713508605957,186.26767679652949,146.5052223422091,16472.092034578323,16.121331930160522,144.98411067863452,-0.00227294,98240000,2.2434420585632324,-4.3694054e-10,464.9125535564972,83.45499600450754,54.20292043685913,-72.55396797289126,306,0.17938661575317383,0.5445843,114.37532011561092,87.60380793855987,57.36660146713257,540.0481433815338,0.0005,868,0.5444886,0.0014513606
916,335.0610169837104,12.90914535522461,8.092425346374512,55.28532147407532,0.6698648929595947,13.17616057395935,2.3218705654144287,185.04693723104995,-0.4422782660677622,16529.76361823082,16.018444299697876,140.39275141487485,-0.0020843716,98560000,2.3220019340515137,-2.056606e-09,442.64668600653044,84.53997585010377,54.4019238948822,-55.152643512264746,307,0.18711042404174805,0.5439395,113.49625298455116,94.47143025555374,57.65448355674744,539.8541966976513,0.0005,871,0.5440903,0.002765112
929,333.17356634851797,12.45334506034851,7.867349863052368,54.81570482254028,0.661790132522583,13.216626405715942,2.2103068828582764,183.4349657557572,41.343206140233995,16586.86012983322,16.19013261795044,138.25606083583895,-0.0012670399,98880000,2.2104451656341553,-8.337856e-10,450.7585868944334,82.71915598350962,53.933693170547485,-55.31532673984883,308,0.19408130645751953,0.5429799,110.99755105775773,114.85926406887455,57.08741044998169,536.727722983192,0.0005,875,0.5429652,0.0031936027
936,323.94777129801537,12.56615138053894,8.300309419631958,55.426815032958984,0.5906736850738525,12.84143614768982,2.363039493560791,187.0116127312897,49.227614069652084,16644.720810174942,16.61859941482544,137.04684204517304,-0.0010189239,99200000,2.363328695297241,-3.319729e-10,450.8589024790144,85.27169869808675,54.627360820770264,-47.209255001357576,309,0.1834712028503418,0.541853,103.70645153362003,92.30793313781928,57.84590744972229,567.4407375691393,0.0005,876,0.54184246,0.003401747
918,354.711732790205,12.812671899795532,7.865074396133423,55.131537675857544,0.647191047668457,13.00602674484253,2.2253904342651367,180.84288833757932,120.74906297035649,16702.135899066925,16.237867832183838,145.08927419585473,-0.0025456543,99520000,2.2255373001098633,-1.1886323e-09,454.12849781932204,82.7047832842636,54.292805194854736,-39.43555869475433,310,0.1714482307434082,0.54067963,114.65609350594877,92.34405558548157,57.40497040748596,553.3870424579003,0.0005,882,0.5406809,0.0020798822
948,320.27475241143793,12.34988784790039,8.055509567260742,54.23634743690491,0.7158434391021729,12.756842136383057,2.201692581176758,188.39658168562636,55.29312358310254,16758.650856733322,15.933073997497559,137.837877137748,0.008896746,99840000,2.2018418312072754,6.7338296e-10,469.98124543749066,86.40196761469134,53.3587806224823,-57.9744030071829,311,0.1357128620147705,0.5396826,112.04947421353424,87.8077335241358,56.50487971305847,561.9393086744536,0.0005,881,0.5395113,0.008683751
934,358.013369285694,12.637386083602905,8.172906875610352,55.988633155822754,0.6927495002746582,13.313016891479492,2.240497589111328,182.29687829129583,130.72996001795792,16816.957901239395,16.614498376846313,147.3170243701798,0.021581996,100160000,2.2406318187713623,2.7987117e-09,443.23310512503656,83.08539241368764,55.09374928474426,-38.17644055914741,312,0.1767737865447998,0.5388421,95.4022355945156,94.84736900914004,58.2977294921875,552.7265223460302,0.0005,885,0.53886753,0.01514847
925,343.0187374160658,12.893980979919434,8.103907346725464,55.037840843200684,0.6270859241485596,12.535454273223877,2.1566343307495117,185.72119565276552,65.93402677906552,16874.20709323883,16.344032049179077,142.3272697496296,0.015150833,100480000,2.156780481338501,2.023023e-09,454.7398888665045,84.20418793570774,54.21000576019287,-63.028070380153814,313,0.17553377151489258,0.53809166,112.63856887109117,95.27289197645473,57.24045920372009,552.0068201611095,0.0005,871,0.53814304,0.014121463
913,337.50329468230683,12.722218990325928,8.03526496887207,54.60738754272461,0.6360585689544678,12.531885623931885,2.097658395767212,179.69831086899535,105.32642972526567,16930.963241815567,16.33227276802063,140.77254520753024,0.03118687,100800000,2.097799062728882,-1.2920809e-09,454.1038060576962,83.27228259672788,53.77669811248779,-44.277836015511824,314,0.16967296600341797,0.5374515,91.03013088401256,94.04549379384282,56.74742555618286,533.2012454757873,0.0005,891,0.5374911,0.021369543
951,298.6509866141161,12.640166997909546,8.116613388061523,54.93333125114441,0.6276540756225586,12.753907203674316,2.260178327560425,183.86292440103668,-5.5067657313003195,16988.21489572525,16.35301685333252,131.14953118374402,0.033912044,101120000,2.2603201866149902,6.7297556e-10,442.1784884996482,85.42638730493898,54.110567808151245,-71.7147877028934,315,0.17056679725646973,0.5366513,93.71224407107073,93.51429726818174,57.24366497993469,528.9695266502027,0.0005,893,0.5366463,0.03093481
932,343.1770725842066,12.75871467590332,8.027140617370605,55.03988480567932,0.6384944915771484,12.79848599433899,2.191899061203003,172.56119072068012,32.0137677636365,17045.513265132904,16.344727993011475,142.2026946879518,0.024763936,101440000,2.1920506954193115,1.8109171e-09,440.86734576782334,80.21269852284651,54.20270323753357,-34.30119731298146,316,0.17672181129455566,0.5357336,99.8653207393217,101.17620155288846,57.28830575942993,540.7167958052838,0.0005,889,0.53573805,0.023758257
934,344.9558045146339,12.604503870010376,7.648410797119141,54.46229124069214,0.530003547668457,12.556928873062134,2.2738285064697266,170.2702632086248,71.7241655170526,17102.324726104736,16.618358612060547,143.0238128941538,2.3394883e-05,101760000,2.273994207382202,-8.87978e-10,433.1330062027051,80.47660328705135,53.73405909538269,-35.51035388516745,317,0.17504215240478516,0.5349482,93.67106133700663,95.30380390913909,56.80250358581543,546.4555947105412,0.0005,919,0.53505427,0.0030037728
947,349.76572499750404,12.636942863464355,8.09073519706726,54.818278074264526,0.6064941883087158,12.244948148727417,2.2502009868621826,169.48418870077518,44.79884054802552,17159.462010860443,16.592857360839844,144.5078101436379,-0.0011740522,102080000,2.250363349914551,-2.14079e-09,427.23422047570733,79.47349435445099,54.03576636314392,-35.402476832844634,318,0.15124940872192383,0.5339527,95.50871319191286,96.84868308631297,57.12697720527649,524.2338678847054,0.0005,912,0.5339881,0.0029127318
922,343.45426399501736,12.800406217575073,7.855381011962891,55.05960297584534,0.6217899322509766,12.786967277526855,2.188979148864746,171.59364425284596,46.78189641358405,17216.776970148087,16.49033832550049,141.5664402906821,-0.0017690245,102400000,2.1891610622406006,-1.6759609e-10,444.23251492733937,81.00750388466669,54.206839084625244,-47.566277454094696,319,0.1981964111328125,0.53302705,93.42642739686465,99.32364634630274,57.3058602809906,539.6088357955372,0.0005,909,0.53299165,0.002707715
945,323.12143196928696,12.269279479980469,7.846562147140503,53.95211911201477,0.6450603008270264,12.47032356262207,2.2233693599700928,188.08983345954076,-72.33126694611661,17273.026141405106,16.29306721687317,136.8189835643386,-0.0015788452,102720000,2.2235350608825684,-7.8200735e-10,467.62447099661443,86.28000801336147,53.0997371673584,-30.550513678798673,320,0.18595027923583984,0.53251255,91.81291370302472,108.43296076196536,56.23858714103699,536.6983068804618,0.0005,898,0.53259015,0.0021492098
965,323.76211339607335,11.741945505142212,8.570583820343018,53.94183135032654,0.6068670749664307,12.676817893981934,2.3444509506225586,185.10791445393943,21.629807684343795,17329.39220237732,15.916687965393066,138.3545514060656,-0.0015075441,103040000,2.3446056842803955,-1.0639795e-09,446.9769323842113,85.41459251212562,53.126115798950195,-42.62918600163254,321,0.18294334411621094,0.5322113,91.65107743042518,103.69846545757977,56.35663723945618,538.865139530788,0.0005,903,0.53223336,0.0028844918


==> archive/rl/walker/static-context-seed=3.csv <==
Step_1-MaxReturn,Time-InnerStep,Time-TotalInner,LossBefore,Time-SampleProc,LossAfter,Step_1-AveragePolicyStd,Step_1-StdReturn,Step_1-MinReturn,Time-MAMLSteps,Step_0-AverageDiscountedReturn,ItrTime,Step_0-PolicyExecTime,KLInner,Itr,Step_1-AverageDiscountedReturn,Time,Step_0-StdReturn,Step_0-MinReturn,Step_0-AverageReturn,Step_0-NumTrajs,KLCoeffInner,Time-OuterStep,Step_0-MaxReturn,Step_0-EnvExecTime,Step_1-NumTrajs,Step_1-PolicyExecTime,Step_0-AveragePolicyStd,Step_1-AverageReturn,Time-Sampling,Step_1-EnvExecTime,n_timesteps
170.41745101437203,7.2288477420806885,48.63573122024536,1.122198e-09,1.6794211864471436,-0.03209658,0.9986527,11.482887942535895,1.7400935133269781,60.809216022491455,19.16934884537826,111.0546383857727,8.136204242706299,0.041054264,0,32.88626119851059,111.05464601516724,10.941565429578842,1.8648330534038893,21.154474958916968,8501,0.0005,60.80902409553528,66.33886597623803,8.00466012954712,5544,11.931124448776245,1.0,37.94787117195559,39.68024563789368,8.390030860900879,320000
181.67423624432536,0.16606616973876953,40.11784791946411,-3.9587608e-10,1.5736157894134521,-0.020167243,0.9957548,20.103748212066687,-0.15464827302149076,2.1738545894622803,17.440399196012034,42.393831729888916,5.302715063095093,0.030991424,1,36.98417563061732,153.46045422554016,10.670278448575019,2.5761468612104093,19.277515579713345,8306,0.0005,2.1737301349639893,112.66548643835502,8.338218450546265,4095,11.585336685180664,0.9972381,44.39839877184439,38.331894636154175,9.546616554260254,640000
178.1980215220563,0.1549816131591797,40.540661096572876,2.0039367e-10,1.5122239589691162,-0.0031373573,0.9924708,37.16051303782086,-2.105376041529894,2.2157986164093018,18.196795191891685,42.85718894004822,5.3144659996032715,0.049832813,2,45.54543316534587,196.325612783432,11.634368757142997,1.6147111974403114,20.33471591244594,7738,0.0005,2.2156710624694824,137.68664669456263,8.405690670013428,3038,11.792999029159546,0.9938082,58.52454528385303,38.82622528076172,9.667978048324585,960000
207.58121039515456,0.15439796447753906,41.13403582572937,6.599167e-10,1.464493989944458,-0.007893799,0.988473,46.773953551687356,-1.85138465577848,2.280282735824585,17.091307023272837,43.51843047142029,5.327820062637329,0.011198392,3,53.54528111583605,239.85160422325134,10.513751875956006,3.1600195028757367,18.995856813847997,8010,0.0005,2.280155658721924,113.04200721934694,8.007806062698364,2440,12.219687938690186,0.9896849,71.59715142435414,39.46386384963989,10.061511516571045,1280000
219.23630148480208,0.1818685531616211,41.405171394348145,5.470815e-10,1.3390042781829834,-0.0032785297,0.98510563,46.4196623313219,1.7916811364913314,2.194247007369995,18.37312738662746,43.699552059173584,5.174150466918945,0.03034683,4,59.682023581888004,283.5596661567688,11.307610766295161,3.0247157861167007,20.61451554408484,7562,0.0005,2.1941020488739014,134.6336719571457,8.478224754333496,2331,12.37264633178711,0.98608416,82.39157319016537,39.833457231521606,9.960197448730469,1600000
231.89073058417304,0.1799302101135254,42.31938362121582,-1.6037959e-09,1.4065735340118408,-0.0047887214,0.9823624,42.60203106364642,2.0120937081470562,2.157971143722534,18.57446720064914,44.58827614784241,5.112303972244263,0.007106413,5,71.32918914518243,328.1590852737427,10.13156178825036,2.708241357314953,20.746234935354803,7926,0.0005,2.15783429145813,98.01475465874677,8.425129175186157,2130,12.707592487335205,0.9831223,105.07014617769316,40.68242168426514,10.739405632019043,1920000
243.9369670921578,0.17446637153625488,42.0232150554657,7.9930207e-10,1.421384572982788,-0.006321465,0.97940785,44.427750513577706,3.154577404538764,2.208324670791626,18.6457827654737,44.33150100708008,5.0376081466674805,0.012509076,6,70.95737520852732,372.50350069999695,10.616408799255792,2.66509809371416,20.897817237925306,7772,0.0005,2.2081847190856934,159.41628928554204,8.517224550247192,2027,12.410531520843506,0.98006433,105.7826878220401,40.37446880340576,10.620383262634277,2240000
245.1092436663656,0.16147398948669434,41.74140405654907,-1.6257485e-11,1.3626575469970703,-0.0022750634,0.97700995,36.278627520781164,7.74087020711661,2.195554256439209,19.75031121836192,44.036601305007935,5.016234397888184,0.0030356273,7,79.68259714681288,416.5469777584076,9.806117931665016,3.2966569218405866,22.133148130146342,7696,0.0005,2.1954221725463867,122.82863696525179,8.17530083656311,1913,12.924401760101318,0.9776184,124.98727884859457,40.17377948760986,10.186135530471802,2560000
256.88521317607695,0.17961835861206055,42.39026880264282,8.85763e-10,1.4142091274261475,-0.0015655707,0.97475195,38.7863898918802,13.652654889076231,2.216088056564331,19.225107074445873,44.700167655944824,4.923762083053589,0.0046128184,8,79.53738243154899,461.25799345970154,9.965874616068971,3.1807166324984735,21.536660649071923,7726,0.0005,2.21596097946167,122.6726042481938,8.186163425445557,1817,13.287962198257446,0.9752728,126.95740402956497,40.75235652923584,10.612554550170898,2880000
254.7402327257801,0.15033721923828125,42.197203636169434,-1.0767397e-09,1.2771947383880615,-0.0034612159,0.9719072,38.10056676868004,11.162180481886601,2.162752628326416,21.432507557562452,44.46421694755554,5.177944660186768,0.006870441,9,80.1063309193737,505.7320306301117,11.094367608569787,3.5507862846894076,24.289392829976002,7147,0.0005,2.1626362800598145,156.84250163579563,8.191659450531006,1881,13.311338901519775,0.97259825,126.36346327426273,40.73072957992554,10.343185424804688,3200000
254.15161428950134,0.1674787998199463,43.24730110168457,7.975061e-11,1.4099547863006592,-0.0013386406,0.96955705,35.666106882288176,19.31151250077582,2.1454739570617676,19.06426292139743,45.49477481842041,5.778355836868286,0.0039979923,10,82.2419632998138,551.2336001396179,9.88731158478267,2.321715984191138,21.33812039660975,7801,0.0005,2.1453216075897217,124.68875493790696,8.172447681427002,1774,13.297620058059692,0.9702211,133.2548585796083,41.62129759788513,10.616944789886475,3520000
262.62808133193664,0.17366266250610352,42.651036977767944,5.459624e-10,1.3605318069458008,-0.0018266939,0.96715826,39.559546515564364,14.461810959223797,2.226952314376831,18.715874341515683,44.987080097198486,5.0877602100372314,0.0047578113,11,81.14628178626377,596.23033618927,10.010873962907619,3.386193333938665,20.956149529369295,7793,0.0005,2.2268080711364746,131.5098626063792,8.274505853652954,1714,13.383035898208618,0.9678028,132.97170045268538,41.074639320373535,10.500309705734253,3840000
267.0668770180065,0.16697144508361816,42.65830945968628,6.850638e-11,1.3835151195526123,-0.0013448065,0.9649144,40.835430275786315,13.376986042097524,2.119917869567871,18.613164495267682,44.87451362609863,4.969586372375488,0.003368043,12,81.9201164377252,641.115775346756,9.930011365469483,3.0722965112967,20.815467522358475,7907,0.0005,2.119741201400757,141.29073933905636,8.170176029205322,1664,13.46698522567749,0.9653247,136.3886249577649,41.06900072097778,10.716806411743164,4160000
270.4725651466161,0.16886520385742188,42.64182257652283,-1.3300367e-09,1.3099300861358643,-0.0014726237,0.9620651,42.972758846752534,12.652249291313023,2.295330047607422,19.172057096756976,45.04840064048767,5.092614650726318,0.005332893,13,80.79796382714198,686.174313545227,10.557993224377961,3.3685590138500343,21.58976775818533,7489,0.0005,2.295186758041382,123.52047121005074,8.223811149597168,1626,13.40462327003479,0.9627553,134.62161971710174,41.120636224746704,10.633038997650146,4480000
256.07344967715363,0.16859936714172363,42.647568464279175,-8.9715374e-10,1.3861801624298096,-0.0023971836,0.9601344,37.37216509882799,11.244350687584076,2.230945587158203,19.132898478541577,44.96753144264221,5.101670742034912,0.004616114,14,82.22229743095227,731.1512131690979,11.839791691772824,2.567013709442779,21.730530918126696,7136,0.0005,2.23081636428833,121.84662875286713,8.233386278152466,1689,13.464831590652466,0.9606744,135.23107266430813,41.05095291137695,10.498703241348267,4800000
258.4969715289935,0.15318632125854492,42.47742748260498,-2.0688082e-10,1.2368743419647217,-0.001616381,0.95809036,40.078425566561855,11.815949147925682,2.283022403717041,20.803128204147672,44.86155962944031,5.176107168197632,0.005971122,15,82.58541041803741,776.0221545696259,13.065721166943277,3.745003354898749,23.830125200292358,6785,0.0005,2.282891273498535,136.6995379837798,8.315877199172974,1658,13.243801593780518,0.9587406,137.2428598761948,41.039665937423706,10.658188819885254,5120000
270.4607506059051,0.16174697875976562,42.85800242424011,-1.4448258e-09,1.2878632545471191,-0.0016001039,0.9559544,51.9683626045257,14.102039211764557,2.338561534881592,21.333595784704766,45.30337357521057,5.1484410762786865,0.0077831447,16,79.2797553271628,821.3325517177582,12.283479212632395,3.3306066889060366,24.37056207522157,6747,0.0005,2.3384203910827637,149.6007315834296,8.281485319137573,1574,13.353121280670166,0.95633954,134.55380565946496,41.36941719055176,10.820852041244507,5440000
266.1209407960395,0.17248821258544922,42.56836485862732,7.972645e-11,1.2460618019104004,-0.0011510499,0.9532331,39.32843461191026,8.635351511135775,2.311609983444214,22.048267120750847,44.986653327941895,5.343744516372681,0.0017617329,17,83.69062022230113,866.3299696445465,15.687944000799256,3.847146867665906,25.71537603686526,6195,0.0005,2.3114330768585205,148.8127466309781,8.459667682647705,1643,13.023671865463257,0.954087,140.3063566156065,41.11447620391846,10.471048831939697,5760000
266.3919452997908,0.16571950912475586,43.1431303024292,-1.2711803e-09,1.2420318126678467,-0.0015204119,0.95125616,38.08643092139133,20.342750271811834,2.328226327896118,22.13034063491179,45.565906286239624,5.2066426277160645,0.0042996863,18,85.33179692899013,911.9158849716187,14.633896591536216,3.420100039780257,25.69070441895458,6256,0.0005,2.3280112743377686,155.30550900271862,8.444283962249756,1615,13.176513671875,0.9516417,145.20228575234864,41.6976318359375,10.954617977142334,6080000
266.21425897984244,0.17345237731933594,43.02755641937256,-1.8664807e-09,1.2543251514434814,-0.00092188804,0.94905424,39.23352099626314,17.04328543661243,2.309067964553833,21.920993345730388,45.451618909835815,5.3971099853515625,0.008757067,19,84.90192457784303,957.3773097991943,14.259429965125511,3.358182135861375,25.417468470704193,6242,0.0005,2.3088953495025635,137.84021913779105,8.475297451019287,1573,12.96778917312622,0.94937575,145.32731692579696,41.56025505065918,10.921788454055786,6400000
267.68585478427735,0.16815948486328125,42.93015670776367,-1.4768778e-10,1.274521827697754,-0.0015835157,0.94662297,35.42212086713658,21.145422936066456,2.2542197704315186,21.63028506054388,45.287551403045654,5.552014589309692,0.0042064497,20,85.77972104488484,1002.6734664440155,15.26226128226628,4.0674353133555154,25.19729775639688,6198,0.0005,2.254075288772583,136.0738257793653,8.43194055557251,1620,13.276834726333618,0.94710654,145.34475544487597,41.453794717788696,10.396779775619507,6720000
269.5984686855065,0.16694879531860352,43.31571960449219,-7.4474577e-10,1.188751220703125,-0.0014026164,0.943753,53.50928309700457,18.132180950486596,2.2853124141693115,23.310731573593877,45.69163942337036,5.416541576385498,0.004923258,21,82.1129095707132,1048.3734118938446,13.545423280310525,3.6389393637182215,27.060198604566448,6040,0.0005,2.28517484664917,144.36630747302573,8.423712015151978,1430,13.216901063919067,0.9447144,145.83862239745497,41.92287826538086,10.951396226882935,7040000
270.72205294788097,0.16268587112426758,43.728456020355225,-9.416432e-10,1.297968864440918,-0.0019509888,0.94172716,36.009540279954486,22.557655656887032,2.2887697219848633,20.29375800162973,46.11801743507385,5.3912599086761475,0.007817955,22,86.38957459638254,1094.5023829936981,12.5957179766111,3.272022331619581,23.22817062398105,6791,0.0005,2.2886505126953125,147.54079890600403,9.332095861434937,1551,12.794925689697266,0.9425679,148.42120061449685,42.23279666900635,10.92814588546753,7360000
254.7796404542415,0.15402531623840332,43.58456468582153,-2.2272713e-10,1.3047022819519043,-0.0012037538,0.9404558,34.92872008058163,19.600153019301946,1.940669298171997,19.945372789979,45.65043568611145,5.445937156677246,0.0026570896,23,87.24807152970405,1140.168872833252,12.064935563654112,3.154605558344768,22.768452715185898,6869,0.0005,1.9405360221862793,117.98010511382864,8.1444730758667,1535,13.602283477783203,0.9409319,151.8865964510856,42.08748769760132,10.993768215179443,7680000
269.0171790367765,0.16977286338806152,43.93692946434021,4.522815e-10,1.3612964153289795,-0.0010751967,0.93892795,38.47812105332366,27.026965793475064,2.111455202102661,20.558072323875816,46.148131370544434,5.579565763473511,0.004868145,24,87.77029484630471,1186.3254282474518,12.123819123367916,3.1407242132487356,23.476532144425633,6832,0.0005,2.111298084259033,145.11877850314062,8.680253505706787,1473,13.410622358322144,0.9393825,155.5235057411636,42.36029100418091,10.832382440567017,8000000
271.38070149310266,0.18146944046020508,44.121331214904785,4.9450477e-10,1.2919580936431885,-0.0013318326,0.9368661,42.8516871066719,20.42649293320217,2.320075273513794,20.09489753010243,46.53276324272156,5.2592833042144775,0.012048181,25,86.50870771610765,1232.868456363678,11.206829234832094,3.2875548023272243,22.805372800724907,7089,0.0005,2.3199284076690674,140.05566828775326,8.682493448257446,1460,13.869402408599854,0.93740934,153.69914129438285,42.60292935371399,10.836889505386353,8320000
274.1560525046316,0.1559619903564453,43.77484703063965,-5.9059546e-10,1.3056755065917969,-0.0013108095,0.935148,43.50215802978371,19.77882624893203,2.1486096382141113,20.06312684393329,46.03460955619812,5.486721754074097,0.008903104,26,85.98741027884886,1278.9135766029358,11.359009725252081,3.507449455481484,22.775667493249024,7093,0.0005,2.1484873294830322,144.72750604939225,8.11877727508545,1436,13.844036340713501,0.93545616,153.013086165977,42.27002549171448,10.765696048736572,8640000
271.96900650544086,0.17318511009216309,44.11448955535889,2.3668882e-09,1.2743587493896484,-0.0009702072,0.9330854,37.458842832542864,28.44074683634702,2.125253438949585,20.714728116064016,46.33475923538208,5.147778034210205,0.011932189,27,88.051471315722,1325.2566606998444,12.39018199425474,3.2080458409609296,23.693528707975954,6776,0.0005,2.12511944770813,144.64611329551195,8.340173482894897,1451,14.008673667907715,0.93361026,156.9640307087182,42.62325739860535,11.26977825164795,8960000
269.0636137756099,0.17791533470153809,44.32813811302185,-1.9734796e-09,1.24288010597229,-0.00039962528,0.93109345,45.87183930017271,23.385927929218813,2.215526819229126,22.36542849031424,46.6474552154541,5.21462345123291,0.0069485544,28,87.48352503611963,1371.9138264656067,13.128585415280424,3.622277464041099,25.827843837497827,6329,0.0005,2.215409994125366,136.0276954640329,8.389817237854004,1323,14.166898965835571,0.9317061,162.1383117555793,42.87042546272278,11.158169031143188,9280000
273.7143724129439,0.18926334381103516,44.17727732658386,3.2128558e-10,1.2666056156158447,-0.0015352523,0.92955816,47.04614004031517,24.189214688923414,2.2716493606567383,22.569851757327754,46.542197942733765,5.197396516799927,0.003845781,29,86.63239918379901,1418.465426683426,14.319569640774928,3.3079925239602037,26.238757175243276,6108,0.0005,2.271501302719116,156.54107162265746,8.01931357383728,1315,14.274611711502075,0.9300839,160.591104644692,42.67575240135193,11.34162712097168,9600000
276.20127971473426,0.17963957786560059,45.19111227989197,3.5846054e-10,1.259714126586914,6.472697e-05,0.92848945,43.73332158797622,33.20542324256127,2.203981876373291,20.973005816073574,47.49697303771973,5.144913196563721,0.011827616,30,87.73767566785457,1465.9723191261292,12.924940830843118,3.206679758198531,24.09232423215399,6629,0.0005,2.2037081718444824,143.12325482758874,8.451244831085205,1310,14.605766534805298,0.9290397,163.2402792833893,43.704076051712036,11.67601203918457,9920000
267.55655252979795,0.18435931205749512,43.95413565635681,-3.054999e-10,1.2331876754760742,-0.0015481089,0.9273701,43.13267723332929,27.642143422942762,2.18690824508667,20.875554403867216,46.252235651016235,5.055628538131714,0.009887728,31,86.87157106663986,1512.2347655296326,13.401545706766987,3.0803078469999825,24.027975127933615,6608,0.0005,2.186769962310791,157.83752220581133,8.274263858795166,1416,14.147950649261475,0.9277731,155.88243595182428,42.49754500389099,11.153053283691406,10240000
276.12392206731556,0.14362430572509766,44.21994066238403,-5.2052374e-10,1.2362525463104248,-0.00012735714,0.9252696,37.99586029044235,29.916047490640665,2.138972520828247,20.836690077487383,46.45956587791443,5.259439468383789,0.0021845934,32,89.2230736944553,1558.7078714370728,13.571938785843638,3.018029665187099,23.99337629601034,6633,0.0005,2.138817310333252,148.6641600296335,8.086757898330688,1390,14.607010126113892,0.9259702,162.26305346342073,42.79696011543274,11.004700899124146,10560000
267.74584447240807,0.17658400535583496,45.5710973739624,-2.0739879e-09,1.173818826675415,0.00061062817,0.9229494,45.559827309769766,27.59809036039875,2.245650291442871,22.105059577639913,47.90963816642761,5.206200361251831,0.012965143,33,86.83716921592068,1606.6301972866058,13.894575788572864,3.8782442788453215,25.591396045843886,6287,0.0005,2.2455108165740967,144.59771886433558,8.117535829544067,1331,14.57352089881897,0.9235307,160.07429722322925,44.18533754348755,12.243172883987427,10880000
266.73581782201546,0.16757583618164062,45.324708700180054,8.707359e-11,1.199188470840454,-0.0007071887,0.92121655,49.03623324473896,19.712730364740366,2.2289140224456787,22.164868409321382,47.65375566482544,5.276042938232422,0.011031214,34,84.96438045354104,1654.295652627945,15.815100313234167,2.9771505717918414,25.876047113047147,6151,0.0005,2.2287981510162354,162.56661158784658,8.254151821136475,1372,14.902529954910278,0.9216575,154.34311303303093,43.92054891586304,11.493752002716064,11200000
273.69457251361104,0.16687440872192383,45.31273555755615,-4.927536e-11,1.1766037940979004,-0.0019915637,0.9191693,47.0360896022345,23.21754573715968,2.2543067932128906,23.421823089052385,47.65825366973877,5.335373401641846,0.0043741567,35,86.40114024802897,1701.9632046222687,17.41862690933479,3.3015661710906543,27.612082643428632,5819,0.0005,2.254132032394409,168.16735591453772,8.315718412399292,1379,14.851223945617676,0.9196356,157.32597432530522,43.92747139930725,11.542911529541016,11520000
272.9306733233936,0.16228699684143066,45.010090589523315,1.0998358e-10,1.1121296882629395,-0.00071942597,0.9174372,43.49137980998354,29.235555182476684,2.2043492794036865,24.724674965187084,47.31942343711853,5.34633731842041,0.0062957495,36,86.10611389477212,1749.2946982383728,22.782912399503633,4.153512180745935,30.051415111343534,5339,0.0005,2.204195022583008,176.68519278730523,8.509950399398804,1313,14.465954780578613,0.91805506,158.2478211521997,43.693482398986816,11.428631782531738,11840000
272.23512095677756,0.17708754539489746,45.032896757125854,-2.220206e-10,1.0462963581085205,-0.00067356543,0.91539097,44.7054955888811,24.392961709854255,2.2749316692352295,28.643813209553635,47.40876507759094,5.4137022495269775,0.0026877976,37,88.33320060733406,1796.7160894870758,25.472789756259147,5.012083991092588,35.68620223894127,4483,0.0005,2.2747652530670166,179.18935078464096,8.64333438873291,1299,14.391665935516357,0.91610014,165.0761262214669,43.77151679992676,11.361985445022583,12160000
270.23321607792366,0.16461873054504395,45.55939197540283,6.534397e-10,0.9790971279144287,-0.0019830167,0.913541,46.084723752876215,18.86452937757697,2.334301233291626,31.57365985875843,47.977418422698975,5.625657081604004,0.0075762994,38,87.27370135361878,1844.7022762298584,29.306009246300448,4.45968752354352,40.3451828372507,3892,0.0005,2.3341803550720215,180.41460988950388,8.907086372375488,1319,14.394860029220581,0.9142737,161.1853215684289,44.37802743911743,11.476780891418457,12480000
272.9488699259601,0.1613616943359375,45.08447980880737,1.3061641e-09,0.920689582824707,-0.0008258329,0.91255003,41.181515231624324,25.72375705863146,2.2908217906951904,37.763791521968685,47.46694612503052,5.757940292358398,0.01049228,39,87.21770731922732,1892.1774563789368,37.455487410671616,4.009188637660137,51.26834770128167,3193,0.0005,2.29068922996521,240.22070488273474,9.010967254638672,1364,14.20601224899292,0.9130141,158.33422597482397,43.96565222740173,11.055643320083618,12800000
272.51194868197683,0.16034865379333496,47.28329634666443,2.2064524e-09,0.8474154472351074,-0.0014432184,0.9112105,43.64860244650808,30.440100608136525,2.379234790802002,44.32739122324796,49.75026059150696,6.153455972671509,0.00972877,40,89.48018961855408,1941.936633348465,43.664841659776194,6.662900025768638,63.461395241831845,2466,0.0005,2.3791050910949707,243.38558556546093,9.672234296798706,1252,14.583653450012207,0.911933,169.4878199059115,46.247638463974,11.926738262176514,13120000
273.5850477769468,0.17274117469787598,47.246394872665405,3.5613645e-10,0.8261864185333252,-0.0020134512,0.9100047,46.0401334630594,19.008808125981265,2.3577606678009033,57.012635378382136,49.68521499633789,6.31412148475647,0.009085096,41,86.89630508478157,1991.6324615478516,57.04392476474226,7.396052634408832,90.37951333068393,1839,0.0005,2.357614755630493,271.43922572058,10.022988557815552,1334,14.254598617553711,0.9105356,159.54425541697594,46.215362548828125,11.425199270248413,13440000
274.53468878989213,0.17643451690673828,48.08690524101257,2.562678e-10,0.780097246170044,-0.002259601,0.9084283,47.25383132314483,23.33283519830338,2.2457165718078613,62.895431654363016,50.400144815444946,6.637892484664917,0.008594437,42,85.75494946419543,2042.0397508144379,61.94683546184061,8.3252503110001,104.96203066094515,1524,0.0005,2.245537519454956,259.7618151728981,10.483781576156616,1296,14.228477001190186,0.9087468,158.53589499028467,47.10211992263794,11.620553970336914,13760000
272.80697299260095,0.17151093482971191,49.171480655670166,-1.6449826e-09,0.6961874961853027,-0.0017055993,0.90572375,45.657768067679406,17.33839151205415,2.243647336959839,66.56891912537476,51.48826813697815,6.8846518993377686,0.012009092,43,88.97123412874151,2093.5391347408295,69.84206454868722,17.08080759716985,119.33394599628626,1282,0.0005,2.2434537410736084,269.00646798190724,11.239830255508423,1264,14.36948823928833,0.9058534,168.52493094745108,48.27874827384949,11.685171127319336,14080000
279.05010980821106,0.16217303276062012,48.79749870300293,2.6382244e-10,0.7015750408172607,-0.0010904591,0.90322727,40.04689861266733,14.607029212547983,2.3743481636047363,69.2714700940469,51.22909736633301,7.339558124542236,0.010284663,44,91.13632140971158,2144.7794375419617,69.66534074810068,23.77974715573005,126.77660957803222,1219,0.0005,2.3741986751556396,273.6378147281842,10.599571228027344,1302,14.163896560668945,0.90304935,170.77929137040627,47.90449142456055,11.663519144058228,14400000
273.8151199578983,0.16127395629882812,49.02263069152832,-3.6425762e-10,0.7508659362792969,-0.0011065021,0.90072674,36.62828321775355,21.35066468356986,2.3491592407226562,75.07903301093573,51.44872546195984,7.177640676498413,0.0056546344,45,91.6717424816875,2196.243329524994,66.46417762144242,21.25382963025655,143.84780161207914,1135,0.0005,2.34903621673584,273.4555388127364,11.090800762176514,1310,14.437974691390991,0.9008459,171.4189266704657,48.08172941207886,11.19405484199524,14720000
278.00415248286333,0.17600440979003906,49.24875283241272,-7.98568e-10,0.707585334777832,-0.0013949779,0.8988251,32.30916002596304,50.99663511483681,2.33355712890625,76.65256719734212,51.6502103805542,7.171005487442017,0.0044199973,46,92.00236053980883,2247.9041006565094,63.42211309060301,24.912153386371713,147.52681709751195,1117,0.0005,2.333390951156616,282.09745532678164,11.560332775115967,1376,14.063732862472534,0.8989417,168.51911574025306,48.33810877799988,11.338391780853271,15040000
275.32810412408276,0.17551732063293457,49.52825617790222,1.0807095e-09,0.7029485702514648,-0.0011642936,0.8966046,38.70493562412607,36.94868946011569,2.316215991973877,77.34596836033279,51.90120077133179,7.300698518753052,0.0063207946,47,90.96707434365631,2299.818368434906,62.77608526028647,28.80058098844938,150.01850977364063,1104,0.0005,2.316072463989258,273.46185542753886,11.408345699310303,1278,14.199095249176025,0.89681077,171.44011585802514,48.62660765647888,11.495558500289917,15360000
277.9474787120755,0.16911053657531738,50.173705101013184,4.673038e-10,0.6867306232452393,-0.0012250242,0.89455354,36.20398486633944,35.321448053385666,2.318101167678833,75.53106330701472,52.557337045669556,7.0941855907440186,0.005134103,48,93.00191588204524,2352.386122941971,66.91924275436783,28.979272052104278,147.72849542781609,1067,0.0005,2.3179824352264404,266.9640869924947,11.527855634689331,1254,14.82803726196289,0.8947429,177.7857411302205,49.29323983192444,11.764374494552612,15680000
278.9257684428341,0.17046618461608887,49.611220836639404,-6.100721e-10,0.6713547706604004,-0.0013712421,0.89265877,36.130152154593,40.918525481636394,2.324514627456665,76.59448481883302,52.00304293632507,7.22629189491272,0.0063669486,49,92.89264939878075,2404.398020029068,63.64886959566247,32.112298592069465,150.24661032115384,1050,0.0005,2.3243796825408936,266.8785593000729,11.7027006149292,1268,14.39185643196106,0.8927149,176.55727723114947,48.7447464466095,11.193749904632568,16000000
275.9333908038761,0.17652654647827148,49.27525496482849,2.8894984e-10,0.6868174076080322,-0.0017674722,0.89065677,34.26294836415252,52.461967184163925,2.2888858318328857,77.01997336577547,51.62645149230957,6.963482618331909,0.006383075,50,93.10816732480563,2456.03449678421,64.33424976694036,33.52026835506012,150.4153140730143,1066,0.0005,2.28873872756958,275.26007150659603,11.681746006011963,1273,14.29940938949585,0.8906199,176.77622704241975,48.38802695274353,11.286829471588135,16320000
282.4377727870248,0.18449640274047852,50.23169922828674,-1.1980397e-09,0.6913304328918457,-0.0014791746,0.88880837,33.58050247153059,61.40978876090852,2.3307955265045166,76.8014650004855,52.63047194480896,7.047550678253174,0.0048992434,51,94.25895446231411,2508.6725721359253,66.3539730442853,36.0791162154171,150.3382463604907,1065,0.0005,2.330657482147217,271.3009041217766,11.647091388702393,1249,14.183129072189331,0.88872564,181.20348629386953,49.33158755302429,12.190882682800293,16640000
278.6716424460546,0.1842820644378662,48.84074258804321,1.5426785e-10,0.7217845916748047,-0.0020213753,0.88642323,28.261349102865783,67.03595863528055,2.425492525100708,79.85531254460214,51.32137584686279,7.266016960144043,0.007739608,52,94.6254354680457,2560.004468679428,61.73486134202565,38.770406662884746,156.97528710768995,1071,0.0005,2.4253411293029785,269.9260694420864,11.628260135650635,1315,13.747284412384033,0.8865108,178.4011841780582,47.90889358520508,11.147175312042236,16960000
271.187295333434,0.15711307525634766,49.05708360671997,3.3888226e-10,0.705146312713623,-0.0008781845,0.884538,32.60300379811511,50.66175649093919,2.3547494411468506,81.82322667698455,51.477758169174194,7.101273775100708,0.009044524,53,93.23956859122859,2611.4906973838806,59.09558250892313,41.41752932055956,161.97193253606778,1067,0.0005,2.354574203491211,270.5698242603357,11.514591217041016,1264,13.89259147644043,0.8844808,176.6377661816863,48.165902853012085,11.435177087783813,17280000
278.4721331608393,0.17630839347839355,48.964603424072266,8.9581353e-10,0.7197790145874023,-0.0022647309,0.88300073,32.12339800122281,61.09291087556049,2.3255412578582764,78.9279613388628,51.360761880874634,6.971991777420044,0.0067125624,54,95.29846878092694,2662.8630578517914,62.892853847204925,38.236377107635995,153.56092034913468,1073,0.0005,2.3253960609436035,271.140354327836,11.431082248687744,1250,14.1377272605896,0.8829848,183.81630662934637,48.041340351104736,11.179982900619507,17600000
278.5281184813474,0.174912691116333,48.92412734031677,-3.6546116e-10,0.6897811889648438,-0.001480207,0.8813994,31.182324900166854,60.43645378320748,2.375401496887207,75.76612258883081,51.365522623062134,6.921014308929443,0.009637202,55,96.55661223384955,2714.237404823303,69.56896120999825,39.632639447622864,147.11890181901757,1077,0.0005,2.3752615451812744,271.3779505426718,11.241865634918213,1174,14.141751527786255,0.8816364,192.73080182300336,48.03367900848389,11.453814506530762,17920000
285.2985816769108,0.1637554168701172,49.22505021095276,1.8242503e-09,0.7030882835388184,-0.0015734789,0.8800775,32.76096720193843,54.745216514747646,2.387346029281616,78.0762592975095,51.67731690406799,7.250147342681885,0.009678675,56,96.33152492237569,2765.932594060898,69.52158442079333,40.211989709799816,155.2865452770194,1032,0.0005,2.387187957763672,278.7570597244186,11.704087018966675,1198,14.047244310379028,0.8802084,189.70564055337894,48.33279466629028,11.267799377441406,18240000
283.23070238667094,0.1884012222290039,50.63281488418579,-2.841659e-09,0.712230920791626,-0.0017478737,0.8779779,36.49640301120247,50.910728642917654,2.2288310527801514,77.50085685065564,52.912806034088135,7.356993198394775,0.011073547,57,96.39553617672551,2818.8656232357025,71.49301822841628,35.01694737267571,152.45359055350715,1039,0.0005,2.228688955307007,281.4566867897038,11.807539224624634,1153,14.538936853408813,0.87802,193.5550376470756,49.70454454421997,11.764237880706787,18560000
291.5463110358956,0.18007636070251465,50.42324686050415,-3.5139155e-10,0.656773567199707,-0.0020883814,0.87598336,34.18921022810491,62.76121390724779,2.4892377853393555,78.6829755812283,52.980363607406616,7.520401477813721,0.008810726,58,98.4622994739727,2871.8551297187805,75.90497957822984,34.3981345233877,157.25538978780892,1009,0.0005,2.489105463027954,290.6524343987759,11.827931642532349,1120,14.61309027671814,0.8759331,202.2153278863168,49.56193709373474,11.370894432067871,18880000
289.55960207846283,0.14154410362243652,50.412609815597534,-3.2772568e-10,0.7225971221923828,-0.0018274755,0.8742602,32.000539281334184,74.25990556811642,2.2949767112731934,81.06412232744562,52.773988485336304,7.773215055465698,0.009033615,59,101.26325269102523,2924.6364047527313,79.28776821062478,37.017444353409346,166.3294049120748,978,0.0005,2.294786214828491,292.2260477203351,11.843759775161743,1151,14.140650033950806,0.87416255,206.8396185124597,49.51970314979553,11.341571569442749,19200000
290.37588857321265,0.1576850414276123,51.02108716964722,-1.5037376e-09,0.7068953514099121,-0.00078863243,0.872082,37.593134681624676,46.59592771045857,2.3276312351226807,80.43142050729963,53.403382778167725,7.929077386856079,0.013711003,60,99.8452678482131,2978.053818464279,79.59166518942021,30.108169729765603,166.754797914532,949,0.0005,2.327483892440796,290.7114424522424,12.173044681549072,1119,14.236664056777954,0.8719971,204.63942923137682,50.12947726249695,11.620761394500732,19520000
286.53630455347354,0.17101287841796875,51.72040820121765,-3.55301e-10,0.735396146774292,0.009499177,0.87000614,29.683894831525418,61.14852946547564,2.362632989883423,82.36075597409453,54.159154653549194,7.862072706222534,0.023703296,61,102.62719686877803,3032.223712682724,77.53223311012707,42.17223952042496,174.6652402590705,919,0.0005,2.3624908924102783,293.8896224034494,12.695459127426147,1153,14.282510757446289,0.8699163,209.97043115893624,50.78638458251953,11.548146486282349,19840000
293.5832062794697,0.17117786407470703,50.90251803398132,-2.4261744e-09,0.6808233261108398,0.01812251,0.8680953,34.551190938925615,61.59619754536843,2.343235492706299,79.56270318061988,53.3084511756897,7.438086986541748,0.03581818,62,102.006677846507,3085.540867805481,88.12647403013175,33.24067974133575,160.2622711450289,1002,0.0005,2.3430733680725098,291.70679098169177,11.77526307106018,1111,14.721703052520752,0.8682743,211.78035628409862,50.02327919006348,11.82074236869812,20160000
290.35906872164674,0.1652078628540039,49.385337591171265,-3.2799808e-11,0.7378761768341064,0.02444616,0.8666516,34.05096619561278,68.68828965376336,2.282322645187378,63.368732387243874,51.71395421028137,6.795460939407349,0.034580626,63,101.24954170526416,3137.2697343826294,86.75337516809661,24.331459460135747,108.64254487147466,1135,0.0005,2.282158374786377,288.1756098880364,11.180724620819092,1103,14.631369590759277,0.8669466,209.96716066619146,48.45791816711426,11.775986909866333,20480000
292.3075524246736,0.14235687255859375,48.092246532440186,1.8115447e-09,0.7200508117675781,-0.0011582471,0.8650614,38.340943787527436,37.79052898566992,2.314868211746216,79.72003142777916,50.464414834976196,6.478533029556274,0.0049586073,64,103.24586881682437,3187.743981361389,90.45288030345745,18.49054610405457,146.795715255834,1249,0.0005,2.314728021621704,284.6884308162611,10.575467824935913,1106,14.734288215637207,0.8654567,215.88482646815802,47.202122926712036,11.499298572540283,20800000
293.1417590556082,0.17006468772888184,47.99734425544739,1.6132532e-09,0.6748781204223633,0.00018418771,0.86335754,50.36665049604998,25.88945257943178,2.2862162590026855,72.88867587449836,50.355226278305054,6.34060001373291,0.013585344,65,99.87465608489615,3238.108555316925,92.43304309837258,20.17947827355286,131.01408687017562,1229,0.0005,2.2860300540924072,293.88693579062675,10.621626615524292,1093,14.561906576156616,0.86386997,209.4478683709549,47.124594926834106,11.59777545928955,21120000
292.3876700541569,0.12129449844360352,48.937227964401245,-5.9882455e-10,0.647085428237915,-0.0014279796,0.86169624,35.039688890687096,58.23961570724817,2.2975547313690186,82.1256743442509,51.306862592697144,6.6176536083221436,0.004564558,66,103.67345018491056,3289.425900220871,90.89335210196016,23.07919516316648,156.8951173433183,1178,0.0005,2.297380208969116,287.15807881760463,10.962952613830566,1088,14.554208278656006,0.86211485,219.6286776417856,48.139031410217285,11.867246627807617,21440000
289.2854968799573,0.17296242713928223,49.04867148399353,-1.6485282e-09,0.7352910041809082,-0.001905104,0.85975945,35.91450286947417,32.99642252409208,2.4404075145721436,77.84304221398993,51.55762267112732,6.575552463531494,0.0046806727,67,103.7163383817042,3340.9935007095337,93.11627656593122,22.73379646921659,145.47904806526523,1181,0.0005,2.440119981765747,275.1573745448382,11.05724811553955,1144,14.599941968917847,0.8599013,213.6293655734302,48.113869428634644,11.900505542755127,21760000
290.3120779369779,0.16288018226623535,48.32028317451477,-6.881159e-10,0.6770710945129395,-0.0022323702,0.857158,35.497103284818834,49.01535359078151,2.423126220703125,80.34603511120959,50.797377824783325,6.443697690963745,0.0061659426,68,104.38722794493572,3391.808511018753,92.72234650263462,24.8993676457798,151.66725836175726,1175,0.0005,2.4230079650878906,285.55341651280554,11.125873565673828,1167,14.145657062530518,0.8574559,212.19298571738761,47.45598602294922,11.78808856010437,22080000
295.2926442237328,0.17228007316589355,47.93695282936096,1.886852e-10,0.7078330516815186,-0.0017852756,0.8546005,42.27270776505763,34.55535895045115,2.3018429279327393,68.70641317900689,50.308215379714966,6.501286268234253,0.0046469807,69,101.39936567482339,3442.1259818077087,93.78152792186465,22.544564943483287,121.71225672999387,1193,0.0005,2.301703453063965,275.99620971050035,10.9175705909729,1164,14.107521295547485,0.85494816,205.35143758128427,47.027575731277466,11.433736085891724,22400000
293.5899719212842,0.17201828956604004,47.165714740753174,-1.0449901e-09,0.6701688766479492,-0.001903906,0.85214794,33.97217950217821,38.08908926686937,2.461684226989746,70.47946646265736,49.67741322517395,6.484985113143921,0.004222099,70,103.38841333109994,3491.8135719299316,94.25939745324006,18.185646580755296,126.45614196506543,1189,0.0005,2.461538791656494,281.99336112859515,10.658830642700195,1171,14.190746307373047,0.85244745,210.52002020209193,46.29804706573486,11.028589248657227,22720000
290.0470248302297,0.17768168449401855,48.25516939163208,-7.266225e-10,0.7090311050415039,-0.0018742612,0.8499599,28.371506151684212,68.31906057161329,2.346928119659424,77.25561251218207,50.66794419288635,6.592639207839966,0.005550319,71,105.4737643031895,3542.493153810501,94.32807761533813,28.243069145661803,143.69184466672942,1164,0.0005,2.3467605113983154,284.1328844252656,10.89870285987854,1182,14.219857454299927,0.8501856,214.02662143106195,47.34013080596924,11.627893686294556,23040000
293.7196815786097,0.1596682071685791,48.07639479637146,3.6645086e-11,0.745739221572876,-0.0018165499,0.8476214,29.254033756315717,59.636730594410345,2.2555789947509766,74.4180746504168,50.39060974121094,6.405717134475708,0.004498274,72,105.03640801897299,3592.893929719925,95.36861953803717,23.451375930420774,136.3808124738653,1177,0.0005,2.255401134490967,278.10335462085885,10.886303186416626,1168,14.590066909790039,0.8478053,213.0740477190851,47.143338680267334,11.272961854934692,23360000
289.01771366297544,0.17617416381835938,47.71763277053833,1.1548337e-09,0.6702187061309814,-0.0015412474,0.84502023,26.95837303475788,63.03707218943848,2.3079490661621094,75.32932837149625,50.083353757858276,6.476216554641724,0.005464028,73,106.0050471478924,3642.9899032115936,95.84750633212167,24.178235209352803,138.55857334283286,1180,0.0005,2.3078184127807617,287.6917267386817,10.754877805709839,1146,14.307426691055298,0.8456039,218.14334602851386,46.84377717971802,11.465344429016113,23680000
290.9690445787002,0.17122745513916016,47.74662446975708,7.313705e-11,0.6840860843658447,-0.0016072503,0.8435014,25.91709547158315,71.70421180753225,2.3935275077819824,79.24193715082569,50.19428896903992,6.405040502548218,0.008385968,74,107.00317239539213,3693.2004470825195,94.81064773705899,24.27853711749607,148.0585879691911,1204,0.0005,2.3933756351470947,278.7984765908853,10.75630784034729,1148,14.251816511154175,0.843752,221.28809102752382,46.86225414276123,11.38968276977539,24000000
283.1636065668605,0.16446638107299805,48.144062757492065,5.562658e-10,0.7771990299224854,-0.001889716,0.8414603,28.637870651978407,72.43601276003544,2.245088815689087,62.53661595666085,50.45226216316223,6.41896390914917,0.008027005,75,104.2365624714582,3743.6766715049744,91.38310550819061,25.36441822610132,105.9203738372541,1204,0.0005,2.244943618774414,265.6460880631554,10.887771129608154,1145,14.466333150863647,0.8419548,214.59558464762884,47.17631959915161,11.465304613113403,24320000
286.352722487869,0.162675142288208,47.72698974609375,1.864987e-09,0.6879122257232666,-0.0023910098,0.83963984,25.418206357152773,113.05577951042778,2.2879416942596436,74.69326306586338,50.061840295791626,6.518787622451782,0.0058560385,76,107.18843804116389,3793.748518228531,97.13650457695879,26.000989422390745,136.76817205146654,1190,0.0005,2.2878100872039795,271.9764634551815,10.792610168457031,1156,14.196112394332886,0.83991206,220.10160486084055,46.8475604057312,11.431654453277588,24640000
283.05941784637355,0.13539481163024902,47.88151717185974,2.5392538e-10,0.6875128746032715,-0.001583924,0.83745337,22.75191011801988,71.39506108923297,2.2707602977752686,75.86316483344615,50.20325493812561,6.26015043258667,0.0039237486,77,107.60986558502292,3843.969480752945,97.61043937413926,25.397155137292962,140.05912567413057,1201,0.0005,2.270625114440918,267.2266471130771,10.74548625946045,1161,14.343031644821167,0.8377754,220.56023057140357,47.032066345214844,11.638241529464722,24960000
292.90601788856054,0.15427684783935547,47.49013137817383,1.0735537e-10,0.6859347820281982,-0.0017200592,0.83520114,28.412712210282496,83.45445941627449,2.335214614868164,76.4656413398013,49.888986349105835,6.434560775756836,0.004237245,78,107.6677678406061,3893.8698015213013,97.68272124197352,23.817670287038425,141.2832371327351,1185,0.0005,2.3350722789764404,294.9452664546369,10.740543603897095,1150,14.061668872833252,0.83569527,219.59953458260344,46.623231649398804,11.483433961868286,25280000
285.1687715145664,0.1541757583618164,47.39292788505554,7.857614e-10,0.6327378749847412,-0.0014933845,0.83336264,28.88724471184076,57.277406363819125,2.312729835510254,75.82133573363387,49.771822690963745,6.383225679397583,0.007542548,79,107.85289987645251,3943.6509799957275,98.25573112640727,19.792142618924107,139.69367202979973,1200,0.0005,2.3125758171081543,271.399091061799,10.738615989685059,1163,14.230324029922485,0.83374196,219.95071053794345,46.58222460746765,11.2689950466156,25600000
290.5071863076278,0.18181943893432617,48.36436343193054,-1.0318916e-09,0.687110424041748,-0.0011829928,0.83153635,31.476992122077323,57.06485592199802,2.318279266357422,74.29719366995707,50.75101327896118,6.455770254135132,0.007128034,80,107.23112027943874,3994.414572954178,98.71779709104842,24.94472150702965,135.6630056220326,1201,0.0005,2.318052053451538,266.6218526122362,10.851144075393677,1123,14.526901483535767,0.8318352,222.45657632375645,47.469080686569214,11.814057350158691,25920000
294.34771973926956,0.16854143142700195,48.419740200042725,7.720414e-10,0.7663214206695557,-0.0014067142,0.82982093,24.48613585000978,109.04863455128988,2.277048110961914,79.13548674482298,50.764159202575684,6.430308818817139,0.0068113953,81,108.96298327763267,4045.190716981888,98.14179075782069,25.42470551801759,148.51106845878297,1168,0.0005,2.2769134044647217,270.60271504914766,10.901726722717285,1135,14.66403865814209,0.8301267,226.70304124983306,47.45786786079407,11.53916049003601,26240000
281.7509604272637,0.1671743392944336,48.00136637687683,-2.9558747e-10,0.6867690086364746,-0.002145691,0.8280505,25.14865404124443,82.69816610337388,2.2859115600585938,82.6967150468894,50.36194896697998,6.441328287124634,0.00497096,82,110.29654050901559,4095.562077999115,98.04980628418728,24.054631029027473,158.21996249504545,1187,0.0005,2.2857749462127686,282.2013210826543,10.990375995635986,1181,14.314525365829468,0.82825744,225.06181156766672,47.121927976608276,11.354592084884644,26560000
290.0773935962301,0.1752462387084961,47.73423647880554,2.2089741e-10,0.6809775829315186,-0.0024755439,0.82584935,25.138332711462418,83.88519915736293,2.2363173961639404,74.07057483996898,50.03660178184509,6.421444654464722,0.006459064,83,109.17484103554936,4145.607417821884,100.49543501078685,21.56793169736295,135.72769771794697,1197,0.0005,2.236186981201172,265.6682643583779,10.990485191345215,1137,14.420448303222656,0.8263025,225.38958879337804,46.84751081466675,11.101519584655762,26880000
305.97774207970514,0.16058111190795898,49.12786412239075,-3.8192248e-11,0.7004661560058594,-0.002287654,0.82400507,34.97914622265193,71.00166423380377,2.1597976684570312,77.13434208865444,51.35969424247742,6.402752637863159,0.00727017,84,108.59217070698874,4196.976684808731,100.82395523732923,21.48564674490776,143.85194595994255,1185,0.0005,2.1596639156341553,285.2037776050907,11.151013851165771,1141,14.70070219039917,0.82412237,223.39746562656802,48.23790144920349,11.973922967910767,27200000
287.95179836747036,0.1676034927368164,47.61537432670593,6.2384237e-10,0.6778826713562012,-0.0021858236,0.821433,34.121583370008636,57.99209676530527,2.241590976715088,68.09251523395439,49.923155307769775,6.367042303085327,0.0054354994,85,109.05553181151136,4246.909076929092,100.40956947949832,22.589694488596955,120.25602408620803,1183,0.0005,2.241425037384033,279.75508330275017,10.89996886253357,1183,14.377678394317627,0.8217344,219.74243957423187,46.74532198905945,11.19377851486206,27520000
286.83464497757706,0.15018868446350098,47.17573380470276,-3.6249723e-10,0.704944372177124,-0.0023750293,0.8194485,29.351135170032766,61.404414345176264,2.230340003967285,83.66412044153563,49.481863260269165,6.338400602340698,0.005676766,86,111.37102100603988,4296.403084039688,99.3292670580904,21.497425853466396,159.40656528971036,1178,0.0005,2.23020076751709,281.7066104708936,10.685845851898193,1148,14.090926885604858,0.81951326,228.58744577038223,46.29297494888306,11.371300220489502,27840000
306.647224241622,0.14325547218322754,47.353474617004395,-7.5940126e-10,0.6672639846801758,-0.0018720352,0.81777835,35.69752988028721,90.44680879151335,2.3462882041931152,72.15826369156082,49.766451358795166,6.237505197525024,0.004778035,87,109.58983219480372,4346.179710626602,102.38796865914334,19.106184967235322,129.9576567710645,1182,0.0005,2.346146821975708,269.4569080094843,10.786754369735718,1190,14.350372076034546,0.8179965,221.5008048794198,46.514734506607056,11.292604446411133,28160000
292.36908127231476,0.14296960830688477,47.07865905761719,4.804408e-11,0.7551453113555908,0.0012076201,0.815696,36.58785013630725,100.02232931681063,2.244457721710205,67.94421530790997,49.374114751815796,6.373258829116821,0.011623936,88,110.32905878197936,4395.563647508621,102.32385278372931,16.626664438523896,119.6124596017316,1198,0.0005,2.244323968887329,287.9384865878778,10.66938853263855,1183,14.183159589767456,0.8159296,221.8643494826811,46.154616832733154,11.09731149673462,28480000
316.75754752365646,0.16919851303100586,46.701595067977905,-1.0071095e-10,0.730025053024292,0.0056382995,0.8129228,35.99608004049475,106.6653867618939,2.2865426540374756,78.74679933923667,49.041905879974365,6.279284238815308,0.019451331,89,111.24685782018089,4444.61861371994,103.5770846254484,17.339028282325202,146.8993091412934,1206,0.0005,2.2863898277282715,294.1156118790348,10.795644998550415,1244,13.954084157943726,0.813135,220.02432811838932,45.77381610870361,10.808693647384644,28800000
296.5404132135976,0.1733241081237793,47.27969717979431,2.5836555e-10,0.7248866558074951,-0.002076238,0.81007135,41.97104969172155,92.2451779440991,2.2838528156280518,71.93706405227213,49.61360955238342,6.347649812698364,0.0053645372,90,109.17869016953634,4494.245679140091,104.55468999477611,16.598775226130734,129.46787481013848,1205,0.0005,2.283669948577881,272.315968357922,10.592393636703491,1247,14.070096969604492,0.81028247,214.08816431568667,46.353453636169434,11.356415748596191,29120000
290.10467371671416,0.1721348762512207,46.47175669670105,-1.5013054e-09,0.7188224792480469,-0.0027877837,0.8073995,43.43008449213304,57.26491184687963,2.3258907794952393,67.93160594275349,48.855053663253784,6.527753591537476,0.007651587,91,108.26196605355044,4543.110419034958,104.49359908646525,15.932290616788881,120.23586692238374,1189,0.0005,2.325716257095337,298.78524817146166,10.631340503692627,1312,13.775116205215454,0.8075352,207.3685660684836,45.55302906036377,10.713776111602783,29440000
294.70149336797766,0.1264030933380127,46.48629951477051,-1.1340844e-09,0.7643177509307861,-0.001788772,0.8044387,34.324935571913535,67.3595354530569,2.3943209648132324,82.33690052812338,48.943971157073975,6.352874040603638,0.0061775274,92,112.67006778316147,4592.064150810242,104.05227473625258,13.187816305457927,155.85471868316793,1216,0.0005,2.3941879272460938,286.11853626254873,10.558887720108032,1237,13.999642848968506,0.80468076,223.53956470346435,45.56819772720337,10.815464973449707,29760000
310.89223946239565,0.18063688278198242,46.730321168899536,-9.612279e-10,0.7055118083953857,-0.0019107762,0.80155736,32.563928878491176,96.8852398012501,2.3792738914489746,77.79928906062499,49.15906620025635,7.077053785324097,0.006360594,93,113.0578675501663,4641.230901956558,105.8441438223444,12.653616610733508,144.06234173102445,1222,0.0005,2.379088878631592,287.620087656309,10.6182861328125,1234,13.527071237564087,0.80173683,223.40491975452892,45.81689500808716,10.771069526672363,30080000
288.70859415222554,0.16699624061584473,46.80877733230591,-7.4975687e-10,0.7138724327087402,0.061895363,0.7987475,40.28330095751658,32.090395791735,2.1928279399871826,67.48684716132873,49.057403326034546,6.233487844467163,0.086332895,94,111.24764448096423,4690.296741724014,106.20229740892333,10.02555134226457,117.40315386834352,1247,0.0005,2.1926257610321045,283.8419633333924,10.472354173660278,1214,14.14931583404541,0.7989752,221.85748711013017,45.90025615692139,11.060720682144165,30400000
292.43134661720154,0.1715989112854004,48.162039279937744,7.657054e-11,0.7472348213195801,0.015387913,0.79723305,30.395034217360962,37.45888052809249,2.3537561893463135,74.50483680151798,50.62016797065735,6.955146789550781,0.025998507,95,110.8249987354964,4740.9681661129,103.99307672220496,18.555205072471132,142.5721433227344,1052,0.0005,2.35361909866333,306.4018788229288,11.612693786621094,1116,13.836654424667358,0.7974557,226.92944582584988,47.21910381317139,10.806665658950806,30720000
295.07558814639316,0.1681349277496338,49.83959889411926,-2.1253736e-10,0.6832108497619629,-0.0011396203,0.796322,29.546080293190293,65.432787046741,2.2024943828582764,80.29427432483058,52.10132908821106,7.405894756317139,0.005981182,96,111.2530609241753,4793.0784776210785,91.14498519081813,15.111417183439277,165.008372059667,959,0.0005,2.202310562133789,308.6122303787833,12.403183221817017,1126,14.080305814743042,0.7964477,228.39573708426767,48.96508526802063,10.903467416763306,31040000
303.674358105635,0.15137314796447754,50.496620655059814,-2.5493338e-10,0.6564013957977295,4.4092954e-05,0.79528695,33.415791418373146,57.05435476611715,2.229530096054077,82.2482440690333,52.792930603027344,7.4255383014678955,0.0073267156,97,110.98835230736823,4845.8820996284485,87.34508573871663,28.2206387535697,173.6821564973657,939,0.0005,2.229348659515381,311.1811509644887,12.524083375930786,1125,14.357599258422852,0.7953504,228.40443203893614,49.66304421424866,11.236865997314453,31360000
309.49956147775174,0.17866945266723633,51.223631858825684,-5.4296645e-10,0.6592845916748047,0.020945596,0.79441804,39.26487805356334,42.8841032744863,2.198092222213745,80.86894692826759,53.47636318206787,7.48178505897522,0.029387077,98,108.6586035699375,4899.374304771423,81.80763734060665,24.141402823865494,169.6101996137607,931,0.0005,2.1979455947875977,308.68676721116094,12.291029453277588,1063,14.840794563293457,0.7942616,226.80438216251414,50.36317706108093,11.5885910987854,31680000
300.27075187205224,0.18073654174804688,49.12826156616211,-7.8108675e-10,0.6683826446533203,0.0057236194,0.7933406,30.876404495582896,72.11384390192201,2.2721176147460938,80.00910944371525,51.459840059280396,7.389612913131714,0.016192546,99,112.26048570284627,4950.8436732292175,96.04599173073024,22.629122469187223,162.82857292089543,976,0.0005,2.2719624042510986,304.554608605029,11.922524213790894,1160,13.949293375015259,0.7932674,227.16645160488432,48.254186391830444,10.848748683929443,32000000
300.3681117172915,0.17315292358398438,47.91632103919983,5.7281396e-10,0.7114925384521484,-0.0016052978,0.791834,27.107285803204114,45.86968507783134,2.2781293392181396,76.05729541946359,50.26481556892395,6.859985828399658,0.0055877683,100,112.33207550654872,5001.12001657486,105.10548778251221,14.630932370731463,146.79466402292113,1066,0.0005,2.278015613555908,306.6123364953161,11.255798101425171,1115,13.770113468170166,0.79161847,230.79555657701852,47.00519394874573,11.147669792175293,32320000
303.41551314422696,0.18042540550231934,48.657031297683716,-1.2159995e-09,0.6725001335144043,-0.00208376,0.79018223,30.925498314741027,53.75969789176168,2.1938817501068115,78.17910157934773,50.9291090965271,7.088362216949463,0.0027084413,101,111.32422278172479,5052.059463500977,103.14805106330707,17.80925314908625,156.27136621841862,1014,0.0005,2.193725347518921,310.6243661656276,11.516722202301025,1110,14.121573209762573,0.7901685,228.37982443795448,47.778857469558716,11.036972284317017,32640000
301.14623881049823,0.17847967147827148,48.58344745635986,4.1974912e-10,0.6595990657806396,-0.0008577052,0.7884922,29.101161670658207,69.62409973686988,2.277536392211914,82.95357373138076,50.91796326637268,7.047841548919678,0.007889055,102,113.31734602801507,5102.989485740662,99.75896972402785,18.50404626551736,168.87233092223357,1010,0.0005,2.277397394180298,308.31323541552524,11.646824836730957,1153,13.864800453186035,0.7885898,230.9491398839814,47.72029733657837,11.150691747665405,32960000
306.7381268167151,0.15128350257873535,48.539122343063354,8.0381557e-10,0.6924514770507812,-0.0022182819,0.7867986,30.82978279029846,25.61151933861553,2.2298028469085693,86.60414435400956,50.822699785232544,7.463036060333252,0.006326668,103,114.81418275408161,5153.822524547577,94.5476598514505,19.639749724339314,182.4801976429632,988,0.0005,2.2296366691589355,315.75881606812993,11.959925413131714,1152,13.559961080551147,0.78692615,235.1209643712723,47.667139530181885,10.642761945724487,33280000
308.9728894702747,0.18714475631713867,49.72846245765686,3.396347e-10,0.7059962749481201,-0.00069418707,0.78538144,41.977509346590985,31.591723040694877,2.210789203643799,78.51095786633245,51.9948034286499,7.36426854133606,0.0067364564,104,111.46110653345396,5205.827611207962,97.29309480892856,22.61416988906448,158.91174181812767,955,0.0005,2.2106544971466064,311.4633987043633,12.064449310302734,1079,14.343518018722534,0.78532654,231.69785394665567,48.809693336486816,10.974055767059326,33600000
303.7735322493938,0.17963647842407227,50.584250688552856,-3.4361972e-10,0.696098804473877,-0.0009695015,0.78391737,31.658242314582306,87.45414320083937,2.290678024291992,82.35164807112979,52.94029259681702,7.75025200843811,0.0037001695,105,112.87610723025242,5258.776309967041,87.11179764085074,15.885195021033713,173.16504605381263,925,0.0005,2.290531635284424,311.0624075800247,12.699912786483765,1127,13.785058736801147,0.78387225,232.86918146839918,49.68190932273865,11.220001220703125,33920000
297.2144094596131,0.17952370643615723,49.68990182876587,9.744967e-10,0.6772069931030273,0.0050474834,0.7830366,30.183009987626686,56.26960335195903,2.0831682682037354,83.40902032580867,51.820322036743164,7.907545804977417,0.014501211,106,114.78801781470533,5310.607670545578,87.8686855921284,20.47087863380465,178.09452811709315,924,0.0005,2.083028554916382,316.1396215471697,12.265379190444946,1180,13.436357259750366,0.7831647,232.70036904935554,48.81033706665039,10.980302572250366,34240000
318.53565326221025,0.14365220069885254,49.72474217414856,4.873844e-10,0.6523780822753906,-0.0016534664,0.7821445,33.30180960726715,76.4869132911455,2.108957052230835,81.63383733105624,51.880535364151,7.7548136711120605,0.005802495,107,114.04742848178637,5362.498276948929,79.4219856499526,31.04177592172229,171.4315125320763,949,0.0005,2.1088180541992188,315.58255736922905,12.636168479919434,1189,13.361825942993164,0.78229165,232.8518979392166,48.9007248878479,10.936272382736206,34560000
294.76975411842625,0.15816116333007812,49.51213264465332,-2.886443e-10,0.7785274982452393,-0.002391586,0.78057706,28.499890430727692,30.939933617404066,2.242858409881592,82.06697004676805,51.81784534454346,7.9143524169921875,0.0042069787,108,115.03547713131421,5414.327903270721,78.92154107623327,33.83734687432369,173.30641957324627,930,0.0005,2.242697238922119,316.46935384091034,12.863030195236206,1142,13.342875242233276,0.78070503,236.2406313522257,48.55148458480835,10.317697286605835,34880000
309.9808170653959,0.17450284957885742,50.00362467765808,-6.7323935e-10,0.6787388324737549,-0.0015718115,0.77929515,31.92362036881034,57.43163748213341,2.268205404281616,83.70109048724596,52.33612036705017,7.914853096008301,0.0058692875,109,114.0749182353909,5466.672612190247,73.9695057254313,30.433190366531505,176.64951683580944,938,0.0005,2.2680490016937256,317.33048275562606,12.40766453742981,1153,13.443610191345215,0.77927905,233.34485234960368,49.12680697441101,11.090258359909058,35200000
314.36113476243594,0.16124916076660156,49.98353838920593,1.3546572e-10,0.6415340900421143,0.023187095,0.7778837,40.24125999783396,33.56471025549957,2.3503382205963135,80.01250074017574,52.40058875083923,7.727707862854004,0.024368718,110,112.63767723082327,5519.081259250641,76.59339690643854,36.22738490193017,168.15407627123284,939,0.0005,2.350191593170166,324.08563690652466,12.297216176986694,1137,13.83336877822876,0.7778465,233.07178300840437,49.15187978744507,11.188473463058472,35520000
326.29200102676856,0.178375244140625,51.92723345756531,1.523453e-09,0.681358814239502,0.01664304,0.7762825,36.20880739408216,36.88673647034582,2.326810359954834,80.33673911446569,54.30828380584717,7.982490539550781,0.025814723,111,112.90352558912673,5573.39949464798,86.18399787128789,12.106231532534089,167.3304993774889,914,0.0005,2.3266847133636475,318.42888858898766,12.755202531814575,1093,14.54908800125122,0.77631444,237.90233118820413,51.04083323478699,11.43375039100647,35840000
316.8599775949288,0.1704556941986084,49.96616077423096,-9.817216e-10,0.7152531147003174,0.008334283,0.7744907,37.31256578994297,40.79469629010934,2.258368730545044,84.09756940594876,52.28805732727051,7.751906633377075,0.017362446,112,113.64930886139875,5625.697146654129,80.82674328819114,21.929726067312977,182.51594250934895,896,0.0005,2.258213520050049,321.23286850498897,12.445250511169434,1131,13.818520545959473,0.7743938,235.31272656924125,49.05682325363159,10.87221097946167,36160000
318.05231927390287,0.16592192649841309,50.8574435710907,4.5782542e-10,0.6343734264373779,0.006351141,0.77216554,31.736444467129417,29.102249190862928,2.331470012664795,80.18781390483501,53.25851821899414,7.4359636306762695,0.014880158,113,114.0673708187918,5678.965580701828,91.6812225650095,15.494975205889382,167.87257256815948,912,0.0005,2.3313138484954834,318.66206779130437,12.094202280044556,1072,14.412383794784546,0.77221864,241.56372294783705,50.02890586853027,11.943075180053711,36480000
308.2078631907887,0.1465914249420166,49.10929489135742,-1.0837224e-09,0.6551737785339355,-0.0014528608,0.77021813,36.80303546010147,18.53924164590378,2.3967864513397217,75.81843599184315,51.559253215789795,7.048384189605713,0.005521494,114,113.89944259745965,5730.534794092178,105.6199010460876,8.516967934103983,149.11312303435696,989,0.0005,2.396652936935425,327.91983072839787,11.732810258865356,1083,14.007586002349854,0.7701684,238.77735537497531,48.28394603729248,11.37742304801941,36800000
317.54134295048567,0.19327831268310547,48.2039577960968,1.2228149e-10,0.6554269790649414,-0.0025603073,0.7681273,32.97029265605676,28.446977306542404,2.2690839767456055,86.36883363258613,50.52211904525757,7.083653211593628,0.004467234,115,117.25030373240179,5781.066100597382,103.51416184723614,9.491586342884306,180.78721123572055,998,0.0005,2.2689473628997803,321.9851358940522,11.605095148086548,1152,13.839622974395752,0.7682806,240.6274444325236,47.33221769332886,10.683127880096436,37120000
334.9936048170348,0.1668071746826172,48.71703577041626,8.798541e-10,0.7162251472473145,-0.001989399,0.76649415,34.6681177591287,21.257321401918293,2.2826802730560303,83.34004523204378,51.04866600036621,7.209920167922974,0.004208962,116,116.78634327480778,5832.125233888626,106.9237209603114,10.00704687235854,170.33788999042548,1011,0.0005,2.282552480697632,316.9099288045232,11.622711420059204,1129,14.010762929916382,0.76654303,241.63328215218252,47.80655527114868,10.926654815673828,37440000
321.634305042338,0.16784095764160156,49.24765753746033,-3.172403e-10,0.6291766166687012,-0.0012305505,0.76479805,32.51853036684338,68.49880034292863,2.3918263912200928,69.32781118636373,51.686410427093506,7.069950819015503,0.005832265,117,115.25917517636245,5883.828229904175,112.03347117339044,5.0437331728882056,128.2551253238305,1038,0.0005,2.3917064666748047,320.5609855318816,11.22296690940857,1081,14.704713344573975,0.7648487,242.46861020840163,48.42237567901611,11.234641075134277,37760000
397.3690634331521,0.17032122611999512,48.06791138648987,1.2836032e-09,0.6842904090881348,-0.0020735054,0.7633166,23.877871742277627,100.68778282098978,2.3999202251434326,78.06877076970457,50.50685453414917,6.784515857696533,0.0031616036,118,119.00961652456199,5934.344126224518,114.92956941226265,3.0995662871579324,153.50013074064663,1050,0.0005,2.3997843265533447,321.8311537615341,11.456490755081177,1140,13.973408222198486,0.76337266,246.46880427237514,47.18529915809631,10.89517092704773,38080000
406.7630102765133,0.18407821655273438,48.112809896469116,2.0551258e-09,0.7128880023956299,-0.0019571588,0.7616729,36.96505687458765,53.4507118476903,2.3792223930358887,83.39987995797004,50.55671238899231,6.984140634536743,0.004048274,119,118.07185512083245,5984.910639762878,112.91009249084459,2.8594673266773603,167.42186473772418,1047,0.0005,2.379096031188965,322.67855555454764,11.602988243103027,1147,13.750156164169312,0.76159084,244.41509668825267,47.18732523918152,10.773087978363037,38400000
308.93975653671697,0.16651225090026855,48.18109726905823,6.235296e-10,0.7079501152038574,-0.0005633986,0.759897,34.65654977208488,74.6948875234942,2.3002567291259766,76.11763690559353,50.54450869560242,7.0404274463653564,0.00529606,120,117.18040963989496,6035.4619035720825,114.69883840993253,1.8731760598453602,147.29686524550544,1037,0.0005,2.300135850906372,326.61731945435275,11.415224075317383,1158,13.85231876373291,0.7598522,242.46752453193452,47.28173542022705,10.952110052108765,38720000
359.8906004057359,0.16927862167358398,47.74610424041748,2.1764132e-10,0.6904067993164062,-0.00011043488,0.75861156,34.54414695722033,128.9659227305248,2.329545736312866,78.76486998422308,50.13355588912964,7.052259206771851,0.004336935,121,118.29939071515642,6085.60630106926,116.11783411205141,4.159614800869748,154.3752501139722,1054,0.0005,2.3294126987457275,326.61895241615093,11.463637351989746,1187,13.605132341384888,0.75854325,240.97815270185788,46.8629515171051,10.725685834884644,39040000
403.5123205024859,0.17348694801330566,49.075663328170776,1.3439123e-09,0.7049496173858643,-0.00039295066,0.75729585,30.205097064151502,69.47721199951883,2.3449652194976807,75.79379359934968,51.476386070251465,7.074686288833618,0.005342302,122,119.58312579907955,6137.094406604767,115.00056741067412,-3.003986083496047,145.59339191568785,1053,0.0005,2.344834566116333,324.9920527579217,11.68695855140686,1122,14.23012924194336,0.7573146,249.9969193716214,48.17227506637573,11.142436504364014,39360000
440.16892437603275,0.18142962455749512,48.63957357406616,-9.225367e-10,0.6617405414581299,0.051148046,0.7559977,41.38945034044228,71.50584146292991,2.3047268390655518,74.22652313522795,51.002946615219116,7.073694705963135,0.053643763,123,117.98975454243998,6188.106767177582,117.873062858644,-0.40647348675967376,140.02163560990675,1065,0.0005,2.3045527935028076,322.33373652167336,11.626939535140991,1169,13.809522867202759,0.7560774,242.0075293418654,47.77286171913147,11.137272596359253,39680000
439.48346696196353,0.1607341766357422,50.35283088684082,1.3555128e-10,0.7122523784637451,0.028665384,0.7545851,31.337947135749317,109.85025972415882,2.3792812824249268,80.78937702590451,52.800233364105225,7.7560155391693115,0.028641403,124,120.19612273487496,6240.930410385132,97.67476417306962,11.81285407627567,166.86757554775937,960,0.0005,2.3791377544403076,326.5299443185443,12.454901695251465,1140,13.86238145828247,0.75466615,249.63543398518732,49.455406665802,11.254002332687378,40000000
415.4220972075084,0.15181875228881836,49.0932834148407,-2.6676406e-10,0.7222621440887451,0.023407433,0.75346875,34.25155477980263,88.22457269826559,2.372649669647217,71.8895465839649,51.53670358657837,7.16754412651062,0.036993433,125,118.47746390225491,6292.480827331543,113.20598900100434,-1.0563313731710569,135.1759598017844,1033,0.0005,2.3725128173828125,324.5529155778037,12.132258653640747,1137,14.02218770980835,0.75329494,244.7885979122573,48.18870663642883,10.625253438949585,40320000
314.0428897292541,0.1707625389099121,48.14449858665466,1.1857644e-10,0.7049257755279541,0.0033880374,0.7528464,36.143326467125306,51.488174863675496,2.332259178161621,65.3865677998354,50.54368996620178,6.8397791385650635,0.0111437,126,115.66218969966586,6343.034811735153,117.28557282282857,-5.654923984015996,113.90985200743185,1114,0.0005,2.3321008682250977,314.5330760505555,11.259500980377197,1138,13.931905746459961,0.75289005,238.20585874038946,47.24182319641113,11.15487265586853,40640000
393.8764470537631,0.17317819595336914,47.85475158691406,1.9933684e-09,0.6995124816894531,-0.00043640725,0.75172645,42.376643146022275,37.54786261383828,2.3741562366485596,70.28239451207507,50.27287530899048,6.93067193031311,0.0030336701,127,115.36645748046726,6393.318987607956,123.298937110484,-4.093565463649663,127.58253993004696,1129,0.0005,2.3740286827087402,322.39455688813393,11.24223518371582,1158,13.912773370742798,0.7517488,237.6966631659024,46.95438003540039,10.797821521759033,40960000
406.10434548809,0.15008115768432617,47.682023763656616,1.2421688e-09,0.696972131729126,0.001716853,0.75048417,31.967158523351102,47.890308339462194,2.3052523136138916,92.65113000188877,50.05337381362915,6.9569737911224365,0.0075225336,128,122.56446412336736,6443.38297867775,113.80421808323315,-6.702571973632528,189.22163271757154,1112,0.0005,2.3051087856292725,332.5355302380851,11.113262176513672,1157,13.721291303634644,0.7504666,257.80117391292333,46.81137824058533,10.929711103439331,41280000
372.80736453229633,0.15606403350830078,47.603036880493164,-2.5088526e-10,0.6492719650268555,-0.0014689311,0.7492995,39.469065337302574,71.97351859382162,2.380119562149048,85.54579374692219,50.04189968109131,7.273000240325928,0.0067799375,129,119.99514336566845,6493.435592412949,118.37904015259251,-5.04596367608668,170.80768764968337,1088,0.0005,2.3799822330474854,328.53745279382696,11.358060836791992,1170,13.379208087921143,0.74945945,249.76795319510384,46.77186322212219,10.826121807098389,41600000
428.190799676799,0.16020607948303223,48.548646688461304,-9.818245e-10,0.6219692230224609,-0.0015247343,0.74851096,41.53404243725079,22.63719136737593,2.164635419845581,75.06101369210852,50.77718997001648,7.538628578186035,0.005126618,130,118.81443984394761,6544.22141957283,124.59716393380525,-3.2357521933751734,142.64571924649638,1092,0.0005,2.1644937992095947,330.44723662958876,11.034817457199097,1145,13.722591876983643,0.74871093,247.77059619358138,47.742077589035034,11.396313428878784,41920000
427.3053484523227,0.1768035888671875,49.146995067596436,-2.7083604e-09,0.7756614685058594,-0.0007884387,0.74822587,36.26964451012403,103.14554804669685,2.109196186065674,81.04494373149358,51.31268525123596,7.130752086639404,0.0043596923,131,121.42674925549218,6595.545562982559,123.62180918000918,-7.184820078615793,160.45102495842514,1071,0.0005,2.1090333461761475,339.9788342673142,11.725729942321777,1150,13.858604669570923,0.74808204,255.00359690949398,48.16977405548096,11.30692744255066,42240000
438.7588354774876,0.15443825721740723,50.07438063621521,-5.916959e-10,0.6590452194213867,-0.0015486272,0.7478217,43.117745804047274,18.97626941363003,1.922466516494751,78.18461697128538,52.046165227890015,6.9714813232421875,0.0053593544,132,120.61465504972502,6647.60181927681,123.16385358352153,-4.487699767324548,151.7607749983332,1063,0.0005,1.922318935394287,332.8544007290889,11.998106241226196,1086,14.190476894378662,0.7477595,259.8273105947221,49.23352599143982,11.914337396621704,42560000
397.31328084672873,0.1777327060699463,50.35920524597168,-6.984696e-10,0.7122464179992676,-0.0011439504,0.747345,48.43868733926349,19.139147016916585,2.0666844844818115,83.54809272068516,52.47336030006409,7.341153621673584,0.00427843,133,121.58305872771275,6700.083621263504,124.01663575233582,-9.30346895355192,168.51763826294504,1064,0.0005,2.0665342807769775,337.2351567498136,12.041928052902222,1130,14.408058643341064,0.74738616,255.40989139237217,49.4413857460022,11.595514297485352,42880000
453.6466549625591,0.146256685256958,49.41166090965271,1.3396451e-09,0.6767020225524902,-0.0017359075,0.74663997,45.84969972559706,15.819716952221317,2.196104049682617,74.24843291964683,51.65745782852173,7.238264322280884,0.004890988,134,119.7162263219736,6751.751880407333,123.85431454970889,-11.736247716085197,140.84997459144992,1058,0.0005,2.1959493160247803,340.0966709061208,11.739691972732544,1117,14.162081003189087,0.7469285,252.31410926119307,48.56531310081482,11.240827798843384,43200000
436.82208560975954,0.18050336837768555,49.73884606361389,9.502216e-10,0.6455836296081543,-0.0016916335,0.7464973,44.060150440850926,53.42115880716596,2.210787773132324,74.67695491845798,52.00052499771118,7.264579772949219,0.0029504518,135,119.79235942943093,6803.762497663498,123.57585144355998,-16.073115140035373,142.0259619477399,1048,0.0005,2.2106359004974365,352.7900261892051,11.726755380630493,1106,14.351290464401245,0.7464922,254.3330583956212,48.87234425544739,11.336560487747192,43520000
437.0397397987999,0.19965052604675293,50.017492055892944,6.5831135e-10,0.705390214920044,-0.0020244827,0.7460477,46.55347761087842,137.61084635938852,2.2785797119140625,80.9876475902021,52.349220991134644,7.288950204849243,0.0046619726,136,124.33663845659119,6856.121372699738,124.28944019079046,-12.349327655368494,161.34463856899796,1048,0.0005,2.278456211090088,339.2258016212296,12.056311130523682,1116,14.642146110534668,0.7459201,265.28274950143185,49.08949947357178,10.976520299911499,43840000
478.1655190095881,0.16503620147705078,49.7618887424469,6.328814e-10,0.6693854331970215,-0.0005117039,0.74479395,55.51005384881649,66.850380669753,2.205900192260742,77.36461238879293,52.02390670776367,7.220917463302612,0.004359429,137,122.80145423365285,6908.154532194138,129.95020785832483,-19.95938339171472,150.35426490507095,1047,0.0005,2.2057509422302246,347.5943534485451,11.861634254455566,1093,13.995145797729492,0.7448043,262.35949992348867,48.90192747116089,11.621845245361328,44160000
462.62581728695915,0.17102599143981934,50.4359335899353,-8.3053775e-10,0.6726441383361816,0.0068677096,0.7436269,63.61056947361716,1.454665354793084,2.0573418140411377,79.63929855594601,52.54139065742493,7.361748933792114,0.009888202,138,120.54905175076547,6960.705834150314,133.78480443741705,-20.508601565116994,154.97098486357382,1075,0.0005,2.0571956634521484,376.42916360861625,11.572242498397827,1075,14.543942213058472,0.7435162,260.3443284617568,49.56744432449341,11.89408802986145,44480000
456.6598620960265,0.17670392990112305,49.49569582939148,6.004051e-11,0.662722110748291,0.009336952,0.7422248,49.027951792005894,50.01558123854953,2.1761348247528076,74.14612189557513,51.724109172821045,7.55502724647522,0.009633483,139,121.36759643011503,7012.440171480179,136.93727114901884,-26.1387520139021,139.83173027627464,1059,0.0005,2.1759860515594482,352.65877204576066,10.939350843429565,1059,14.237427234649658,0.74222213,262.4799928135125,48.632221937179565,11.795166254043579,44800000
458.2751664273877,0.17749381065368652,49.79197096824646,-1.9329633e-09,0.6845343112945557,0.029250572,0.7404404,53.21742763498471,74.30280002947535,2.1932427883148193,66.30686061526957,52.05341172218323,7.182560205459595,0.026579995,140,122.12573187211524,7064.504110574722,139.23632733099873,-33.509345193176415,118.3404892253021,1073,0.0005,2.1930994987487793,354.02938988879094,11.334385871887207,1067,14.720686197280884,0.74049914,264.9172436782649,48.905407667160034,11.536581039428711,45120000
473.6239966950413,0.19814181327819824,50.786752223968506,-4.373975e-10,0.7122128009796143,0.027662184,0.7383535,54.40810582167812,45.7911186884768,2.177492618560791,74.20261857953994,53.01273274421692,7.467407703399658,0.0373582,141,120.07796977543728,7117.524031877518,128.61261220284217,-24.173782983054853,143.37554854839513,1007,0.0005,2.177344799041748,368.8377700092663,11.829352378845215,1058,14.710745334625244,0.73856246,257.9966822006949,49.852734088897705,11.494595527648926,45440000
458.2791691895628,0.16883301734924316,51.50912690162659,-1.5619077e-09,0.6447484493255615,0.0013653873,0.73678654,55.620971397754154,81.15761135344117,2.212022304534912,81.81077365374212,53.77469825744629,7.726179838180542,0.0066967695,142,121.38109038348863,7171.311425209045,106.57285160469058,-3.595675470357197,171.44534960100043,937,0.0005,2.211866617202759,361.471605758212,12.345886945724487,1099,14.765608310699463,0.7369845,260.04920558860067,50.67186903953552,11.572150707244873,45760000
449.07142202090745,0.17060494422912598,51.65646195411682,2.0752973e-10,0.6629931926727295,0.0012110835,0.7358888,54.310623784110916,24.070185810822583,2.3050990104675293,81.20898058913201,54.03021430969238,7.804471015930176,0.004989618,143,122.58815374469893,7225.352326631546,100.09691317454863,-4.410344499671343,169.9011403910515,935,0.0005,2.3049330711364746,352.32035050672073,12.581379175186157,1083,14.489887952804565,0.73582643,263.8266506366439,50.79850482940674,11.521811723709106,46080000
471.07581499175944,0.17712974548339844,51.38015127182007,-3.9945708e-10,0.6682028770446777,-0.0012776398,0.73473555,57.28501408823856,40.93728002052798,2.209091901779175,81.2694818349185,53.644166707992554,7.754641771316528,0.0033155507,144,121.56856760697765,7279.007746696472,94.83907748417391,-3.2844894119002728,170.3457689298328,943,0.0005,2.2089202404022217,356.98763060687185,11.994142055511475,1058,14.73966908454895,0.73482156,265.0074774977883,50.509117603302,11.648827075958252,46400000
469.2103527856263,0.1463160514831543,52.71220850944519,-4.8099663e-10,0.6404159069061279,-0.0011048557,0.73361915,58.275626842671684,42.51779568536406,1.9989745616912842,80.72527110349009,54.762304067611694,7.829650402069092,0.0036646775,145,124.35501356806016,7333.783536434174,100.68859521563208,-2.7635480631113993,170.07965225795735,943,0.0005,1.9988393783569336,362.2899411077393,12.785333633422852,1037,14.568084955215454,0.7337665,276.3527244306342,51.899861335754395,12.314912557601929,46720000
459.11270379047244,0.21948742866516113,52.84289860725403,5.2676974e-10,0.6189274787902832,-0.0025902716,0.7330233,76.70798589941555,6.041424614906038,1.8781461715698242,82.91323183236935,54.76808786392212,8.145970821380615,0.004135764,146,119.29354545956666,7388.56038069725,93.98808580050073,11.1420870935203,176.85951588993598,922,0.0005,1.8780162334442139,354.651862180144,12.829898357391357,1085,14.376895666122437,0.73296833,259.4551506943868,51.97926306724548,12.343183517456055,47040000
471.08411801180625,0.15803766250610352,51.6639666557312,1.7534308e-09,0.7157936096191406,-0.0012664814,0.73215127,65.32241467740418,17.10039220804183,2.050577163696289,81.25130205994392,53.783347368240356,8.173722267150879,0.0039436645,147,120.2852627078987,7442.354542732239,96.57015196838574,-6.579794903598204,169.50208092633298,933,0.0005,2.050422191619873,362.9579273449625,11.81299638748169,1036,14.385514497756958,0.73215467,262.37549898410157,50.764668226242065,12.023319482803345,47360000
441.27615389432935,0.1570897102355957,51.74854254722595,-1.8937298e-09,0.6593952178955078,-0.0008681086,0.7313087,55.601731304873184,10.549800290746294,2.3235764503479004,82.93398914023037,54.14310336112976,7.849725723266602,0.0055456967,148,121.61825475851634,7496.506686449051,98.82663457675314,-10.14090513634953,176.75021259135517,918,0.0005,2.3233959674835205,362.46329683521384,12.535540103912354,1072,14.404807090759277,0.73116577,263.09854146234863,50.90715050697327,11.86376166343689,47680000
442.8959253981219,0.18537497520446777,52.099271297454834,6.835648e-10,0.6547133922576904,0.0002212726,0.7301717,60.716727205904284,82.12452449207913,2.2228269577026367,82.43392816800264,54.37652397155762,8.132700443267822,0.0045021363,149,123.01153534148098,7550.9085285663605,107.44522995197846,-12.129119615767513,173.7538373131169,921,0.0005,2.2227065563201904,359.62982419216735,12.876220464706421,1084,14.462469577789307,0.7302704,263.2907716917655,51.231473445892334,11.363288879394531,48000000
447.94170641679267,0.180206298828125,52.51331806182861,7.71748e-10,0.7006034851074219,-0.00069895864,0.7296374,64.31475469755178,73.40838274822667,2.288421869277954,82.83269778753365,54.853132247924805,8.21691107749939,0.004317025,150,126.05926175524466,7605.768661260605,107.47017189217493,-12.468970190261123,178.1896722918771,922,0.0005,2.288289785385132,371.31647364000133,12.58011507987976,1048,14.864119291305542,0.7295657,280.65949216389123,51.605154275894165,11.606083869934082,48320000
464.4567929706252,0.176102876663208,53.03102993965149,-2.1002027e-10,0.6445143222808838,-0.0017743419,0.72888565,72.04972399127502,2.0606875805343505,2.290771484375,81.80012971711481,55.397356271743774,8.083201885223389,0.0043821908,151,122.26525441579955,7661.181934356689,107.60329249583921,-19.158981607124993,173.4468947802512,920,0.0005,2.2906227111816406,370.9616460345528,13.026258707046509,1028,14.867374658584595,0.7288335,270.8527104416702,52.18614745140076,11.864317417144775,48640000
483.10579725620875,0.17437744140625,52.659910917282104,-6.075114e-10,0.6296312808990479,-0.001025598,0.7278323,65.43496018873971,128.8437539044352,2.468705415725708,81.3850004656496,55.2026150226593,7.863976240158081,0.003348203,152,126.77235161225553,7716.400369644165,111.56146952680002,-13.78602472118995,169.92795682094956,927,0.0005,2.468512773513794,375.0305010440562,12.659044742584229,1020,14.917717933654785,0.72786695,283.9351732706075,51.83146095275879,12.049896001815796,48960000
459.0233969677998,0.16872572898864746,53.522258281707764,1.9537356e-09,0.635120153427124,-0.00076257373,0.72711426,78.66896093387969,-22.226099879061273,2.3839030265808105,82.32393791058459,55.974183559417725,7.851158618927002,0.0027847975,153,116.46957723384968,7772.384634256363,113.62212405259187,-17.54317875720951,173.18131473671164,928,0.0005,2.383768081665039,368.6466944952514,12.866388320922852,1035,15.095848798751831,0.7271041,254.5031554826677,52.69501852989197,12.518827199935913,49280000
466.51888167471054,0.19112181663513184,52.93519830703735,1.3186798e-09,0.6882679462432861,-0.00037133312,0.7260107,69.26544050839266,63.57580764892709,2.422469139099121,83.90129337662883,55.427727699279785,7.87710976600647,0.0037461643,154,125.38464256352401,7827.822473049164,116.81081419531087,-15.923244536990243,179.92169265224575,923,0.0005,2.422302007675171,389.6738241233916,12.963469982147217,1008,15.011750221252441,0.7260445,280.7728041700794,52.02962136268616,11.825096845626831,49600000
454.1844461288467,0.17296791076660156,53.02605605125427,-7.641712e-10,0.650632381439209,0.00011067126,0.72477263,84.03792780001132,-48.23347012403391,2.2641894817352295,83.66298445994772,55.35864019393921,7.806727170944214,0.0042503425,155,123.6218226956492,7883.19106221199,115.65498100500031,-10.427246846913862,179.07800480592402,915,0.0005,2.2640256881713867,374.597733463401,13.024066925048828,1040,15.158009052276611,0.72472847,272.2954988407158,52.169368743896484,11.957375764846802,49920000
481.08701350227994,0.16523218154907227,52.819851875305176,6.640116e-10,0.6587481498718262,-0.0014266154,0.72321326,74.01566823123389,15.594861754596051,2.200422763824463,83.0684054724526,55.08270883560181,8.034127950668335,0.0036231223,156,123.81389752129881,7938.282867431641,122.10662140581769,-17.6276325489064,176.60780300081575,925,0.0005,2.200302839279175,391.20827566692714,12.527654647827148,1018,15.180050134658813,0.72316056,275.42332187482975,51.97222948074341,11.962465524673462,50240000
479.25693245845326,0.15639209747314453,53.10527753829956,7.806099e-10,0.6506819725036621,-0.0016963457,0.72176373,71.89685566436738,24.596678343572457,2.299720048904419,84.30362094433488,55.46843409538269,7.783130168914795,0.0025038335,157,125.49460557192383,7993.759406089783,127.68065579757165,-19.883230348878968,178.77435898258705,932,0.0005,2.2995779514312744,372.3357892300026,12.845267057418823,955,15.31133770942688,0.72186375,286.7301582765703,52.273404121398926,12.159479856491089,50560000
478.46097983854526,0.1630115509033203,53.60262203216553,-1.5631081e-09,0.6446590423583984,-0.0014316948,0.72088766,71.60374460319458,27.685791240924782,2.3006675243377686,80.54930693968818,55.964715003967285,7.805110454559326,0.0032781654,158,126.29415419454531,8049.733883857727,129.61832863067147,-16.914014104087265,167.0782950319569,943,0.0005,2.300506114959717,387.40028094768576,12.442100763320923,964,15.964179992675781,0.72087175,289.6228229107822,52.76986241340637,12.165177345275879,50880000
463.6884090093663,0.16492557525634766,52.7254753112793,1.6725188e-09,0.6715993881225586,0.05182287,0.7195785,73.55080100492607,39.957764170732545,2.1970479488372803,81.15421023232787,54.99161505699158,7.918495416641235,0.045300744,159,123.5141177357664,8104.733945131302,129.86292152691084,-35.5493160363484,169.23813389853322,934,0.0005,2.196847915649414,382.37389892975244,12.60825800895691,1014,15.066887855529785,0.71972245,274.88843298209605,51.86135482788086,12.08385944366455,51200000
468.26470857517324,0.17186355590820312,53.13589024543762,-1.7094764e-09,0.6413443088531494,0.023906356,0.7183962,83.10678031522907,-15.973897916605877,2.2944490909576416,83.822263707111,55.50685000419617,8.119158267974854,0.024530895,160,120.99587854523148,8160.250144481659,101.83018484703098,-8.056326622476242,180.56868490843277,901,0.0005,2.294302463531494,368.1896779434371,12.515957593917847,964,15.322422742843628,0.7183388,273.6808465900665,52.298484802246094,12.025429964065552,51520000
483.1888727553549,0.17379164695739746,52.84263825416565,-5.242309e-10,0.6909260749816895,0.009056518,0.7169802,68.17288146918744,3.349868478804895,2.2524895668029785,82.95633430060931,55.15674710273743,7.926215887069702,0.009252064,161,123.44163643646695,8215.41696190834,103.87051230765599,-9.354087166870087,178.22874415551428,898,0.0005,2.252346992492676,380.6514786265073,12.813061952590942,1024,14.97353482246399,0.7169321,274.43392999649575,51.950353384017944,11.980947017669678,51840000
451.337645679396,0.17230510711669922,52.9512255191803,1.7856585e-09,0.6895043849945068,0.0011274656,0.7158778,68.83247618952228,72.16416966634519,2.3054091930389404,83.35740217135536,55.3203125,8.023802757263184,0.005207873,162,122.6134207277101,8270.744466543198,95.41545301912888,-6.614848726977681,179.6193382941624,894,0.0005,2.3052079677581787,375.4682239608392,12.789268016815186,1031,15.222910642623901,0.71584076,270.9122597937237,52.06322693824768,11.75674819946289,52160000
467.76400373659635,0.14947080612182617,52.95311188697815,-7.155716e-11,0.6460416316986084,-0.0019026967,0.7146253,81.50314945149289,23.06895686883474,2.3499701023101807,84.04851414298138,55.368770599365234,7.998349189758301,0.0038530282,163,117.67035154304986,8326.123758792877,85.1267473471365,-3.9965029030355446,180.0067207724387,909,0.0005,2.3498029708862305,374.1669703022559,12.587170362472534,999,15.442006587982178,0.71468794,263.4499501947819,52.13348889350891,11.832797288894653,52480000
463.1888042410465,0.15815067291259766,52.97669506072998,3.0693136e-11,0.6336197853088379,-0.001395711,0.71319306,69.4524461211726,30.934993753620837,2.3417186737060547,83.54733563555918,55.37726545333862,7.887120962142944,0.0037456427,164,121.32785825877409,8381.512192487717,86.22515713475663,-7.139430512308401,179.07866557493384,904,0.0005,2.3415729999542236,360.5308014153496,13.120380163192749,1020,15.070139169692993,0.7132515,268.44867613579714,52.15764546394348,11.786916494369507,52800000
462.50559377570534,0.18371987342834473,54.409114837646484,6.0065564e-10,0.6474366188049316,-0.0017013692,0.7120102,77.84794472437754,45.332979350343656,2.3704164028167725,80.72598651413736,56.84136152267456,7.850433826446533,0.0025393707,165,121.65714115244461,8438.362844944,88.5884896687331,4.599678378313694,171.47770123533064,900,0.0005,2.370288610458374,386.6418350736894,12.546710014343262,953,16.078378200531006,0.7120095,279.6184077336943,53.550861835479736,12.678745746612549,53120000
462.07227373061255,0.165205717086792,53.066993951797485,-1.3936365e-09,0.6666433811187744,-0.0015400718,0.71108973,72.97168537853216,1.7989526221455832,2.346745014190674,79.75057791384073,55.47540593147278,7.946039199829102,0.0042223013,166,121.03290302086958,8493.848347187042,85.86777288120665,2.554248985551717,166.88035596351395,912,0.0005,2.346599817276001,376.12210760761997,12.471469640731812,1005,15.246551990509033,0.71104276,272.1722927033613,52.208486557006836,12.204634428024292,53440000
460.72055861991555,0.1671435832977295,53.757572412490845,8.8189955e-10,0.6533594131469727,-0.00024190366,0.71013165,75.62680034754122,4.767474350122518,2.2798001766204834,82.23313803201329,56.10758852958679,7.778391599655151,0.0044191536,167,122.26889338037388,8549.964591503143,87.97205850585759,0.7258295243070161,176.10046440775085,901,0.0005,2.279625415802002,369.6020690601711,13.122616529464722,970,15.568140745162964,0.71019423,280.85456887245317,52.911437034606934,12.052777528762817,53760000
458.29581674517135,0.1437699794769287,53.8849151134491,-2.13926e-11,0.6455283164978027,-0.0012614751,0.7091664,71.06454439208677,18.43445546626853,2.2923874855041504,81.7163573911748,56.239529609680176,8.276278018951416,0.0029497456,168,121.25737351288791,8606.213864326477,85.87843462604445,12.921283708126118,175.2995924843676,906,0.0005,2.292097330093384,369.7034142498799,12.9439697265625,993,15.667510509490967,0.709205,274.99836223155825,53.06830143928528,11.882868528366089,54080000
463.31641218526494,0.17464065551757812,53.648786306381226,2.2115163e-09,0.6873855590820312,0.08707683,0.70837176,76.8331920605361,1.7872822260734014,2.370145082473755,84.08743903802872,56.08337426185608,8.072901248931885,0.050228775,169,120.03304003433514,8662.305651903152,81.4286622708947,7.925706372503141,181.46291703224853,903,0.0005,2.3699960708618164,362.50367743375705,12.65892243385315,1021,15.631584882736206,0.7083519,264.4364949372638,52.762938499450684,12.162570476531982,54400000
447.56624011331746,0.14795589447021484,52.040529012680054,1.3684416e-09,0.6717696189880371,0.028224895,0.70740896,86.91910611635207,-39.51208395898392,2.2386715412139893,85.96075553268804,54.33053708076477,7.645300388336182,0.021703795,170,96.47245017620519,8716.647158622742,80.18923820466641,27.283214827474893,181.74363245609396,942,0.0005,2.238556385040283,314.939793332539,12.36887812614441,1038,15.010351181030273,0.7076296,200.91235285915667,51.19274187088013,11.841586112976074,54720000
438.7050461256207,0.1697218418121338,53.52173066139221,7.150063e-10,0.644355058670044,0.02067719,0.7063105,75.5044157435486,38.47426010251334,2.346430778503418,76.51738503285516,55.92453122138977,7.803091526031494,0.021795262,171,99.03798333202134,8772.578540563583,76.54654108716166,16.374773008098547,161.04330842750696,900,0.0005,2.3462891578674316,354.6754065778298,12.617512941360474,966,16.063501596450806,0.7062559,215.71133575666195,52.68454694747925,12.008046388626099,55040000
446.763422267013,0.1541290283203125,54.90649914741516,2.834512e-10,0.6392862796783447,0.008643948,0.70542663,88.80376004895646,-32.140714054826184,2.284233808517456,80.13342682201,57.248793601989746,8.041717290878296,0.013717269,172,93.04197947713278,8829.837905168533,73.86593190642407,14.748043023444163,174.05347064551114,876,0.0005,2.2840774059295654,352.1716185294499,12.668988704681396,924,16.10885787010193,0.7052875,203.047076625761,54.091060161590576,13.04766297340393,55360000
436.22693562550035,0.15749621391296387,55.82267880439758,1.6854643e-10,0.6634225845336914,0.0015810487,0.7044559,88.61682097668486,-26.824158345342603,2.290102243423462,88.34358387929639,58.16146278381348,8.78152847290039,0.005138827,173,99.80213461674552,8888.00969362259,63.318413364241074,23.835025442161353,198.11734652605813,843,0.0005,2.2899789810180664,349.3873093041798,13.038471937179565,911,16.021411895751953,0.704249,220.9748074721184,54.978885650634766,12.86828064918518,55680000
439.96933452622415,0.1254267692565918,54.11756920814514,6.312258e-10,0.5842738151550293,-0.00044381496,0.7031406,75.50438467815822,-16.700880526459933,2.3469035625457764,86.09313022273382,56.536882400512695,8.022700786590576,0.0052571474,174,98.7329277985041,8944.555141925812,65.89899792355166,-1.2849753556974324,193.18981380140247,841,0.0005,2.3467729091644287,340.89222893601976,12.616440534591675,902,16.04592752456665,0.703202,217.59555352207488,53.38270831108093,12.574326515197754,56000000
449.0005924621892,0.17487764358520508,53.81920266151428,8.627093e-10,0.7018401622772217,-0.0012115126,0.7021338,89.18192263622622,-50.776603342073855,2.3329355716705322,92.45962791263153,56.21636128425598,7.898228168487549,0.002210137,175,102.62608296316131,9000.781681060791,66.3237017164761,22.064738484051517,207.7107558588831,862,0.0005,2.332796812057495,357.70576644504723,12.684766292572021,934,15.797682762145996,0.70217884,222.5443288770639,52.917444467544556,12.265510320663452,56320000
434.99233230861904,0.18415474891662598,54.10577630996704,-2.6056451e-10,0.6643021106719971,-0.0012418944,0.70112646,69.59830149051616,3.7331003275558334,2.144866943359375,84.31027348677542,56.29257416725159,7.78210186958313,0.0031975668,176,95.18656842097987,9057.082675218582,69.54018113086589,16.919936674584356,187.4267787715372,853,0.0005,2.144726276397705,338.993131020738,12.856945753097534,906,16.095774173736572,0.70112604,208.5838053431016,53.230969190597534,12.359280347824097,56640000
421.6249031940755,0.19026994705200195,54.4350221157074,-1.1197867e-09,0.653278112411499,-0.00068391656,0.70019346,78.21627907346111,-36.77602770870025,2.2930490970611572,91.71673851653819,56.77711892127991,7.921574592590332,0.0029966445,177,102.48929527989168,9113.874682188034,65.64305485057274,11.0420769092861,205.82310473590078,859,0.0005,2.29292631149292,352.52801185852906,12.754822492599487,940,15.917679786682129,0.7002641,222.5179824381624,53.567527532577515,12.698689699172974,56960000
447.37090331221515,0.17250370979309082,53.736645221710205,-1.3855985e-09,0.6595041751861572,-0.0010030965,0.6992933,70.12388961886052,35.78101496413839,2.300501823425293,85.63847756412808,56.08828806877136,7.733019828796387,0.0047790417,178,109.64380972864214,9169.970058918,69.85089969293533,2.629509739287683,189.92788851289558,857,0.0005,2.300194263458252,360.35528563703696,12.679850816726685,977,15.863988876342773,0.6994419,240.47244274432762,52.87794470787048,12.252045154571533,57280000
469.3328371877503,0.15591883659362793,53.99302291870117,-8.993254e-10,0.615260124206543,-0.0015163212,0.6985755,87.35160509557824,-33.2260904125601,2.2770237922668457,81.1527310728394,56.33428955078125,7.896692991256714,0.0032419302,179,110.75196313562006,9226.314949274063,74.34635632567976,3.20272802865223,177.80048160029824,864,0.0005,2.276897430419922,377.3131694876721,12.748360395431519,960,16.134706497192383,0.69859666,245.83445669393913,53.19754338264465,12.222493648529053,57600000
465.3088826208093,0.1678144931793213,53.55475115776062,-1.6257765e-10,0.5981135368347168,-0.0013888149,0.69809985,68.58707618388276,1.4227567115005026,2.321176767349243,84.4776193311149,55.94328165054321,7.717585325241089,0.002593896,180,114.89686935516222,9282.265755653381,78.77653484878114,-2.772353264218947,185.10708130167737,874,0.0005,2.3210337162017822,386.94787392201596,12.521344900131226,961,15.9916832447052,0.6981329,255.89823015461846,52.7660608291626,12.269274473190308,57920000
462.7077155080531,0.13742828369140625,53.838754177093506,5.137992e-11,0.6292288303375244,-0.0011392619,0.697755,89.67117124463117,-21.87941329537505,2.2591490745544434,77.69658296817842,56.1627037525177,7.826672077178955,0.002858806,181,122.27899392137138,9338.438237905502,75.99520096074963,-5.262907041503265,169.8691792428856,862,0.0005,2.259000301361084,379.23937649341394,12.79260540008545,985,15.74208402633667,0.6977132,280.5573604939972,53.0483295917511,12.461554527282715,58240000
496.64959735098637,0.15660786628723145,53.74040412902832,2.2593125e-09,0.6381654739379883,-0.0015981417,0.6970582,74.28447863834153,32.502455144213975,2.2458415031433105,84.02598714814529,56.04141902923584,7.9117701053619385,0.0016300697,182,115.24374641538104,9394.489672899246,78.69947416175937,-6.331248493077108,185.57894352127047,857,0.0005,2.24570369720459,414.48884605181576,12.809900522232056,952,15.900480031967163,0.69707656,259.1798370669734,52.91921544075012,12.121825695037842,58560000
496.4842987358594,0.14995098114013672,53.95722413063049,-4.569344e-11,0.6990015506744385,-0.00065079256,0.6962825,77.21965447134647,-16.30281143066287,2.2415173053741455,87.61599015559395,56.26528763771057,7.965625286102295,0.003728406,183,115.9081093992641,9450.764222621918,75.08945665673619,0.09037591150371571,196.14869665489937,859,0.0005,2.2413675785064697,370.41538557204944,12.64297103881836,956,16.03085947036743,0.6963653,259.7505731788861,53.08055138587952,12.253782272338867,58880000
472.42519422327734,0.16461682319641113,53.578502893447876,6.0933225e-10,0.6805543899536133,-0.001737997,0.6957146,81.27616027078544,-18.87801411609382,2.2227630615234375,85.13687921529989,55.846440076828,7.789474964141846,0.0023058201,184,114.90302266372717,9506.619699716568,76.93439541870119,12.514287278674187,187.67044155867384,875,0.0005,2.222628116607666,381.41363633665026,12.515782356262207,972,15.793885707855225,0.6956096,255.97181676465132,52.708179235458374,12.397616863250732,59200000
441.03759688128673,0.15151166915893555,53.63902711868286,-4.5760787e-10,0.6898453235626221,-0.0016704721,0.69445926,91.6718196745571,-38.92786776437332,2.3828234672546387,86.80153899115491,56.06348729133606,7.932660818099976,0.0022222348,185,108.24355069993449,9562.699892759323,74.53830485342235,9.667094185972331,191.11189254621976,876,0.0005,2.382685899734497,365.7370324236523,12.602300643920898,987,15.672023296356201,0.69456476,234.2982034727185,52.76973342895508,12.212037324905396,59520000
471.6841057774804,0.17931199073791504,53.639326095581055,-1.6562085e-09,0.6859190464019775,-0.0014174482,0.6938079,75.63363924258984,-38.42147346594939,2.3282177448272705,83.3846144039929,56.01439094543457,7.834326505661011,0.0031695045,186,110.30822335868409,9618.721043109894,75.77745121126428,-15.132396986072603,181.84529395340226,872,0.0005,2.3280680179595947,359.4301635557594,12.615185499191284,961,15.696219682693481,0.6937099,241.75874517183289,52.74780607223511,12.294816493988037,59840000
463.59730606386415,0.16053199768066406,54.09708213806152,6.6076333e-10,0.7009992599487305,-0.0018136258,0.6928958,83.71879258978976,-24.482223980546163,2.315352439880371,81.18554896692552,56.45856738090515,7.820103883743286,0.002388191,187,115.72206257716095,9675.189552307129,79.89293723019354,0.9066354324528534,176.91308268135032,866,0.0005,2.3151798248291016,390.4571374828636,12.963330030441284,958,15.830926418304443,0.69297963,259.5240587728411,53.20961141586304,12.272183656692505,60160000
470.69469545717465,0.16587328910827637,54.50657105445862,-3.9065112e-10,0.6929426193237305,-0.0009961209,0.69229454,86.94326414458277,-33.20170037287717,2.239983558654785,81.93672348864513,56.7968316078186,7.900033473968506,0.003154746,188,119.91090625649888,9732.001213550568,81.08740658990514,-8.59784034210354,180.1359520828475,863,0.0005,2.2396249771118164,377.9086327789609,12.703019380569458,945,16.38338303565979,0.69232357,273.4236347775934,53.62184238433838,12.39540147781372,60480000
477.7814190431583,0.16761231422424316,54.87030386924744,3.115782e-10,0.6745262145996094,0.000789817,0.6916364,77.3443085394469,26.85957768355952,2.149115562438965,85.83521095394954,57.07310223579407,8.008723735809326,0.0050252723,189,123.23577600931122,9789.086303710938,86.15033057196834,-5.329310984959211,191.310492456306,863,0.0005,2.1489808559417725,397.8916123360572,13.445966482162476,983,15.894777059555054,0.69166756,274.9737872432358,54.00505256652832,12.359859943389893,60800000
463.76296286510393,0.16855311393737793,53.81874108314514,-1.0443353e-09,0.7317872047424316,0.046763778,0.6912991,91.56605314473717,-53.512368068336656,2.2091739177703857,84.86686324675253,56.07998991012573,7.922579288482666,0.027222246,190,118.99278187402975,9845.175587415695,86.69116784297559,-15.00410960329777,187.97615440061557,860,0.0005,2.2090232372283936,376.94481020880494,12.55365777015686,1009,15.90335726737976,0.69128174,262.89576652735434,52.884167194366455,12.25316572189331,61120000
455.68086305058534,0.15456771850585938,53.71618342399597,4.7134296e-10,0.7582612037658691,0.065136366,0.6908325,85.30704390859955,-17.056416049871743,2.1696276664733887,82.23691922637327,55.94391655921936,7.765855550765991,0.04322061,191,114.29455141856202,9901.130584716797,77.32392705153056,-3.6497157167925485,179.49843064779475,885,0.0005,2.1695055961608887,383.8041964425407,12.87073040008545,952,15.736679792404175,0.69093907,256.7687425392035,52.78034734725952,12.171594619750977,61440000
482.167298021818,0.16060733795166016,55.00015568733215,7.8068113e-10,0.6625099182128906,0.015957184,0.6905798,78.4006902547797,-17.03255729998895,2.174079179763794,83.23025347347713,57.2423255443573,8.035437107086182,0.01772448,192,121.2524697211609,9958.383780956268,97.86942992519754,-16.738543757248234,182.7873622103633,853,0.0005,2.1739089488983154,396.06305411745564,12.751464366912842,979,16.078351974487305,0.6905374,270.0839015323122,54.151554584503174,13.052393913269043,61760000
484.49901881303794,0.17212533950805664,54.06157064437866,1.0392117e-09,0.6100203990936279,0.0010986406,0.68995094,74.28688395291049,-8.912734625150383,2.181903839111328,81.10918360508037,56.30756711959839,7.890514135360718,0.007071689,193,125.40815281595515,10014.701915502548,121.81507879792782,-35.08607080979676,174.28941115146512,869,0.0005,2.1817595958709717,437.71845059463254,12.672086238861084,960,15.9431893825531,0.689967,283.40901603137337,53.25601530075073,12.35476541519165,62080000
471.9712882014771,0.15861177444458008,54.26608490943909,1.2660095e-11,0.6063632965087891,-0.0014538349,0.6895426,79.7633585433451,-27.512464969901547,2.2299180030822754,80.85670260956965,56.565833568573,7.791592597961426,0.003279091,194,120.52569820626998,10071.280077457428,119.98518658690931,-28.661955798487014,172.02427000444672,872,0.0005,2.2297847270965576,406.2496332723506,12.517473936080933,933,16.05208468437195,0.6893873,270.89928051574105,53.478251695632935,12.78036904335022,62400000
483.84791380795747,0.17203807830810547,54.27712106704712,1.2152112e-09,0.6583893299102783,-0.0013385912,0.6884983,80.61628850203012,-28.250718949706265,2.1659202575683594,87.62230224170813,56.51431488990784,7.908180475234985,0.0024931207,195,124.19334921430954,10127.805291175842,112.03093412222412,-49.1588883017265,196.86553744366714,868,0.0005,2.1657512187957764,398.7414063794823,12.53462553024292,939,16.52366590499878,0.6885386,286.1384940182726,53.42108416557312,12.187827348709106,62720000
457.091319848591,0.1243746280670166,54.63677453994751,-2.6469155e-10,0.621248722076416,-0.0015827013,0.6874761,73.19825055264327,5.39094162986585,2.273996114730835,84.3133437146075,56.97427463531494,7.905250310897827,0.0032814338,196,124.028316636794,10184.789839744568,113.50899739776683,-29.276926714438908,185.93541959282942,870,0.0005,2.2738518714904785,412.69097713093254,12.848020315170288,917,16.33932638168335,0.68747824,288.9185484849021,53.868815660476685,12.630951881408691,63040000
484.78426150107475,0.14731764793395996,54.909991979599,-3.9002823e-10,0.6524617671966553,-0.00066176755,0.68622154,79.50776883981435,-9.395563355747234,2.2152998447418213,88.78813776968796,57.17706489562988,7.684926748275757,0.004502655,197,128.2883837532244,10241.976660966873,119.38589088238672,-24.681902557719898,200.08377943362675,881,0.0005,2.215179681777954,439.6851177133063,12.706126689910889,916,16.501707077026367,0.6861336,300.9097948281944,54.08641004562378,12.913885116577148,63360000
488.3654606428399,0.13245463371276855,54.12437677383423,3.8668108e-10,0.6073000431060791,-0.0007415878,0.6849967,67.52804198324776,8.474721910704195,2.205940008163452,85.23571185078762,56.378746509552,7.858504772186279,0.001997067,198,128.58698521144242,10298.362307786942,113.6891074632618,-34.167850603170976,188.77148445172116,871,0.0005,2.2057900428771973,399.7591246386089,12.616276741027832,952,16.325263261795044,0.6849483,295.96140229615713,53.359017848968506,12.342776775360107,63680000
477.9098727934881,0.17043805122375488,55.054616928100586,1.8934712e-09,0.6734561920166016,-0.0012280777,0.6841152,68.71132545541869,13.71585848931857,2.1923415660858154,81.01794050462357,57.29622960090637,7.609335422515869,0.002176641,199,122.45476889179393,10355.678906202316,122.6715700444165,-39.22027255199087,173.07898868064672,880,0.0005,2.1921756267547607,414.099811297901,12.508941173553467,944,16.95596981048584,0.68422955,276.3948981531999,54.18418645858765,12.769704103469849,64000000
495.5669325778994,0.17802095413208008,53.885111570358276,-1.07693e-09,0.6776494979858398,-0.0013384587,0.6839007,83.01168792289069,-26.177386895158648,2.152045726776123,81.38831058742672,56.08637619018555,7.7024009227752686,0.0023891495,200,120.18122127577925,10411.779367685318,122.55519578467108,-51.18859976571724,173.9117888315248,887,0.0005,2.1519224643707275,430.14604877030087,12.3766348361969,973,16.239015340805054,0.68383515,266.23290883164447,53.00447702407837,12.334521293640137,64320000
497.5861330368398,0.1840362548828125,54.76735806465149,1.5655021e-09,0.6275794506072998,-0.0013051151,0.68317735,79.03573504258503,-0.7323314264099547,2.2082324028015137,86.920337384684,57.04594373703003,7.719516754150391,0.0024453902,201,128.518421144969,10468.832229614258,113.74075741961097,-53.01040062616264,193.24017382829766,877,0.0005,2.208085298538208,432.69079988393105,12.915505647659302,966,16.410342931747437,0.6832957,294.34234430206163,53.93002963066101,12.54535961151123,64640000
466.0454178198523,0.17244434356689453,54.024288177490234,-9.908577e-10,0.684668779373169,-0.0016240836,0.6826783,61.61274028442364,18.099872149215873,2.278191566467285,80.75621581013895,56.368802070617676,7.8219687938690186,0.0027582853,202,124.9860725241395,10525.210986375809,116.24739400753003,-54.754855635870435,171.53368835843614,872,0.0005,2.2780468463897705,419.2532876234158,12.341637372970581,974,16.02826452255249,0.6827801,279.35926254750325,53.14311456680298,12.585399150848389,64960000
466.038209720028,0.1554720401763916,54.44355535507202,2.63296e-09,0.6962718963623047,-0.0013165479,0.6822027,84.3476018320109,-51.45671330646321,2.295712947845459,82.36113748404806,56.787219285964966,7.858865976333618,0.0043607526,203,120.20102981859617,10582.009856700897,121.11601098604496,-36.282947189798556,177.59957383476834,883,0.0005,2.295565128326416,414.70926322671494,12.413240432739258,946,16.378284692764282,0.6822236,270.1049437962924,53.565434217453,12.62210464477539,65280000
462.03269826661955,0.16073203086853027,53.69565033912659,1.3291451e-09,0.608095645904541,-0.0018732043,0.6814821,60.91663172223616,96.15554573227712,2.2056725025177,82.48142178305703,55.95209360122681,7.7682204246521,0.002705075,204,125.0531482165938,10637.970628023148,111.33399910079406,-44.63352550362208,178.47854830718106,866,0.0005,2.2055225372314453,400.62212096269013,12.665985822677612,990,16.03499746322632,0.68146765,276.94791778812686,52.902339458465576,12.187736988067627,65600000
477.4413592437062,0.16820335388183594,54.96623516082764,-1.7872918e-09,0.6481468677520752,-0.00028547482,0.68078417,74.2474085650704,-19.662652719023868,2.2982521057128906,79.50933758037883,57.31402659416199,7.893867254257202,0.003373641,205,124.44518737239028,10695.296522140503,106.67299515494562,-20.913566883604467,168.6674310196687,858,0.0005,2.29811692237854,408.18767141230296,13.151130199432373,956,16.19129776954651,0.6807729,281.79806767218935,54.12252926826477,12.649281978607178,65920000
501.1146497966626,0.18863320350646973,54.392406702041626,3.9962517e-10,0.5975387096405029,-0.0012176647,0.68050057,63.54433722405023,30.803276856108635,2.1192848682403564,85.00853466997962,56.574708700180054,7.858232021331787,0.0027426977,206,127.68878327264933,10751.880990743637,107.07824769427873,-30.34093054009108,187.29038608441533,860,0.0005,2.119126796722412,409.43209869838444,13.224005460739136,978,16.036396026611328,0.6806816,287.0109666192421,53.58205986022949,12.155222177505493,66240000
473.26041494261216,0.15759754180908203,54.24066424369812,-4.0891596e-10,0.648479700088501,-0.0014129812,0.68075675,77.03183054717431,47.91132682276714,2.165234327316284,83.79343554589958,56.454620361328125,7.857544898986816,0.0037184365,207,125.06518628931954,10808.354174852371,95.84702716440698,-35.85818574697654,184.30948601219123,858,0.0005,2.1650819778442383,429.93186122224625,12.927823305130005,958,15.9161536693573,0.68062794,282.78922488972665,53.4124801158905,12.460505962371826,66560000
495.23124455589493,0.17649459838867188,54.82978177070618,9.0280794e-10,0.6503379344940186,-0.0013626163,0.6804807,77.30450332494975,18.37334181588433,2.261543035507202,83.52966299197986,57.15413761138916,7.826984882354736,0.0016695153,208,126.75848246048469,10865.519883394241,92.73233385791623,-17.795621576858636,183.71016226268802,859,0.0005,2.2613894939422607,393.56224237413426,13.113814115524292,978,16.02566909790039,0.68053645,288.1223614321481,53.98029923439026,12.684203624725342,66880000
482.76067043046066,0.19173741340637207,53.97094964981079,-1.4565893e-09,0.6305186748504639,-0.00045273293,0.680464,72.20992418160118,78.70149899275677,2.2535436153411865,83.40566694128498,56.27361345291138,7.939340591430664,0.0029190253,209,127.22849444741237,10921.803642988205,95.38813811431366,-25.738688037404103,183.02643322880397,858,0.0005,2.253401041030884,391.8794164647982,12.796834230422974,969,15.719543695449829,0.6806014,288.42232999456866,53.12684202194214,12.384232521057129,67200000
460.52181100179695,0.17664790153503418,55.976158142089844,-4.3282772e-10,0.6415307521820068,0.03092521,0.68072104,96.80520211914028,-55.77631318217099,2.2112741470336914,85.02582256122237,58.25737118721008,7.892828702926636,0.019639531,210,116.41950315150244,10980.072189569473,89.44085864398332,-24.579872591487707,187.78037281388123,849,0.0005,2.211127758026123,405.97304535781126,13.32124662399292,940,16.646808862686157,0.68067676,263.3021049549575,55.13198208808899,12.992215394973755,67520000
503.8638078609576,0.17208170890808105,55.69503140449524,2.4607721e-10,0.6529150009155273,0.02732742,0.680361,72.42744288640688,1.926494145376876,2.3337693214416504,82.78306368359874,58.07791829109192,7.873950004577637,0.02532481,211,125.88236692258535,11038.159790754318,115.61739486991586,-48.32256624850378,179.97598909575856,862,0.0005,2.333585023880005,450.6145347344114,12.863680362701416,938,16.939622402191162,0.68037677,288.84117426300406,54.8455114364624,12.875340223312378,67840000
457.7261617903005,0.16155314445495605,55.3974609375,-8.527173e-10,0.6180927753448486,0.01643511,0.67948085,87.07897003630958,-45.66133797429004,2.283062696456909,85.05881914795232,57.72922420501709,8.155309677124023,0.017586997,212,116.7970369496993,11095.899962186813,96.02897018940823,-37.93776026237946,188.51430054054657,844,0.0005,2.2829372882843018,407.50187491291865,13.674407958984375,963,15.92411494255066,0.6795602,258.58497596284315,54.593491554260254,12.61682939529419,68160000
486.3802481331075,0.1811971664428711,54.78179621696472,-4.8071797e-10,0.610194206237793,0.005539948,0.6784839,84.60530672155929,-62.848346245938394,2.2569491863250732,84.35479145124643,57.096182346343994,7.851149797439575,0.0059742844,213,122.75049338928532,11153.003472328186,86.46639207081955,-17.056796047516873,187.1952889374547,858,0.0005,2.2567741870880127,401.9795678973226,13.328029870986938,954,15.89455795288086,0.6786297,278.45749463571616,53.96271467208862,12.619014263153076,68480000
492.0780333561281,0.16489052772521973,55.56933927536011,1.5873644e-09,0.6081027984619141,0.0055099116,0.67743504,73.04379860440093,71.97294466068251,2.2068233489990234,84.62246305315598,57.82268023490906,7.7630393505096436,0.0060115405,214,127.27518143687222,11210.834531784058,93.32221541696201,-33.481955969533054,191.70637576427748,851,0.0005,2.2066638469696045,396.78962502469517,13.305002212524414,920,16.659186124801636,0.677478,296.90599641146355,54.7716498374939,12.764830350875854,68800000
467.25105633339876,0.18294429779052734,55.3068790435791,-5.5447347e-10,0.6771628856658936,0.0029579243,0.6759635,82.74849364095247,10.564906338473476,2.374483346939087,83.19827866995674,57.726723194122314,8.362456321716309,0.0039683823,215,122.0459991638825,11268.580284357071,84.69269289246921,-6.776308947377602,185.625732413869,856,0.0005,2.3743462562561035,394.2550539708306,12.76019835472107,937,16.32864499092102,0.67611533,284.4252586936307,54.42162775993347,12.67454481124878,69120000
494.8425306055497,0.1670398712158203,54.813337326049805,-1.0456394e-09,0.6312100887298584,0.01629405,0.6747847,85.2669563718675,-30.09090069425512,2.206719398498535,86.36847312676423,57.06742000579834,7.988270282745361,0.012967445,216,116.02325044054686,11325.656856536865,85.99236026121953,-17.717879308986163,192.41829584149107,856,0.0005,2.2065811157226562,389.02641587447323,13.10122036933899,956,15.99674677848816,0.67484874,260.2498381977535,53.99022078514099,12.609513759613037,69440000
466.3341930168204,0.16015267372131348,54.57601714134216,6.594683e-10,0.6244878768920898,0.012250387,0.6737163,88.9572776218325,-0.9612158321504101,2.1992461681365967,82.82629826984399,56.82398271560669,7.947254657745361,0.013809895,217,109.56220951144752,11382.489310503006,77.10609862302265,1.9217514483555589,180.91505098463,885,0.0005,2.1991193294525146,370.3587082811992,12.677164316177368,914,16.26760482788086,0.67380977,247.18264797832086,53.76768136024475,12.624526262283325,69760000
461.83566745379915,0.16859102249145508,53.17849636077881,1.2803522e-10,0.6664321422576904,-0.0013350665,0.6728586,90.02032858170872,-55.75762269779025,2.2148475646972656,81.15289849647274,55.44761633872986,7.497713804244995,0.0024041345,218,98.89605981894539,11437.946416139603,74.18383875181543,11.163656469038324,173.43797351207803,913,0.0005,2.214700937271118,374.2890134201446,12.492788314819336,934,15.825950145721436,0.6727354,216.81776679563336,52.31619739532471,12.285113096237183,70080000
470.4535770452464,0.17850470542907715,53.45767259597778,6.7026676e-11,0.6530673503875732,-0.0011703401,0.67198557,99.07122461805686,-44.22220321462903,2.1412830352783203,79.66529980228702,55.66708064079285,7.760630130767822,0.001532376,219,107.85608875158553,11493.623122692108,78.45553918900112,4.934878605329805,169.65802627842928,917,0.0005,2.141162633895874,368.83617044662833,12.364769220352173,949,16.04875659942627,0.6720149,239.5591763367873,52.601386070251465,12.13722825050354,70400000
459.04239608400803,0.15682721138000488,52.955092906951904,-4.353031e-09,0.6542983055114746,-0.0005072682,0.6713404,81.6959280556709,-8.088522117523304,2.159627676010132,86.27354496519929,55.18948197364807,7.775864601135254,0.004154884,220,103.93373083389196,11548.819499015808,72.93084371388639,19.277154512709306,187.28608360540278,897,0.0005,2.1594972610473633,375.6462884978028,12.376220226287842,973,15.711777687072754,0.6712998,225.00094890296114,52.1194384098053,12.069149494171143,70720000
468.5034802485028,0.18007183074951172,54.334526777267456,1.2180748e-09,0.6597182750701904,-0.00096565817,0.670732,90.55387376116397,-48.38434216059061,2.2055928707122803,85.54192334366859,56.58913326263428,7.538877964019775,0.0039082738,221,117.39925239063712,11605.417391777039,75.21653684943315,-9.027416176524534,185.91839454904562,897,0.0005,2.2054569721221924,376.2203984783102,12.80509090423584,936,16.332581281661987,0.67073506,263.50855559445415,53.46892428398132,12.658036470413208,71040000
471.7757840937237,0.15860295295715332,53.71453928947449,6.10415e-10,0.6705448627471924,-0.0013217945,0.6700137,78.81454070236833,39.148589261673855,2.2509701251983643,78.6238073731492,56.01648283004761,7.779515027999878,0.0021759698,222,109.43819373969525,11661.441058158875,75.36976453510235,5.863528603100081,167.71133788896495,893,0.0005,2.250833749771118,374.4801754631109,12.41985011100769,943,15.946106672286987,0.6700836,244.90029293633128,52.858604431152344,12.53679084777832,71360000
475.87049560438845,0.18705463409423828,54.2242214679718,-7.1193645e-10,0.6421909332275391,-0.0019223309,0.66939074,76.79389797785122,-12.738525522267553,2.2482523918151855,87.59837567086055,56.53503227233887,7.710460186004639,0.0028708458,223,116.38517139922908,11717.985747337341,76.59720458949016,-6.337506890046535,191.51830374392281,888,0.0005,2.2481110095977783,397.60575772979024,12.610558271408081,943,16.323702335357666,0.66960305,259.8937301618901,53.37031698226929,12.472749948501587,71680000
506.8890830934827,0.16721820831298828,54.365283250808716,-1.8101497e-09,0.6439881324768066,-0.0012312444,0.66961586,92.66312087744824,-27.142962695054155,2.335271120071411,79.23020369009737,56.768277168273926,7.677049160003662,0.0030479343,224,118.77954140325859,11774.763609170914,84.01361434581757,-4.456662751993349,172.53950686925918,879,0.0005,2.3351149559020996,403.47576772713455,12.67980432510376,938,15.992673873901367,0.6695366,272.7819114410176,53.52798533439636,12.827074766159058,72000000
459.2745857283482,0.18396830558776855,54.0714476108551,-1.0271674e-09,0.6759893894195557,-0.0006015233,0.6693933,92.09787626741539,-32.43645889221115,2.1829311847686768,84.06482315230603,56.31761646270752,7.547735691070557,0.0027305048,225,112.91365779220241,11831.092298030853,77.55013920534695,-3.6910044494669423,183.63988509968055,877,0.0005,2.182814121246338,378.52513533046374,12.848639965057373,939,16.025550842285156,0.6692955,253.16374495827708,53.187384605407715,12.590798139572144,72320000
454.227422367546,0.17161822319030762,53.795103311538696,2.393472e-10,0.6318650245666504,-0.0014140103,0.66889244,79.50402188919284,-2.3681795448704834,2.322580337524414,85.20706615160925,56.16427659988403,7.44428563117981,0.002440074,226,113.46266475908864,11887.264964103699,80.80614133023575,-1.779368809729312,186.60836744940224,879,0.0005,2.3224589824676514,371.3034050590375,12.865868330001831,959,16.08908700942993,0.6688183,252.57142302052463,52.96416974067688,12.433050394058228,72640000
481.03561661319566,0.17473220825195312,53.545782804489136,-4.6568693e-10,0.6459956169128418,-0.002231586,0.668358,86.02571674319546,-38.777736492760816,2.26485013961792,86.58812475061931,55.86201024055481,7.609889507293701,0.0036672843,227,116.92106149320222,11943.136565446854,81.69093433700367,-7.076755870033859,190.07393504182144,883,0.0005,2.2646796703338623,394.5011281387702,12.548811435699463,961,16.00370764732361,0.66834617,257.7190013767712,52.6987202167511,12.277223825454712,72960000
460.13307398634464,0.17552495002746582,54.06374716758728,-1.1029184e-09,0.648360013961792,-0.0011935576,0.66762257,87.86977755545217,-43.94325973237579,2.277952194213867,88.55527493650486,56.39778256416321,7.65148138999939,0.0021857778,228,110.140847287682,11999.545945644379,76.20672972088296,-3.896371172167317,195.3862844584197,880,0.0005,2.2778148651123047,387.9348459163561,12.574134588241577,936,16.33832883834839,0.6675526,241.3497697552653,53.21514177322388,12.540813446044922,73280000
491.3263108920702,0.17171096801757812,54.43548393249512,-1.5445405e-09,0.652562141418457,-0.0013007805,0.6670205,83.63534060613429,-52.873961612464164,2.229870080947876,90.0711284096363,56.71016764640808,7.775609493255615,0.0023457939,229,110.13871888834102,12056.265717029572,76.75014058731324,4.267702707846031,198.10085743810055,869,0.0005,2.2296981811523438,398.73745291637704,12.826299667358398,968,16.1728458404541,0.6667677,237.2375289847907,53.587634563446045,12.635273933410645,73600000
486.8008482396961,0.16020679473876953,55.146443128585815,-1.5415653e-09,0.6552021503448486,-0.0013375841,0.6660516,89.59437434908317,-22.597208916894097,2.203050374984741,82.86495093176822,57.42238759994507,7.805092096328735,0.002289739,230,114.43139603528199,12113.69857430458,79.71422765354863,-23.044787991728473,182.51605108041073,868,0.0005,2.202904462814331,382.5326674494133,12.807175397872925,902,16.638054132461548,0.6660172,259.9006401405605,54.306483030319214,12.885952711105347,73920000
477.77514313297627,0.15645456314086914,54.30706524848938,7.366724e-10,0.6570296287536621,-0.00034128057,0.6652739,86.420078867565,-12.48119385292548,2.2662193775177,85.86580737834481,56.6205530166626,7.81925630569458,0.002781636,231,116.37703295015879,12170.32896900177,78.62136750421081,-3.9282832791421844,190.47689577407402,859,0.0005,2.2660915851593018,384.0693817134983,12.754516124725342,933,16.02130913734436,0.66506445,261.6642181234699,53.466683864593506,12.662351846694946,74240000
487.3093848230474,0.1769552230834961,55.284735679626465,-7.3357154e-10,0.674030065536499,0.0033601013,0.66426325,90.7421361056361,-25.497396969396767,2.2907114028930664,86.26008885898233,57.62525486946106,8.43917965888977,0.0057011344,232,115.22377576859937,12227.960870027542,77.1519645628648,0.8990021428488286,190.79257169986474,871,0.0005,2.290560483932495,387.748884482932,12.591110229492188,932,16.450069189071655,0.6642813,257.2913280061209,54.40838885307312,12.798475980758667,74560000
458.465019904048,0.16039252281188965,53.92123889923096,1.6646486e-09,0.6591699123382568,0.007675799,0.6632648,93.78162224894503,-53.65303339687148,2.060715436935425,89.83877178353976,56.029253244400024,7.707709789276123,0.007713954,233,103.87344819341374,12283.99784374237,74.2897421577652,3.9774702281589525,199.29086244227122,865,0.0005,2.0605738162994385,390.5799638021496,12.44584035873413,911,15.918374061584473,0.6633955,228.24384207889696,53.07538318634033,12.860447645187378,74880000
463.03291944808,0.12937617301940918,54.74996590614319,-1.302823e-09,0.6655228137969971,0.014064774,0.66247255,80.87368913558531,12.741373397593875,2.152480363845825,84.49068510590611,56.97223949432373,7.620553255081177,0.016582057,234,113.06424555419984,12340.980283737183,83.6444609739282,-9.860271546107413,186.81275180093834,861,0.0005,2.1523141860961914,383.15393429137214,12.74397873878479,930,16.468977451324463,0.6626647,253.8633707591785,53.92779064178467,12.908343315124512,75200000
475.69739765313415,0.1703190803527832,54.21620059013367,1.7491038e-09,0.6615197658538818,-0.0005075678,0.6624474,108.78706354598896,-40.61967463187283,2.020266532897949,82.49001375769716,56.302884578704834,7.501849174499512,0.0019171744,235,103.38560581741118,12397.293029546738,75.62086127241216,11.732518705795718,180.4190804567681,888,0.0005,2.0201330184936523,367.81682670920844,12.138127565383911,938,16.55009889602661,0.66234154,229.14882151756686,53.35883808135986,13.004124164581299,75520000
477.2283422519801,0.136000394821167,53.940924406051636,2.2206992e-10,0.7235567569732666,-0.0003063263,0.6624441,93.35887612958136,-37.55135654036956,2.2027204036712646,79.30408745760737,56.189212799072266,7.3741230964660645,0.0018623447,236,111.35272250307594,12453.490322589874,72.51325666637979,-1.0413687968460636,174.31447926429092,870,0.0005,2.2025563716888428,367.6846192958447,12.381558656692505,883,16.462810039520264,0.6624079,256.04218957144127,53.05640006065369,12.823775291442871,75840000
485.03505534359925,0.1445322036743164,54.839641094207764,-8.186866e-10,0.5868046283721924,0.0011618828,0.6623157,103.21357087388304,-37.88434253523011,2.1466593742370605,79.64206415548473,57.05909848213196,7.347344636917114,0.0028011051,237,112.38943276041601,12510.561338186264,72.55064986547207,1.472118822181865,174.35307378883383,872,0.0005,2.146519660949707,379.35473629311224,12.312320232391357,900,16.717660665512085,0.6622307,261.9783634972228,54.082876682281494,13.573920249938965,76160000
465.7808858775391,0.12641072273254395,54.2347457408905,1.2934223e-10,0.6936943531036377,-0.00018480462,0.6616259,87.08154766668767,-35.31407731848677,2.204294443130493,88.02930779242752,56.49240183830261,7.52121901512146,0.0041238545,238,104.1312132424849,12567.06425333023,70.83918280073006,19.148665288547797,196.1022328192185,862,0.0005,2.204134225845337,370.2422186530101,12.397497653961182,909,16.471402406692505,0.661693,231.05963420457783,53.38787579536438,12.96231722831726,76480000
471.3161460995044,0.15868806838989258,54.209041118621826,-1.0979615e-09,0.5931272506713867,0.00012708959,0.66122514,94.72707206396356,-3.7138662350345637,2.12431263923645,81.0842980111973,56.40265989303589,7.564380645751953,0.004198875,239,111.21876989809505,12623.479054450989,77.7128171009386,14.231320211752793,179.01939036256573,875,0.0005,2.124173402786255,396.72074895700723,12.641950130462646,927,16.429256677627563,0.6610041,253.76276927480214,53.432350873947144,12.698904752731323,76800000
457.8534050385997,0.16867566108703613,54.05651044845581,-6.080123e-10,0.5470504760742188,-0.0011947147,0.660227,91.16893858566735,-34.83521824032325,2.2437660694122314,83.63668528171071,56.36783218383789,7.545704126358032,0.0037177068,240,107.00692791186829,12679.85869050026,77.86014068941995,-4.281891976822466,182.07181948365204,876,0.0005,2.2436084747314453,364.24456196095974,12.455809831619263,930,16.1590678691864,0.66012174,236.97980150406028,53.31641149520874,13.023390531539917,77120000
466.1524223463877,0.16866111755371094,54.482112646102905,-8.082738e-10,0.6399292945861816,-0.0013900658,0.65893567,81.12905574193654,-16.993355531643815,2.125915050506592,84.35376219814977,56.662004470825195,7.52656888961792,0.002622338,241,118.63146944931864,12736.532116651535,76.34612695317111,-9.76556134451445,184.1099272933663,884,0.0005,2.125778913497925,389.79568108352896,12.539026737213135,943,16.482386827468872,0.659019,269.09640853555277,53.64739108085632,12.959678649902344,77440000
471.55842067748875,0.182051420211792,53.083688735961914,9.247894e-10,0.6396167278289795,-0.0018215722,0.65783805,85.56891300913837,-15.228518348254697,2.1644883155822754,85.61253476193797,55.2976610660553,7.558776617050171,0.0030136982,242,113.6258596944061,12791.844489574432,77.66658393110423,14.450010780148174,187.72264255651697,885,0.0005,2.1643614768981934,381.280509773974,12.393111228942871,920,15.821634292602539,0.6578759,256.07084810913904,52.236724853515625,12.434739589691162,77760000
443.39707146157286,0.1463332176208496,53.4542076587677,-1.1141482e-09,0.6148066520690918,-0.0018019913,0.65688163,75.67541705687361,2.600900073036512,2.2250311374664307,87.0182104592983,55.72586679458618,7.48253607749939,0.0036109737,243,113.86520785224675,12847.578015565872,80.54529734131528,-13.74776121894547,191.5006326027952,887,0.0005,2.224900007247925,398.8568267749622,12.281601190567017,950,16.180684804916382,0.6567979,252.37517410520843,52.668734312057495,12.540056228637695,78080000
444.9881363135677,0.1639547348022461,54.06920623779297,-1.202584e-09,0.6628429889678955,-0.001536739,0.6554984,73.63869763984937,46.380102015852216,2.3144233226776123,85.40203379424158,56.43363094329834,7.564497709274292,0.003453542,244,119.77842171302977,12904.021246671677,80.7495974243476,-11.042315440961174,188.12744171690377,869,0.0005,2.314269542694092,372.21807017418075,12.574971914291382,935,16.179417610168457,0.6554787,270.7229926889136,53.21734046936035,12.71193552017212,78400000
461.10374619360704,0.1816699504852295,53.326340675354004,-4.2635612e-10,0.6916639804840088,-0.0014123217,0.6539675,84.36357127139921,38.14965240351938,2.3275961875915527,82.91488201212483,55.70588970184326,7.617128133773804,0.0024328686,245,118.56974057234184,12959.744906425476,81.1113289870906,-5.441488226106291,181.92584858179336,866,0.0005,2.327476978302002,395.0347791675024,12.396767616271973,942,15.846089839935303,0.653951,268.13000781486994,52.426459074020386,12.366461992263794,78720000
455.70746780828574,0.17627549171447754,54.51920175552368,2.619567e-10,0.6765120029449463,-0.00031451162,0.6526646,85.08407838165337,-8.236765156891884,2.2229154109954834,87.08851404565654,56.798930168151855,7.779844284057617,0.0026957968,246,116.800798986738,13016.551460504532,79.87007541102882,-6.466220998475321,192.32731025805808,867,0.0005,2.2227659225463867,374.2151424115619,12.69459867477417,914,16.32549738883972,0.65275145,265.54418475622714,53.6414840221405,12.678459405899048,79040000
458.9926767342756,0.20381951332092285,55.02776861190796,9.36628e-10,0.6322307586669922,-0.00165008,0.6518933,107.3433136381236,-65.37733310158131,2.2851836681365967,88.28713753968333,57.38086223602295,7.760461330413818,0.0021593934,247,110.90715909541096,13073.942192554474,77.6116442172601,5.2340082328852775,194.87144659716597,873,0.0005,2.2850630283355713,390.1072332665657,12.505624055862427,938,16.41901159286499,0.6516683,245.24170747161955,54.16610145568848,13.31921672821045,79360000
461.5664401611171,0.1874222755432129,54.63610482215881,2.0918118e-09,0.6983880996704102,-0.001294014,0.65064424,91.43261035745579,-33.67280899854251,2.330735683441162,89.32866318509451,57.035781145095825,7.745650768280029,0.0036716505,248,106.92702653364573,13130.98633480072,78.07400180494588,-16.308507030815687,196.68171032416174,873,0.0005,2.3305981159210205,383.6609105274419,12.486913681030273,917,16.453978061676025,0.6507698,235.34601063631192,53.723777532577515,12.8127121925354,79680000
485.0270600227072,0.17260003089904785,53.58302140235901,-8.4959206e-10,0.6430108547210693,-0.0021225149,0.6502724,91.51667143110899,33.51919268027841,2.4012062549591064,80.24552153794316,56.036646127700806,7.790586709976196,0.0027436912,249,112.128115268321,13187.038511037827,80.24700448173729,-17.625649303782854,174.8795686937157,877,0.0005,2.4010393619537354,383.09446863734263,12.364821672439575,923,15.950258493423462,0.6501058,253.5668449833689,52.74083590507507,12.366045475006104,80000000
470.2635912374036,0.17561769485473633,54.01577711105347,1.2689158e-10,0.6632769107818604,-0.001571753,0.64942497,98.8531788764144,-47.02580415765244,2.3278849124908447,87.02095812156499,56.40549397468567,7.824932336807251,0.0036573582,250,106.19619187562036,13243.454171180725,77.86736056891587,2.533204821863447,193.8169568378846,862,0.0005,2.3277480602264404,383.6605178787784,12.502429008483887,918,16.314977407455444,0.64942616,234.95866735838385,53.15475010871887,12.348556995391846,80320000
464.28384569949503,0.1578664779663086,53.83833289146423,1.1342114e-09,0.6474921703338623,-0.0010409406,0.6486303,99.94154085161003,-38.48990021900447,2.1724843978881836,83.66711149467459,56.08061504364014,7.845140695571899,0.0027614806,251,113.83757008460702,13299.544545173645,76.6245833061104,-3.2862484805920538,185.46611261920177,861,0.0005,2.1721878051757812,392.3354589019708,12.303956270217896,952,15.836050271987915,0.64875305,254.15424260962723,53.00670909881592,12.826666593551636,80640000
467.14214620853187,0.13437557220458984,54.57853722572327,9.120912e-10,0.6050012111663818,-0.0014128413,0.6482638,85.83184710939851,-23.333401727867578,2.356553316116333,85.82957906188051,56.99802827835083,7.6466405391693115,0.0030922648,252,113.39506559622453,13356.55265545845,77.97962065217969,-17.123081927825734,189.1905603159325,856,0.0005,2.3564114570617676,376.372386157074,13.21233081817627,934,15.675483703613281,0.6482712,250.94750304493667,53.80757474899292,12.422820091247559,80960000
460.716578233427,0.1663506031036377,53.786256313323975,1.8233672e-10,0.6158666610717773,-0.001315677,0.6478602,109.57308168922695,-60.943707585303464,2.3444337844848633,76.41642343034647,56.183239221572876,7.764376163482666,0.0028434505,253,106.52763055201034,13412.745785474777,75.16847826259503,-17.223439423375655,169.37519165484122,854,0.0005,2.3442800045013428,379.2308375442277,12.601097106933594,929,16.068691968917847,0.64779514,241.84048129894106,52.9789342880249,12.445093631744385,81280000
475.91339081520385,0.18010616302490234,53.26727485656738,6.556783e-10,0.6340267658233643,-0.0015503257,0.647456,95.31210654788023,-35.674545505992484,2.3496134281158447,84.43228165415591,55.67834687232971,7.818782329559326,0.0030962322,254,116.41263313636118,13468.433043956757,79.46756389874825,-9.710979293957134,187.01374135480935,861,0.0005,2.349437952041626,389.15721074384544,12.73819875717163,922,15.58768343925476,0.64744914,264.9986264977836,52.42801547050476,12.173197984695435,81600000
464.8299130423722,0.16675853729248047,54.32812452316284,2.6349012e-11,0.6231124401092529,-0.0010479842,0.64719105,95.30811665758453,-46.858097149067476,2.1814725399017334,81.87152179916549,56.558998107910156,8.08328628540039,0.002622744,255,117.68904472092858,13525.00232720375,77.16021487426555,1.114367925654741,181.08988801916908,863,0.0005,2.1813220977783203,382.695385955775,12.621222257614136,930,16.05568504333496,0.64691687,267.3836640991876,53.513784885406494,12.582723379135132,81920000
460.93804566737373,0.1727313995361328,54.35636329650879,2.0479132e-09,0.6756641864776611,0.016933272,0.6460666,78.32757474169364,-31.9329193623365,2.361011505126953,83.18762183245109,56.76568007469177,7.83808445930481,0.012720384,256,121.37762878635961,13581.784149885178,78.69716044455548,3.215883609234009,183.19604276422876,867,0.0005,2.360868215560913,390.9499174347107,12.741238832473755,912,16.132108211517334,0.6460403,279.0991341824143,53.481728315353394,12.62982702255249,82240000
479.29252684333164,0.19266653060913086,54.897199869155884,-2.1843398e-09,0.6325573921203613,0.008223429,0.6448257,87.89770425023852,-21.902067564229476,2.274858236312866,83.16486383488126,57.24380660057068,8.223864316940308,0.009914416,257,119.59955786410015,13639.038865804672,86.75671824068398,-15.74306971726582,184.5919162399325,843,0.0005,2.274700403213501,402.7561325520124,12.52374005317688,915,16.20517635345459,0.6449133,272.7175958523694,54.047069787979126,12.91297721862793,82560000
461.4681245497938,0.16292738914489746,53.958603858947754,4.7325543e-11,0.6218278408050537,0.14790599,0.64428025,93.37556553062804,-31.543510726480143,2.2687699794769287,82.60473732540015,56.27412939071655,7.861962080001831,0.12215172,258,118.8521022458821,13695.332676649094,85.47247625519392,-0.4777582231392352,181.87039471490164,859,0.0005,2.2686195373535156,396.96026782589274,12.81859540939331,935,15.697933197021484,0.64420277,270.09995408152207,53.14897632598877,12.602600574493408,82880000
472.48417970521956,0.1816387176513672,54.5565083026886,1.1202891e-09,0.6290328502655029,0.054807067,0.6435216,78.15802254829077,-9.274159815861351,2.2932658195495605,85.20082178138135,56.91017484664917,8.270357608795166,0.047385473,259,123.72786429462788,13752.253458976746,115.03706433569974,-37.63389915289997,190.86264947052516,837,0.0005,2.2931249141693115,423.233741436699,13.3008713722229,943,15.502762794494629,0.64348596,276.21029295483885,53.72327446937561,12.438761711120605,83200000
486.1745699205681,0.18198537826538086,54.180148124694824,-9.44623e-10,0.6238372325897217,0.038056802,0.642787,90.9075368226372,-53.32281003872822,2.318659543991089,86.7651917146747,56.566476821899414,8.42828631401062,0.02734363,260,121.01374936716438,13808.841022729874,143.69284121027817,-45.562076625430535,194.94012313807815,863,0.0005,2.3185341358184814,434.95044640847385,13.19666314125061,932,15.306699275970459,0.642984,273.89933176496237,53.34922647476196,12.164607286453247,83520000
490.7843527647999,0.15978622436523438,55.14414834976196,6.7546446e-10,0.6254444122314453,0.047871247,0.64258075,97.90685110667908,-59.64972509284227,2.4379258155822754,89.4017064690718,57.649564027786255,8.368549346923828,0.048290703,261,121.61824254752314,13866.500390768051,133.6071867447507,-36.46749971890713,204.88584019411402,845,0.0005,2.4377799034118652,439.8926395618172,13.48373794555664,925,15.569127559661865,0.64274055,279.4056930966591,54.33606004714966,12.663453102111816,83840000
470.6068795144942,0.1640307903289795,54.833287954330444,1.3969992e-09,0.620448112487793,0.007502262,0.64212495,91.67936164803879,-68.6835338804827,2.3284406661987305,81.80710096091846,57.2271568775177,8.521619081497192,0.0083605405,262,115.9060385572109,13923.736721515656,118.42503606499886,-39.659883644497754,180.61675828363133,835,0.0005,2.3283143043518066,413.12544599082,13.73246431350708,963,15.73755693435669,0.6421082,258.1809982675703,54.022740840911865,11.853776216506958,84160000
479.53635936919994,0.17011022567749023,54.96339535713196,6.452295e-10,0.6305434703826904,0.014375789,0.6409956,87.4488058290336,-46.80045733756597,2.348391056060791,82.12677076280264,57.38307762145996,8.686501741409302,0.008883684,263,118.23454687956894,13981.130260705948,127.33388796766037,-29.37046650342004,180.13560877418286,837,0.0005,2.348268508911133,418.3404517953831,13.534384727478027,921,15.373132944107056,0.6410291,267.75947021935576,54.13227343559265,12.387206792831421,84480000
481.6230695681947,0.16782641410827637,54.85833954811096,1.0713042e-09,0.6040537357330322,0.0034666602,0.6399455,95.96111698390887,-51.76730369600691,2.282841205596924,87.53510186649281,57.20683431625366,8.278012990951538,0.0045047714,264,120.86878240091536,14038.346958875656,125.10992172403519,-35.74244691780323,199.09222706460028,840,0.0005,2.282722234725952,435.90815960497906,13.594597339630127,920,15.864803075790405,0.6401024,277.39251662681596,54.06074666976929,12.102294683456421,84800000
467.8560662886887,0.16476035118103027,55.52711248397827,1.1204464e-09,0.6858086585998535,0.013758612,0.63925445,87.20647853390109,-25.523164774307073,2.3223652839660645,89.79997657910658,57.91354703903198,8.302203178405762,0.011657801,265,124.37388800079414,14096.267257213593,128.1662143481958,-65.86334397844767,205.24386299333523,843,0.0005,2.3222413063049316,413.0788767200279,13.841760635375977,935,15.486911296844482,0.6392808,285.5728867359412,54.65402030944824,12.760154485702515,85120000
451.4027053784222,0.14688396453857422,55.721227169036865,1.3858266e-09,0.7089498043060303,0.017771782,0.63874334,82.6983282522541,-21.11478511797183,2.2151951789855957,90.76523218185392,58.00435018539429,8.550792932510376,0.017230272,266,118.29536499377022,14154.279998064041,123.77313848481985,-38.70384986793821,209.65035529256102,838,0.0005,2.2150721549987793,427.7014491239573,13.7606680393219,915,15.670131206512451,0.63873214,273.7768542489968,54.83862376213074,12.699659824371338,85440000
462.8563940373346,0.15424585342407227,55.811293601989746,-6.334037e-10,0.6312732696533203,0.015735947,0.638305,90.75779793627751,-26.4064255395782,2.367144823074341,83.77333069645427,58.237154722213745,8.24713945388794,0.014474479,267,116.72203569421168,14212.52472782135,131.9968046692438,-37.98622097459213,184.61506380392854,850,0.0005,2.3670005798339844,430.58869411018674,13.722616910934448,893,15.801369905471802,0.638217,269.8024351154794,55.001561641693115,12.842803955078125,85760000
447.86309906290967,0.15467596054077148,55.25098657608032,9.570102e-10,0.7433409690856934,0.0004119062,0.6374662,79.73872468785152,-19.065354961022873,2.3696954250335693,92.80763081835924,57.68114447593689,8.126901626586914,0.0032318705,268,125.48766451841236,14270.219629049301,136.79491348644328,-39.48800987636397,214.45634566981798,855,0.0005,2.36954927444458,422.90954472877627,13.596140384674072,906,15.616236925125122,0.6373054,294.63458406844705,54.32767391204834,12.751276016235352,86080000
444.27542924420896,0.16056585311889648,55.210652351379395,-2.1681994e-09,0.6406238079071045,0.00070140004,0.63620037,101.30493465290017,-59.78446514306872,2.260033369064331,86.17222737215174,57.542335510253906,8.496610641479492,0.0031128083,269,111.20076283494828,14327.773088693619,140.31058409611262,-43.14746826766568,192.33104018875292,862,0.0005,2.2598812580108643,426.8176011882155,13.223983764648438,906,15.764389276504517,0.6362614,254.27454434378464,54.38487768173218,12.692812442779541,86400000
457.7584470876448,0.18517780303955078,55.18290877342224,-1.5993918e-11,0.6401498317718506,0.0038644571,0.6355207,76.34491552393926,-6.872379350640767,2.392024517059326,89.03169269110778,57.65969467163086,8.169946193695068,0.0037827068,270,125.99039794394903,14385.442635536194,140.81645386627122,-38.859750792291095,201.73664404464236,861,0.0005,2.3918678760528564,435.4499800713222,13.691883087158203,920,15.439932107925415,0.6353745,295.1705933334888,54.33332633972168,12.688236474990845,86720000
451.3937863753297,0.16251921653747559,55.379215240478516,-3.2631917e-10,0.6509733200073242,-0.0006556932,0.6346302,90.29437997811695,-33.37680009758394,2.35086989402771,82.45324512647531,57.79463267326355,8.251986742019653,0.0028641345,271,114.82848914126757,14443.246523857117,143.7152943839038,-51.47543492622958,179.89928142690823,864,0.0005,2.3506903648376465,426.2960300390681,13.121793270111084,918,16.101869821548462,0.6349055,260.7728678851682,54.540305852890015,12.799109697341919,87040000
494.4206057901658,0.16563725471496582,55.38364005088806,1.9492705e-09,0.6080541610717773,0.00013001835,0.63430285,100.02745668632188,-41.38063559453234,2.313014030456543,89.84937266752881,57.76091527938843,8.347375869750977,0.0025655243,272,114.94260819590043,14501.01709985733,138.227573596945,-34.92695194332773,203.81868683183208,865,0.0005,2.312851905822754,437.4298668825086,13.300183057785034,915,15.770090579986572,0.6343336,266.0015313745153,54.58527755737305,12.895854949951172,87360000
466.2895397096727,0.15652084350585938,55.74016189575195,8.478671e-10,0.667992115020752,-0.0007018138,0.6335156,99.89765513392858,-78.76148836305845,2.354509115219116,86.38314028806661,58.15943646430969,8.448407888412476,0.003093488,273,115.09349415426864,14559.187650203705,143.67072280328446,-48.871559477953134,192.6783623921693,867,0.0005,2.354210138320923,431.9451356213777,13.09577226638794,913,15.98188042640686,0.63363194,265.7064779041927,54.892032623291016,13.087758779525757,87680000
473.0934270699471,0.148939847946167,55.29424810409546,6.84539e-10,0.620232343673706,0.00012328596,0.6327089,116.1138133566841,-59.98786609614555,2.3083460330963135,85.89183951792998,57.656010389328,8.282386779785156,0.0031678304,274,112.3427010111635,14616.856940031052,144.39976993307943,-40.208995453302855,190.53660085255973,865,0.0005,2.3082001209259033,440.494768532254,13.175949573516846,914,15.807159423828125,0.63277286,257.23455239257777,54.50201988220215,12.83489203453064,88000000
457.78265180970106,0.15731596946716309,54.76732611656189,-1.5095836e-11,0.6622879505157471,0.005287574,0.6318792,97.17749000337675,-50.70782160457265,2.3318936824798584,86.06979118726515,57.16675877571106,8.084891319274902,0.00528275,275,119.73571861326607,14674.033679008484,142.63750705489878,-52.18550035551427,190.2424759998454,869,0.0005,2.3317208290100098,433.3106246848617,13.000251293182373,922,16.03925371170044,0.631846,277.39971345109376,53.92505860328674,12.623055458068848,88320000
460.03784920455536,0.15905189514160156,54.5877103805542,6.0032257e-10,0.6332309246063232,0.02739761,0.63128483,118.43194383629985,-51.51776727734892,2.395962953567505,86.0554967232967,57.03623175621033,8.303699970245361,0.019249272,276,112.82393319872729,14731.094422101974,139.23185612507578,-59.36006050900769,190.44188902011518,873,0.0005,2.3957879543304443,426.2325681693583,12.607362985610962,929,15.972286462783813,0.6311975,255.73606029987528,53.76968336105347,12.541342496871948,88640000
452.85455360251643,0.17409110069274902,54.60963487625122,-6.7448974e-10,0.6936712265014648,0.016401822,0.630935,105.18833302115178,-61.15675709057453,2.230370044708252,85.91042179077749,56.88598394393921,8.072296380996704,0.011246626,277,114.09061645349138,14787.98870420456,153.67763179522055,-58.014455918091706,190.23111416412087,879,0.0005,2.2302286624908447,433.9678347804053,12.875345230102539,925,15.916316747665405,0.6308287,259.67242513147875,53.71571731567383,12.580124378204346,88960000
480.05340524776517,0.17696595191955566,55.163901567459106,1.1068124e-11,0.6138105392456055,0.002452299,0.63021475,118.68894962651619,-54.4121576104035,2.2746193408966064,86.05618953260297,57.50479292869568,7.868711709976196,0.003591376,278,114.39467363630062,14845.50170302391,157.70357959145144,-50.66452408991871,188.3565781480792,892,0.0005,2.2744531631469727,446.9699890437427,12.907285690307617,907,16.333600997924805,0.6302337,266.07898640913885,54.34887957572937,13.024632453918457,89280000
462.97458116074324,0.14473772048950195,53.466233015060425,-7.804749e-10,0.7051467895507812,0.0289038,0.62962484,124.5497388906455,-66.46106913523973,2.4172632694244385,83.27480516734848,55.944504261016846,7.614319801330566,0.015459728,279,111.32750162107928,14901.457896709442,164.36133484790705,-55.122659697352745,179.26481356629105,902,0.0005,2.4171173572540283,454.6821650720459,12.769176244735718,938,15.684802532196045,0.6296139,251.11115870339196,52.59248113632202,12.248342514038086,89600000
451.7975869302893,0.15361857414245605,53.46193742752075,1.6940407e-09,0.6652505397796631,0.025056085,0.6289083,90.55726251687912,-60.63648837932151,2.394440174102783,90.35869329568281,55.91326665878296,8.001491069793701,0.015934434,280,120.11726279531673,14957.383648633957,153.7412557515983,-55.8924824720623,203.14615552306947,887,0.0005,2.394263982772827,459.1340536270182,12.682273864746094,929,15.531731128692627,0.6288204,277.68286511876715,52.61485457420349,12.236769676208496,89920000
453.9860801577563,0.15086913108825684,54.545764207839966,1.6869715e-09,0.6729700565338135,0.009653947,0.62787485,129.9654471945113,-81.01196010320415,2.3583829402923584,92.14702575734063,56.95779371261597,7.601943731307983,0.009156982,281,112.88383920589963,15014.351670980453,161.90394052624876,-64.41453499062281,205.5033363308402,902,0.0005,2.358250379562378,446.93630919156203,12.942517042160034,901,16.152289867401123,0.62771904,264.99869908825497,53.69684195518494,12.765568494796753,90240000
475.98315002869475,0.163621187210083,54.422114610672,9.0051155e-10,0.6587679386138916,0.009915807,0.6263384,119.38238901973138,-58.97318308862976,2.3356409072875977,99.25651564453942,56.82697319984436,7.7963666915893555,0.006647805,282,119.03014157331164,15071.188035488129,152.86901313903996,-56.69795432107414,228.92817794334056,902,0.0005,2.3355050086975098,441.46465160690485,12.612365245819092,907,15.787172317504883,0.62640285,280.3589317673887,53.57539415359497,13.062613487243652,90560000
482.4255341755618,0.16164112091064453,53.56760811805725,-6.857262e-10,0.6287922859191895,0.013790041,0.62562644,138.45065301623578,-69.4048445899956,2.261348009109497,79.58028954083088,55.87662720680237,7.889101505279541,0.012959726,283,103.88622117087041,15127.087698459625,162.55786573944465,-56.81731306700819,167.99558426953737,907,0.0005,2.261014461517334,461.40541216089673,12.810044527053833,914,15.729914426803589,0.6256282,233.01366553082994,52.7413170337677,12.079035997390747,90880000
500.2948073576937,0.1671605110168457,55.048720836639404,-1.4982586e-09,0.6810309886932373,0.001265621,0.62500024,132.42378166171576,-61.23463059864954,2.2783563137054443,88.41537694730849,57.38220739364624,8.373907327651978,0.004164458,284,107.61539937049457,15184.48126578331,162.59741620361436,-52.82641555081342,196.67031729425878,893,0.0005,2.278228759765625,443.27965444512313,12.476032257080078,901,15.903075933456421,0.62512827,249.89437888796743,54.17320275306702,13.178064107894897,91200000
472.26117578004397,0.1714491844177246,54.55056428909302,-2.7199235e-10,0.7176675796508789,0.0020801153,0.62497574,124.4115906527414,-65.16483100386812,2.315483331680298,77.86503361062746,56.924336671829224,8.012543439865112,0.00402721,285,108.65591036376006,15241.417573928833,165.056313982703,-61.26222920463943,163.3726792436406,898,0.0005,2.3153631687164307,449.8243995431535,12.931334972381592,922,15.594074010848999,0.6248745,245.94091755958797,53.63574814796448,12.819058656692505,91520000
469.45544550315833,0.1327810287475586,55.62429094314575,3.6345424e-10,0.7277956008911133,0.01180177,0.6244095,127.61514061869022,-58.8317668234604,2.3300247192382812,97.6156097971208,58.00096869468689,8.11306095123291,0.00970957,286,113.16609685398225,15299.428579568863,151.35658167596966,-50.341025488695266,224.2944895365456,885,0.0005,2.329883575439453,447.7258514864443,13.260775089263916,901,16.139040231704712,0.6245718,264.36804527741197,54.74050688743591,12.99245309829712,91840000
455.36614353359454,0.139693021774292,54.876351833343506,-1.8489551e-09,0.6420655250549316,-0.0006523829,0.6242498,103.52626643921155,-65.20893868677676,2.397491931915283,83.91754592729096,57.33272576332092,8.038883209228516,0.0019649127,287,113.82780952677942,15356.772412538528,155.4654657745547,-43.61157104820716,182.53787406613847,886,0.0005,2.3973493576049805,445.30823707108334,13.221310138702393,915,15.973037004470825,0.62421703,260.15291198510465,54.0684700012207,12.551029443740845,92160000
468.85084798657283,0.15754914283752441,54.99499988555908,-1.9549011e-10,0.6393475532531738,-0.0010885803,0.62368655,114.54794606324239,-22.290516833998606,2.3483192920684814,81.07365946602559,57.40862059593201,8.435946702957153,0.0025729027,288,112.78513284406776,15414.207397460938,156.64069507571574,-59.119554231488124,174.50155086367405,876,0.0005,2.348134756088257,451.09602469574475,12.779675006866455,900,15.782802820205688,0.6238231,260.01177088461566,54.17217230796814,12.887769937515259,92480000
463.7416996030665,0.17450380325317383,54.090988874435425,4.2587436e-10,0.6557924747467041,-0.001298015,0.6234432,120.97356699915672,-50.645778287594254,2.3292200565338135,81.94403670977147,56.48332715034485,8.039377927780151,0.0029247557,289,108.46996255686857,15470.702298641205,157.57948564950703,-50.04446866849057,175.27999912286484,895,0.0005,2.3290789127349854,447.61148968369935,12.904027223587036,917,15.52693772315979,0.6235635,248.73037634603813,53.23545050621033,12.53904938697815,92800000
450.60892976788443,0.15361523628234863,54.60765337944031,-1.3891793e-09,0.6074624061584473,-0.0011027275,0.62327313,104.5635460912009,-61.23086536127501,2.2514021396636963,67.89146675912026,56.91599154472351,8.251657485961914,0.0034771345,290,105.1169142192481,15527.63318157196,145.42333543844728,-54.923922324840305,131.78833592775734,887,0.0005,2.251278877258301,458.2062973742379,12.707242965698242,931,16.054649829864502,0.6232439,231.89041656229523,53.82332372665405,12.557138442993164,93120000
461.6970208132457,0.1594836711883545,54.625823974609375,6.3371264e-10,0.6990411281585693,-0.0016296911,0.62274414,101.75433156032877,-29.501513725835242,2.388137102127075,86.96126775518113,57.0808527469635,8.127872228622437,0.00300346,291,117.18407255397331,15584.724124908447,147.8046933225948,-44.21832254985473,190.70986593912613,890,0.0005,2.3879384994506836,435.71693412457785,13.317253112792969,907,15.619371175765991,0.62278616,275.24157881189416,53.74266958236694,12.375713109970093,93440000
488.3901691956286,0.16750049591064453,54.470892906188965,5.2414423e-10,0.6375148296356201,-0.0015282094,0.6221386,118.86968092018334,-57.344374232363975,2.2776033878326416,82.64838755170314,56.8178391456604,8.289283275604248,0.00257717,292,111.79721885079337,15641.553045749664,149.282602532358,-39.10583985547787,178.4963258014842,887,0.0005,2.2774863243103027,453.6241227419514,12.630110025405884,920,15.797637939453125,0.6222089,255.22230707850088,53.64417290687561,12.572042465209961,93760000
462.3187662050393,0.16419363021850586,53.66041612625122,2.6540805e-09,0.6084244251251221,-0.0012797276,0.6216551,81.6849522738307,-53.81979357343974,2.035827875137329,75.82839520892786,55.76470136642456,7.9584081172943115,0.0033064154,293,116.40007584910697,15697.326367139816,146.60538683289187,-72.26179727486105,157.72914737826054,878,0.0005,2.0356788635253906,442.3167242653863,12.865005254745483,939,15.417625188827515,0.62144375,263.6863689767283,52.863895893096924,12.335856676101685,94080000
476.8933992343344,0.17124629020690918,53.790982723236084,-1.9014883e-09,0.669029712677002,-0.0015299357,0.6206939,101.76010290799267,-47.435035445195034,2.0870442390441895,78.05843070836619,55.939290046691895,8.363027334213257,0.0022466064,294,114.39480449957341,15753.273619413376,148.69824019054937,-44.432411969072646,165.10236844400796,882,0.0005,2.086900234222412,435.9098781621875,12.368942260742188,917,15.533866882324219,0.6206033,257.6266888878739,52.92765522003174,12.571493148803711,94400000
471.1422148043563,0.15545868873596191,55.6528377532959,2.29817e-09,0.6211714744567871,-0.0014183214,0.6199708,112.76998875529756,-66.60448585859228,2.1969075202941895,80.63906190141445,57.91273045539856,8.213285684585571,0.0027901884,295,111.36754280268124,15811.196392297745,148.75454555832178,-47.703249717814636,174.08389636533818,878,0.0005,2.1967756748199463,441.6400400636062,13.651650190353394,901,15.521949529647827,0.6199465,254.36631881588988,54.85520100593567,13.203980684280396,94720000
451.95162249753184,0.15540385246276855,54.76177358627319,1.2480808e-10,0.5772106647491455,-0.0010999526,0.619231,130.27505752976074,-52.44817809620695,2.3430962562561035,83.86860390429327,57.17031455039978,7.972466707229614,0.0033231215,296,102.93238466417257,15868.375812768936,149.51551987090596,-53.3733200104605,183.18133684582907,881,0.0005,2.3429291248321533,451.63338277974884,13.141693592071533,890,16.034822940826416,0.6193342,233.21898271634575,54.00665497779846,12.552415370941162,95040000
470.8857826238132,0.1735069751739502,55.596107006073,-6.796088e-11,0.648867130279541,0.021683538,0.6186289,120.96059182387769,-68.04623644126262,2.2684929370880127,91.03086453881843,57.9213011264801,8.137168645858765,0.011948516,297,115.33617708168248,15926.308105230331,139.91508513956222,-40.12447120671948,206.9720080527231,869,0.0005,2.2683727741241455,437.1097475005303,13.103513240814209,883,16.183972120285034,0.6187665,271.808356592651,54.75108289718628,13.047537088394165,95360000
477.5109303135343,0.17090153694152832,53.68922734260559,4.504989e-10,0.6625123023986816,0.0065829507,0.61859936,96.07516431493744,-34.96042141504858,2.318596363067627,79.7289099533908,56.0728919506073,7.985533237457275,0.0079125995,298,119.89224937058081,15982.390037536621,147.2404554566984,-55.25682045422859,169.8854947570334,878,0.0005,2.318436622619629,438.6763558662688,13.10622501373291,961,15.401904344558716,0.6186203,271.02886976037973,52.83032584190369,12.062990188598633,95680000
472.4106248238672,0.13400769233703613,54.88339042663574,-1.8190841e-09,0.6095225811004639,0.0048652506,0.6181141,100.50229970446925,-42.20711516673192,2.2793636322021484,85.88186217295653,57.23019003868103,8.119963884353638,0.006921829,299,121.96540302269108,16039.63006067276,152.01965752140265,-59.697214623921255,189.39395060585284,885,0.0005,2.2792234420776367,441.2325097872563,13.012617588043213,928,15.516146183013916,0.61815834,281.06420368232546,54.11663579940796,13.004820823669434,96000000
461.6553797923751,0.18603825569152832,54.75609374046326,-1.2141601e-09,0.6337952613830566,0.0057639144,0.61738086,120.01826131677106,-68.12565595540653,2.199740171432495,85.2932253352023,57.01356053352356,8.384634971618652,0.0072978907,300,116.49203979996814,16096.655133724213,155.54761782851142,-53.14028137658311,187.33491018205618,886,0.0005,2.199620246887207,446.1272420686088,12.651322364807129,958,15.889713048934937,0.6173691,264.61216989196276,53.91317629814148,12.620498895645142,96320000
475.3566416066173,0.15081524848937988,54.47772550582886,-2.855069e-10,0.6481478214263916,0.0023174265,0.6165606,89.01232765700414,-25.610011651472274,2.2539141178131104,95.08050526450072,56.804529905319214,8.137645959854126,0.0050413823,301,128.8038819803017,16153.46936917305,151.92333184847777,-61.20225953629643,216.99684392529184,892,0.0005,2.2537670135498047,442.66318973029223,13.290367126464844,930,15.403113603591919,0.6165545,304.4660704629328,53.65117335319519,12.519927501678467,96640000
462.3632148104918,0.13718748092651367,54.40009045600891,-1.7372859e-10,0.6275067329406738,0.0005965856,0.6158011,107.49764898846922,-58.301430399192945,2.1914172172546387,72.7407652652864,56.65798830986023,8.376649141311646,0.005663158,302,114.13678662252832,16210.136980056763,154.85263209596675,-52.46673590263398,146.31571082455866,896,0.0005,2.191236734390259,447.2819031954844,12.83255124092102,915,15.599086046218872,0.61572886,258.4735511361323,53.610970973968506,12.488221168518066,96960000
472.43452893918607,0.16920733451843262,54.141194105148315,-8.6250507e-10,0.6045911312103271,-0.0010540645,0.6151483,92.28055659183661,-54.168194474155726,2.2023985385894775,80.40057843895,56.413065910339355,8.51247262954712,0.0030589104,303,122.59594211242222,16266.559467792511,144.59330221163125,-52.2614644700342,172.47797006717497,880,0.0005,2.202285051345825,442.993436406331,12.458497047424316,930,15.753745794296265,0.61502385,284.39131768440694,53.34332752227783,12.293660163879395,97280000
466.78541651417675,0.16384625434875488,56.400017499923706,-1.3330058e-09,0.640643835067749,-0.0017032214,0.61442125,95.12897385303003,-47.52743610987776,2.2659049034118652,82.96032918872086,58.73088240623474,8.568087100982666,0.0033068478,304,124.7721253452249,16325.298871517181,137.8865683739498,-50.18707262851201,181.38971299443642,873,0.0005,2.2657101154327393,438.18578452026355,13.398393154144287,895,16.13420844078064,0.6143464,295.59836840400226,55.56845998764038,13.036746978759766,97600000
492.4644976478983,0.12714624404907227,54.806729316711426,4.784038e-10,0.6684982776641846,-0.0015084946,0.6135179,99.19646303623603,-20.273844181801792,2.2424097061157227,83.89044615309898,57.104697942733765,8.620370149612427,0.002517364,305,121.57390373104323,16382.41280221939,131.40324952717654,-53.46768459986014,184.39617710388998,858,0.0005,2.242250680923462,438.995955837265,13.045157432556152,955,15.404467344284058,0.61368465,277.81362284993037,53.9819757938385,12.629772901535034,97920000
453.5500095160175,0.17123842239379883,55.096134185791016,1.3315754e-09,0.6497738361358643,-0.0007477824,0.61293066,86.39505506056376,-73.14813476721787,2.2878193855285645,83.40815389785409,57.45309376716614,8.472412586212158,0.0042791436,306,122.92762928673496,16439.874364376068,128.2319258220559,-44.13306156777206,181.27577390193545,859,0.0005,2.287670612335205,434.3039497971754,13.526497840881348,929,15.466442823410034,0.6128121,282.05943227418203,54.24963402748108,12.465291976928711,98240000
463.0417860390044,0.1489887237548828,55.072603702545166,-1.1990393e-09,0.6192378997802734,-0.0017790829,0.61190194,83.98272488260848,-10.260639345077701,2.175490617752075,85.3053709179149,57.312323570251465,8.274264097213745,0.0042318976,307,128.60088917576178,16497.20257782936,123.04648082359634,-49.83684067265188,190.80181747499608,853,0.0005,2.175353527069092,433.3742600968111,13.658637523651123,958,15.55979609489441,0.61186373,297.94822212129844,54.27943563461304,12.458556413650513,98560000
471.534372038563,0.1518096923828125,55.088165521621704,-2.726138e-10,0.6244826316833496,-0.0018217836,0.611002,71.70498554641046,68.6855856357677,2.416674852371216,85.19636692440783,57.56273412704468,8.589555501937866,0.0028499067,308,132.09969846991189,16554.774099111557,124.28006027047684,-47.0816692535316,192.3067038750335,848,0.0005,2.416506767272949,429.9814862056999,13.610120296478271,934,15.22316861152649,0.6110013,310.5526116514639,54.28650760650635,12.626808166503906,98880000
448.8174406272507,0.17216157913208008,55.98603343963623,-8.1002327e-10,0.673980712890625,-0.0016802185,0.6102968,90.0026949541236,-55.86861171064781,2.3550877571105957,83.9146805392971,58.40424728393555,8.588159084320068,0.0026689656,309,124.83991613311636,16613.18823981285,125.74095071303377,-48.430409368653265,185.4230241913512,852,0.0005,2.3549087047576904,441.26789736835946,13.645766019821167,924,15.743252992630005,0.61018926,289.04702769241356,55.11168813705444,12.811272382736206,99200000
472.95238185513176,0.13695430755615234,56.18253684043884,9.996493e-10,0.6741664409637451,-0.0012722197,0.60925096,101.77991598006297,-62.087813377942915,2.3919050693511963,80.09119184124017,58.63680386543274,9.24207353591919,0.0030065654,310,112.93494369055381,16671.834261655807,124.68498408510226,-44.809931332399806,170.22611454636578,851,0.0005,2.391771078109741,420.75354461368516,13.486096382141113,955,15.713268995285034,0.60927767,251.4125938116292,55.34753608703613,12.694305181503296,99520000
491.32854304463336,0.16199302673339844,55.861124992370605,9.2557045e-10,0.6727511882781982,-0.0020821881,0.6079579,92.59034492810612,-77.02171535336979,2.31646728515625,82.94672501163618,58.24149680137634,8.48923110961914,0.0019932934,311,123.50827123324648,16730.087335824966,124.71556340563721,-38.133520237550194,181.15003884669713,856,0.0005,2.3163163661956787,433.1886462398031,13.219250440597534,944,15.793859243392944,0.6081405,281.1960006787475,54.9984712600708,13.191524982452393,99840000
472.2672410607873,0.16862916946411133,55.27890634536743,4.318438e-10,0.6550078392028809,-0.0014484747,0.60709834,99.74253356279208,-68.89000602073683,2.258450746536255,81.58628732409603,57.58613872528076,8.436096906661987,0.0018852886,312,119.30206326114447,16787.682357549667,121.66762706488961,-47.957444598723306,175.70643352437457,853,0.0005,2.2582738399505615,438.72762761386576,13.504483222961426,943,15.765870809555054,0.60700077,269.75705611969613,54.42806792259216,12.358347415924072,100160000
485.9223388708049,0.18172764778137207,55.27722692489624,2.3556108e-09,0.6719708442687988,0.0023931265,0.60592467,108.1320951810628,-54.761883763881656,2.3995559215545654,81.38538059269001,57.73353123664856,8.569841384887695,0.004938514,313,117.3603581645598,16845.42515873909,119.03298847713643,-56.37238160592685,174.24371617036448,844,0.0005,2.399399995803833,438.589863766679,13.151462316513062,950,15.65942645072937,0.60596704,261.8442148893821,54.395933628082275,12.706679105758667,100480000
491.0590993019235,0.1599445343017578,54.34169936180115,-8.3254525e-10,0.6974711418151855,-0.0013322956,0.60505813,94.21965109846882,-66.62735232387156,2.305229425430298,83.73418111357576,56.714144468307495,8.282257080078125,0.0026086804,314,119.77123592501106,16902.14946937561,113.10106876737852,-41.61895740188684,184.01605466412695,844,0.0005,2.3050646781921387,446.38963645777085,13.191095113754272,969,15.52523398399353,0.6052891,267.33780229605634,53.45901370048523,12.221075534820557,100800000
472.5541599016849,0.17856764793395996,55.83216881752014,-4.3561937e-10,0.706989049911499,-0.0019948536,0.6049201,88.6234245887532,-28.228566204585235,2.313840389251709,86.90232485338912,58.21324896812439,8.604058504104614,0.0022197415,315,131.02992867674092,16960.372257232666,114.721559602159,-46.24555057639054,199.47176608455828,849,0.0005,2.31368088722229,438.7674179068699,13.328063488006592,932,16.00537371635437,0.6049656,310.7603547015742,54.922637701034546,12.709139823913574,101120000
489.83426147390253,0.1572401523590088,55.12975096702576,9.4258e-10,0.6743438243865967,-0.0008452398,0.60447437,102.57636826616249,-61.34948725053165,2.1721644401550293,85.14699916698756,57.36375665664673,8.528436660766602,0.0038920238,316,119.19968679301431,17017.74633026123,111.08219143026821,-49.690428236063845,189.05691004900777,840,0.0005,2.17202091217041,424.95683124061446,13.416884183883667,970,15.563788414001465,0.6047397,266.76232053804074,54.27155256271362,12.509645462036133,101440000
488.81652213322747,0.13875722885131836,55.2454559803009,-5.2212706e-10,0.6364710330963135,-0.0018455476,0.60431284,83.74890451039359,-13.589837643978276,2.320974588394165,86.28154645849912,57.6339910030365,8.484030723571777,0.0022594244,317,127.77434947015612,17075.391157627106,105.98276257034898,-37.76443424210495,192.93401020171348,843,0.0005,2.3208065032958984,424.01747449984106,13.565662145614624,971,15.880011796951294,0.6043411,291.9755153140743,54.444640159606934,12.246442079544067,101760000
448.7554255758493,0.18796229362487793,55.22972321510315,-7.3430695e-10,0.6513540744781494,-0.0014744647,0.60372674,92.02862132129029,-59.25327899961677,2.328284502029419,84.63950858984127,57.614670753479004,8.613125085830688,0.0020478237,318,122.31433835095743,17133.016872882843,105.20929811148193,-43.43622184085648,191.47672578951108,840,0.0005,2.32816219329834,423.91418543879297,12.936174631118774,902,15.987942218780518,0.6038366,287.9381525560578,54.36742854118347,12.626709461212158,102080000
488.93346099686164,0.17158794403076172,55.97689151763916,1.3787967e-10,0.6516330242156982,-0.00051021937,0.60335207,100.18808154522975,-43.00002108040477,2.2593398094177246,83.47796150898672,58.30373454093933,8.314794778823853,0.0028325664,319,118.2090718974374,17191.328284025192,100.50631559306717,-32.366942902628296,185.56272070036363,830,0.0005,2.259209632873535,420.586290889483,13.627432346343994,915,15.959388017654419,0.603274,273.87618010346546,55.12883520126343,12.980993270874023,102400000
466.320061680746,0.16692900657653809,54.59184765815735,-1.3613513e-10,0.6611862182617188,-0.0014916436,0.60302866,98.36268472976977,-54.38599471014839,2.4325923919677734,83.79480957975527,57.08057618141174,8.745944023132324,0.002270156,320,120.73157262565555,17248.41770386696,99.41513099808486,-30.155076786413794,186.41627191857543,832,0.0005,2.4324469566345215,435.09422286896364,12.850778818130493,968,15.847356081008911,0.6031824,271.81899647699737,53.73687171936035,12.137449502944946,102720000
460.79785555389174,0.14828944206237793,55.462228536605835,-3.1106786e-09,0.6485912799835205,0.015055416,0.6029427,112.35452291808203,-75.17392756974574,2.2436416149139404,85.49705711003638,57.76883506774902,8.513035774230957,0.011630353,321,117.71443014736792,17306.196144104004,100.57919007603027,-41.40556363249862,194.34694467597097,837,0.0005,2.2435009479522705,425.3048784686338,13.376080751419067,944,15.8220694065094,0.60288703,271.2510589387082,54.63828444480896,12.678022623062134,103040000


==> data/cognitive/maml.csv <==
iteration,mean,std
0,1.585255,0.013036
1,1.550922,0.020759
2,1.528307,0.021706
3,1.493988,0.034502
4,1.451097,0.047531
5,1.395404,0.076576
6,1.324074,0.108658
7,1.232266,0.132880
8,1.139155,0.168586
9,1.070023,0.230212
10,0.994092,0.274189
11,0.924800,0.299894
12,0.877255,0.320573
13,0.851201,0.370302
14,0.792857,0.408734
15,0.715389,0.410351
16,0.674753,0.434506
17,0.631766,0.444587
18,0.552007,0.411681
19,0.562826,0.447143
20,0.583649,0.465257
21,0.569641,0.459174
22,0.548513,0.446738
23,0.532346,0.435500
24,0.475893,0.389106
25,0.507842,0.417978
26,0.497041,0.410627
27,0.486214,0.403542
28,0.478428,0.398014
29,0.465101,0.389061
30,0.456787,0.382638
31,0.444130,0.374619
32,0.581863,0.516681
33,0.534198,0.455789
34,0.894030,1.072010
35,0.469132,0.388710
36,0.465028,0.385378
37,0.461290,0.382393
38,0.456010,0.377809
39,0.453153,0.375714
40,0.417616,0.351613
41,0.416550,0.355772
42,0.422004,0.362893
43,0.424806,0.367297
44,0.408417,0.353677
45,0.402427,0.346567
46,0.413120,0.361719
47,0.424023,0.380270
48,0.463917,0.402117
49,0.416740,0.380214
50,0.400833,0.360180
51,0.381664,0.334646
52,0.365152,0.313850
53,0.352141,0.300350
54,0.345480,0.292967
55,0.338493,0.285843
56,0.326506,0.273905
57,0.313637,0.261938
58,0.308085,0.257103
59,0.307326,0.256852
60,0.306037,0.256293
61,0.303293,0.254019
62,0.298860,0.250471
63,0.292979,0.246044
64,0.288133,0.242433
65,0.347327,0.293829
66,0.278391,0.235734
67,0.269128,0.230753
68,0.263836,0.228252
69,0.309171,0.273738
70,0.298562,0.269349
71,0.289681,0.265827
72,0.288795,0.270629
73,0.284982,0.269984
74,0.277452,0.265775
75,0.276405,0.267953
76,0.276594,0.268696
77,0.229663,0.222554
78,0.421356,0.505958
79,0.292369,0.294619
80,0.358240,0.405929
81,0.359015,0.413051
82,0.360417,0.419502
83,0.359457,0.420892
84,0.355203,0.416368
85,0.350714,0.411731
86,0.346600,0.407965
87,0.340097,0.400006
88,0.333368,0.391410
89,0.328798,0.386159
90,0.324613,0.381143
91,0.320949,0.375712
92,0.317508,0.371302
93,0.314459,0.368504
94,0.306973,0.362520
95,0.307576,0.362187
96,0.307194,0.362164
97,0.301735,0.359152
98,0.307320,0.364436


==> data/cognitive/mlti.csv <==
iteration,mean,std
0,1.621839,0.000063
1,1.613325,0.000193
2,1.604446,0.000354
3,1.595106,0.000543
4,1.585221,0.000759
5,1.574706,0.001008
6,1.563463,0.001297
7,1.551379,0.001637
8,1.538321,0.002040
9,1.524138,0.002526
10,1.508651,0.003120
11,1.491649,0.003860
12,1.472892,0.004788
13,1.452087,0.005964
14,1.428908,0.007456
15,1.402979,0.009348
16,1.373835,0.011738
17,1.341005,0.014740
18,1.303946,0.018433
19,1.262089,0.022938
20,1.214899,0.028212
21,1.161967,0.034191
22,1.102989,0.040511
23,1.038038,0.046844
24,0.967516,0.052469
25,0.892355,0.057247
26,0.813683,0.061237
27,0.733278,0.064686
28,0.652807,0.067682
29,0.574938,0.069895
30,0.501761,0.070755
31,0.434683,0.069875
32,0.374417,0.066995
33,0.320782,0.062679
34,0.273242,0.057553
35,0.231536,0.052188
36,0.195526,0.047041
37,0.164183,0.042266
38,0.137537,0.037873
39,0.115247,0.034044
40,0.096378,0.030620
41,0.080621,0.027178
42,0.067433,0.024503
43,0.056078,0.021579
44,0.046205,0.018947
45,0.037295,0.016411
46,0.029832,0.014055
47,0.023543,0.011864
48,0.018173,0.009965
49,0.013793,0.008276
50,0.010406,0.006730
51,0.007760,0.005434
52,0.005797,0.004314
53,0.004279,0.003337
54,0.003220,0.002710
55,0.002443,0.002264
56,0.001879,0.001942
57,0.001471,0.001699
58,0.001175,0.001504
59,0.000957,0.001342
60,0.000790,0.001205
61,0.000679,0.001079
62,0.000581,0.000974
63,0.000507,0.000881
64,0.000448,0.000800
65,0.000400,0.000729
66,0.000360,0.000668
67,0.000326,0.000614
68,0.000297,0.000567
69,0.000273,0.000526
70,0.000253,0.000489
71,0.000233,0.000458
72,0.000218,0.000429
73,0.000205,0.000404
74,0.000193,0.000381
75,0.000183,0.000361
76,0.000173,0.000343
77,0.000165,0.000327
78,0.000157,0.000312
79,0.000151,0.000299
80,0.000145,0.000287
81,0.000139,0.000276
82,0.000134,0.000266
83,0.000129,0.000257
84,0.000125,0.000248
85,0.000121,0.000240
86,0.000117,0.000233
87,0.000114,0.000227
88,0.000111,0.000221
89,0.000108,0.000215
90,0.000105,0.000210
91,0.000103,0.000205
92,0.000101,0.000200
93,0.000098,0.000196
94,0.000096,0.000191
95,0.000094,0.000188
96,0.000092,0.000184
97,0.000091,0.000180
98,0.000089,0.000177


==> data/metaworld/basket-ball-concat.csv <==
iteration,mean,std
75000,-36.72371116244826,4.944680514035569
825000,-28.841013971497844,0.5737301797413082
1575000,-27.14493258387925,0.9233714068842758
2325000,-26.586761902016395,0.6130704632692962
3075000,-25.3253753633643,0.219478158852934
3825000,-24.799109250896773,0.27141246974887734
4575000,-24.341050117258334,0.2261381453219751
5325000,-23.94530249718133,0.4334887797251714
6075000,-23.410676950790442,0.1264583189062521
6825000,-23.135769925435984,0.47789591395725073
7575000,-23.101277886221908,1.0392730174282647
8325000,-22.352799229186,0.186765323418111
9075000,-21.709012831781774,0.5209759631714383
9825000,-21.9488490388238,0.6211751542910191
10575000,-16.159494922630312,8.137213269069973
11325000,-17.31419858512761,4.941042837596117
12075000,-16.188014603121182,6.792778887977719
12825000,-4.750212775184881,14.128828252136083
13575000,0.3177641342176097,5.827548809117269
14325000,3.602429504802007,0.520023687051176
15075000,14.315099945420664,4.088124477528447
15825000,17.497669414725394,5.973271662787979
16575000,24.677711154141324,4.276130961398138
17325000,21.818803139680444,3.106628731035294
18075000,37.48899294208983,6.265527965857355
18825000,30.087895757754655,26.67531958490014
19575000,31.8779680652423,14.331392217236264
20325000,56.03216437575983,11.993091985399493
21075000,72.51323515600717,6.137728706055543
21825000,57.472752493156456,48.612187034411015
22575000,93.3284793474457,20.32599375326611
23325000,111.07660123167567,24.637469222907498
24075000,135.3706187638039,45.03900279250816
24825000,152.34276523964024,43.52190977330976
25575000,162.7129005205626,76.78156667790162
26325000,195.28214861279227,67.97440316304443
27075000,196.1416420071266,96.57719973153425
27825000,192.96329858033982,86.86330836522546
28575000,289.7143867763727,110.20167286843419
29325000,375.47324720685856,204.1335703058929
30075000,460.4887432355321,224.1516599976045
30825000,645.8288180024089,306.20718151978053
31575000,846.5137423942575,158.51420567557668
32325000,837.4200830047371,86.94173001798136
33075000,904.6751220504802,515.6814789939401
33825000,897.0318375750177,546.9267404279249
34575000,762.9816364551099,422.88797169540743
35325000,727.5101841879459,575.2084005668185
36075000,943.0654718340412,524.7865956080143
36825000,787.9456505916796,498.2042113617649
37575000,957.1588435843299,689.4587994088029
38325000,1158.0543810852353,796.611769673675
39075000,1055.8861519741495,554.0637362772223
39825000,818.3948864169573,367.5419291641225
40575000,806.9667887839443,566.3429007201659
41325000,807.300780893475,413.13239173894675
42075000,979.2541565160664,738.9224022223301
42825000,787.7263220528408,543.225100698822
43575000,796.9391425474673,304.3653197096261
44325000,1111.1470651763668,565.6870539057062
45075000,1012.890848114885,438.72199670506086
45825000,1464.3421453917265,645.6829773180161
46575000,1429.9399508495392,578.7835703841638
47325000,1496.386977678271,701.60888495971
48075000,1433.0742620465455,623.2002041325574
48825000,1598.9433067521998,458.76488171336933
49575000,1481.3620065671396,356.6778422587285
50325000,1237.834680276425,307.59787888122537
51075000,1362.1770267771951,207.79189520369758
51825000,1170.6372828630376,80.56228842865067
52575000,1044.926697928737,54.09380208299231
53325000,1157.6844161905294,200.3559567806051
54075000,973.5523073735385,34.745428424415685
54825000,993.3816276190797,58.343086719927435
55575000,1113.6696771313832,236.68859310195796
56325000,1176.7457748718325,313.788871639036
57075000,1423.5151861953575,514.9354185788306
57825000,1507.1559880215189,391.2993075728282
58575000,1369.4020442751535,705.6212298555889
59325000,1917.4893890619333,821.6703057792998
60075000,1803.0441409098332,646.9122602789562
60825000,1371.6432176773706,348.5705844399538
61575000,1546.2867633767146,498.1932338171265
62325000,1860.6225123426939,525.3552994770986
63075000,1670.3267387888652,447.1097158202711
63825000,1921.2006807381829,476.65059171105486
64575000,1565.0614263922955,348.8136254801674
65325000,2113.1968100947547,554.0486283506677
66075000,1925.4176951063762,410.8382492053972
66825000,1703.4680298439719,480.7061265270317
67575000,2010.2617998453545,539.02465703877
68325000,1897.1451430060763,294.91015141948714
69075000,2230.925170040649,71.12116931067578
69825000,1870.7430478840276,296.358576962669
70575000,1671.3474008908233,54.907692957157366
71325000,2439.515747242225,305.7235530309162
72075000,2260.480160609444,632.7673753209225
72825000,2356.019667845401,1063.1938352744387
73575000,2767.9171377845983,1137.9840343623662
74325000,3778.351795005477,2104.71523047787
75075000,3348.220821397827,2278.484753270975


==> data/metaworld/basket-ball-dynamic.csv <==
iteration,mean,std
75000,-48.98408248584215,11.220011877048423
825000,-37.39313358838307,8.043907579000404
1575000,-35.49541870085284,9.14954833561403
2325000,-29.970154395294525,2.572514540345548
3075000,-31.95875926507432,7.680759209970123
3825000,-29.865379897666827,7.466494649114399
4575000,-29.18035849777907,7.094105817987612
5325000,-28.976825991045654,7.374856749074964
6075000,-27.132362335489145,4.191597984795953
6825000,-24.34670170885298,1.7951063443662592
7575000,-24.44728369585258,2.5792454967943037
8325000,-23.769187727454263,2.7297976626402893
9075000,-21.287826706926786,1.633419375303236
9825000,-13.797479518599102,8.787579858374293
10575000,-6.438602798604477,7.974036984950611
11325000,-8.153409872336619,12.196508615213991
12075000,-11.529166646198732,13.342298713565775
12825000,-1.148138510506627,5.0642313023147985
13575000,6.977005905454263,13.842997319052259
14325000,25.310857480722877,9.92380418950459
15075000,32.19915345384232,10.249476391404476
15825000,37.686503665021725,8.544459659036553
16575000,51.32427307970226,16.98074226318213
17325000,34.271363737116,28.180324789762064
18075000,43.47733187253177,32.03737353685308
18825000,60.02674010458872,21.673697166139128
19575000,54.604364788643316,67.08681063630141
20325000,96.35303099953221,78.11556187623063
21075000,136.997079069624,85.31891429207151
21825000,186.32895373218093,146.1100117494686
22575000,376.2184872296905,404.82974667308093
23325000,547.2729024948064,641.4890096221433
24075000,987.483430509565,1281.443984393254
24825000,941.4237399137165,1155.402760852217
25575000,1543.9920572038025,1922.2724402766005
26325000,1188.720342095375,1203.5714411456813
27075000,1684.5613177289151,1832.029605530394
27825000,1589.6116504905146,1592.402370152412
28575000,1975.7792604559338,1599.9148749096614
29325000,1964.6149652140377,1587.7323435135013
30075000,1426.5302614996308,866.7534432885362
30825000,2748.026551955191,2084.6890274612165
31575000,3482.0104047505665,3005.6881428709817
32325000,3283.053650043561,3211.2289262678673
33075000,3613.0254552599686,2498.895767153179
33825000,3540.210974912768,2432.3103422100303
34575000,3130.958275774683,1986.1783429197692
35325000,3867.181104428599,2463.8229423753805
36075000,3790.1429562953513,2508.5359265056964
36825000,4506.862968749915,3890.221306871473
37575000,3391.867850024157,2097.5696413665137
38325000,4434.096345207729,2827.1928145938805
39075000,3598.1750242383314,2604.4952074458265
39825000,3149.6832093978205,2158.236921796946
40575000,3748.5005652264276,2696.5389085465836
41325000,3823.7990609641506,2685.734683738659
42075000,4422.618753974945,3009.9174644670065
42825000,5563.292791497753,3586.978625544769
43575000,4652.543756717824,3113.857175052732
44325000,5074.495604292547,3582.8464688338186
45075000,5258.935567066095,4244.088061325528
45825000,3691.604034163871,2287.8752896958886
46575000,4300.931540610556,2840.1794549562883
47325000,4606.171723229682,2932.6248636137307
48075000,6438.803874338385,4529.040494798522
48825000,5280.969644492695,3365.012259577206
49575000,6500.035446445855,3698.6310056405287
50325000,5916.3845910561895,3456.9344844792454
51075000,4978.92336007105,2592.3760585529403
51825000,5844.4564068981845,2899.9296756604685
52575000,6098.690776665146,3586.2001448583515
53325000,5944.930210990657,3790.4253723308066
54075000,6022.942379554633,3718.251200102685
54825000,5662.691102244919,3279.235522338801
55575000,5850.9883888730155,2975.017138182407
56325000,6376.038835392804,3505.2496152331164
57075000,6241.004200548748,3439.6104886419503
57825000,6883.335314195451,4072.425088066901
58575000,7977.443862266366,4777.743149863874
59325000,6464.162530607271,3811.417930422341
60075000,6240.6047330399115,3166.781639826332
60825000,5819.765177356596,3302.4318682210437
61575000,5973.442205722418,3619.0068118672148
62325000,6417.84920808874,3512.105994575582
63075000,6943.797470484991,3602.6391666597847
63825000,6526.740674791909,3771.1758211961856
64575000,5288.625268098954,2970.0471068796232
65325000,7326.5216585359085,4676.373972790066
66075000,8527.625134770695,5125.329132044741
66825000,7763.930728860288,4423.139022445997
67575000,8375.574255141397,4828.396997452341
68325000,7418.25166622141,4296.831087468422
69075000,9982.300343043915,6136.56869785322
69825000,9619.767250782728,5653.280731915608
70575000,8980.24120463943,4636.00230772445
71325000,8884.1536133434,5092.065628486817
72075000,10322.52048079228,7207.255337665117
72825000,9820.083596372251,5770.927333434151
73575000,10036.736449058108,6172.048403123942
74325000,9472.415425722926,5616.115985875193
75075000,10816.304804465535,6816.289694453178


==> data/metaworld/basket-ball-none.csv <==
iteration,mean,std
75000,-37.94418745338856,2.2936109425278777
825000,-27.522179795784258,0.8737404499614562
1575000,-26.208974591211064,0.7128109677458172
2325000,-24.693134711110417,0.7804694729107094
3075000,-24.570057788564316,0.6815153511763614
3825000,-23.570781366517892,0.2941024340665727
4575000,-22.97269162038445,0.0851296573145591
5325000,-22.746652475866366,0.4845201831459854
6075000,-22.305340645360967,0.6622659438577004
6825000,-22.2111098528397,0.8255260836426257
7575000,-21.777595494689862,0.23837800001522402
8325000,-20.7736575239807,0.6531364038128947
9075000,-17.746787382125966,4.882691657328036
9825000,-11.641035045053975,14.165062610093488
10575000,-11.800414594468426,13.854020128059043
11325000,-6.341918500799461,20.024438069792538
12075000,-3.804314871024905,23.83659991279745
12825000,-0.497365790428636,27.89713851610157
13575000,1.310157742612483,30.199357857187504
14325000,16.377699236887665,30.201418461161644
15075000,20.598422636784406,31.691903991144805
15825000,26.775892835438555,35.94487999233838
16575000,33.814696168178955,47.1381101931486
17325000,60.80579757216962,72.03989657832159
18075000,92.59419036436293,101.0539532064919
18825000,115.26742099556685,140.3282224136967
19575000,173.74467015235552,202.29604520079442
20325000,246.88693886121402,291.19374715964335
21075000,260.8434071016267,319.52813565447013
21825000,150.48826239584864,147.5178146991136
22575000,259.1997030061542,301.9538826369313
23325000,223.99245061196234,213.02009496592774
24075000,350.9916949237764,396.0967833933108
24825000,397.9599086871324,373.7720803189885
25575000,536.0323327989878,397.23806561987203
26325000,920.2219120105934,602.2710652092105
27075000,947.6197407620228,604.4298986563666
27825000,874.5234828918325,544.8597762090601
28575000,1020.8226857783106,679.2102895107307
29325000,784.2508758553673,517.6091061238782
30075000,839.6975264253001,518.0477445246335
30825000,981.7631750499768,629.8365842589806
31575000,986.9263223326219,625.2188579825917
32325000,945.5019242777242,534.3892744546329
33075000,767.0860884893582,409.70013634679043
33825000,813.2684079670953,423.57572420534643
34575000,949.8102357567686,541.4552455390167
35325000,688.2892962511929,279.65603287435295
36075000,805.2188331677386,325.84677832562846
36825000,731.0609891999933,334.0338695043627
37575000,706.3748784470196,155.8559941668338
38325000,866.081008563051,378.3833147796737
39075000,973.649463203033,383.7156530577377
39825000,1103.8101548958991,431.95332139749064
40575000,1032.2299672304741,438.0307214779942
41325000,1311.7228760748987,739.580836188286
42075000,953.882424164943,357.4278035722738
42825000,1029.365861844865,394.00898987318146
43575000,1118.5739830331079,329.3817774491891
44325000,1364.8249438895432,392.6907129134342
45075000,1314.3339115788533,485.78802515079747
45825000,1310.7566520407456,580.9213823551971
46575000,1088.1229416382082,262.12341204974746
47325000,1245.8903817018136,50.779554572448674
48075000,1331.0831744199718,88.27326087739287
48825000,1465.259936419239,279.95545653770387
49575000,1538.2817816571842,33.668643969491
50325000,1230.7365827309907,486.3157846860683
51075000,1859.2236861167728,294.2923084840045
51825000,1391.6646673100386,248.38678293524976
52575000,1460.1655763100687,134.72318559250846
53325000,1685.0457406446149,453.0121033734966
54075000,1402.335567334134,315.5485560240004
54825000,1699.166375305643,182.37141246257806
55575000,1533.4388016840214,428.5886410361442
56325000,1660.3603994755001,403.41943149850033
57075000,1390.4152192212293,152.77468444508887
57825000,1238.5820143206238,126.97626447417733
58575000,1629.2915937838359,591.7138125177424
59325000,1451.9784957317686,474.59644899255386
60075000,2079.851818022993,439.10732903989543
60825000,1787.0359797431756,519.7643373230337
61575000,1251.0293391075363,310.2468369143729
62325000,1451.2991525456055,208.75236853241927
63075000,1513.487771120568,33.281298217342325
63825000,1448.0417609796375,265.04220435782685
64575000,1427.7681851191082,79.35865533922279
65325000,1580.6089864991036,112.18948921878827
66075000,1458.2583068127585,236.5205429859344
66825000,1586.8934035956245,564.2527132965175
67575000,1475.7602822157248,286.8380441009842
68325000,1653.1014954223222,40.26475944022575
69075000,1697.5124757990307,247.39270721352136
69825000,1745.0510443824978,289.52327383760297
70575000,2180.101133367074,289.36997032567024
71325000,2046.0763947705843,282.42948553648665
72075000,1803.733746925418,454.0125165810682
72825000,1871.5058503948276,417.0797975621162
73575000,1969.7749766535042,384.40926348550437
74325000,1972.162069735841,221.4805675784512
75075000,1898.1925823277652,432.68839524092976


==> data/metaworld/basket-ball-static.csv <==
iteration,mean,std
75000,-61.8337257203904,3.588939000854319
825000,-48.42027338011183,4.5998807827895005
1575000,-42.97088833939906,6.0837696056988735
2325000,-40.03712216198227,9.582921118215904
3075000,-35.70887957167329,5.202006662516533
3825000,-28.761033302233354,1.280517965771683
4575000,-31.36241544159383,5.076099535913689
5325000,-30.551165911627965,5.243171661807399
6075000,-29.539580941889227,5.385201502517205
6825000,-29.715087726116195,4.818763489684754
7575000,-28.413977412298383,6.492087490852455
8325000,-27.128564046608798,5.25877922153436
9075000,-26.920648422555033,5.03331892805295
9825000,-27.2526926338482,5.284835412309792
10575000,-25.642367144959135,2.753489662429707
11325000,-23.219742781065715,1.3965730777803036
12075000,-22.934354573417625,1.5839442813282298
12825000,-26.012475976930872,4.273807811855651
13575000,-23.003573304836753,0.8844846196643782
14325000,-15.57909387951789,8.984006093410116
15075000,-16.935445508358566,6.583153972121529
15825000,-9.306129483700062,5.773179249090108
16575000,0.7433415499618126,16.03146113261188
17325000,-15.911244519436769,8.640428397355326
18075000,12.935060177323628,24.594787628189668
18825000,25.095920841436513,18.418153767615895
19575000,15.259231124147599,31.179929753076472
20325000,42.14429744975981,47.148510315272915
21075000,49.70385233870471,53.09143005581677
21825000,54.35588689675618,55.34338062679768
22575000,70.9601788390795,79.50706320051417
23325000,52.02976972315242,57.08225633267135
24075000,70.95012601058257,76.98947729845516
24825000,85.81437902888116,92.28379518753766
25575000,122.16978179974457,129.35432892997457
26325000,90.942929827724,87.14446726042654
27075000,101.05445969335192,88.52969325551126
27825000,248.13538675386613,269.09997918058275
28575000,328.53804432581694,372.51952645902685
29325000,346.0679710884101,294.6753040410229
30075000,267.9429770377227,204.05759661844542
30825000,455.6193195764502,346.9015917437242
31575000,681.1348807663775,496.82973329072865
32325000,320.4094553114135,258.44970165283144
33075000,438.1630498044578,325.2051547887353
33825000,714.2346726357933,521.7619395642453
34575000,736.524955209114,538.4752960211216
35325000,673.8961902322876,496.0672957650529
36075000,755.6164588400849,551.1760445111452
36825000,615.0363701927687,600.8761195357276
37575000,540.9640350757148,440.13018062589686
38325000,629.3747069882003,463.99078524083876
39075000,487.5826588358337,358.83939529595784
39825000,663.6285306335936,483.168837810657
40575000,593.2190659682487,442.5296232187607
41325000,734.1146792446975,533.4854825470106
42075000,730.3487959147043,530.1901199699844
42825000,587.40861306574,465.47658369202736
43575000,540.5130392573268,560.3191914583626
44325000,722.2935511694699,531.4511311617138
45075000,789.8540963001356,589.5290093998344
45825000,989.9384668770832,720.6334036282603
46575000,989.3857108580605,756.2241896903238
47325000,998.2685665919915,720.6610490324514
48075000,815.7154882207033,662.6633785992328
48825000,896.9064868309125,648.8170750302125
49575000,726.2397443647507,604.4996252611719
50325000,831.0858599888456,614.2871998808654
51075000,968.3307918806858,710.9076945097397
51825000,740.474828708432,614.0843167154399
52575000,864.1650930176079,635.2610239688863
53325000,979.5220279831561,757.4661432193309
54075000,944.6083829194586,770.3342105418578
54825000,907.2352855361501,658.6601790023587
55575000,826.3371662264049,631.3259253637666
56325000,1188.5399019044817,908.75003564976
57075000,848.4061050946249,613.6789858821923
57825000,1025.732505589372,758.547710600869
58575000,888.9473070107555,935.4342658211583
59325000,804.1614433872987,606.3313043222182
60075000,967.3459812901189,743.4737572464139
60825000,881.5406251135968,661.4978507692801
61575000,907.8743640637476,685.3931183341203
62325000,1143.104158692275,839.151961330748
63075000,1082.366669708799,816.2032896257458
63825000,894.8051523583808,735.3560949805275
64575000,1248.1793233717551,1023.2980302314926
65325000,1015.4660146441955,743.673575989433
66075000,1048.915842449668,756.4045679703912
66825000,1140.084379050653,902.3108398969975
67575000,1194.0734445328576,946.6611816297917
68325000,1041.3335587307008,752.3254086902755
69075000,1015.6866370862349,731.5824202007632
69825000,1095.6686858823075,803.6683128986946
70575000,1291.9583871497546,991.2837072873198
71325000,1098.7114715079376,798.1447036711788
72075000,1010.9355185808089,737.1611502463707
72825000,1186.7871433780986,856.3060145398805
73575000,928.1657401490485,748.7091396988427
74325000,1275.1956939432364,918.1333028665999
75075000,1221.6761411890757,898.8197853916706


==> data/metaworld/door-lock-concat.csv <==
iteration,mean,std
75000,2.66998937207342,18.235242726231878
825000,1509.4457900047985,85.53486749376137
1575000,1686.6886999544831,235.43227714921386
2325000,1476.935267797211,149.54246995899254
3075000,1449.3054964224295,199.6584231607995
3825000,1809.4250478003325,286.12321489257823
4575000,1434.8156988661788,339.63462266767846
5325000,1698.1927864814945,137.3752533891745
6075000,2153.712214106429,247.00563409198242
6825000,1736.3066296781892,462.3826890571918
7575000,1913.8340122509926,270.063273180069
8325000,1991.4258020411517,58.28006240269751
9075000,2081.477012254522,361.0980681493299
9825000,2520.9982670010286,808.4299325971268
10575000,2999.6235073694793,272.2579705430068
11325000,2713.384909714608,891.3461906706168
12075000,3129.0843673491277,1101.034288253539
12825000,3420.1188015385383,1074.6881713151668
13575000,3585.2780401787277,1963.731761629655
14325000,4158.437098599566,1943.8910391438358
15075000,3899.1360587169643,1279.2913078646377
15825000,5407.434616670347,1021.536400865283
16575000,6369.096614604998,3416.665558083773
17325000,7926.733605559394,5099.870656971691
18075000,9878.410854484575,6436.125305485806
18825000,9913.169965514444,6993.86711798437
19575000,10624.568681617178,6831.751255302833
20325000,15026.768127894169,7872.970709946998
21075000,13848.045801012226,7683.366709845014
21825000,13546.89472158905,7999.095153924119
22575000,17120.165187684823,8547.857538716436
23325000,19287.669451788486,7536.843536490967
24075000,26747.748372692527,11101.539249042768
24825000,24492.6249303052,10488.99483610913
25575000,26008.56807487257,6996.387620108215
26325000,29266.44203569386,6142.487031763977
27075000,25234.955988832186,4944.400637561345
27825000,32653.183664977998,7021.280014475357
28575000,29997.3835383813,6815.197118691169
29325000,31244.538826632896,3853.83689433817
30075000,37032.476078761196,6299.814272747136
30825000,36592.845854857616,4184.393653964987
31575000,38883.56871719725,4193.749086211941
32325000,41855.29643633313,2662.077291507629
33075000,40219.24571805429,2530.70690169296
33825000,44790.15672503382,4876.7947714508855
34575000,42238.20548593783,3328.574890296296
35325000,44405.46752334634,2216.975184359104
36075000,49984.278289472284,6945.182639198234
36825000,44727.04628583762,3875.8029179040523
37575000,50347.091604740475,4558.525534872765
38325000,47563.51495121295,7747.7242268115
39075000,46203.1852480008,7786.884394820781
39825000,48221.814348805136,8387.987761729199
40575000,45861.69657179661,9930.187258037331
41325000,56300.891030142135,8716.107462565209
42075000,45437.022591153764,8432.006837364292
42825000,43873.355291475775,6960.053328808115
43575000,55319.60704325252,5863.424626690587
44325000,46742.30910744091,6067.856963544596
45075000,54576.84184920131,6857.011145956794
45825000,61562.42144636463,6160.336376957358
46575000,58873.706749379875,9337.152134527354
47325000,60209.853100509325,6483.659484531176
48075000,60511.51827806411,5621.0686852945455
48825000,55557.71268915653,2718.432563936546
49575000,64528.67943655703,3828.7954276408423
50325000,63024.197760567105,1557.562974182714
51075000,58624.12285466003,3294.0152089165176
51825000,63297.476088842166,2860.8374259262996
52575000,58524.595002893184,9372.224212088395
53325000,67459.84337501721,8672.574014012062
54075000,67102.94740312135,4311.435944061622
54825000,63911.53351841414,3881.2800301115326
55575000,72252.33177609125,11997.96560460934
56325000,62887.576595674385,4278.776383654931
57075000,76631.41188040642,7558.229762878086
57825000,70173.74205808317,3126.2529212990967
58575000,76340.9120189119,7169.0532229737955
59325000,64761.952661268566,17078.49698364156
60075000,74742.68879706592,6260.852732527276
60825000,72191.73118346954,3527.650478778637
61575000,76926.64616516266,10243.183271486507
62325000,70522.7941764581,15872.290841769785
63075000,76231.60510573252,5927.824370466983
63825000,83263.26921182555,13279.04428424459
64575000,74451.13311230134,12175.62368389602
65325000,86572.19171298419,10529.754029711808
66075000,79777.42823281247,2834.711282624919
66825000,81882.7523573447,11183.22010371203
67575000,77999.63989525763,7296.075095541389
68325000,80117.78077043068,9855.920523696692
69075000,83137.37620655775,17534.238225271325
69825000,81724.55571734183,9015.440410248986
70575000,78345.32080244059,6118.21251575515
71325000,85319.9564796146,9566.675469365395
72075000,82101.80282336155,2603.6842887101557
72825000,91631.69670840395,9006.952077135697
73575000,89423.31138740917,9691.977581907675
74325000,82677.86397172428,7899.368668225111
75075000,78220.66823716355,13912.355280844555


==> data/metaworld/door-lock-dynamic.csv <==
iteration,mean,std
75000,533.105455858086,359.5862301442689
825000,2213.8310881278126,554.5900586175607
1575000,1564.1657571918706,184.86260007459987
2325000,2125.9103077663913,315.5941176799445
3075000,1921.3884759730893,248.443891797029
3825000,1832.236544542656,460.9739820318184
4575000,2531.486790723238,849.0857812683313
5325000,2747.7586579488343,1230.3391845202402
6075000,2232.6928137301225,675.4191601240624
6825000,2617.9448233324624,868.6692696058195
7575000,3150.9589186296957,769.0578172225174
8325000,4296.137398267571,950.5669613907074
9075000,5604.420554489862,1624.0212555894525
9825000,5039.222936705654,2141.2684319975256
10575000,7295.665475355833,3106.699062964186
11325000,8861.071323091977,3510.274930017927
12075000,10892.43432964701,3100.0145328518265
12825000,11742.8927340631,2043.4568267151863
13575000,12517.580553078982,1585.555333365724
14325000,19325.814102490822,4362.430535004282
15075000,16507.663235313677,1374.7027652808292
15825000,18792.749792852966,1430.6812380004883
16575000,20415.10720808449,2993.273861165499
17325000,27027.015485981174,3389.393030572492
18075000,25543.93119796869,6448.430512616241
18825000,24936.12455812604,2668.278107502417
19575000,32633.207652577064,4251.313174531617
20325000,33401.76522513022,3865.959432480713
21075000,30828.55495685505,3766.407457383208
21825000,34546.20887898976,1418.8651230373246
22575000,32955.53065405806,3607.8193852507766
23325000,35363.31554476091,2676.792884130512
24075000,42162.37669631757,2870.002524331581
24825000,42227.21744880872,2142.3526748419845
25575000,38543.57098241351,2172.9706770156085
26325000,43221.93321717973,3015.516924017114
27075000,46874.97537052404,5557.1258854686685
27825000,44782.1312585285,3651.3838636346964
28575000,42377.10801757464,2460.3121068558935
29325000,49217.17650429643,4325.42360874394
30075000,47056.213453478034,2186.265435141304
30825000,46822.93860558205,3992.496218760956
31575000,49389.22262049798,4723.581827770202
32325000,49468.470426888234,4987.348579784965
33075000,52467.086558739225,4816.975103488334
33825000,50169.69142385803,4566.036298155706
34575000,51575.77619252019,8339.989128048433
35325000,58052.85890128134,6607.81118864878
36075000,54229.312679202696,5524.41844412203
36825000,48228.324439286815,11320.867546641466
37575000,58092.66619912861,3345.783995727248
38325000,57151.16340341741,9631.3028278843
39075000,59264.298758973484,12423.93100529093
39825000,57854.827370032806,1022.3343934415861
40575000,67698.50209560584,10987.51457251374
41325000,62808.48710621515,11497.453098051375
42075000,59687.74764029007,10065.64274200965
42825000,66683.25310990184,7511.307044751557
43575000,69409.57424239149,12416.802628372167
44325000,65224.53545804494,5685.683541321285
45075000,57303.90973481722,4655.9556669867015
45825000,68054.79579110771,1604.6031511939289
46575000,64235.34147016343,17336.43370465566
47325000,71541.87031632959,10549.48120531302
48075000,58027.68034952084,6852.408257994803
48825000,74853.17634183071,5146.1781997093885
49575000,72873.95407513477,2352.0570326215407
50325000,74724.97204169723,3890.8136742061856
51075000,72057.96003217566,8719.862541446602
51825000,78225.93131163211,4398.187114170011
52575000,76492.46164563706,8234.592360268853
53325000,70889.2357097226,2982.215300182456
54075000,76557.86473171106,1568.7022136891335
54825000,77740.24585585897,9576.304497455425
55575000,81267.15915032242,1021.0911950675887
56325000,76314.69246118133,3777.511512808687
57075000,83476.85798310635,3835.6853521280136
57825000,81040.32469388089,4781.271450917444
58575000,75187.62715488738,2502.5657340196485
59325000,81910.10549703315,6040.591374070638
60075000,89181.16473819042,9009.094574826528
60825000,76895.47052583269,12575.784392306381
61575000,75382.13839847206,4361.238514525298
62325000,94316.96893768954,7319.750464057031
63075000,84332.88246164871,4540.5625016993135
63825000,89123.50594774813,6634.517332207703
64575000,92651.65806177758,2430.4531544161505
65325000,76718.13237702804,983.7573126747164
66075000,90270.73771582272,2767.598877182484
66825000,95801.9688501453,3817.788379584253
67575000,88113.08563013608,1564.1005629859005
68325000,89722.27723942872,4623.775722134242
69075000,86083.39275958824,8085.912815821425
69825000,87788.35125110205,6333.287548838404
70575000,92897.20859008392,8377.71070769227
71325000,81581.04379050156,4589.196755851151
72075000,89544.77766506017,2315.0082035910305
72825000,90131.05485915295,3277.3577834534344
73575000,102860.72800835909,2694.987098599445
74325000,96546.61706352164,409.43629436904456
75075000,94899.45754905338,4883.716270355197


==> data/metaworld/door-lock-none.csv <==
iteration,mean,std
75000,50.58366838313723,127.51630467134312
825000,1974.2218539965215,408.128410595717
1575000,1901.8927894792832,441.6299951589091
2325000,2316.9343734140784,271.96853024687607
3075000,2442.722499778825,486.3834500649021
3825000,2337.560678760232,770.7955337057455
4575000,2504.936526843723,596.1863626563447
5325000,2713.5166749402792,912.2934503003847
6075000,2530.152227112507,1076.0640154957644
6825000,2640.823490687548,1063.7229270137116
7575000,3251.162887877898,939.9772874214041
8325000,3793.939324782344,1690.0210788027002
9075000,3494.488904130374,1054.84921828919
9825000,3309.888780815231,1520.2189695801378
10575000,3391.798236247967,1660.8608336599311
11325000,5924.245274406901,2801.1724506281253
12075000,8287.092987437723,4509.045545267617
12825000,11431.603620766482,7222.101529588756
13575000,10948.03471969914,6580.580201212898
14325000,12518.718302384661,8646.655990966245
15075000,12895.986709495099,9354.636921136862
15825000,13588.139157568314,10437.46209715385
16575000,18813.85293236924,11527.977291536343
17325000,18085.395947228677,10219.015467436968
18075000,21163.317817471398,14574.8213243048
18825000,23574.644158254552,11753.115580356476
19575000,28238.709247393504,17542.991833196833
20325000,24538.15068195436,16152.218495087933
21075000,31590.684701457183,16619.14440577243
21825000,32502.69963752394,13464.466040962274
22575000,37214.31996787919,13403.444826617499
23325000,37997.297735320564,16572.33090049899
24075000,39837.459979959516,10499.755264123289
24825000,42734.9857400305,10880.312033129048
25575000,44104.1461103379,9540.729635033202
26325000,41966.09599376974,9497.624354873387
27075000,46881.385495503775,8180.200455921889
27825000,47826.43179445993,13282.26956981632
28575000,49236.62496563381,12626.871990970345
29325000,50365.32912027017,17251.109943385374
30075000,53674.77897796354,15424.457508411906
30825000,57899.71196848544,13476.974876691957
31575000,53178.832634243685,9042.594877808715
32325000,55848.772407703866,15668.508027628972
33075000,52044.97219016011,15823.83711871249
33825000,58530.65164462034,8713.191284298127
34575000,56958.12705903978,5532.460622900939
35325000,61633.34968545465,14752.686121720984
36075000,61970.09552211293,16251.678025123814
36825000,68362.42367995433,10466.70931340025
37575000,62001.65152170635,15936.18833058502
38325000,65455.83536509089,16272.48791599014
39075000,64818.47740669046,6641.671964000705
39825000,65528.042883686605,17234.0629751921
40575000,67265.92631904439,19662.7284133012
41325000,65395.842801784725,9584.54590041388
42075000,68296.82490999065,17504.99741695599
42825000,69806.55393072125,11155.703314287333
43575000,73740.07267444587,14346.25097264233
44325000,68996.8410315997,14238.173857290183
45075000,68867.76116232842,11168.092849279421
45825000,69309.24098414242,13756.697742772263
46575000,70021.79996204829,14177.025340525335
47325000,74153.95918646072,7003.0647712973205
48075000,77817.71144132358,17961.281881658993
48825000,84735.71301270172,15368.164111408736
49575000,67832.89908955344,4982.808247602155
50325000,82256.17557481771,14361.518899794859
51075000,81373.16153759569,14799.641913798088
51825000,76586.6168581769,12888.630721270156
52575000,73110.20019165958,12018.498862253353
53325000,77321.05530702697,11708.623564780066
54075000,80292.66529449483,8179.662326188318
54825000,79651.99425253672,11153.901470214658
55575000,80916.04295694131,13729.684473416888
56325000,77905.58403690226,21868.397196635327
57075000,85456.95075095975,11015.443601433311
57825000,85845.86055141581,13400.936294498231
58575000,84580.81534121219,11787.283734368828
59325000,87072.25870724511,9958.196221315668
60075000,84859.7966393674,12030.698296760414
60825000,85214.11554168763,22208.287679341214
61575000,87087.94768834794,16803.88255719895
62325000,91615.2981756089,20472.11007712717
63075000,91424.59330895358,8058.185486425863
63825000,93172.08071409843,12003.014300659246
64575000,86780.66977058428,11242.764622986355
65325000,93562.92116272384,17531.34727751078
66075000,90350.5804658647,19878.302860255822
66825000,84413.49920537551,11298.81173983054
67575000,91510.66667740066,13085.580934627023
68325000,91343.63875975588,8110.633115352072
69075000,92192.29976789601,10222.503221791545
69825000,93213.58690740581,12206.872053946605
70575000,96842.91874121781,9986.229645854237
71325000,96009.26578483744,10778.101760962289
72075000,102917.8867162043,15425.983603994913
72825000,88499.31115375343,15389.123568603736
73575000,91744.93690345039,11064.519389497216
74325000,98489.99786872145,15230.698175860714
75075000,98798.4635406554,20781.52726809


==> data/metaworld/door-lock-static.csv <==
iteration,mean,std
75000,281.61080985246446,459.0065374792253
825000,1362.9214480406574,210.97707777573456
1575000,1747.2014631236714,75.95354082270326
2325000,2782.492427440389,1079.6827149335868
3075000,2152.6888274035787,600.7482879392819
3825000,2011.9393860585208,343.396701389684
4575000,2564.885215447475,315.9534541319786
5325000,1865.0286504354626,489.09326872167696
6075000,2350.5783587880046,605.3906812044142
6825000,2891.494528034926,1639.626837377401
7575000,3266.1819304045134,926.6688918395125
8325000,2526.418800852315,1154.9920056518213
9075000,3660.595091940387,2544.4004539308858
9825000,4560.972897179828,1832.2819448043156
10575000,5659.178648681215,3185.244132434632
11325000,7082.478823553633,5037.263989989237
12075000,5164.63471835028,3006.0158095340043
12825000,10636.483663651188,7752.294843800209
13575000,10364.668066318389,6148.558150743854
14325000,9352.344339824413,6070.410332992484
15075000,10363.878193452696,6113.046987310714
15825000,13316.381331895698,4413.721014290165
16575000,16732.068439125494,8214.527672563778
17325000,19975.110914065182,8182.5953273263085
18075000,20989.546922613466,8465.561867088853
18825000,19470.33683164004,8329.170480966963
19575000,24168.487277012213,7674.444431443872
20325000,21844.927014053235,3995.3237976665914
21075000,23935.336874007615,8623.950719709792
21825000,24607.91357420169,5236.81677225687
22575000,23220.66267958429,7766.334759489727
23325000,29465.97103229225,6502.446779932097
24075000,38014.68661385358,6413.135118649149
24825000,36453.24112046921,4761.099183928231
25575000,35003.011206104675,4024.9931479230154
26325000,31226.73331032218,7209.466950239237
27075000,38298.43944771587,2435.206644607028
27825000,39939.31704242879,1690.0101649532728
28575000,38554.44187309299,2644.532986224994
29325000,38041.444305394434,3035.5919752131103
30075000,41020.795737899374,7095.7083851769785
30825000,48201.6159596883,3299.1112951043733
31575000,44477.75815194525,1132.7572147675203
32325000,44775.038058094564,3221.1697275776423
33075000,47232.28769361387,3692.6951277608896
33825000,53815.49350911889,5610.245686150929
34575000,47365.07603297249,4885.0849716045905
35325000,49783.406212438946,2966.1154706545776
36075000,55784.40739276456,3301.041253239326
36825000,52763.601309076774,4371.083116979891
37575000,50870.0428551494,5881.412613779292
38325000,47801.57507530787,10346.586268656303
39075000,54019.68772856509,5451.609778890238
39825000,52904.08491145814,1584.710939155894
40575000,53837.792099002756,4303.115290664192
41325000,55574.47145619141,5256.675884347783
42075000,52306.997795696334,7820.252530386036
42825000,63218.71583395882,8695.48927068365
43575000,56696.082012175735,3275.0740916654
44325000,55872.561966406996,3410.28670798162
45075000,57941.30322424083,13732.09891598384
45825000,59899.43517922764,10221.03684328314
46575000,54646.387404011715,2164.5273481915224
47325000,61640.12333841525,8199.315929122658
48075000,59609.78114060462,10425.016584334036
48825000,66353.80993265474,7217.201955398736
49575000,60683.768811417955,13981.759858094254
50325000,53822.890163700446,14663.785568860754
51075000,70511.30114055822,13593.856597817332
51825000,68930.2484039101,2096.741049193071
52575000,68159.0440538125,8608.862359813089
53325000,71216.25652213993,5318.007802905381
54075000,69536.90249600772,14650.993805245518
54825000,75576.28643393533,12412.247925669875
55575000,62798.15249648283,9072.939723042482
56325000,65767.62155599253,4099.703083718581
57075000,63920.545017053955,11427.382699524
57825000,70693.27185925025,6691.007491690616
58575000,68058.87101795734,10459.529812095352
59325000,65273.30454204968,12772.931293046311
60075000,75985.38868436946,7930.123291302251
60825000,74115.50400587684,3808.658464904696
61575000,70714.57982248062,5811.301004638877
62325000,75651.56399180264,9385.533439711651
63075000,75459.69625026274,18013.3256644739
63825000,77551.49836545753,8073.1775665089635
64575000,72680.75219161515,14466.453196782082
65325000,76018.49335816798,1454.855396693107
66075000,70514.20385284934,4560.54180135834
66825000,74002.6146127967,9613.243368713538
67575000,86197.57726560764,11327.510458774375
68325000,77444.10877372268,12074.555621154279
69075000,80201.13131781724,16572.66734457946
69825000,77982.42721614493,13563.42428617103
70575000,82158.89928984256,2855.8361337095726
71325000,84405.10626015594,17243.73228992948
72075000,91695.62161180006,13928.898319933209
72825000,82463.46276883768,7042.463679857154
73575000,79237.45001550531,11702.49760715329
74325000,87830.93434644928,11384.342718839236
75075000,86500.5402667589,4929.0188651181


==> data/metaworld/door-unlock-concat.csv <==
iteration,mean,std
75000,763.2939337882394,591.6080942737102
825000,5415.779428434837,1735.2536582954501
1575000,7723.596508517335,1612.8548458446542
2325000,8368.174567006348,3048.414294628018
3075000,7213.75827825203,2405.813842413615
3825000,8347.052115183846,996.2466019964082
4575000,10116.01199884691,2010.8784573259957
5325000,10235.418155239277,2539.654049403979
6075000,9263.179453394006,2135.3499713638066
6825000,9329.964521602944,2306.9295014083295
7575000,13818.06692255818,2908.844926742118
8325000,13628.830354345146,2431.212328378086
9075000,13462.508273952577,1830.161725585081
9825000,15551.264484318497,1359.3000683741336
10575000,13771.545532699873,1915.1354264563292
11325000,13928.525387135816,1436.746701218804
12075000,13015.436924226202,2111.360470207719
12825000,13322.460718664692,1536.7703266753979
13575000,13049.632360840378,2112.275776158032
14325000,16107.782082682521,1896.3259701718491
15075000,14862.96563040529,1848.7538795908672
15825000,17173.472690126942,1339.2040822387721
16575000,17970.673309477046,2198.788437738403
17325000,16548.45168567857,3298.979624202009
18075000,16242.92859968672,335.6614060726134
18825000,18040.042551339942,5017.311723024464
19575000,20232.14306754206,3630.6796378628887
20325000,20891.760084855243,1912.5684534495772
21075000,22560.76767963114,5448.353451313495
21825000,21318.48024650128,6798.169700080837
22575000,21903.589825984905,3403.6696716859706
23325000,22919.117238821054,4814.933229031413
24075000,27716.440113848876,4928.3940487567415
24825000,28786.379188388004,7494.2696062598425
25575000,29388.644471664807,8868.1427403289
26325000,37682.25111472044,12498.198850123477
27075000,39904.17548011218,12150.00521369878
27825000,38789.80838738338,12794.630365133682
28575000,41164.24656085515,12296.116430338894
29325000,41588.50163801815,11725.845006933481
30075000,52787.70345346073,19364.272092936924
30825000,49811.35673735449,15849.446498279065
31575000,50511.110383706364,14769.824065412413
32325000,47798.85514459421,13122.276738106671
33075000,57080.751876444636,13429.627174971398
33825000,63197.860256809865,11332.836599371502
34575000,67430.54826550563,15637.608666981112
35325000,58238.85168732243,10334.181668273492
36075000,63148.747798108874,15215.218072486216
36825000,66169.11131906754,11077.425837100822
37575000,68358.17777090135,12815.714584347223
38325000,67700.1973906413,16546.56792130284
39075000,78091.952964023,11143.931305377562
39825000,71003.41975273419,9411.333702577054
40575000,71212.745719368,11710.25303424372
41325000,71408.15284539455,11813.229968149692
42075000,72852.4334617312,10618.283133026704
42825000,78412.02762045497,8860.248637285398
43575000,82092.59363729495,7465.112939061817
44325000,78227.2692267466,8695.680641172266
45075000,83767.75796507947,4250.815845432867
45825000,81872.32549556253,8407.669725974622
46575000,89523.08866165095,9917.23714214457
47325000,89871.3949844697,4539.605487165735
48075000,79065.34613907007,2650.7245882226734
48825000,88078.3176132826,3853.153376496987
49575000,85841.69460335757,6723.083915861927
50325000,80989.86281047843,5960.517433232218
51075000,92863.32989047012,6645.536557738055
51825000,81879.75118867186,8310.345377829044
52575000,89190.24585431129,537.4292804596548
53325000,75848.7323782181,21006.256589181332
54075000,81017.48452689924,15480.821483869424
54825000,88241.86565163184,2640.502238007783
55575000,88874.70650112235,6225.081545322786
56325000,86346.5473093902,6963.800716546988
57075000,89823.82032680023,10315.078174936736
57825000,94853.64756368224,2752.105054211708
58575000,86259.08617894856,3906.465145928765
59325000,91572.03932597983,4440.152123107414
60075000,88114.6498361345,4079.766668043623
60825000,91806.6406765969,11164.690208591328
61575000,90266.40259523969,10664.068013991138
62325000,94351.34937001222,9091.959501185624
63075000,91053.1154701422,11649.512852877615
63825000,88117.00617442558,13567.986421306905
64575000,81644.40858754754,17936.633229089242
65325000,94306.32635967636,7444.896939783567
66075000,87993.41253631352,16674.60163312206
66825000,87666.30390106456,7255.849647315338
67575000,95055.689363338,10630.352494976198
68325000,83422.5148541422,11579.69528747691
69075000,102060.70779363993,9225.17221403569
69825000,91198.71181779752,8417.24003840723
70575000,93508.554692861,11665.462242856453
71325000,97680.95739820918,10435.020079217627
72075000,102091.75607086753,4134.093686713472
72825000,97194.15819922685,3793.641161340753
73575000,89597.66397196877,11907.66979077285
74325000,100774.29609814587,10438.372354200521
75075000,103200.52453930321,4345.291112723872


==> data/metaworld/door-unlock-dynamic.csv <==
iteration,mean,std
75000,1053.8826731644815,606.5951529528364
825000,6027.124876769359,505.9968533377381
1575000,7984.9041287424725,1236.572388845692
2325000,8057.574564680279,2219.9755096624745
3075000,10485.274755815539,202.6622979065721
3825000,10099.466505410897,3424.8317189195927
4575000,9817.479043132002,976.464581952282
5325000,11217.68006889113,1486.0523538737043
6075000,10183.499366469885,2838.3424869856444
6825000,9919.527581281442,679.8949902282673
7575000,10692.364467731919,1318.5898872066284
8325000,11978.783507028415,1651.91139110587
9075000,12656.726384772095,1069.5027450385917
9825000,11462.19636234582,3052.190782567632
10575000,12516.436644217205,1932.3738537059544
11325000,14721.948110282166,2424.0873239938505
12075000,10268.488050898619,3071.3397437502845
12825000,12449.395750818681,545.343611820871
13575000,11645.3422100728,1260.012796050403
14325000,14795.186186715435,1058.9248534575233
15075000,12224.918441435899,1452.94624185079
15825000,13008.030386337812,4621.27620679749
16575000,13287.45947431823,3921.540821404418
17325000,15428.432791253283,3340.5280210734636
18075000,16500.605952561655,3806.4621595614444
18825000,14904.385397043297,1155.4113498504337
19575000,15404.9249310689,3682.0951728694954
20325000,18308.306178779396,3674.473920867671
21075000,18352.18800474035,4608.397674434983
21825000,20102.359041578122,7016.148777956995
22575000,23213.831112266624,5905.45833146528
23325000,27102.572757984915,9994.191211787112
24075000,28296.49702700468,11373.704257490428
24825000,28312.439841660653,12868.87703833767
25575000,33409.489872377475,9122.375235808511
26325000,32305.48551071976,9469.470730231513
27075000,36010.58025813617,13189.1235004016
27825000,44484.84817402434,12753.525310802335
28575000,52850.99766113898,16869.518473024586
29325000,47090.97069910605,14353.10200856159
30075000,52496.48270945773,16726.43468583315
30825000,55006.54530588505,18876.051357652726
31575000,55920.72735215302,12101.600937143452
32325000,65315.348545533685,15194.866353164529
33075000,64473.12981009231,13286.818292954753
33825000,53867.56053425267,17420.180753302928
34575000,66715.15220108272,11092.1471400092
35325000,71407.41545111459,3208.558926181212
36075000,65476.14314968628,9075.761547756252
36825000,68224.55599480831,11141.504604376873
37575000,64756.75960701035,12399.512775579453
38325000,64774.41503851882,8216.608806090897
39075000,65450.29460424852,10108.186771328943
39825000,59020.273042701745,20457.75552304204
40575000,62203.541866212596,18622.27846871214
41325000,68008.1516389121,8956.598480607594
42075000,63372.33712036347,14493.141918396406
42825000,61226.0454482325,8135.7679417902655
43575000,61877.45994013736,10952.609173261273
44325000,68121.47135181758,5673.135563884981
45075000,76199.6673671064,6179.133715479377
45825000,59455.745100199674,30976.165651729523
46575000,60135.83231300052,19433.469664976787
47325000,77817.40636736673,10555.088303767945
48075000,62083.63620389812,34228.0017922721
48825000,59291.1494513411,35414.87018151865
49575000,71285.62692643788,27728.62596297155
50325000,81576.81530378603,15386.200351346728
51075000,81395.16096004857,7579.641554847235
51825000,89998.21834129893,15762.414772412323
52575000,81437.4267991724,20417.363212709563
53325000,78295.91484623979,12906.436255655888
54075000,79752.73647423563,5543.924363744927
54825000,89253.90866300902,9003.063285307999
55575000,95615.4813621833,2667.8637924736763
56325000,81868.11478664515,7322.138801134865
57075000,86015.04589769318,8812.431636627662
57825000,85094.17537193453,5043.5920196495135
58575000,96644.85509435389,5116.7734658421605
59325000,84631.98331886691,7051.88440569919
60075000,97176.18674952614,8718.33606384924
60825000,97168.99921401391,3616.4605734714096
61575000,94606.1002950982,8283.582765541441
62325000,94127.73128082436,4233.30724841114
63075000,91999.67665866016,5754.475273491529
63825000,79891.30394134407,14146.820716874108
64575000,89528.67914761539,11540.447406803345
65325000,100645.10202655212,3511.638867909969
66075000,86716.30054649623,13434.503644831182
66825000,90032.4094234061,2764.291071109112
67575000,94704.72025590432,3384.91869052043
68325000,98066.10678529328,4116.854014145491
69075000,98591.54882291103,5993.70499787679
69825000,89008.89080080097,13306.337961480458
70575000,94090.92008473777,9564.248728936014
71325000,102066.78533203008,10424.563539591865
72075000,104257.21232256752,3313.960942122363
72825000,99677.22647647253,1380.9923146753745
73575000,91592.7265449891,7414.944484308357
74325000,92369.62060960189,6654.620959504437
75075000,95025.48594206515,4849.707795881503


==> data/metaworld/door-unlock-none.csv <==
iteration,mean,std
75000,43.56287137993015,130.32656938055214
825000,3028.8205475220543,1313.8478287067942
1575000,4249.025048060138,698.5177981120715
2325000,6408.1590590406295,1279.520062609812
3075000,6513.149639435935,1779.5912753334073
3825000,7579.402341130882,999.1174639247616
4575000,6999.386240697112,2398.6902134930597
5325000,7235.14913474123,2808.471058067172
6075000,7937.538653276904,1704.2557658789128
6825000,6526.064244697401,1915.4845994862978
7575000,7969.748320093524,3743.4903166815116
8325000,10064.289319315467,3299.6959685720767
9075000,8545.907371262487,3127.9954872479916
9825000,8524.345540457301,2998.095829541854
10575000,11307.669852254956,4925.285323939894
11325000,9651.336297559761,5152.762429880207
12075000,12125.868052481726,2733.6372764830935
12825000,10282.845690174672,4984.923384036908
13575000,10913.21310938544,3690.262814773496
14325000,9270.760120901634,1239.173583519871
15075000,11068.606103426704,2428.416846430781
15825000,13790.78064724555,4683.024094413365
16575000,13620.16190671886,2365.376480904486
17325000,18635.37947579918,4609.537612744572
18075000,17608.154092029727,2507.2033341832407
18825000,18983.87439294394,6742.632203611661
19575000,24189.583106838323,9910.772142385822
20325000,30142.158328639267,14103.525271798115
21075000,25471.893758931972,11208.998788200235
21825000,32281.991375719506,15512.833452957495
22575000,35642.02806507114,15863.04855002998
23325000,38594.58908156707,20366.293751736594
24075000,33447.91636891121,24303.022429644796
24825000,43235.59646858136,13423.343077482925
25575000,44724.251648758014,18266.053107921813
26325000,48576.40614810897,17679.64998280387
27075000,50888.28171995488,20797.0269627721
27825000,49160.71258051435,14914.50176668935
28575000,55658.06193351567,7571.3843721063495
29325000,61055.62064126504,17554.544431944676
30075000,61056.00614957729,13999.216859726219
30825000,52077.47613113592,10985.432368493468
31575000,61847.069363111514,13686.337740763202
32325000,66797.34682849183,17922.622664939205
33075000,68280.95350882539,10748.76729154699
33825000,69629.24760823064,14526.170930288328
34575000,70416.20919765362,13533.74168010057
35325000,75196.88312372728,10637.112542025821
36075000,80562.60497754802,3921.084750042499
36825000,79122.59448315091,7398.504939240025
37575000,72374.93940809279,2653.7218300208147
38325000,83257.59972613894,3860.710316888961
39075000,76516.5254031993,9514.982590084906
39825000,84379.495678591,11127.60530691749
40575000,70826.21867600264,12705.604136963853
41325000,77181.20548360638,15812.05343895511
42075000,88308.64399294322,11278.15877910898
42825000,78530.9168621726,7537.380716426623
43575000,73559.94225061107,12751.739626106024
44325000,78559.53801273652,5032.677721291788
45075000,75621.30894572548,9569.906391215007
45825000,87509.32466646284,17777.121383195026
46575000,74445.89365211486,837.8121680851467
47325000,73767.40457199042,11544.675827011753
48075000,70812.6876606361,12181.50505080791
48825000,77181.03731048586,23389.566408933824
49575000,76498.13040760635,13534.027097019754
50325000,66200.92627981334,9169.996729344151
51075000,79048.2120218656,9804.395314836414
51825000,86018.68180803272,9210.896368175407
52575000,83114.63103840406,3805.9724508968684
53325000,90366.64969119664,13960.654606224765
54075000,91784.51333229234,9971.110794042812
54825000,79577.8673541794,2465.1707491695774
55575000,87719.82274287131,1121.5390939804138
56325000,92117.47319218866,12633.004324118336
57075000,88923.94596681005,6069.689451719231
57825000,96389.16540936068,8035.412097673463
58575000,95551.01243612931,7473.806654461911
59325000,89814.81515837868,2693.606631582334
60075000,96134.09740752589,7165.192717016755
60825000,91396.19127048233,5461.126057579415
61575000,96622.71577338183,10301.989555582393
62325000,89260.2145980994,11711.780018160342
63075000,100877.90167506068,11080.627119279268
63825000,97898.56023466842,7803.723264341428
64575000,96360.16835002658,13570.742188169652
65325000,90972.65302411362,15241.12460763095
66075000,98541.26737017388,13250.582492726093
66825000,91078.38216985627,20456.003030839318
67575000,91089.96064260243,4113.307009018365
68325000,99457.82561914549,2344.5945279485677
69075000,99142.41307192303,3557.5066534211282
69825000,92449.93004722963,7097.904784667178
70575000,92843.74286393776,6251.63159388467
71325000,94290.276411919,6484.201171596287
72075000,86214.17130571081,13744.305342461577
72825000,89030.15501573267,9706.401240956311
73575000,102204.67450365498,10761.085529977316
74325000,97631.54683776194,7659.111366949069
75075000,106743.62435388185,4580.670855264394


==> data/metaworld/door-unlock-static.csv <==
iteration,mean,std
75000,737.9036887133452,845.300666692483
825000,3804.2811516192337,489.0619287622659
1575000,4701.601967035643,1696.2464671871164
2325000,5848.0207451915485,3015.7903882548617
3075000,6172.253281731767,2583.694416734155
3825000,4177.40164534215,303.9762039987909
4575000,5195.902291494139,2255.8128736566387
5325000,8302.863661081408,3412.953354570439
6075000,5913.1337816817395,1569.4224994415958
6825000,6808.140229904292,3321.719025534452
7575000,3511.6366248626127,1688.8141955097005
8325000,7549.11434375471,1371.373060069513
9075000,5189.762311623376,1033.5176336855425
9825000,6587.219070524067,2928.6253482457273
10575000,5426.806302658885,2811.1992794114904
11325000,10010.615160812793,1158.5767892073884
12075000,11438.527252525722,5004.41284481732
12825000,4523.121046343163,2497.8484440628968
13575000,7277.170680645136,3646.1306596075297
14325000,6110.591279250279,445.9721518272224
15075000,6363.5273256117625,2269.875236281939
15825000,4084.8695069655246,1965.668308487456
16575000,13571.81145919091,1508.8693048607927
17325000,6732.8695031577,2317.587443210597
18075000,9127.769868380108,5050.1703957007585
18825000,6779.405214930415,4838.011387589305
19575000,12680.033630216176,4781.113221258994
20325000,14930.352868636355,2212.7618522739604
21075000,12767.122905064492,3028.905550041765
21825000,16866.239858044322,752.4992943207068
22575000,18058.866355274364,4128.036908936077
23325000,13802.969841620014,4297.403991159927
24075000,14172.51452170537,4191.688915892748
24825000,16495.949997120402,4788.886253482489
25575000,20086.732242421294,4393.903376776946
26325000,18457.02008753821,4598.094270712558
27075000,17086.88331490427,7760.536550061465
27825000,19787.37681439632,6887.956037348596
28575000,23119.20121461102,3856.0765219985365
29325000,29220.342572658512,2993.202201944541
30075000,24348.19584481648,5893.469831200546
30825000,23255.97122594519,5102.1401832845395
31575000,29322.33409769832,2906.905666663298
32325000,30708.896926444697,1633.717350571394
33075000,30234.25366475103,7409.7057125589545
33825000,25860.797365737835,3866.057332986072
34575000,24571.099626911047,6426.818311632321
35325000,28679.16075847929,8752.28034064967
36075000,32483.997098779044,8046.877235967892
36825000,31462.295005446464,9332.76726289686
37575000,31878.786702555804,7889.323069876206
38325000,29248.201531018178,5440.10390247576
39075000,30595.738382309577,4749.324977706564
39825000,22784.615997647037,3635.0405893931666
40575000,24350.024941518943,4751.723673491312
41325000,30167.792178250413,7548.0935441922675
42075000,29406.116128505702,12054.453178324897
42825000,29048.848170536465,10535.387918746306
43575000,26476.91246755465,9251.85597416995
44325000,32355.71110801032,11693.658045403647
45075000,26714.32068587976,7778.057459343782
45825000,29119.822289257925,9111.29035736616
46575000,33120.610517423534,7000.418180551728
47325000,42625.980876116744,8182.7310432142085
48075000,35554.306800293656,10723.257862811053
48825000,38802.06748221401,5592.2478531987435
49575000,39843.5955822912,14529.83462111137
50325000,40227.54004605076,11618.400881011903
51075000,40106.55572079027,12266.038711770943
51825000,44724.90093530659,13944.6279173128
52575000,42990.23214406057,9402.134014073235
53325000,41032.77928709815,13383.032574573466
54075000,44286.566812027166,11802.17335388405
54825000,44870.480445876914,8370.566310397458
55575000,43368.34680945314,10917.484392718123
56325000,38708.60907382091,14779.962179374179
57075000,53802.379345789726,19097.80603907684
57825000,44250.784751381434,7918.9412489065735
58575000,48161.608131495545,20124.9687765502
59325000,46128.433321722354,19321.835289829563
60075000,46389.2286594339,7539.6613875007515
60825000,47307.63138941402,8404.77539801768
61575000,45908.388820459724,10069.982720378017
62325000,57087.30790076376,8192.529085108772
63075000,51600.64920674992,8639.530328541514
63825000,55359.477118099516,13357.120434259463
64575000,47092.413801554394,7237.065440958285
65325000,55485.113703295996,13210.772357957685
66075000,52113.46912044837,11410.48620263307
66825000,44785.00147068631,3651.8503639985297
67575000,59189.15704822087,11208.108277208166
68325000,58783.24390952881,11366.50443230717
69075000,61582.71683681413,7522.477957703208
69825000,42586.98075011816,8308.705337137915
70575000,58767.33729361671,7742.83266166562
71325000,51101.99038502114,7279.243212483644
72075000,47409.73032323436,2567.550195332287
72825000,60039.44168003459,4156.36074008829
73575000,64472.94083723741,9181.807933789774
74325000,63086.87155902823,9544.080099000612
75075000,64866.35838166173,9102.050952432775


==> data/metaworld/pick-place-concat.csv <==
iteration,mean,std
75000,-55.831130785230336,10.614906041503566
825000,-28.276491221616396,0.936327565790543
1575000,-5.920153753402038,25.86256803724738
2325000,44.597707118655364,57.526202193822684
3075000,19.229720890567553,31.14867383465173
3825000,13.756658974184623,26.67939614774473
4575000,31.589885981269045,40.6671622558488
5325000,51.82446392260778,15.84229903314285
6075000,35.52923475483257,9.71137945016637
6825000,74.05932190188453,45.35904625009839
7575000,81.31637931149949,19.247979333719623
8325000,55.42363109470275,7.614814979447439
9075000,57.82787071279004,8.035729856612388
9825000,67.66213698784759,15.02015428411794
10575000,67.8994131058229,5.106115242974688
11325000,69.05982690044398,1.0180581783667377
12075000,87.32343465477777,15.21559818262475
12825000,83.98783819821703,26.32279242046187
13575000,73.70994167998704,10.869977323794396
14325000,68.03747701154116,5.208795553730459
15075000,94.04583272640008,16.6165638837685
15825000,72.38105812179109,4.875267022876652
16575000,84.61328134492646,28.3140238902843
17325000,100.47293908755883,7.982617918108176
18075000,103.54647899495707,28.431506671733114
18825000,86.35386989939991,10.211784100163129
19575000,126.7484838759799,14.198672079815694
20325000,108.15526994789325,3.8783945341234576
21075000,106.4949746276097,4.2940431412707865
21825000,104.7100980656982,1.8403296643526599
22575000,105.05112548536358,7.369234886391253
23325000,122.8432661267633,21.44837206596902
24075000,113.85970401964767,13.010354975658803
24825000,114.95003575164094,10.507138674145455
25575000,114.61923465310598,9.981962464213936
26325000,146.45933879548696,20.45803057400047
27075000,113.17463893324792,3.653646368499661
27825000,119.62042884464688,14.772892326574809
28575000,147.70742963334533,12.881974580395626
29325000,163.62750853760937,9.91538906523536
30075000,146.880458678932,11.996106489125511
30825000,128.97447945214762,8.689846825500261
31575000,138.89762726972359,22.287230692807658
32325000,133.98421700968882,8.434891897380083
33075000,146.73968841306558,4.270013745928037
33825000,157.39030067945112,20.45977720177917
34575000,139.8652911108787,7.257336266582634
35325000,167.6088040102328,12.830643340714378
36075000,145.38231719906022,20.957859062863896
36825000,175.55809006508625,24.245875970453252
37575000,162.23950749569462,18.679686535434065
38325000,169.56653782152802,5.257590580956671
39075000,168.25196927963339,16.629397782989454
39825000,172.64908641092777,15.574227971235729
40575000,194.2681559818884,85.9896979610328
41325000,252.2136294442233,107.20897501132546
42075000,230.8015910053258,106.44721963677955
42825000,300.4463071824261,149.71326751609269
43575000,436.188964752362,325.8848988206271
44325000,373.45024955437447,286.2444621029364
45075000,527.9098478975981,496.6945564191437
45825000,718.6721752188768,798.2245093686488
46575000,1097.1038354624363,1273.2081772283343
47325000,937.6935374892693,1075.842603416749
48075000,1718.9500909022097,2125.386679484894
48825000,1533.467278523544,1865.7228421704506
49575000,1642.9339623375806,2044.982469326298
50325000,1018.9236102331969,1174.315965617756
51075000,1440.370200767372,1776.969248933424
51825000,1367.6653407915528,1642.0012790972414
52575000,1915.9232319955852,2409.5531578657015
53325000,1371.8878258499128,1678.0516421266607
54075000,2271.840512554546,2932.031704033978
54825000,1605.8238610771061,1968.764336893138
55575000,2308.73621615527,2960.734710735808
56325000,2044.209757692591,2549.090565792993
57075000,2401.2530744296237,3059.080719961269
57825000,2307.653040862059,2946.068311708846
58575000,1595.730594536869,1930.0469555010602
59325000,2181.62682600124,2755.5109875364356
60075000,2321.5393789868035,2973.66148272265
60825000,2353.34780998401,2975.4919377697515
61575000,2908.2290637024944,3746.4297298636056
62325000,2109.237358965865,2632.57579752217
63075000,2704.5195198006413,3464.872537110587
63825000,2478.8868269206355,3106.262306065394
64575000,2320.7155840572727,2905.9737704899517
65325000,2013.6516842315166,2482.1256500824948
66075000,2534.6942724193377,3179.1580062103412
66825000,2041.8331958966662,2482.7504902388373
67575000,3224.4350454939363,4161.229529682599
68325000,3025.989385856225,3871.4114483863264
69075000,3080.526740650148,3926.107729764109
69825000,3330.542978282105,4300.876004923546
70575000,2608.2151313487443,3283.9288070951934
71325000,2815.670147143034,3556.6416870556714
72075000,3196.349534806868,4077.5461470935907
72825000,2538.5282453810137,3166.009355128853
73575000,3357.339234932227,4341.967669087698
74325000,3543.7648866626473,4581.105690931814
75075000,3121.016413923054,3976.5094592830155


==> data/metaworld/pick-place-dynamic.csv <==
iteration,mean,std
75000,-47.98659658431854,20.883463130107412
825000,-19.876019507086518,20.29088222514727
1575000,38.86525431149096,16.784955558830298
2325000,30.502070364137534,5.673143917056426
3075000,25.307203744775922,10.694011441417759
3825000,34.46928414167652,10.12603562971907
4575000,39.93700669012035,4.906714415073307
5325000,34.60276238620701,12.173437028361638
6075000,44.77029749848534,11.588546814727177
6825000,48.88190177948414,11.500535370443943
7575000,40.03650022383161,7.273843113969686
8325000,55.095993687933436,2.9897820982448993
9075000,49.13795723014682,6.197496819920717
9825000,47.808153171238395,12.806332831940537
10575000,48.42398266746398,11.698540527809607
11325000,54.218856456743545,6.1392960596696176
12075000,51.089770187918084,1.0310648178312136
12825000,60.19350654066765,15.790237793205591
13575000,58.97222919943755,5.518439870561067
14325000,54.10439823782855,7.301364338275569
15075000,57.88654478047792,18.56603306134762
15825000,64.48167509772578,24.690223192229144
16575000,68.27202551083069,53.71946860060204
17325000,68.91854532001953,27.02576264417323
18075000,83.01908901876364,42.11784411563944
18825000,181.58252081117618,141.68631423296995
19575000,97.50635000336653,34.9264526583665
20325000,124.57579854454453,32.361852574105384
21075000,123.06681735333541,49.17248562452649
21825000,97.8667312888512,11.670648811992653
22575000,101.62995760259356,11.638282014696788
23325000,106.6667012479059,25.991260450769133
24075000,112.00630464503679,24.500006494603202
24825000,103.77193123931455,6.64290597099407
25575000,102.19030948823853,13.570411062042982
26325000,109.83217451341183,13.933543006928133
27075000,129.48413716869553,30.959294516720377
27825000,135.19963890712953,32.6722486450676
28575000,121.9326676502002,19.827471829764555
29325000,119.06306439404587,22.03817412960559
30075000,150.97622210936927,43.93198061614032
30825000,126.8301886815683,26.00802529885683
31575000,180.31956586182332,83.0266778383795
32325000,132.47605367014094,37.029737073441154
33075000,139.8320801892844,41.1433488309242
33825000,185.70234405796205,75.02110626612271
34575000,232.27388932977237,130.70544835386033
35325000,208.40291955005748,117.50306198397118
36075000,347.2973280572157,282.33610621845463
36825000,434.6363179499496,431.3579856335103
37575000,532.2981983324166,553.0262619005985
38325000,453.1506113803733,429.62755990222485
39075000,540.5141865994354,570.7607411621578
39825000,955.0934470048127,1095.98107416724
40575000,1665.0937869282473,2076.227718747269
41325000,1517.330600441176,1901.842480261422
42075000,1578.4097853803212,2009.1390399577074
42825000,1198.7500517581695,1426.8358493422575
43575000,1682.821593704041,1994.6910390465814
44325000,1698.184555810397,1873.6768520847515
45075000,2139.8623214552786,2140.100177190853
45825000,2261.1520204955023,1721.6041301817081
46575000,3275.5409967719775,2469.64557855893
47325000,2386.0673091824497,2121.068039997864
48075000,2504.2929534818304,1928.1365062834543
48825000,2524.947115136464,1771.159320609379
49575000,3652.394176755875,2421.7223589000128
50325000,3438.0567768916967,2163.5805342842955
51075000,2735.343435123815,1701.3108407656632
51825000,3548.1053648107263,2492.9656906856685
52575000,3320.40022655203,2009.0613509479351
53325000,4579.090652214115,3098.005695650752
54075000,3612.7212494991895,2441.8502890642094
54825000,4929.100694059492,3269.435574564212
55575000,5713.345357390103,3645.79879600329
56325000,5791.816631977835,3811.0027235580524
57075000,5888.1129985802645,3909.193829205522
57825000,6570.529976682458,4449.257389839787
58575000,6288.914474656341,4288.196966910145
59325000,5064.555597577596,3361.1668361003153
60075000,6757.450059412916,4545.357404043282
60825000,5612.061300632828,3908.8073990875305
61575000,4809.24713475951,3265.656675161651
62325000,4461.616569652306,2694.668668415558
63075000,4192.065118942468,2450.2454489343063
63825000,6768.713148680454,4281.40034562101
64575000,5959.172092657021,3128.666572208541
65325000,4889.158091103882,3295.7805547949642
66075000,7044.076850061174,4728.65754880593
66825000,6596.216840749086,2926.0978810404235
67575000,5478.694040834408,2140.314885795564
68325000,6916.545616852368,3732.7353733820473
69075000,6965.902572563148,3204.9202621784802
69825000,6875.65351835646,2913.497584100844
70575000,7119.002846929229,3123.648852371747
71325000,6144.88384760046,2575.3871431335856
72075000,6891.216502649172,2352.5568275800274
72825000,6405.772790648468,1910.9886545067861
73575000,6698.372414658838,3416.6584964944655
74325000,8270.326247939978,3541.4297541368032
75075000,7375.033938458894,1069.590058667319


==> data/metaworld/pick-place-none.csv <==
iteration,mean,std
75000,-46.328722505308214,9.771416357947892
825000,-29.028452717453447,0.15699989937474967
1575000,-26.749745863762218,0.036539372538900494
2325000,-26.463261994184165,0.33466019649001844
3075000,-25.91567382689491,0.37532304136476036
3825000,-25.785952702318337,0.05149511843627863
4575000,-24.655119261227888,0.2658266693209992
5325000,-24.9474228845717,0.7145930872565405
6075000,-23.900981027246253,0.2229319098528677
6825000,-23.820970791708945,0.37688377384499994
7575000,-23.593092261473796,0.21681980747558427
8325000,-23.593766926872558,0.2164407745762773
9075000,-23.138836190985913,0.3789225535595868
9825000,-21.248435988028575,1.131330436582715
10575000,-22.518086213077073,0.3798833491807585
11325000,-22.57981795441861,0.08635266057456192
12075000,-22.776251336048354,0.030946144445152868
12825000,-15.017286402744983,6.547793636755594
13575000,98.6756536766989,120.52597260483951
14325000,41.4691552892582,62.84880748082691
15075000,43.38616957926065,65.05527068829257
15825000,45.66324844120914,66.71906893158442
16575000,33.18733161525746,53.81664675111274
17325000,54.5323236375277,76.01196743806781
18075000,55.82466134975865,76.37863142256525
18825000,68.51430213402956,89.31591654282325
19575000,54.11442231345195,74.62312012690604
20325000,78.89216818412916,99.35914383263565
21075000,79.87257327037895,101.21066495922693
21825000,58.82143212168596,78.31864997463214
22575000,132.0805307057116,152.57445015698553
23325000,68.32237485928398,88.33977388576297
24075000,66.5821470194395,86.52187465473995
24825000,37.673733629835255,57.828836119820934
25575000,57.53255014751422,77.5536884194201
26325000,78.57620079162902,99.24540651422147
27075000,95.08422388982585,115.43764549519905
27825000,89.05034886064553,109.16152464974365
28575000,77.60375861862829,97.5568073624099
29325000,76.87866098926835,97.15104167971538
30075000,73.87451817527224,93.43813792847189
30825000,81.71216307428118,101.1107440928196
31575000,78.4493915300225,98.19364658655562
32325000,99.86534031585283,119.4793043617063
33075000,105.00756901970823,125.01676356409794
33825000,138.51133040035734,158.66841253206962
34575000,165.45955995725615,185.11306697152668
35325000,157.93549223982436,177.9504643566584
36075000,211.78512766408141,230.82890149347537
36825000,497.36704292732276,516.8438037136941
37575000,608.1778636127941,627.689622682824
38325000,1420.945497764346,1440.057473366801
39075000,1364.635599772793,1383.717617047608
39825000,1978.1521347276905,1997.0085606675254
40575000,2282.0213390644008,2300.5315407497087
41325000,2133.6150112309006,2152.3843516510797
42075000,1769.2480241552942,1787.8071576014393
42825000,2692.3525038677903,2711.2886365134987
43575000,3186.987220471359,3206.046610675736
44325000,3672.841413694601,3691.5521162952045
45075000,4964.5603586601155,4983.5538792844345
45825000,3414.7887240775,3433.454896916058
46575000,4246.025626735328,4265.146415292771
47325000,4047.119190538715,4066.2127779754924
48075000,5460.360577838571,5480.000116261467
48825000,4753.8665171557,4773.046921553663
49575000,5240.600038791228,5258.760646454113
50325000,6084.602693900791,6103.990399743281
51075000,5725.985475870667,5745.067353885492
51825000,4345.426162258834,4364.028638968588
52575000,6414.6912256433425,6433.620700373316
53325000,4734.641483190621,4753.203763363382
54075000,3512.9184877752814,3531.7597550588152
54825000,6804.066274721379,6822.374535044382
55575000,6289.658829503734,6308.054125784073
56325000,6156.070841477761,6174.893532753354
57075000,7413.043877108601,7431.689413728111
57825000,5796.8804652199815,5815.085008733187
58575000,5950.7652835508525,5969.2422435757535
59325000,7261.331982393642,7279.051662882446
60075000,4871.193842603989,4888.933114713545
60825000,5414.717139154204,5432.898275243701
61575000,7889.896234745864,7907.8506912405755
62325000,8915.6745740857,8933.916399201025
63075000,6783.091052199538,6801.20090675943
63825000,7630.444223694036,7648.4482869693
64575000,7171.360459213469,7190.163299789194
65325000,5361.573117088355,5379.677637549232
66075000,8403.818927896313,8422.129215126226
66825000,6935.9355253524745,6953.876033888399
67575000,6185.044974822252,6202.5308041173275
68325000,5700.145488769875,5717.757760321081
69075000,6636.5901188365815,6654.2503033655385
69825000,6997.199418493624,7014.805502325246
70575000,7253.579644577241,7271.190800845162
71325000,7479.9468645717425,7497.906778438737
72075000,6687.382004206786,6704.911871938449
72825000,6348.496017352429,6366.829420494117
73575000,8467.455436914415,8484.834969419346
74325000,6360.014383610258,6376.8854670092005
75075000,5894.956140445253,5912.6028546347925


==> data/metaworld/pick-place-static.csv <==
iteration,mean,std
75000,-64.35145237243715,13.668495058525574
825000,-23.286538939309725,23.488015587187522
1575000,10.482519420620514,3.660150902595529
2325000,25.19104060305408,13.423307827010031
3075000,26.1656738777578,9.640059732810808
3825000,26.863546495438797,9.004117064322326
4575000,54.38791934929015,12.289590985337457
5325000,43.53588295603485,3.59381608270569
6075000,52.360568536324784,20.524700156147574
6825000,21.307913393486597,17.993933071717766
7575000,47.61066984646993,29.79040179426754
8325000,28.47364352439618,30.882402159638133
9075000,38.64021809287562,8.265451762862842
9825000,53.755059321330684,27.141554856859585
10575000,48.70530042391155,7.27098226815949
11325000,45.55376283925583,11.15760122295129
12075000,126.52703406393051,104.4366185500185
12825000,79.50377717128514,74.29074248840101
13575000,54.53970489092166,26.372900050970056
14325000,52.87753758951874,18.30446731487757
15075000,52.47857471678713,7.797775046107698
15825000,56.27397052384567,9.330125088586847
16575000,72.43891600743277,27.716948786866684
17325000,56.17092867220786,9.233541452052844
18075000,59.54418158756261,8.716343719159232
18825000,58.33476200420002,15.66800102648522
19575000,57.15658451035524,10.634440712853394
20325000,52.060725482578654,4.374781775036499
21075000,65.03935966875807,27.246647663961458
21825000,103.46139535719489,25.441961161658032
22575000,60.31661006691829,29.176327576486607
23325000,73.18490599912413,27.678292859901095
24075000,90.0896150010846,39.51383908471923
24825000,80.77209373836338,14.906039149110017
25575000,113.76002801386278,14.253302653340388
26325000,87.33455949794109,28.20924462082899
27075000,80.16030468752211,25.089617904540816
27825000,91.37271753005216,36.19338106807473
28575000,88.7392146646293,34.57375349959908
29325000,107.25546658957417,40.99409715523535
30075000,117.47800977268376,45.20191637549006
30825000,81.91256286518939,16.07248898581501
31575000,95.45316977812053,36.77839203454637
32325000,99.14735816059998,47.90758797504192
33075000,148.02719095540698,81.84402049113207
33825000,143.616270156897,44.91211407234473
34575000,123.81728237044213,41.188926557429575
35325000,129.6658786999104,30.382784155120977
36075000,139.99949822280908,22.176488643686508
36825000,120.23550454734186,37.49442707566195
37575000,142.44981749105474,18.097121041947233
38325000,144.6193891568378,12.219050514555693
39075000,141.91737308107733,35.773634039120125
39825000,160.79373565175084,47.971876456608605
40575000,140.3822328635996,32.16207226720309
41325000,134.49798929330524,22.956490649010583
42075000,151.27757922978284,28.176049804537385
42825000,157.92324483436167,17.258088167931948
43575000,173.49928489719468,28.712367924478638
44325000,173.12029845682,20.91997321092484
45075000,160.48275364832077,21.300113912095288
45825000,150.75413055524226,29.9958718728837
46575000,181.86389457345012,30.367659105195656
47325000,175.5825220649444,32.78389083325034
48075000,190.14167283185222,11.195611700154167
48825000,178.39806181494373,20.360009973030063
49575000,182.1974515125174,31.30817948376421
50325000,205.386003009449,55.276370593595885
51075000,179.04314768688604,8.022649520741123
51825000,201.91210350081587,35.04875310163225
52575000,178.88535011671794,2.667799401826645
53325000,225.16837186233442,46.110568560103786
54075000,202.95924362678022,19.999192579195192
54825000,197.83949499933397,19.303662818977823
55575000,251.47381898460446,32.51713201181171
56325000,287.17753071296585,53.84384564570779
57075000,609.401515608453,444.73236183688954
57825000,896.5094655027821,860.88122859958
58575000,1219.7939694064412,1357.566928132684
59325000,1357.5673104710968,1511.785969916081
60075000,1186.8879113984297,1311.8723094843328
60825000,727.3961759505924,654.8187450881636
61575000,1181.2808048563727,1204.9862139081347
62325000,2100.3006168996294,2381.480304149929
63075000,2585.180227890712,3178.422124670358
63825000,1985.9905103869032,2235.694022012458
64575000,2301.0910978196575,2640.638298651606
65325000,2122.866227853807,2414.3938907977613
66075000,3430.19406226932,4196.704474276226
66825000,2343.3216195343025,2747.4707651570443
67575000,2522.368407977064,3017.3378573639698
68325000,2544.990853146373,2798.2728400012284
69075000,3567.7835675518036,4470.959810841512
69825000,2931.4763655160223,3459.538559407489
70575000,3751.3779099688927,4363.626337321917
71325000,3472.3715364352574,4041.1245971830344
72075000,3722.1524889581456,4412.122489059087
72825000,3067.7298787561467,3453.2874374705357
73575000,3204.2117517169863,3751.531601125925
74325000,4137.485019345459,4964.43202483245
75075000,3759.0267006679946,4349.929767436553


==> data/metaworld/pick-place-wall-concat.csv <==
iteration,mean,std
75000,-33.447113280498996,1.4863377873491805
825000,-13.463621258468772,21.001927950356933
1575000,29.256902818858823,81.32812691528022
2325000,-1.2073934424063306,35.286775091183564
3075000,12.66114015974208,55.06259908616897
3825000,2.9614899341965377,39.93825567480082
4575000,2.6679453305217655,38.877730851719846
5325000,-0.8877749738282171,33.78681738115616
6075000,85.87628750086162,154.88698344812985
6825000,1.7150837387293123,35.762292499349506
7575000,46.675045615505006,99.44788822661027
8325000,72.56462706486688,134.40452347692244
9075000,146.47339755887967,154.65093034640248
9825000,118.79239668363478,64.68860991375671
10575000,138.01040266363427,83.67098455280143
11325000,146.67291459899084,106.61236672537018
12075000,164.54876590343738,116.92063493961807
12825000,156.81477061622823,119.76524110800868
13575000,127.80485351599287,74.42711854287266
14325000,187.23583881526486,119.46865493851308
15075000,167.8488230411181,109.18156475003215
15825000,147.3013294000947,78.67134281437343
16575000,164.05832095087922,107.98040972516513
17325000,282.4401238997593,256.2394798607055
18075000,249.21261993001653,171.28966587032184
18825000,184.13277545758646,116.8592328731011
19575000,297.17553771468465,245.18713337088485
20325000,254.1402140010797,184.3268397647345
21075000,228.83132057630007,160.46293692514757
21825000,197.667326215719,100.99532525821027
22575000,182.98848866538592,80.74062396752417
23325000,204.2811251916277,87.99804672672363
24075000,242.70333172472888,152.22445286251138
24825000,345.44995006155796,254.2166809347392
25575000,371.5485498601727,302.9436147932115
26325000,360.10626162968543,278.2892650240827
27075000,396.6119571059881,353.88082227682787
27825000,291.14782233310615,194.79355843456867
28575000,392.6575219659515,353.94513360161216
29325000,475.9951952580363,451.89660731574264
30075000,270.9962217168786,127.99525351884715
30825000,424.6855673957695,356.82305100051
31575000,540.8793292510745,540.7524837736089
32325000,502.60355083989754,493.8623983841605
33075000,607.2713511085992,542.3122884923597
33825000,556.6782620837284,443.2675649242426
34575000,694.0922950258172,746.4797231144054
35325000,684.9462630375638,781.8667631767535
36075000,522.4126056123431,326.32846317611023
36825000,791.80095623842,735.0844630356717
37575000,851.3304996363495,725.3535196582408
38325000,913.6871757472791,812.25385148056
39075000,983.0378918574139,1008.2363994625308
39825000,797.0079155043417,619.5555110083491
40575000,813.6131520319518,734.057757911673
41325000,647.6832801455824,440.6309837924708
42075000,1127.6912602847433,1079.500648091918
42825000,774.6890396453397,703.6405784278653
43575000,1000.1045100606451,952.6267046354687
44325000,1037.2430332080314,749.521546114038
45075000,1058.4745892166077,986.9923939245024
45825000,973.6919455534813,657.6065667290757
46575000,990.0133904377526,673.5746646452573
47325000,1376.5766925992164,1000.3350238499097
48075000,1130.0326131494267,936.2288988446784
48825000,905.053032795258,571.8245289909784
49575000,1139.6665264343412,783.4667457345075
50325000,1639.1106932325185,1289.4507309351018
51075000,1401.0523649870577,876.9614563487368
51825000,915.9187461841797,665.6186363917194
52575000,1037.659929419353,678.2733832200653
53325000,1411.7667637621246,839.8343156652262
54075000,1206.4104392201612,872.6914714624544
54825000,1234.270608256489,749.1374763804157
55575000,1396.4248003089754,970.9930620664296
56325000,1351.1508914323058,799.1304772043309
57075000,1492.9851274341338,1003.7969504024695
57825000,1242.710820952537,769.3230774508173
58575000,1192.1214658177641,972.9257047938607
59325000,1355.3194969570861,894.4469579284233
60075000,1400.0626323565336,875.2378064758375
60825000,1448.599475657668,1005.8643012477726
61575000,1582.3678678394724,976.4991269921461
62325000,2005.349088875324,1277.0869732798174
63075000,1424.0372750165068,856.2652756957671
63825000,1517.1142354320054,923.8903296800818
64575000,1789.8292727979072,1148.1123106709947
65325000,1560.5235321092089,945.5348058759962
66075000,1666.0012305684843,1070.1196820541509
66825000,1528.1715114081026,991.8963325929047
67575000,1622.5042133914633,1087.3312940771773
68325000,2213.637992109428,1460.9043824952832
69075000,2530.619747876253,1697.499395511535
69825000,1530.4795324688996,948.9296374796467
70575000,1897.300975415843,1195.9396591864424
71325000,1909.2270480037434,1302.0609490660945
72075000,1732.159581439643,1072.5938243011183
72825000,1140.1925412202681,641.4654228276296
73575000,1454.8104002879352,877.2392484286728
74325000,1837.1867283055828,1150.6273884430846
75075000,1861.3145739842978,1174.9959410560223


==> data/metaworld/pick-place-wall-dynamic.csv <==
iteration,mean,std
75000,-40.986077485103515,9.22699702820021
825000,47.52194332475676,22.2119271766051
1575000,17.753093642547896,9.485820085616758
2325000,77.1697443561737,55.53313541769403
3075000,26.969672289578558,8.068848060248627
3825000,90.3417837274984,72.63154352439949
4575000,184.0069509720172,31.746374775103405
5325000,176.94439098810824,115.12234949403417
6075000,179.02440004929008,50.85822844656572
6825000,336.87457217344854,51.93737445012191
7575000,205.65652988030868,73.02572477968283
8325000,249.78312019533914,104.550350618464
9075000,245.27071347143365,147.77033629563905
9825000,279.851506889448,207.84734598695638
10575000,222.9480958799036,193.4133425744475
11325000,310.5964489810556,33.84193029910219
12075000,353.075926790975,95.11514103013015
12825000,392.04573308315594,142.05473640179338
13575000,471.4895853188769,83.57655331768892
14325000,419.2084461992122,182.51732185413874
15075000,454.47766590197233,140.70406176661277
15825000,386.7946027047931,178.69622309732446
16575000,569.7071585378351,61.961121216536014
17325000,444.3169094623113,137.23710520834922
18075000,439.0684867683879,262.60109139603543
18825000,480.4339400020503,87.70619612551963
19575000,534.2105260709615,211.81563318287624
20325000,658.9794099819475,203.28918144658434
21075000,724.5468105880421,185.74912034135588
21825000,672.2411091428272,234.97969337775857
22575000,762.9907734193221,277.5021648354559
23325000,929.8665397959809,242.24381629622988
24075000,854.086769650063,121.71719254890064
24825000,1033.1625003069664,221.17347864354215
25575000,912.8192069717452,150.2451940784119
26325000,786.5321402849358,140.91961161276802
27075000,1256.225886296248,370.42268351721935
27825000,1141.2621916270189,464.58283946733724
28575000,1257.1241874498749,215.6974115494691
29325000,955.0432858432529,385.13245035779084
30075000,892.1326273031442,586.845427617398
30825000,1147.5192116415517,250.0948304136935
31575000,680.2992436361998,309.0512174640009
32325000,1436.668896994128,124.54723236167041
33075000,1181.6401295740563,317.9590939159891
33825000,1377.1303871252078,62.54632476875281
34575000,1376.4430503879205,365.71491508938226
35325000,1303.8895698240701,272.20867533398757
36075000,1445.7504157334395,58.0481190196097
36825000,1433.2269222915681,206.93927875866592
37575000,1522.0241942995174,487.64834671743046
38325000,1607.9421013599106,358.43796305407204
39075000,1553.7478533473386,147.12575298174738
39825000,1249.0630487549627,505.42633883960224
40575000,2062.808150170267,662.3738495603537
41325000,1529.0668628999902,137.3084532994806
42075000,1771.6906280951437,208.93706865032803
42825000,1718.8853346094538,143.65594414159048
43575000,1995.663388111919,81.51465612536511
44325000,1708.6021494519027,155.09952666502693
45075000,1937.2329861755786,146.41037090410444
45825000,1787.5469434886654,416.82695112907857
46575000,1801.6003618209634,250.0804915561774
47325000,1656.8459396093988,174.0212673228217
48075000,1936.831463375661,570.4857505055201
48825000,2120.7908661647416,408.7956232292402
49575000,1948.796237253956,606.2926853905245
50325000,2257.681012586544,734.4734972518013
51075000,1685.983361884096,360.6185607226981
51825000,1815.5051761110165,281.6607702213703
52575000,1796.130021622301,130.54485652375334
53325000,2146.2379474984155,323.79233430147923
54075000,2046.060791332973,521.6753949814276
54825000,1944.5778992209587,466.616211909172
55575000,2116.652628129809,227.88780181875805
56325000,1449.8782690319576,114.14026536018267
57075000,2227.1784965569946,891.6355557138039
57825000,2262.1898569903437,219.58836091929692
58575000,2393.3036795235867,182.61043274812664
59325000,2309.2559149603912,377.2037537546964
60075000,2308.4555352253396,181.13471015281564
60825000,2198.645795514296,387.50347975123674
61575000,1826.4820077287307,288.115630088019
62325000,1790.4003312271798,622.8979088787083
63075000,2044.2818488778667,499.0028413279698
63825000,1788.5907459935254,361.2750679587988
64575000,1984.1934973916086,351.7051059283017
65325000,2412.8278300285806,496.30086809797336
66075000,1680.066705272274,122.7510759564425
66825000,2455.0007381531846,185.07021613149604
67575000,1929.6771700528905,221.3241483921697
68325000,2606.1063799452895,148.2087604384004
69075000,2539.76986279414,779.6744547227308
69825000,1915.1251591906573,523.4081732196626
70575000,2128.2210631190783,486.2325504279829
71325000,2544.355817603456,421.55597897185845
72075000,2415.3067953516597,576.2271534135383
72825000,2285.4041145498304,161.57593221834762
73575000,2493.8523663568226,210.83077243329785
74325000,2448.934414025857,372.9953903559634
75075000,1976.5519444390732,64.66415594723681


==> data/metaworld/pick-place-wall-none.csv <==
iteration,mean,std
75000,-12.849240619676502,37.090522204967336
825000,-9.564286100766973,22.12486635640377
1575000,8.225162439616254,47.63077503371898
2325000,-2.1380184265954,34.07604647481677
3075000,46.11402385872001,100.81203187540825
3825000,90.15163163208803,161.43180170890142
4575000,57.283206613439965,115.27903844296448
5325000,68.81633463647007,130.9617660372035
6075000,33.33708170088693,80.92534840558918
6825000,178.18605215127067,285.03920727623915
7575000,93.72436956303001,165.1178177892323
8325000,18.5217520786437,58.721247761330815
9075000,18.359949122395665,57.83215981707285
9825000,21.08272119686138,61.28624964908662
10575000,7.456779702391995,41.69177641862008
11325000,24.027073136428672,64.46301028370881
12075000,10.36016962773155,44.67520814168216
12825000,24.722312581679162,64.46454792300402
13575000,15.567758498820846,51.331435485721194
14325000,25.583477147603006,65.87652872799978
15075000,17.838291014587593,54.201576861617596
15825000,11.840443474901898,45.52625473975222
16575000,25.379518862129057,64.82686732648048
17325000,43.9777049114447,91.09428228331744
18075000,23.678755554565196,62.26958671523825
18825000,28.52921807417395,69.66008172297713
19575000,20.424926866960686,57.01998527473235
20325000,44.3175939441331,91.17130221184793
21075000,43.33036438940789,89.48686053267494
21825000,48.56644594640692,97.41010175241863
22575000,24.893623115986315,63.44775351110153
23325000,28.913476133468603,68.94690335349962
24075000,39.45597975878574,84.30946163780874
24825000,29.070878560072003,69.04015241771596
25575000,34.800269186737935,76.51920265129823
26325000,30.668528791900346,71.03741845528545
27075000,28.260416550188207,67.34589352266029
27825000,74.97614792700716,133.9589679545575
28575000,49.64969662744216,98.24934213603301
29325000,21.155251319001376,57.400727863350646
30075000,44.595073547890564,90.28453983617568
30825000,67.25881681045426,123.02978345781881
31575000,22.333878618996906,58.46477764019861
32325000,50.32005527817824,98.4931074743273
33075000,99.98877704852993,168.83771401028574
33825000,38.982826512782275,82.01020880688509
34575000,52.4694145745404,101.3273621385756
35325000,52.66879345854439,101.44498804849174
36075000,84.96347171312287,147.64430416250462
36825000,64.21415559936703,118.08556788250061
37575000,38.9514123434472,82.28342710776451
38325000,53.229230744594396,101.76356014623306
39075000,92.43490399337384,157.26160542347822
39825000,54.945145708321526,104.41369333529805
40575000,88.62269587996089,152.11874388791915
41325000,114.21590191666094,188.0559147862356
42075000,90.67031035689489,155.29827727179955
42825000,145.6861458164648,232.76025652357308
43575000,93.35802678941991,158.45643481745637
44325000,138.2361360829748,222.2348383298099
45075000,168.4660862947389,264.85725379262817
45825000,159.72238237954488,251.1721898974751
46575000,247.70523677652787,376.2373347452228
47325000,178.88573569304674,278.9943893846861
48075000,142.6953780399403,227.79799040751982
48825000,239.60197133556107,364.89897779801754
49575000,208.99395125088304,321.9698792676775
50325000,224.59362947188617,343.1267007203334
51075000,207.52986863868227,319.30695151733596
51825000,307.64637072898773,460.8746613175929
52575000,398.8351004609401,589.8855887283412
53325000,400.8891135934316,592.7165934514934
54075000,339.37999073328507,505.91928238850267
54825000,307.72826198305626,460.9407782231961
55575000,310.7117480002965,465.54263243197823
56325000,411.82443786645604,608.2436054879223
57075000,424.2922813239199,625.4387490096063
57825000,403.91330025784464,596.6689991972411
58575000,372.4025147327562,552.3477312683508
59325000,679.3214427941497,986.4430095991343
60075000,580.4413522345541,845.5308958434132
60825000,646.0934492067523,938.9545569945749
61575000,630.1840894981469,916.6224426095351
62325000,402.8816808738571,595.2192816312314
63075000,454.03290560428485,667.4711832543634
63825000,607.3231786980263,884.2619243957986
64575000,690.9065023180652,1002.3783408553552
65325000,765.5615369980457,1107.7144454107836
66075000,799.7963920679972,1155.8825278150634
66825000,716.1143441484446,1037.7055422620492
67575000,703.0207444977269,1019.7587936824398
68325000,817.6101027396262,1181.3973745756607
69075000,760.7595813842275,1100.9627340972884
69825000,704.6412205127558,1021.6876209253613
70575000,590.6281397975903,860.0355801858958
71325000,638.3003184927042,926.9037355026098
72075000,750.6187992310521,1086.0083922309764
72825000,868.6381376759014,1252.9629851385257
73575000,700.0014223114132,1014.6424998825289
74325000,964.8238826018354,1389.0140912752286
75075000,546.0082056368631,796.8264067457353


==> data/metaworld/pick-place-wall-static.csv <==
iteration,mean,std
75000,-62.320334492338446,13.748897872805388
825000,2.5398769682391937,28.579308462198483
1575000,37.81571549296807,39.31946991541437
2325000,40.614900345485886,27.02100975446886
3075000,49.20809285809397,23.160983374359617
3825000,118.47582945107742,95.59580989081311
4575000,62.47360793881682,22.285227942118013
5325000,56.94470513694546,31.068089415727897
6075000,45.07373531299229,12.81420763450981
6825000,41.93099451373427,2.0042305988755826
7575000,106.91742277513443,51.927556658089905
8325000,126.93520936043872,79.10580983252112
9075000,96.11758319269593,55.36445534988203
9825000,100.13781200011329,46.19985232210643
10575000,54.45894562954644,19.825481516375593
11325000,161.96538746451824,131.8284138537534
12075000,156.48357986882783,92.6181592959817
12825000,106.36624206950874,67.62762705802737
13575000,106.15297851344383,84.8305146940616
14325000,130.08628769625668,47.70169412707781
15075000,152.7156057855312,82.92191081018163
15825000,144.47705554108555,85.70240714172994
16575000,260.2289075087794,152.09617337799136
17325000,243.70763882096534,134.23901579260553
18075000,279.9287805305378,176.93472775031253
18825000,303.9307739050303,242.794459743042
19575000,317.7180765279505,277.3127413309301
20325000,440.6633083656009,445.24465090701807
21075000,248.19410085296923,161.86004923726247
21825000,517.3990795398864,585.0131791394532
22575000,362.9773931096748,236.23299550770673
23325000,391.0142182330956,345.25084500271004
24075000,404.069183903582,273.5769179810161
24825000,494.2952982155918,236.45980928205552
25575000,571.2664106347867,562.9664377292647
26325000,550.5637226113763,275.5025847591587
27075000,460.9499055631224,342.5928631521567
27825000,374.1111200189446,151.04743487729564
28575000,308.1647533390524,163.36534816075246
29325000,607.2265890264931,491.3644412706443
30075000,459.4865031152279,353.5388233052305
30825000,543.8995071202652,447.07680962577007
31575000,516.3509570611637,349.044555443383
32325000,575.8316720795821,446.9229623025622
33075000,767.5429365740687,514.0636693544132
33825000,601.748278141627,359.1602519698596
34575000,803.1599530318008,535.2326026927451
35325000,678.8813136414475,363.32478608431046
36075000,1196.4665309913391,345.47357581663084
36825000,780.5915562766635,102.1229367170732
37575000,1033.2140413744353,310.4372112850356
38325000,733.6052374435247,124.67633695651959
39075000,707.4277472969335,186.1972369651755
39825000,1049.4039139326833,608.0391996329146
40575000,1035.9016732564032,515.7375941796298
41325000,1158.0518791655968,529.1416506872625
42075000,1293.014682662595,151.46367922768542
42825000,1350.9375803430248,375.59259080871414
43575000,1333.3809029131835,313.33413807226424
44325000,1395.249522002634,192.0963268183292
45075000,1268.2264900429498,120.31442606639212
45825000,1528.9266002943332,327.51305772710697
46575000,1209.1538912857202,188.07825416540896
47325000,1710.3163721852172,245.33313976796836
48075000,1472.9498467221108,173.17963532254262
48825000,1687.1010450187725,150.07776445670316
49575000,1468.5553475981033,233.99244156680766
50325000,1492.9954866783653,486.07553930575904
51075000,1711.0373000294405,350.42467121991086
51825000,1740.8632293686794,386.80610430095106
52575000,1569.4679958550194,230.42971808894353
53325000,2023.3123874436933,361.1980122833623
54075000,1710.9095186576003,202.31240599183516
54825000,2156.9452932530367,317.5201367577544
55575000,1854.539822753919,358.1356305677317
56325000,1897.952687126145,427.75938718680493
57075000,1619.2639688224172,35.072664477087095
57825000,1961.998185027889,348.0953043244832
58575000,2054.3244266830684,63.77689770819048
59325000,2051.9122742964523,371.01461835361715
60075000,1992.542064576851,195.07632014375022
60825000,2278.634077895717,222.34478801553306
61575000,2523.829213468647,578.6064757827256
62325000,2349.648564141861,353.58691421040817
63075000,2162.3417860157856,326.45593446401796
63825000,1795.0431429612272,86.47489010661606
64575000,1719.8023001732784,199.0399636435576
65325000,1675.789780987021,176.21538744843292
66075000,2266.744424387834,334.0850710967641
66825000,1904.8459884957854,160.46167681207544
67575000,2762.706828548193,669.6786788377585
68325000,2588.467425252271,438.5428614285105
69075000,2277.178112163226,393.2253465244273
69825000,2282.4675169315806,230.59902069714425
70575000,1868.5978544461861,482.57611662465536
71325000,1958.417524094774,395.9397862742506
72075000,1902.6923477828916,331.783874833814
72825000,1969.5678776093766,148.80061288246378
73575000,2201.5316185801476,282.9795372247468
74325000,1734.7054416333349,276.500822040286
75075000,1658.9029033216475,366.2115815878095


==> data/metaworld/push-concat.csv <==
iteration,mean,std
75000,-19.69437381485047,17.189289625600395
825000,831.7453226404386,163.8611633678202
1575000,1199.1672655054442,481.64244078043305
2325000,1616.20357032416,335.6499486747945
3075000,1696.9559250647926,354.97759037535496
3825000,2575.2670153581967,38.410123824088835
4575000,2688.799982715452,248.01571756739432
5325000,3216.4724915854226,551.5860421530082
6075000,3621.045661421728,1995.9757391400908
6825000,3875.5931015784904,668.6421288103446
7575000,3730.5368633807193,899.1324870621528
8325000,4349.916217838379,1481.7779111657342
9075000,4716.562720266006,588.0005975472244
9825000,4542.54613359699,735.8305137722126
10575000,6496.958060776932,867.9118310725378
11325000,6606.267785383785,726.573470480074
12075000,6246.924772712334,792.3406357557321
12825000,7050.720642230335,422.0845290632501
13575000,8473.313601261449,1805.289146714206
14325000,9699.707307389042,1863.2046470159082
15075000,9821.973159379268,3198.446113514443
15825000,10808.89140435181,3986.137069253779
16575000,11761.388528535943,4562.978591358916
17325000,11368.270826679995,2494.552556857401
18075000,13609.2979878301,4752.392120827354
18825000,13200.821253613554,915.6308130539297
19575000,18187.97488153281,4312.515342698629
20325000,15900.765924082414,3616.420525358436
21075000,18228.7130500808,3706.215689656502
21825000,17024.98653394564,2070.726374059654
22575000,18475.696552489357,3462.802415826777
23325000,20537.287596332677,2605.7060249124474
24075000,20680.65187270165,1298.449652558119
24825000,24116.679718916133,1447.6606269701463
25575000,23534.48351745372,1368.109907562517
26325000,26786.775681712603,1871.734241452905
27075000,26006.754804049346,3537.8749175644043
27825000,28634.77254182158,1857.6499237483824
28575000,29066.59349753146,2634.110816227819
29325000,32773.32090282434,1276.2347414672804
30075000,30226.009449903035,3195.420555713006
30825000,34420.83547114142,3154.53778816376
31575000,32237.63524164888,3341.227109346103
32325000,30276.6233448617,2175.14880066401
33075000,34220.12256781273,4345.804118941852
33825000,36886.26291700415,3004.3593281950684
34575000,38532.3074639446,4690.868932298874
35325000,33780.549232133184,4125.7847428156865
36075000,40180.423140088235,1219.788411902569
36825000,38438.66604098169,1239.8679546408598
37575000,39442.916001884354,4732.7898173109315
38325000,38446.68091668645,6028.276946131893
39075000,43265.107371963466,3517.0554165289896
39825000,41082.93799852804,1389.997641343192
40575000,42055.25380694257,943.2657677180231
41325000,41672.99761090143,4671.050017177113
42075000,38432.83813387468,7197.395169404066
42825000,43725.42704358336,4649.557881405953
43575000,44110.55899682208,5084.677222160519
44325000,43497.07690957806,4158.052527514626
45075000,42490.17217778711,1608.9989291895704
45825000,43847.86713995053,2745.9388939519295
46575000,46705.40415987303,5134.316760469585
47325000,45867.18008908527,1914.2107263845185
48075000,49425.37713238506,2006.6180307733096
48825000,47237.63253349161,2070.4817688338558
49575000,40895.22573780848,3977.621962621083
50325000,45211.468567509924,4126.655191263106
51075000,48108.18776864838,6404.613286204052
51825000,46225.64897591612,3698.520330923506
52575000,50756.56936214303,2157.161266932405
53325000,46057.8170840668,3183.36738179009
54075000,45433.0566222535,3358.343969325222
54825000,49934.35505630011,3992.8368309546768
55575000,54225.638745346376,4733.933351970562
56325000,45302.16765061432,4026.7351373490546
57075000,44267.53448373156,6603.859220332128
57825000,53856.03912440762,1255.637560924491
58575000,55714.80048955828,5370.768218708448
59325000,54864.42403341309,7305.141205333517
60075000,53050.578899470886,5250.215570745294
60825000,53758.647247723165,1372.2758087774425
61575000,51054.70954784084,3035.0783013651476
62325000,51483.54676107075,6041.074294582334
63075000,51567.41785119968,3370.868569587191
63825000,55410.42828359612,3437.028656730108
64575000,56347.524178375934,3694.860052648764
65325000,53922.569898467795,5738.501659932746
66075000,58653.865016398435,7351.770922587008
66825000,47186.290392487426,919.2981497300827
67575000,56153.96920263177,3705.8800398438357
68325000,55732.599107465845,4516.768349606847
69075000,54385.32467527705,4134.677058592338
69825000,54120.763882557425,3239.660829126954
70575000,54203.92592371185,7519.489396567937
71325000,53845.09228192522,5394.216198730476
72075000,49351.557374154334,4172.156828622281
72825000,52425.16605489342,4494.092309305838
73575000,52551.47300965464,12517.593480305335
74325000,55252.58995529128,5870.02543234563
75075000,59636.633183458995,3707.0481867400485


==> data/metaworld/push-dynamic.csv <==
iteration,mean,std
75000,89.68546084913032,71.41512993613605
825000,1323.2439784295684,634.8484364747328
1575000,1539.3918732587797,127.85550827036917
2325000,2773.6108575170542,454.53768869397726
3075000,2351.794008011781,1317.794245987725
3825000,1811.505211288835,473.3030767799392
4575000,2403.5183449096753,937.3493423758631
5325000,3022.1631716964525,326.8805378215158
6075000,2803.1806349539906,731.7270879151718
6825000,3630.012198588605,1084.5285238293764
7575000,3017.9164724584166,1668.4228830856177
8325000,3162.2120936474835,1327.1448388313495
9075000,4317.424222191246,2782.331934847683
9825000,4190.2270209100425,2379.370804752238
10575000,5871.885674405679,308.0920763291049
11325000,5576.8940749561325,892.0059222748122
12075000,6457.302322446366,1907.0022876992912
12825000,6912.36183506617,1067.2688818726415
13575000,9872.990851793851,2779.8894865128395
14325000,9700.49954576017,2292.3872347751085
15075000,13121.299574447929,3710.662222501544
15825000,12831.091460449063,4459.1232595984475
16575000,13600.550739283079,3138.4930384224954
17325000,16458.19342743565,5092.909270159845
18075000,17425.01941624787,3463.644405137604
18825000,16545.574496157275,4762.733937082316
19575000,17753.5819265513,4124.268315083325
20325000,18740.94944123622,6200.650389558658
21075000,19029.587451957395,5381.482219967379
21825000,22697.514294072564,6029.5747418295505
22575000,23684.700759722124,5616.234813493024
23325000,21908.5672742181,4036.2681153580265
24075000,19463.983079346795,2285.9788074143107
24825000,25369.103185088312,3826.4484065817473
25575000,27814.557927759102,5453.952536445969
26325000,28427.463411676974,5291.053565553784
27075000,28404.275986564284,3541.7205348971197
27825000,31354.107374906103,7270.78803710682
28575000,31949.136466005923,5650.09322043674
29325000,32100.958790334753,7000.698506564986
30075000,27519.11197247263,8343.525639136937
30825000,34990.453467274434,8682.60507701359
31575000,35054.964620257146,6317.9223065676015
32325000,33138.27697314128,7363.600295166558
33075000,33517.332232832574,7191.028619092568
33825000,38904.86806920714,7015.130034365691
34575000,33755.84094046821,8209.834123292501
35325000,34844.97766195112,6803.851741620213
36075000,38255.5931442451,10068.175047848174
36825000,34363.39520715942,11403.855302877902
37575000,36141.599386356225,9891.45590635031
38325000,33662.359338817194,6668.803065352628
39075000,34913.85880999672,4772.8639841208615
39825000,36960.373429661624,7946.743529790435
40575000,37262.13841722675,8154.501414545229
41325000,39721.871198051755,5961.414508849711
42075000,40474.53962133348,11886.299115245547
42825000,38740.502019976826,8119.918849924269
43575000,41240.32789346825,10469.438586233291
44325000,40025.58042580108,6417.6716069770255
45075000,38331.50318018352,7933.273647831759
45825000,41870.043500737025,6174.777876860077
46575000,39999.994203918606,8121.706007619484
47325000,44052.8864338943,4743.11651318517
48075000,45389.57943155105,10143.988612157927
48825000,45314.846564251464,10879.383021059833
49575000,42456.678764714736,8174.973209519311
50325000,40154.500006650815,8379.30991460706
51075000,44050.798498341195,5126.983813782342
51825000,45380.415447339336,7231.671130186181
52575000,44467.91367859528,6608.032879930177
53325000,50518.738143595016,4016.5976755424276
54075000,43491.58246239613,6428.169601678695
54825000,48731.26830115953,5680.075426107415
55575000,51518.57867746286,10395.20093803893
56325000,49395.4295102258,7138.444576605838
57075000,50852.138989977684,4562.263417353271
57825000,55976.123145459416,11548.59020255395
58575000,49805.55915043474,4564.440096765999
59325000,49237.984210711315,5940.270925039037
60075000,50498.97358924132,6398.183579114763
60825000,52904.09339143653,5970.598396581525
61575000,45222.36366382802,3506.2895903035756
62325000,49600.36475033477,8260.011080164686
63075000,47041.60330056902,12860.294946757847
63825000,45696.62986464878,3181.0937476868367
64575000,47308.23473496517,4991.404998747941
65325000,49616.08612438597,13794.789094933627
66075000,47770.686085364396,5366.818142909446
66825000,48526.195535832674,4325.374952388885
67575000,51477.46087372787,6441.0725323915085
68325000,48481.81635332096,4240.054226278595
69075000,49707.63384425207,7317.584047518047
69825000,53767.2805041983,4684.159346867111
70575000,56905.57042200579,4994.275783511663
71325000,55398.72778082509,8942.390869263052
72075000,56480.90159364706,2021.9140085588326
72825000,54844.10106797006,7989.3576108893185
73575000,55256.32876728289,3102.823169651931
74325000,59133.085370802844,1386.4873835775434
75075000,51666.822083893385,8724.81996238561


==> data/metaworld/push-none.csv <==
iteration,mean,std
75000,-22.61858089469253,16.85646554942098
825000,870.7025031065021,41.740324978869765
1575000,1490.5812845788114,328.49418422971235
2325000,1922.4666058934317,639.0522248053572
3075000,2937.639964958617,352.4472844185585
3825000,2817.9517824288837,734.1829825735606
4575000,3510.9658445309574,233.927997751202
5325000,5053.695112256567,1184.8305463638376
6075000,5374.875039470655,604.7193088423139
6825000,5392.126184463959,1211.6599092449662
7575000,5997.346463530958,832.9132876504118
8325000,7274.2943679296695,800.4779106773449
9075000,9666.23330292365,2609.0214486687455
9825000,10701.754108841387,579.2043271320009
10575000,10946.035387716474,1078.3881209210444
11325000,9974.09042019384,1702.4127156027316
12075000,9438.121128594985,2226.1585959970007
12825000,11949.293439881092,1302.049533079426
13575000,12360.554040293026,2440.9807745806834
14325000,15829.53776902386,2584.649848997129
15075000,14660.694270863378,913.1955763551981
15825000,15125.800494944253,3830.187265526032
16575000,16353.525862304428,2103.7601014696393
17325000,18426.215334535013,1117.6946721881266
18075000,19089.582798437303,1790.9131752566375
18825000,18998.75372051046,383.1266766743678
19575000,16600.85525110154,2499.1101048721803
20325000,22097.627355060595,1894.8734010284577
21075000,22478.813683390847,2338.0303640544635
21825000,25247.699173012614,993.5556384116335
22575000,26118.812423235115,891.459094146519
23325000,27638.71888434172,2566.423659184559
24075000,27347.897829568832,1752.9220152349865
24825000,29617.772180188233,1336.6178285869523
25575000,29994.412496612134,2605.8969631516566
26325000,29814.90576354158,1619.0316094597217
27075000,30933.838049706126,3413.4784596555323
27825000,30531.96213225488,3283.8327947231164
28575000,33792.190822660625,3305.279215449054
29325000,35131.58010420535,3457.5736863191337
30075000,34133.36932497958,2188.053264251095
30825000,38072.273672002244,1939.9863243154955
31575000,34836.01758238984,4968.144306137163
32325000,37163.01558747552,4839.964336250115
33075000,36530.66851875401,2807.6895016345898
33825000,39226.00433877591,4624.812067339588
34575000,42595.33575077286,3076.5647368866075
35325000,40830.76077173636,2709.2647024171165
36075000,38278.73755852884,5171.322198846276
36825000,40601.05874806172,3488.011845862317
37575000,41926.95246694372,6283.273594695231
38325000,41775.83628864399,5115.722911365125
39075000,42985.549934660405,5737.829262603833
39825000,46136.58114114819,4919.192898603506
40575000,42309.47825640445,3752.4950702612264
41325000,44142.16430754622,4106.764849713093
42075000,42294.40028034898,652.584848378934
42825000,45740.453208091865,1844.174863727355
43575000,41673.575777299935,3573.100221797543
44325000,42154.135397045735,4972.1757024321905
45075000,46423.26140614294,8723.323136684108
45825000,41177.60004707115,4042.612482544428
46575000,45571.266984847236,2055.4676990979942
47325000,46284.368130576935,5576.642913763895
48075000,48886.670095149806,5269.483945635629
48825000,46979.78571975214,1823.0239627352564
49575000,47825.15238391705,717.3667726233634
50325000,52903.009000877035,1336.1419965776313
51075000,48727.38483995388,4917.389463753429
51825000,50987.4714773448,6323.933479122922
52575000,53929.64445663509,9517.401527095291
53325000,54974.467820569735,5591.807271092245
54075000,48987.90202813054,5767.278454648186
54825000,49800.37030096875,8826.954901443676
55575000,51437.1010225793,7361.626412516734
56325000,48587.35238664702,3137.824898403847
57075000,42203.67784393274,5084.364861973587
57825000,51515.074487495665,3085.499451122525
58575000,48704.39951231091,9684.667286329952
59325000,55050.083308739035,9926.991518911289
60075000,57469.59573048764,7217.876441803593
60825000,54825.63335912994,5208.422680855608
61575000,50743.46035372318,2461.9286863252055
62325000,50703.9946538338,7305.410146946478
63075000,55696.34860997347,7293.588152466906
63825000,53835.80026297,5151.954453139398
64575000,58000.77250574367,2623.95535892517
65325000,54297.54541858911,4506.829740460346
66075000,52542.16316623663,4274.868005029956
66825000,56185.52978519441,4528.999734434187
67575000,52230.927306394915,5774.928214834708
68325000,53934.679548258304,2652.155349635313
69075000,54963.64631023244,6757.979716076325
69825000,55328.03553253616,353.01371592266304
70575000,56294.41261466817,6226.556094890008
71325000,59621.650004422794,3307.066838902973
72075000,55741.34164173438,5748.5655470406855
72825000,55829.4552016893,7749.050759835925
73575000,56624.21917492596,2561.6837253768213
74325000,55176.192114539714,3536.686011029583
75075000,58104.27722222586,3554.767484344435


==> data/metaworld/push-static.csv <==
iteration,mean,std
75000,156.27934688288593,41.07452526397896
825000,1276.0394887907298,592.5239006876658
1575000,878.1063219483862,258.38435187623685
2325000,1780.4446910142349,731.664669773258
3075000,1822.204433672693,40.501410248528295
3825000,2353.022159944695,464.53306903410544
4575000,2383.346858639212,321.00533338223084
5325000,2759.942833630184,433.69234226978796
6075000,2915.4264756088137,1109.0802212596777
6825000,2785.0162528615606,330.83675725217256
7575000,3141.4903990558637,430.61953169824676
8325000,3944.4809739585817,779.385022744535
9075000,3777.4647297263837,767.9807116192507
9825000,4520.762393112895,538.2009453955403
10575000,5225.735421146691,508.2903347885935
11325000,6525.670080516652,941.2712230525498
12075000,6934.269193455704,690.6119566586115
12825000,7028.126185907346,307.7031422659311
13575000,7921.880121282181,2528.5393298300537
14325000,9171.563960513527,2600.791987700263
15075000,10871.498519117791,1121.336178928397
15825000,11638.804780859144,3257.707002788983
16575000,14668.163300510874,1339.681645263744
17325000,15244.40202206457,1385.1629937996097
18075000,14981.215453277333,1382.163920533397
18825000,14839.85361853175,645.4387660904102
19575000,18231.579935471087,3045.793055332734
20325000,16914.413113163813,4244.285116429582
21075000,19509.749061617826,3102.0702050464233
21825000,20466.15743634704,3570.2624856972443
22575000,21402.75763240222,982.3994274800681
23325000,22970.293348538475,4686.818811050353
24075000,24759.597536596226,1418.430918479025
24825000,27726.911024006073,2759.516775476235
25575000,24265.885259391605,5285.464910245571
26325000,25884.259686412523,39.99838540784651
27075000,29006.173133242744,5896.68982812593
27825000,28227.1197226677,4177.426327552368
28575000,28365.08868874308,3545.8144278734635
29325000,28673.5435145683,4358.408746711921
30075000,28898.94183169966,5567.4667818672
30825000,24536.72500762399,2407.92569674552
31575000,31935.031939448218,2658.64506947731
32325000,30645.50170611752,4911.31330543786
33075000,29019.89269414483,5235.755631755675
33825000,33810.89561515074,3127.969734896536
34575000,31549.094897007337,2923.218435400408
35325000,36177.22886187534,5665.804776903463
36075000,34002.623668782246,2441.2399478696375
36825000,35701.68592940244,2829.417983516571
37575000,37205.97039991494,3426.6239052098695
38325000,33137.8927195349,5281.237997940394
39075000,35839.68213908865,2243.7322444824918
39825000,40575.3239365687,2396.5704623544157
40575000,40862.28728832433,3332.195637463658
41325000,37806.22587780698,3581.6135905149413
42075000,42588.65457765147,5755.266690684728
42825000,38756.69977175182,1475.0137827157257
43575000,41192.044321903544,6066.725030953443
44325000,41459.42972310513,5004.6739000335
45075000,40596.1718721267,2208.775689550177
45825000,41469.613749985445,3853.4864591057026
46575000,40330.41234851874,3653.839559367676
47325000,44256.142672327165,3479.1314336585356
48075000,46074.54745330534,5180.257032294902
48825000,48132.64345056486,606.1115152117774
49575000,47617.0938338637,3356.4682687146646
50325000,50007.29753079343,5813.693207245386
51075000,47120.50016896061,1416.1131143057414
51825000,49608.710515381776,2288.1556013090435
52575000,47805.86246303917,5039.764654216894
53325000,51503.413926978035,6375.103252726296
54075000,50277.32875013048,4583.1677051513725
54825000,50203.63559525375,3561.27253051497
55575000,53676.52352229389,6678.881901531313
56325000,44623.7544527839,3047.6659256446937
57075000,55072.74033415987,6097.377063235116
57825000,45586.74722936875,4728.705307306358
58575000,52654.50785804761,1107.074972836534
59325000,49373.57620142252,3617.601929337405
60075000,49571.91679731012,1072.3525522814982
60825000,54361.3340605465,2980.0913284994895
61575000,50858.231151120366,1284.766490436322
62325000,56649.44462602087,3021.168608699931
63075000,52300.85546235201,4173.979072845053
63825000,53857.81777095568,820.3871886930581
64575000,56567.62455016983,2773.156517873985
65325000,55136.28999838373,6415.12950971462
66075000,55384.96963547834,1669.3937104258348
66825000,55587.887826709106,4901.77892083197
67575000,51000.543154764666,2417.329610010996
68325000,56277.058146261894,3555.2689118567273
69075000,54784.321211668175,1766.3945187119652
69825000,57962.01902010406,1522.0259289847058
70575000,56649.673663360794,2836.198700479437
71325000,56655.954243823246,3208.157201810788
72075000,58192.36760584346,5020.799224451053
72825000,57194.94977452128,6597.214360349443
73575000,51418.67622935253,5485.359668711093
74325000,62747.18765771019,1743.085164067157
75075000,55903.26525060984,3567.869532322113


==> data/metaworld/push-wall-concat.csv <==
iteration,mean,std
75000,41.08921263542495,68.0246527001854
825000,1116.1382813402056,403.96440493486296
1575000,1333.5371779367833,290.33344417157093
2325000,1388.5120919232959,513.5908354823212
3075000,1325.7700816591748,467.5884441347738
3825000,1612.0722188039952,478.95217199120054
4575000,1717.8883758287798,658.1831047428951
5325000,2103.279169815117,934.3947113757262
6075000,1958.3715025470224,632.4945092728157
6825000,2916.4615572942034,1186.5266543730293
7575000,3095.956299313407,1175.0636191541446
8325000,3419.09859830656,1455.4239387596044
9075000,3945.4669011896767,1507.368171993121
9825000,4181.803202714088,1771.1118108725284
10575000,3883.8974784601405,1985.1557026789017
11325000,5260.017515406637,2146.4716147794115
12075000,4703.012402060491,1696.3039164528786
12825000,5263.812243942531,2191.7976557133115
13575000,5334.229573304705,2254.592702009268
14325000,5653.480855022736,2110.196078670868
15075000,6208.0583409459405,2417.434137448393
15825000,6896.454955024223,1950.0183628777388
16575000,7633.21254488738,547.9830231332468
17325000,7796.436811209266,1252.2562108149905
18075000,8533.537747716171,1634.43375448883
18825000,8128.973615566827,1010.9510472261682
19575000,8267.877139651067,1716.158808949477
20325000,8482.19238068089,1565.9001473430335
21075000,8776.399903980162,1482.6613446246968
21825000,8733.435133108158,1243.2401346719394
22575000,8925.367011432756,1711.1613079497588
23325000,8833.853864244742,1284.0246712947462
24075000,8741.812539709857,643.0687086306302
24825000,8689.725846537312,659.0735121225822
25575000,8578.333234772745,547.9231745992007
26325000,8834.99480888343,852.3869899983162
27075000,8875.517186209712,1296.971068568895
27825000,9010.781348448818,585.5688978489098
28575000,9258.060503737112,627.2071713226179
29325000,9383.82555012381,610.1624976024655
30075000,9156.573464142011,571.2165707812181
30825000,9152.51159021963,318.03459814996154
31575000,9001.296377265944,784.7684764673282
32325000,9560.790373447107,582.2276710346893
33075000,9183.786749368552,951.7466329660172
33825000,10079.837400852528,1149.9324604756869
34575000,9110.117991651432,594.2797709770481
35325000,9297.301047964544,673.4389480292158
36075000,9479.097254459391,540.2699232871815
36825000,9772.122657064358,508.10472945851365
37575000,9798.92416202178,254.97022692977933
38325000,9756.902540321655,659.5703789949233
39075000,10348.778386765729,937.8824211919706
39825000,9858.3548881811,623.7515405956126
40575000,9114.009044295584,581.3883445649993
41325000,10304.126720614297,589.557490039263
42075000,10245.782630569634,988.2756395104955
42825000,9892.577409365736,337.0572732343922
43575000,10128.647974865866,871.3085462414964
44325000,10247.243921856727,611.2375353076286
45075000,9966.80449447462,231.85210592893307
45825000,9763.314377556837,580.2196507222905
46575000,10280.772590905428,719.473131945002
47325000,10784.899905013875,726.311800933139
48075000,10078.340168478919,907.7132057252104
48825000,10224.431362224563,751.8017431650964
49575000,10666.438380560721,425.58209729989665
50325000,10765.720442076088,356.0814573496041
51075000,10421.727869150109,796.7741511673215
51825000,10199.52902350568,560.8664893355448
52575000,10868.47861762426,1005.5950754853501
53325000,11387.518552506588,1167.8065238221916
54075000,10768.857076833683,1014.5638323792557
54825000,10998.419866810913,802.9532380381434
55575000,10644.131328898471,633.4526478833723
56325000,10696.77534151137,438.22246078521994
57075000,10972.69831704921,315.39236435765815
57825000,11650.226237104584,385.940007848651
58575000,10852.467984236797,317.46638758838935
59325000,11217.285925407914,823.9484424439883
60075000,10947.388330151922,553.0201802593525
60825000,11523.651099979983,771.1454774153475
61575000,10489.199374391741,1133.7419943057664
62325000,11137.741666470798,820.4171678521006
63075000,10528.516979683774,723.0666402242846
63825000,11164.224196742449,816.4665872607422
64575000,11772.53115161903,575.0650327351694
65325000,11536.682678043639,685.7617691574525
66075000,11414.583581563018,875.6491680850318
66825000,11342.039588038528,774.0809527505533
67575000,11528.376609569428,1270.223462420398
68325000,10800.414111280967,728.7804738489684
69075000,11443.619719918495,1076.0858590771015
69825000,11451.789439077475,620.7065948070351
70575000,11226.175247106625,1102.1067875778854
71325000,11521.83358258713,686.3364060201
72075000,11566.107619999837,876.0515884484205
72825000,11381.350359552223,911.7554864620619
73575000,11462.884472155401,780.883753597063
74325000,11761.178729403327,817.3896587902744
75075000,12460.685814713424,488.67308715098403


==> data/metaworld/push-wall-dynamic.csv <==
iteration,mean,std
75000,85.08380992539601,84.74128137960018
825000,880.1331896467813,494.4945185666557
1575000,1179.8011009082315,834.5587078849047
2325000,1288.1731929145647,607.6978596147017
3075000,1515.2185960768118,641.286249174644
3825000,1894.1498617330647,844.09919716916
4575000,1980.7648938851914,715.0140264260509
5325000,1832.8271582295158,676.9429334126881
6075000,2357.718074783578,999.5586287611328
6825000,2394.356465064571,1151.401439496878
7575000,3034.096117249598,1385.471124229021
8325000,3073.9762603302306,1227.941704812599
9075000,3497.434254315876,1485.5609301804666
9825000,3634.7865503962325,1533.357419318439
10575000,4242.0530947456955,1878.7404823608579
11325000,4707.676181961675,1929.9168724027559
12075000,5141.527617176958,2235.7879297511527
12825000,4995.947483334234,2193.1937790528114
13575000,5189.452786904351,2046.9940454731443
14325000,5624.100300179425,2231.397527345087
15075000,5637.19668897426,2336.763558346875
15825000,5443.461416613076,2063.4614534573416
16575000,6219.195911379792,2214.432975380488
17325000,6302.6055635827815,2175.8587562242906
18075000,6667.996210435046,2141.5883105212774
18825000,6352.285826999338,1776.416175536179
19575000,6770.573554736313,2273.1610023708695
20325000,6766.193215288256,2106.207110105575
21075000,6596.262462621892,1859.3181135430643
21825000,7323.419467544432,2270.03738988682
22575000,6688.2857930988375,1989.8130181605618
23325000,6849.974565260663,1878.5809487475267
24075000,7143.518452085971,1887.6287789727662
24825000,7732.09155111871,1844.8491390153729
25575000,8338.834952732861,726.6779228424527
26325000,8375.265578475159,863.0959979681438
27075000,8735.969937491434,909.4000166414659
27825000,9840.672079021839,2724.114186883448
28575000,9022.467220280967,645.4731872892833
29325000,9480.444282372799,722.9695420764082
30075000,8904.271256808895,718.5037793167868
30825000,9553.829446078473,828.1823711893445
31575000,9738.179572914652,890.0248266859471
32325000,9815.757769923615,945.7459222368269
33075000,9452.18567601736,805.3961633868516
33825000,9959.4182306124,796.3997460889703
34575000,9750.282247986992,739.4433534381807
35325000,9204.347784909722,1001.64305955045
36075000,10600.684166663787,648.9708574778599
36825000,9694.545205963788,711.1316429996092
37575000,9015.98791214021,977.7961554562705
38325000,9217.415776501279,456.91167666182025
39075000,9884.557460122485,1280.9713066915183
39825000,9967.195118504007,869.5128249063813
40575000,9467.943642330683,687.9405475054677
41325000,10372.17709320283,703.6739795135937
42075000,10320.726910498825,433.94247709618014
42825000,9304.944940969934,673.1421839499827
43575000,9932.222363269142,309.46673165982224
44325000,10508.440243926652,970.8917494557772
45075000,10506.180715346316,745.2631137139399
45825000,10880.36310183109,561.8583897596529
46575000,9917.102046795706,819.8447692228794
47325000,10190.637402668453,498.1145143980195
48075000,9883.945108303426,1461.7806344345188
48825000,10381.061668539016,463.74015600096976
49575000,10218.505485711754,613.5576568301276
50325000,10559.222756022198,619.8024604589589
51075000,10723.041209165494,1002.5276646207109
51825000,10061.771617931692,569.4428162890349
52575000,10782.176177714558,752.1706367624338
53325000,10929.101388009802,811.8209793443807
54075000,10885.598386286263,963.8619394270846
54825000,10904.598627635385,795.4464991844359
55575000,10935.36134665561,947.5720559256124
56325000,10386.387006847588,888.4812300306671
57075000,11218.903022220013,428.2526064836384
57825000,10769.098186078912,542.3794056544353
58575000,10931.240981916437,563.0996758942821
59325000,11142.780522288,886.0957070745669
60075000,11376.940080809072,719.4066576677228
60825000,11153.84628420333,969.9307678562193
61575000,10957.93609472567,302.64530408280416
62325000,10951.66222775858,287.85176754229377
63075000,10972.758407790125,1046.4767204123593
63825000,10846.36697454791,377.3509651151092
64575000,11072.861840141137,427.64858384421706
65325000,10927.574767977258,706.595017032108
66075000,11943.487672116113,566.3947813742843
66825000,11517.272301947402,947.7044079007378
67575000,11297.685296825606,795.2416244462747
68325000,11330.292222855587,663.9261505407478
69075000,11594.07166647141,1000.7395862608358
69825000,11159.803073582862,701.8785470524422
70575000,11348.52860943187,356.9775124511445
71325000,11226.877394634661,575.5930816833999
72075000,12319.134193882925,734.6115355158033
72825000,11510.265808121065,727.811806148523
73575000,11316.912405013723,1224.84284227491
74325000,11532.285926331044,543.7476338180888
75075000,11546.287159650137,678.8162218609657


==> data/metaworld/push-wall-none.csv <==
iteration,mean,std
75000,6.0433045936127225,36.74368691042919
825000,615.4637038774702,137.68486133755027
1575000,1009.1071281429877,196.7028105410051
2325000,1273.8313114752978,397.5703358070188
3075000,1767.902105564798,272.24457533910646
3825000,2022.9430995114549,428.16667382914653
4575000,2355.2577008563126,122.32578721602077
5325000,2797.6540728130103,737.4045013338362
6075000,2986.581171612298,1056.3484468789154
6825000,4210.735319303935,921.3464045628236
7575000,4049.633405694175,753.7880707474018
8325000,5292.294040630966,1187.8889476940092
9075000,5278.159816299436,1000.3598879172118
9825000,5988.579090621397,900.4456997559457
10575000,7233.052147962853,1088.0849219857332
11325000,7490.965233127157,1740.6272479378385
12075000,7659.490677201897,1644.2497294629347
12825000,7708.053677982882,506.11852780026663
13575000,8494.46445391656,890.8524885468362
14325000,7784.62478407961,647.7958833089676
15075000,8870.163343012817,1663.463366466715
15825000,9463.667037084579,1879.9861140909936
16575000,8486.994867552636,1209.1720286642983
17325000,9096.270388838326,671.2594672376384
18075000,9445.09909762959,765.3414511893502
18825000,9148.615837337293,752.3421371276545
19575000,9912.25518816197,1748.3196539474282
20325000,9823.806869573831,1823.2759776221392
21075000,9330.259338772335,1148.997059957714
21825000,9798.078051193568,1065.365605067639
22575000,10190.882591580823,1394.4551235149916
23325000,9785.638106824708,857.3451619616146
24075000,9366.322875560638,673.4727487465586
24825000,10106.572761126745,962.4490230415738
25575000,10363.332082358615,656.7764003217706
26325000,10341.545088355491,437.95794459538985
27075000,10325.371705995607,658.6355731460242
27825000,10129.717015645925,1030.4910909266287
28575000,9890.442787459353,891.5722862380976
29325000,10411.436859387108,807.0790402417908
30075000,9883.698610641586,284.4258493648703
30825000,10430.984052933909,593.5165145127143
31575000,10535.565086981953,677.9668738998206
32325000,10297.49520719144,430.8990382616443
33075000,10794.531531955554,652.1581605379685
33825000,10332.759132844225,560.7981408156297
34575000,10396.144637511865,696.8170271681304
35325000,10836.40645878906,383.0486776782587
36075000,11079.645355543373,606.0497040184938
36825000,11133.674461255561,453.9546107998183
37575000,10919.364585076251,701.8159771480374
38325000,11276.460021037015,439.99899881602664
39075000,10375.057500594532,1007.0481198871466
39825000,10673.97576560184,883.1395050844361
40575000,10482.800501262518,918.1160779428917
41325000,11146.292447463184,435.6245589760592
42075000,11434.85363550067,1014.8244938100473
42825000,11221.624310360763,1026.0210532968188
43575000,11016.505915678888,434.58310786826473
44325000,10955.50084666115,753.8669447041801
45075000,11534.45957910301,497.0937873813075
45825000,10731.349948869492,623.5605920481207
46575000,11274.795667450935,905.6621273844703
47325000,11326.682530929544,1199.9947808579145
48075000,10943.77723303287,685.8547213252882
48825000,11618.621477741399,607.9876053860736
49575000,11627.781985399823,853.13263070925
50325000,11766.224901972862,526.8157036511121
51075000,10812.817139722847,292.35033499098375
51825000,11324.954647272203,1480.3167049015908
52575000,11791.88781511513,488.12306810306274
53325000,11082.098758743947,638.2103993686177
54075000,12006.224317156602,536.629750423408
54825000,11490.364633878207,888.1395053216081
55575000,11300.880786303864,489.4752124683064
56325000,11459.71126632781,945.7152759241138
57075000,11552.017632648669,289.56728052276617
57825000,11635.343501062905,709.600691716984
58575000,11821.948622872851,464.6001804464226
59325000,11499.922736351515,471.97599352684506
60075000,11717.17632295079,565.1660090952714
60825000,11962.72386855719,769.0121095383979
61575000,11435.300808834094,718.3981303400769
62325000,11788.313249061384,930.088642700979
63075000,11688.853684932885,726.6508626376897
63825000,11925.378235041766,618.7787891833319
64575000,11855.20807350482,614.6150758729776
65325000,11927.416929911698,585.3340354093751
66075000,11563.826184547272,221.33330835117775
66825000,12483.285339431695,595.9542209561168
67575000,11686.747176237383,663.212032357056
68325000,11684.207105451538,415.9946389621077
69075000,11783.89043419149,1827.3389093921433
69825000,11785.657282937002,755.7292708116627
70575000,12139.182845960659,831.1899948087596
71325000,12158.279382899378,773.4659083971221
72075000,11885.56256161418,281.28710975415174
72825000,12197.931726921957,133.14508064556975
73575000,12050.586016546262,190.57389256717195
74325000,11851.483009102963,718.2329732995128
75075000,11512.911170051104,576.9568283833657


==> data/metaworld/push-wall-static.csv <==
iteration,mean,std
75000,42.90648863596514,70.90105190997514
825000,524.2925535043698,159.3462052485074
1575000,1012.1786671209545,470.6896834226584
2325000,929.8406423165759,490.729766587697
3075000,1133.6423984513135,426.5663414100757
3825000,1394.794217110896,508.8964987158692
4575000,1487.3121315434496,362.35757864344646
5325000,1376.5699236464009,634.3702116881739
6075000,1207.5602912276822,570.8163209901722
6825000,1655.079230730334,751.7075063072588
7575000,1936.2042445870152,440.965587110645
8325000,1899.8962766303187,936.2770239395791
9075000,2532.712019326854,946.9077415669705
9825000,2808.21960238198,563.6851076790878
10575000,3405.7035616834814,656.1288960315579
11325000,3374.969309729439,586.0085324617817
12075000,3264.9834196366114,664.4423156595728
12825000,3632.9645238123035,589.7792806693639
13575000,4169.775348760266,1001.0818176864018
14325000,4488.084073837179,695.1666251961356
15075000,4499.806682099586,648.0726159875499
15825000,5063.812780487249,504.7664328716225
16575000,5475.604953202832,853.710346631019
17325000,5956.398022480076,996.8541518036538
18075000,6705.48997546256,1630.9798423094383
18825000,6044.451273545763,935.533648310626
19575000,5582.268837259815,1107.8857056532306
20325000,6643.022942278365,482.1062587463624
21075000,6351.089792058967,493.89141971313694
21825000,6995.65310471413,1117.5953596010538
22575000,7048.545668399126,659.5021088077732
23325000,6809.749215883106,1280.600293586918
24075000,7066.796758483384,918.8466242628206
24825000,8207.535308182776,892.7671956394308
25575000,7884.278611011197,878.5460397827239
26325000,7172.473068540356,1077.0601315579195
27075000,8218.605625125276,1269.6622618109427
27825000,7891.648658925801,234.94311162809387
28575000,7522.805424537466,863.552081286815
29325000,8118.2047075551645,895.9851164338173
30075000,8363.025569813291,777.371166112935
30825000,9410.510333532522,1189.4431497220298
31575000,8102.499457924518,642.9500315009462
32325000,8929.338798585766,458.62130298888343
33075000,8619.100692907674,863.7580213831013
33825000,7915.680263112423,679.6050412984495
34575000,8658.827483877456,1536.9193197991478
35325000,9382.29595020793,508.7985963883048
36075000,8937.764468821735,963.9393329073275
36825000,8910.849804303532,905.7729938328081
37575000,9597.958098617644,761.8168341024992
38325000,8690.657369838225,283.6006807950104
39075000,9442.028980591738,678.5270953261941
39825000,9231.186061157698,999.8369107367713
40575000,9777.4621664841,866.6617934304505
41325000,8978.441525288512,1607.7655876843821
42075000,9427.625932057672,1384.0295074876517
42825000,9291.981310645979,1365.4210097164105
43575000,9924.88400554513,1266.8997313329664
44325000,9710.842639020148,737.9071422889518
45075000,10137.509931315342,550.981101367577
45825000,9581.717481320973,1145.6317262839148
46575000,9816.58021546935,813.542399806796
47325000,9353.72493525669,1609.0430231627292
48075000,9194.293711570384,1336.4773327716603
48825000,9410.331473882416,1799.3971353118184
49575000,9640.241721891169,1548.8642282071207
50325000,9988.99626568663,889.7575246203934
51075000,9574.310562162322,1028.4926476833366
51825000,10055.461878384976,1141.4083770333352
52575000,10279.573404389663,1034.8129122123041
53325000,10045.859041609121,878.0030480995331
54075000,9981.417605728097,1286.1056149630174
54825000,9413.0647868437,1071.278425809863
55575000,9995.457758790786,909.9144946315862
56325000,9955.432788039388,1445.3751379539474
57075000,9982.371454337252,1761.2329681482984
57825000,10185.386530999953,806.957065525349
58575000,10513.330845990606,1835.4227342394502
59325000,10537.339188894737,448.9074599729902
60075000,10656.299886489564,720.5805540788364
60825000,10314.262246955255,1224.4774441807413
61575000,10793.094325207898,791.0956708574794
62325000,10282.461359878269,548.6338424466645
63075000,10549.498332730062,482.38983720314076
63825000,11529.519655510736,701.563754306714
64575000,10705.63674495323,747.3246640383867
65325000,10872.588589612558,638.4519030670979
66075000,10362.417063118406,1114.4832693229944
66825000,10442.598781741592,970.8606520652577
67575000,10701.03649582266,974.8047078295391
68325000,10405.238387335816,1042.7909096557105
69075000,10722.79388723458,759.2866327185787
69825000,11006.256812300548,630.7610562364692
70575000,11046.27491514462,1076.6392997704338
71325000,10402.084369477245,897.594538435968
72075000,10998.895882462126,428.1820428439355
72825000,11526.746166362309,910.943541752004
73575000,11092.839493164229,1001.1707147722103
74325000,10869.4352966256,1574.5197618019604
75075000,11053.210033594576,1330.494060641564


==> data/metaworld/reach-concat.csv <==
iteration,mean,std
75000,32939.09906515034,23337.30572872608
825000,60850.74024260601,1237.757295299416
1575000,69671.65108127308,5958.731527912259
2325000,69331.37905910141,5181.452445744641
3075000,75807.90765857049,153.1979363575266
3825000,74351.73116637429,2090.8946098612973
4575000,80536.67809637716,8768.849438840454
5325000,89589.61849714088,6600.459978246265
6075000,86349.84574023185,3504.5545065190568
6825000,92965.87790470244,4807.044694027921
7575000,94097.17064952017,3108.8309793827
8325000,94962.97801342334,11373.851029431355
9075000,105946.93710116057,8148.651049055798
9825000,107901.75968293415,8145.8722748389555
10575000,111253.59775940208,10363.225289178452
11325000,118082.32144240553,3489.2968643535646
12075000,114993.8182002083,5756.508281475266
12825000,120911.13069747454,5844.905934889814
13575000,127625.19488855962,4189.866874672945
14325000,128515.51026435632,5682.901710245288
15075000,131106.68942298146,2232.8718856380174
15825000,127347.34795936302,4680.412065864459
16575000,132962.52034445727,5274.788614160996
17325000,132829.4362696462,2899.114765025801
18075000,139134.63648162133,1856.9680186969808
18825000,137842.7170353108,3212.349580756311
19575000,138750.45641479766,3357.9172144484232
20325000,140122.20573890192,3120.049581803495
21075000,137414.97286486672,2155.95430789604
21825000,142607.3968100204,4354.532174691649
22575000,146080.06243535402,2543.9516276911972
23325000,149949.6993497373,1736.3857042593988
24075000,148217.81835975024,913.0186161424842
24825000,145484.53661674587,6317.2507565303185
25575000,149803.6116083906,4462.655434814513
26325000,153553.8560091911,5240.649584258545
27075000,150689.09900878827,4874.189663287151
27825000,153226.76609071254,2394.399261914151
28575000,153247.36753413515,4253.9933327762
29325000,154081.07356479205,4035.019567919318
30075000,153135.7091450219,2980.949427749601
30825000,157065.81329970146,1950.2442774406327
31575000,160146.54770388667,2025.5221899527064
32325000,159311.01642073013,900.1419116138775
33075000,162399.86056242208,922.2733284441778
33825000,159634.38882431484,3343.3171070453027
34575000,158006.94902774677,1048.7718601013319
35325000,157757.2723596228,2980.7449344749666
36075000,163601.91234520046,3899.263839923648
36825000,163525.9381915997,1834.8342550913571
37575000,165297.3918667447,2305.459016891633
38325000,162423.3591742476,3900.637243016685
39075000,166758.04407621422,3994.225525939159
39825000,165174.65596418473,1014.7253048406046
40575000,168857.4474455321,2951.1122266062544
41325000,166119.17326449673,3238.1074443729112
42075000,169859.1267628104,5310.446453020756
42825000,168670.32282803886,5346.915894395345
43575000,167627.26786358687,5390.629430333507
44325000,172177.2571475332,1755.2311834718687
45075000,166467.60650012307,3290.210896970045
45825000,174902.7235505817,2009.9538385754224
46575000,172199.72102988022,696.365285147148
47325000,170673.48456548093,4823.885605760351
48075000,172125.8403134043,1003.3761372400949
48825000,170177.21928837514,4338.345826075979
49575000,175652.90316135262,2588.649523322018
50325000,174975.05776415244,2784.083751277728
51075000,176777.69378531887,2721.7880979998595
51825000,178042.13480665084,2480.358012393536
52575000,175277.74165745013,1251.562934209966
53325000,180817.2388722654,4271.310030130501
54075000,174301.38503499134,1969.412556870706
54825000,176530.55131675876,2667.415142142471
55575000,179031.41512402458,2288.2357340558665
56325000,178448.8467373833,1730.3050735907643
57075000,180933.24878935528,1893.06902008113
57825000,181746.36805723186,2130.8694486117465
58575000,179101.19888615585,3907.2610280857375
59325000,176402.7530188564,3056.5361029243636
60075000,178080.59282910358,748.4703679148511
60825000,177976.64292115555,1282.883764342668
61575000,181657.2789501173,2187.2766151079672
62325000,184221.1538047072,3054.078529400508
63075000,184204.1989605662,3718.3190750238246
63825000,180293.7534397013,768.4343971143231
64575000,182664.2251167435,1850.3661001737485
65325000,183799.87410992224,1890.713540236887
66075000,183120.31924312524,3053.089071868999
66825000,182081.340663047,344.09363543231063
67575000,183909.55804942313,1050.1693495075162
68325000,184777.46404739036,1349.744371364112
69075000,186199.02723328944,2759.1782905833584
69825000,185733.0081040817,2752.0400873007493
70575000,187422.5407287644,2072.071067496808
71325000,185811.1936116107,1919.0537400151386
72075000,185172.1055047985,1789.8368332200555
72825000,187676.0154010336,930.3722217874755
73575000,189536.202587473,1940.7981158757423
74325000,189774.0123360261,2318.727450622913
75075000,187263.92901793213,1741.480015263645


==> data/metaworld/reach-dynamic.csv <==
iteration,mean,std
75000,37428.67445156453,13489.94652279404
825000,59714.16833209226,2187.507029441397
1575000,67044.16594146575,3306.7089027199195
2325000,69782.06649414521,1221.281921741025
3075000,73417.6239096648,2235.5895049288233
3825000,74688.10595221243,6668.145656227094
4575000,79103.90681774697,3799.3683941948266
5325000,80410.08959625363,3268.4004575647477
6075000,83835.72608621886,3354.6931982961055
6825000,87218.97091330508,5849.508686738564
7575000,92867.60142110362,4976.789684830928
8325000,93128.71604213944,11061.242316245425
9075000,94604.75969724364,8282.30380191916
9825000,104700.28472325105,8675.272061089061
10575000,108264.9567952896,5059.4430387791335
11325000,114369.00573353168,7025.2787119463455
12075000,114112.33998583083,1428.9912045769129
12825000,119863.95374002894,2465.6409424423073
13575000,122406.17077290255,681.0719964875618
14325000,128157.25284676511,5862.808904671344
15075000,127933.98974645666,2503.550813928252
15825000,133490.21608006008,3159.185332682848
16575000,134543.70560791876,1581.7724179972204
17325000,136347.8203585326,2147.961671368674
18075000,139397.72622729195,1558.4684932646207
18825000,138724.8232382594,1887.3463832380319
19575000,139989.7557149727,67.42923905045079
20325000,142347.93542044857,3422.5631718662207
21075000,145877.54492240853,1465.41485382652
21825000,145380.25032158644,2369.672324692652
22575000,149185.443175466,1558.0546983447625
23325000,148259.96597758398,2500.1152805080073
24075000,148581.83091777013,2194.7249999725045
24825000,150905.50357762966,2819.4840471215575
25575000,152117.3738770181,1760.1510954417395
26325000,153998.36816697742,629.5410015522239
27075000,153662.5749280031,1877.1764701157203
27825000,156700.49204083104,2583.556109345681
28575000,159507.10132329856,1353.9508610977637
29325000,161351.61115553146,856.2768472792588
30075000,157113.494171773,1034.0375631606921
30825000,160411.2434757177,3199.1871178500196
31575000,161764.16782768074,1933.0294791247557
32325000,160788.32381596422,2571.266498027459
33075000,164592.75457457075,2870.430890746557
33825000,163990.1542347949,3379.494418780321
34575000,165894.19934723424,2389.2886657094687
35325000,168181.4763990885,725.531416034249
36075000,165619.79124988007,3740.740687658054
36825000,164711.25179078945,6020.965345648932
37575000,167970.24036441167,5075.538668433349
38325000,168114.180599528,3265.018481529882
39075000,167524.0794281336,1484.6921119079275
39825000,170138.66230048353,1995.665609972086
40575000,173034.62084247393,911.492647658739
41325000,170955.84716267887,1679.6834796682522
42075000,174915.12200899536,773.1379690134245
42825000,173087.52584203347,718.9291795723568
43575000,170721.37800907408,2599.2047824605625
44325000,176601.49456050445,680.7421766227988
45075000,176794.84085163905,766.1972781271407
45825000,177066.53276634458,3508.9916754206624
46575000,176249.8046369004,5029.612601648559
47325000,175910.33554642103,219.4101386266425
48075000,175861.38937556348,2506.82734160914
48825000,179936.5494460083,759.2283677968036
49575000,179423.23181738518,385.75760955845084
50325000,178993.77404617844,872.9254983099653
51075000,177629.39132523103,2645.0756518526086
51825000,181039.09607438705,1320.9992652229844
52575000,178943.03911918533,2682.1528049878807
53325000,180402.67941931146,1184.4485963647323
54075000,182636.8054117038,2581.971163999957
54825000,179931.68653366537,1517.175430193894
55575000,180203.0749009259,2068.927138903387
56325000,184816.43240133012,1598.6842734598285
57075000,182599.793266448,2271.9941219165817
57825000,184126.08348054695,1815.728098739364
58575000,182085.41151007204,3092.1355504322137
59325000,184057.23170544495,1325.742741553776
60075000,190160.84654344106,1620.4181610131538
60825000,185374.16333295207,2288.33312344539
61575000,188068.85190596944,3756.752407371028
62325000,187246.99320830483,2431.6214999184235
63075000,186287.12804168044,1935.862092506426
63825000,188903.10487587447,2362.339249271342
64575000,189431.735297353,2710.1654362431013
65325000,188698.3923861958,1084.452473731302
66075000,189971.04337647217,3162.9815128241535
66825000,189911.24091964946,804.370128235265
67575000,191544.53396614012,1617.2963424252982
68325000,192866.4815399918,1830.9389778308496
69075000,192264.06423207303,469.6737210588771
69825000,190962.63403430404,3252.566257800275
70575000,192770.8786181036,1026.9043734678437
71325000,194135.53406118558,2334.4392447777946
72075000,193827.17953557437,778.9407175305187
72825000,193820.78292185708,1520.800719469846
73575000,191973.887776243,2992.6328100550286
74325000,193819.09677446002,3546.818736322214
75075000,194908.48575656148,2617.5161553337734


==> data/metaworld/reach-none.csv <==
iteration,mean,std
75000,23253.645212848776,7384.453111813443
825000,56668.19497359177,2915.0686509905263
1575000,58928.32018781828,3424.045842183747
2325000,62869.70117347685,3433.7234301709323
3075000,64944.01455596949,4589.563319626419
3825000,64409.97008971005,1412.1558494003168
4575000,66200.81289310877,1773.3651868633794
5325000,70181.55488848542,3417.1697127364773
6075000,73718.59908957072,2235.5069166495496
6825000,74621.04416803563,2549.8007421903812
7575000,80576.01471696622,1346.9174756205027
8325000,80279.78038247956,6464.425576612853
9075000,81641.47226501316,2027.1562826990705
9825000,85198.65373740741,2263.442356681172
10575000,89149.42187658115,3621.713360415084
11325000,89171.54970050107,2814.546734887375
12075000,90428.88350817167,1025.0409920506152
12825000,97157.10408412995,4061.034464824197
13575000,92939.22442356595,6306.845638941489
14325000,95915.48212482204,876.5456413428184
15075000,98974.91121275013,1225.8844164073514
15825000,98872.24343840401,6328.881122865836
16575000,96025.51328539169,4646.663503696786
17325000,101544.05210260993,4608.3811982146335
18075000,102329.20091526747,5378.886213487957
18825000,103162.59196185334,3987.364595084186
19575000,107922.69579828724,4693.819995917376
20325000,103544.97172907785,4747.621663884982
21075000,106188.22201205249,2137.585162242399
21825000,114254.8593095729,3607.9853654147146
22575000,107811.65363929233,4127.075799551646
23325000,106326.07885179046,2348.6236812628426
24075000,99502.65230647603,2172.5353520385374
24825000,106094.86264572624,4539.278951423056
25575000,107889.74746971343,1028.9761222229201
26325000,102672.7175986974,7718.539113071653
27075000,107716.35785174626,5995.616185983379
27825000,111248.20827248198,3609.8548835407164
28575000,109292.57834380648,802.5724578160692
29325000,107588.74074850105,3747.358859585699
30075000,116662.5694246026,1501.0745016669578
30825000,107753.17476050649,4606.726111763436
31575000,102977.41393284245,5280.933986663301
32325000,112690.24088635627,945.1242358238238
33075000,110907.0756396409,3610.8699938394507
33825000,111362.43189803232,5235.197121993623
34575000,105945.8014392774,143.82387086753394
35325000,110824.24290691334,2295.747527700272
36075000,112340.51358210656,5045.368284714981
36825000,112752.2098982345,5198.961162431567
37575000,113331.8933285802,11940.00512737263
38325000,113334.58135147292,6916.714133731653
39075000,111431.60308855843,4011.997302163634
39825000,116825.1576623646,5558.089656905093
40575000,114059.72564964229,7243.375364369564
41325000,111860.66151481005,5343.045209364354
42075000,115983.89253844654,3658.863123120682
42825000,114791.219453072,2873.4204172065324
43575000,108805.35310756679,4230.41463901414
44325000,109014.43696565124,8338.016206317774
45075000,118238.22953062598,7954.719217846043
45825000,114706.68373006856,1791.954327514461
46575000,111705.89523623022,3029.4957172160507
47325000,115271.94921354741,7026.649989009211
48075000,108722.09219323141,7479.855917982541
48825000,112067.90813256515,3736.924891966114
49575000,108170.08901402591,994.9498081728608
50325000,113356.82683862711,13160.962492277533
51075000,116475.50960787176,5234.741455717923
51825000,118500.67011058528,3613.662023073316
52575000,110398.90305469099,8437.358525753165
53325000,113869.25087160105,4531.616393187287
54075000,118282.3455637194,3461.9616746828247
54825000,114746.49047194388,3012.708357428863
55575000,111218.98855996974,9125.428962284741
56325000,107189.79639509202,5303.21098434203
57075000,117350.92675623338,6996.051060306661
57825000,111268.15449993293,1233.950830095924
58575000,109947.95263260331,6903.516013735723
59325000,120883.52980724827,8273.121998463532
60075000,112471.99264287035,2423.1291552725684
60825000,111721.78380378838,2000.86972560596
61575000,118491.95821921945,4608.139222529468
62325000,120880.73663195608,11957.389198485276
63075000,117392.57369299543,4133.251083013259
63825000,117654.76173777868,6727.108314442472
64575000,125609.55690230627,9018.411643994967
65325000,114486.83656706469,11795.827910107764
66075000,121384.06954563921,6047.839041008043
66825000,121250.67463362728,11115.934894606391
67575000,119292.0572917713,2187.7208845441105
68325000,121444.96147072849,1157.106661771467
69075000,114568.14728992344,1622.9682196542985
69825000,114491.36128707533,2898.8781598287333
70575000,126794.31220799098,5502.907362125547
71325000,117579.5512994866,6481.707408157187
72075000,114724.0750026314,3020.2256158373925
72825000,117691.79559378204,1839.9967537667185
73575000,115449.84303258602,2350.9927947316323
74325000,118143.25909806526,7082.8361120378995
75075000,121217.74866034888,8815.133067854831


==> data/metaworld/reach-static.csv <==
iteration,mean,std
75000,19909.835517573116,9657.734430088753
825000,52835.869377221,3752.076751991473
1575000,60173.9993737851,4358.739468444106
2325000,60290.51043130553,6735.828511285573
3075000,65516.70722028633,3666.3806187173222
3825000,63660.03568561352,2085.999458216942
4575000,66268.33954882565,1796.6544536922684
5325000,69672.54716848802,5889.228119051648
6075000,68443.59060007498,1986.3782295337585
6825000,64683.63281601646,2016.0969543262265
7575000,70238.33671218737,4857.671074371617
8325000,73101.43185881742,572.7174306164128
9075000,72123.21973918007,3947.38380107166
9825000,74760.78614640093,6972.601923618511
10575000,77548.21453704989,5897.253713460358
11325000,76042.71227631131,10566.077980644599
12075000,78827.55294826312,11374.505703146235
12825000,83650.87194899585,6976.081350087046
13575000,82806.84020171443,12244.40852765738
14325000,91286.19091001929,6711.515465376948
15075000,86429.86338125968,9669.156429164628
15825000,94079.24323147327,9220.395850000694
16575000,93747.17592115847,1963.0532818656056
17325000,104841.11898304324,4416.3548644593175
18075000,105776.74185610481,4372.282329068381
18825000,101805.0390930992,4364.346952074977
19575000,106476.3346930624,2061.937312497224
20325000,108548.90243475129,3338.213758065153
21075000,109700.01292785797,2319.9868273016014
21825000,111113.61834766135,5790.745498103465
22575000,109746.11017660094,2231.623846732288
23325000,105177.9393117745,4194.1270022300505
24075000,112529.17240601942,1144.147387504377
24825000,117163.05257328322,5208.438635280996
25575000,114251.25648468459,3350.7247754557006
26325000,111508.4260706402,5808.805879262845
27075000,118398.69886933659,5901.818015465754
27825000,111396.17519701645,3964.3858655350114
28575000,117233.65767237998,1374.1056789503796
29325000,117588.79298666159,5925.565460897809
30075000,114596.51538025595,7748.94402632599
30825000,122769.9651173118,9147.84318531177
31575000,121781.19128193753,3647.122199215468
32325000,123054.90839827906,8092.77936900296
33075000,117037.06302960053,6072.393160184928
33825000,125612.05637219874,2130.750439289248
34575000,124812.4982432985,2132.7787053323764
35325000,113009.4396631564,2059.384951544502
36075000,121068.49112260617,6227.790554030199
36825000,120759.61962858308,9240.566910613965
37575000,123458.34585558838,6899.176185814643
38325000,119547.65249785001,3714.728819730723
39075000,120909.9569057211,5984.874008526734
39825000,116711.11615477838,6176.065954632322
40575000,122025.02486096886,5035.088123447466
41325000,116966.71362117596,5846.725063358545
42075000,116676.3091270388,3382.0191674597986
42825000,123840.75971003284,2906.6326235128804
43575000,123817.23682389442,6022.833246385765
44325000,126550.73765331278,1692.951116655645
45075000,123817.84485633863,6981.436266468091
45825000,123049.98870491306,4154.284358497592
46575000,122025.5832001471,5238.451918625
47325000,127622.56647570443,9239.54122448924
48075000,121350.17077333452,7498.777965648678
48825000,122536.31031788007,5952.94337229272
49575000,120496.21857094315,6735.256473213759
50325000,122068.67351927665,8715.029441210625
51075000,122404.90730325288,5316.605737527273
51825000,117224.35769832558,6261.587216632099
52575000,126571.39744829753,18167.885596290012
53325000,123107.69955439087,1347.9236458957407
54075000,128298.36109595995,2704.301357227696
54825000,121000.76094124893,3967.7253934758837
55575000,132055.3119953661,4179.830366153572
56325000,127225.75133294916,3884.666169581982
57075000,123228.0027951312,3183.705936395342
57825000,127130.33824153779,2681.6273437577192
58575000,126423.66416198788,4405.324690777517
59325000,126154.63808446254,5270.654995812676
60075000,131350.99884038375,5813.015000927702
60825000,129724.3706289585,7159.654016609161
61575000,125470.27340667458,4540.335887311061
62325000,129148.08522956811,6464.073316250913
63075000,129212.1777362586,2200.1813942580857
63825000,126002.27313785022,4332.602768068719
64575000,126204.13258163347,7823.825025123376
65325000,122460.90045286856,2675.8139251107327
66075000,124245.70733949907,3322.442196462519
66825000,125135.29039313846,6601.270044277721
67575000,123400.65675915273,13876.244287215042
68325000,124511.82744865537,5483.065858328279
69075000,122735.48507102307,2985.167993312802
69825000,121213.80131504442,5536.220658526888
70575000,119467.38595206624,3450.223966812107
71325000,131771.9874396121,5966.130677236664
72075000,133343.52719862954,8915.558090317476
72825000,122974.9795209348,4579.391135118127
73575000,123293.1009912367,11531.476570764942
74325000,123268.92815947124,5857.3230123543635
75075000,128056.81613750262,9335.495169384405


==> data/metaworld/soccer-concat.csv <==
iteration,mean,std
75000,197.09966571137844,163.65167986148037
825000,5440.990167716402,1211.4123459257353
1575000,14149.242958947112,2805.7956073741584
2325000,19671.474522366305,1767.1596873589222
3075000,21027.29407516155,807.4893949698408
3825000,25257.701307910495,2771.953729410282
4575000,23889.778695614074,5307.465999789232
5325000,26199.764607451012,3235.985201587336
6075000,33412.821633222666,4266.825064800896
6825000,33071.23623624652,7127.79149944111
7575000,32241.9781677266,6731.088570985999
8325000,33915.462734883455,2739.142496600751
9075000,43006.15865475131,3433.177943308975
9825000,41649.58646125357,5603.380322184074
10575000,38235.9711437482,1767.9561285042826
11325000,47031.570535052924,3436.7244300554785
12075000,44916.546946456394,3973.9088887760327
12825000,46458.240338865355,9883.383265110127
13575000,50074.17808122031,3076.782447232395
14325000,48562.461696654624,2773.3462519102527
15075000,51360.249185138906,9288.351474071214
15825000,52901.56082061203,3046.0965880211156
16575000,62274.48718221771,8196.503297919136
17325000,60350.84497025399,6516.822401225391
18075000,55191.50165096709,3484.0332085901337
18825000,64110.28423777098,6832.715505279868
19575000,63307.37516206486,5133.312635959087
20325000,62079.90730847559,5116.266106401005
21075000,63067.48771518384,3589.6451095626558
21825000,70517.68464259553,5114.9340581788065
22575000,77654.17160690563,7716.636876933612
23325000,67482.61661275274,8869.366752599792
24075000,73155.22565924806,2767.2058279423013
24825000,71884.44999840648,6550.865612615666
25575000,67166.8170794545,8270.558406710503
26325000,77269.8824647884,7078.320608289869
27075000,66390.163742797,5254.904336744794
27825000,71335.61292910621,244.3320028939381
28575000,69678.10042547993,5698.829661772635
29325000,71463.86135475196,3389.8296490811113
30075000,78185.15062200442,9095.867122931419
30825000,80120.5885342532,5343.1669978899145
31575000,64016.203742802165,5666.98368929854
32325000,77081.53793955645,5483.706847388769
33075000,73816.13812873725,12841.416533302812
33825000,83243.0672601778,5337.700883278575
34575000,78309.79797083825,14033.827687917705
35325000,80840.09804268331,5954.789520284977
36075000,76886.44190738638,6346.450589382213
36825000,80824.73534965432,4612.45676430068
37575000,85457.53218210892,2568.0058696052606
38325000,78650.56677613228,1857.783984704456
39075000,82946.19526879418,5123.763924658294
39825000,83718.38602868134,8825.6341236919
40575000,81797.00886135221,5391.714714315833
41325000,85633.23831591732,2050.5920998866277
42075000,78982.780223669,2276.07273490154
42825000,81032.81802344024,167.15875159009784
43575000,95432.06465856927,24027.923844035424
44325000,82916.05193952385,4285.334514383016
45075000,83676.11899543568,8589.56753601834
45825000,81826.29982714467,4423.203937869442
46575000,88271.43446035699,5483.702582792171
47325000,85049.05623973678,4217.037326019095
48075000,86749.39111296921,5914.798610734327
48825000,82845.42771406619,8590.558984508863
49575000,87461.85699235299,13143.794257441432
50325000,84427.29230773613,6277.403127411574
51075000,89523.63255647979,9393.08953250849
51825000,95032.4720250562,9869.75468983437
52575000,91969.35645646689,7823.22683281725
53325000,96820.07427049482,3700.464648479769
54075000,94817.20897165994,3429.613405808857
54825000,88252.23012004215,11356.300447860427
55575000,93357.77546275723,4088.0230311997743
56325000,88459.83020824027,15497.461593009071
57075000,86573.16186665019,9005.423048396975
57825000,86588.46173646637,5702.386845097063
58575000,88616.28433776884,2851.6689528518054
59325000,87302.60171935447,7231.52689990615
60075000,88465.33760119787,8992.167823832711
60825000,94946.7328559849,3176.703485820413
61575000,87811.06626583352,4834.587455014826
62325000,92380.24321071063,11180.740322640715
63075000,93119.72466014967,7193.429490832749
63825000,83361.28733990768,13709.885662263223
64575000,90594.90750469714,5240.869702526872
65325000,87065.85460055701,4921.830753375549
66075000,93444.23588951844,8748.254893411457
66825000,77385.55665661949,14949.56911614269
67575000,85904.68133153913,8912.507331530313
68325000,104183.70532137465,10522.856164128782
69075000,90617.7129923502,10166.384539306908
69825000,92133.61155243008,12220.314289796876
70575000,86717.18876965497,6262.488585325827
71325000,86314.94360079903,3685.372365320587
72075000,94006.9684854927,9403.675875466413
72825000,92279.62296280531,13803.644523630164
73575000,90599.36867881154,10457.393625586497
74325000,92871.71784899423,7725.040908782925
75075000,96917.77721089777,13540.678342184936


==> data/metaworld/soccer-dynamic.csv <==
iteration,mean,std
75000,691.2115225483341,325.24047245899965
825000,8310.024280871725,443.8705207692022
1575000,12371.278474223946,5692.349150739496
2325000,14601.05487870412,3813.526429033857
3075000,18397.12218973247,1899.2082190473907
3825000,20592.798779496272,3203.6947315209404
4575000,23741.56374446201,1714.7561025170628
5325000,22458.82675458744,1821.341838791896
6075000,22845.956398618742,6067.73627075058
6825000,31150.79039766642,3405.0059247349595
7575000,32373.04811120324,2538.9367131254817
8325000,35508.194817213676,4696.147290277134
9075000,39993.98921519032,1158.0654443294993
9825000,41095.16974365456,6313.499068883995
10575000,40629.33826862374,4241.958319195533
11325000,49777.29113219989,3486.056061672351
12075000,48734.9577218916,8098.588723447241
12825000,49266.88462459095,8194.34274269579
13575000,53458.56877622719,3376.2728903822517
14325000,54647.27400061418,6775.881636976983
15075000,51616.875861329165,2507.752106803679
15825000,55030.89954218979,422.19290913684716
16575000,57559.22602821138,6619.197737005526
17325000,60526.24899186311,5627.778776347508
18075000,61633.85017500261,5594.880114431677
18825000,59770.236674316344,9841.61546163059
19575000,62749.97878776718,4576.111642780333
20325000,67209.40532327097,12564.067057408234
21075000,68940.090574066,8035.291706686392
21825000,67273.73209908455,9882.813241741322
22575000,67956.78155328702,5932.759022910488
23325000,70237.46576715907,4328.561596476288
24075000,70966.69112308537,11161.939277277952
24825000,73355.53322006705,8496.853104850046
25575000,81007.52743060082,11523.484150758732
26325000,79359.57389674587,3709.0800334507285
27075000,84595.7486086657,9271.598683744887
27825000,84430.72917241813,8799.516414503752
28575000,84672.91370651797,11434.994269799634
29325000,84156.86436397581,13650.273903967422
30075000,88986.05499068504,13968.55462709242
30825000,88630.94407933434,2350.2574543265077
31575000,101679.85059861928,5681.4646375373595
32325000,95213.01376611165,7211.3038871110075
33075000,92188.9435439541,10829.372855486214
33825000,98025.47569800851,7671.988371425102
34575000,104411.75069969933,9390.64678382074
35325000,105038.10763260175,12362.30319939609
36075000,91986.24847253099,5391.009811395886
36825000,109197.87632552216,4597.685009897323
37575000,113826.01496989513,2946.54660538315
38325000,108514.07223064208,8185.963126017605
39075000,102002.08815834136,3854.03304775242
39825000,104122.51192983724,6999.693168489251
40575000,104450.1332112607,9987.290468712461
41325000,111957.87178110845,8912.642531381147
42075000,112210.20172227365,2951.6660346307945
42825000,111584.57558057271,10486.723658926881
43575000,106886.29214749004,13247.573168665662
44325000,111537.47346019694,1576.3464604846274
45075000,100060.9691553254,6156.816151250986
45825000,117482.60288618976,1764.749371438402
46575000,121740.48141486464,1536.0956853686444
47325000,125852.86648623971,7233.161901071375
48075000,107319.40732869552,10695.801019457875
48825000,121271.29374346756,14762.552241033143
49575000,110553.65836598299,2327.8020406081923
50325000,114485.41527180273,1127.4851299843576
51075000,111706.38357893743,6962.286659348234
51825000,111777.23560869035,8412.345332266703
52575000,123560.14461864084,15330.067502155325
53325000,117356.34025164814,12255.554924296115
54075000,116719.32526844672,3108.568064310366
54825000,119925.00522070851,11511.72167691786
55575000,118838.60553665034,5218.096884684502
56325000,116573.58983761568,19439.702746773615
57075000,126646.4935845319,9521.315080569177
57825000,126825.51573205648,13548.275427329994
58575000,133984.82966463096,1435.9676726694313
59325000,121890.04116053991,8020.27359007201
60075000,128889.29202568195,8890.687973288745
60825000,129888.51397040172,14928.974823710943
61575000,129302.29559143288,7734.657832341687
62325000,125759.42063995857,5990.345131816372
63075000,131478.69511436138,7049.3943372307
63825000,134286.77245612242,5872.114623704771
64575000,128155.50927512482,6606.48155656336
65325000,133954.8809741745,3837.67294022167
66075000,132535.5352750638,13345.769149968943
66825000,129373.21013813587,11847.945139516747
67575000,132904.93614034122,11882.755729963415
68325000,139218.94666006084,5953.219091609127
69075000,133610.50581267776,671.8789756900239
69825000,134936.7704865951,3840.97241887393
70575000,132917.36722826664,7224.047430564297
71325000,130780.8453755487,7094.346024977056
72075000,132589.9250083359,2359.0782255860854
72825000,133716.38179600405,5388.500982628708
73575000,143059.08554920994,1487.699386538597
74325000,138373.74685547405,8238.84068960937
75075000,139624.44529631638,6116.012243427517


==> data/metaworld/soccer-none.csv <==
iteration,mean,std
75000,196.15915133129684,159.5395179127268
825000,6207.460577675006,2998.5473080851916
1575000,11777.96531261835,4540.390801578721
2325000,16249.886378929872,4081.145708598088
3075000,25062.849916477153,2198.2567120675517
3825000,24412.190327807286,2556.3840809063454
4575000,33749.021848361765,3326.0697819874913
5325000,30664.963711012697,3325.6820882789943
6075000,32903.867362261895,1754.2664928825386
6825000,43920.68854384305,6268.99483046544
7575000,43556.45490426086,3084.863414331349
8325000,45309.04591065981,7300.398857322139
9075000,45642.575458987885,2322.6100288335115
9825000,51668.98472052669,2597.8534049984173
10575000,49121.48517351291,9991.80537251855
11325000,55533.22735291246,4145.685044753597
12075000,56146.78852538943,5750.434435918673
12825000,58167.0822684862,7589.104308801417
13575000,59571.980010199106,2836.674429903344
14325000,61456.97712488619,5355.726422296994
15075000,61976.14643396249,5924.617233652547
15825000,67334.11337871714,8083.762883981472
16575000,68652.58652379469,1893.5859715176916
17325000,64275.97535322901,4847.885198296249
18075000,68326.65428410491,8501.435754784467
18825000,72517.35952415595,3470.62316536965
19575000,76944.83844767156,5030.245246549662
20325000,69375.4957088339,6283.334214851681
21075000,75807.75553884514,9693.266045924522
21825000,76846.97158740106,12880.949209134149
22575000,91323.17655954084,7766.456390924707
23325000,80736.41524605257,4149.361879133655
24075000,81511.36911701207,6414.481871389487
24825000,74360.42484567534,3687.6441410812827
25575000,90015.91652107493,3499.6803251327847
26325000,85249.63123623782,6097.5450766921695
27075000,83166.09601350687,10642.073326642283
27825000,91420.45818728337,3000.90412078462
28575000,96042.2632383707,1018.4902817752377
29325000,79470.79757682896,10169.234711429537
30075000,82192.56475941071,5594.991273943918
30825000,93894.87911949155,10261.319824495835
31575000,80459.25196971417,2704.8939525996457
32325000,86373.67498742173,7566.24795925333
33075000,89939.90159043336,4753.416263804266
33825000,92858.63597723334,1810.849939338136
34575000,89906.24580231721,5464.419127870246
35325000,89042.25936423604,14815.417567338423
36075000,95920.96993716166,4863.805936990435
36825000,85045.33391577238,6436.666843694484
37575000,91434.01677108296,3556.3446805274907
38325000,90909.34655054739,5515.613102329694
39075000,88063.04129694903,4093.918745320494
39825000,90888.35659610647,8651.814305899921
40575000,93464.37886607456,3089.0008569684874
41325000,89879.33707470121,5117.9639731918105
42075000,97381.14683750622,4378.85395792208
42825000,90451.02200204058,6767.504154046646
43575000,92898.78836920937,6282.355197109311
44325000,95977.30064882788,14334.878420172843
45075000,93497.24048717898,15932.450760951786
45825000,101639.15285470511,9751.08792778875
46575000,99186.52494236623,13773.56203029801
47325000,95669.9285734888,4026.2941130802565
48075000,98896.17623169914,8096.4638290288285
48825000,100543.82501641748,2734.2624017868015
49575000,93113.92500980629,3967.343247978522
50325000,93812.38691494473,8205.783163103524
51075000,97292.69671463467,9430.527746897586
51825000,96694.78019394497,5007.033921525851
52575000,99122.01922867187,5520.414909180545
53325000,104177.30764473422,4153.976193916394
54075000,88885.39019781766,1853.8694837058765
54825000,94463.56069711533,8144.564517630506
55575000,93241.50364416356,5418.805644203651
56325000,99342.60889793858,9195.195760777902
57075000,87489.66330406128,6456.727343479229
57825000,96906.1954886667,5187.418378109475
58575000,105542.78629402538,10331.243042788972
59325000,104793.25228052138,3376.3944330089284
60075000,102755.86778240255,7350.83961358764
60825000,95162.90434761276,6576.273370099698
61575000,99669.42506190548,3059.010196810254
62325000,96175.42373698931,3930.861582527175
63075000,95488.7492882035,4272.552239590027
63825000,90293.84321423055,5105.154455111203
64575000,103412.90604853949,14374.641882000167
65325000,106731.23435188485,9777.585121814383
66075000,105806.77990985462,6230.955798860117
66825000,95330.53691558121,10497.650879198143
67575000,92528.03034797976,10455.260869784686
68325000,103344.04201327656,7528.666703098703
69075000,91222.70669311803,7664.044731592567
69825000,101432.44262633123,10086.360165447079
70575000,106254.11068216323,644.6035978731642
71325000,105687.70188853248,10409.950641827481
72075000,99032.1493692819,7387.402155172544
72825000,102790.27325570653,1986.653991299199
73575000,112167.12329875586,17233.752473903096
74325000,115244.28953811165,2669.1425010717608
75075000,101649.70466694453,3198.8123538919945


==> data/metaworld/soccer-static.csv <==
iteration,mean,std
75000,1797.828670505359,1066.8194515759965
825000,6547.916803578551,2718.287096471644
1575000,16432.935433006292,5430.821112514068
2325000,13023.381521340221,3158.134869547418
3075000,16780.659631395316,4091.932296941527
3825000,16614.02736501829,5649.213732411577
4575000,21895.554045476634,6377.585031707286
5325000,20901.685023930357,4909.891570766497
6075000,22075.348520593514,2643.4717566250742
6825000,29587.95259439595,4298.053175814663
7575000,29515.31408956896,6315.377148183209
8325000,38794.79423329151,1230.536984836366
9075000,35185.322656700366,1201.8021082694283
9825000,43753.03562468436,5539.594850040774
10575000,43690.72933941855,3988.649249310328
11325000,47638.61567018245,5976.284923801887
12075000,40530.47452831225,2305.448925472629
12825000,38449.7193031637,6485.163752639048
13575000,46665.584265956444,8370.90915110591
14325000,42666.90714549556,5317.717852456808
15075000,44249.11962876203,6330.591340887447
15825000,46225.19920780745,7486.769895765492
16575000,46970.00152188693,4227.523128806852
17325000,46037.073814588664,6415.196223573056
18075000,54497.4918578167,3351.9587246742562
18825000,46339.32325103468,8088.1153106994125
19575000,56941.369916515345,12044.117438766425
20325000,53775.32217899192,11203.574326979495
21075000,63940.664886600716,16378.839036331137
21825000,57079.01198320749,6910.819969013808
22575000,57141.89718222123,10472.632104391352
23325000,56509.64788742032,6287.9781217175805
24075000,54685.010109147115,8282.545911994486
24825000,62584.339652022136,7451.05161221743
25575000,59510.38659064538,11114.205285107035
26325000,67157.2800750033,10658.435895765064
27075000,59940.057599669926,978.2154795661405
27825000,63678.632513686905,8811.264021596035
28575000,67340.39255354395,8420.579799380686
29325000,63998.8196636266,8197.672399248539
30075000,64794.221263536245,7320.13874106004
30825000,68923.2896855758,4238.614888801238
31575000,67829.94151291891,9117.246375781715
32325000,76685.32040713514,6515.267344329661
33075000,64741.87273636387,3791.720225703716
33825000,67435.77281874129,3568.159557020391
34575000,66357.67978604826,5809.872700404327
35325000,70387.30572764906,5163.306724505055
36075000,80818.87731022917,4149.4406814419235
36825000,71558.85145608935,5760.868960361892
37575000,75303.58322145048,7014.703391101873
38325000,77960.625910924,6571.016888438651
39075000,70955.75837727422,5975.785380172143
39825000,78333.20805648615,16292.902473582739
40575000,77758.99527214041,7808.912910388444
41325000,79238.46132146915,4575.2479066956885
42075000,75201.87928747619,8868.960777402888
42825000,85839.78837564007,7307.869399765828
43575000,85086.86456668556,8316.868643108968
44325000,80050.12455634227,2815.5720813578537
45075000,84488.68958832556,17954.027976356112
45825000,86929.99078266232,10042.890601375257
46575000,87413.2291910785,5670.365227972759
47325000,91038.37032793672,8692.289756628577
48075000,92993.88525634534,3753.099680044968
48825000,87755.98910298031,7096.612157091486
49575000,78140.716005385,11688.585232769039
50325000,97911.51323616396,9436.221197936899
51075000,91491.06709426075,11808.940331293341
51825000,93728.58822350334,8623.716276188456
52575000,95542.75891318715,2617.581127605178
53325000,88185.6444477854,6185.82342940242
54075000,91799.85636567837,5787.023046547154
54825000,87670.86831195495,4888.441539258987
55575000,92724.5174957456,819.2413245796903
56325000,83963.586323855,9302.802421862962
57075000,85213.79073906365,1922.8917736947408
57825000,93275.7199492437,15547.122261042994
58575000,94417.1084681942,6295.59063757653
59325000,84043.12998371762,5904.757607874134
60075000,98963.47054967431,4247.813291648269
60825000,96180.19560706457,2236.019422670207
61575000,90506.92809382382,2195.0467367035585
62325000,90030.75678370967,5225.633805377522
63075000,86980.45963641697,3272.1230675533407
63825000,89101.88676389505,2234.234810875175
64575000,91981.60086841439,10825.744347885371
65325000,90420.48272261671,7478.8533850025815
66075000,100652.52956657112,3955.095536145285
66825000,95091.52115157778,5777.877944656242
67575000,83546.79335532186,6162.653992151941
68325000,87979.14505766433,10026.193379716547
69075000,93980.85440560088,5833.14874070783
69825000,91175.12189250816,11076.801556908678
70575000,94962.3963321414,2869.2978771353573
71325000,88558.58764272912,5807.283968161664
72075000,93143.4984082171,11960.009150391152
72825000,85845.54133442033,3484.0260640694573
73575000,97171.01215293305,1228.7690123429688
74325000,89731.24653096932,10487.337889653783
75075000,92947.32167743951,3174.9860669278714


==> data/metaworld/sweep-concat.csv <==
iteration,mean,std
75000,474.07379274512476,262.35736987931864
825000,7342.323305928541,4529.443461982028
1575000,7850.6497334170135,2357.1128750266644
2325000,10517.338749659559,5915.798517795027
3075000,10302.878243340925,1187.019247440792
3825000,9588.022027051886,4904.5926325467335
4575000,8730.708879823345,1071.227378567919
5325000,8130.599163551822,1288.1220607477615
6075000,10227.045252446427,7547.077389256108
6825000,12379.045286155602,6018.320982029068
7575000,8525.50148277195,578.0675291692969
8325000,10953.024028174661,2875.1721931470697
9075000,11229.281399370464,4969.5001020805
9825000,13390.930040868525,3054.1292275824253
10575000,11051.100629203907,1314.5227633416378
11325000,13117.713001813188,4196.964369647703
12075000,7705.749014189314,1494.9507879148941
12825000,11652.591756439642,3116.7134169862634
13575000,8309.909455885103,1693.213939153762
14325000,11477.9103846017,9982.490049063888
15075000,9850.270553523256,1984.7422568876516
15825000,10971.481243481141,4870.677271860524
16575000,16003.120477584098,9307.70622153333
17325000,11077.934530080513,3007.7373001230144
18075000,12844.37846216646,2998.479108122333
18825000,16011.984801396064,4047.1440179347555
19575000,11334.835545552422,1678.744829931394
20325000,11745.653968683468,2328.3379521497222
21075000,6824.316283202181,3909.87263244432
21825000,12716.922759098512,3100.2298093218587
22575000,10532.653322582091,4470.421702667853
23325000,12733.98452100539,1470.9612512237773
24075000,12037.626174145624,4505.229170819022
24825000,9802.67112424761,3525.045189107197
25575000,9213.127517508663,6645.912828982053
26325000,7598.091560793054,925.4344707519045
27075000,14305.629598866979,4262.734859435772
27825000,9703.153224451722,5303.562115063787
28575000,15747.247524405962,8252.277964695835
29325000,14853.390399883056,2803.298916773217
30075000,8136.128097580427,1708.4759439150055
30825000,19212.536139246185,9916.67440589049
31575000,14533.352143520666,7183.044829512994
32325000,16740.42177797665,5031.017871583937
33075000,11568.805561156734,2623.919716579394
33825000,15359.82129730841,5605.054107384064
34575000,11290.387990459532,4297.037120110501
35325000,12077.504117914052,4489.012800754694
36075000,8220.336175496119,1871.143651033892
36825000,12195.498903321655,3706.6990925748455
37575000,11700.830000041844,976.9342874521147
38325000,13495.91016229457,5807.835972623914
39075000,11941.762555200987,1837.9252072841775
39825000,12475.431921147923,3851.7172423704837
40575000,12390.322134493885,2886.8990883220135
41325000,14465.923323652887,4601.126452212786
42075000,13838.62810765513,2951.7649108729242
42825000,12357.22000171459,380.1718050618861
43575000,12426.94996211201,3628.0006420827435
44325000,15910.092827988337,6254.81435962631
45075000,17842.238561674894,1626.892206396094
45825000,15507.577797855383,2939.1951005284973
46575000,11882.247030979126,3657.5429835895416
47325000,17568.011533188717,825.2315672972286
48075000,11966.886707898462,3394.778297123076
48825000,12350.866639112695,1753.6501512576913
49575000,19310.21662598875,2464.8010549109295
50325000,10790.632217053824,3436.873359568962
51075000,10056.649232744734,335.3969765736488
51825000,10494.260314572728,2828.306130312562
52575000,17127.322754050067,3904.3684624484845
53325000,10981.315328231447,1996.8862402511431
54075000,11436.849932711128,2447.4904268447926
54825000,14211.601791092568,1749.5541818065647
55575000,12329.586519516291,3021.969576853753
56325000,14251.001480557383,3016.901674708342
57075000,11699.161947373423,2913.470304096705
57825000,14653.767626925997,4499.596254295249
58575000,9587.51374962359,1323.5547733944873
59325000,14784.793731409629,687.0679025392081
60075000,13323.42892077865,3830.6062402861776
60825000,15660.391741689817,4045.811089880175
61575000,11187.37968831455,3443.882189722745
62325000,17333.9982895105,6759.3345093701755
63075000,9607.035327498314,1888.684227443652
63825000,12048.203739290262,3090.0075523644164
64575000,13961.147812469359,4510.944441332629
65325000,12405.533489633677,1180.6802536365694
66075000,12573.82744688109,559.8950143898276
66825000,14496.089924278162,4601.530753178137
67575000,13400.054755415613,3086.3287841456768
68325000,15337.088362139011,3606.689378249994
69075000,13070.983415201903,4709.937702250225
69825000,13968.064762135624,8455.590703921429
70575000,14053.379015944003,1840.1873793153563
71325000,13199.829059471971,2695.0518832106713
72075000,16031.8545984394,3812.8065172096426
72825000,15081.739749208411,3517.126303341167
73575000,17278.731438417402,4297.643614696287
74325000,16663.9705727094,1960.470310466225
75075000,11786.708051663229,2912.4957415561016


==> data/metaworld/sweep-dynamic.csv <==
iteration,mean,std
75000,1263.2201914516318,157.84861027151396
825000,7500.615961707696,1321.5831914000023
1575000,10067.417643917548,4385.425966727929
2325000,12855.431910554971,4924.872969484881
3075000,7599.7120375365585,2612.085943521739
3825000,8805.539615100904,1672.6649224979467
4575000,9768.937171717449,2075.633751557643
5325000,6709.958090589894,3019.6675133068998
6075000,14011.955302648048,1519.5990172645425
6825000,11423.277924654612,5505.993296616085
7575000,11505.05982691295,4397.6401384266965
8325000,14140.405191698801,2690.2678978194285
9075000,11287.382062938797,3442.7010381703153
9825000,9357.291456488301,3756.3792211913737
10575000,11810.738090623005,6060.210817143129
11325000,12030.84889994321,3004.7831837947515
12075000,7051.663478126405,3045.3271281895
12825000,13982.12400544474,3522.0975101324693
13575000,13244.725500789937,1996.6153609328696
14325000,13709.072222965277,6499.512376346503
15075000,12754.221719605785,3315.5937064467357
15825000,14181.12482954991,1768.8415708847062
16575000,11554.806431668994,1477.4968048413616
17325000,13846.769577214882,992.0818384022728
18075000,9253.73974330131,4838.470192019986
18825000,11629.71547181227,2975.936683165586
19575000,14951.739148219416,2518.277554313603
20325000,22135.698369447706,10015.898251251943
21075000,17584.497151843232,6157.23405043627
21825000,22154.785062911582,9194.24842232994
22575000,17722.662358125275,4129.937498407164
23325000,17440.769652121395,6259.359684641939
24075000,21757.965103051563,9319.155898082097
24825000,23840.512684878468,14406.050596873552
25575000,25934.558047816026,7086.73307857165
26325000,18855.578230237403,5332.8220746652005
27075000,26640.693043011812,11151.981549493075
27825000,28377.371272274864,14111.551651197467
28575000,31555.076992025522,14898.085107827661
29325000,30431.626428301,18551.40968972628
30075000,34076.2744620748,17629.759059760865
30825000,42271.944353244246,14937.466645582668
31575000,37758.9734339522,17274.243900452075
32325000,42185.991283172414,16741.422584877397
33075000,39926.33979752736,15753.8208818422
33825000,43539.920042007856,15846.51039195626
34575000,47338.25561245102,25186.998679054956
35325000,42459.08770738515,23528.757234759454
36075000,47970.65015118215,20942.968046160415
36825000,52990.08729272871,24928.003838169523
37575000,50908.03487992728,22846.38845719428
38325000,56093.08754361357,24151.970718971792
39075000,52035.99500975999,18423.569126580984
39825000,60025.852973614856,15518.615135726943
40575000,52863.49876636389,12522.676851693752
41325000,61116.534520618035,23057.55965771405
42075000,51425.79015710879,15606.120886406534
42825000,62746.91193115482,16728.424887246576
43575000,62566.177350010956,21728.53015731558
44325000,72255.04883711702,18903.388322729345
45075000,64870.514340775146,15564.443079410068
45825000,63072.3988331561,17016.681875559774
46575000,66338.76166245452,22564.782035218635
47325000,77572.87366062029,18395.30827038325
48075000,66262.30398665242,12731.343517554522
48825000,72460.3946758625,20862.561074916805
49575000,69886.71285135268,21060.729166527723
50325000,73866.05015197051,20144.98750963385
51075000,74545.37743255547,13109.80790645375
51825000,79359.81877373465,14419.815497778114
52575000,87058.50866205194,17422.729370759345
53325000,87097.44203368679,23547.327971338058
54075000,102314.49932308403,9060.096057830682
54825000,90286.03947888834,7020.598226949654
55575000,86869.50061522679,10114.744540529337
56325000,100579.59493019294,16208.11415443001
57075000,108850.13010722252,2701.646381820433
57825000,107798.49678051239,4751.6403496334015
58575000,107025.68135107508,10978.573890626798
59325000,100671.17502143556,3208.5164647971396
60075000,102154.99124842038,12877.277767164647
60825000,105490.55278842985,6514.360674534646
61575000,107236.32558892178,15035.692117654447
62325000,104089.0069549762,6544.730093496661
63075000,105197.01471684246,11799.792289037943
63825000,96670.05047455193,2378.2956481741153
64575000,107139.03596679616,4587.5858023039045
65325000,103699.52036342018,12672.785663331299
66075000,102554.04652596948,13956.623471217608
66825000,105844.82620537201,2974.268122530515
67575000,109948.56169427959,8231.160837219382
68325000,111209.26254340296,4083.303364134911
69075000,108463.83836924256,14274.905109909065
69825000,104602.8255713036,13220.681840029869
70575000,103780.29453313716,7823.1395910479605
71325000,106012.86451740259,3252.5725024383255
72075000,98930.45764877457,7694.206171327885
72825000,109672.49707549559,10564.707919226372
73575000,108524.20489975909,3699.179425524344
74325000,111614.80373863055,10829.530077714508
75075000,111324.44398723244,2915.27257427487


==> data/metaworld/sweep-into-concat.csv <==
iteration,mean,std
75000,440.50254285678926,323.10246803296417
825000,4744.155858531384,2564.5296543035533
1575000,10695.437203043219,3703.8295721179607
2325000,13471.338189337926,2048.7982270962025
3075000,25781.020899251755,2657.823805726647
3825000,25001.648642222193,4216.862747844703
4575000,30974.857225429645,1943.2128876798413
5325000,33095.5523125598,2058.082622671748
6075000,32723.18876798957,1794.2607561174823
6825000,41530.78326222565,6468.023599940394
7575000,36828.737520497976,7489.102000933968
8325000,48492.1960617121,7343.164618636778
9075000,52121.165343923436,4596.251975263772
9825000,63920.99548834745,3475.8456777905794
10575000,58954.20819112806,6952.261895320609
11325000,84268.72177755972,9920.4305959716
12075000,87570.441899747,9521.604220794905
12825000,91895.25678875367,10685.074804232321
13575000,95501.00466043793,18600.90509487374
14325000,104582.81006635622,14388.89058133984
15075000,102008.51812743915,2154.521235725289
15825000,123428.3134192782,18766.019668785924
16575000,123646.12842124076,17980.930160463475
17325000,107053.35882024554,16731.433474848604
18075000,126571.2274433211,12785.364375705027
18825000,132920.4245218891,15434.389008323458
19575000,136066.13647380122,14705.30468247654
20325000,137475.6845349439,14799.945827297715
21075000,143481.11519686144,9455.283404827029
21825000,141364.42467078214,15372.272623257406
22575000,141299.30234929456,8677.997165107578
23325000,142260.03761118467,2050.8395559639744
24075000,142371.7051561878,5261.382879687263
24825000,149179.57276075231,10330.998059870844
25575000,137829.83368304264,6730.02841549258
26325000,152377.7249009644,12649.800682340863
27075000,148207.79825070416,14619.468544926982
27825000,145620.661905285,21929.66655479608
28575000,138822.8954782934,8104.940467519777
29325000,151409.2761521554,15425.603686740184
30075000,151014.95673417166,19445.24905573699
30825000,154862.04839238245,10124.572020959153
31575000,153993.80185726864,23391.31079694179
32325000,151253.96935275747,10289.150672915448
33075000,147731.4612305701,9527.268151156655
33825000,154543.87137594874,7314.187075630794
34575000,152859.88158364312,6109.266500103433
35325000,153597.2921633847,11314.32658934954
36075000,144824.90169310084,9205.025480284146
36825000,155556.9843877705,3829.933554607368
37575000,153374.99156020617,8104.467438788694
38325000,161093.0121027781,6870.383360918228
39075000,152595.31408847394,4106.873260798681
39825000,154558.35849536982,3841.012215603216
40575000,163740.71284955452,10252.37375226393
41325000,159910.97119049373,21830.590679926263
42075000,173354.42351075212,13913.490323895703
42825000,164345.1917123155,7480.762374509943
43575000,166274.1152491449,10607.035662617049
44325000,170149.25541521687,7097.632796636507
45075000,158577.36820267673,5244.470660199262
45825000,165572.26532777149,6362.992505340251
46575000,164731.66015076052,2564.8689495450535
47325000,170302.07113394918,11170.616398055383
48075000,162292.490396459,11381.265821399713
48825000,162495.42826039155,5059.755087429255
49575000,173170.66189549357,3190.6946465436413
50325000,171729.96622536864,7089.782262101806
51075000,170414.08408842562,8914.15742790331
51825000,169411.2494786232,7700.132344722279
52575000,166199.89792365485,18425.002941374045
53325000,169827.9584292469,10904.811626231047
54075000,176448.78898895183,7802.8111245
54825000,169283.06550056656,5949.028368216492
55575000,166559.46463883383,2963.8861091100302
56325000,172645.30419052686,11320.0132866328
57075000,180624.77026237187,5765.706578422892
57825000,158184.29271447388,9297.975450206528
58575000,165456.36451263586,11199.23713423914
59325000,166778.97160451717,14450.075921898433
60075000,170746.16284599973,16991.27639528988
60825000,181355.093821442,3369.5770600607166
61575000,170586.59714856642,5850.086635556969
62325000,163357.09668402842,15253.936976382827
63075000,162508.91929828085,6049.749153073498
63825000,169765.70726935923,4101.673893372929
64575000,186544.75887289722,11571.369137297548
65325000,179403.43962174177,8963.6623124172
66075000,168659.52052271567,8398.634211693043
66825000,180956.3521355338,12259.57019011851
67575000,170398.6420247541,7031.260345722918
68325000,171629.57824068444,9799.576878592417
69075000,167335.32311999422,4425.355289668553
69825000,183058.93656043368,12823.609464021712
70575000,191225.294162575,4601.018766201667
71325000,172324.36169704175,5584.641922847434
72075000,167078.90525039457,7198.818269896082
72825000,169487.26556930444,7526.689040564093
73575000,181584.74398071607,10081.064719811267
74325000,183376.36455523825,7844.891526842381
75075000,171944.72820960704,2668.9125322010127


==> data/metaworld/sweep-into-dynamic.csv <==
iteration,mean,std
75000,1084.2403321625868,511.263345619559
825000,11669.35105084966,3303.1994749329288
1575000,12033.626056626184,3311.9362419812023
2325000,16823.10667963648,1098.82529410003
3075000,18870.27949559034,4596.796651605404
3825000,27033.017651837403,1567.1051399732696
4575000,25634.149526370005,5812.788446937626
5325000,27287.793571028462,4467.149005399006
6075000,28025.00366827156,2417.0924881265832
6825000,35509.267098733595,5457.358756546568
7575000,37902.21500653274,5612.039928010863
8325000,34884.55996741642,16339.269311030605
9075000,39248.219678853966,19304.399648040322
9825000,45967.13006179093,7852.724273161529
10575000,56652.06209066793,14489.272600700922
11325000,57637.008001130984,27050.368628430304
12075000,62665.22741183776,19848.484698185817
12825000,73757.61338561148,22935.75631542532
13575000,87611.89771951281,20469.592765171517
14325000,90785.55909802082,13175.414938735656
15075000,109615.76459836857,8679.87115131302
15825000,106662.54409980912,11024.125185202805
16575000,117873.61023634789,15064.878385499987
17325000,110532.74225434514,13383.38567810998
18075000,117208.34311596822,10892.407939099467
18825000,95472.03851308856,14814.687928250476
19575000,124719.7048392472,13285.567263851017
20325000,122505.52787178755,4221.282489261238
21075000,135286.58875355046,12244.251899461215
21825000,130362.40454630314,2954.9198764637304
22575000,111790.03749989759,29461.823044960955
23325000,117722.03392679816,12452.960016191328
24075000,127445.79793056687,12346.201154172002
24825000,134243.9430559867,8231.735119955625
25575000,133589.4462279747,12547.383777059878
26325000,132685.42373309084,5729.638668264376
27075000,138766.18289777584,13244.420392485776
27825000,142154.35078182456,10725.247143325056
28575000,142119.99345506963,15173.052015395195
29325000,152962.14189154594,10924.818308092834
30075000,139750.05965386124,6507.424526150179
30825000,144630.20969581982,15211.983677076189
31575000,137854.953077407,14390.255676564715
32325000,145196.50575327734,18621.094286076153
33075000,156502.54638978912,5491.630813290563
33825000,152959.08657545227,4381.415154035973
34575000,144400.37809768858,17884.646547044358
35325000,139468.6546693381,13932.426171203992
36075000,153194.6167741603,15443.163844906845
36825000,168561.597522545,3922.8714428896947
37575000,160821.0753661978,11523.025211005144
38325000,166859.80446935914,15146.678708291156
39075000,146915.8095548737,706.6196037684817
39825000,160364.39594827083,7710.382463098656
40575000,163309.3770142499,8335.939185156027
41325000,164221.24539874267,16449.375383438895
42075000,163562.97600589306,5923.399633452991
42825000,151351.73937703794,13042.191513594687
43575000,172250.4282224578,5821.469166463169
44325000,156568.83530005862,7663.153648765502
45075000,168243.58020358803,11028.369888660634
45825000,162640.11970615303,12030.760401071338
46575000,179446.71726845615,17167.524724019542
47325000,173065.84766720003,5527.974611678923
48075000,163347.52832275562,20710.046411413736
48825000,166773.6848036748,8728.232884061421
49575000,168717.4087792524,4619.326903988984
50325000,165691.83265351233,15401.502277673835
51075000,163232.21233596143,13347.343509916003
51825000,172705.64200008442,12341.259439230604
52575000,179590.67978575197,11268.446983383792
53325000,174802.97258571067,3358.0329643593664
54075000,175812.5248220083,13769.324413251727
54825000,178121.247720807,3767.3501519950414
55575000,173513.80473860665,2840.667949267395
56325000,170188.42389381878,5458.14640204683
57075000,163129.6597546887,12290.081722640376
57825000,175829.02708090216,5325.343361701495
58575000,179026.3774669671,7249.369028437469
59325000,178935.6798745601,8445.366733839652
60075000,181973.50471765362,11232.361332888064
60825000,177259.01990501137,6249.459365035354
61575000,176996.08376230716,6737.987844109149
62325000,176097.89627603153,2392.7352669154416
63075000,169460.85444415885,4639.155492305341
63825000,166563.40064894897,6991.176814905811
64575000,170710.76823313572,8568.284343387326
65325000,177317.2500891333,11659.458558917871
66075000,168092.04418722226,12068.780023460042
66825000,165126.53833401072,8848.520568257209
67575000,174879.10174097447,9351.065477697963
68325000,179288.781226836,9550.525574163556
69075000,185966.19653301977,17958.134994072163
69825000,164461.5753033711,9361.349646776154
70575000,180298.30697952464,17145.215015662707
71325000,170731.2646580017,2424.471684182058
72075000,195392.1317493203,10039.934051828994
72825000,184931.5423741804,7584.720295682007
73575000,169151.59505924294,15876.397216699406
74325000,168360.48210998255,6266.301325310089
75075000,170528.6354179807,12055.153290339567


==> data/metaworld/sweep-into-none.csv <==
iteration,mean,std
75000,8.779220490480737,57.78131259276486
825000,6561.1643606150565,806.8490145062493
1575000,7589.2593971307915,117.79468619163748
2325000,9594.876382539987,993.5216349155471
3075000,18145.635987010115,2519.9012190740295
3825000,15117.846853706302,3139.8832490672835
4575000,17473.389963070935,1010.371095546617
5325000,20588.175487432367,4736.843499961764
6075000,18959.540713311995,7373.184369097057
6825000,22541.520390494556,7379.229757948906
7575000,20251.5063786958,2886.1896074414844
8325000,24504.267288144605,2615.717949799038
9075000,28708.480151767708,19313.833189904195
9825000,30348.25566759701,11710.620041997572
10575000,21594.689408416893,14290.713382965003
11325000,21880.568518415548,7148.897670617026
12075000,27455.264001260744,6297.568555918082
12825000,31947.830318766442,10217.49601866857
13575000,34608.84205752753,6232.407447207777
14325000,37409.92519114146,10925.355345876234
15075000,40549.20534904915,6097.673276064901
15825000,41172.50444867058,3492.7574606196754
16575000,39731.8972513002,7533.859252772414
17325000,45708.848511822725,4999.213333888826
18075000,41796.8372679338,5994.324910848834
18825000,37236.33470222832,14695.2499445281
19575000,40636.05100890403,10218.339901017147
20325000,45633.67223311253,10147.964527472152
21075000,43084.80567819204,11683.632138846284
21825000,42918.901043095364,7093.022888578385
22575000,39781.44806329891,8286.088038493364
23325000,43709.06967953462,6213.280524847171
24075000,43674.94753449797,12727.873179522388
24825000,44354.33304821303,9271.519731066397
25575000,41117.34486993671,11916.956511098497
26325000,44920.82476678787,10842.617990314184
27075000,41778.207331448044,12886.105777596671
27825000,47045.79239080527,18186.61291600849
28575000,40614.31471985786,11055.151449534244
29325000,44418.84485889853,9047.228273378252
30075000,57247.281268925115,15903.82501125272
30825000,45024.485049490955,7238.606693354792
31575000,52401.57872218299,6800.941926457826
32325000,57202.05093146259,16596.818697488663
33075000,56791.542573729006,7046.046765611401
33825000,58561.57753439745,3853.9113183080945
34575000,54175.48878939112,8260.998209081801
35325000,58887.125065489665,8101.211480634128
36075000,55499.43378452069,7484.058481688525
36825000,52778.149907821346,7210.921404432557
37575000,58277.259366593964,6728.333429087988
38325000,54475.25969689755,11399.359728758494
39075000,57813.93522399274,3747.533310460189
39825000,58514.67723372998,5703.736229626529
40575000,59129.97276161832,2144.634857788634
41325000,66133.96871733533,6812.021360534614
42075000,62161.589618794875,10638.180560760322
42825000,56926.7839297196,3964.7510289244656
43575000,54997.11655016409,6636.619455644881
44325000,59593.83729500541,7695.238552517625
45075000,70118.57314230657,10662.291579846828
45825000,59814.2222411726,6997.11919727247
46575000,61318.47630926501,5552.256051081859
47325000,59806.899557539706,8961.339503969297
48075000,59276.88409367658,8579.64808193296
48825000,64970.17605105491,4101.691138601265
49575000,68419.51439433434,8111.7047071169645
50325000,62566.04900150495,8302.232747882117
51075000,65559.72236400271,11609.004765597243
51825000,69486.48309664159,6435.212718402011
52575000,66653.54879396847,6526.650394443801
53325000,62986.890523042086,8784.92703293211
54075000,62865.881369655406,10666.425842175415
54825000,63631.247960040266,14965.9425711397
55575000,59811.6301697176,2972.180583949879
56325000,61987.320635718206,12065.590424155444
57075000,63970.130255088014,7665.929844677023
57825000,68002.65342615043,5750.320347800071
58575000,65484.247909105354,619.9584215829158
59325000,58051.58804169957,5197.6315423330325
60075000,68109.61649382643,8853.425576592566
60825000,66830.32231909079,8195.901222234004
61575000,62518.99853611677,5789.901586247018
62325000,66399.1439260954,6500.377199165958
63075000,70801.35195647232,4047.6816845305707
63825000,63907.768838735385,2027.7040224007253
64575000,63178.12402290647,7846.935971949032
65325000,57862.132005856,1728.143611720083
66075000,64264.90619398054,20829.172311007354
66825000,69573.89174597613,6963.373118263075
67575000,73142.56774398296,6817.2111100665
68325000,60956.259020447826,6380.14663858694
69075000,69559.62464165357,6093.464820988498
69825000,67057.06895209459,413.31794732976357
70575000,61364.7649082501,4317.769060405082
71325000,64518.14152311703,7073.455674333395
72075000,65963.25059329218,2707.932543469047
72825000,64129.4628885501,10586.277675609079
73575000,70404.00887441776,9609.944834988606
74325000,69277.54384783628,5800.433233442316
75075000,59679.90912833839,10942.081445448108


==> data/metaworld/sweep-into-static.csv <==
iteration,mean,std
75000,1804.9897995786578,181.9453215829894
825000,10470.422017373965,1299.7042818982093
1575000,8241.28845966556,1725.3704652394667
2325000,8829.809886247587,1078.6531235991063
3075000,15403.30894721759,7724.9282190776285
3825000,16816.496623524814,6867.534815597144
4575000,22122.600319998062,3421.1079857593136
5325000,20666.15186055234,6172.885792605163
6075000,20373.336111461806,8699.830301846088
6825000,24185.885797051993,3777.2299395225896
7575000,22291.9341221014,10824.785595708176
8325000,23726.98042779502,10616.226372956464
9075000,25791.1455914181,10594.699252988983
9825000,23602.071511037702,7313.11447244456
10575000,23307.502238887926,7895.346543642092
11325000,28266.244247099483,8564.553905488096
12075000,22152.821086639742,11806.364462283816
12825000,28902.320251267894,13968.951083586737
13575000,25756.556726949293,14475.10858041046
14325000,18970.079363355773,5485.871934614653
15075000,23778.630095199343,12309.425770951884
15825000,25386.128160872617,16488.105643118488
16575000,21122.269228910638,17136.61843741549
17325000,25820.09671390167,14245.21829539572
18075000,28926.348448198813,8554.889211314408
18825000,26758.16113583134,8703.88152445967
19575000,31082.50122714542,12265.785590532456
20325000,36559.94793755693,15109.382182752513
21075000,39066.910196268196,14877.484218985715
21825000,40401.1602610323,13754.585696006783
22575000,31812.981613635144,11229.063818459541
23325000,40656.67911786475,10394.470484014291
24075000,35590.83673411585,15198.154769849045
24825000,50218.99543760985,5502.058993486739
25575000,39407.03464637836,6251.098112424815
26325000,43381.72396152346,11356.053837002806
27075000,50810.578133390845,8249.761519800111
27825000,55508.93562275537,3699.9412906485904
28575000,48824.21671509153,2029.9932972616068
29325000,51497.61049281866,7388.277020640605
30075000,55612.91894143966,2864.0334217433774
30825000,50421.874377530585,10296.096430348514
31575000,54337.14516156787,6320.286959349878
32325000,52375.51276727631,9144.653380791728
33075000,61489.0674309081,7963.068238072312
33825000,57618.30644172688,3751.8529894472554
34575000,52579.67424368773,4422.743043393557
35325000,49589.658485986605,12404.844708736011
36075000,53458.910307701626,8794.095507556956
36825000,70103.19899396836,6687.719283646354
37575000,53425.41730743181,1630.4874600446763
38325000,58200.053072858114,9803.865678196928
39075000,61786.609278300566,9988.477584868353
39825000,56680.29357936734,16492.552682018744
40575000,52724.72434769163,11718.38037852063
41325000,53090.32955707525,6466.920097570195
42075000,66521.149868552,3014.0773827158982
42825000,49837.12283437224,3335.7317354617967
43575000,61851.495396714694,6554.241569709825
44325000,64010.84005051411,4190.768761856236
45075000,53187.24266152681,6676.699763035894
45825000,56989.55270788688,8413.291542042183
46575000,59231.30207926532,4156.606431241175
47325000,52579.36836813841,12354.154824023753
48075000,63382.24534392266,6181.7233146350745
48825000,63199.80951212232,8180.646356579376
49575000,64307.15373590438,8425.102474167603
50325000,63138.340193196585,8420.942206748688
51075000,52162.294588489945,3143.3083153269295
51825000,59071.930774635846,6902.706077182941
52575000,61725.88424885205,4673.868361170176
53325000,64090.316481059905,6253.164895798861
54075000,58315.88381786525,11340.684492282237
54825000,55336.87679915234,14596.432402174985
55575000,59658.38024548785,2506.1655060849894
56325000,56674.84517888533,4268.410813321626
57075000,52101.01005171475,17352.287149566208
57825000,57372.49923482142,5397.802722587237
58575000,61598.99637567525,2719.539969013384
59325000,55409.42882808309,4882.992150632579
60075000,51988.37351383199,5406.6791535240745
60825000,55498.376948392186,6680.97177903276
61575000,56569.8854632442,7593.245050819674
62325000,53032.60215113815,7126.583319633935
63075000,53968.30120885134,6071.328181533702
63825000,60600.637508935295,4930.580078561426
64575000,62693.740447030694,2425.3355036677453
65325000,56011.54473793161,6028.397454024588
66075000,64252.712591552125,3995.8761628786865
66825000,59671.02402280801,4213.469066631878
67575000,53076.316000483755,11497.98384393589
68325000,53945.02367328951,8086.914765626943
69075000,60246.93875130091,12005.208450103095
69825000,60502.854280037805,14233.433091447418
70575000,58097.18026343919,5730.12657565437
71325000,62324.70922229633,10923.177802369097
72075000,59881.652279488735,9137.893040696432
72825000,63884.17015593278,12497.326801855454
73575000,62660.70600408785,2291.8485267591377
74325000,58872.93364341062,7617.972099878155
75075000,60702.628369140635,4622.396802761591


==> data/metaworld/sweep-none.csv <==
iteration,mean,std
75000,1044.1030380023587,1174.362798405971
825000,7735.110162751076,2514.993800210875
1575000,6204.543460653652,4135.274434623908
2325000,10352.544950347648,6636.7010051380885
3075000,8979.077374493556,1471.4336546221614
3825000,11504.167994919704,6547.535801891783
4575000,14118.354714769732,2981.096958174506
5325000,11325.017678062597,3223.400629815399
6075000,7554.245012936012,2768.531526176994
6825000,9067.06856277467,2307.054262032761
7575000,7875.2114290168065,4197.931105698462
8325000,7500.779598923892,2047.334514875379
9075000,9122.122917332028,3778.0601328969456
9825000,8497.151203483458,4254.866931182662
10575000,9844.207774734272,6547.618014395267
11325000,8645.740136059503,3417.4288489680366
12075000,14142.51020747558,2789.799970784394
12825000,11420.304673532368,4998.7543618393875
13575000,10648.932344432296,652.1118591541069
14325000,9447.614515617766,3977.4519182053973
15075000,13799.806995674482,5418.095078927164
15825000,15183.828187700236,5608.09284561361
16575000,7896.992301195288,1856.2995430212688
17325000,9099.413560812836,1759.0255210986743
18075000,11054.854756346424,4899.616845524032
18825000,12326.16554032544,644.5791459146059
19575000,12318.504891814946,1361.4488961071352
20325000,12514.206390643523,3646.809448662107
21075000,11309.690522399222,5452.639413349971
21825000,12907.03853453158,1421.1511585409296
22575000,12857.7291775291,3634.833319877673
23325000,12100.76497844367,3524.609757587216
24075000,16481.342856197927,2399.060847200208
24825000,11425.607019004501,6049.468521291381
25575000,13086.96618943491,4326.352251057278
26325000,10572.912742725372,4168.681042414612
27075000,9638.32580471768,3100.0950767485915
27825000,13300.982624584483,504.608619208051
28575000,13373.708609911168,2497.583607267708
29325000,14626.21160298267,2340.4375910727495
30075000,11387.204280503713,3336.2293678490896
30825000,21623.880220639916,3293.878188378294
31575000,10330.791067950178,4144.013019198054
32325000,12161.43423497447,3292.0306620116257
33075000,15586.038723591273,3380.9845971197346
33825000,14221.024346092594,2050.309590542133
34575000,19748.90650215343,7894.057313612886
35325000,27330.636212031037,22927.378543590694
36075000,32779.184727133856,34620.9263715125
36825000,40647.6785132619,38167.77511047978
37575000,44246.51005770882,43158.874215939904
38325000,54584.88110748112,44147.20730957135
39075000,53544.30435524474,41622.92207534523
39825000,52791.30805607692,35318.567711272495
40575000,51515.92436697963,34542.352853656
41325000,62460.16016879552,43283.08527555092
42075000,66226.98123111746,42749.29226301774
42825000,68902.19789976829,43356.243243681056
43575000,78026.49015651186,48595.4173003637
44325000,65449.46308304596,39442.46553187856
45075000,78013.7667480037,47567.53359029175
45825000,68660.64003626331,39226.51528166949
46575000,80978.5981940768,44561.85186332908
47325000,80802.51978212073,48196.773300418565
48075000,81930.60277281518,49134.11798728954
48825000,87924.80695819504,48692.7877527284
49575000,87164.21541057997,52321.720585256684
50325000,85729.57833647403,52597.03892267528
51075000,91718.77174939627,59505.21533772717
51825000,78966.64354948651,45789.59230671974
52575000,85350.67726104504,51087.625495596745
53325000,86512.09193362754,49954.13634787713
54075000,90324.63309150915,57216.77333722847
54825000,93527.72599794607,54697.91867925912
55575000,96017.73679387827,57094.363806752364
56325000,87634.37429366728,52346.306512585965
57075000,87853.1490883516,54287.93090374824
57825000,98850.51727050477,56653.09713700668
58575000,90938.73417535365,55027.26663658965
59325000,92542.9703432087,55907.04950349412
60075000,90544.23888087813,54036.37549182578
60825000,94893.83860912354,54829.3089744776
61575000,94065.82295860676,55309.56487501794
62325000,90649.27058532194,56353.39842097005
63075000,88439.78448875276,50959.114141557046
63825000,86576.74269435571,55518.640404431804
64575000,94667.66852504958,52716.58005926134
65325000,100091.51659050933,57887.731265359136
66075000,92163.76340641086,52607.137438249905
66825000,92981.54438259041,53656.26719047647
67575000,95746.97359176057,53645.79832577571
68325000,89510.3366885319,51361.97794733906
69075000,103974.8510720462,37186.572064682834
69825000,102868.20336526852,31725.608243486196
70575000,101617.53381025424,31030.808101367442
71325000,115551.09998948552,12743.46490036724
72075000,119695.48106763343,22091.510542121956
72825000,126953.34587156294,14227.837204847689
73575000,129441.05795418941,18852.01128473822
74325000,117035.21278778045,12171.598751075988
75075000,119827.49311288861,14764.517260417742


==> data/metaworld/sweep-static.csv <==
iteration,mean,std
75000,1171.697971916096,587.6801453743485
825000,5982.956264188476,2118.514439902748
1575000,6794.54653400735,2378.8316072792413
2325000,7791.76860944162,1803.0180964048955
3075000,7099.467880278455,2471.061748052731
3825000,5231.778922389511,419.59924139417836
4575000,8969.768421204279,1937.978176554378
5325000,6951.7986012571855,3582.9942465207037
6075000,7745.777461909905,2571.906968464391
6825000,7838.995620225954,5647.904422669289
7575000,9043.516641633638,4219.9130268886265
8325000,8064.3844813810765,2467.490784410735
9075000,11505.51590926013,585.1686592188448
9825000,7413.984948264429,1304.0502959796129
10575000,7314.3292963803115,2052.7261381522303
11325000,13114.087744162767,2808.654052536233
12075000,6118.826517177285,2385.932005485856
12825000,11926.813372583927,5640.848732240764
13575000,9154.30774029796,2014.7907755801198
14325000,18951.39124121559,5579.082581522068
15075000,13330.935715872814,2765.8732999871318
15825000,13641.876266604546,2775.602297245794
16575000,10256.08594641588,3843.949193389131
17325000,8090.133542446162,824.6168103206078
18075000,7523.512736532917,940.8049577835329
18825000,8606.736176810426,5095.315503072562
19575000,14602.267229779069,5764.091150141711
20325000,11901.876387732593,3353.669241483016
21075000,8976.819562253766,1824.7854053332333
21825000,8490.925541395194,5933.275561072338
22575000,14048.460560212001,3280.837878778642
23325000,15233.056039601994,5036.956077521483
24075000,6889.084397183855,2025.8664987776108
24825000,13084.427083378303,3065.481018153047
25575000,6897.229225203366,2699.8004012990596
26325000,9812.579826150075,2628.1835400389405
27075000,10969.249593238615,3743.119286126023
27825000,14328.014889410662,3608.5486670210503
28575000,11389.941807388861,662.652038630119
29325000,17831.382871963997,3825.075926894351
30075000,8579.833492642807,1160.086402566882
30825000,16155.038323040926,4942.912499777007
31575000,13056.982812749884,9369.889777903549
32325000,10943.745633655612,317.4520767483849
33075000,13756.934759823524,959.201440630296
33825000,21261.00659063474,3439.9655454857107
34575000,12602.986799457402,5950.522316716141
35325000,16138.181430018458,6370.524521742387
36075000,20759.815932982834,1500.7852465706483
36825000,13394.653261585647,3773.1002567857913
37575000,16440.014907741857,6767.343564608667
38325000,10563.07373509184,201.67837033842474
39075000,10975.440488561013,1971.7410506539743
39825000,12663.458172050217,1544.5181719920852
40575000,10077.778015772701,4024.463524785261
41325000,20619.561353281417,3817.1175870114166
42075000,17148.04045823797,4840.448307005964
42825000,18931.326256959812,8425.745148784958
43575000,33337.97882387653,25905.909411381417
44325000,41178.43400968473,34791.257175895495
45075000,45215.05525116186,44304.46337742389
45825000,41783.76954706775,42595.55244718627
46575000,48302.82554857395,44693.307793921245
47325000,51587.20304188668,53105.954974749024
48075000,45296.901665390316,47828.53376124811
48825000,50519.311354210105,51399.94729981036
49575000,52803.10443349268,47946.90782309194
50325000,51609.98664097116,52948.191141802075
51075000,46189.81080367667,49983.721340197044
51825000,54057.786952931674,51814.36501737779
52575000,52114.30724152976,48961.77568938734
53325000,47305.550553675734,47296.364685856606
54075000,51313.42806523282,60203.134992331805
54825000,48575.73618598975,55285.29803179605
55575000,56141.253315532194,58040.71988138433
56325000,49290.34771131081,49560.03207361654
57075000,54328.31288095336,53175.761762944174
57825000,54498.22226002598,49398.04274622107
58575000,52382.99505471924,50791.1418118506
59325000,50489.71911058386,53603.84141650517
60075000,53853.2336447418,44435.896960046186
60825000,56800.73768468496,52502.61448519703
61575000,53561.715951894206,50442.72784688517
62325000,54583.79647252804,52751.0022000909
63075000,54160.80905773529,43475.0540884911
63825000,57538.81238875524,40835.944032328654
64575000,74715.94772876897,28351.502592991095
65325000,84584.97167817109,34313.96234205425
66075000,95675.18383780558,19642.544368640774
66825000,108795.17340624485,21180.83822271957
67575000,113853.70710038708,13776.233982468508
68325000,111741.97682957433,7086.034081339741
69075000,121024.66259652101,19264.45784549864
69825000,112108.40573369521,1228.5497658202673
70575000,123947.71485880355,12509.231609089578
71325000,111191.76818105344,11240.571953283308
72075000,131877.69570417234,9051.236280475467
72825000,126387.66814204222,3506.5449814004282
73575000,118681.61433928243,17121.405893505755
74325000,126536.44789284556,6460.95565312758
75075000,133084.06825162636,12875.864424435393


==> data/mujoco/ant-concat.csv <==
iteration,mean,std
160000,-262.58171482948137,14.500801290503817
320000,-262.7701076799659,9.21387509283916
480000,-258.4090724037664,10.462200781184288
640000,-252.10230597877035,15.932163315228157
800000,-263.51862066783747,2.8482007598151085
960000,-256.9653297055682,18.30030447953916
1120000,-260.39600590308964,13.87851562388547
1280000,-244.37873549463202,5.432701199946292
1440000,-236.80591417455415,2.615065794013115
1600000,-262.2820852980584,6.36035627587212
1760000,-257.0523788658695,15.125589124192345
1920000,-255.6564909733285,13.371226464232548
2080000,-243.5989531268194,6.601052724877463
2240000,-246.6946096680596,12.246844770042456
2400000,-242.09912558075735,7.268318563835182
2560000,-244.05037174946264,22.261031922932283
2720000,-255.74255598634022,17.42086111799208
2880000,-246.80054959440602,8.830097759096931
3040000,-257.3156023365541,12.979528228015093
3200000,-241.29098977104618,17.58208494309213
3360000,-240.04722937770453,15.733757623357013
3520000,-236.8703246377726,13.434598179163872
3680000,-245.01538480552054,4.232084276115727
3840000,-242.8559132496489,15.050683530786753
4000000,-240.14788295739382,9.490704147218619
4160000,-230.1808993387201,12.234963883284385
4320000,-249.84028732201241,10.474715867043571
4480000,-234.01132244127487,13.665007974436833
4640000,-232.13728905102278,12.268787651829989
4800000,-234.23815324485494,6.0601708436137836
4960000,-251.26127258101724,13.217943769494894
5120000,-245.01821501780378,8.400281463417086
5280000,-244.99880671088385,15.254322329249923
5440000,-246.40235727085133,27.35139846666025
5600000,-240.67488550341477,16.041689222347465
5760000,-240.9244692534701,24.242043285871873
5920000,-241.37083251962426,8.997304183120796
6080000,-226.71582025279272,15.888317487845011
6240000,-231.77073766703606,13.106319762611811
6400000,-253.2214658082737,12.310868983245346
6560000,-247.1649788794232,23.072585980050384
6720000,-244.56874465750784,14.355571582833548
6880000,-234.06117941984493,8.567513491335413
7040000,-218.08218248312212,1.7376323196696841
7200000,-239.3890896160104,19.25774604404422
7360000,-257.2141451719908,13.927633274195923
7520000,-235.53705642282554,14.592427475819834
7680000,-225.68062478561092,7.872825634048777
7840000,-239.8052546082652,12.825564009785694
8000000,-238.88825919924298,12.373107322064339
8160000,-243.69467363228816,16.463338885769318
8320000,-237.56403030155687,20.08578057048898
8480000,-237.03110393775773,25.467913932006542
8640000,-236.1967995608628,20.60731124916206
8800000,-240.28335077158843,17.56449618080058
8960000,-218.7415786394788,11.40171212567357
9120000,-251.8648051637633,18.368701670258442
9280000,-216.1154327570222,7.760627965703945
9440000,-228.69276767781722,18.876978169854528
9600000,-219.77485342895292,14.684386505000834
9760000,-227.02131480106877,4.0182264651472135
9920000,-225.5651466785463,13.33627643484828
10080000,-240.88261877221598,21.379695864626534
10240000,-237.8294004287859,8.175905691655396
10400000,-228.379874802874,12.006584081570566
10560000,-230.29101723809038,11.199384210852722
10720000,-215.66327010660947,12.247772265130603
10880000,-232.8619862927336,17.615249597256046
11040000,-218.78662470685916,7.465154339592391
11200000,-230.5729134481437,13.305743743701075
11360000,-223.23585597144347,21.38392386689982
11520000,-227.7733277406942,17.07748369856868
11680000,-226.85251170877473,4.197042551267214
11840000,-230.65491367764398,20.916270893175295
12000000,-216.62433040880578,14.595661677196576
12160000,-230.25267509227945,9.21197986196292
12320000,-221.29408001350063,5.016263443373523
12480000,-236.38377421011333,14.422783281517649
12640000,-225.19846117518307,23.069736281679827
12800000,-233.16745203648478,8.839842394398032
12960000,-232.09085792354634,15.13824488084687
13120000,-225.51117647736962,22.42101841680307
13280000,-241.53073387668346,20.756923879138327
13440000,-229.1746403875246,25.040713508794816
13600000,-219.7577187903821,12.27044221743008
13760000,-224.91970862186693,13.86531608423642
13920000,-207.7207439542818,22.261533125212026
14080000,-224.51912051962708,22.56694933191649
14240000,-220.7887549102427,18.819935683469023
14400000,-226.81470705041474,32.8221370755105
14560000,-227.18982978296205,6.205102460722415
14720000,-223.13552344689901,13.36576986041213
14880000,-230.123396979855,17.048291598850586
15040000,-224.93618646068492,24.58122127678624
15200000,-213.57430360373357,28.572986967328077
15360000,-222.23619207405872,18.605084355110883
15520000,-223.30643480405288,10.659269895525687
15680000,-221.2082226835348,27.184693559076518
15840000,-219.8488612746422,16.082841277470347
16000000,-224.5057205552886,17.38863855805862
16160000,-223.6089364268828,20.453327887480622
16320000,-205.6825396427763,15.533586866097247
16480000,-216.63872997779535,16.220629197842605
16640000,-221.47515244212704,20.161445612082552
16800000,-218.05978116494575,16.42383267454123
16960000,-214.24949230298546,11.597796008795264
17120000,-210.19134751426063,18.813049465321736
17280000,-216.93901949804228,17.873347106093966
17440000,-225.42073881090445,18.98550271870355
17600000,-225.7180998871461,18.699697654273887
17760000,-225.73054210136263,16.636570523831317
17920000,-214.59886264755588,18.907544649523516
18080000,-205.61941856269786,18.119531276438067
18240000,-221.4979900468921,9.936797349525428
18400000,-221.25173164063418,19.29490175007295
18560000,-224.78293318068074,26.413269647028134
18720000,-216.7179987494009,13.444703081025418
18880000,-220.94690572303182,9.328301961152196
19040000,-207.25447273175234,24.69995027883335
19200000,-216.64915768560707,4.083620791263901
19360000,-222.44039641494774,18.412668251602952
19520000,-223.27844749610958,25.97443773249325
19680000,-226.59545064238964,29.348433002154206
19840000,-212.09133700807774,11.402645959643825
20000000,-227.20024724584098,17.95682244876507
20160000,-227.21299442890077,19.489067547358193
20320000,-213.438236017124,13.918072829012367
20480000,-219.94117176303607,27.408344772956724
20640000,-206.56924773102534,19.748822353764066
20800000,-215.38426695179817,13.203938930644808
20960000,-213.701759432543,25.284407501987967
21120000,-209.9227661855031,11.790689561896606
21280000,-207.94975809815006,26.160483449319308
21440000,-208.27527116911764,3.8404850361912204
21600000,-199.64483168839004,9.489152091495198
21760000,-214.74485634503148,8.688859668759106
21920000,-220.6206500703804,22.49620156749963
22080000,-188.03108736884448,14.209323997825898
22240000,-201.99834176137907,17.46786032101852
22400000,-207.26325207446766,32.469526730424526
22560000,-202.82359715180667,36.87669057079472
22720000,-222.94156845012716,18.587946513809403
22880000,-207.19519608417508,19.94619668463985
23040000,-208.03381298492795,18.6750730770328
23200000,-213.25873374657124,29.10392667100848
23360000,-219.61885542493974,16.65615518737851
23520000,-223.044352837621,16.355814059374616
23680000,-212.03546246417883,29.03716758772136
23840000,-216.70009076953747,22.508106835730334
24000000,-200.77164878023845,20.990050212621906
24160000,-204.7120708620868,13.394192826778182
24320000,-219.83778691142888,28.537382862820465
24480000,-218.68310841806877,36.13564010082871
24640000,-230.85613577037884,23.392239977863966
24800000,-214.43247533761848,17.22352226655329
24960000,-214.38133519538133,19.149256634884747
25120000,-206.96634781118132,26.717269452098563
25280000,-213.97787924158305,37.76916352981635
25440000,-210.85061766204538,19.140692825746633
25600000,-199.15047536216488,23.68807171604082
25760000,-206.79392912270157,15.975293101761586
25920000,-201.88192335922326,17.66999209436476
26080000,-215.9394733615711,17.60696175426998
26240000,-202.4020112073788,20.642960978962154
26400000,-210.58865350666974,15.642059115292838
26560000,-196.97716475180246,30.02032311014444
26720000,-202.61497679187775,26.164248790303905
26880000,-206.4804467723012,34.41474779416069
27040000,-203.88800245836092,31.159357504474148
27200000,-197.1242969461646,11.40063502089364
27360000,-204.39224282688647,26.595515853821784
27520000,-211.31607566765652,38.819812651419184
27680000,-207.59234950353255,23.05106260321469
27840000,-202.47139048942196,27.240436390548144
28000000,-205.88680955611255,8.987975013428995
28160000,-194.11265973110736,17.76020451204218
28320000,-213.9076379752987,31.061362635491644
28480000,-198.67056204075246,17.143629164481077
28640000,-208.77299955204157,29.398767228474025
28800000,-202.0006294729507,26.2412150936518
28960000,-199.90310077587444,25.230741776791437
29120000,-188.5426066915151,28.815293929310712
29280000,-207.98672639521453,39.58996486850924
29440000,-192.0231354721736,19.420875098256627
29600000,-193.0420469669053,26.778348378715446
29760000,-185.86963523714084,20.81024571590637
29920000,-203.4712129022959,32.93678513461574
30080000,-194.77386293858663,33.08524023361446
30240000,-193.40184325785063,8.212127784802563
30400000,-184.42896077674925,28.86126911743001
30560000,-189.90072559720807,32.19002194303692
30720000,-188.96651110725452,36.38187581296118
30880000,-189.37790672843474,31.97135879956107
31040000,-196.5135784852565,19.090788848772572
31200000,-195.11023500032957,35.74185068781961
31360000,-194.68448091564503,25.195890184360387
31520000,-179.28281899581862,20.565277618486995
31680000,-178.8303116904557,14.00973150906916
31840000,-185.2067910828032,18.51392614173255
32000000,-188.28787269774008,30.554056459241778
32160000,-203.08808167356733,40.80663055218072
32320000,-195.7253990545279,34.034862205812395
32480000,-193.16187347661028,36.09897037775027
32640000,-197.5390649909815,32.16163955494131
32800000,-208.8216902918979,37.748015224419355
32960000,-192.68082182616322,42.99254800263521
33120000,-203.6234493391281,33.66721337559434
33280000,-197.0622155201278,23.867426537867072
33440000,-198.8622251622227,35.04370816413405
33600000,-194.1459659440239,35.95533360621025
33760000,-191.82287550903902,25.09703984652529
33920000,-202.36829801194324,35.735811522770526
34080000,-187.70779814401217,39.30030514913761
34240000,-193.9119520085951,37.458752891465174
34400000,-196.0299991424698,42.48163898656725
34560000,-189.42675064425194,49.13384143198347
34720000,-198.12919110453535,36.469238401844706
34880000,-198.48146220539084,22.20471914095196
35040000,-196.25399772695653,49.812982655983795
35200000,-187.2113414794835,20.109500678502524
35360000,-197.21182563132754,30.651098150477544
35520000,-189.06247822546754,31.169376755584885
35680000,-180.41765911700136,21.27190221699483
35840000,-183.64372761401856,28.50784991235546
36000000,-202.72054121240467,41.05801463515939
36160000,-188.55523615323702,26.96435743945639
36320000,-193.27067481076188,40.64309504465744
36480000,-180.9597612777129,25.29032637217729
36640000,-208.4819347165792,37.84688897678505
36800000,-196.82251360738744,32.86653549875256
36960000,-197.79407053404918,37.50729914049996
37120000,-186.82048753233866,14.9363494419609
37280000,-184.57269887217487,23.182424248528562
37440000,-182.6800957791595,29.566595204396034
37600000,-193.97294512351576,26.457622884843023
37760000,-201.3801361274781,38.05722993307009
37920000,-190.80507670594685,21.706145470298498
38080000,-192.64139216604949,35.920173952732114
38240000,-205.94929837344944,37.603642700783446
38400000,-193.0559167474887,32.076530990898675
38560000,-189.73186195140923,37.95693643134139
38720000,-187.21854204775082,28.636013420361078
38880000,-198.59620025171935,26.569051853649814
39040000,-181.62418400772887,28.944642887343843
39200000,-171.606340233464,42.57612683477917
39360000,-188.3671267738987,13.793642356995472
39520000,-176.5670049699876,23.608364083394537
39680000,-181.16534895676196,24.17240514063141
39840000,-183.08842056509897,29.220661146551656
40000000,-188.3764672393901,36.38482850846166
40160000,-194.36262593232922,29.25678984340531
40320000,-184.61625863805043,25.35823035229078
40480000,-194.0567518766495,32.59390865747138
40640000,-183.19524977542332,27.72267841856681
40800000,-191.3666182846241,38.85738007934117
40960000,-188.26905062129575,42.195022205732926
41120000,-205.67510396358315,46.721670180390994
41280000,-187.43941815030223,42.7394286153256
41440000,-179.38162517609274,31.444277088357452
41600000,-187.79171422500215,31.859891581540015
41760000,-182.63868870412963,25.053306612836046
41920000,-199.18220680300394,49.152427632361565
42080000,-171.59198341777565,22.919264480110414
42240000,-184.42556134602444,40.64447599262795
42400000,-187.50058250074667,33.793644845633395
42560000,-188.6970079838487,31.516151826228178
42720000,-194.4989884707492,39.91323443424045
42880000,-183.1710094490787,24.920688995192855
43040000,-183.4453063850401,37.57153084163368
43200000,-185.87700991320742,35.42990351463987
43360000,-182.82324463518862,34.837044971670366
43520000,-178.26596908321895,32.97001905981039
43680000,-192.01747573765542,42.16629925206201
43840000,-177.09367003627355,25.16406381343307
44000000,-181.95767769345375,34.26407920792684
44160000,-178.73719404792374,23.150906546354086
44320000,-183.0727973154412,34.11595765933362
44480000,-183.9100569530374,17.237723053341785
44640000,-188.6035635211315,28.35877595002337
44800000,-172.1681042125167,18.912870908912904
44960000,-189.6663757586764,43.39803560162066
45120000,-187.62801467130294,34.20987773713091
45280000,-178.64940359148272,25.038501111790918
45440000,-175.11467305876374,33.349025628049006
45600000,-190.18190730573028,40.77818902655284
45760000,-170.3684831253141,25.67969653812874
45920000,-177.12148631879612,37.000637712842405
46080000,-192.14484885407,30.80731967951177
46240000,-188.0251642023221,25.884637934276675
46400000,-187.77673742476256,46.38251113466433
46560000,-185.19898620084163,32.59796374230193
46720000,-187.35819297164403,25.948703356695994
46880000,-183.78910607160125,24.86675622368904
47040000,-191.90802904743342,36.46808020195669
47200000,-177.72829577790694,31.57483618903054
47360000,-184.4777777846376,30.429990210623643
47520000,-180.4995605815409,22.73569766405214
47680000,-184.9631877473182,36.53704842179613
47840000,-160.26767831508127,11.664660965189888
48000000,-183.6243973770485,23.431896610663845
48160000,-179.8742152577738,23.052185072520807
48320000,-172.4383843540852,26.599807094560312
48480000,-170.0180477861724,25.153094148170936
48640000,-182.6230684723057,34.639091173540685
48800000,-167.342508383082,29.3457506783596
48960000,-184.00166817260762,46.86206175960336
49120000,-173.73540622459305,25.07454080433163
49280000,-181.86507913404944,45.38365710982979
49440000,-181.6780660463584,42.84696293348485
49600000,-182.07189398579172,33.62150979303465
49760000,-172.10146073080728,40.004610340941035
49920000,-176.3898605215053,29.22751014177498
50080000,-177.14041108151014,27.862301217728778
50240000,-180.8446234012812,30.386207584417125
50400000,-177.17171344931285,33.746146592159135
50560000,-174.38492396646777,33.81279704655339
50720000,-176.47427151652695,29.36718263927551
50880000,-178.21288376442274,27.56119198459827
51040000,-179.7651556896558,26.58354878265931
51200000,-175.52091417805048,33.93412258603648
51360000,-179.6503152714217,29.51027486366836
51520000,-165.44853517793763,22.31080599120751
51680000,-175.98293670220286,36.34888293594595
51840000,-173.9028358167137,30.18091613063845
52000000,-178.54950028865804,28.048807262364164
52160000,-163.3291263930217,27.432781309113558
52320000,-183.27523029194867,39.43954642397225
52480000,-167.0892773393489,28.470376449319392
52640000,-186.77642128968645,29.056494717115168
52800000,-170.35481504018557,28.140621119634538
52960000,-179.94495671957444,32.523577257428784
53120000,-179.49409195536654,46.40544969671283
53280000,-173.22200812044517,38.644601346507834
53440000,-169.21348666406985,26.06746340776553
53600000,-180.668654944851,30.031118532099885
53760000,-175.19589363895196,41.09808918706521
53920000,-181.4823089304574,43.15721715615352
54080000,-176.8479068428919,16.04529366862299
54240000,-180.20437482414775,51.04079440294934
54400000,-174.91025086260936,31.74764739449538
54560000,-184.27271964035546,38.05810733418112
54720000,-168.0039882890003,32.06391789818627
54880000,-171.1165870590834,34.26069715371616
55040000,-169.27899282658032,31.201690230428113
55200000,-174.09021872853873,34.75288331998962
55360000,-172.86410095150177,37.529481230058664
55520000,-174.99109570257292,30.121342213123114
55680000,-167.72973425823102,28.17852837407093
55840000,-176.81415112011018,35.89821588215248
56000000,-168.4558310765033,29.565678199434984
56160000,-177.5484102190246,27.464784860350683
56320000,-156.83407144250026,32.805471184647544
56480000,-165.83409293987071,37.71085312540162
56640000,-167.57260233097716,36.35180009695195
56800000,-173.49015503695864,31.27813997684236
56960000,-187.9039487120192,42.56463605611048
57120000,-182.59905555047408,43.69547054554718
57280000,-168.81713343897175,32.4773588021093
57440000,-180.73497836740626,43.732306767627534
57600000,-164.9847745521157,35.23953578179001
57760000,-173.9438963827159,47.48604242571369
57920000,-175.94212783577063,29.2057192861238
58080000,-173.6026176793504,39.29685374811813
58240000,-175.0342014150023,32.189004937289724
58400000,-163.4629084192712,19.785040231220677
58560000,-174.46911386707362,43.43452491603567
58720000,-173.50077878112077,31.296617455582247
58880000,-169.10863099114587,27.155827357634397
59040000,-170.50066258175826,32.79593063272885
59200000,-179.97989679456475,32.976364594191985
59360000,-172.84428040220806,39.455488822119115
59520000,-169.82091227351125,38.47995111524363
59680000,-161.5128175703276,19.141450215525516
59840000,-165.66243550301394,31.56253137361683
60000000,-163.1714367829081,25.137395595130705
60160000,-191.94827859621793,38.543366433170924
60320000,-176.82785229560693,27.060197373885945
60480000,-163.1149358954732,26.652179951131796
60640000,-162.8453932184852,34.28151186273998
60800000,-182.09512766580528,46.07005807495033
60960000,-170.29892923272664,41.911463297987666
61120000,-171.02139799875724,30.233530304726578
61280000,-163.53548916980836,21.400201420039927
61440000,-171.79725901666976,36.20536945060786
61600000,-155.80165486520016,29.383493750852246
61760000,-171.7516799141675,35.98459493115792
61920000,-176.04447076113397,30.856809806251366
62080000,-184.8845561437262,37.20360870874503
62240000,-166.68171818002548,40.709969546309566
62400000,-164.17507502652677,35.09076936458957
62560000,-179.06836746593174,36.00563221092362
62720000,-165.10342842829252,30.451338216072937
62880000,-169.77214150918442,34.466286294865334
63040000,-181.45948477364846,40.65195141661717
63200000,-171.17409401943868,37.95211838870358
63360000,-164.4566458253963,33.337515703969224
63520000,-172.00019835478588,38.77648841294066
63680000,-169.46428519520717,36.258969088480704
63840000,-167.01932199315266,38.73029046635037
64000000,-165.3727878315606,33.33179307461475
64160000,-173.49631105493734,31.61005161148959
64320000,-158.5560696987186,23.411111962349786
64480000,-165.91165447011295,28.315241655079
64640000,-167.8693715188039,30.93142135211856
64800000,-166.06058206201635,34.96778558385542
64960000,-167.5745387253893,31.778861499943964
65120000,-170.60357238960594,36.99089447105804
65280000,-167.20473489010695,39.59737231430599
65440000,-166.3309117394023,44.87173092055133
65600000,-166.15966466242637,28.38143036401411
65760000,-172.24908279201193,22.040905929887327
65920000,-159.71124579235928,26.70182841376439
66080000,-159.88485426744907,21.545882717356648
66240000,-168.58484230123577,38.67534130726438
66400000,-171.66267843282776,35.493132246131
66560000,-171.82145060127758,39.48145624947959
66720000,-174.78616776648838,35.62344971217871
66880000,-172.55733881825748,33.82707335276621
67040000,-164.9930542377202,27.804935578254483
67200000,-162.12538463000658,43.45855791295797
67360000,-163.36966278421835,39.85464345750974
67520000,-165.5756300944116,41.75495238228258
67680000,-171.07485113948735,45.18574029800262
67840000,-164.3396130907851,30.413747182503503
68000000,-173.56910426390482,35.36100604946414
68160000,-162.57112000775348,33.48954639506052
68320000,-175.57765897963137,34.7268398829405
68480000,-173.40960081240235,36.93610725494732
68640000,-180.07668158345666,31.90590141682547
68800000,-161.54049789106054,22.972681135706583
68960000,-167.31360644129836,27.843035402234605
69120000,-168.70105890381694,37.31654569467013
69280000,-174.4063696901945,31.081423588379852
69440000,-173.84913930434428,40.45245923381202
69600000,-165.1595498610186,37.17098545623635
69760000,-175.0421661560488,41.90355141496151
69920000,-180.4732393445311,43.56616430789237
70080000,-165.49631533153976,48.23274183380248
70240000,-159.65729847417438,35.8150114515877
70400000,-171.14798816231857,40.784977086806634
70560000,-166.08990290003538,37.69427282505043
70720000,-169.21332055281616,21.335815897707914
70880000,-159.71231568484413,17.469775277560714
71040000,-162.92002442039606,42.855821784572264
71200000,-158.63844464180997,27.57747931363879
71360000,-168.9729121750275,33.13547866133547
71520000,-165.80084989838653,18.82931974271616
71680000,-181.81380277356823,45.34718310103672
71840000,-169.39424414292958,41.20698314927149
72000000,-168.62324701008458,39.22228473811248
72160000,-166.1755272766889,31.18984457219678
72320000,-157.03000550978365,23.331938927986684
72480000,-163.78234508158388,36.54877334221173
72640000,-162.54840934869745,31.03654340096887
72800000,-159.60676446258176,29.780920282908475
72960000,-169.57494529675614,40.19374662805045
73120000,-161.28457738679444,32.549369601454096
73280000,-165.92347934661464,32.640369387890125
73440000,-167.2621408016257,36.766695574107814
73600000,-157.9073437592142,44.41364521733057
73760000,-160.84464795757648,32.049938056542906
73920000,-170.35233093644277,35.789699140060925
74080000,-159.17260559598216,38.77616350514434
74240000,-164.75349931872702,39.93368720178181
74400000,-161.59842354491454,32.062959854524834
74560000,-171.4281392066498,47.54594251601947
74720000,-167.07010859569868,28.770902888860753
74880000,-163.68813125279533,33.09803378512501
75040000,-164.30723692893525,36.111183717453684
75200000,-161.26585625057513,36.6905327409265
75360000,-154.02081778780627,22.86757358612952
75520000,-166.14196576526243,37.638636173289555
75680000,-164.05114309033772,40.7587304015123
75840000,-161.51360898672854,37.104976797036116
76000000,-155.53903747882103,30.77186845067191
76160000,-166.38945716453816,46.86657188766136
76320000,-157.02312359576194,35.310821167083034
76480000,-163.20774740951302,24.68879100975411
76640000,-167.8862896318187,29.320609245564583
76800000,-168.448677262212,43.46399334015249
76960000,-158.40642230655865,30.861252466644395
77120000,-165.84639893415434,37.409063788257576
77280000,-164.74464371905378,38.99206247182785
77440000,-160.5999000378703,33.282331028375616
77600000,-162.99010509001502,39.45885552465604
77760000,-155.37357566353134,27.781457936862473
77920000,-158.6570336065673,54.52267402292813
78080000,-155.87696260464972,35.65673020899969
78240000,-158.7098867641569,39.98908178711378
78400000,-158.31742110257048,35.15197192187693
78560000,-166.4661386220848,42.64843692465695
78720000,-160.52046354105744,42.36897650743028
78880000,-166.57783732796602,36.68546657931427
79040000,-161.6834504922501,38.364277117601155
79200000,-164.5065459332304,34.32517827790093
79360000,-155.44454497859886,20.597159789308666
79520000,-166.0506532315682,33.79547295099909
79680000,-162.3802585892739,45.76460692105824
79840000,-165.79002085042112,42.65900934324947
80000000,-159.17594042834057,35.517966954915266
80160000,-158.0809107851154,27.12890486078549
80320000,-167.2791661630373,40.36312521480678
80480000,-158.4864448629381,35.877359632075304
80640000,-166.85205841607686,40.051204280486814
80800000,-158.7705277340959,36.93780096937462
80960000,-161.85027879618397,40.51171165561062
81120000,-166.6774620732581,36.21824500512249
81280000,-170.27863518280617,37.20274695950494
81440000,-164.11758972036844,33.48371227969657
81600000,-160.3822909893639,37.90231174983653
81760000,-166.16639347463322,33.70528763674992
81920000,-168.88440588380328,34.01534391846869
82080000,-164.0023476496726,50.67328809427209
82240000,-158.1150100075182,34.852773316196554
82400000,-155.94375855631054,23.943564342777297
82560000,-166.79936266072892,44.39769782992432
82720000,-151.9882047192245,25.6558851783351
82880000,-156.05466522152076,28.871063686092622
83040000,-162.03778570052688,43.048322389202426
83200000,-149.75121400991887,30.783434306357837
83360000,-159.15721400194295,35.833467017643834
83520000,-155.67937765002924,32.03811543280652
83680000,-165.09514129842373,41.27780548432063
83840000,-165.8990743508626,40.27707030849994
84000000,-160.8099586942226,25.73214874688429
84160000,-155.06871957047383,43.24162928272034
84320000,-156.3991214616599,46.64891402422554
84480000,-166.44348867342845,46.52647066980964
84640000,-150.45365622316933,37.665957610714536
84800000,-152.23086581627967,31.240559519834182
84960000,-152.5965627555157,30.987023125954575
85120000,-162.2108115203316,36.80804554484085
85280000,-162.21047242532816,35.730951487390186
85440000,-168.03785699095263,42.015706967781725
85600000,-161.9958613568259,44.958388374109866
85760000,-159.50776367878424,34.9721275630469
85920000,-158.2877243759245,29.18569257683805
86080000,-156.77276785648476,33.06973652035182
86240000,-172.267497126635,43.55541439974942
86400000,-162.61177412001786,29.1792481522576
86560000,-161.92020269135006,35.79227898074615
86720000,-151.88838584641175,29.024969734683676
86880000,-167.45639349054719,36.85983297983981
87040000,-150.1333177941776,25.66829517043035
87200000,-159.33009142514945,36.66876393283116
87360000,-158.9987721872128,33.208441483313365
87520000,-161.14994372674846,36.17793338701479
87680000,-157.2101153800365,39.76311598530879
87840000,-163.8312382949865,40.821014627399215
88000000,-170.58395908235374,44.74133996930262
88160000,-163.0702169774971,32.879031365424176
88320000,-144.51407676271327,31.45267725066925
88480000,-165.2065611523603,39.5816089218632
88640000,-161.3970674482529,44.486411463612946
88800000,-150.46732431607435,41.8476732286796
88960000,-167.3511267070746,48.834860634575456
89120000,-156.3054670258666,39.30638977135551
89280000,-162.10646844969713,41.96865527520278
89440000,-157.90343157167044,29.59458751853116
89600000,-160.77589168295313,43.5094782361733
89760000,-156.55532695576855,34.637221668271664
89920000,-158.89123398980905,39.921571590439754
90080000,-166.6032120271545,44.94329800319097
90240000,-146.45049751189183,30.132061388207735
90400000,-154.6618578108327,30.376657993782892
90560000,-165.28111304065928,43.05229394622423
90720000,-157.2842335064847,39.89085062032628
90880000,-148.18963072704267,28.226318273561187
91040000,-161.64344635557674,32.694141728908846
91200000,-154.631779471119,44.13012677566481
91360000,-156.94894816160462,31.491709570835845
91520000,-159.895166034006,48.75757034372787
91680000,-159.23333935112825,36.17473206278813
91840000,-160.00881071721267,37.634250842324874
92000000,-162.45518974866602,36.49479295131971
92160000,-156.13200960221673,32.439771325621166
92320000,-156.68144703746563,38.48492797158211
92480000,-163.83917130378208,34.9556925414372
92640000,-157.46678358660282,33.53392611739647
92800000,-166.02944672736928,31.240705372092116
92960000,-158.6275600997158,32.028361998189894
93120000,-163.35001588860283,38.37152468482929
93280000,-168.97686928910835,39.114426608833064
93440000,-148.3800189383083,32.82309391150616
93600000,-157.8695996770448,53.19774482637654
93760000,-159.87431135953082,43.39596241081213
93920000,-153.0371887553507,39.923580871326386
94080000,-154.54346185460545,33.91903557797674
94240000,-150.3761940243251,38.7232633233451
94400000,-153.33690702339337,36.865144534576444
94560000,-156.38093172036318,30.362840167572028
94720000,-154.33031622900344,34.675606639752864
94880000,-158.6578734469944,33.31254159898144
95040000,-153.39142235733334,37.153889759306026
95200000,-154.43456010483453,34.5812024550143
95360000,-156.82188887829128,38.786710151482424
95520000,-156.4307964337542,40.42674748914514
95680000,-159.77297293639933,33.15540870069522
95840000,-152.72783054157685,39.00337780473758
96000000,-162.30226244738301,47.01281112182058
96160000,-160.2042199804206,48.44205896011076
96320000,-157.69085599218383,43.28797777132704
96480000,-165.91775492780778,40.888345070710194
96640000,-153.23958069825713,36.91092904613461
96800000,-164.16255858925192,40.09713392473134
96960000,-163.4356862695961,41.62392752374626
97120000,-158.4786659993201,36.376655666428086
97280000,-162.9478658137159,34.825212561835585
97440000,-155.5524369285976,50.824834232732066
97600000,-141.67586425640448,24.76813608762152
97760000,-156.25202063166896,31.3531305383694
97920000,-150.5346691130206,31.702686672177293
98080000,-150.11828460064612,46.24721518023442
98240000,-140.48874606204348,34.85307092463388
98400000,-152.99342871302045,44.51896706033132
98560000,-157.44053719586853,46.75104025395431
98720000,-157.1393771661815,54.182187193670266
98880000,-157.50806973159018,50.931033052563706
99040000,-162.12602526916035,50.45246641237438
99200000,-158.1964485999698,40.50518375572616
99360000,-160.42898468217638,40.79647687526663
99520000,-153.05806156947227,35.80685741419507
99680000,-158.18206091102687,39.02594860065152
99840000,-154.9576541481604,40.66858895546853
100000000,-163.95111099385937,44.95710636066531
100160000,-154.61686840242882,33.35896913759364
100320000,-146.81793329622994,32.947565236246604
100480000,-164.5891376204626,45.34706394061803
100640000,-158.30407505864457,47.81629772321136
100800000,-158.3541621266074,31.811864119127765
100960000,-161.97598183186622,37.442618718428356
101120000,-150.11076678200376,40.83740248991457
101280000,-159.3386983390679,42.310640529025996
101440000,-155.70842805296058,33.809283867192654
101600000,-154.82876307417183,37.04931040479422
101760000,-158.49680702293185,40.531755281862026
101920000,-154.21598865395984,50.977102519317604
102080000,-156.8302846628765,34.74762789846632
102240000,-146.5895306388446,27.524343780520823
102400000,-156.38487409903868,39.493576970373596
102560000,-145.06839415948545,32.60670756166413
102720000,-166.10182663908066,45.24325561972021
102880000,-146.48126862789584,36.85092469877494
103040000,-159.26150649536928,42.19639069178877
103200000,-158.83286426972674,35.57219794624653
103360000,-158.10064959782719,50.94162065704783
103520000,-159.72428899353716,33.22682526457321
103680000,-156.84788877023286,45.102124549681214
103840000,-147.15152728152214,39.16690553954643
104000000,-157.68216816555005,40.484453152686555
104160000,-154.73201724101094,30.68698690791274
104320000,-159.45976021764037,32.12907902133598
104480000,-158.67399640672102,37.262103864334705
104640000,-151.78308079983967,32.328880977492005
104800000,-150.0523441213296,41.949331437584014
104960000,-155.86294523046334,44.20609087923322
105120000,-148.79003021510673,46.644362488057894
105280000,-150.31010405977767,38.49278174810941
105440000,-150.76829872426742,37.72248239028676
105600000,-163.24227992641383,33.462473007385796
105760000,-155.91523596940365,52.011146588319946
105920000,-161.09090100286622,50.434874061226566
106080000,-161.629697413314,42.88094120909533
106240000,-159.53320333215416,41.05032236659433
106400000,-150.9714130630465,44.0098664050598
106560000,-154.27572227592776,38.94678275691811
106720000,-160.08524083954072,33.497344899267375
106880000,-148.78073746634925,37.20017841854246
107040000,-146.56469995944448,38.27001684291702
107200000,-150.84408404640487,42.02298203176687
107360000,-151.16862434018802,43.759014229828814
107520000,-149.15823842118974,38.918897303828814
107680000,-164.37794283346375,45.74030096893383
107840000,-145.82962399653186,35.07423985441049
108000000,-158.38723188768543,34.43708736746542
108160000,-157.55151294924121,37.9159755730715
108320000,-154.7457796114967,36.14304264402803
108480000,-158.1697396898788,39.8301408623614
108640000,-146.67424446740037,44.267924952825105
108800000,-149.8491230291924,41.2239078933224
108960000,-158.43660520299125,44.88909722308629
109120000,-160.95440791703325,39.5382638881757
109280000,-158.6984145046924,30.222869146549687
109440000,-152.70477630404113,30.17718094934201
109600000,-153.26891822854483,33.29734384652573
109760000,-155.65662514601206,52.93304765469154
109920000,-156.520036580383,37.43737459430109
110080000,-153.20717427564446,39.40004920544462
110240000,-157.39028829824937,46.72133503229898
110400000,-159.4274106731569,47.00702417024479
110560000,-150.1489051148938,36.7647430179975
110720000,-148.8980758884565,34.48515675256252
110880000,-152.3690680053525,30.701405839159495
111040000,-156.6301981257872,38.6084609061927
111200000,-162.35780033614807,50.39142446237094
111360000,-164.04737447239833,42.44150367249767
111520000,-158.11022808340547,38.35543086541533
111680000,-147.4311106207922,38.37069052303593
111840000,-162.49103023485074,44.3016371147784
112000000,-154.36164520175447,46.323545080766095
112160000,-139.636961082903,35.20819133715131
112320000,-156.1314034964524,35.213642312441834
112480000,-150.51225895781764,37.14161749425586
112640000,-157.3824797412902,43.5911117667593
112800000,-157.63123900517084,41.16909521574668
112960000,-157.77882506747073,47.45883471192259
113120000,-160.16735415450728,47.75207890678947
113280000,-166.78789011927486,48.04606434653314
113440000,-157.4644131206951,27.726329557381494
113600000,-151.9442448371772,35.819319111772096
113760000,-157.82420566446038,36.98305259907609
113920000,-162.6981924899891,48.43173855346555
114080000,-152.4246357196134,40.837015247325844
114240000,-164.2501343517943,51.96462628499725
114400000,-156.38001775814442,46.412766573067685
114560000,-152.36641892773105,46.17129323217624
114720000,-159.47841433180176,43.017056466224375
114880000,-156.1918812676731,43.850473172875894
115040000,-148.04041490976064,37.99089344522222
115200000,-156.34481184160617,47.184827442225185
115360000,-146.05018672311166,35.10046715125381
115520000,-165.48663119126775,41.34282453226522
115680000,-155.71787956660646,36.79605347476474
115840000,-145.1611884376863,54.715894181882874
116000000,-155.23481725626297,37.053100794067255
116160000,-152.56670414779632,50.23180910945766
116320000,-154.50579493404192,48.87925084426451
116480000,-148.4790523963886,39.43726323409212
116640000,-157.83004634361916,38.10573979432924
116800000,-144.1527137927122,45.08992829733479
116960000,-157.2296286711946,34.85114016540586
117120000,-148.7021914981651,36.19869785074025
117280000,-152.09846667308355,34.48070736834284
117440000,-155.33873554474928,46.58696766905384
117600000,-158.16465256694516,37.58598420750371
117760000,-165.19854598985407,40.903105196411886
117920000,-157.05136783133673,47.847396216210896
118080000,-153.37219942164594,31.4348104801821
118240000,-153.2770178136061,51.41634975008468
118400000,-154.04148825439663,52.15547118195996
118560000,-150.58621777236442,48.23554751109943
118720000,-156.69213966323835,48.233111009932706
118880000,-142.14100863329097,34.4186855760582
119040000,-150.65597559603654,44.04942160085682
119200000,-163.2189689335962,47.16545300808382
119360000,-153.8363193027631,43.40781280175006
119520000,-154.84063916812474,30.216106573178333
119680000,-153.5791352009128,36.85192103195327
119840000,-152.15384752183786,42.479358336583566
120000000,-149.247956542892,42.33849504042339
120160000,-145.79347878193036,31.99575589106895
120320000,-157.01513335977256,39.6055499164479
120480000,-149.8364871790989,44.168879236623965
120640000,-153.579113026315,36.44615227479713
120800000,-155.2429622940666,52.985443438913016
120960000,-158.4026962616898,44.442944073238195
121120000,-142.02898016160907,33.55215343155226
121280000,-157.0428662127565,43.60581019887359
121440000,-153.02627664615713,40.60770686593262
121600000,-147.99320253111793,36.48035179420694
121760000,-151.75954244157302,37.98821189773342
121920000,-154.66484568586006,41.92369452196624
122080000,-154.57301625369453,43.42044282128722
122240000,-154.31560389585783,35.65028103159726
122400000,-158.81664755903432,45.29091616073647
122560000,-143.14669155261814,41.480056067958124
122720000,-151.3838420339699,38.22215299817839
122880000,-148.88201778454246,38.96743552825216
123040000,-156.36697398979456,33.46362051205276
123200000,-159.67359927251096,42.02460095272541
123360000,-148.57255964740975,40.26290655566357
123520000,-144.1381837280313,39.15642007062249
123680000,-150.25585287544047,35.82088466915807
123840000,-156.37175318518436,47.80157841892218
124000000,-148.8189191269475,45.686024614929416
124160000,-151.30774053858943,44.330050986879996
124320000,-154.3004116275904,40.270136928093635
124480000,-156.76255189632164,50.90638463721191
124640000,-154.95487824307,52.02154581936768
124800000,-142.06191942969636,39.56447270081816
124960000,-162.80023417074995,46.67896303006699
125120000,-148.24236616527628,36.16435465689554
125280000,-153.3714415173308,34.12663302123266
125440000,-151.9190579403187,44.98994409948031
125600000,-159.25783020536628,52.82646535272501
125760000,-137.52013417360524,32.75115527176551
125920000,-159.58543094519766,34.627047457973084
126080000,-156.1725912881499,39.38451278971032
126240000,-146.47095890076972,41.38305051799221
126400000,-150.5688732079817,33.93370337269485
126560000,-144.68777017680236,47.90876733016083
126720000,-156.0450147388917,46.24098825939999
126880000,-140.53111690467415,33.55865035328882
127040000,-141.86671140365806,45.74552820762596
127200000,-146.66593393570702,41.63858039995657
127360000,-155.5459934231807,55.424686081148785
127520000,-151.30423904822865,45.905219624643365
127680000,-147.15198555851111,34.30973963757662
127840000,-144.29431759417298,45.71513555868343
128000000,-141.8901382817646,39.111101854243714
128160000,-146.85859768446682,33.94138202748721
128320000,-140.49289651959853,40.14626277564487
128480000,-139.20365202885083,40.10723810419711
128640000,-158.00755069815082,50.679697085585246
128800000,-151.818874819994,37.273706363736665
128960000,-153.12857366295148,39.06279473362465
129120000,-151.46123629999622,34.257782490829996
129280000,-149.62212577367163,40.39200261879408
129440000,-154.17297478175047,45.115288282359984
129600000,-156.67837695789018,43.74096105247475
129760000,-153.09137025397933,42.74311026975396
129920000,-151.11083560775603,47.00190377005569
130080000,-146.08886166025272,43.6111238820327
130240000,-159.0259215234887,53.49965789122127
130400000,-153.63742742787454,54.0634334153999
130560000,-163.60134898225093,49.9460967755144
130720000,-150.6535912049853,33.71645499783799
130880000,-144.0603524175174,32.391791672084246
131040000,-157.75112533318563,30.032626073572498
131200000,-159.19637084496117,45.2918524678176
131360000,-164.3634098544444,47.979659050834655
131520000,-142.05843165899577,25.699467808122563
131680000,-150.0854588750143,41.12043560901137
131840000,-143.41144377394315,41.47272783228186
132000000,-156.26542154752514,52.92451396203527
132160000,-150.32481316811797,44.345491994525524
132320000,-154.02311482505206,43.93878250394216
132480000,-148.1352109795492,47.3829073770843
132640000,-161.40116133808976,57.270152578785385
132800000,-150.09723801337512,53.027357477355864
132960000,-153.48213959912655,41.84797490186536
133120000,-157.32012778287563,47.48294677146523
133280000,-160.10109229712404,49.12190140900668
133440000,-154.38096999851285,40.175039142044525
133600000,-146.57809890130227,34.908590058777655
133760000,-155.04891254715275,41.608997437737195
133920000,-164.42958797096802,51.40165992952567
134080000,-148.5827676571027,49.61394280299786
134240000,-145.51444114560604,34.498906113762544
134400000,-146.50643469198792,32.93282476723383
134560000,-157.8946940562605,45.127796576373235
134720000,-137.7268263558822,36.893850380407144
134880000,-153.87286516170158,34.53342943046121
135040000,-147.22969346588772,36.32593631104505
135200000,-160.1352015763233,39.681888099976184
135360000,-157.98021468966817,47.446330833898735
135520000,-149.01696955292672,37.113582005699094
135680000,-154.79794880174856,52.44041010234985
135840000,-159.0623508225011,47.596692415036145
136000000,-154.32678071011688,37.13468141422249
136160000,-156.30121385368895,45.92097264447091
136320000,-149.92989637530002,40.695354739286714
136480000,-142.96110524483004,47.404989651641394
136640000,-151.154821766245,61.44029047832361
136800000,-142.80074765875307,36.27688327012976
136960000,-140.22773926905379,43.44029219258091
137120000,-160.6767252924974,41.69033810335867
137280000,-146.06561104303682,42.25146062177907
137440000,-148.9454187573142,43.17412337737918
137600000,-148.75706850288572,33.70923383072141
137760000,-152.3485932658028,44.93339941329597
137920000,-148.11394317703093,46.65507888228154
138080000,-143.5273977330601,41.72480581072756
138240000,-134.0015554018628,30.022805041729228
138400000,-143.0731436987392,27.50960816536326
138560000,-146.73087737436387,35.17745408883478
138720000,-150.50352324672508,33.34136908512145
138880000,-150.13539379904358,41.73052264179159
139040000,-153.53883233594266,49.59136539312978
139200000,-153.56084158937927,47.6655310884539
139360000,-141.70454801009154,33.8822444915459
139520000,-146.988544512987,36.70376447493938
139680000,-159.13308142032488,43.12496961431224
139840000,-153.02402477094503,46.13880316046403
140000000,-158.14074990570148,35.7662404648698
140160000,-148.00183406295915,44.332417100769185
140320000,-143.37397738787942,42.27768736042151
140480000,-154.3305822933352,45.44678390607453
140640000,-153.60079974279233,43.71864486650814
140800000,-156.91948114900177,46.96193008330779
140960000,-143.9687712770295,47.330228910227014
141120000,-152.8357286271396,37.01245616771199
141280000,-149.45267003179217,37.65688286454204
141440000,-152.14620816030666,40.95567540045753
141600000,-149.104269615618,42.872030265916834
141760000,-145.26941466277881,42.81033835834443
141920000,-158.77165728541283,50.77492031155589
142080000,-156.47098690418284,48.63812755688392
142240000,-150.27350865293695,44.05503261412448
142400000,-156.73866390563975,48.11075899226354
142560000,-152.15297942999874,39.0672450932861
142720000,-155.5870734229849,40.12378514017559
142880000,-154.67582294173303,49.035507558714635
143040000,-156.88429085628465,36.50857308375991
143200000,-145.32427531119717,33.28258123396215
143360000,-160.7983691226324,40.00641932789966
143520000,-144.43863344192724,42.218809248835385
143680000,-151.04200681319813,51.32600398066719
143840000,-156.64065625421577,51.39547686204245
144000000,-143.64733742856677,32.70433123114195
144160000,-166.69743713487057,54.22312029882158
144320000,-156.61472088857712,49.606428410989416
144480000,-146.63351240241417,38.086321464250524
144640000,-159.3034513777724,57.18848269391924
144800000,-144.24653108393102,41.437328633036735
144960000,-152.69767702903746,33.02669215289268
145120000,-153.72756944974586,46.75561976056859
145280000,-150.34688502128213,35.06441435684958
145440000,-151.44984174143178,44.66042266120554
145600000,-152.7703913402608,43.51579898001781
145760000,-144.9025857871347,50.46903807699521
145920000,-156.87187614322661,43.51228597076313
146080000,-150.75568765048376,33.75279349550079
146240000,-142.25142639090822,50.21620239782545
146400000,-142.584557669222,38.219065114787846
146560000,-141.00232012829983,41.688708561806656
146720000,-155.99236462588024,41.59453502576903
146880000,-157.233644408135,40.8878967078113
147040000,-139.9490197153648,37.078904773787585
147200000,-147.09610774912696,42.57105060773202
147360000,-147.101828426691,48.737783538607474
147520000,-151.05006940885013,52.045883896666425
147680000,-143.63578963664406,40.356243820061316
147840000,-150.84624738296898,48.765470442025155
148000000,-152.48519634282283,49.227768475710384
148160000,-150.1437590594016,41.50389986884052
148320000,-153.65090901418708,46.772768718403576
148480000,-150.9768385959592,54.283185603436046
148640000,-149.75328004468136,47.66747909303673
148800000,-150.57456944986689,45.993648565302095
148960000,-154.97297526451044,48.03879120433142
149120000,-145.56435128675528,43.35968013837975
149280000,-153.1639392606664,50.580450165471646
149440000,-158.24544708423335,56.54877685775871
149600000,-137.2825684544965,37.421536559167826
149760000,-151.11638461560756,43.572551951858955
149920000,-147.49313533942603,36.240950520947926
150080000,-146.45163881797987,36.23073557365794
150240000,-151.9750161750951,46.49954775990674
150400000,-152.2300185787485,39.140104686229236
150560000,-150.02410214616464,38.32182107014875
150720000,-150.83641995455454,41.59293645073848
150880000,-155.03804641110924,41.65208372216532
151040000,-153.00371256254562,46.13896360245132
151200000,-147.07483534593018,48.78773134292651
151360000,-145.89834965134366,36.43727612030316
151520000,-157.51310110671548,50.75857195955668
151680000,-155.1187089512332,52.78702471520321
151840000,-144.1223071395145,48.857670193543136
152000000,-147.79072168517465,46.33802526787343
152160000,-147.78348585004827,42.59431994095546
152320000,-149.03654029112263,44.739321947480086
152480000,-148.4114788223734,39.50225101190796
152640000,-149.53670686728307,46.16341530356188
152800000,-150.76095716060556,54.90953581699955
152960000,-147.63783638056944,40.47708180333973
153120000,-162.35615635275244,46.550629299938514
153280000,-143.4830623203055,31.548625581191025
153440000,-147.47603546999915,48.659342208004745
153600000,-143.53941029456064,40.60762877815417
153760000,-149.36127899805757,38.36498485725972
153920000,-146.48859058439564,38.769272650099865
154080000,-140.66434348864263,38.333252921300435
154240000,-154.20190480596446,51.87637546975936
154400000,-147.2411431266981,45.473780182193
154560000,-144.17669527834101,34.95997235809676
154720000,-146.6912404943109,42.5640486866752
154880000,-137.18817054301084,45.14904979394435
155040000,-144.33181572398954,42.52092877346261
155200000,-147.10101386615852,44.07501051303439
155360000,-155.3470565831259,39.31821649833172
155520000,-141.31841025015126,48.37578576135211
155680000,-148.11562552295214,48.30826625828508
155840000,-147.20871915611804,44.69392961143304
156000000,-148.40287732863052,47.23216001027969
156160000,-152.57717642809743,49.09130227447288
156320000,-147.2239097023958,47.032885250660286
156480000,-142.6113618164676,32.354932732770536
156640000,-143.36422551383865,34.893752135735
156800000,-139.98188219108917,44.10975454635461
156960000,-150.9231713813629,40.222995639034956
157120000,-134.53623236764972,32.90691255885812
157280000,-148.53625035019246,38.34043884888917
157440000,-157.67446671802253,48.82613061097252
157600000,-145.09992122750452,47.172245244985476
157760000,-158.11039566813386,52.691730646985455
157920000,-143.97409943894942,33.759286662827094
158080000,-146.27167861691882,49.865639643238794
158240000,-159.1743317302472,45.92902179949811
158400000,-149.37575528114385,45.93412941437524
158560000,-141.65233337812282,38.275029524296215
158720000,-134.84010710229646,34.91848302960944
158880000,-154.10465992713708,54.481049213077334
159040000,-154.22644052615462,55.743946418463175
159200000,-148.72910742194088,52.28100550024116
159360000,-149.2191782264483,40.758002136052426
159520000,-153.82069558598639,48.33901784378951
159680000,-152.20457979612937,45.46657156100738
159840000,-140.40904726793767,35.863170676619525
160000000,-148.57166237086076,46.94331264975067
160160000,-144.47801617983058,47.20567393053765


==> data/mujoco/ant-dynamic.csv <==
iteration,mean,std
160000,-253.79377804212376,5.679566235002838
320000,-265.40312295582316,4.336449800841916
480000,-238.75635814904038,14.741457382843581
640000,-238.5329441767478,8.050377970265739
800000,-240.6907541310459,9.956124659275003
960000,-253.24175546071217,1.5168551159692751
1120000,-235.99226937493452,8.07469557384073
1280000,-244.21650922300014,17.157763045892157
1440000,-239.62570297412535,5.571050671461042
1600000,-234.98360532983216,9.625537759981235
1760000,-241.0898893772749,8.385914709593663
1920000,-227.84260109474585,12.02545442820388
2080000,-238.4896911490765,9.75748576398425
2240000,-216.67045766437812,10.819867712651908
2400000,-222.42190554893196,5.251134892239153
2560000,-227.18805558512483,10.996589459125975
2720000,-237.81704141352122,10.402492802810404
2880000,-224.58733793036154,11.577397942771713
3040000,-236.5819550436435,8.138808357477195
3200000,-222.42541712212292,12.348059899064276
3360000,-228.3686660998011,8.566005319090822
3520000,-246.19824884389496,10.045563186969453
3680000,-230.31929743761225,2.3743918916215914
3840000,-229.79370243171377,7.554824914127685
4000000,-221.75521872299353,10.107751387365582
4160000,-233.41654921340398,2.5196900506391455
4320000,-238.98850870884414,4.497353656559255
4480000,-242.52748583051235,6.720678547105298
4640000,-224.582452452657,10.953780423225448
4800000,-223.09535604451185,11.869088285370777
4960000,-229.34152399952356,11.478239966932392
5120000,-243.98060530369892,22.487775732309327
5280000,-232.46089385984496,13.984602008309972
5440000,-239.06791004247796,6.82052679227347
5600000,-218.83045136539462,7.036939274378027
5760000,-249.0725548241587,13.652554084983546
5920000,-222.43033035354628,11.99137644343107
6080000,-239.1702921948906,10.435518618093365
6240000,-224.1074579509159,6.700255337162986
6400000,-236.5991362694248,14.067780381916762
6560000,-233.596447130014,6.892972339449629
6720000,-234.8878709008768,12.986472371681863
6880000,-220.50918828085142,10.220919344648788
7040000,-228.6659677405859,12.727584741145188
7200000,-245.00392487551653,8.85883177502838
7360000,-224.8577060858041,4.551638475479522
7520000,-222.78258088712246,11.570136839974701
7680000,-214.5996039413667,8.601386437672552
7840000,-224.19996045315597,15.615130269480925
8000000,-226.86649546633478,20.437799107931394
8160000,-230.94278420249884,13.411297460728496
8320000,-218.92306722975695,5.5937639353649145
8480000,-223.7416618395592,8.143817553399451
8640000,-227.5115740527941,10.502707477616832
8800000,-227.02458091755906,21.22528760522722
8960000,-229.3019803675287,5.145655440633273
9120000,-229.86975203463055,14.413909282203443
9280000,-229.67775448756993,4.819283822678583
9440000,-243.07707882557042,7.798408786001065
9600000,-234.98735045542708,5.037957074183206
9760000,-234.37317310273122,14.873720511987244
9920000,-216.02277706074997,11.944666589062221
10080000,-239.3842855409208,13.15103999083538
10240000,-232.28467753969164,5.219289618559241
10400000,-209.83302208390884,7.961895140073919
10560000,-233.51304082138793,9.050517520861307
10720000,-225.27119475640777,8.692776528329947
10880000,-223.60649490658486,9.252356342952295
11040000,-228.61209030480867,10.1181804500545
11200000,-247.32415759869437,19.373019709815214
11360000,-232.09236675993463,14.376284686242485
11520000,-221.56345675809715,4.04137015978403
11680000,-233.94743124062924,8.525311783211544
11840000,-223.3574943444011,8.185159299078471
12000000,-224.04904632450894,10.989750328948187
12160000,-228.43766720940042,13.489495203143525
12320000,-230.9763339034371,4.2520282834583325
12480000,-231.62409756532028,3.029817334184307
12640000,-232.08480600676546,5.886517868081903
12800000,-234.06064108758264,5.978003091710872
12960000,-230.9612752442542,4.554932922326085
13120000,-235.20266669095054,5.605228473368143
13280000,-212.72553220597237,20.90673886725528
13440000,-222.31035290570867,11.568096776690137
13600000,-229.0988245431876,6.645207903617861
13760000,-207.63103705354624,10.004469276392058
13920000,-218.7671875523741,14.389633145995628
14080000,-220.2058577194165,16.580478167846273
14240000,-223.85887094886675,6.593693704900117
14400000,-224.49047064940513,8.237352644128162
14560000,-221.81602367648551,8.525710948178533
14720000,-217.02320107086322,15.251952023829096
14880000,-230.399669821988,2.0938886381067126
15040000,-211.92124436885013,4.893340856620498
15200000,-228.9115539013526,19.65950751798719
15360000,-224.24355224190296,18.423055561589845
15520000,-229.8305261922069,9.196545308137614
15680000,-212.02116707817888,3.5943854025903366
15840000,-224.75064144051348,6.130233093342232
16000000,-222.34014072002387,10.07433595771147
16160000,-230.62580775727278,17.969148652531207
16320000,-215.3908397827403,8.397341062946932
16480000,-218.14849123008955,7.309662945509974
16640000,-224.82603140998927,4.944710449948733
16800000,-236.3692084293019,6.820905307133589
16960000,-230.50491320498926,14.017024676919362
17120000,-213.7111560907408,8.408730559155854
17280000,-231.8204959813751,6.721132378713582
17440000,-220.06474265783098,14.230684859102405
17600000,-222.64502528682047,8.130407900257103
17760000,-213.09787488206814,4.32574993839764
17920000,-208.38432256059832,13.609561895711208
18080000,-223.36097269297355,10.450380206172364
18240000,-232.8699632321842,6.001505653107483
18400000,-228.62372334732638,15.122201550055731
18560000,-221.9081068597635,5.351707405622698
18720000,-212.6961134147958,15.41201793124253
18880000,-228.6639357004606,7.282501117491907
19040000,-223.1441875601573,6.774331671771928
19200000,-214.3538878951321,7.604455345279907
19360000,-226.15181430043336,21.608246278002724
19520000,-236.40524875702786,12.067357544205269
19680000,-211.93668011547607,8.357749921111667
19840000,-215.50303620483032,13.678739729706592
20000000,-212.19947862964315,1.808051819762111
20160000,-224.76212865938808,7.613949690427742
20320000,-212.81778183889583,4.341860446687477
20480000,-224.32578122402978,8.743059785039646
20640000,-219.95455725255806,4.37712746710695
20800000,-227.74676502311573,8.235418988892892
20960000,-219.2443344638173,11.534566410891891
21120000,-229.045168329878,15.413673070253164
21280000,-219.95941118933183,1.1217896792956072
21440000,-225.92623471392358,5.619616493256722
21600000,-210.4017884840949,8.950130060587464
21760000,-208.17742354581324,5.821923525826592
21920000,-221.04074421890797,11.041394858883232
22080000,-212.71756520292297,4.032330273436746
22240000,-206.78771201987107,3.9156508294122903
22400000,-213.63618910289938,8.798307126076704
22560000,-218.62927692455983,22.837479566003516
22720000,-226.81562603074858,14.313938966395847
22880000,-221.58528320601275,4.784896710680882
23040000,-215.19474121428587,6.022541751327956
23200000,-232.6048657215393,13.03147308384068
23360000,-214.2368870832548,17.843526592639275
23520000,-213.48552919760095,6.7347543935867575
23680000,-201.38761320408693,13.339283998089115
23840000,-204.5281598294639,8.699526892417916
24000000,-210.12445952160496,10.568924508284784
24160000,-211.03829554019808,9.465974931216143
24320000,-208.6733115495227,16.00168894612095
24480000,-205.6320628961331,12.68619087226193
24640000,-207.06911343340695,6.053573051056705
24800000,-216.06876698979332,24.439454490726344
24960000,-199.44712703611003,2.8136223893570484
25120000,-215.05683483958686,17.54888388963596
25280000,-210.57600047449193,6.026269600696778
25440000,-213.623268806811,6.274557449140801
25600000,-209.48201514519772,17.418332197339193
25760000,-202.76220837613653,15.344915782835193
25920000,-206.47874109380442,18.152297093674314
26080000,-202.75357389105739,20.829227213874944
26240000,-211.00027564682168,4.86533419539983
26400000,-208.39332140377232,16.096860586317355
26560000,-201.81279134238275,7.1908188370897745
26720000,-194.81640918461926,6.8794370709064765
26880000,-191.61827202066718,10.613144349965493
27040000,-188.28880261478113,17.017380078449133
27200000,-198.5465637956306,9.979045589377824
27360000,-211.8773144666583,11.75696148683352
27520000,-208.07042976269645,4.661446372946768
27680000,-195.7341757875437,11.888979938743747
27840000,-196.7143708399451,14.30939444216652
28000000,-202.17200676148096,12.679139027169121
28160000,-181.6190962312006,3.394901839713244
28320000,-195.48080591354073,2.3423888741627703
28480000,-204.5259285304912,10.855445523108541
28640000,-205.86908737984774,4.614324997815019
28800000,-200.4226690979286,8.88999505116019
28960000,-194.082256799899,14.343461341475846
29120000,-195.93803945525167,21.93120465091398
29280000,-198.6374214497314,21.195931739690717
29440000,-213.71638697249026,13.193647796889918
29600000,-206.56776082970097,3.8780901483570465
29760000,-197.3012004015521,31.959314050576
29920000,-185.55011166337695,16.19517840415217
30080000,-196.749239118745,20.040017139346073
30240000,-196.41331840009445,16.508603400777353
30400000,-191.65457612787654,14.800813916384747
30560000,-207.47118564200278,11.943499901174352
30720000,-199.50803736499566,17.250521676592566
30880000,-192.37021218692652,6.577004988037014
31040000,-186.6211217528752,4.673619375212577
31200000,-176.11034345202964,11.691871874934096
31360000,-177.37379519447293,11.06494750170298
31520000,-192.39367720482883,5.120148366205115
31680000,-192.1016816527534,10.183136959208916
31840000,-186.0178657650429,19.418420871329456
32000000,-176.1373167889316,6.846758323499513
32160000,-209.12148833168501,6.379217412074686
32320000,-178.65636222468626,23.893518604167713
32480000,-195.77368099168652,8.57344813425537
32640000,-185.78045184287484,5.96888681019448
32800000,-187.56992350152834,10.31994506449567
32960000,-194.64814862844608,5.95383731946481
33120000,-178.61707751955944,6.975782234094825
33280000,-181.23164813423955,2.3525344747230386
33440000,-185.6375531920066,7.964224145365574
33600000,-197.8333847414145,11.788816840362763
33760000,-188.62965973435573,6.666512258734896
33920000,-182.77658343312456,7.940084095524749
34080000,-181.9757227538456,13.838366778624025
34240000,-188.54360123528764,4.805824043852966
34400000,-184.05737510676605,13.799352935502549
34560000,-191.03658227453613,14.393034908591687
34720000,-182.52646560834287,12.602725539186368
34880000,-187.60592680762616,2.8846157133468764
35040000,-177.91267607879686,11.398797741411608
35200000,-183.79428333697078,4.763975323009618
35360000,-175.48947914353604,2.2038465835851766
35520000,-184.2320831478413,7.8261622455540305
35680000,-183.00148043861694,5.925632680944922
35840000,-193.09922482152027,1.7196465242972359
36000000,-176.36838654113308,8.713049042446107
36160000,-179.3409567669993,12.473755695620214
36320000,-185.08129376849368,5.602279591598739
36480000,-179.86586558048245,10.3949531037962
36640000,-177.876619344021,5.595415184108233
36800000,-179.70747321487968,3.8946903647115416
36960000,-189.28351150693632,11.27258088639721
37120000,-186.35242336578872,6.376847431531525
37280000,-188.3946582336399,9.965125049109474
37440000,-187.53849868594838,5.223373803374192
37600000,-180.23273001423345,4.622683537368832
37760000,-178.2203154401482,4.498737083802771
37920000,-183.1415784062859,12.17729739062412
38080000,-177.8472735469495,10.665546545044975
38240000,-184.2132284316218,7.201579101750561
38400000,-173.10213519567048,19.348479252049454
38560000,-196.00548748264498,4.434829350032161
38720000,-182.57178252495285,4.195640904031186
38880000,-177.5395002130031,18.611221995456322
39040000,-179.28215153378173,18.029341689013467
39200000,-180.79167700966693,3.5356373423835152
39360000,-176.72054086513705,4.9105323705471955
39520000,-178.09817451531728,11.917073586954409
39680000,-184.10693290583262,3.8389629806127763
39840000,-173.06958187350915,5.544905379504871
40000000,-189.20477357521443,2.3534454163938325
40160000,-180.93276942256978,5.437006306120233
40320000,-173.86463209371138,9.40682683507426
40480000,-171.27041069479756,13.856935926997139
40640000,-181.71629257364987,5.062778965784743
40800000,-177.3691630485982,6.732762837487838
40960000,-184.59088486864164,11.073031497838393
41120000,-184.88381639585498,4.098272919561917
41280000,-177.92509388729832,7.3034193049632385
41440000,-170.5152501308431,3.363372290403728
41600000,-170.7447749150556,16.661713286358786
41760000,-160.2432304388976,2.5026581514101074
41920000,-159.33493749329057,12.942054163610566
42080000,-173.72835811725398,12.844593678593792
42240000,-184.34724564201164,5.460174569137534
42400000,-172.07870625879684,15.421391611579814
42560000,-174.62630510778789,3.5850624770027433
42720000,-180.15765389510523,7.296891035190391
42880000,-175.73958254224928,8.735053780104145
43040000,-179.93889997512017,9.31191807645147
43200000,-173.88621514683618,4.754414032758875
43360000,-181.530884423736,15.280423745269555
43520000,-171.84994043278098,1.235019478633143
43680000,-183.15945782341802,5.949619748320024
43840000,-180.68066749111335,5.095543218621023
44000000,-170.28414486863798,3.399442066330741
44160000,-175.97578523896468,15.3635994330682
44320000,-173.90242265858015,9.085387788111035
44480000,-165.68404021169042,2.221218491967772
44640000,-180.7350037545673,8.908101018080421
44800000,-176.2971892963084,17.119932621362654
44960000,-178.93512485101894,11.79637369456894
45120000,-172.17414671834263,4.328837452254418
45280000,-177.26923696285817,9.333189930999035
45440000,-174.51994378259778,2.0162177341509118
45600000,-177.9839535194493,4.055080681388448
45760000,-177.31979117033976,12.328890189988934
45920000,-175.94867044753403,12.955920082270005
46080000,-166.55845287370676,6.446528075201904
46240000,-179.2185414480251,12.331170116452725
46400000,-171.24412906610905,10.276781688571711
46560000,-176.6021744908046,7.2246542572685115
46720000,-167.07250509985255,18.631744715266425
46880000,-169.2597661719914,6.101161304740388
47040000,-187.28973828520148,2.467400515190193
47200000,-182.86027967738073,10.709192135950662
47360000,-177.55022409230776,6.676793477161919
47520000,-177.10296568527664,2.6335829597732343
47680000,-162.411268065115,5.790800084833509
47840000,-175.68921038804956,9.051534139827192
48000000,-182.0673947227515,4.11409382541345
48160000,-170.15650794427918,11.113823298748095
48320000,-179.9071326946606,11.841620217201152
48480000,-175.63935334912352,2.3789467960049793
48640000,-177.42855206534693,3.365541211424193
48800000,-175.78944723768169,11.29947634779902
48960000,-166.13492189874657,5.793945422222623
49120000,-172.38106714681433,14.767998878347187
49280000,-176.11106452958646,6.562260473619728
49440000,-178.13106277255375,1.3719219522848312
49600000,-185.39658840159018,14.51930589459533
49760000,-167.77139825551964,19.631301453043253
49920000,-162.7724968804637,10.847667267876652
50080000,-179.88065341681138,5.648201993341201
50240000,-179.17382321750188,7.315596508282824
50400000,-172.9215163703162,6.865107515117107
50560000,-157.3086353399434,4.608717325806604
50720000,-174.05960892848725,5.904465418882307
50880000,-170.35149613891454,5.572543076155799
51040000,-179.7654428931606,10.815838955533852
51200000,-173.99451468507291,2.802803310982411
51360000,-184.58050148316613,3.3121427982782103
51520000,-178.3497796801845,5.7800133878207935
51680000,-175.7501142004413,6.834229688875998
51840000,-171.94582485994883,10.981000791554653
52000000,-182.609625112068,15.834402494915821
52160000,-164.4753373055842,13.385601103058553
52320000,-178.80533442252977,10.961499074944433
52480000,-174.31632290837283,7.60350910332998
52640000,-164.55667650989736,19.07330625678401
52800000,-175.1225114353191,5.945548150111599
52960000,-176.19540446449443,5.145313907339604
53120000,-176.200274990392,3.736905896696975
53280000,-172.0651321535366,9.759105543831785
53440000,-176.39225965740877,8.6146170366764
53600000,-167.49369978137645,8.235317830390365
53760000,-172.39191917923378,6.6825988222048025
53920000,-165.97615838336682,8.131203340765628
54080000,-174.51515192823328,9.599452718224525
54240000,-172.36600340745477,5.644061189523469
54400000,-182.0001610262742,10.963814243607661
54560000,-171.1897262031879,1.5934910957217931
54720000,-166.1046309534678,10.496179705491654
54880000,-159.41754169754446,3.578568251520169
55040000,-169.73791168978104,4.235250937486526
55200000,-169.97927278151147,3.6971522494653284
55360000,-176.62892805888575,1.4963360146549156
55520000,-168.18123817863082,1.0303902471075965
55680000,-164.08086347692876,1.7181357681994143
55840000,-164.93736024118084,1.991672466225927
56000000,-162.7668582568296,7.19055761455156
56160000,-166.86445209041872,10.777209459856088
56320000,-170.8078611093924,3.0771674387882584
56480000,-166.9682198971811,5.762179454219946
56640000,-164.34617135612453,6.344851151727932
56800000,-182.56142612788412,7.832698522770731
56960000,-169.87187369040768,2.991441269776513
57120000,-160.9941737710994,9.156544757861985
57280000,-172.1713907838737,6.686220683361111
57440000,-169.47620010318883,5.6012575671924125
57600000,-179.51955415344253,11.716400047750566
57760000,-167.78449383823497,4.804050319862807
57920000,-163.07044699189228,6.6178231237021405
58080000,-168.94265229287586,16.973482157248238
58240000,-169.62311402384182,3.469694803528686
58400000,-170.52567062512472,2.1716595921803092
58560000,-168.91413165726468,3.9964273953451657
58720000,-151.17513457350404,3.5988844929858566
58880000,-173.6535054744268,12.552742094711354
59040000,-172.21888686949333,11.136890263921787
59200000,-169.50885594386457,8.094181553954671
59360000,-166.40094807944317,16.11153670161368
59520000,-170.24177172480526,13.381829038177344
59680000,-180.48601686884479,7.9168296764362065
59840000,-167.73674574209494,7.6640506259551415
60000000,-169.50614859533087,5.015864972912708
60160000,-172.25730940531886,6.930577660277271
60320000,-172.75044870660358,8.988998736308364
60480000,-162.76782268145584,4.358807425260542
60640000,-177.39104212790997,10.05475646070743
60800000,-170.82769365338382,3.932932973061971
60960000,-174.18756678746274,8.027805707439752
61120000,-166.52480468563306,4.106490034761457
61280000,-170.90310156671197,0.7434936782943842
61440000,-165.69641182375543,2.9753291447409063
61600000,-173.96341091890255,5.612797636441019
61760000,-169.11702846273292,14.96282247825559
61920000,-171.43603509860407,13.329283587574594
62080000,-174.7874100710508,1.8475632435256029
62240000,-156.60054452511227,10.18670295829845
62400000,-167.3303192920516,3.3953166881573096
62560000,-168.59313526841092,5.0836004885174475
62720000,-168.31173673753844,4.838736519449286
62880000,-171.16660387983032,0.5511350610116392
63040000,-168.1252711379836,3.3677935160812758
63200000,-163.44960692669295,9.772266202102841
63360000,-159.36136220224,6.405717355157022
63520000,-169.37548695346467,2.460068234069331
63680000,-179.83549155450365,8.141138179341821
63840000,-164.8243910585202,12.010959557020259
64000000,-167.7699413046956,2.5948866708968583
64160000,-177.5422972626038,14.600639060290113
64320000,-170.94606394824737,2.737282489186716
64480000,-169.883310630219,3.9286781587210164
64640000,-164.85448666411568,13.495805847025999
64800000,-167.7428985348765,2.3985960082596876
64960000,-172.53074776455455,3.8727465487337636
65120000,-162.7631075237886,5.251928518604215
65280000,-169.37666373296554,4.973312076141963
65440000,-167.1906335910628,14.595843902982102
65600000,-165.30284705072617,7.10247513131519
65760000,-171.77392585481246,5.38477228253942
65920000,-164.5010881086742,2.38112113373255
66080000,-164.35194745902822,6.840022969719348
66240000,-160.87851699004275,7.5554480692695005
66400000,-160.36425231954158,27.139196542498237
66560000,-163.34804009647152,8.531262598772004
66720000,-167.13602626523866,2.289532681318054
66880000,-153.42486366129228,0.6816350235183175
67040000,-160.82742267823292,6.9610791396071265
67200000,-158.99918998554986,18.88299766914529
67360000,-162.54119022324292,8.422189111279657
67520000,-167.18468798765227,15.248225219601673
67680000,-164.53465979857194,11.299441795543206
67840000,-153.91022548710998,4.694365786987047
68000000,-169.16342176954564,3.3720569366185624
68160000,-169.30744409575095,2.5622411649460273
68320000,-166.93603645650575,9.002237785303127
68480000,-161.89531666718207,7.187226500861034
68640000,-175.1034046332638,3.5476159965199847
68800000,-172.58532788951936,17.52820593011033
68960000,-165.5681175439004,11.249957024532458
69120000,-165.67634024307208,4.658238211661594
69280000,-171.91942033719806,14.511585951902617
69440000,-175.93099464658312,8.849812951141525
69600000,-171.31228329370813,8.92117003575631
69760000,-167.3393261514592,14.76734681486289
69920000,-159.31934951136222,2.6926228317031624
70080000,-166.59097280520794,11.834187838706232
70240000,-160.39671736526057,2.986290900687211
70400000,-174.59002624770596,6.558388876052175
70560000,-160.68540320051588,10.124205971360016
70720000,-160.73165353128502,7.615165584107126
70880000,-170.07556766743093,6.37581697052455
71040000,-177.15219749821895,1.168035230519882
71200000,-169.86871948815903,16.942848207447938
71360000,-157.8444348863048,11.630307022962732
71520000,-158.70615380171665,6.537326711471265
71680000,-175.36079468306238,4.302326132113164
71840000,-165.81261694698537,10.689458773103917
72000000,-163.40530980899618,6.9913692778148695
72160000,-155.24785970266257,6.58857069549389
72320000,-167.02544813120883,5.216085984972295
72480000,-168.88973833122776,11.704641389289478
72640000,-162.31759535858387,3.3673656775254486
72800000,-166.837993850421,12.81201191374758
72960000,-164.0082513594865,7.683434636811986
73120000,-168.71077493487377,2.6220207372527318
73280000,-177.3412010372673,17.666547622847226
73440000,-156.7260410684792,12.486269170567164
73600000,-168.81046913925974,1.8099565017598598
73760000,-154.4722161387608,3.402725963636275
73920000,-158.3425813348496,3.3271093864031047
74080000,-154.9059352707312,3.5838538452730124
74240000,-165.95155720616103,5.827774985637303
74400000,-160.68177221396618,10.124855817279657
74560000,-162.8807801684612,7.331008968093225
74720000,-172.29906882786668,4.266300044493309
74880000,-166.27867839538627,2.3753383043054646
75040000,-167.5932721150012,13.68690114064969
75200000,-167.6682889682185,5.221934330793911
75360000,-166.97323637096665,1.563904987031001
75520000,-173.39055806091005,2.236201536650564
75680000,-167.36179646897776,17.413110055914792
75840000,-150.45794224345678,7.681300895337716
76000000,-164.27296934835093,13.258031808835918
76160000,-169.10097493563185,3.436043908374238
76320000,-167.64313864701504,5.823980191178226
76480000,-167.62308511126028,3.1634245466530175
76640000,-155.67351900001643,7.700359303078982
76800000,-166.42648675129715,5.647215959749722
76960000,-162.7860401810197,6.888225169998957
77120000,-154.29974826658372,4.860087344242768
77280000,-161.0091996594065,3.6779983571552424
77440000,-165.99765811363852,2.0919249203534247
77600000,-168.475190699618,2.5585545922613973
77760000,-173.31595200490622,15.321310964945368
77920000,-159.5197564657477,4.197587266004466
78080000,-161.93033346274953,5.955561164810551
78240000,-167.1456318358656,6.6877868015908355
78400000,-166.4211604493822,8.500632048467926
78560000,-158.32846885264266,9.750141735153015
78720000,-162.15666275051436,10.066859014895464
78880000,-158.2784254729755,6.906107263037902
79040000,-170.68642339050038,7.767040690061869
79200000,-167.620401972037,1.2005879458292834
79360000,-169.61199787704481,13.739190925114302
79520000,-163.90630542320048,4.648370919677667
79680000,-161.41436978057428,5.839180737771161
79840000,-154.4536100139334,12.950055726770671
80000000,-161.94103924071757,11.113851980009292
80160000,-172.41662519426464,2.280495302005956
80320000,-168.3030346259849,5.596453029513488
80480000,-162.40918048839657,6.388153657964717
80640000,-166.52053207853564,5.506535189814506
80800000,-166.48851198202206,4.483369101335368
80960000,-159.61916130906403,16.019490131605508
81120000,-160.99661929345402,10.319666015655994
81280000,-162.05566794209287,4.066666948930882
81440000,-166.86466509580933,10.375952353083399
81600000,-169.77851402197564,5.018032531631876
81760000,-161.89168263236147,9.273801695570642
81920000,-161.8713625253433,8.985654032739959
82080000,-168.37352830180984,8.450095456820943
82240000,-168.0791613271465,15.001340500383678
82400000,-165.09518580250455,3.0530041495927516
82560000,-157.85289899686742,10.466304864538971
82720000,-161.01728140472582,4.365131031118558
82880000,-159.92935618251747,7.659989684741188
83040000,-159.6387585189731,3.5065537042784936
83200000,-165.51664457404559,7.684696040754637
83360000,-165.00375859601277,5.40620795888717
83520000,-163.1070021385126,2.5372732321312834
83680000,-157.21117612273363,2.9213793973397992
83840000,-160.24417368911736,6.538868129278159
84000000,-162.26352515890315,6.780205765576223
84160000,-154.29073623517004,2.3104802332753693
84320000,-162.985940014197,1.4484153550945813
84480000,-155.92456114189767,11.215430446693935
84640000,-156.39882358904842,18.25546498698908
84800000,-169.99385234532664,7.894349269093069
84960000,-166.79098816739813,3.340446223223153
85120000,-173.4578746484028,13.297774656877918
85280000,-161.95488568386475,5.9419128219438875
85440000,-167.07573436360323,2.3099903614852257
85600000,-163.12682261205097,10.6375571927505
85760000,-156.2042004799142,4.9651744142768335
85920000,-169.7281473159302,9.277717483011461
86080000,-154.9909012794146,4.296638437035302
86240000,-159.541560475855,7.126586554769544
86400000,-157.8296999993967,8.098629566875541
86560000,-158.51347595180883,10.270876607130761
86720000,-159.8902065608222,2.759831048418661
86880000,-166.70320350528593,3.648124023474698
87040000,-159.8678670170353,5.924157214507197
87200000,-160.42839345046818,8.813767368895993
87360000,-161.29338658911723,8.221513638920037
87520000,-164.6920917016464,6.495206247696295
87680000,-167.77233387515813,6.219976211732758
87840000,-156.7881042993869,7.1387046505243505
88000000,-157.9199910500448,13.675384040044484
88160000,-160.0436089571791,6.688662934598592
88320000,-153.84193415778486,4.873404740157961
88480000,-158.96968619835945,5.253500064893323
88640000,-166.40487487985706,10.001280040667536
88800000,-162.76032440034945,2.532232127308142
88960000,-153.43328078317106,3.4388912375461547
89120000,-164.95682477910523,10.846562923201219
89280000,-173.95106589984232,5.757418267377255
89440000,-150.80769163232003,15.612321001810058
89600000,-166.1370565741601,1.2129719436601507
89760000,-171.28711335642151,10.81026409075646
89920000,-158.6248422892485,3.8665384170747354
90080000,-159.6966684174648,15.341116228847769
90240000,-161.00918846370436,12.657137135094196
90400000,-163.43809226995765,11.523734896367044
90560000,-157.67549201479108,4.2028713790612775
90720000,-163.2183413310347,6.429055383687254
90880000,-155.64153310071694,4.4222644691157615
91040000,-165.76309936982707,10.834585883086758
91200000,-169.38208304939232,9.107503976148484
91360000,-164.50936633365905,5.872191542496995
91520000,-164.04372933888786,13.836437449183308
91680000,-158.9494145766441,7.152961228770622
91840000,-161.68966745223807,17.066914189339755
92000000,-169.1148616697806,5.282015254675654
92160000,-164.3108623091936,7.755597158063209
92320000,-164.5158974900026,1.6412485505728127
92480000,-151.19983464097365,16.170403999474956
92640000,-162.8226932479055,7.973576600995073
92800000,-156.3880832039582,4.613251138448907
92960000,-171.50436775557526,18.148694989045023
93120000,-168.6913047212138,12.037047899042493
93280000,-168.90040528616126,13.606313307582738
93440000,-158.345107109321,20.170005781753126
93600000,-166.71663938000157,8.685155970934698
93760000,-159.87527046444043,13.825728220422524
93920000,-161.8698548676136,5.567940494755285
94080000,-167.32742644762337,8.827558046737122
94240000,-161.2787012621898,1.9563721436356802
94400000,-163.92857765970768,6.111418462429351
94560000,-167.199772826258,13.34947409859753
94720000,-153.68494209052952,8.974586865047733
94880000,-171.23896254371687,3.9720768892750917
95040000,-163.13988046012818,10.441774550990042
95200000,-158.60258036780283,4.672440710801126
95360000,-158.01823865399447,8.171285991242463
95520000,-163.2356986945227,7.907421338298913
95680000,-162.70224202457644,17.02390397941371
95840000,-157.31136640905723,4.78977113191517
96000000,-163.4554209002562,10.612675159054456
96160000,-169.5374561186022,11.704431420780178
96320000,-158.87686887267284,4.321660149481185
96480000,-169.73307354482517,10.406057768365963
96640000,-150.06300149040234,5.278038511336671
96800000,-152.34861077595247,5.185522757401753
96960000,-157.02841822455616,5.288020452085676
97120000,-164.19786630908132,9.42241796390054
97280000,-159.5332091265625,1.2029135221451555
97440000,-158.2598078861649,7.400522315438447
97600000,-160.28259514988724,3.7360751951998834
97760000,-151.84927757906544,6.483511427978559
97920000,-166.12832369204816,1.5639506431871224
98080000,-163.69836064199998,10.947300920534886
98240000,-170.43152803801425,10.583742413159486
98400000,-161.9403782339103,10.415022154381349
98560000,-169.97112692866608,0.37418520318130893
98720000,-159.63084286940182,7.646910201060952
98880000,-167.09760483696343,6.673015241611653
99040000,-154.76690765668454,2.741008881163662
99200000,-152.84134236217767,14.632081283155213
99360000,-154.73622494035467,11.195945501541802
99520000,-164.43856033662016,2.837799381172218
99680000,-157.809070560931,7.207755691750617
99840000,-147.32823912436973,9.30473097954676
100000000,-157.53669915873687,8.397736765459484
100160000,-165.1538317714174,7.269274789231757
100320000,-168.37906386307216,2.3777285446744774
100480000,-164.12611544023972,10.983484808961009
100640000,-162.3844073202765,4.049350505389856
100800000,-168.92212852648325,13.172225860716207
100960000,-172.5892775139408,4.2608008000288855
101120000,-163.3742078403809,13.925120244656929
101280000,-159.84252373708463,11.205006379631767
101440000,-165.40018213136887,8.860562206118125
101600000,-156.39674094317334,12.549572966531434
101760000,-156.2315256829142,4.684399980806774
101920000,-160.8333866775267,7.554934106013683
102080000,-159.75321355991056,2.8813740628033826
102240000,-157.35074695714573,15.38198194690703
102400000,-161.75783323634116,4.89781328907347
102560000,-152.36772315332604,5.807355108339007
102720000,-164.0105066776534,9.767263735082853
102880000,-160.6994552291534,8.013688467780563
103040000,-158.27135585245222,4.614426657996054
103200000,-164.59835356498965,4.82697953064171
103360000,-159.13257822623262,9.171503229766024
103520000,-165.59840777605163,8.965543764608407
103680000,-161.89774849523,6.939483877805354
103840000,-159.26917875546133,2.0520099849272273
104000000,-155.9924035999371,3.6309774736079485
104160000,-156.85826317349225,8.023820597777373
104320000,-158.5877616381816,3.651710294981075
104480000,-151.30872289854895,1.263200814901426
104640000,-165.8212650426735,8.923477964887773
104800000,-170.9279027253357,13.345446482905034
104960000,-154.85781579191115,7.27256964008445
105120000,-155.88767731604068,5.310519792840027
105280000,-165.5327869342744,5.1516540167263996
105440000,-158.9057930090377,6.9473744254451
105600000,-150.87375947817566,9.340534057093704
105760000,-151.78820620029623,2.6718584731776045
105920000,-161.26401305234023,13.585555921391892
106080000,-160.74275370853638,6.368200389383167
106240000,-154.98884432603367,8.051671968256102
106400000,-163.1677549395289,8.687846030926975
106560000,-160.53174657682703,5.389965612086935
106720000,-155.3233076339316,18.51483527347713
106880000,-164.68715373240877,3.6609379865361515
107040000,-154.44690316552115,14.457900909819049
107200000,-159.29116082259245,8.512773848639645
107360000,-158.03491085476563,5.020286271265352
107520000,-155.770430820284,2.077235800199755
107680000,-159.06219705703873,13.057199095945366
107840000,-150.87362816996674,5.028059440436893
108000000,-150.6074154237369,1.9466222619278435
108160000,-164.62747466003654,8.226644949521603
108320000,-152.43457448184196,10.235332962232883
108480000,-149.6981953829976,6.725034310292151
108640000,-156.07380955183933,3.3654987915762002
108800000,-158.15902227853607,4.944797325643649
108960000,-167.54103913280434,7.877327272868158
109120000,-152.77441356500785,8.37453773395032
109280000,-160.4269128024611,4.61808650741736
109440000,-154.93798856687366,6.979508097043228
109600000,-152.84544648166755,3.4580284958736933
109760000,-163.7208080358715,11.48457938746517
109920000,-166.36422177875568,8.897862763689579
110080000,-152.5227867901748,6.245036264407527
110240000,-155.80467923106258,5.061271670913054
110400000,-164.80824619637852,3.3956174418223046
110560000,-159.74300052738457,9.823367891611987
110720000,-162.149703699718,2.341206254414413
110880000,-160.97362264028425,10.283438635611022
111040000,-154.7407836013997,2.796562679255834
111200000,-145.04910967225993,4.878098836413782
111360000,-150.52664266054524,12.80857705206354
111520000,-147.8702531871029,7.899805546564604
111680000,-155.33792660457425,2.2491812656877195
111840000,-152.4212201055036,7.4789850752991045
112000000,-152.18998826432536,4.927528989874762
112160000,-157.94524016764237,9.261235357776698
112320000,-162.26394879434397,9.095448323317145
112480000,-155.30954580736181,3.96085024081702
112640000,-156.26079324188544,1.5987491944253704
112800000,-149.9034823850535,7.512675987691826
112960000,-154.5895940245397,3.4118884748109655
113120000,-150.8958488119721,5.677026110731683
113280000,-152.4255496797783,11.737526237671252
113440000,-163.1316595064575,15.600464667867834
113600000,-162.97520659922455,5.5155948545202005
113760000,-150.7976718576741,7.293736866663824
113920000,-155.74035556154948,8.963251344989393
114080000,-150.98682847609382,14.010331473121324
114240000,-157.7705636714584,6.917578127919994
114400000,-161.91363549113228,1.6649731566583508
114560000,-152.75503124120436,8.597878855653489
114720000,-163.84026890971816,7.073999883399644
114880000,-153.6328539599108,9.856861125737245
115040000,-149.72260128503214,11.348895318944846
115200000,-152.89046015803544,5.0931687928894425
115360000,-146.4629347279722,1.3194340879291426
115520000,-155.53119602704103,13.296372821502713
115680000,-152.09681678251616,9.885125974915763
115840000,-155.63256897902667,3.9955200692320783
116000000,-154.65927683270806,2.7237359861633617
116160000,-167.2603768852634,6.897893098586509
116320000,-168.26930197741925,6.985252960371196
116480000,-161.02824188212765,4.1176536369790036
116640000,-163.82806957886768,4.693062266875182
116800000,-152.04855755558864,5.038255601877529
116960000,-158.30514057004493,5.89731493114365
117120000,-157.0976213191982,1.7134186544423384
117280000,-152.94420178985584,12.13773861387423
117440000,-161.6165598136981,5.2361857304979935
117600000,-149.8093964610954,6.0711475120451395
117760000,-161.27380028460865,2.7304180691016597
117920000,-156.18025940636682,10.60800991380611
118080000,-157.70674936546126,4.408158018857418
118240000,-158.5334442606264,6.724626832112649
118400000,-153.12954417415597,6.336567335904984
118560000,-161.6646868455595,2.6166480893219424
118720000,-151.16185703406066,6.30514498861654
118880000,-160.63856663525846,6.3953826676952295
119040000,-154.5640099254342,12.124820755038607
119200000,-156.54624640271584,4.236183908029077
119360000,-154.87729175384348,10.013964473323162
119520000,-155.30625252067742,13.777794554497428
119680000,-153.4852952158785,2.330912242720793
119840000,-161.83644221579735,3.036169354541135
120000000,-148.08494613529726,5.428325784947361
120160000,-161.3862949473682,4.229134526296447
120320000,-158.9757823864143,4.223970932241188
120480000,-159.86275470422854,11.775542751832033
120640000,-158.22640143239195,4.53513890308621
120800000,-160.16337577780962,9.682845459292468
120960000,-167.92021497009526,10.66055296709395
121120000,-157.15011765693475,12.075499951977836
121280000,-150.11130797595567,4.9960639768645345
121440000,-157.01888752294886,4.0914338479014
121600000,-159.57079454481814,1.5697774080996776
121760000,-153.31674996019137,2.3784227491018157
121920000,-157.54351999656527,13.707235440518593
122080000,-158.84880960608723,4.810706967765648
122240000,-154.42550795020273,10.642455439927193
122400000,-156.36008701014885,1.7215720355984852
122560000,-151.49242264770078,11.645900730206337
122720000,-158.89918637512082,8.256594624184467
122880000,-160.12460905997906,9.256287812764766
123040000,-158.98532425278924,11.101234627477444
123200000,-155.27577324017375,8.224123826004073
123360000,-158.60251328994096,12.62417507265296
123520000,-152.8172034022236,11.193009360827787
123680000,-153.43513205289892,6.670637548640872
123840000,-160.471653791713,8.609270914163943
124000000,-155.14511338619812,10.571585892472788
124160000,-154.5967246613327,5.171468854879773
124320000,-162.39594675410555,2.2652617029714714
124480000,-158.47154267821833,7.673567084463216
124640000,-154.7328193165568,9.283492013758707
124800000,-151.1499011779374,6.345577801683162
124960000,-146.59956657822337,12.044196769983284
125120000,-157.95000259606095,8.091803432934816
125280000,-153.68006183592453,5.894304634455759
125440000,-157.03992326300002,5.284937055240704
125600000,-160.7368069377543,10.180805563492507
125760000,-154.14346574565357,13.431781681126274
125920000,-162.20282620714352,3.0950270289490143
126080000,-160.50045382586268,9.75282626627989
126240000,-161.72297621052292,5.329523640509732
126400000,-142.7555172675459,6.761959774068915
126560000,-163.11267287785424,12.230608055416319
126720000,-156.91583321300945,7.72898854970354
126880000,-151.48076978256032,7.271160479575875
127040000,-154.56345798652217,4.6259683084557635
127200000,-153.3733311760236,6.5831030390834755
127360000,-163.93635529325346,6.082881076710447
127520000,-155.69125455479386,3.067787113867428
127680000,-157.54178214973874,12.027644341498554
127840000,-162.7097772422287,10.004569739019235
128000000,-145.529144519366,2.8899965525039573
128160000,-146.63042357469865,5.396624370964566
128320000,-153.14297169583037,4.589388027182483
128480000,-147.86323934033916,13.928249730952869
128640000,-164.67701672357063,7.834374757617442
128800000,-156.54104334129863,2.806315534147226
128960000,-148.44507834708767,9.410257065833973
129120000,-151.2974100259107,14.625987866256793
129280000,-147.36003031566017,11.480876574400957
129440000,-160.97738742892832,3.848984450359466
129600000,-161.52094833878834,6.897532153708618
129760000,-148.82198112203807,5.41279728514993
129920000,-159.94928134059927,5.468850300800367
130080000,-157.85124740125,18.709666927423978
130240000,-150.1602188273113,2.257482307505875
130400000,-155.5834212764158,2.362325808028496
130560000,-156.00299999594404,6.457701683627029
130720000,-158.41295632405198,3.7624786500371794
130880000,-151.75013912591112,9.515974128503894
131040000,-150.59883221973948,8.68466551307908
131200000,-169.79860752314895,2.374196428198517
131360000,-151.2990071550112,9.271852041737205
131520000,-157.6965988206208,9.749040394893925
131680000,-153.8964919318,6.688306861162901
131840000,-152.57380306789935,2.4984069551130847
132000000,-153.48428956165608,2.580741338880586
132160000,-155.26932169407752,8.051782260945286
132320000,-148.74050471577726,9.918318548792412
132480000,-160.1933056450165,6.225607871319731
132640000,-147.30170250256614,9.271567873603312
132800000,-158.98032872196833,5.109008166309941
132960000,-157.2195280355876,1.3507541474230815
133120000,-159.42245580994924,7.445734241069037
133280000,-157.40226493964192,4.629414602974043
133440000,-158.03548648066953,3.7436874057560106
133600000,-154.16465076835007,12.441583088293465
133760000,-148.1912987194637,5.726128352269035
133920000,-155.97755656479399,10.273391426234557
134080000,-154.7844277504009,4.367057135527039
134240000,-159.3572619587127,6.2365022460871335
134400000,-147.30780263011113,20.018865101787945
134560000,-154.23395890772872,7.658525791292397
134720000,-153.35004222732798,6.762054354337928
134880000,-155.73662838311273,1.0628749170920344
135040000,-157.9994500633784,8.421230579385584
135200000,-153.2790440835954,10.317115414369558
135360000,-157.40731998606043,10.087257547613538
135520000,-156.1226279615499,11.908251229473867
135680000,-159.54618908623135,5.377546141769586
135840000,-146.3291982896404,5.713995911102652
136000000,-157.32191972544987,5.808523761075115
136160000,-151.9658713639055,6.445160927025701
136320000,-161.22972763970517,9.038748097392618
136480000,-160.75957349795215,6.112836850142372
136640000,-147.31417381907204,15.19056515929323
136800000,-155.91500037612118,9.54254649071569
136960000,-158.2437104467456,3.2115257580077134
137120000,-153.85958069543312,2.8420711456912575
137280000,-150.08081446842968,7.542483227539214
137440000,-159.43478526573247,7.1657313450362174
137600000,-148.89195542189495,7.235039775635992
137760000,-152.2500356154856,5.838208438020446
137920000,-154.3237778442742,3.633169577233824
138080000,-148.80813553358232,7.24570501278165
138240000,-159.79589499257384,1.0630510684277743
138400000,-158.2221154872253,12.880838707702829
138560000,-155.53352280210723,11.904436924354796
138720000,-157.04488009128247,2.917831244223406
138880000,-156.10532133830262,5.506783303544822
139040000,-151.42661691674834,2.6505459036979824
139200000,-157.55113887048321,15.582653968913835
139360000,-151.81831427601293,8.029352693212148
139520000,-153.49197472413505,9.345035816205257
139680000,-155.76032646506,8.77072868738938
139840000,-148.86170360746803,10.88254366423334
140000000,-149.94658129983668,3.1600900369338345
140160000,-159.62578286635528,8.072655726891938
140320000,-147.50933302559858,5.330278722527451
140480000,-155.62075742301477,6.618829537311281
140640000,-149.72916220075567,10.782299286525102
140800000,-150.42621383545034,11.513346180529712
140960000,-150.02862115118725,4.920225615227974
141120000,-143.88857586308345,2.053374774133082
141280000,-156.53849652494122,7.984956526349915
141440000,-148.09672088102374,7.7753204705605565
141600000,-165.67299594828376,7.08937845936711
141760000,-152.71563065926645,9.150952853085174
141920000,-148.79352093262247,1.8728969657034753
142080000,-149.73348826302356,8.931087570000184
142240000,-157.99189017530458,14.929735725938324
142400000,-163.44550071571322,11.258729770871787
142560000,-154.84777811822065,3.867377967793215
142720000,-156.5943469267098,6.45772596477306
142880000,-157.04564896371622,8.160156870198326
143040000,-146.3198981823625,5.097684126179043
143200000,-156.366851947098,8.88454168968921
143360000,-156.6926567241458,5.436416366363568
143520000,-152.01329033669776,8.823849362241022
143680000,-153.41525595673633,7.198963506659733
143840000,-156.66579050595155,9.49048139650026
144000000,-153.33457893721996,9.253392244792646
144160000,-159.91980130633422,4.189537988491767
144320000,-162.74875096662035,11.149807459135054
144480000,-147.22349640031456,7.264429962163134
144640000,-158.977602369319,0.9091433473655608
144800000,-155.62055607044164,4.602323343663172
144960000,-152.0934238084992,5.4348436047028015
145120000,-150.7425695069108,2.556938184929146
145280000,-156.62164600345656,10.622535802723432
145440000,-146.05603188253883,7.269787674333484
145600000,-157.99017672560856,7.53350124320759
145760000,-156.16908035333566,9.265744476017709
145920000,-150.70219912128485,9.052258948632476
146080000,-155.1385605816179,7.853748777785846
146240000,-150.07811180321667,17.110407144604487
146400000,-149.34043584250176,8.939054066888287
146560000,-162.20309420071905,22.28773676674377
146720000,-144.85193574954488,7.356814336415505
146880000,-154.43666343018813,10.47509910869696
147040000,-147.67332737637753,7.368340122132528
147200000,-158.51111217237062,8.5984225255301
147360000,-150.92865258373234,3.4596623571611107
147520000,-154.39528508060644,6.334680020568637
147680000,-151.70853170684506,5.186055853531874
147840000,-158.4111406607551,6.950577463592563
148000000,-151.92213652217285,6.490415393973987
148160000,-152.13937399585248,3.4903753589219093
148320000,-151.15698639694293,9.523728954697859
148480000,-157.6736796189516,10.595182302064485
148640000,-143.594676620065,15.978044992570357
148800000,-157.55946662868834,8.864327922692489
148960000,-161.53237509068958,2.4139839882009606
149120000,-150.08570071094968,9.130044811237601
149280000,-154.61221545475473,2.5059219425118724
149440000,-157.20964450584478,7.229384059314055
149600000,-142.4997651158001,6.3503651776674594
149760000,-152.71849144586452,6.025562910103514
149920000,-149.32607920518132,2.2185853126282624
150080000,-157.19386493024982,8.317791780604448
150240000,-128.83549826536526,5.121799593855663
150400000,-148.653331230472,6.419037123278844
150560000,-144.3767157041141,9.903102768952419
150720000,-154.96733584943178,7.462989465233667
150880000,-154.9433651834497,8.317658580124894
151040000,-157.1694469533451,5.648053447867881
151200000,-145.90475044772643,7.707228459471954
151360000,-145.33207570615465,1.8335450947702858
151520000,-149.1044792877433,1.35077724431058
151680000,-147.50565189422656,10.926458400821453
151840000,-154.5318545987557,9.33861075123993
152000000,-149.92475580225994,11.487231127354505
152160000,-150.24881315134704,5.8146705402959675
152320000,-149.90857665233668,2.5803650462303365
152480000,-149.3356364151879,4.7996353000842715
152640000,-149.71746756736485,5.509480843052413
152800000,-151.39711580371832,2.2159517335466674
152960000,-141.36899214686443,15.78696561390063
153120000,-151.21985337653652,8.490952012196388
153280000,-157.7707347059761,5.411197969140381
153440000,-150.48242507499654,4.154269958954307
153600000,-155.3313980466268,1.6953687779962656
153760000,-153.020126421713,9.895541856027283
153920000,-155.7683779662417,9.050078565056168
154080000,-145.22533769808825,2.647616292024358
154240000,-156.8236639658186,7.795849089436235
154400000,-158.15620809778292,8.190335374633676
154560000,-156.3902672705485,7.93178811135476
154720000,-151.60352572830413,7.433767480523584
154880000,-153.65240325775335,3.9865769013728234
155040000,-147.2231494415783,8.420179693907787
155200000,-139.27072589914314,3.767734269536254
155360000,-161.4451897111277,4.04097630207801
155520000,-146.34473168829027,14.103932695817106
155680000,-144.132579092543,8.635471117611877
155840000,-157.69339080280065,5.478345070088514
156000000,-156.02288166234254,9.386722848824729
156160000,-145.6465450934082,4.645635585985015
156320000,-149.77705564247034,6.675638377798664
156480000,-155.12428305802246,10.945581243442843
156640000,-147.29173486157188,7.987670667276304
156800000,-143.44545548397767,8.026817332162654
156960000,-155.58092391478502,1.6121566232314883
157120000,-153.1062354338164,2.2806905848034127
157280000,-158.78934394762757,11.010760922820952
157440000,-157.79304402816103,7.645736434057059
157600000,-159.60730181544514,17.331242656514124
157760000,-153.75596014396686,12.791237358878398
157920000,-157.63315864433383,9.433724592116018
158080000,-154.7764058667695,4.663478279382471
158240000,-152.9017860930088,2.9742311523510874
158400000,-143.84831047071398,7.584378466479992
158560000,-150.24798857283318,9.10133492864094
158720000,-148.04737256338552,6.844332614995435
158880000,-140.59936230370636,12.78140449751089
159040000,-150.72061720778672,10.439653533098685
159200000,-160.31015398593095,15.838408728434668
159360000,-150.3634169525652,6.817871599926365
159520000,-158.61654590250203,9.220166580185364
159680000,-141.5061393398337,4.111354083541057
159840000,-153.11119666578938,7.489167868140688
160000000,-143.3839185780621,12.809873253909078
160160000,-159.57714348174318,7.57952958164561


==> data/mujoco/ant-none.csv <==
iteration,mean,std
160000,-256.8008025978209,17.016245976431144
320000,-259.5869275531243,4.110384921724913
480000,-262.23649508207546,13.332119492640041
640000,-255.65583988568667,12.934473369282012
800000,-258.83912603085815,9.652023967332003
960000,-256.0378726854512,17.37373966814844
1120000,-261.24165113632864,12.200134342523521
1280000,-250.75118781338324,1.685005417305867
1440000,-240.59217988214903,10.044780071503993
1600000,-260.5849883243324,5.551994957121704
1760000,-257.15957418782267,16.1382959060762
1920000,-252.64470697182762,6.391084412703253
2080000,-262.3421132227263,8.929532786200784
2240000,-246.36249459459486,11.081321653140378
2400000,-235.072710770221,7.0475715208970655
2560000,-268.3616908881389,6.799217110313058
2720000,-255.7994318596168,13.476150163382695
2880000,-255.29060091144274,2.822429653511076
3040000,-268.0200950720695,4.532576030567901
3200000,-263.1988832628465,12.911098012164036
3360000,-252.87418196034218,4.922176697024429
3520000,-261.12368969152493,17.244675793689442
3680000,-267.0482524688977,14.595449874429818
3840000,-250.8259988653,14.478721995747637
4000000,-241.76871128674534,13.012163391629166
4160000,-256.2365707282879,8.15455826229016
4320000,-246.89075900765624,17.2703890983497
4480000,-244.608400811568,27.83198164427218
4640000,-250.29828615669985,5.417143100240539
4800000,-254.63558332625203,23.87530329298527
4960000,-254.17537510903114,12.48506716064725
5120000,-250.4362339836989,7.927450394225973
5280000,-257.73190079431305,5.187097417750502
5440000,-270.4641377061309,9.454221951477733
5600000,-255.76416419492577,5.259437748422926
5760000,-256.72004710598986,20.54315738329392
5920000,-245.23661935719204,3.3450027930417177
6080000,-266.33529308377814,14.010845685293972
6240000,-255.83040989077116,9.211163008418623
6400000,-265.23151551493885,9.082048161273166
6560000,-263.34375595915577,11.623782730679617
6720000,-249.52681666550362,11.452507138325448
6880000,-243.5317242092517,5.948298237326869
7040000,-252.30765807999367,24.589034236014577
7200000,-272.58227458503626,7.649805190163684
7360000,-259.0443965120046,21.521518682819682
7520000,-258.536568981906,9.667529845358398
7680000,-244.05762382678566,13.639873302230399
7840000,-247.92635225907873,11.669589868672418
8000000,-245.6462479582533,8.659448247530667
8160000,-248.19041968572978,6.264717552394424
8320000,-257.0589136919548,6.70159648593056
8480000,-253.5753254433886,14.51112545932935
8640000,-253.0687538729869,11.45060536553785
8800000,-257.31441016009336,7.674117213347527
8960000,-248.36396520966568,18.52594128530987
9120000,-258.3862989423532,10.064939659763693
9280000,-244.60877067715987,15.482886053807668
9440000,-255.46642351511778,2.7183299933231626
9600000,-233.92247814464872,7.011439290164352
9760000,-246.3665854881353,11.129854714652506
9920000,-249.329795821826,17.404134464560464
10080000,-265.2504824829405,13.097430475520609
10240000,-257.531715264925,11.115756841860431
10400000,-253.94856910418434,12.362643830508842
10560000,-256.2036215108066,17.016062846851394
10720000,-239.26858752443079,22.931893989761523
10880000,-248.8223539452667,1.5280660177847598
11040000,-242.09515849138438,20.433756370656234
11200000,-259.0255592544302,10.690170018905635
11360000,-253.84884445053567,7.840429674449797
11520000,-247.79108018786948,5.452716344829447
11680000,-244.59178783265142,10.662195276310403
11840000,-254.92302133428305,4.117442720036296
12000000,-242.82181823892756,12.456091518749322
12160000,-245.2331400073871,17.06350977167125
12320000,-237.61512656580507,12.270151906910426
12480000,-261.9212251928437,9.548730704297345
12640000,-252.78817597331613,10.343422231684924
12800000,-241.10924372713507,4.248494021731636
12960000,-256.360138144348,8.37832934576162
13120000,-243.3986388422239,9.505586367488124
13280000,-265.26219391536347,3.6172821008544753
13440000,-266.9588106397238,6.624546486217784
13600000,-244.83911238891233,10.750009344035336
13760000,-239.65627928747904,7.011265066589972
13920000,-239.7158210080082,10.265793730289872
14080000,-247.15143784475697,1.6846345516999919
14240000,-258.4869068241089,15.85898983035171
14400000,-266.53292774415536,7.758485465629252
14560000,-242.36264866333332,10.0831612064924
14720000,-244.8900018299004,4.1494269046193315
14880000,-248.20310420523006,6.235939491433266
15040000,-250.66871553476048,7.124587627721433
15200000,-250.81618008402873,15.351934269141237
15360000,-245.17427380136073,3.800947058001504
15520000,-245.28994898232747,17.216820942336682
15680000,-257.81121970968775,7.367819183650489
15840000,-227.28587143160652,10.70013652273026
16000000,-253.049780595023,13.329732411948502
16160000,-253.4047630205091,4.390825310337301
16320000,-236.2658062996414,6.458299622070889
16480000,-230.49069579901686,12.468238074876005
16640000,-241.66808778215764,3.9363586124091543
16800000,-248.4116494056926,5.136246264395183
16960000,-239.76001688095275,9.736989153472177
17120000,-234.13736389903934,9.490674738736663
17280000,-254.68059271716496,9.39495375205424
17440000,-248.21588857469078,3.708991688735614
17600000,-261.62109120539475,8.001614299830015
17760000,-241.11539992864604,4.411461777066131
17920000,-257.8528707479414,15.938661592865637
18080000,-233.88078899790284,11.123269584212895
18240000,-235.8990314288136,1.8033340083051859
18400000,-257.35267653790316,15.552263494875199
18560000,-261.29007044631004,3.3782798933262037
18720000,-241.36978207863456,4.234793590513972
18880000,-244.40318136905046,11.585684945864116
19040000,-252.13519461811515,13.628604810001859
19200000,-233.8627574431448,18.584856983870296
19360000,-253.32069473363347,5.930017121227242
19520000,-243.81061022189064,9.783919012804143
19680000,-255.70584148968638,17.713367912340267
19840000,-239.02372337419163,14.523782761504979
20000000,-254.22486695680604,16.604367818246093
20160000,-249.86953487139303,11.903651763152983
20320000,-235.5580380587013,8.836179500069337
20480000,-255.60198877042004,1.205206445259011
20640000,-245.34358406740614,11.762146252783731
20800000,-246.99451380229326,19.867899975383924
20960000,-248.98514027927618,8.16637350663606
21120000,-234.2172035430543,6.395489722939295
21280000,-243.77883644703147,2.3431486368507914
21440000,-244.85070244991724,25.988038961698955
21600000,-238.9163556055291,24.13229811140282
21760000,-254.7733868746274,20.00726726011677
21920000,-247.9972730538285,5.405063810278752
22080000,-216.10609947008686,26.849359982421234
22240000,-232.39087016920158,6.887670159088198
22400000,-251.90336814769012,6.994904675843273
22560000,-240.53532143977975,9.86720811655265
22720000,-258.5429020525834,8.404106941022238
22880000,-239.1226514660924,16.489673172922636
23040000,-244.80164884964157,7.324117255912002
23200000,-238.9409706263641,9.84012289130731
23360000,-238.81374551266956,5.31898268088657
23520000,-247.81692281191658,1.6301835220607288
23680000,-246.53461946146908,5.515298444069958
23840000,-240.00442202444773,11.368925270496652
24000000,-239.6716914008435,11.492634877434712
24160000,-219.67346346588565,7.06015537110306
24320000,-260.0758017607705,8.011955792126763
24480000,-246.2202478858445,19.90413394690334
24640000,-251.13709284385592,16.150187801946643
24800000,-245.6863577430313,10.05245027590276
24960000,-237.14513049316292,14.255983908978372
25120000,-247.9874474243562,8.985746283677948
25280000,-243.4050964327599,17.226234280596607
25440000,-241.46657737409132,12.813707446465102
25600000,-245.73229937970973,10.392573630312405
25760000,-233.53478526040453,5.846813955696114
25920000,-237.97863257753306,7.869391627056081
26080000,-241.99622683239917,3.363583444276578
26240000,-238.0703930167903,17.046741979056048
26400000,-224.09774272929303,9.322063501869023
26560000,-241.52067030816065,12.830331594181684
26720000,-226.13724494822293,9.534212963252148
26880000,-249.15025983718718,12.793379283357153
27040000,-241.6860257891673,14.947252020556526
27200000,-231.89363920727035,19.724213417538
27360000,-242.22680764340944,5.639502821970936
27520000,-240.23985295511065,18.279302769829073
27680000,-237.706637001515,12.780897467830009
27840000,-247.63042347000467,7.324402569693739
28000000,-226.5617102035266,19.391983894395796
28160000,-236.36412325079894,20.043987779072694
28320000,-240.40753583658412,11.631278868679964
28480000,-238.20290254652514,15.110272997871514
28640000,-235.79540490315023,10.693598486857184
28800000,-236.109723838232,9.211987541852764
28960000,-241.4911399052854,10.542082933259048
29120000,-239.1371522624191,10.651764873778953
29280000,-241.58793860614446,16.073576060723326
29440000,-230.97673364676174,9.412128301367607
29600000,-233.14606834351025,10.544936996584921
29760000,-229.30162174576427,10.074769780369083
29920000,-235.77757424855375,12.319253065574067
30080000,-236.77185577954904,5.826362372666651
30240000,-233.4545122498422,22.872472046460842
30400000,-232.1045769566722,5.115040526466556
30560000,-240.9018810352786,8.105449176786346
30720000,-245.57555419284915,4.3507142869034325
30880000,-238.10363996120313,11.216988754423047
31040000,-243.74480562464396,21.231251501844667
31200000,-234.66574921222391,7.965507285087238
31360000,-236.27449410112013,18.957264500702426
31520000,-230.43027687977778,16.205769105758147
31680000,-225.2967558434984,21.133547481634853
31840000,-230.83673432323644,17.712373107016283
32000000,-236.83218057360048,15.099150098942127
32160000,-243.3530840791656,14.269827512138367
32320000,-227.27731678750897,12.168021988319865
32480000,-231.52773117249248,12.073485902859296
32640000,-237.33375644586627,4.060709646941336
32800000,-242.93132232958396,16.227966061018737
32960000,-230.57862191868003,16.407906922217055
33120000,-251.42045991619128,13.709861320831061
33280000,-233.66015994282589,5.493332539817279
33440000,-230.64841925712548,16.85498224574481
33600000,-218.6863639703307,19.050090805242455
33760000,-232.75942684597638,17.03797079085482
33920000,-244.5575226710414,11.258358542365816
34080000,-243.5740412812472,6.320155502840266
34240000,-240.60726632005677,8.070572825529384
34400000,-246.27265770417935,6.9247501917408325
34560000,-242.85715973097342,25.125766086421052
34720000,-229.80074510605823,13.38863739626074
34880000,-224.6617738701406,4.224122554157372
35040000,-246.27130755722683,18.329935444243084
35200000,-228.26963701598243,8.931833523364007
35360000,-243.1502550507145,4.0846628860676795
35520000,-226.7474273431416,7.739451965405198
35680000,-219.2263307183849,15.521822209144917
35840000,-234.19903376368597,19.366549165369968
36000000,-244.2886076518099,15.835840082789266
36160000,-230.48881556396407,3.0226853708455867
36320000,-238.72352392975856,7.921742252964838
36480000,-209.2289551423858,13.11947210973895
36640000,-243.1320236808452,16.963971532660356
36800000,-227.69826612055476,20.501893888367498
36960000,-238.5573096767915,8.468636705587402
37120000,-214.72357018918225,8.112106691809618
37280000,-218.55344394433783,7.446167120488468
37440000,-233.35274415160814,15.466664694107777
37600000,-237.55656300871246,6.340082711462816
37760000,-238.54569836625933,11.261811506737311
37920000,-227.40553940673217,9.214978697460182
38080000,-242.86445115202923,15.41655140325122
38240000,-238.58292395913077,21.458855431442064
38400000,-236.16449807952714,0.9922761688346096
38560000,-243.5407031014022,0.45362161314650884
38720000,-233.7251641547049,7.117609257062502
38880000,-237.2149108099206,1.6065414413705532
39040000,-222.79578531325123,6.094865084436513
39200000,-228.55441953648923,12.54780168096032
39360000,-224.62380794836625,22.035311738039972
39520000,-209.6304407886611,18.958229622185158
39680000,-222.91295473104825,6.219451830499767
39840000,-234.59693198607388,22.228458005951552
40000000,-226.411134347495,22.27765917949259
40160000,-226.34047890858133,11.824775213659207
40320000,-204.50126817974933,13.874674220352848
40480000,-232.13588171924266,0.5226716660816104
40640000,-232.79915082298916,12.187193627975851
40800000,-243.57953458321722,13.254649708489612
40960000,-221.7034108046067,20.039791203553364
41120000,-251.47932059920026,14.827421616902187
41280000,-241.2537641085679,8.186725766260837
41440000,-239.6989292427148,16.553065234721764
41600000,-213.36867238401373,12.344082353647513
41760000,-217.04061511369096,10.887841673309177
41920000,-246.48049320428478,21.956205221532166
42080000,-224.382758264347,14.685358252381974
42240000,-230.7168543924065,9.55281171604617
42400000,-237.01058055063777,1.9194731722820804
42560000,-230.56264862444038,1.154236623996475
42720000,-241.18980777643787,6.828094748864856
42880000,-232.18487111220347,11.43142696090206
43040000,-232.82580599751614,12.786303246746947
43200000,-227.46584485782742,6.442284422571772
43360000,-233.8527879276071,3.560727718024188
43520000,-226.91656098350794,18.157767973470186
43680000,-244.43882894535386,5.435834208540919
43840000,-214.20535654604134,17.29700271436951
44000000,-223.01439043823942,4.620885519462592
44160000,-230.96892156135746,14.025858096562262
44320000,-224.58630908368863,9.427641024946324
44480000,-213.11264622740762,3.8615225409773157
44640000,-232.3916477158101,15.680004812672145
44800000,-221.71962527908053,19.466057142985157
44960000,-234.70116273993276,17.198672191085723
45120000,-225.4633085274365,15.95643162770837
45280000,-225.84187346667355,10.797066759873932
45440000,-224.54716455504627,12.451716132602968
45600000,-235.6475746610156,9.01594214279899
45760000,-216.63480601684137,7.379974264534941
45920000,-226.210786355775,5.876651249495209
46080000,-225.39244029002873,17.335496330845633
46240000,-227.77584267191523,3.577709929786202
46400000,-236.43309011758242,14.40870863173505
46560000,-224.36999142838556,9.727280347147893
46720000,-237.36332091312315,11.794938400590187
46880000,-215.32752239725286,2.9719948234577838
47040000,-232.03343348693238,9.04041384033752
47200000,-231.07992099333083,7.267258930874855
47360000,-218.71892347457356,14.06653142392712
47520000,-220.35475393708361,21.427160337868177
47680000,-235.87639011075058,5.06549967667392
47840000,-199.1176137119222,17.180827463643467
48000000,-212.0358167121632,11.064277135107497
48160000,-214.28957444903463,21.52214196451758
48320000,-231.1540888352798,18.18313446159474
48480000,-212.71691587188707,6.492447334023959
48640000,-228.5244594156312,8.36480171653477
48800000,-222.36436215523773,13.143686944959583
48960000,-238.93488215819835,8.913198066641218
49120000,-220.18498539280606,18.481250609888832
49280000,-232.53630484298822,9.64504560097056
49440000,-243.66932724040223,15.780234623143876
49600000,-225.9336465848488,9.29262445348516
49760000,-226.8593579003349,4.513153413284719
49920000,-228.75710703269087,9.341355796962853
50080000,-231.7951639398592,11.580668237561008
50240000,-226.18138875017937,7.139042729512821
50400000,-209.59441574949824,14.688222188963412
50560000,-217.47663014323294,11.401423427650434
50720000,-226.54630327791835,9.612660844330136
50880000,-222.377411181664,6.100933631852158
51040000,-220.7646515579679,11.596692689292091
51200000,-226.65400130389062,2.98223352261277
51360000,-224.1729124850199,5.443399100069465
51520000,-215.86370733994008,18.238257819685256
51680000,-229.52247524153427,23.513246201900824
51840000,-232.67707031917016,22.935959744161526
52000000,-222.98597056350886,13.351772647060116
52160000,-218.16569916544367,14.825552281669896
52320000,-218.3982440130086,14.233650596910815
52480000,-211.24209646570213,7.440910511647396
52640000,-228.26114494163372,4.467101783574272
52800000,-215.79742452918686,4.208311756665118
52960000,-219.62485037216706,7.037152575181466
53120000,-229.4561455086019,11.616122963303017
53280000,-230.44177269988904,13.690057839948192
53440000,-220.45092346089052,10.221602138589146
53600000,-221.00883742032752,16.073629702645707
53760000,-233.3586940313438,3.960766788555931
53920000,-234.85215664347575,14.20400692603373
54080000,-212.49068559234183,9.184437382196034
54240000,-224.0045335005395,19.84205292301184
54400000,-226.93029941224736,10.768026303577182
54560000,-222.47329943078952,13.450192070391076
54720000,-218.31307531334213,10.908271610209123
54880000,-233.1831650152627,19.430217762605228
55040000,-217.7361231735915,4.387880500043587
55200000,-219.66417481761857,5.999086953909535
55360000,-226.46559826512444,19.39772814960432
55520000,-217.1761794225558,11.002921599542587
55680000,-231.7988547557189,17.837821422956907
55840000,-210.83743769137277,13.192123857840377
56000000,-218.125210891045,6.677336199733413
56160000,-215.1947611130378,8.774091440881584
56320000,-218.6971907599436,11.788440701573744
56480000,-227.13712936183308,9.85111692770404
56640000,-225.2342735214992,5.862415055980565
56800000,-226.94563966804114,20.768289025984604
56960000,-236.5979590761805,8.747000842089626
57120000,-229.74278666045913,10.244563495966394
57280000,-210.72491963093884,18.34395813221546
57440000,-218.24538141645948,17.209059263926825
57600000,-226.52373862850553,15.757739878902374
57760000,-228.24558899420958,15.414488079014097
57920000,-224.9231735637402,5.80729854749758
58080000,-226.4812268948989,2.127226252099057
58240000,-221.74025774340006,8.987237941116838
58400000,-215.98731943388967,18.196243281599145
58560000,-229.04810748932925,11.503157365282796
58720000,-215.217766767298,9.055810101876453
58880000,-213.13187692147415,15.365253610251065
59040000,-210.69760209022024,4.743815871121364
59200000,-225.29561220644163,6.12363855793044
59360000,-227.05294785974107,1.9280743114284782
59520000,-211.6652668376697,12.754934052377346
59680000,-210.1819679408044,17.6062724808109
59840000,-220.30295123797373,9.657002031178434
60000000,-206.99191553193654,11.610484338100042
60160000,-227.32496667788828,12.682976191942792
60320000,-209.7571369998303,6.706272100818811
60480000,-219.2617152462013,14.203123420518779
60640000,-207.0481323305323,3.7529840675377084
60800000,-227.36856528802016,26.95989270741232
60960000,-228.45822986854841,0.7848109035380438
61120000,-221.25629852475583,11.242942428274224
61280000,-206.85149648783909,9.31241549504904
61440000,-224.202670251084,1.1890079916392433
61600000,-214.25229531692582,12.10310912751304
61760000,-225.42402410714976,9.44209520746957
61920000,-222.63367580707765,5.443473307661713
62080000,-214.5826824949115,16.132011259092724
62240000,-230.8041555373549,5.77508675915876
62400000,-219.8726829571766,8.194399017638798
62560000,-229.7203013629664,14.714248769894722
62720000,-208.37189348437644,6.687741847836563
62880000,-221.09247373578305,4.3723024071983145
63040000,-228.85843536532994,8.446559433697022
63200000,-221.80413095881843,8.87165346511401
63360000,-211.50557690023413,3.434336032751855
63520000,-226.71413912073797,1.5560800447584449
63680000,-226.3965420575705,9.339400538584744
63840000,-217.58927727140858,8.807348804532383
64000000,-229.37178946854326,15.020508317892073
64160000,-217.68267027946376,15.677612159640752
64320000,-211.16415504444703,21.454854651037444
64480000,-221.9682782324195,21.36889514364689
64640000,-214.64144041447832,11.047790316438947
64800000,-217.09975430485474,11.586015304969854
64960000,-218.83286176446094,11.954896391896154
65120000,-223.9244378100603,11.806055759324426
65280000,-219.74567081495312,2.846782158344438
65440000,-219.51408623273448,7.959605925432645
65600000,-220.13631924327032,12.718845435078217
65760000,-210.2187607752043,6.546683893483493
65920000,-210.28025194584893,13.417513437484303
66080000,-209.3212675836978,13.571256526422996
66240000,-219.91389861670072,13.149961153083096
66400000,-222.0773895847885,2.206376963982399
66560000,-223.78021590688908,8.28977364296797
66720000,-218.5589283655339,2.6763640423369055
66880000,-229.26742064121603,12.669918170776956
67040000,-218.50563805090906,19.90847739720828
67200000,-218.7164415221722,20.26227076364979
67360000,-211.867978350787,13.828286265354727
67520000,-229.60071669347477,3.8265145679670245
67680000,-218.53878751470427,12.02428868572916
67840000,-220.53328418986905,17.351979184032782
68000000,-217.6611057567003,4.787225618414658
68160000,-223.11619035991234,9.429757961454024
68320000,-221.45631826047375,2.033512977515707
68480000,-226.9178622855653,4.027186197109022
68640000,-234.09486115188284,11.047269464430636
68800000,-206.16229461835937,9.57161644611264
68960000,-218.06145082798332,15.093446049136654
69120000,-215.13699040775157,16.42532984673557
69280000,-214.23729408023044,7.889488428007699
69440000,-221.22116607121094,6.837017524639814
69600000,-218.45737726792981,12.637045321108124
69760000,-221.60366681870767,13.368784354127394
69920000,-231.50434112331482,13.978444199195556
70080000,-219.9536973751107,12.272310542760763
70240000,-220.9478200124687,10.672854288833573
70400000,-224.01594615318427,11.741952036292224
70560000,-221.18419322479232,8.571566536793284
70720000,-214.64263042384866,15.390431022937614
70880000,-211.39065126783532,20.71462279218502
71040000,-229.10676016416855,21.82750772355079
71200000,-205.65857058990287,10.57514516528218
71360000,-222.398492924024,5.663488989030998
71520000,-216.7712972109513,18.596851872856952
71680000,-233.88778970626012,8.330926442336152
71840000,-220.26804668874445,6.457697244754931
72000000,-212.80573811976123,8.28702562812656
72160000,-216.17973343669485,11.37963575059958
72320000,-210.77151632981455,15.96182196993615
72480000,-214.3000548661886,1.7875605660249434
72640000,-217.23037743435782,12.322915564964878
72800000,-214.25928536060235,16.227532400043337
72960000,-228.1899618793284,4.723056686071469
73120000,-214.23677004474644,9.094989156858155
73280000,-215.5505408223609,3.6426014840200653
73440000,-213.60536933474745,8.618473151362755
73600000,-208.99001119782096,8.784817961686416
73760000,-203.83646330361012,3.377014623414291
73920000,-219.53246027265274,14.889249209610606
74080000,-218.18262526570166,5.733460611451861
74240000,-222.07388774134265,7.313680172912114
74400000,-221.68643160285035,14.077570007689058
74560000,-222.92815842264767,11.371802993716141
74720000,-220.93954939877094,11.502300853112567
74880000,-217.69504522224622,7.906851024415088
75040000,-214.21199712008956,9.569092675023768
75200000,-219.66714460552873,26.822188828359184
75360000,-207.23419465272127,16.76332829925603
75520000,-220.114544999028,3.572082796184882
75680000,-217.03855242241045,6.268276214914143
75840000,-221.35760036802094,5.772506121642195
76000000,-209.4571028114926,8.813193738871027
76160000,-226.61181250138546,3.8351703488396978
76320000,-214.56118099075823,17.512300764940782
76480000,-215.1743469091904,12.098482008573125
76640000,-221.92734904891122,19.779662283624564
76800000,-230.45154929185944,6.228711587828118
76960000,-205.601976866036,4.460315845404859
77120000,-211.78726022361423,7.267351902956583
77280000,-223.39875172322624,7.313701102545951
77440000,-213.13286327075014,7.554791374153201
77600000,-213.642046040315,14.446972378121101
77760000,-208.80120260817537,21.086242791123645
77920000,-221.00494904246054,12.68379874243802
78080000,-226.71022160160877,19.49151597531059
78240000,-225.86998320153018,11.598097133723234
78400000,-221.26879494869948,11.05094668718642
78560000,-215.2986865027993,8.17036516631306
78720000,-209.92296858188766,11.110931257430689
78880000,-228.42505741527484,7.43487098332193
79040000,-223.53303277637414,7.634238713335445
79200000,-220.42197279512428,5.3403760934555775
79360000,-217.4781126914082,23.701254802472203
79520000,-211.59285609518273,13.706008783042272
79680000,-222.45463189906116,3.8664124433183362
79840000,-213.2586746626862,10.026904119569535
80000000,-211.75340253182648,10.019909923000643
80160000,-205.6811958309644,7.477860022815879
80320000,-214.51538671852256,15.740856477368984
80480000,-210.06356924794247,5.0249552606583014
80640000,-219.67421330571787,17.80243928181262
80800000,-219.54611404069894,14.761726911546987
80960000,-219.9637289678401,8.464391384333
81120000,-223.7416782812049,9.051925668430227
81280000,-229.28041985007255,13.532990409334456
81440000,-215.6195674135976,9.631912579621893
81600000,-221.94099083680794,5.654433445693215
81760000,-218.25097131260216,7.799269463353288
81920000,-226.01266093440356,9.7899195731532
82080000,-222.10082400346275,10.00951441101994
82240000,-202.42772068300633,17.47061346518225
82400000,-211.96951647319597,20.259866380597998
82560000,-218.68836662882896,8.010116739727364
82720000,-202.4765865107929,10.181990550291513
82880000,-204.40713490135784,7.848544100782948
83040000,-217.7825186873388,5.515261498028243
83200000,-207.83824192816792,15.322601806639293
83360000,-209.50534999732795,6.1477153601814205
83520000,-221.6466437767477,14.845125475962119
83680000,-215.17621916752356,6.294711396654203
83840000,-218.5786028346422,5.528809885247738
84000000,-203.87765192630673,13.598917606243484
84160000,-223.52339086779045,5.245512335463224
84320000,-226.38307729137455,11.509790189478943
84480000,-234.57228025409742,9.132065152789004
84640000,-221.1646164207598,12.773574696382447
84800000,-206.3864040550759,12.795649508960205
84960000,-207.57423750760654,12.330044001049536
85120000,-212.7469130334805,19.549115390171117
85280000,-213.08983311867374,11.997555056592452
85440000,-220.73509274302918,9.941434535322745
85600000,-225.5290143700956,7.641853832356919
85760000,-209.45618840657005,7.749803876884549
85920000,-200.48818479164876,8.998537223568718
86080000,-211.72771915890868,13.74812891435974
86240000,-221.27285052286007,8.897912861165938
86400000,-209.37522052512244,10.80639817393
86560000,-218.23143673663813,4.671140247224183
86720000,-204.60060679159574,8.829659371405116
86880000,-213.57960272417225,7.343329583349325
87040000,-209.34626092079222,27.523756790201908
87200000,-217.96885115554537,9.237723717933257
87360000,-212.61293186756333,5.26252389400155
87520000,-202.8768336724438,7.9927833336429694
87680000,-215.3435930369566,13.879628448801332
87840000,-220.3247961214412,2.626695407759716
88000000,-220.91170906498988,13.451697231361774
88160000,-205.25046943802968,4.840341817133941
88320000,-209.47446434198977,16.59598203636353
88480000,-220.5103430886774,0.4901105516468475
88640000,-228.99903122579295,10.081135925286443
88800000,-218.72688412644916,14.582571869561857
88960000,-222.30301882856028,10.768235344105245
89120000,-216.91826957815329,12.894757573969072
89280000,-221.58620719582484,2.4215269935655286
89440000,-211.79289015085,16.22136866865973
89600000,-223.1225679069972,1.5827958355620189
89760000,-204.21543775433494,7.7776064591063205
89920000,-209.51558790150474,5.408549627236213
90080000,-216.02543196364385,12.658912143517396
90240000,-201.37860519103674,9.697674642917441
90400000,-211.38243072443734,14.634983301649921
90560000,-218.9335747685452,4.353887107288844
90720000,-211.44552529775834,1.5881018644191445
90880000,-207.80399945782634,15.282081800806548
91040000,-212.93552652972278,21.44482637664048
91200000,-213.97443214695545,8.646287962182534
91360000,-210.47899343577936,11.520579776275797
91520000,-220.03725676400768,5.954930574746577
91680000,-210.7336652424482,0.6584357690687568
91840000,-202.34881798922456,11.075305545610636
92000000,-219.66105388591768,4.606382785360779
92160000,-219.4646875129442,12.75513879172855
92320000,-196.6085705824335,19.137212765026103
92480000,-217.02547795208798,14.31372471999088
92640000,-210.9391969564996,10.663870072737687
92800000,-213.68199550634824,3.1007437281809307
92960000,-210.0396834812963,6.3339717805404945
93120000,-211.63779487688169,5.478602591224405
93280000,-223.24961249691432,4.96123467767506
93440000,-214.19844096938513,16.5238557224824
93600000,-215.9696925672014,13.681737759588309
93760000,-222.1592790857733,3.594731916164606
93920000,-217.5399244417722,6.5291955105254695
94080000,-202.86968701920532,10.510384790128844
94240000,-216.49207307470553,13.599872640603355
94400000,-210.06519340123555,8.975159744845662
94560000,-210.48246638740878,9.101239538619028
94720000,-210.87954053247265,13.846212589825933
94880000,-213.71733886188937,13.307938021623201
95040000,-217.2253155322685,12.096552514426284
95200000,-207.1777421042026,3.048390478680162
95360000,-201.36419314031468,12.137814583824671
95520000,-210.19121727467112,3.0209825765551384
95680000,-203.72977421457188,2.051106750030567
95840000,-207.66124591673216,12.988292683675956
96000000,-226.20757764438395,8.629048652894998
96160000,-216.2258888143742,12.102861738905462
96320000,-229.09369167471877,9.265412134067953
96480000,-218.02904296807128,3.6322797915491782
96640000,-226.0041818020103,18.321071799810362
96800000,-214.35817339841228,6.427537610900596
96960000,-214.8912391650725,15.951944335668852
97120000,-214.91806823900254,4.851874565004393
97280000,-204.88356998863955,7.515149597982679
97440000,-224.64327643002375,8.778494028944268
97600000,-189.41976832149362,10.347387607300476
97760000,-198.44734628050313,17.637781961661823
97920000,-203.35849743670803,5.962464373086563
98080000,-221.5996560177066,8.840987838887559
98240000,-212.6148845248582,16.639403204503367
98400000,-204.57553037113453,7.915718172555811
98560000,-212.81246174167495,7.84780020410608
98720000,-209.30948670139026,17.97115157570718
98880000,-218.51803543469393,21.738949263086933
99040000,-218.585682030353,14.714889809182495
99200000,-214.79060255929303,17.099416721351407
99360000,-218.4298206492806,1.5891579952843125
99520000,-204.18841693105279,1.9937627694593625
99680000,-213.921365374955,15.27225185053074
99840000,-212.5812142786173,14.599180309525396
100000000,-210.33800001907198,11.854988588285654
100160000,-208.30917759969725,16.03097020583081
100320000,-205.90847797174322,17.945537979205987
100480000,-213.09456043970195,21.037629128599438
100640000,-212.94822593223253,9.212973235001368
100800000,-206.40565478326087,11.917196425119547
100960000,-215.51018015195362,5.74107739102257
101120000,-213.11832410256395,5.970842265425436
101280000,-223.4272353333861,11.43199874309575
101440000,-211.58997890849264,9.340779662183747
101600000,-215.4332982495862,13.375367410227588
101760000,-202.564690069957,8.727285679739097
101920000,-214.75925670490813,8.371078436221158
102080000,-204.1589648614722,8.796150219248762
102240000,-197.04274370253367,11.183011449823507
102400000,-212.10065640905177,2.1245718876769892
102560000,-205.3829129709368,13.540506236157675
102720000,-234.69181991676282,13.833543345557086
102880000,-206.53689638981152,7.746027402665963
103040000,-204.8910256411118,10.539051658480096
103200000,-211.81729484906808,5.1702768955973655
103360000,-215.1408619475957,12.964243504199002
103520000,-212.33907618537012,5.89118700227682
103680000,-209.71943729419573,9.857181886647028
103840000,-215.61650438762726,12.602527970677768
104000000,-211.71528460049254,5.855599136924636
104160000,-201.59807791983064,3.2607392304428737
104320000,-206.68621278325375,6.679007117265622
104480000,-210.34622931569822,3.924821886453538
104640000,-205.43751039800645,6.658628748925016
104800000,-219.60852819674565,16.699860960061553
104960000,-211.4429566836975,13.345803076748673
105120000,-213.4684316407463,13.55651282799696
105280000,-203.23066954389378,3.63676818389885
105440000,-205.26275826280047,5.0903725086372384
105600000,-218.1259375097637,9.755040522058573
105760000,-214.49406240437955,12.89337004638214
105920000,-226.4461864906621,6.106357507817297
106080000,-223.28852314151246,1.1894470031574613
106240000,-216.15303502768757,17.698136787007915
106400000,-215.8906257150644,7.396805881818437
106560000,-206.88921747203472,6.249100188539927
106720000,-209.11149897166806,18.73159763593341
106880000,-215.16998396687575,11.964501766002881
107040000,-206.47660247352238,17.768286620317813
107200000,-211.74464011851182,1.116891850798033
107360000,-219.3191522924252,7.786996253234331
107520000,-207.12914920133406,7.356562892005072
107680000,-215.67078221263003,10.85651718625188
107840000,-205.72638207452243,10.075625508449342
108000000,-214.1609222905303,7.305229941163151
108160000,-214.06089269362016,9.761878130895875
108320000,-204.88121383760094,1.8889435429887969
108480000,-220.98918649456482,11.482524366450836
108640000,-208.8076719558659,8.45439028672247
108800000,-196.9505720581726,12.917429003653881
108960000,-212.38610714575825,5.383348587260448
109120000,-212.87363968782063,9.821480369121893
109280000,-202.21736186382952,1.6443114693867997
109440000,-200.95750686672295,5.983383478559236
109600000,-214.98632075386232,12.534772903997366
109760000,-222.68305434067574,12.353696769156905
109920000,-202.77757524684577,4.828895673251872
110080000,-215.777237862745,5.752647700731965
110240000,-222.92947790074177,4.29803451045558
110400000,-216.34132524799665,7.924861804640752
110560000,-202.12889255109383,4.857428196344048
110720000,-202.98612100746448,16.17217433258944
110880000,-210.55777454708542,18.570162259751765
111040000,-205.39259852884706,14.357057253712048
111200000,-221.23794003498926,9.436892276693072
111360000,-215.1230376505865,7.850061438411794
111520000,-210.79036080686652,5.554790681392955
111680000,-198.45648102282567,6.756516995189092
111840000,-207.74968259760604,15.837240907978815
112000000,-209.59650932906482,12.286620278283035
112160000,-199.44723803345758,7.336188583407827
112320000,-216.60425448528278,7.713504634250486
112480000,-206.6964688369745,2.9992638578789723
112640000,-221.31879310983217,28.069163133228454
112800000,-213.38022817177648,24.612158912410646
112960000,-216.7058690324833,14.787998323181949
113120000,-207.69723426267043,14.943619560976963
113280000,-226.05789686333,9.871217681399699
113440000,-206.79576440340065,14.280137678310897
113600000,-197.6901747540641,11.109496219622274
113760000,-211.90703507190696,21.568143468011765
113920000,-222.29289331617062,9.731818608387002
114080000,-206.1814050091178,12.422558863421688
114240000,-210.5422785564415,19.165066914577864
114400000,-207.03912431197185,16.223925410360692
114560000,-199.57343092242468,22.286755159276744
114720000,-206.3817930555706,10.19387554539405
114880000,-209.77745065311197,8.087910049858813
115040000,-201.22376371176355,6.0337687380513865
115200000,-206.84023454814255,11.911421531935135
115360000,-208.16562300282976,9.533644779627327
115520000,-211.2564351157197,10.401887327526172
115680000,-210.8124907776289,6.630328793900788
115840000,-207.8756024949814,20.21857379459178
116000000,-202.94560685502816,7.206145225193961
116160000,-221.62585411418578,12.276643480163509
116320000,-213.39269321885195,12.37435921929672
116480000,-207.90485634215477,9.285277536929648
116640000,-210.35779837596078,7.159497266301051
116800000,-208.79087061710982,16.280026455385137
116960000,-197.34332073739378,12.921744782674688
117120000,-211.18491229566462,9.734418582095454
117280000,-206.55860617639306,12.842057369016548
117440000,-213.57505372792232,15.951882580316544
117600000,-202.96617964444042,12.751148407088838
117760000,-215.5385296227312,8.409167149206262
117920000,-210.23280946724753,17.05582964522881
118080000,-206.7451068106537,12.313501736910725
118240000,-220.06445829149058,6.467402341364724
118400000,-215.68297267968947,8.429679420655503
118560000,-221.46853799721336,9.184493565780226
118720000,-208.11751903628092,11.908822687137846
118880000,-204.5248981480148,9.934106125661499
119040000,-207.60398656586617,10.51653991673267
119200000,-214.85125399976502,10.236933476575656
119360000,-212.23967581987026,1.527318455499381
119520000,-215.74299456703193,12.936310105710273
119680000,-212.14456539797973,13.497463240239332
119840000,-211.66813730151384,3.3018011453213143
120000000,-212.6539919589064,3.4496513551619206
120160000,-207.11677339980713,14.921612563690163
120320000,-207.45402199560658,7.213833306060258
120480000,-205.6318850075535,7.832513650888455
120640000,-207.22739380254674,1.5458362454586771
120800000,-209.83342004554288,17.675088304297137
120960000,-213.49250178662146,6.345672282958093
121120000,-205.19226603739352,21.346085550972973
121280000,-208.1625243702753,11.886847117283631
121440000,-208.5323907274908,5.602377444263275
121600000,-205.45952659506258,7.266466798631233
121760000,-210.54077013568107,20.635539583521947
121920000,-205.91024146993448,12.042235186508934
122080000,-215.2683506027598,0.42713570921973815
122240000,-207.13623284316114,3.563922573758744
122400000,-205.61617832659945,16.134672841967415
122560000,-189.9579665528116,11.682149416389045
122720000,-202.01579869850056,2.85968225554479
122880000,-209.21840137153785,6.537974096073413
123040000,-206.66967583897122,18.811985473786674
123200000,-214.38727076366283,17.78030210250973
123360000,-211.72572473596563,15.660424299809893
123520000,-205.19186671025764,12.453214040380699
123680000,-209.51988347718228,9.43958137195767
123840000,-209.54052844920815,12.992849269881404
124000000,-206.19901158367853,16.410755247345037
124160000,-214.6432898652386,2.6935100552719673
124320000,-212.48593090725913,9.283474331187413
124480000,-222.7728227226431,15.717427159883304
124640000,-211.62826964935337,15.020829879268303
124800000,-208.84786979363602,9.141789787965132
124960000,-214.22252127659294,11.638769786330869
125120000,-209.93385131204187,15.005132616700852
125280000,-205.01439054308585,6.5648886087848
125440000,-205.43011571983845,6.831197314260664
125600000,-227.03285992534384,7.795109777767871
125760000,-200.1676802068247,16.262911996624734
125920000,-200.36383182884558,5.7116914969273145
126080000,-213.31019698173782,3.894891646902609
126240000,-206.5848005269503,15.019724902383102
126400000,-205.2694216555817,4.835375329554259
126560000,-205.93385170036063,5.741389608112796
126720000,-217.100661449699,5.2568850900102095
126880000,-186.80662946516838,6.483122670044317
127040000,-211.41777565033712,19.865761899931638
127200000,-200.68481219899596,22.466811262508315
127360000,-220.31968908863894,10.403015464501433
127520000,-202.86101040066623,9.765997965041217
127680000,-203.39714520069347,15.976635824227321
127840000,-210.48999575583642,19.720114069321816
128000000,-206.30043228542377,8.872443711029755
128160000,-204.46342607466332,13.164947410455339
128320000,-204.05239653676585,13.632559991789485
128480000,-194.97674434639376,16.226019983221445
128640000,-210.51673339843774,28.67626853646854
128800000,-194.88055525414623,13.727953101153448
128960000,-208.7103107927517,8.96711869197443
129120000,-204.12459554523366,15.670108333884185
129280000,-200.74905021160222,7.384049869245988
129440000,-212.1679885583862,9.916506407725969
129600000,-201.72421409774128,14.77236954480836
129760000,-206.85361782332973,10.131843419231641
129920000,-202.84795877556135,10.449473222374468
130080000,-203.63183505380815,13.694812339279725
130240000,-215.16188257680037,16.77300739043357
130400000,-217.30522207202037,11.842153341818822
130560000,-229.10362323726736,8.525869416351782
130720000,-209.5360832427896,16.880484703248772
130880000,-200.2659561329169,18.961867134274407
131040000,-199.24676406962638,1.745966025308101
131200000,-209.37015659939527,9.59353824086412
131360000,-218.39886688811794,13.445134142147662
131520000,-197.62470012165264,17.149516850085703
131680000,-207.04963391503193,6.360729080671835
131840000,-202.00756375166372,16.169170560870413
132000000,-213.79854753291144,15.109435557535301
132160000,-217.06748294406103,19.65611847005626
132320000,-203.36870478490593,14.907462074115351
132480000,-211.07622730847652,11.9371279334754
132640000,-219.43171558673666,23.878635185919865
132800000,-214.40282693663042,14.983014118772523
132960000,-213.95448917717013,9.363092567103806
133120000,-219.5953415633611,6.031716772299748
133280000,-213.75451082930815,16.64058000446519
133440000,-213.58866332554672,13.11521079629249
133600000,-192.0535524879805,2.6749836777256197
133760000,-204.25633146211,7.506411004206286
133920000,-217.71230582611335,18.11283112913951
134080000,-219.04836434893704,2.594569455950778
134240000,-189.899946848256,13.536063074117465
134400000,-204.8940704004602,15.991452780709238
134560000,-210.9983670991147,10.820618554939973
134720000,-200.46212268861223,15.481337725910812
134880000,-206.37076115407604,12.947151900869097
135040000,-195.09926434343345,11.168171930429287
135200000,-213.70928568607272,11.327864885177002
135360000,-209.3697842851794,13.322780516464091
135520000,-199.36257160112396,3.7664004368395467
135680000,-212.3603367173727,19.120460992245356
135840000,-211.79066308291473,19.260136976881483
136000000,-211.5179005353415,5.911449928574888
136160000,-215.38731240216876,6.614034697975797
136320000,-206.6165272105471,1.3568580430501203
136480000,-206.35545284490806,13.818667749686162
136640000,-223.37126033618537,18.444464744218237
136800000,-204.1476941340239,16.540329268579804
136960000,-208.78232895673352,28.330134152717
137120000,-211.69203801643008,11.713779614130857
137280000,-201.86881242366243,13.010123834132727
137440000,-203.44618304107442,15.382201979954598
137600000,-200.64008445741476,3.4432817581701096
137760000,-205.42392783730193,14.009788546121975
137920000,-210.46247910725583,2.963087571958511
138080000,-218.1306366637672,16.260392838399543
138240000,-189.60945175396853,16.70474132095382
138400000,-199.7188057012594,16.487011501497463
138560000,-191.41230587325956,5.94901860411761
138720000,-204.7523650036053,14.109095197940968
138880000,-202.3804915692342,14.116602762916726
139040000,-204.79405316023556,19.150827691585366
139200000,-211.36525819708268,9.71751949652874
139360000,-195.33742738515207,8.488266068654227
139520000,-198.94134388761654,10.991775814816283
139680000,-208.53390515721296,13.495909984306444
139840000,-201.3493277819164,20.156296397823354
140000000,-212.3289600757516,7.402613954362445
140160000,-205.3868828611253,6.401633203149455
140320000,-197.7805509563102,20.975130127333934
140480000,-217.8114066495741,12.842380671767867
140640000,-204.87578811215894,9.325934135639681
140800000,-206.43542487232435,11.931050335468896
140960000,-206.67657152357833,1.7554136470241561
141120000,-202.56201589086035,10.221305950023163
141280000,-201.54207577911538,8.519371480780071
141440000,-211.96285392484336,14.037615961359778
141600000,-206.3032531763242,1.8565571665192833
141760000,-196.33217422644165,6.893601313167049
141920000,-211.8782460627656,19.286509632191905
142080000,-210.2599613240608,17.284663879886708
142240000,-208.67666976765506,14.756420683015078
142400000,-209.09860826733885,18.089753735132227
142560000,-211.32458303422948,3.0274116111104847
142720000,-210.30919003513895,25.359361428178687
142880000,-214.32385167639825,17.694890314605953
143040000,-205.07770121025382,8.43088135907885
143200000,-200.78393540992457,6.375782420555372
143360000,-204.417997740329,9.67718241815374
143520000,-197.46191886658175,5.6420193462925035
143680000,-211.48419191578216,11.391032490014611
143840000,-219.59150036846063,16.408298225681577
144000000,-199.9461860972257,10.187685420307872
144160000,-202.69382293439426,28.897913191932993
144320000,-215.30128453467162,8.154696664906965
144480000,-196.86634476716517,17.977111192166525
144640000,-218.8108884781797,15.562056407893282
144800000,-196.9315522087678,13.366388336420913
144960000,-213.79385261608127,22.78560709272894
145120000,-216.12010712790766,6.490119288210866
145280000,-197.832845655098,15.484725562580138
145440000,-204.13256700246401,11.084440102853739
145600000,-217.3178678699245,19.144378583036517
145760000,-201.61470173713215,15.972797219446674
145920000,-204.73546664782907,10.859102696527282
146080000,-200.45506727253337,17.346099538373284
146240000,-206.66722588134635,8.23307540645622
146400000,-193.34443571884754,11.227842536246529
146560000,-209.35501528548193,11.136629856956523
146720000,-200.2319475929324,13.883257578645008
146880000,-208.17983271496053,14.339004870003976
147040000,-214.1962950643368,21.221498944648555
147200000,-196.5364828080137,7.382325762581531
147360000,-200.6216779295912,18.913050956600316
147520000,-201.55006667398933,16.6372699155533
147680000,-202.54797444216572,9.273660632933908
147840000,-202.3618999722247,15.782450644646001
148000000,-215.28650291873228,4.949308876470762
148160000,-201.51695094383285,19.107312384777998
148320000,-215.23018876383378,19.28354617178244
148480000,-221.42836132268383,12.477362170269146
148640000,-214.19192057168573,14.690690354072226
148800000,-205.14167720503883,9.914164727956617
148960000,-205.3890741203226,14.418995107034183
149120000,-204.68242289666455,6.33652543069713
149280000,-202.88409554601913,16.64371058200797
149440000,-217.79722660893842,20.264580341335233
149600000,-213.9279021350254,32.32788060046366
149760000,-200.27334295568198,8.680340953872422
149920000,-198.6225610379125,7.285980813374357
150080000,-195.3863629885743,1.6505755456214082
150240000,-210.53987281223058,14.613150579937846
150400000,-196.7640332078171,8.868821543124525
150560000,-206.87016200324987,13.252588557364833
150720000,-202.9886774142378,7.142106426616904
150880000,-208.27090386565337,9.132777794511533
151040000,-219.0374668101756,12.304648975567583
151200000,-207.2230246028747,15.609303335028734
151360000,-199.85765628665675,10.474009379376836
151520000,-214.98652561850818,11.430120755774835
151680000,-202.35825295849781,20.50175235847718
151840000,-213.5758941257982,10.93522661951708
152000000,-202.05909749139747,10.063381768111958
152160000,-196.30707248299063,13.299099150471678
152320000,-199.81971093992638,15.70221336121863
152480000,-214.53673084068387,8.417736579950429
152640000,-201.17169366393102,9.780803537008945
152800000,-211.05204654342992,12.46425590343024
152960000,-206.3704228994268,8.598490632706234
153120000,-215.72877712367142,14.19825827614118
153280000,-206.76438852122814,26.29595848862562
153440000,-206.7011248725055,7.209603017900419
153600000,-203.8866250063587,8.248075869672332
153760000,-197.1321640738779,8.328432202295554
153920000,-211.8462724892341,18.65308007240006
154080000,-205.7199353201989,17.979897202332694
154240000,-202.13911070563123,19.83201299468923
154400000,-203.64054242836787,6.155459504427507
154560000,-197.92479765706284,7.286109101801184
154720000,-201.11921737004204,5.598438622588685
154880000,-193.8328432880539,6.988002043620405
155040000,-208.62186230001012,3.2349978313585486
155200000,-209.59749530593368,5.552229959393917
155360000,-207.54919953807345,6.744304383778149
155520000,-207.5186729366617,17.553807203249548
155680000,-209.3053378287095,9.31590844940822
155840000,-206.58489635161004,7.01932410503811
156000000,-200.60724652131225,10.727152150051657
156160000,-192.8911239908422,21.454417917291476
156320000,-202.22490033244608,17.421778858343203
156480000,-203.92026088998819,19.53040791109177
156640000,-201.27509261157036,12.952585596694306
156800000,-197.28538473797394,12.687358123203706
156960000,-203.37387997260143,16.889179151925443
157120000,-200.13695265615374,17.55672811220042
157280000,-200.71581226738326,3.8357097647596357
157440000,-215.21545790082192,7.885633353171137
157600000,-197.55563657644106,10.208168365197139
157760000,-216.714683529206,14.908917390349917
157920000,-201.17557418802357,27.148521916392905
158080000,-201.83762981431835,18.462223236951967
158240000,-201.94306246807892,16.257224119487088
158400000,-200.57504170840662,11.888311072893197
158560000,-207.87360011344063,16.928407133618002
158720000,-200.1807461231299,13.667116739699074
158880000,-214.48470153680805,21.136347629054896
159040000,-214.52938480540934,17.632977640146915
159200000,-213.95906923494138,12.440567060013542
159360000,-213.17026393343414,10.885769801729328
159520000,-203.41190111498227,14.656230089624348
159680000,-206.6531132318495,11.132567037676997
159840000,-205.918092288975,11.476991155674689
160000000,-195.20848605802556,13.99030451606078
160160000,-209.1199899198979,4.689055857026875


==> data/mujoco/ant-static.csv <==
iteration,mean,std
160000,-254.82277418513505,5.759874893689483
320000,-257.34647373920535,10.44478166548635
480000,-242.6047845226799,15.563066626700094
640000,-254.83401412681573,10.771645770112439
800000,-246.22047291659635,7.41835617667063
960000,-248.01394153320155,6.001853398532301
1120000,-240.80034276720423,6.704409690063513
1280000,-234.94122130424117,6.769918609401957
1440000,-239.39921150358055,15.762424060558237
1600000,-264.8268138435191,3.739875495469399
1760000,-233.11264842079927,9.094600344829919
1920000,-245.32463698681724,16.378901636382537
2080000,-249.06090462632173,15.809882691325207
2240000,-241.67987253588865,7.962346742594703
2400000,-256.91899876113024,13.641531008999703
2560000,-221.57758192774642,16.220641455308535
2720000,-245.42402325187638,19.53109061286959
2880000,-253.18512322116075,6.263561268341295
3040000,-230.38163105686877,16.102246473792107
3200000,-257.25825937369467,6.0783711259144075
3360000,-250.76740466989062,0.9814381888637326
3520000,-255.26251293743712,1.5302140924676897
3680000,-250.96818029915207,19.552226022374242
3840000,-241.69849862489855,12.808438584360823
4000000,-237.9343987251149,8.25839392712631
4160000,-249.93143157344295,22.81529412009866
4320000,-240.8105716115706,12.434995774983893
4480000,-236.58631853818804,12.100028113664457
4640000,-254.49690644550583,15.09108098379538
4800000,-239.42635370234348,4.140493410447998
4960000,-250.83992031620323,10.566143173358022
5120000,-231.6610172405648,7.02035359987001
5280000,-228.4112082475074,5.796126702366632
5440000,-252.89213519516227,2.222247286039487
5600000,-244.70106108778256,5.8999019316783885
5760000,-232.75656491300882,17.147888171484897
5920000,-227.31556057324323,2.8504334809419376
6080000,-238.45902438516444,12.825071171567847
6240000,-247.90675906387432,9.500040500863031
6400000,-239.70216225677862,10.943636144266929
6560000,-235.7856172394063,22.999550605407386
6720000,-249.1900706629158,9.72169388053759
6880000,-248.5223106599627,4.348693960329185
7040000,-240.35912315085886,9.841992326547857
7200000,-228.96824821314897,8.770107009872536
7360000,-244.4992728946448,13.271662571428203
7520000,-241.80197249883568,14.905756369599072
7680000,-232.64724965731304,3.8212761214255573
7840000,-235.5721660024722,14.056905112905483
8000000,-250.34757435303848,9.310766156275259
8160000,-227.42587642565533,10.649126265379959
8320000,-237.66152353337054,16.158501588088253
8480000,-249.39404479049708,9.165118284987814
8640000,-247.21846446592278,4.286166664607219
8800000,-235.716133441898,15.205855188905902
8960000,-250.72152357570576,3.342220881632415
9120000,-229.57803657192633,18.91862907056101
9280000,-242.9393751080635,7.514921062301659
9440000,-238.15000521305976,18.479234378277585
9600000,-232.44915516311707,7.9035277690335
9760000,-247.2276291258097,12.988763746841997
9920000,-249.2700463830265,13.550137108338506
10080000,-245.57762061177587,10.6575000545324
10240000,-243.90643077137395,5.930983429567767
10400000,-231.7410009427424,3.776290625194436
10560000,-247.52175848676453,9.857033546992495
10720000,-240.92465286209577,18.97497601494
10880000,-242.46402424894345,12.423698712214877
11040000,-234.50101208248475,3.899236373252267
11200000,-232.40582017060146,18.128402970225572
11360000,-229.16888453094248,7.507843397178402
11520000,-246.23014549622667,13.656363662619711
11680000,-237.48217580368805,10.562166237840511
11840000,-228.77949827212908,25.57261391003634
12000000,-251.8070535409192,14.908055429810481
12160000,-236.00371398040897,9.89400766051575
12320000,-248.79569265857018,9.123626850275201
12480000,-221.99162460123338,12.455317652467212
12640000,-240.73280200301397,19.241134885547353
12800000,-238.0274752974489,12.722505412145724
12960000,-236.56026823989592,2.2601078944953668
13120000,-234.3910986265952,10.667734268695252
13280000,-232.08669560810813,3.8130054892610517
13440000,-253.55440207272184,4.591678294405022
13600000,-239.97063894598674,1.8307626665624332
13760000,-244.72590496264738,15.680146829379238
13920000,-237.79935593514145,7.889882712158476
14080000,-240.39323490177253,7.308509144658017
14240000,-242.02997055629285,23.34879056834622
14400000,-233.75936276245724,6.310512659235152
14560000,-235.4773924452321,15.509021608714782
14720000,-247.65356278637287,22.57304094825306
14880000,-237.45247656060045,4.514078682173571
15040000,-235.69189404283705,6.478160588375892
15200000,-235.9236630691821,12.352922106203518
15360000,-231.1437166975796,7.546247019324797
15520000,-244.08200221227818,8.657468892111467
15680000,-241.47288478426321,3.651424232001938
15840000,-228.7353953965967,15.1396448711594
16000000,-236.82065048526286,11.84291828481727
16160000,-237.47042812483585,14.392807018761038
16320000,-228.95278480885193,2.83312596670675
16480000,-257.7223104024919,5.824341509723073
16640000,-240.31096656295298,21.81269683497
16800000,-237.18727973484332,14.279067922264124
16960000,-245.3800248320822,9.536056308440582
17120000,-247.99504191692196,14.0434296434309
17280000,-238.12347602115858,14.805396179529486
17440000,-225.95659029254963,10.052875952151433
17600000,-244.3786302201885,4.39408669689993
17760000,-239.80334163905286,10.858943623464887
17920000,-238.70396659599757,14.213903179519324
18080000,-244.58765163821337,18.352285766191116
18240000,-239.4148066889596,15.042876590856547
18400000,-247.42345891514313,15.433366568731033
18560000,-241.9554831198126,2.032351370698433
18720000,-238.87040951967833,11.88549566530887
18880000,-243.46900204645456,8.491236638520581
19040000,-245.3219096608923,15.735005768709396
19200000,-236.31352036025865,9.979177825381122
19360000,-235.44996042415923,2.5385004988809277
19520000,-227.0183124662035,3.077933801545955
19680000,-243.50331701513366,12.516010560478291
19840000,-231.72952216323492,12.307212004516508
20000000,-233.53633231371862,9.214019620659514
20160000,-235.71359774332765,4.162181165700191
20320000,-225.90796448619525,3.804451406790408
20480000,-247.8200382893116,4.126058446513873
20640000,-243.8950998067834,9.542790285697718
20800000,-237.99377345044817,8.938152217518487
20960000,-215.83673543549762,5.158131952397787
21120000,-243.9839019283344,7.000447483435011
21280000,-240.80527104663747,11.433662471206159
21440000,-245.6099760008075,18.28089341216352
21600000,-239.32117417022496,4.784957692243
21760000,-248.20650285152465,7.386451165446002
21920000,-234.73192270279344,1.405252997616164
22080000,-227.72089042798214,5.17270627163584
22240000,-234.41581443060628,3.0115676554948783
22400000,-227.74427269783448,8.715330108030797
22560000,-243.25508683226406,3.8952661100946733
22720000,-249.93675229274348,2.1578352115579564
22880000,-237.84168827374015,3.237575120269299
23040000,-233.01430141321828,8.458585838680762
23200000,-242.66592202719585,12.188917471957321
23360000,-241.33275346736977,22.255805986005715
23520000,-225.91218416453492,9.75969430533654
23680000,-224.5446939731214,8.724019503223882
23840000,-226.20216704399385,16.14628901821227
24000000,-244.43222817927094,1.2915074218261935
24160000,-242.60428398052974,9.938402859319273
24320000,-236.8704858755602,0.9922214050440515
24480000,-247.79748010414247,17.63417194799
24640000,-222.5173788278004,8.722329688232236
24800000,-226.66834657000928,17.972041469246083
24960000,-224.8090315886459,11.09395687347108
25120000,-241.71977689519179,6.886540698167672
25280000,-239.8729550174378,15.55181490445682
25440000,-218.6485723045104,11.72384519986327
25600000,-229.65315234839773,16.934331998740074
25760000,-235.49975384919586,5.5513212185617435
25920000,-233.60365702164123,9.033331222514258
26080000,-230.31635818505768,14.597473212770225
26240000,-235.73382275877483,7.1781661434198485
26400000,-234.4983535283336,10.449102572934935
26560000,-238.23615707318982,9.320360564506357
26720000,-233.94926392928394,19.76609230775513
26880000,-229.72806619298066,21.608845599344555
27040000,-234.72302297084664,0.7897837657396708
27200000,-235.88449421821431,6.814975882572728
27360000,-233.9981527389657,15.079847906576637
27520000,-230.62594791874963,9.637824329965014
27680000,-237.59496307629274,22.778631343348945
27840000,-229.84716745354046,12.576476415486763
28000000,-245.99790168683907,12.06486915319044
28160000,-238.2909535445933,3.5737599336579198
28320000,-237.04994159511398,8.543887423156518
28480000,-233.87096887330543,7.895903849919164
28640000,-224.5899410527458,12.141281049588114
28800000,-235.54803703292654,7.961926616489035
28960000,-239.99751968152998,15.796119260230524
29120000,-249.6032044796606,9.309343017901549
29280000,-226.35638397792164,5.827721740226697
29440000,-246.36065984421467,6.191550948093743
29600000,-230.62901665072786,12.663867380219555
29760000,-242.53736019678797,13.245247551467138
29920000,-230.47721791030344,7.460557157940129
30080000,-226.97116911334751,4.304615601915184
30240000,-231.99660540049206,13.557286897102351
30400000,-237.5922882689879,2.826308747789585
30560000,-221.88993770750608,8.435922721857198
30720000,-223.37567788031933,13.969890858705416
30880000,-235.49753221455714,16.350103658257172
31040000,-229.07399271587994,2.847126041683784
31200000,-237.13540372124407,12.00442687834792
31360000,-223.2584844308993,8.258043099250761
31520000,-224.69247760666585,14.369521469096124
31680000,-241.78522516099235,6.720775525528671
31840000,-239.0190998303789,10.117051852789578
32000000,-223.68679936480274,8.51056463216193
32160000,-233.53225822615954,11.290724665050918
32320000,-220.29733228807746,10.31651625597518
32480000,-231.0924501782807,3.2742593329431093
32640000,-234.54063320511148,4.756760683182255
32800000,-230.2432874415498,11.390423442110626
32960000,-221.85375003680585,2.610530019849935
33120000,-215.0055183602085,11.69421292858174
33280000,-213.1601765333003,11.348490103466288
33440000,-220.82602184741242,12.052144968145768
33600000,-237.6854089833747,20.113484293372974
33760000,-228.16413468762423,1.635198229416834
33920000,-224.24266144321777,11.33975819986762
34080000,-233.82306789503443,7.895125916105775
34240000,-214.9303579747453,5.275722960736504
34400000,-218.2836818004748,9.12265904558852
34560000,-218.0069817581607,7.20154382639128
34720000,-224.46997788525175,4.277877577383115
34880000,-227.72097807809897,4.052680133605939
35040000,-202.4209623614868,16.49613115065192
35200000,-249.630891113512,12.915577350852836
35360000,-203.4818994971312,12.18882625451145
35520000,-220.42699544652046,9.280097663561678
35680000,-221.7324545030754,4.933642442761788
35840000,-219.12132683389504,27.37429087159808
36000000,-247.57191946377546,5.563680621768301
36160000,-217.75628878213618,3.109017664782262
36320000,-217.33658538682596,11.043124912942956
36480000,-216.9239299130223,4.80695483045865
36640000,-210.1950247092975,9.077958476285099
36800000,-225.7423350550805,6.864191484827268
36960000,-237.0125496746377,7.717667105160062
37120000,-230.30954070421262,5.687419878547933
37280000,-218.02668952207122,10.743003011445731
37440000,-229.54551249096093,13.756421742266346
37600000,-230.23407355770487,4.46224689555502
37760000,-230.81186651664746,14.680455269592649
37920000,-229.69719048426523,10.320718003121875
38080000,-238.0845701810024,15.011899069544311
38240000,-218.27131366362997,7.889764181873504
38400000,-232.81587418045663,8.4268811192167
38560000,-229.7894858781008,2.937865765598179
38720000,-221.481516495176,18.516720563795566
38880000,-227.99372323991693,24.064132097710903
39040000,-229.5633838993725,4.577275509789517
39200000,-225.27569175514364,6.317998485960572
39360000,-230.14815028327084,11.271710347756914
39520000,-232.97280838723233,6.930300918188464
39680000,-208.322978853804,9.195168310918195
39840000,-227.2835219576725,7.533944584479794
40000000,-220.50121142463877,2.4968431441346084
40160000,-221.0512125555473,9.646917414377347
40320000,-231.8129797703251,9.096308454722339
40480000,-230.13271596251764,8.858609293197446
40640000,-207.53876686422527,6.688502604365054
40800000,-237.32415123529654,10.303591413318117
40960000,-237.28763182844537,12.851354209614469
41120000,-219.85384407562174,3.8955672521513556
41280000,-230.60258966711558,11.012542104980588
41440000,-234.5975806705435,12.781589085705953
41600000,-228.2341456143481,14.134056816177017
41760000,-226.82706556592134,9.222593018034138
41920000,-223.91592936868824,5.272109864881003
42080000,-231.94754680415357,8.062158483261667
42240000,-219.7053790013641,2.9908401190926797
42400000,-224.36773804697478,6.606193946838051
42560000,-229.0565622934871,13.938668042264387
42720000,-218.04732261489525,5.797056544496518
42880000,-232.71743497750205,6.984764505601063
43040000,-226.3355748138597,2.1040835283834163
43200000,-218.82245641968723,3.4456382682977593
43360000,-227.36500048761027,10.248663241499605
43520000,-213.1231635476081,8.318424104405128
43680000,-225.58563809770976,3.575926413465637
43840000,-211.8686340688831,7.020508021776068
44000000,-228.92679849476534,6.273505707396585
44160000,-230.06269265277913,1.0809747791428002
44320000,-229.29108290581937,18.134638009301685
44480000,-213.87010925542532,13.131490345770187
44640000,-224.27757828060112,9.272050957886755
44800000,-216.4006766705696,4.247125007576882
44960000,-221.84388596113922,14.96283517617117
45120000,-205.72704964457566,7.916931904495765
45280000,-222.6711370185848,0.9289654959264949
45440000,-236.58037886997133,21.895024090760366
45600000,-226.2637353960457,10.60101429750445
45760000,-236.00622701195417,16.0447844557262
45920000,-226.4998852928796,13.370338827597733
46080000,-230.7244492639071,17.446904446166172
46240000,-226.5124104986963,8.369327103659254
46400000,-223.82606882412696,9.701977769441596
46560000,-221.4523991187515,5.565992840072472
46720000,-238.46491177082305,8.409717683558826
46880000,-227.01867172731693,5.862025675887743
47040000,-229.75175217950013,9.673972764315701
47200000,-217.9215347140342,16.53460240449354
47360000,-229.83313411715721,2.770019494719303
47520000,-212.26089194952706,7.9868951774874475
47680000,-221.20634706483895,13.440525295833112
47840000,-228.77992450821003,5.502631644666771
48000000,-228.07090039303293,8.396316072465739
48160000,-222.26014148753134,5.8478026216058305
48320000,-234.94375811003184,9.38524786488393
48480000,-213.9926751787199,9.163998816492219
48640000,-222.75188829208153,5.705182659849105
48800000,-236.37990499420744,2.7035037934152544
48960000,-196.83142911054856,5.983656761314252
49120000,-213.5787257108276,7.304959544999226
49280000,-217.652066937679,15.2791486767195
49440000,-230.527760603151,8.086184005950798
49600000,-226.3554392718726,4.271912262452395
49760000,-223.10558570939736,3.298968230419242
49920000,-228.95633546928767,3.1296532105829633
50080000,-221.79222613248112,22.687780012571324
50240000,-233.41067490969,17.163543255376094
50400000,-233.1590657806149,14.725890064046538
50560000,-212.85684827999873,9.944312687916259
50720000,-228.15677374615572,14.088230789545912
50880000,-221.25834671653047,15.214583713742533
51040000,-237.90294059509097,11.354985019743406
51200000,-223.3131370225083,7.082259891667651
51360000,-222.82524728598204,5.83226449916965
51520000,-219.839083774118,11.945741159555613
51680000,-226.0779177334076,6.634576388301851
51840000,-224.46220402988988,6.067649311194904
52000000,-232.5262270155266,7.22376566661765
52160000,-219.20366453303328,11.721398531685887
52320000,-224.682066641996,16.5247109651437
52480000,-230.60113315936755,8.590161503230995
52640000,-218.20257465184034,9.639882423527151
52800000,-225.3359918634062,15.2555600228801
52960000,-223.25167764210417,10.97261005078691
53120000,-216.44508572155823,3.411117523613792
53280000,-227.01720805677738,12.165244737027916
53440000,-232.27632082260251,4.426345128153697
53600000,-213.71304525253393,17.225943212347683
53760000,-214.0134112194717,12.17089384545964
53920000,-225.25248580532013,11.438269103913035
54080000,-218.49570264622355,4.731466153139237
54240000,-231.71146845025183,5.866974877555087
54400000,-221.08328833374586,5.336104710218599
54560000,-225.3913224086651,6.84432264024968
54720000,-218.53224141045277,10.740416024471756
54880000,-232.66443752364054,20.129674000028373
55040000,-225.8732382068805,9.852959804279344
55200000,-225.93789612190417,2.5307567173012586
55360000,-218.43497180823155,13.262004869062773
55520000,-216.2781535251261,8.375707241969938
55680000,-226.62879155883343,12.870031792781505
55840000,-217.25537365343664,7.888769404312944
56000000,-219.3054162602123,9.725729500976676
56160000,-217.41407158103314,10.723600049152804
56320000,-225.94966352081897,1.2565159753038238
56480000,-225.59366634069275,16.172909265829613
56640000,-221.85084105252676,11.451951905993917
56800000,-213.14874811661693,4.440615406172595
56960000,-223.55831545595143,9.029443218320031
57120000,-215.97212475484866,5.42572867552159
57280000,-227.1410461711943,8.819298339303698
57440000,-214.70141662371637,8.73543342177896
57600000,-224.8262597044045,17.215933579985055
57760000,-218.85609154411722,4.456844326835232
57920000,-237.2336543631831,8.516199002866324
58080000,-220.53181370152683,22.55967478225094
58240000,-223.8626008481215,7.862723002384697
58400000,-229.65920826568572,21.72515780093821
58560000,-222.72701600811726,7.485460893994892
58720000,-216.19786926823937,9.396767984626232
58880000,-218.87082452398658,6.948498252413041
59040000,-224.55387415688483,1.3757778573572477
59200000,-211.47147256413618,6.334729950620244
59360000,-224.3714410455631,5.816453563760942
59520000,-219.69413465062175,16.94765092875305
59680000,-223.1188024860447,13.095990016915525
59840000,-216.67713942952128,4.810397456162385
60000000,-217.82093798211463,5.632979636507368
60160000,-221.99756714808657,18.348660530415327
60320000,-208.1083266173168,7.1927233412433305
60480000,-227.11249337837424,7.32615230347845
60640000,-218.5414299653905,15.446275428764046
60800000,-222.79968473309785,4.290141821095273
60960000,-225.71985866407138,9.484629738477343
61120000,-217.22404553611423,7.00540589199553
61280000,-222.80197813752957,7.407678849592898
61440000,-217.73811544187234,12.106042783356136
61600000,-210.93814483573706,17.933681982211734
61760000,-217.2068844640927,0.9234337642290422
61920000,-225.09494191874487,3.0583191117048663
62080000,-219.1978691765919,18.48031905391813
62240000,-228.51505482637506,12.329392861205884
62400000,-227.93210700357113,7.121211780820254
62560000,-210.6706975472323,16.729657372934323
62720000,-209.90796342084357,11.704509345824976
62880000,-216.47528002807056,6.802417174428985
63040000,-211.98034779538406,12.978694073878431
63200000,-213.12813376415647,1.9794366308428635
63360000,-218.32305369936148,4.915257008763412
63520000,-209.1735781630755,17.012183796291158
63680000,-215.88414889072297,16.43584034576476
63840000,-202.911759364659,15.827873265800072
64000000,-214.6117938870725,5.87288758515904
64160000,-222.8793502884403,9.896374235362712
64320000,-216.59838069627224,21.05357238351572
64480000,-222.06150779460964,14.928823736257133
64640000,-226.53265935602462,8.13785134395529
64800000,-217.40388861791413,11.964902855302554
64960000,-208.63704611581946,5.7929696830697335
65120000,-228.22693371356806,8.6289116465662
65280000,-224.54287086769622,11.522356954224401
65440000,-216.06417228001064,12.291252491985171
65600000,-225.304594602949,2.39743654638471
65760000,-220.84525299307293,14.406703433877128
65920000,-210.82905216653387,10.462567071127857
66080000,-229.6906315866622,11.39430093238938
66240000,-222.01984347547534,8.772246605299918
66400000,-216.90766312546418,14.098698847127032
66560000,-216.98608503724438,5.263038184307779
66720000,-221.16739296561232,10.559204521820977
66880000,-230.10567741987938,4.740908980963718
67040000,-218.76868468548184,6.728323904833597
67200000,-212.77430179549648,3.2854413197716252
67360000,-218.89263249184486,17.014765883733503
67520000,-227.0977045008269,10.516449963797463
67680000,-237.63540177688196,0.966951957809634
67840000,-219.57991901842058,10.700873912590417
68000000,-222.0811373555342,14.03871395958441
68160000,-218.473433569406,6.501249406930715
68320000,-220.92333275051615,9.328269738689178
68480000,-218.85257620453206,6.823026999861458
68640000,-221.11286762967424,6.747290459632351
68800000,-225.88105611861155,16.767721570537148
68960000,-213.8185049494243,12.987355670043094
69120000,-226.42291859996828,1.4097642430315833
69280000,-224.2011314097052,17.556173254319027
69440000,-227.00241484657295,6.284707373442026
69600000,-213.98137327318932,5.262322270984013
69760000,-213.87704047256702,10.502078988084117
69920000,-214.73515706736262,7.887151864727501
70080000,-220.7657971602454,16.857191527330208
70240000,-218.74908583247134,7.901954299237716
70400000,-207.12987538899355,6.174312420641835
70560000,-215.7085493419527,13.201119982171384
70720000,-224.14509098938515,5.305268247924184
70880000,-220.59729916565524,20.864739605583086
71040000,-219.61381432098662,2.8406635490914547
71200000,-219.09818905613415,10.023769651723049
71360000,-222.98398891478985,6.203481136632434
71520000,-214.78850046637558,7.592078015801059
71680000,-222.8993238813317,4.532525911596953
71840000,-230.2763606143775,5.449545653700228
72000000,-214.50432389652528,2.2827727780440723
72160000,-207.3743524980182,12.385073944922103
72320000,-223.21090868700924,9.105367902769517
72480000,-217.4840917068357,12.613474918830782
72640000,-221.3754351690358,7.7511347861822735
72800000,-218.44484368501207,8.664331459777385
72960000,-223.97685322295885,7.951260195191584
73120000,-207.03610305817108,7.666623209988212
73280000,-196.55514872198285,10.3626795213358
73440000,-219.44685856719056,7.074945857808078
73600000,-222.26145392058206,7.33020399865803
73760000,-215.11800150325033,9.184718345257599
73920000,-215.51545984689412,1.7302072872293859
74080000,-219.19592317837893,7.590573314749211
74240000,-212.54175367979914,7.952803688634645
74400000,-213.9918362823755,6.02560484867273
74560000,-208.0857172217665,14.510716501658136
74720000,-227.02473953865876,4.057958177951251
74880000,-215.12411812615255,9.115440823411484
75040000,-203.1280887381939,10.57344247784277
75200000,-211.6806714710872,14.165122177801601
75360000,-223.31614345546447,5.113266048950497
75520000,-218.69564249578158,18.980182887488407
75680000,-203.61936690072716,14.835007507790822
75840000,-205.6676092087363,6.4061272030464
76000000,-212.72693811946615,6.496646046973124
76160000,-215.17785980456037,16.528053348310483
76320000,-222.992639901113,7.223534304274684
76480000,-207.62152279286144,11.014738722531886
76640000,-220.37747140592032,5.196905756365174
76800000,-221.6567037281126,4.73481157821122
76960000,-206.92589946676915,4.2491172086865845
77120000,-214.92909104517034,7.6819994051751745
77280000,-215.30541516317848,12.489010667706639
77440000,-228.3308258757039,9.216818838816332
77600000,-217.6500786910789,18.843727203321954
77760000,-197.99859852041632,4.8638036429670075
77920000,-226.78566231524883,11.190350891693562
78080000,-210.93449963808575,4.382056986058045
78240000,-208.8339332135628,14.943021765765575
78400000,-215.23304929668572,5.187397469116663
78560000,-220.78850200012366,5.448607206780484
78720000,-226.23616100427049,0.7834039526190926
78880000,-213.22674344498319,18.8437588759268
79040000,-209.75893122661674,14.725736780273277
79200000,-205.90641535478093,10.729203352509392
79360000,-220.46497667776384,6.66170407183885
79520000,-218.67092020485362,5.593296481656946
79680000,-216.23833562694253,6.0682597134216225
79840000,-211.58505700428523,3.6943793973579964
80000000,-219.56131327486818,7.9169561205155246
80160000,-228.8938773180981,17.0606427415937
80320000,-215.20369678591018,1.4058466802621803
80480000,-214.56264323751222,16.344312883229232
80640000,-210.01760772868772,6.702870040925108
80800000,-218.7420446350317,10.369805440586445
80960000,-213.66261146195245,6.676957422966599
81120000,-213.18035022950153,14.501431755494725
81280000,-232.9095094269438,1.711707052989268
81440000,-213.29225583908996,11.309346568434089
81600000,-216.32791382244815,11.440493916673391
81760000,-214.5751272061277,6.865998186905076
81920000,-213.2243824437974,8.941921524847197
82080000,-213.457342041754,17.44338607329935
82240000,-220.33122896737618,7.294015420405671
82400000,-216.8520917883839,8.424148567733832
82560000,-221.43908149097692,4.753737744270114
82720000,-221.81248444078804,9.43196200151904
82880000,-214.48222470662162,12.326684610011005
83040000,-212.51993761261292,7.134324848755261
83200000,-213.37767186744227,9.483000891658532
83360000,-226.91880111611985,11.921484011971865
83520000,-212.93782527518985,14.102823543322646
83680000,-216.26220137624978,12.03605491408404
83840000,-205.5849247881099,9.507801935295983
84000000,-218.22591950957096,11.93606169703888
84160000,-218.05819591949577,1.8674189901690441
84320000,-224.47840951205356,5.912531306355594
84480000,-206.32774253664934,8.94035168848838
84640000,-219.11225293434163,3.665121219801599
84800000,-229.6323609147743,13.809934892228286
84960000,-215.24681216194872,6.183557099361324
85120000,-210.55780244658536,9.470362634834098
85280000,-209.55483950582519,10.647494405924743
85440000,-212.50754858259302,10.364575106644287
85600000,-228.10253364672397,8.217273707651175
85760000,-210.89523569581056,11.994707187219674
85920000,-212.20902722386927,13.616980425477355
86080000,-219.86281738019946,11.128522637894854
86240000,-210.6595168091691,10.520240442165683
86400000,-210.7136106410036,12.997176204842846
86560000,-203.2525979157182,5.811487836763873
86720000,-230.63191077240944,10.141562267978973
86880000,-216.86050459127566,17.180806157281516
87040000,-224.54239591346962,3.923216549503263
87200000,-212.466789651053,13.340614988603047
87360000,-213.03882743221342,6.607800271118006
87520000,-209.27973676713063,8.275736255419421
87680000,-212.9637474944959,1.3238475550585052
87840000,-217.7348996422686,6.611218115099805
88000000,-215.46620563272396,6.058483350873379
88160000,-206.7492970365356,16.865832011804045
88320000,-204.918973026224,10.375699748357832
88480000,-220.43708221613682,2.496135597534275
88640000,-220.1697818686963,7.720775893728457
88800000,-209.70842671881715,2.767795971786396
88960000,-211.40664223592793,12.116151026412433
89120000,-210.53600242374753,13.546966982678812
89280000,-208.1262695417388,5.3109401006665475
89440000,-199.81980906497452,6.538578828466786
89600000,-216.9227399536403,11.907642145834451
89760000,-206.16031456096758,20.73782536619719
89920000,-219.97103929677792,12.071647720471509
90080000,-209.22500252444073,14.208843876713452
90240000,-225.3689113290496,12.099503889991762
90400000,-214.92860471197494,14.414787447387416
90560000,-204.98742303270282,5.68566207999474
90720000,-206.74929921376304,11.273913384695232
90880000,-219.61926019975317,5.971121152192831
91040000,-227.0067269976519,13.215938398420095
91200000,-222.51244514496327,13.392346888333304
91360000,-208.51863289912095,9.76083851777681
91520000,-216.58180284269483,17.510173684788796
91680000,-222.20421579352555,5.4343882750650065
91840000,-209.26742818540447,4.49261664130587
92000000,-204.3592074938058,1.6715508466911486
92160000,-216.7783066069437,10.390989421803992
92320000,-223.03836767320092,6.265396222563385
92480000,-217.4381338488014,2.26264819786314
92640000,-216.92385345140167,2.566248859942073
92800000,-221.9512834712199,7.890041262390947
92960000,-218.03264954616589,9.601573472047088
93120000,-210.70389396515552,7.584461240719838
93280000,-217.5946704147375,8.087012142835148
93440000,-210.10449046669257,6.047402905143953
93600000,-202.83289711191696,20.354067950002502
93760000,-215.91841188715924,1.521947328942555
93920000,-217.66939981852815,0.9587166748980368
94080000,-214.0621354548964,16.689173831794974
94240000,-210.05958329594512,10.054603343382743
94400000,-203.73210996982735,6.682903458186951
94560000,-212.4618083600699,7.94271645069273
94720000,-225.35375574370926,11.706844348005474
94880000,-207.67751411076324,8.472872679797977
95040000,-205.63250485881102,6.404632345709839
95200000,-199.65713855921368,10.528900452962898
95360000,-215.0799280877436,11.210103728067441
95520000,-216.11521021120714,5.946875409370145
95680000,-210.87284584672327,10.728255366855116
95840000,-203.1587241481286,15.46339749222347
96000000,-219.40170764239997,12.157752671373599
96160000,-203.00640455521855,8.235494023271242
96320000,-212.14439613831416,12.354610621500893
96480000,-218.55067080701716,22.474660513415024
96640000,-217.61530892815676,8.368103137690332
96800000,-206.14650957915953,8.930930005240707
96960000,-207.8331829790748,8.179257523156638
97120000,-218.69068219426836,8.18726205616948
97280000,-208.16188219528135,3.281872896590233
97440000,-219.52051178299726,7.560409176562944
97600000,-200.5438084096079,6.03456878730502
97760000,-216.25790248059354,13.239849532322944
97920000,-206.8925391664271,7.127194554200412
98080000,-210.4266870234006,14.105322185121478
98240000,-217.4434596684672,6.804311709161042
98400000,-220.31993908343824,12.525840938444798
98560000,-206.5944978053221,3.473700114287085
98720000,-213.853275799932,9.449233948358591
98880000,-203.7610490792956,3.7582161355195876
99040000,-212.73528438729159,9.63429240226289
99200000,-207.40454063629375,6.815717786433525
99360000,-211.30579434598337,4.350151203504359
99520000,-211.01967961975677,1.4706327683241194
99680000,-214.76420033131387,4.7228876003979074
99840000,-214.655562120114,12.945942254151332
100000000,-217.24184452471573,6.433505147480227
100160000,-226.73039613387164,16.295179495397445
100320000,-201.9140749466088,6.192158678841898
100480000,-210.07314566389937,12.494781661572322
100640000,-213.09403413711752,11.680926137570813
100800000,-207.08229305196355,2.003491533426739
100960000,-213.3829229871311,6.795893655804914
101120000,-216.57199307944006,2.825285472781875
101280000,-218.87613040797893,13.219564624475918
101440000,-215.01564826360274,15.233360216971276
101600000,-210.95088194373605,9.126556318323614
101760000,-202.00736855683692,11.684198219091131
101920000,-217.48346283852445,8.185012867199397
102080000,-207.82087629831219,12.52459253947604
102240000,-215.3539668129705,7.224025741969871
102400000,-223.46700845722285,10.587956722822742
102560000,-214.12764574181202,17.61196190671384
102720000,-213.81783218278505,9.471805307619366
102880000,-216.423657953471,3.621760573982883
103040000,-205.05144169575718,15.902381724169441
103200000,-202.30361298730148,11.61744784936903
103360000,-213.94826577038575,9.975794601365273
103520000,-222.15293013064652,12.646927105937593
103680000,-210.40167997280855,13.435802918062413
103840000,-217.71875345177114,6.983036604302022
104000000,-212.60941770716445,2.4933024342266616
104160000,-212.21900047958783,5.522319902787828
104320000,-209.7946493669498,5.8079759561838395
104480000,-197.33169084571992,4.310096864922971
104640000,-220.51805804199876,6.1830249039667695
104800000,-208.20419143146034,1.4579118912370124
104960000,-217.49504091304684,17.28284406391142
105120000,-204.09928425154067,5.23064183333657
105280000,-206.64178500688413,5.391197985222371
105440000,-202.38852934793945,5.885557530597016
105600000,-213.23116786601938,11.317773360093273
105760000,-214.52732646173766,10.169305655372378
105920000,-220.4841627498911,12.278248531545174
106080000,-208.6633971833604,8.657370737007897
106240000,-201.27067256037535,7.219152361186024
106400000,-201.60375053018274,10.797485050573897
106560000,-224.22136429038298,17.957446018518176
106720000,-205.60279499835028,2.6984682342517585
106880000,-223.07017115323765,12.11758818858379
107040000,-200.95155857166023,8.799423825894184
107200000,-211.34561204325465,12.137824530983687
107360000,-199.7287857729366,16.10514928879886
107520000,-211.2611281327995,21.434222031746764
107680000,-216.6883156334391,12.46449534167641
107840000,-211.81476988856488,11.375797609556797
108000000,-211.72975412744813,10.764623044983727
108160000,-205.21129211103462,5.048209016252536
108320000,-209.63211547729338,5.480258766639635
108480000,-210.57232484321153,5.529571813208089
108640000,-210.62326607764467,14.993409722694272
108800000,-206.644448501306,5.8627355370497805
108960000,-213.36898850426772,6.845164149330281
109120000,-210.5379349512225,12.755378285680413
109280000,-212.84599310094814,11.070076872990283
109440000,-212.90315075146327,5.968710402606863
109600000,-212.21319900064842,17.423738153446674
109760000,-202.6027737119721,17.108328607651597
109920000,-210.2635043536518,3.3543794890564023
110080000,-205.54301722586118,14.833209677757534
110240000,-206.68186930489242,9.167478736228478
110400000,-202.65244151620502,10.736504557503956
110560000,-206.08275328702067,6.6330732712197635
110720000,-206.2885235669978,10.47010837885958
110880000,-204.40436699481765,19.04649018910852
111040000,-205.5104522251435,4.0019739193755095
111200000,-219.2244878978871,11.752711923576392
111360000,-205.09745933994216,10.252357877357067
111520000,-204.1986151316993,3.343806699804542
111680000,-205.77857769381174,14.221666891261389
111840000,-220.49965796344466,6.161483473172796
112000000,-205.98799327102768,15.238748676309612
112160000,-204.56825587395267,7.313682200804141
112320000,-195.52937302504674,7.607649863328373
112480000,-211.67421412521256,10.469722663040434
112640000,-210.96776335725528,10.459137729668962
112800000,-219.16765557619908,6.1674142262897105
112960000,-199.51239753973132,7.020605711244659
113120000,-205.71230849990647,3.5082976612539793
113280000,-202.6878514601785,3.1330557316808663
113440000,-227.1969786393942,13.624912081590772
113600000,-205.06279619889105,11.509848395532144
113760000,-208.78893764764805,1.1732300246832965
113920000,-210.2860308376611,7.645912790599359
114080000,-213.9473090431004,14.719630282749153
114240000,-204.26927210755647,2.908479567409539
114400000,-219.4095821907587,3.806791916632442
114560000,-211.69681261869172,3.109868464529344
114720000,-211.18790425924485,7.81359395784736
114880000,-212.2714741014709,4.429172032773332
115040000,-206.17701789774003,4.588934634096792
115200000,-204.7864256052873,9.313188488460355
115360000,-214.13234377872902,14.886288160132304
115520000,-210.68837896530263,12.018989331785567
115680000,-205.60008874799806,9.65201359975039
115840000,-210.7673947802248,4.96397548335692
116000000,-224.64250782803813,9.105520358138564
116160000,-204.80788297567742,7.4566466731759995
116320000,-210.62076040477984,8.230905161395134
116480000,-214.83586732005094,7.93588808357441
116640000,-209.32049703735262,7.6472958570398255
116800000,-209.36881710721522,24.603010185910712
116960000,-218.80370812034653,9.25240706520162
117120000,-200.19466423906692,11.399908208242486
117280000,-214.69565122264544,12.934517357250039
117440000,-214.29626884371558,9.942850248318912
117600000,-203.91338133984982,5.372859568464555
117760000,-206.26579432858804,15.14126351516093
117920000,-218.13206344694632,8.438432739413232
118080000,-203.5128026365654,12.008034747990253
118240000,-211.52895895461356,1.0233545298063116
118400000,-209.14561985822635,3.3128086964547068
118560000,-197.50550112594996,9.730055578969338
118720000,-214.5696181342555,4.407155319695058
118880000,-205.66962656600342,10.355845423817103
119040000,-208.18503280332433,3.833089877827302
119200000,-207.8626801967862,9.818204003486038
119360000,-213.38429899053503,9.09310321221992
119520000,-203.89356007871038,12.449775058821034
119680000,-195.50628102319902,3.820692746825577
119840000,-208.17034512698743,7.446617558632606
120000000,-203.16348481844565,11.798332230430814
120160000,-210.85356224290038,17.84509118167763
120320000,-207.83816833022107,6.4661167538746
120480000,-211.15777069363926,4.8044470531374275
120640000,-229.0525809311304,12.294302922913937
120800000,-210.34138299146093,5.630035027451019
120960000,-210.27076224414745,1.0139257152384626
121120000,-208.49369374385438,11.069683149138326
121280000,-204.22960449572187,16.692053209004992
121440000,-210.0734965110423,13.918036041718445
121600000,-201.79740107931423,6.178569926387624
121760000,-207.4307982936066,5.5142756040218375
121920000,-196.07424826461565,5.198023476900094
122080000,-205.02198852300285,6.109120417484214
122240000,-204.43958794737003,11.238232924864066
122400000,-210.59483854917235,7.120249496762598
122560000,-212.8792761598061,14.036667070465528
122720000,-228.53746885072633,12.782182596801634
122880000,-202.12323727897387,6.8574546996522106
123040000,-213.7489730834036,14.186322912284082
123200000,-205.5274432584753,12.915656428435101
123360000,-201.55448887780494,17.48728097249757
123520000,-211.33895305782394,19.30965726580066
123680000,-211.92038138113296,16.806376473609184
123840000,-194.60283705454353,15.677153245778559
124000000,-218.01142202158235,6.646768837571435
124160000,-202.32581792737014,8.632982771847677
124320000,-205.45470644946252,5.076575631774473
124480000,-197.71574519447083,9.030962082385521
124640000,-214.42303490152995,12.844746637373959
124800000,-220.2371743168034,22.50887438185883
124960000,-207.7093646860569,10.521033127698043
125120000,-206.29334105468686,7.60646845874618
125280000,-194.18072358022607,12.308936761142961
125440000,-197.76304785533952,8.869631910569955
125600000,-215.11252851442273,4.697155053028145
125760000,-203.20475088908935,10.012431571845147
125920000,-218.5310912879883,2.0287343122107777
126080000,-210.05605920010385,8.953953101148029
126240000,-206.06331617355298,10.488566307327535
126400000,-212.14613038583101,7.1800257299095485
126560000,-213.74386228702406,6.85914943889806
126720000,-216.35893957909548,10.256174358616876
126880000,-212.0070650536958,9.568846676907762
127040000,-202.69745070994165,5.6735381184021225
127200000,-207.74235858124084,12.268632030172437
127360000,-215.93510071248286,5.137765832905605
127520000,-202.5077844892251,2.7126216827376037
127680000,-205.52877948082664,10.979570861426609
127840000,-208.73616111766628,16.27804767728574
128000000,-209.4613634539638,12.468280459402855
128160000,-209.07225442861593,10.00488135481158
128320000,-196.84528000910709,15.564937831192042
128480000,-191.629960029236,19.24835661133702
128640000,-207.99067179367137,13.437578575224185
128800000,-201.50336817134863,11.425062349672917
128960000,-214.5849812154298,18.609519829218122
129120000,-210.4934473365803,3.7133029961068673
129280000,-208.68653552280247,1.6438209163883633
129440000,-211.93831949212412,4.656173091692957
129600000,-209.75541290928996,21.620271875166594
129760000,-204.38599690061358,8.91989500381098
129920000,-208.6651454919088,16.224696082836132
130080000,-208.68729180773013,9.248942038796528
130240000,-216.45374627669548,5.981796474172484
130400000,-201.28606703293497,10.053573297832498
130560000,-202.1245345071529,10.990001001225364
130720000,-204.86235195390955,12.9807916543676
130880000,-207.06359472445334,3.473084368500917
131040000,-209.00239826578888,12.281014158912242
131200000,-210.92330922418833,10.81589337474587
131360000,-200.33051525517416,8.352728282782119
131520000,-201.75820719326097,5.404380919790667
131680000,-204.90904477537447,11.275857273193381
131840000,-201.2326972483122,2.6729135593427737
132000000,-215.30767890634357,1.6171456111300244
132160000,-220.50349707828104,5.8452256120866855
132320000,-203.99697592600342,5.7773945834845835
132480000,-209.65214187211973,6.114955611112694
132640000,-192.3843422389131,7.620837624700495
132800000,-216.45065268750147,10.027326731039551
132960000,-212.54972489027264,19.244183947195555
133120000,-196.0768950505285,7.753154409982352
133280000,-193.12118099291988,6.233214039429145
133440000,-203.37497858294702,5.398876223560203
133600000,-198.5581799045357,6.940465239503683
133760000,-207.93622409760064,20.053837627456794
133920000,-203.5817815225369,15.42489422331369
134080000,-215.00485110361294,10.631108896275197
134240000,-208.53400908421,11.888513631336053
134400000,-194.71788620702867,8.842467105555333
134560000,-206.97021150497127,12.137496127372737
134720000,-209.0948403272448,8.269584280365716
134880000,-210.48652059621227,2.9121409394594497
135040000,-214.32865863782817,17.13472122902596
135200000,-206.05801987955238,12.85865925221573
135360000,-199.1036229355806,5.527693534866759
135520000,-211.2788356576533,8.156800572478325
135680000,-201.4769253199129,3.156273375429013
135840000,-222.4811337766781,8.214999580818802
136000000,-213.35242374831796,6.501301848068867
136160000,-211.86421673921566,2.3536879480023263
136320000,-202.47666625837817,10.50474635298167
136480000,-201.1213567945382,11.75673070788756
136640000,-197.19017281046038,1.067648376968345
136800000,-218.7651405538717,2.7696250334557653
136960000,-198.58816337156824,7.688703429457812
137120000,-205.21905114275236,14.045588768058405
137280000,-210.60128532779007,4.673257921267545
137440000,-199.2921553936184,8.047440554232354
137600000,-193.98602641659804,12.069055810886418
137760000,-210.75896918419713,16.117172710006514
137920000,-199.10896617594392,5.669541022236514
138080000,-205.06265236965444,8.784154328621371
138240000,-207.5981730419353,13.191199174363403
138400000,-200.3475052766313,7.665495991422131
138560000,-206.0440980050242,4.99827480616386
138720000,-223.43130430720217,8.691515705601244
138880000,-215.83622733043293,5.2226146711477766
139040000,-201.1280472921437,4.538898885030697
139200000,-193.51625794648416,8.137818225304722
139360000,-203.8861324906587,13.407117518259769
139520000,-214.97518551539304,4.253492341510676
139680000,-203.79530663344553,13.069426664653331
139840000,-199.3508771692175,7.240973186077581
140000000,-215.00633526451975,20.029050494293205
140160000,-211.65119329053573,6.928332765245704
140320000,-203.90271979329665,9.773155963537793
140480000,-203.56586082374125,9.09592052146391
140640000,-193.7703778287735,2.867651449099056
140800000,-199.301537432299,1.9294889800440866
140960000,-206.44262073328824,17.789710795190643
141120000,-197.43455847532687,10.623602673748772
141280000,-203.4286687759062,6.656119790708002
141440000,-206.86482562731587,11.03570500229321
141600000,-207.0864814271879,16.49367737623655
141760000,-207.55516152762695,5.756541280365635
141920000,-198.560785622267,5.070527223520736
142080000,-190.23372088686008,5.9269740852759325
142240000,-205.2786395206772,11.007234158740289
142400000,-210.35426084472041,13.521751476981573
142560000,-199.50304624986998,10.854554295266967
142720000,-200.3429030374824,12.866077856829166
142880000,-192.7426332914871,2.711905676709176
143040000,-204.9369703431153,4.86379870942976
143200000,-209.92476394501662,12.776682552250453
143360000,-197.6129322056304,7.344648836134275
143520000,-199.89305955073428,16.210420712076914
143680000,-201.22430269233723,1.802037803123872
143840000,-211.33999328485697,18.5210763682367
144000000,-204.02889022690326,1.3487606854066736
144160000,-211.32936215285403,13.250075485484679
144320000,-202.90198485063283,16.684020967738977
144480000,-211.80641194473301,16.01020223414515
144640000,-210.93836527386426,5.031917061238053
144800000,-190.4488296713232,9.532410700447091
144960000,-196.4660021059705,5.274970314423635
145120000,-217.036591631183,11.99758033007298
145280000,-212.27870495637407,7.0599582688827995
145440000,-200.22968575804921,9.757802353702605
145600000,-213.97324096809476,1.9640278888157456
145760000,-198.15060048579787,1.78297767343513
145920000,-201.68165550996,1.921041092089929
146080000,-206.45095830123046,8.048653504209613
146240000,-194.4233061211368,8.099674879773307
146400000,-203.4229263266642,14.49452573167887
146560000,-198.6531883457903,5.007472457384853
146720000,-213.68786935022942,17.125421250600954
146880000,-201.6623577978506,12.365841153451429
147040000,-210.23738160472422,4.454530874095978
147200000,-202.70841791583817,4.942996778020627
147360000,-204.42367205954892,2.511109087554513
147520000,-207.89378854539953,13.840395771582852
147680000,-184.88606192420232,3.7979392897216124
147840000,-196.25391460449603,7.4250802825160145
148000000,-207.87336761271854,10.978854235041801
148160000,-203.29529682704148,14.961143139393847
148320000,-214.6101895269213,2.7530374702287856
148480000,-200.53969076750113,7.95652475024308
148640000,-192.70685921388656,8.023883550974157
148800000,-205.83265090162647,20.342126033505558
148960000,-201.8502835686066,11.863868767496687
149120000,-207.92389722496375,8.741000896023156
149280000,-204.10573443708935,9.050738524929855
149440000,-199.15230516947665,12.200762318951291
149600000,-212.09983362694743,10.37656152162635
149760000,-209.6602301486362,17.21119881376842
149920000,-188.92090007997805,10.169457651097572
150080000,-199.96193942589443,10.565686512668465
150240000,-198.22495302256698,0.5721574699099397
150400000,-205.84905859555286,13.122033282502942
150560000,-201.38637975635962,3.4505781507908573
150720000,-202.63378994648136,20.480910601042996
150880000,-205.27350828898943,1.4045879412989724
151040000,-200.46277067567416,10.48967871633232
151200000,-198.67955590060012,13.727478230271778
151360000,-207.84645794702507,8.473628922336152
151520000,-204.2136135002066,7.221245444338556
151680000,-199.49033879131517,15.915696750561947
151840000,-206.29566484825,3.9656697850785747
152000000,-210.05338744765436,6.54272223089539
152160000,-203.04356804312613,0.5284813159829501
152320000,-207.83488905679337,9.923476272490033
152480000,-191.1390911585005,11.593961938291596
152640000,-194.4202301133757,7.6852652689719045
152800000,-206.1501031720804,9.23419355342491
152960000,-206.3567876888776,6.450665888829365
153120000,-209.18432132409006,4.732240758117271
153280000,-209.23592911887332,2.8278711709731637
153440000,-197.633263888134,9.247193419159313
153600000,-210.4007616718327,10.199979502879623
153760000,-196.86161396102375,8.277190329541831
153920000,-210.05242691281163,1.45673671274539
154080000,-206.78886288122897,12.577529878374108
154240000,-201.79657107296626,7.84861844631797
154400000,-196.34224360806925,9.322620410740624
154560000,-205.1452302338731,2.640642876626527
154720000,-196.73052354045265,3.0945421927389436
154880000,-193.6735323000989,5.6056387404686285
155040000,-198.5509829897163,8.596711404827433
155200000,-203.36545899350264,1.1579331984548025
155360000,-185.93252567269928,4.3667476638685425
155520000,-206.31663398863918,3.8525607088819496
155680000,-200.02158853494677,10.934877259095707
155840000,-198.01496504295267,14.180866664297422
156000000,-201.90190390171338,6.8679009257442365
156160000,-212.27712165432266,11.51561989443312
156320000,-211.26440799724878,18.39111798636357
156480000,-191.95655808588933,1.745980786439011
156640000,-201.8050272666795,3.9109232117269155
156800000,-201.46282068094217,12.113382949654978
156960000,-206.91134428673448,13.832554356724936
157120000,-198.52353586318245,8.372176405446204
157280000,-204.804932429131,5.894624262900546
157440000,-201.76926917880738,8.345384677445411
157600000,-194.48744821484613,13.16248079930344
157760000,-192.5774176923383,20.4404749895139
157920000,-217.4299047707834,13.947800266629114
158080000,-202.82418792438844,3.418859681330948
158240000,-195.42429627881538,18.666312164821342
158400000,-211.80363386818988,14.865300082745783
158560000,-208.55414902148675,4.317955909187742
158720000,-206.39914209203016,2.2092425436452103
158880000,-216.31224576273914,10.854132381616088
159040000,-213.42120253858857,14.557917669155481
159200000,-201.57399304525896,6.568831142879782
159360000,-201.80512521464667,14.718360371088993
159520000,-196.4160168663066,7.32924107687363
159680000,-188.0311033524591,13.552256710195955
159840000,-200.79968352053925,5.8889490564215246
160000000,-196.48266033134473,15.055041746157505
160160000,-198.4557354934935,4.3467053099073265


==> data/mujoco/halfcheetah-concat.csv <==
iteration,mean,std
160000,0.25850257292456064,0.7268409085253916
320000,0.48211886055281655,0.7896796702976937
480000,0.506719482735276,0.9972713966886532
640000,-0.06854900149199906,0.32862398284298283
800000,-0.505860294333698,0.7256996781381077
960000,-0.20355209037829267,0.36499221173261154
1120000,-0.126937477193542,0.4285169599150839
1280000,0.2958851082406124,0.19903402274417747
1440000,0.7066021483468994,0.5742469633054174
1600000,1.646619610897219,1.0691091834304616
1760000,1.6036942970420232,2.0616410338504503
1920000,0.936316450368247,2.756572425515141
2080000,1.9494519003045248,5.162639195447932
2240000,2.764957341588863,4.357001660545295
2400000,3.805962400653288,3.806577863945759
2560000,5.434487001429812,5.122115555660898
2720000,4.837514617151818,6.122833936475364
2880000,4.964598541129745,6.246940733769041
3040000,6.311493294411856,9.198583903399498
3200000,5.414236826866051,9.265899580857699
3360000,4.189829842374531,8.199916390825896
3520000,6.004664332771899,10.390735607029024
3680000,6.197013315155765,10.699378707020061
3840000,4.838182815824727,6.429072387647232
4000000,8.214947528833084,11.514385005996964
4160000,6.999504001491111,9.938329978823214
4320000,9.442799071167839,12.330648374117157
4480000,10.32505881374423,11.539096778186828
4640000,10.998965256129772,14.182986545738888
4800000,11.922846531767059,15.991497648577077
4960000,10.278704049825832,13.41109624956576
5120000,13.58505217913302,16.212016896602364
5280000,9.184082466127668,11.498561464550292
5440000,11.29724037949921,11.77787134068167
5600000,11.528243951820533,13.68552214411439
5760000,15.129344711426201,15.826892309345093
5920000,15.513081241100862,15.986624670985751
6080000,15.842483230411732,15.495435442158188
6240000,14.848311145938688,15.614170557720078
6400000,18.49206912987705,17.20797671958068
6560000,17.483647701336206,17.673761986240468
6720000,15.342721708052975,13.406225551987355
6880000,16.244139482349766,16.44362123783609
7040000,19.854751212463924,17.918686430110316
7200000,14.938889740414249,13.710154126435953
7360000,20.680136546076337,21.70492168369133
7520000,22.624636898542075,20.093544746969794
7680000,18.91059907765584,16.326063453864066
7840000,17.62147298618532,15.405741672027006
8000000,21.13204171179036,17.423769444120207
8160000,26.405850133370553,18.20352192599503
8320000,27.905279454743095,22.260282681242895
8480000,25.944506804325858,16.49162165224022
8640000,29.706139719584172,16.069602791840417
8800000,28.708566574543863,18.294701161287627
8960000,25.79922659518429,22.213730477977315
9120000,22.11943627395119,23.621898824915796
9280000,27.42454381337757,27.47235229483557
9440000,32.29143949085267,23.966414193415645
9600000,34.40624251720299,16.964601870319445
9760000,34.234452686312515,20.54054856382037
9920000,27.847800605007397,22.14834620526298
10080000,32.67747945440143,21.847382277559976
10240000,34.126584565551305,22.695695958179517
10400000,32.371951126427525,24.93322421347419
10560000,33.41910390403577,29.67120013444726
10720000,33.63418733765398,29.39589338426687
10880000,36.75863262807807,25.444605842002535
11040000,34.08548965748725,20.091404795201925
11200000,39.20710226972253,24.894635864099385
11360000,39.01035631771968,29.513450727427237
11520000,41.47553968610601,28.517059143003998
11680000,43.023837446156335,30.429407553599674
11840000,50.64622722333481,31.699426480923574
12000000,44.53341389006161,31.188731514424827
12160000,43.02140001588598,33.91258864600142
12320000,47.60843274629733,35.039092358937154
12480000,50.53669553661282,32.823390188174294
12640000,52.26371783042877,36.66401440474663
12800000,51.13183212590196,39.80034353466624
12960000,52.41784397645673,39.49923316958771
13120000,60.399457032600026,42.60847930064283
13280000,61.639353790294386,41.82910690482088
13440000,63.279788213178726,39.3074259203671
13600000,71.34921877389903,41.91189048418165
13760000,63.35042350709938,43.342685912514916
13920000,68.52746397809746,44.927693967644565
14080000,65.56684436511564,49.41873002864827
14240000,69.40589539122975,45.546804650242535
14400000,72.9365579780546,42.47336517272627
14560000,76.97876660927771,36.161370588924996
14720000,82.762158420682,39.52424916882666
14880000,87.15404013987101,40.98742143561277
15040000,84.32365072549406,37.52601367055272
15200000,78.18643533708989,49.44884367508209
15360000,67.16591194844692,62.05091847988377
15520000,76.55028569541044,57.29144479870911
15680000,78.68281246366514,56.270894459381175
15840000,79.11959474887693,67.19922319508005
16000000,79.29458013680389,58.01401470575799
16160000,87.1748602054589,48.90937977423398
16320000,89.55885594552933,56.39592996945673
16480000,80.57474990815051,65.8850848649753
16640000,82.69242982884766,58.417197041002964
16800000,83.79512557009564,59.727198645442
16960000,86.05672207726599,66.09061172201126
17120000,80.79568288322916,71.79315327807997
17280000,81.27732905719492,71.29686496492666
17440000,87.92181751416437,61.85889463622445
17600000,85.99688629920043,62.98422683592541
17760000,97.77737770853093,60.083437154680134
17920000,97.41964617034468,56.28848758879203
18080000,97.78075198070205,50.35166367050287
18240000,103.56296107277734,50.35805963688002
18400000,106.74134290895147,47.6040107322906
18560000,98.12700460190904,58.80637082491294
18720000,100.1453949703196,58.20223922766453
18880000,107.84156379511278,47.52891189517961
19040000,101.90583956244775,56.95676744030668
19200000,101.15228902688085,55.86603792958173
19360000,98.69389081211511,65.3987560388889
19520000,93.07839087040959,74.58740584224746
19680000,96.99462679223173,64.3286759736293
19840000,111.61895276234691,48.35301929359574
20000000,121.88893619001881,39.12930170160714
20160000,104.00702410519357,57.005891384887576
20320000,95.76109913966032,76.78736978662462
20480000,86.69774952905324,83.97632945777002
20640000,93.11402717452891,84.29271412329862
20800000,105.85538563406391,69.46256290757898
20960000,119.46715068735072,57.446173492002124
21120000,105.9538669197813,60.29086287147617
21280000,105.04522273345277,57.62957682683328
21440000,98.10813447776526,64.37872409200739
21600000,113.25618881746338,60.22711977167623
21760000,110.7923424231917,69.32807327375494
21920000,114.13305405894515,61.412532610609496
22080000,102.27821891229632,66.03559592309719
22240000,104.67079060637991,77.72557163916835
22400000,107.6753912513936,68.39187652511275
22560000,115.11565048872518,70.91181688855485
22720000,106.72828031741055,76.61882138585835
22880000,108.46359528110736,66.64817908615568
23040000,108.11549236316016,66.09518851465783
23200000,114.11170627120968,59.2411123840094
23360000,107.3047857217756,67.665297515838
23520000,112.27566361471958,77.93502884860743
23680000,104.14734642028463,84.52347129677791
23840000,100.78109783092486,81.06698292770793
24000000,102.70355080936262,65.66437706430406
24160000,100.64159745087882,63.84984346399571
24320000,111.68944025773187,76.92539485953696
24480000,115.09591088658881,74.4818485176227
24640000,107.02747375479466,66.60262187193825
24800000,111.51899840652963,75.79001671845667
24960000,105.07317413381331,83.4372629616131
25120000,112.29037978032159,72.4301998873868
25280000,113.97946170853277,71.9607893368583
25440000,117.27844582472487,68.42564383859622
25600000,117.23107170481016,78.22767740376099
25760000,119.763656478796,66.9782700045714
25920000,133.70913948732982,69.05299121994133
26080000,133.92228369813117,72.94650061344848
26240000,108.57292194705606,74.82384154171619
26400000,100.26334687191452,81.77894688048394
26560000,127.68168621656439,79.51675798920604
26720000,132.39479232256136,64.08352729531573
26880000,129.80278969164397,46.28259219037734
27040000,122.76981643059348,64.91535743194657
27200000,114.1645058129243,78.94100991468733
27360000,117.00416212620736,70.34735635032541
27520000,138.48814471321322,64.78738610009673
27680000,143.35002383651894,49.03998621219478
27840000,150.2549753529,49.434127664053285
28000000,133.79610211291455,64.58154358165
28160000,138.56228718223505,66.7938200138149
28320000,124.84045799696351,73.57351241732428
28480000,128.8101261058043,60.51144231277929
28640000,125.40063149738334,74.41150755441289
28800000,138.36074063376893,69.01482491090162
28960000,127.66757374857308,75.76155019791865
29120000,139.50064345583954,70.49175912003709
29280000,127.6883238751405,77.79036679203031
29440000,128.19017462671715,87.95114420633948
29600000,118.89490760969754,95.33980928660634
29760000,114.90099398802566,93.07318501098123
29920000,127.8123146053241,80.62683133207375
30080000,127.4067976507281,77.89859367030733
30240000,132.92010364288765,87.24860075915788
30400000,132.31467322059885,99.23222277959552
30560000,122.13230350218426,93.43503005694858
30720000,117.71380177205691,87.51575084867387
30880000,129.27179497369883,96.32663665631263
31040000,124.7357235023181,81.92697683327751
31200000,136.410124838151,81.32968526678769
31360000,137.86305706767303,84.61350574923662
31520000,142.43128423331223,83.60746462103178
31680000,146.610057356527,78.12722193885756
31840000,144.4050534929429,61.07430124484906
32000000,147.01122507573155,56.02967255419836
32160000,151.162242182755,54.423951624114956
32320000,151.6608048002792,47.157001631933944
32480000,165.96560605582036,53.48848392162811
32640000,157.74644690199673,42.04132601768907
32800000,138.20156526663592,67.58686824851914
32960000,149.75588954151215,72.41637197727114
33120000,140.42903728056947,84.79535600844002
33280000,135.31868081135283,98.74195358827761
33440000,138.15830899220126,81.67707213347326
33600000,144.399869127663,83.02937447242549
33760000,148.11349282189425,69.37593476839449
33920000,145.51820023721174,83.81238894809886
34080000,151.8810789599969,73.95961045024417
34240000,159.93145377635426,71.99333189943677
34400000,152.49196461972522,75.07663746534374
34560000,133.12329003280115,90.36580010122367
34720000,143.53954168360738,86.47585641542426
34880000,139.0789496062358,82.43220877887995
35040000,132.51296892487272,84.289155190478
35200000,136.27260456527517,100.42119108080577
35360000,139.5713239383648,101.62950983198735
35520000,137.47518065599246,97.83434711261332
35680000,134.97438032700094,95.33189389463436
35840000,143.46184589427935,97.99761618741684
36000000,144.19674932943474,97.71844783959628
36160000,144.9644507188318,97.32031411946144
36320000,132.42570023560359,90.45038461160544
36480000,146.76434937160172,103.89631180965864
36640000,145.25366946872091,99.15831006047799
36800000,146.4773700402571,95.77054718859314
36960000,135.5564013219578,88.89531625032744
37120000,139.02015890720824,90.06160541571245
37280000,140.56054670204438,93.48743149802955
37440000,144.82700139877622,98.3078520888229
37600000,142.2402685170989,91.0257353016322
37760000,145.81233186873996,90.29955024604706
37920000,147.76358520784726,94.1661256777948
38080000,151.28785096960144,87.11831152242404
38240000,160.11623428413876,87.67726865647032
38400000,161.52309801204044,76.52165081572907
38560000,171.18243938824477,72.430750044452
38720000,171.7785117565728,62.2464329043098
38880000,178.13794977539717,56.54071447362293
39040000,177.80044949617036,53.792186536563804
39200000,182.2228779848043,50.00665563601975
39360000,163.18006921922176,78.7165052181182
39520000,140.00405356277903,104.93071663523769
39680000,137.51496792791795,118.00332535045428
39840000,159.89701425286685,94.0721790618319
40000000,173.43530309536877,66.14649684708353
40160000,159.3537033326534,70.50794728153998
40320000,154.09505933715909,99.23671980780999
40480000,152.0797269656024,109.72940938839878
40640000,147.55392585528554,104.63077003697322
40800000,159.74454475946823,109.7587897621865
40960000,156.39505316612596,100.68169632653809
41120000,147.59071111059947,92.68789158213926
41280000,146.73691132396155,91.08914473107778
41440000,149.87233714743016,89.11574365467932
41600000,162.24990567109333,85.07804986917549
41760000,159.73743332708818,88.85506778208439
41920000,162.50087688492002,80.99762300568997
42080000,168.44465985614542,88.60242630520122
42240000,159.65867474961078,82.97807858926802
42400000,157.8435743405764,90.7869721467111
42560000,173.10801956101622,93.42066764466921
42720000,153.42560562089463,76.22598015772687
42880000,166.07592310899506,88.66918088215579
43040000,165.9182577690755,92.21355929438477
43200000,165.5995708911049,91.02288158506317
43360000,159.19638764193076,86.5709426050923
43520000,165.50496455367053,98.55623813625775
43680000,164.1974195713985,97.11943111318722
43840000,171.06078496226925,98.1258094482076
44000000,158.5930730607571,99.90844259631245
44160000,150.09061362146,106.50739703178856
44320000,148.83577402260107,96.44286240967243
44480000,148.56558557117117,94.5884881206778
44640000,164.5885021919689,98.56437629606837
44800000,153.04783157880246,92.87576682523016
44960000,152.27213749654143,87.45709918073901
45120000,164.53620062381083,90.73348272457164
45280000,181.10115686324312,91.71596431108976
45440000,170.1113623105639,88.38139152722934
45600000,169.88295586766137,100.62003977268198
45760000,171.55369548629167,96.12608552413462
45920000,167.11199116647674,94.24669127070776
46080000,169.09092249891194,83.77505989445629
46240000,173.84502060583984,83.77133254185631
46400000,173.18253283414424,87.97283573951431
46560000,161.0625159825555,97.63196576156689
46720000,164.40763511014026,90.2072602005024
46880000,171.57447648940095,95.64085341199805
47040000,164.02600597386603,94.44019366604816
47200000,160.92646224557708,98.93811183990738
47360000,160.60476972247994,92.59850218716355
47520000,170.15176284884942,96.39884968895416
47680000,163.58173118398432,99.91266944555078
47840000,161.2455921311191,97.5481990877151
48000000,165.55820817140022,103.47870613936837
48160000,168.4079469517369,103.71095927075397
48320000,161.22955883729034,83.78690054766909
48480000,172.56789013087348,90.91910851855822
48640000,167.03074211850785,78.9609464483842
48800000,172.78434133721885,92.52713924235327
48960000,174.4416137359234,78.98359739506398
49120000,174.37509984691675,81.24762288801846
49280000,177.1795205814457,94.24483055724589
49440000,169.18522279602425,92.57231496805144
49600000,166.0161608471366,92.5718656491248
49760000,191.09740632808976,92.37187941692258
49920000,178.6862644621201,90.70121909300521
50080000,181.26539823015426,87.83557011523753
50240000,187.12106922508914,90.30120355974724
50400000,177.20706044358337,83.29666252402625
50560000,182.1735887770404,78.49493314066301
50720000,180.44220395008904,89.24404908515355
50880000,189.01740258164435,89.30879538132514
51040000,187.0734995245667,86.04326278982201
51200000,185.51477515838204,84.6531375586747
51360000,179.2220909732308,79.02620225070646
51520000,187.8222270966762,75.75070744266021
51680000,187.12754484368313,84.80959291110113
51840000,167.31808917945523,92.9136886201063
52000000,162.96519961719443,100.05696302778925
52160000,184.16250129151499,94.11600747470708
52320000,183.76183114940918,94.67379245221899
52480000,186.78742054621353,85.6491061769244
52640000,187.90552272861683,79.57671925632218
52800000,184.53578323860484,84.68909935034344
52960000,189.53213208587815,90.51711373266586
53120000,192.16598111666872,82.56653288795383
53280000,182.6654397527228,83.54193845589386
53440000,180.54944892264885,99.48485679857862
53600000,193.16920768318036,97.02517021483109
53760000,198.5495705461727,81.4280788152101
53920000,189.95787867091454,85.07340622812148
54080000,167.68742867661936,89.78411132896403
54240000,174.8404971495328,103.81729818457828
54400000,187.44302326519838,95.97811157665065
54560000,186.90226977843653,90.63737566649237
54720000,190.2994761266476,88.4165036034952
54880000,189.94682817276723,90.5631589129003
55040000,189.98909694694507,86.97396965402429
55200000,179.39520883033364,88.72566497340681
55360000,184.14657097124186,95.15647053557552
55520000,180.535844664744,94.38398017659523
55680000,187.08887079776196,83.72984174461503
55840000,193.77712971086908,87.75054786565734
56000000,182.77399422824342,89.37155537491826
56160000,182.57668514446286,81.0624848361926
56320000,193.93957138121618,90.41990696345952
56480000,181.51919329842693,92.10354047675312
56640000,186.61879293384746,95.54956637601026
56800000,175.36762522995673,100.58225770858431
56960000,181.39320282476754,94.07524369158307
57120000,186.3835689257427,101.63843458801432
57280000,192.86141335277534,89.4766554389592
57440000,181.25329494525616,87.87933907268676
57600000,184.1116175433609,100.13164441308014
57760000,187.32290832835193,104.46002141538692
57920000,181.90387934138684,95.2434344851373
58080000,186.56714493673175,91.78220075897848
58240000,186.90703254095254,86.82368309236337
58400000,196.6859542441292,92.3475470235816
58560000,191.33693048784417,87.89536740064969
58720000,204.3188846805339,83.33918164466724
58880000,194.5696426328221,93.47267496268665
59040000,197.49688612145553,108.54917783137616
59200000,187.4551389269334,101.76266721633498
59360000,190.2950333950498,95.01775828014843
59520000,197.60244597566304,85.8179624304424
59680000,192.44499722480532,77.89976237572793
59840000,188.7540687793149,89.58762736608716
60000000,182.4881619508831,96.31885984796189
60160000,183.0123076193115,99.60069015647886
60320000,184.4236582586302,81.23976104576795
60480000,206.34070765014962,82.7720877006759
60640000,207.74538242255667,76.56614402354087
60800000,190.50299090175648,77.9321333331553
60960000,201.49502894275528,78.74695199245444
61120000,204.55822785833266,90.88855904294589
61280000,189.7899779179704,83.48758014799327
61440000,193.01263535767592,87.0159506518599
61600000,193.79823038744462,88.33462371576634
61760000,188.96214837686406,86.8064407878648
61920000,187.17966416849194,92.34421745382754
62080000,195.05526257042018,91.47511288038591
62240000,185.174172316101,82.51474846107641
62400000,190.5816930532732,85.48672071616907
62560000,202.2190767294045,90.35194507562932
62720000,195.84965144008666,89.80901552332094
62880000,190.82445667131387,86.75881238439965
63040000,199.6161945943321,81.15257031015045
63200000,203.27075929772866,85.47862566525163
63360000,199.60959261400754,78.14835184509953
63520000,197.79540075787813,87.05464315919478
63680000,195.92206767340835,90.17428868919853
63840000,195.94845085111925,88.03037656250656
64000000,210.29019207313908,81.35228356935254
64160000,206.60590884162912,89.28350695226996
64320000,195.3289669514207,90.28897273627348
64480000,205.08512727455096,80.65179514174599
64640000,205.5179750713378,65.33937304988456
64800000,210.39271821552066,74.75961632467116
64960000,201.47887426331593,72.09571851350314
65120000,200.63124311266725,85.2897788056404
65280000,200.6724488903826,83.13790861997963
65440000,202.52079910208946,64.06711052365984
65600000,214.7053165490978,76.43601619284782
65760000,212.4024939658203,91.29569783553842
65920000,198.3598415708847,79.95961819631914
66080000,206.30288803048597,80.38943201890083
66240000,199.7038251126202,101.96599141542792
66400000,199.56283996122136,79.29797783710883
66560000,206.00048322922825,67.79155870323693
66720000,198.6626925456451,80.66035681908315
66880000,197.0018100887197,90.50843665342059
67040000,203.02154876095926,83.66140548795671
67200000,208.3240452630089,81.776792101495
67360000,212.9936500153341,77.36298975990864
67520000,207.7889927469797,85.47969830512349
67680000,193.38739701205407,69.28112967684959
67840000,199.10529064659127,71.63485821565283
68000000,199.19880942319364,81.71044999763225
68160000,201.2899757100635,90.4412618159912
68320000,200.20279474685654,84.8126107950123
68480000,202.58223257540013,87.16355119722532
68640000,203.92250872765734,87.3127070691427
68800000,204.69669969027964,73.02669887804927
68960000,222.75172323405934,76.40765028859556
69120000,204.84920877778404,68.36546525033394
69280000,205.61098861546586,86.26685484128564
69440000,193.545100433476,85.98002861652914
69600000,201.75839689416298,78.70273845549254
69760000,213.05347230609098,80.2838591400856
69920000,203.0466622715509,89.29052981855138
70080000,205.44285562497373,74.4372117854696
70240000,202.8795459464934,74.74604518087375
70400000,198.44625593059604,79.50706018289623
70560000,205.83038362752237,79.68253735068004
70720000,200.5213239017249,81.60457362140805
70880000,210.91959995952115,76.89309183667113
71040000,210.24131633982415,78.11570536854991
71200000,202.6469843714683,77.68326647248462
71360000,206.08704111606667,87.65167141585749
71520000,201.2747907025133,88.78379193449773
71680000,196.20666069941942,78.3132105734414
71840000,211.4056582583997,78.12130789489684
72000000,220.0659176604365,73.22779014464474
72160000,218.81239142489417,68.50165629435304
72320000,209.8982822610602,83.78710718501299
72480000,193.0694882015213,92.847936387931
72640000,190.95179192806106,89.0064186773649
72800000,197.3281357039322,92.18762434288254
72960000,207.96111991492225,77.24811987857333
73120000,214.39526114190184,82.44789646851956
73280000,208.8778929608989,80.3122884702245
73440000,231.84134804816267,63.58619829412878
73600000,224.50996418808555,64.38676914041731
73760000,201.55342379969952,85.21825715717621
73920000,190.0400326970041,122.34555863346193
74080000,183.05153622130896,112.82486779872737
74240000,194.41339705359033,88.01829467428198
74400000,219.56892589568938,83.61366751155688
74560000,216.2240601947391,85.18932008775268
74720000,225.38543430666004,67.66493930424423
74880000,217.21029859748728,82.08551444931724
75040000,196.75776845567339,68.78005817112908
75200000,222.2000724550467,67.30844018761225
75360000,214.87103895457517,79.48404836825188
75520000,203.62893608188574,94.15263671791053
75680000,207.85414809683903,92.23099306476468
75840000,202.67772341988416,85.49138352964941
76000000,208.00209999837205,88.52178322216227
76160000,209.82222569357592,93.73554095839307
76320000,209.34475651356288,72.41715106961443
76480000,213.5370180117669,82.8869823372694
76640000,197.0348190669538,99.41793048547527
76800000,211.50569681853358,76.60188995583687
76960000,230.28309657616487,58.555526638445485
77120000,220.38080823781823,81.77739368432053
77280000,204.97664748956876,99.78038582393727
77440000,210.26101289547304,72.08908496413225
77600000,230.12425974107836,61.04110976666221
77760000,226.6218143334869,61.84496791052414
77920000,229.3321358458808,65.3315416695782
78080000,229.32517395139894,63.857655265772756
78240000,232.134068277286,59.2625729883984
78400000,208.46454647285609,101.28163992766439
78560000,175.67536422758408,133.99398824326136
78720000,183.24498464508875,136.17390063849243
78880000,204.74359998654552,91.94902627053683
79040000,236.1327745222751,62.8252542109627
79200000,211.61478546875114,85.20382658715391
79360000,199.21234631558696,103.94883998468603
79520000,205.7876669512194,106.373727756541
79680000,221.8643206255894,83.64099904851062
79840000,227.38168201582025,64.63424453112326
80000000,219.61391161282663,87.16285768984781
80160000,227.01185981756058,87.29591399180356
80320000,208.37597082454363,93.19160063301464
80480000,188.86093101532046,120.57596476711423
80640000,195.58365460716,98.80632387940723
80800000,221.709666091103,77.04434275875023
80960000,213.50346965644962,84.13161582259548
81120000,203.2280724413929,94.13486931982345
81280000,219.47643235559053,87.36758899427484
81440000,224.9604326033929,82.34205787108304
81600000,223.2956538734306,85.51674130084473
81760000,224.81246778548112,78.98942487484723
81920000,215.1671321101143,83.25194695356441
82080000,219.05808880280748,83.86927651297357
82240000,227.12296838229724,62.19653254719932
82400000,210.08169537561244,99.18548579689116
82560000,183.1137033401708,124.49634909453445
82720000,187.04995501798751,133.05218403339845
82880000,185.64873624158145,111.37836725643041
83040000,208.16367693063737,90.97528866609638
83200000,212.55220260232272,72.0025559072445
83360000,218.2922120666799,83.9315918132254
83520000,225.66677068818456,73.77964580307528
83680000,218.42282938078884,80.27484480983459
83840000,213.95248868076035,85.562529865456
84000000,223.24538622802285,76.62978933702699
84160000,226.54682989357346,72.16596185144081
84320000,210.43519597230724,90.89692875533605
84480000,212.93108532926615,89.10506300325386
84640000,233.2433160829079,71.12147930441876
84800000,220.10311432396065,94.33206275091756
84960000,200.1858737693127,112.14926417224287
85120000,215.8982457877129,86.71242898167507
85280000,235.49664761469924,64.26552971693162
85440000,220.27404848165327,89.03051078706895
85600000,203.21578788255124,109.17907729373029
85760000,197.82538343165322,120.0989689564988
85920000,208.28042954259217,91.61420718820612
86080000,215.4301720778675,95.69530647451623
86240000,235.7522091727867,86.48653558344829
86400000,231.29105314051853,62.39783563573343
86560000,223.07993211608618,55.67508718608644
86720000,210.25906670565732,85.56899367836638
86880000,214.1739022464955,85.69867520031838
87040000,212.220412135533,85.8161923420464
87200000,198.6187717220331,102.92569315604175
87360000,204.08766412115776,111.76356555379415
87520000,216.4358122751045,85.57221292155685
87680000,242.08938910615953,66.76531021000585
87840000,216.7364931575901,83.56395439019445
88000000,203.89092953137546,112.18338396759158
88160000,225.13019069324886,87.84251765664952
88320000,234.5622143507513,58.590449449357
88480000,209.5495146912959,76.45922795629083
88640000,207.41451378465183,114.32905015804674
88800000,205.00810984625932,108.45549193058605
88960000,216.64938093406826,81.4911719157435
89120000,216.0661925958203,74.39575243794587
89280000,223.93349422870168,76.38641670931615
89440000,219.42820973885918,75.72122155275318
89600000,206.97726787976603,102.78954992504508
89760000,194.9087685893426,100.35254557016584
89920000,228.70296162980333,91.39030920529977
90080000,232.95125522018466,58.99097335023041
90240000,224.31024003922371,72.38549395896267
90400000,224.3377329982178,77.31038554573027
90560000,238.87980526380287,64.94114991206747
90720000,219.80549116485543,79.9997613672023
90880000,222.169766041501,77.93313311933844
91040000,225.23367298820366,78.90974856194242
91200000,211.66714833603746,99.75207454138676
91360000,216.23373190524134,99.54342561202868
91520000,207.7151231230986,94.99323089684259
91680000,191.29158595798012,103.73973395736286
91840000,211.85136529309338,89.43157852037064
92000000,221.12031455739043,92.1398642398055
92160000,207.5824061485708,84.26093239273513
92320000,227.5210690973638,73.64629680776545
92480000,227.00995417802463,73.34780123106387
92640000,222.932049268197,78.89217970892857
92800000,230.93233671815378,61.39386859119746
92960000,243.18690569255918,72.79829503886899
93120000,236.56827601448148,72.67974930218448
93280000,228.26286016254392,67.37193600815783
93440000,239.36561026477716,66.7943115981319
93600000,221.97333839374087,67.25217849897108
93760000,237.08037744764837,74.93857055808407
93920000,226.63126425653067,64.10169203630943
94080000,227.9358371805824,76.28522934085001
94240000,228.96466752488604,63.118933752351154
94400000,226.14305239323173,76.14550472675833
94560000,222.3911451396119,91.16516218343598
94720000,228.23945461189714,72.39754492898146
94880000,246.23524623239283,62.96435243722949
95040000,252.7749585944051,64.58550083803802
95200000,229.3934964838833,71.79857441739662
95360000,206.4132048971977,83.57125716311789
95520000,220.94881717921058,64.52711709733644
95680000,223.62996086667053,66.45952221880458
95840000,214.94159029449165,87.17272641086807
96000000,234.14561240598945,80.93333966331203
96160000,234.24626232842525,57.22183405277658
96320000,245.5539917086502,69.67408002048293
96480000,236.37705150362936,61.710270393786296
96640000,240.16581538008907,76.21604226357009
96800000,224.0225762551503,66.23491380353839
96960000,232.0248572573972,62.943341867263406
97120000,232.19774372571212,69.77443515482778
97280000,228.8135290393707,74.07434257654975
97440000,215.82412820109036,89.32052294055714
97600000,217.79591797956414,87.57697334979305
97760000,227.07456852679994,85.35326691818695
97920000,229.61684788487696,69.51843307516063
98080000,235.59790473445545,69.17859392364672
98240000,231.59092666130627,75.55495726336036
98400000,235.5742860994856,76.02356821924201
98560000,226.69498630327885,72.68223131631673
98720000,237.10958495167733,66.46439385430878
98880000,239.55642084324631,68.57175887154484
99040000,238.39059723362,69.07284383918956
99200000,232.17706502939845,59.06468450686049
99360000,240.38224210450448,71.54883058228523
99520000,238.19949514337057,62.644411185257724
99680000,246.98359427769296,64.12559157933578
99840000,241.48292547028134,56.046354467268806
100000000,227.77462482314255,76.74863865407733
100160000,211.98972270436448,99.7820427404482
100320000,217.21986565859206,111.49782515910381
100480000,212.28158191017812,106.82184507152435
100640000,212.68020627724673,111.24852767995745
100800000,231.39737859935227,81.19082465771012
100960000,246.43716246369908,54.23769206405006
101120000,247.07465120567613,50.080626863416256
101280000,253.5470188524727,47.74076471549016
101440000,238.9260468654828,76.44154682283309
101600000,214.84918549090253,101.24981919828122
101760000,213.28127854471163,105.5903188676922
101920000,223.24480931516214,75.22668528287647
102080000,253.79500498846127,53.95750780610046
102240000,227.61772075477165,74.92827293723242
102400000,207.08132755039875,101.23091981934535
102560000,210.10079550336977,104.86980787299302
102720000,231.7429636529735,77.16626594082105
102880000,255.02231882951344,49.71105455247986
103040000,243.37033860508276,44.085234910310206
103200000,222.9457307017565,69.49560782436372
103360000,219.28614315407458,109.6856976773475
103520000,202.22743879056134,99.79123966467331
103680000,207.44222855638077,109.61600330287358
103840000,214.93908786581926,106.4966464318595
104000000,233.94604166607522,79.8684108224774
104160000,229.63686133430028,75.01251248625206
104320000,220.21232152959183,99.93439728975912
104480000,220.1253710134798,92.30842751144537
104640000,220.90377807651353,85.49853802513675
104800000,224.12861317911907,92.187784889187
104960000,226.35416111648863,69.80903518877832
105120000,229.30624626285817,71.07080191956479
105280000,233.95299658904256,76.17884100681826
105440000,229.56826462451104,71.88552546056572
105600000,230.6553169044789,76.026408519158
105760000,225.9546090526701,69.25372697001507
105920000,231.73284189848718,75.41313804986366
106080000,243.8826481702873,60.06889530153216
106240000,246.70135997817206,61.50966845769278
106400000,241.09369834087752,63.34179092936357
106560000,238.40675524644837,82.12672098444371
106720000,246.170723185376,82.90760206888896
106880000,240.1749851133542,71.70832104307178
107040000,232.1865653003092,86.10651764576619
107200000,225.61818706466173,80.5150473741133
107360000,243.00470886974702,77.40544485714743
107520000,244.9565236227718,60.35023365016518
107680000,243.3439153687274,60.3920516770365
107840000,245.71754620218562,60.46436502686756
108000000,238.89487743146807,53.03628978150119
108160000,245.43553513756478,53.50437824840331
108320000,245.20914228785486,48.86277550151831
108480000,252.4562546655642,49.75946276804779
108640000,232.2771300489118,69.36054474553468
108800000,239.10247654332173,74.01368504224058
108960000,236.427291937521,74.55259847936105
109120000,231.2484684601711,71.7947244606291
109280000,256.20558611734253,62.63045777155401
109440000,231.66641851472187,79.19214070277515
109600000,216.5469278933314,102.75126898605627
109760000,236.67549393258471,82.70876820840391
109920000,243.32412529569578,57.39053227349819
110080000,249.74645278570856,62.92455748327255
110240000,225.33473874285605,74.81123197794203
110400000,227.14072776350716,72.39500215095235
110560000,234.36000753196336,70.12304895322684
110720000,225.11717146004744,80.5989017034191
110880000,236.90351190657302,69.39470913561104
111040000,246.12768030257428,54.40664508176559
111200000,242.63359448069733,66.11233450517773
111360000,228.08259041688805,69.6409019326734
111520000,232.67704667567168,65.84636538886532
111680000,251.42607949223398,69.03020432426379
111840000,235.26595251524483,71.16849222614191
112000000,226.96413182593287,74.34913249627317
112160000,239.88400742462395,82.81686324717387
112320000,236.56397701884612,76.56143552320097
112480000,228.41958959703547,72.43189144869487
112640000,240.55613329443722,81.59438511699113
112800000,235.6686285487609,74.29176351007585
112960000,242.0115058595079,62.796886905617306
113120000,246.896894125211,57.117327782136286
113280000,241.06134802240388,65.94540091416272
113440000,232.8047772969865,81.53594140801027
113600000,227.05007044592548,78.98276880257907
113760000,229.6946137750103,85.93197387692186
113920000,234.5065103966897,71.92895058188242
114080000,233.7664256186325,64.7366345647743
114240000,235.83657742404034,71.78784853625572
114400000,240.9108581084173,67.43133806438792
114560000,243.27495886593965,72.48712098132833
114720000,247.11757427850162,62.859584524214135
114880000,265.6174128517691,59.90591832466374
115040000,254.66793613026633,49.98724444533619
115200000,246.01691263412144,42.66864602048549
115360000,249.911319361578,46.76340342901728
115520000,253.0543672620504,43.74306027501227
115680000,234.04861755063703,68.6383910396126
115840000,227.56151647994807,68.21975714666128
116000000,235.7642971586972,87.23240744263985
116160000,220.9328355279537,84.62222952213466
116320000,227.78323819922898,87.23960708148853
116480000,207.06070778144087,88.91966797918833
116640000,227.64422037276577,79.99590628264475
116800000,247.3735819254422,64.83947965561349
116960000,235.65866398765328,75.8867300663545
117120000,232.2727573505772,83.38059975062284
117280000,239.31211713302204,70.73326010571107
117440000,243.9797864761894,72.14093168954558
117600000,246.25219646269613,76.05167912720955
117760000,231.09180433143197,62.84296216987568
117920000,231.22407126819834,60.82648205681872
118080000,232.05133024060308,72.6953373902325
118240000,238.1078798957657,66.2444038543007
118400000,232.58006829608743,66.04970284935646
118560000,234.55513560123927,73.53474820521244
118720000,242.93847273245441,75.32756306070699
118880000,243.7777362269707,65.18744270802242
119040000,250.12636397304507,58.66310749827495
119200000,240.93139104572575,58.740791676506795
119360000,242.55355176232501,76.67741500575261
119520000,233.15988694522306,70.42735965401982
119680000,233.36511518700513,65.57846360253345
119840000,235.5768019184042,66.89049885454148
120000000,229.76148595059638,75.87513379588572
120160000,227.9026070351804,64.61173177070447
120320000,240.4472473432506,52.54469030216054
120480000,238.07994602453678,63.82195224546851
120640000,232.46508329755133,67.6891551090894
120800000,233.30816223287061,69.76936815574719
120960000,235.87280455436385,71.33024876929152
121120000,236.0700478261268,81.86741434464702
121280000,231.16718591347248,96.53363149059042
121440000,220.6149683593388,83.06701246442624
121600000,240.46589277818612,66.66357019087592
121760000,241.059459211393,68.69002976927591
121920000,244.40656037348523,71.7717809622585
122080000,256.5140021318227,58.82361527386183
122240000,262.79465526705894,52.46066980365275
122400000,240.7724545491485,73.13367483287433
122560000,229.74050559578168,60.788165411890425
122720000,261.7321963033999,50.12811960153653
122880000,232.89239352767103,67.81537476674195
123040000,235.07748347025696,67.96208063146665
123200000,258.77540522491995,43.64320637695831
123360000,259.77609793566484,36.79921807253079
123520000,237.90102724391576,71.67702392583193
123680000,220.69616132263113,106.69452719045846
123840000,223.24291191217046,118.3229923909239
124000000,236.58605208895372,75.63537027016015
124160000,263.1846507935377,41.6070186324145
124320000,266.0836549303616,35.571571035581464
124480000,225.99679330096401,68.54921609746236
124640000,237.81601223615453,78.9980083912175
124800000,254.53859756738265,32.96198427877068
124960000,231.3202214923541,79.8556733103107
125120000,200.62178644348901,113.22966948906553
125280000,213.52063066506287,80.22381993495706
125440000,251.26541227296264,39.9271557649819
125600000,253.73730179908534,37.2467708686308
125760000,260.3874459916831,37.09495286840175
125920000,265.90629679988933,45.76897553571926
126080000,258.335002341536,45.50363606066938
126240000,228.14292715287323,65.62714616078345
126400000,216.3118944447282,96.58503575527249
126560000,240.413543311626,74.72350573001302
126720000,247.2404192959846,71.49025314943277
126880000,234.97361279467358,60.16391194252207
127040000,239.09747283003696,75.03502957956984
127200000,238.23442497612254,69.60500454740267
127360000,263.03027504931174,41.5021034933002
127520000,247.1799911327856,79.38048898751511
127680000,201.3500562758427,100.60133005190022
127840000,240.87934871829825,75.16987213708626
128000000,268.4612001982451,45.38205683656551
128160000,270.3639507076701,36.50540539163817
128320000,231.3534067713655,96.1598235716394
128480000,186.69234120867466,125.93188979529994
128640000,210.78037014521556,101.30765430789313
128800000,258.2615723755866,47.36198035680211
128960000,267.26379025031446,41.341402558042255
129120000,236.79093050060206,69.57129749086546
129280000,237.55618217761844,66.16400236703713
129440000,276.98567479202944,42.932169797506404
129600000,261.88000136853634,28.89356928530084
129760000,263.7349850922979,29.547935158635497
129920000,269.5632138598027,32.69210480557757
130080000,265.9881615127247,27.163931270697116
130240000,260.23581426215816,21.031718117259256
130400000,266.94243607857715,25.76078580959908
130560000,238.6470500460272,76.24445346070027
130720000,187.42790727426402,119.95162883433288
130880000,221.12816413125196,80.95995819231665
131040000,212.87569642069676,123.50417214764276
131200000,222.67543308911357,112.79785892383596
131360000,192.10643218533406,152.6505919425959
131520000,171.74981095884468,176.3630395699359
131680000,196.8078820569025,130.75445007058624
131840000,214.877953946816,90.3427572932143
132000000,203.9480219512061,125.39798188754435
132160000,224.28293492569898,78.24354920010555
132320000,233.14563099880647,86.68693261122809
132480000,203.92961330784738,134.87371887151778
132640000,227.59490463344818,91.39919238342397
132800000,234.1445967767072,94.80454407014774
132960000,225.1217584025654,60.25905028330944
133120000,223.1030600357507,96.27963153788956
133280000,224.29330108344462,95.97454536742123
133440000,221.0758248462931,96.4243428188035
133600000,204.9826520273094,117.13380379945244
133760000,207.59721099960709,117.74478121468387
133920000,205.008589111589,118.82437512781469
134080000,213.89691581909642,104.1776559288513
134240000,220.24614178278398,100.00196204314449
134400000,221.43375890151265,96.7159466607567
134560000,238.7792340615376,69.24350096001758
134720000,255.8686917768833,47.78452806336718
134880000,230.04982931183045,74.22570489968932
135040000,221.13966503984997,107.31693490860526
135200000,217.82931352115307,108.69693530219818
135360000,201.66559588226815,111.10123567841458
135520000,204.16046437486793,74.57788311972242
135680000,247.07458850600565,68.35039827178802
135840000,256.99171735272586,55.575463599777635
136000000,258.0118739738902,52.908651892173864
136160000,243.58484322328164,50.932659708559214
136320000,237.67498449801735,69.01247757645189
136480000,251.93600996003366,60.95992998626019
136640000,245.56727739329366,44.256909215160924
136800000,251.4654327019216,53.12508579379815
136960000,260.15293533263906,68.6646563430113
137120000,235.27150010045565,74.99038959312036
137280000,238.64138092528435,72.54718872781939
137440000,247.13712269731408,45.67855649639569
137600000,249.80311850217413,70.59918274772282
137760000,231.749502266818,69.21898584627019
137920000,230.88992952973885,65.61207805670534
138080000,247.13155320405386,57.26462409305819
138240000,246.2835093394846,70.38589560801664
138400000,225.41676315074733,90.2179801715343
138560000,253.0292012518576,77.1268540872166
138720000,262.7283576443918,51.15540246377552
138880000,256.3251036304692,46.28474101276547
139040000,229.70670820692263,75.2478675213955
139200000,237.0180097788747,75.14373781412911
139360000,228.4515165903689,71.63786562029249
139520000,234.36260501428842,69.47707899405356
139680000,237.4044460750813,82.47189228028762
139840000,249.75725442184958,82.33844120754883
140000000,258.7258236005202,63.327791317540445
140160000,243.32870927053364,64.67420743183648
140320000,236.89234104927905,59.3110437909814
140480000,251.49630412316898,63.319250329151984
140640000,264.6163438198335,66.35624358758292
140800000,256.3608849730303,63.86048719665214
140960000,253.06382501501903,79.28878016131264
141120000,248.40526253370126,73.41535640501554
141280000,249.41650111738554,62.37499221791467
141440000,246.11302200228212,71.03407280371354
141600000,235.53655019392787,74.42652892876374
141760000,236.169901538336,68.61655411485421
141920000,243.66355051666224,80.05772804240056
142080000,246.59750571277823,68.70306598037521
142240000,255.93487421004704,68.73475155915325
142400000,236.67832874274745,80.85877273050829
142560000,244.9649093082638,65.41839029456796
142720000,259.92563606243897,52.274201313911
142880000,252.9652878164525,44.63702739262396
143040000,238.31807088065287,76.6880629933622
143200000,226.32452855312735,77.69154308068298
143360000,241.25178493691703,58.169213407467076
143520000,258.50362879135747,71.07077782145268
143680000,238.11190579274293,71.58782521211319
143840000,227.594914140606,80.58831983905313
144000000,238.87428551733797,64.513946891554
144160000,238.77477351822958,73.152988932064
144320000,248.18672152361611,80.67336873594586
144480000,242.3343475494652,60.95962611700217
144640000,236.41768273325383,66.68751752277677
144800000,231.48618339084828,79.5532168369892
144960000,235.30014680685576,64.2637675234436
145120000,236.7999023965082,64.95263024346087
145280000,236.1783915814955,63.336581018147776
145440000,246.69756598757894,53.735994760128555
145600000,240.7974804476677,52.79749662735409
145760000,247.12063450275582,63.86046580264423
145920000,258.55194485465995,68.25085194591107
146080000,244.28118885081508,69.6769191862084
146240000,243.42082900870318,72.13716566780879
146400000,238.0851775690654,68.25584234284672
146560000,242.88401406075766,82.50050661375319
146720000,234.05790014787013,64.46133946527193
146880000,251.05197813010093,73.98045594308661
147040000,254.09103448149574,78.39993260986186
147200000,220.91816941266666,62.30543020060515
147360000,243.25776409786604,74.41575692213344
147520000,236.39496914103327,61.74450272518844
147680000,253.20091926662175,68.62546324741153
147840000,255.49399753690432,61.04411069364912
148000000,249.26776476572937,66.8377913249235
148160000,243.79858836111498,62.41640418469523
148320000,256.00836740249383,73.41523173906589
148480000,246.10218977448656,78.91929389804595
148640000,244.30748234908478,67.05708951872863
148800000,255.64050637401556,58.781702864999446
148960000,250.1216763922831,69.74782128565741
149120000,251.27926777942034,68.34779446108614
149280000,256.2978938407248,68.90802297330947
149440000,247.7479816670966,63.90274211575534
149600000,248.44231265535245,66.90529226603462
149760000,228.8679525506725,74.1682627443518
149920000,239.97332156866818,95.1989841486204
150080000,242.96487951438993,69.96517649246792
150240000,250.69262038533824,75.24896822913122
150400000,233.66747644398717,90.27773580770251
150560000,231.27019583209247,97.34495077212912
150720000,246.23809783364084,67.11548917535586
150880000,245.52763959825293,76.29700420552813
151040000,247.898971570585,74.32282932022507
151200000,247.04525696820585,75.28874625437713
151360000,227.65748203505646,108.64715813028855
151520000,221.3988700731271,69.13705643419861
151680000,243.4563140313983,66.01721828330973
151840000,241.17587531595663,53.99538015528316
152000000,241.53659668644164,69.40214339440838
152160000,247.36857912048413,78.69285936553565
152320000,260.8079642019145,51.676601836959335
152480000,263.21258395112227,40.47766876513066
152640000,252.13351920459183,36.80330988435467
152800000,233.2358655139038,60.53659554786221
152960000,234.31816555571754,60.46423333040359
153120000,258.2553661900476,42.02105667623971
153280000,253.47292993512022,65.02304948422635
153440000,255.46590728643386,62.430294138849995
153600000,264.48079644862514,53.34586299485104
153760000,250.84159190456705,42.72686660681294
153920000,267.21502982250564,62.44271542131163
154080000,254.775615834165,73.56471586523097
154240000,242.20442373843943,52.918014226593286
154400000,256.06049107953714,63.96008856478268
154560000,256.0708905591957,64.79726989061837
154720000,256.27426580346304,73.6232495245997
154880000,245.3967601914542,63.912522042016114
155040000,259.9447012236338,58.96605346319971
155200000,239.4728088284478,68.77896814889677
155360000,243.03218845943215,66.68487937055747
155520000,254.50892228160856,59.2087149826464
155680000,250.99542333726427,61.62609115639245
155840000,249.63988863988754,73.65460228975927
156000000,245.51513010843868,68.56848111562346
156160000,241.87025863292584,63.88526769202141
156320000,255.1073408410704,71.75671435312567
156480000,249.8871420694213,53.490860503094794
156640000,245.79324097724847,64.88466930281795
156800000,250.65530016872495,84.04259824194646
156960000,241.5306136537391,76.00851594982176
157120000,233.1627323090252,69.01300959083308
157280000,250.71909897910678,72.68660939650117
157440000,256.88494833047054,64.9993564473019
157600000,257.50278089679017,74.96532796992393
157760000,246.7658994232943,77.57790276398141
157920000,250.87345651606583,63.373992410521424
158080000,259.0669222007226,58.80828728370785
158240000,262.2654623848017,59.5619577997601
158400000,254.04788144908676,56.6447542267954
158560000,243.9776027190354,62.27418983381713
158720000,242.20542572457074,70.66627563549252
158880000,255.00706161016828,71.00408599878489
159040000,249.7456971601827,64.2881815287865
159200000,249.1609454914377,59.4992717781664
159360000,254.95888793101184,60.61922765769857
159520000,250.22990955452406,57.362547939599246
159680000,264.85377924123264,68.0841221445435
159840000,257.41833635428833,57.8367227756155
160000000,256.87512560070707,57.210804084190805
160160000,259.7805667113667,61.252287656406544


==> data/mujoco/halfcheetah-dynamic.csv <==
iteration,mean,std
160000,-0.2253279202156744,0.12618729420648325
320000,-0.2585481276078238,0.14706862010089833
480000,-0.18088202449192944,0.14726916308058743
640000,-0.20007781402921643,0.1834851546031041
800000,-0.22648662168808809,0.04564817054282972
960000,-0.1965238267341349,0.07077059809762476
1120000,-0.18397502279815212,0.04613790623970573
1280000,-0.20116983752144266,0.01849219339266821
1440000,-0.289467033884701,0.03708490128081745
1600000,-0.3315643516062435,0.06761674435852759
1760000,-0.26466735191473073,0.1409697887867653
1920000,-0.1645406330881432,0.02135788019900481
2080000,-0.18524371245503657,0.09933392050025665
2240000,-0.2539248714237599,0.19719782980053013
2400000,-0.19628644129276226,0.08419279541310146
2560000,-0.0658295660582709,0.20112154354802164
2720000,-0.1811437666970904,0.05776837693887267
2880000,-0.26706558814276954,0.07679518433734922
3040000,-0.28604004784754933,0.05310723663779103
3200000,-0.2885958573517316,0.08663892905773386
3360000,-0.25299680266883623,0.035048464723356355
3520000,-0.12474334680026995,0.06697610784144853
3680000,-0.17773791986148957,0.06876437097631641
3840000,-0.013351319245285534,0.18100631610988102
4000000,-0.18454326385915928,0.0447575946401839
4160000,-0.09182065831290925,0.04053147297879477
4320000,0.10672204229998801,0.17852641048555543
4480000,-0.1757477034162163,0.1576389039281373
4640000,-0.1040987233103023,0.16690994233920198
4800000,-0.19332597577309998,0.12381149082855229
4960000,-0.0577039481827226,0.24338131798065388
5120000,-0.16940536213521232,0.14989604146317112
5280000,-0.08414544950188219,0.08709123306005911
5440000,-0.08671196168081004,0.15370232290967503
5600000,-0.08320237761906045,0.16764925564071048
5760000,0.09328072610850181,0.2154874833502104
5920000,0.045347175264967114,0.11130559899266512
6080000,-0.025175458529990497,0.1327692710836935
6240000,0.12546157158685164,0.037115771534916554
6400000,0.012426455433802571,0.11758502840764488
6560000,0.16671496865379928,0.08275023487458923
6720000,0.10957295645982652,0.31435789531852465
6880000,0.16819704011595868,0.23726839634936167
7040000,0.11884687250163008,0.23822521124096435
7200000,0.333945009621852,0.3177467305605389
7360000,0.6247547585530194,0.39414174215953685
7520000,0.4429739825145333,0.33926737511174215
7680000,0.6192712657261821,0.5539509644580697
7840000,0.8906326116308004,0.7765234323425294
8000000,1.4409859801551004,1.0995402850041076
8160000,1.7631769939554032,1.7566051047771416
8320000,2.6914589012906074,2.6628238972556693
8480000,3.87951661482713,3.4612654031120034
8640000,6.137229652488575,6.218930913581095
8800000,8.991566853649546,9.234953581251352
8960000,11.685509203562665,11.681359991922173
9120000,14.708914977254508,14.158582469234755
9280000,19.505715639761707,16.548621703083942
9440000,24.757706703098084,18.04321661921423
9600000,31.20829995490205,18.035520645966706
9760000,36.92603093488548,17.573660353369963
9920000,44.723157598933334,18.277215674603166
10080000,51.875655126473475,18.633123118029477
10240000,58.673253956136826,19.314446881479817
10400000,65.19697129317946,19.34922116432794
10560000,72.02362517270485,19.07196267708515
10720000,78.35320106908823,18.75444402859617
10880000,84.79571621811135,18.62058743339924
11040000,90.99624066211739,18.44448322157905
11200000,95.5353770263834,17.373165961616174
11360000,100.84194368354702,17.04189975753719
11520000,106.7206868503912,16.991910183771466
11680000,110.64681140011633,16.950276289963792
11840000,115.504274959687,15.51666911504575
12000000,120.72000398138613,16.10454141273503
12160000,124.2892579988223,14.821321405735647
12320000,127.53853803889028,15.145793767495007
12480000,132.00671276985497,13.39596425817439
12640000,135.21094580885847,13.359170906296633
12800000,139.26677992877526,15.157674319695959
12960000,140.3612646831011,15.434399681028319
13120000,141.7342936095782,13.481279588594662
13280000,144.91352800032521,13.093255412829391
13440000,149.13466988127627,13.57864180745858
13600000,154.1206870024366,12.761829520974459
13760000,154.53318444337268,11.871309217545182
13920000,156.02266587393527,13.803787290631778
14080000,158.27838757151838,12.795069964500893
14240000,160.94222022788827,12.753520746910661
14400000,160.70824314183312,12.097148226465707
14560000,167.1183012889562,10.966896052181088
14720000,168.3509538308608,12.095673746738619
14880000,171.61537023154156,7.943301031058669
15040000,173.8961146235034,11.866696382721774
15200000,175.12877069102353,11.010765222930925
15360000,173.41205755055273,12.881348449817983
15520000,177.903742449129,11.212050346797593
15680000,178.82554552309713,9.49104745445458
15840000,181.07300492547824,9.080957153831736
16000000,184.11900330686498,10.464371168893635
16160000,183.78268553525592,9.683360562366182
16320000,185.93619064741986,10.18415237458708
16480000,185.5124406397725,8.633497779470142
16640000,187.1141134292337,11.46207245761893
16800000,191.28209893764824,11.963324804211757
16960000,191.93187743946805,9.474728303965788
17120000,193.8973512132609,10.527328668477029
17280000,192.1304029178149,9.338946583469074
17440000,193.3026958088351,8.239105365535787
17600000,192.66793295081752,9.87017782940204
17760000,197.04081637980116,8.908470442404198
17920000,198.2285904123677,10.981587672877676
18080000,198.0037214927958,8.503201058934108
18240000,198.26101498007833,9.469815528778296
18400000,206.00636115629507,8.955025877832108
18560000,200.09883666736042,12.227977963604841
18720000,205.37335893497598,8.581903574886258
18880000,204.03118440349772,10.485061448732557
19040000,202.89645286481002,12.368766424696211
19200000,207.91373129754902,8.305651414885133
19360000,204.79984105926906,8.86399507707284
19520000,207.5260647549782,10.853478819857452
19680000,207.53829233903605,14.00543597132489
19840000,211.12032770660446,12.09321815267238
20000000,210.7207415966274,9.212817588458577
20160000,213.04286958815047,10.041237501358971
20320000,210.33904999206524,11.56199896684368
20480000,216.09364004280894,11.192841277783081
20640000,213.62164697474103,9.318727497455564
20800000,214.52873426983555,12.549299694196009
20960000,213.36777757478285,9.590065766707195
21120000,218.97644501769992,11.19503133212704
21280000,220.32583960013505,9.090536230487974
21440000,218.20149234682472,12.532398843856214
21600000,218.8616582251036,8.112894502593615
21760000,218.96635261750694,9.032201287019628
21920000,223.26948680432642,8.881799983477922
22080000,220.12394302732477,12.01444927247294
22240000,221.83437166173817,9.392080512546896
22400000,224.93865849839037,9.673768794723486
22560000,223.90612929140968,11.791257582903242
22720000,225.05250961358118,12.603509759666567
22880000,222.46098595034118,11.063171266641731
23040000,222.29343185801585,12.22489935903037
23200000,224.99512783965358,10.532856065757127
23360000,224.15205449507025,11.005253901454484
23520000,230.54067281376126,14.066651589808972
23680000,226.92583880262302,11.106281524166022
23840000,229.61993774695225,13.915258401988195
24000000,229.2798732289242,10.624001270535292
24160000,229.60684759634162,14.48318787044682
24320000,233.66323329570614,10.410654901441823
24480000,231.79189662939243,11.104137148198946
24640000,231.73918719929213,11.362741208609965
24800000,225.78374611062648,8.826359258745248
24960000,236.74125856425084,12.238110054520236
25120000,232.84627651237437,5.931997922883132
25280000,237.30898980179424,14.96318172126463
25440000,234.383441807214,15.655367203542943
25600000,238.3444455734041,10.515773536936887
25760000,231.75391990679955,11.083870491216
25920000,236.87758872899278,7.267945998500534
26080000,239.58489239372315,9.92666724251445
26240000,234.87165582934713,6.666958845850349
26400000,237.27643488493877,8.882302660861026
26560000,235.57312658339922,11.324444587788525
26720000,239.41840963934428,10.239963625681126
26880000,235.63357659778754,11.452865460680067
27040000,238.10798896728977,10.031269608657327
27200000,241.66352209410317,7.448900246010012
27360000,238.05269882284347,13.496803976049053
27520000,241.32495741402707,17.043356755684773
27680000,237.97498085019689,7.241832094024992
27840000,238.84160044777317,10.164278380328794
28000000,239.5502708907877,6.874452951082853
28160000,243.6348215724165,14.924102398452545
28320000,242.42968075552554,9.712259203955
28480000,242.27431534856257,10.444204461870848
28640000,245.85315815270988,16.439583968200083
28800000,243.54842209477297,9.546632668101813
28960000,240.83736994479838,10.894336875619366
29120000,240.85795780448828,8.274495693091788
29280000,243.84673062753686,9.763772098732264
29440000,239.99781936038517,11.66958454936945
29600000,245.5348490161048,13.219316404803868
29760000,245.96811447608147,8.583189172262427
29920000,244.47371273950867,10.159897534180708
30080000,240.6651485516148,5.172202324559724
30240000,249.6159151571275,12.115816894319597
30400000,244.19367292914524,16.093334071882218
30560000,247.9337871522283,7.458036434599558
30720000,250.51749335581584,10.620930813970554
30880000,243.03407235871524,7.9086573636156
31040000,253.07377829204026,16.311661343870817
31200000,248.41919539099695,10.196304419207662
31360000,244.42571516449684,6.49096899857539
31520000,248.36229705945587,16.167947429471866
31680000,246.84757932619138,10.701318478635175
31840000,252.4111641342679,12.585342493002788
32000000,248.07318238194412,7.244698975334972
32160000,249.788182701838,9.286893482553582
32320000,247.4051409474221,14.63595485904058
32480000,253.71891237681317,9.725570554523719
32640000,246.40003022586998,8.239563910407513
32800000,255.7236311065683,16.495925041331272
32960000,250.1921840220998,10.220889759319869
33120000,249.93121984173186,17.010452801109803
33280000,251.3813179880954,13.885701712333011
33440000,256.45210413774055,10.965145951883
33600000,255.22007389404402,9.354139257633548
33760000,254.16289150479045,14.249777578407224
33920000,252.27090723943442,11.897356870726226
34080000,246.331920404319,6.874964003654564
34240000,251.7962200780867,12.603953372740666
34400000,253.05710432825754,13.780805564230945
34560000,260.93880807907317,15.353118328955517
34720000,255.91153790452697,13.702653732854596
34880000,251.6874273061267,19.02468651829122
35040000,253.13473942351303,11.513363475486424
35200000,253.3347534415774,13.530617312264797
35360000,258.2644939906497,10.555226278546629
35520000,253.8011207782287,15.041437040988965
35680000,251.01860470064344,15.425136616408903
35840000,258.00250152867756,18.081205068402173
36000000,256.62546354961745,13.931475116997278
36160000,250.0293034306695,17.561312223030743
36320000,255.20339449139718,9.551422503955195
36480000,257.71447806520774,11.768860761050208
36640000,256.87320380550824,14.497128083655912
36800000,257.37608575555987,13.281589799448321
36960000,259.34700173173314,14.187633971742368
37120000,257.3519683805568,5.401311889129266
37280000,254.50780865978092,8.569084761906963
37440000,260.10975183552426,13.253324960410866
37600000,261.59088050111274,11.070742231170417
37760000,260.16253955074177,9.63221183453199
37920000,256.02714112306677,13.666383857500252
38080000,247.1079580480231,23.058038907404153
38240000,261.40487837358353,16.087859973642164
38400000,262.3199235231284,14.543887011878986
38560000,257.39765256424295,12.254983704565467
38720000,260.16471632426374,13.203335113612985
38880000,254.604644497536,10.239437791681729
39040000,263.5914817711685,11.763350369786286
39200000,261.41200214058034,22.884962555159696
39360000,261.3170375342734,10.477033271489855
39520000,258.55537608068903,8.43902113463573
39680000,256.02206066274334,17.41972517547679
39840000,264.89340870304846,15.621336287399613
40000000,255.01260052619284,15.295683391782147
40160000,259.1994804355441,10.342968500811004
40320000,260.8321228860472,15.39868286077995
40480000,253.41843918209688,16.98507962495846
40640000,261.2962880087856,14.025826217726271
40800000,261.88288961432744,9.758053513950129
40960000,259.00046777186145,13.303474900013118
41120000,264.0010978460481,14.740525386225391
41280000,258.8385299577989,10.452002705232848
41440000,261.8805967753871,10.75998940931846
41600000,265.54490865329336,16.304189922732526
41760000,259.7596594742719,14.863289761895345
41920000,264.56903989440735,13.227918139187032
42080000,269.89450662572483,14.694730261025269
42240000,255.78967073536626,16.38465211306015
42400000,267.59503676725245,14.591965338209496
42560000,259.0220000089631,10.71457538168518
42720000,261.8173669798431,18.314364307064082
42880000,260.36764678707186,7.600503755230157
43040000,262.7176352921569,15.309736351326286
43200000,267.6833389200739,17.414059279958252
43360000,259.9194761632319,18.8189867750467
43520000,260.7515195438445,17.85905549350259
43680000,266.0226409444615,20.587805042328736
43840000,265.817716459246,19.4836320852848
44000000,259.1017038220485,10.032793612823998
44160000,267.2370506392037,12.35160432130794
44320000,263.16182711075453,13.088982328669474
44480000,275.04410066013014,17.732994230933674
44640000,263.73440592192895,14.844964652911658
44800000,256.65360746504547,16.814956307457777
44960000,273.58470047529846,12.662500639812952
45120000,264.75220919735995,13.392275751466343
45280000,262.5546951890298,9.274707849392039
45440000,264.3121240413812,15.950026825071662
45600000,257.73537710055086,16.526766662474124
45760000,268.0513715909356,9.95436519996186
45920000,270.30433240329234,8.92350150765932
46080000,265.507271483379,10.656049741614009
46240000,265.2322603681124,12.783839855153502
46400000,271.8001164867324,20.79528058554996
46560000,262.97085263050684,9.497218677491672
46720000,268.61442685101093,14.288784420107863
46880000,264.2173572993984,9.10714825202771
47040000,266.38639068150775,6.785247960987338
47200000,259.9541270588,12.814146032677517
47360000,271.19776102570887,8.86007876417044
47520000,261.55079363680073,15.031398291364573
47680000,260.70411106296757,12.751443373694165
47840000,269.2038480361809,13.837351904903608
48000000,260.95251445057613,12.169261496233005
48160000,263.78445800920946,14.365524890418719
48320000,269.54991671478473,16.454412271578065
48480000,271.99588961952327,15.527063677374608
48640000,267.3255460943846,11.88983717450262
48800000,273.49987237655057,11.772844345485492
48960000,270.42838525698545,15.65145412822206
49120000,268.8916591599219,13.580917721327198
49280000,264.1197645048116,12.791034304373348
49440000,266.62495974186066,11.81373289580852
49600000,266.8287757054263,8.411621546503754
49760000,267.6905705500922,9.556830393976986
49920000,270.4240697010428,15.077533705858464
50080000,260.71635877784837,11.323340847877628
50240000,272.95853468644515,19.38541390431081
50400000,273.3241817822603,12.580268198902687
50560000,267.9055011893966,9.860786859266028
50720000,268.618810227525,11.830460868720815
50880000,272.882995263326,18.310964771370806
51040000,271.4923605272802,3.571572035286702
51200000,274.8618924692846,21.990373504545836
51360000,276.46382931661327,11.151603702818754
51520000,279.8119508783953,14.380790370332567
51680000,271.363261968157,10.74635887296044
51840000,269.24021302828606,16.85069087798607
52000000,269.3660699605244,10.527897259375555
52160000,270.127517995203,12.878170164363707
52320000,272.62687279345005,6.700221417150452
52480000,273.87624892822964,13.705774709849688
52640000,275.5159402058658,14.586946749554466
52800000,272.0264777493769,9.289883677612709
52960000,269.96488602102585,18.608013112809804
53120000,273.9678900770134,8.5226319782758
53280000,273.49857110592893,13.717856377960517
53440000,268.5637648973259,14.763770293940196
53600000,278.6237521817186,9.744702731352527
53760000,270.2494251360216,12.858678402087076
53920000,270.5016024168544,9.036985448472873
54080000,275.6550715260991,10.283764197748305
54240000,273.34081866408155,11.752648976609738
54400000,275.8343571822964,10.583260867294234
54560000,279.56138381111697,9.157908305354958
54720000,276.47235913594943,19.930454111650644
54880000,272.3829806330391,11.544232360762823
55040000,269.9234908996918,12.691056073066605
55200000,273.6926995309182,11.658128107575248
55360000,274.2475981826053,15.05591037909852
55520000,272.9634233537885,10.79692544256419
55680000,277.057307326764,14.296501656366347
55840000,278.45148311002583,16.26596175376007
56000000,276.2733286476218,3.8284065997389747
56160000,276.4801463293345,15.189997957120879
56320000,272.7656185444824,9.580431974990221
56480000,276.5888832575342,16.537409613841287
56640000,272.6273375688924,20.071974524656014
56800000,273.8622364040719,3.425829888235312
56960000,272.85075425083704,9.46412885127905
57120000,272.5495567317659,12.247599432413672
57280000,270.45775644764734,7.476365123479793
57440000,273.8092597953419,17.888898683690964
57600000,280.0527603388447,17.83738365439616
57760000,281.2619580288462,14.064170179038575
57920000,270.9342179186719,17.53479772721493
58080000,280.6700583685359,10.136799999503486
58240000,275.8184470746253,8.359904577189972
58400000,276.4710588804698,17.96076787918467
58560000,281.67369573122807,13.37298731394769
58720000,276.8349784135994,13.016326608996083
58880000,279.63373717703206,10.326606628588063
59040000,279.3101124863003,16.474196320207938
59200000,268.9837445963955,15.181504596509585
59360000,276.28468304289714,21.133449838220052
59520000,280.6052964209858,16.596616552217682
59680000,280.7908814906948,12.385268648230028
59840000,280.12967231346175,8.689999284668428
60000000,283.5367734781035,13.770930820078203
60160000,284.65799050535935,10.631279959698286
60320000,271.401845700715,7.3759440879231075
60480000,283.1643913601502,9.563522043892892
60640000,283.60409689977445,13.602275972117852
60800000,279.3649543411054,7.8211193101842404
60960000,282.3287306392784,17.132609334679753
61120000,271.3420504240581,11.241671498053607
61280000,275.49170669617905,6.34413913021167
61440000,277.1451002398428,7.193798457639914
61600000,276.2897567235664,8.536668352054274
61760000,285.26036983569486,11.80427124557078
61920000,280.5831517525239,10.7705165489381
62080000,275.6166411484823,12.441961092630223
62240000,281.2154610538128,13.532303359747154
62400000,287.8671289361225,14.17868371778607
62560000,276.8947980952275,12.186020005867988
62720000,276.69134801110846,17.000164930412254
62880000,277.0354302665485,12.284871322938583
63040000,280.66559653331274,9.821161597222247
63200000,281.4770934413613,8.731493207285027
63360000,283.1248597371153,2.2426648062338543
63520000,281.32872547964365,6.406342768730773
63680000,279.0731931715915,16.869570289794513
63840000,274.65849871664125,14.82061662760807
64000000,273.63472432211597,10.461616324193793
64160000,283.9614733077212,10.984055054028188
64320000,277.9634454659961,15.985858529204664
64480000,282.8816059582696,11.506941515262591
64640000,278.10777506053927,5.824984022026629
64800000,286.29854866053114,13.144327581912325
64960000,278.35181437363957,19.088954473261005
65120000,287.9555054288523,11.277688241284809
65280000,285.0256388585821,17.77416073572736
65440000,280.01224804908287,13.661380963095676
65600000,282.2018421077834,11.126158022938245
65760000,287.7232810247688,13.569121240612102
65920000,275.88129091700097,12.62055657521312
66080000,284.20182428930246,7.133476697401775
66240000,281.50534553368516,9.599647386698917
66400000,281.26305057533904,20.92978239180737
66560000,275.9095565814643,10.295927176786707
66720000,284.0198859983473,8.285039592278729
66880000,274.5681330173065,12.529668096879915
67040000,281.88139098363126,12.581037839065274
67200000,284.1154465003959,11.287435620929875
67360000,279.28747044001744,14.849151647812386
67520000,276.3799080247879,12.085086523094384
67680000,285.420037582581,8.856236125100814
67840000,287.4307892241007,7.961263784245853
68000000,277.63114748487055,6.700955699209942
68160000,283.2728152501941,11.373886303737523
68320000,279.3263874939374,13.613253791787876
68480000,279.6248229736147,16.909345825313807
68640000,287.88018192158506,8.436815133427324
68800000,288.359869400284,17.516577952643456
68960000,286.0949558062023,10.105290554016173
69120000,286.0718402107458,14.07872375356201
69280000,287.0457245045513,9.087270090829291
69440000,287.8736528888623,17.932007709800192
69600000,279.8262726440617,4.711117131397912
69760000,280.66712357611186,12.250134319423015
69920000,288.811339210914,11.257627549874163
70080000,284.14110825107383,6.683933246219152
70240000,282.6600308981179,2.9063029837748977
70400000,281.3480447537909,17.007374923857313
70560000,280.56215372977584,8.523924858872908
70720000,278.6510090005066,12.914520851308593
70880000,283.75962077858895,9.60990978613057
71040000,289.3983676424652,18.017106435791952
71200000,282.44108184730135,10.180358001588603
71360000,282.68771176921206,22.39638165317103
71520000,282.86775443501887,16.660336139134394
71680000,285.2204010396211,16.517235718104338
71840000,277.3874345114414,10.023710595310462
72000000,279.3123084443115,13.444652063344801
72160000,278.98986567843144,12.716613577293073
72320000,287.2862563638518,13.29701576817333
72480000,279.6488028708445,14.485287643312622
72640000,284.1315905419838,11.081185061230734
72800000,284.67648312573994,17.005972975955665
72960000,280.9562022484277,22.540053503577255
73120000,281.9981986239292,8.503428856028883
73280000,280.5571601028368,10.015811445463735
73440000,287.41872081196806,15.6540435488275
73600000,288.39173917868555,13.740392188258435
73760000,284.573801746098,13.000477559637337
73920000,285.4895933632567,18.413312514049302
74080000,286.31936761298306,11.543820085408244
74240000,282.9795808718515,6.876265357701022
74400000,285.12632352789745,9.456196032512276
74560000,288.06133865113156,17.060565585757818
74720000,280.2351758663644,4.219937412185351
74880000,275.9858067601743,14.976498539735484
75040000,285.22584102868404,17.152582068286236
75200000,283.52543789292844,17.95558557215711
75360000,285.63060108105645,10.719458020594848
75520000,284.36091905000427,17.921810301016492
75680000,292.6705363653366,15.546167022596702
75840000,287.6532146950944,11.49820417064244
76000000,289.664107032588,19.505994372413106
76160000,286.8452966614772,20.0914869775537
76320000,286.1319572524537,17.98592894979945
76480000,280.3992594152559,14.284897342315576
76640000,283.11897170638434,11.206493241536078
76800000,282.5901576361761,17.060256096727517
76960000,291.2437241493986,13.649310435356439
77120000,293.22417578340327,14.292126572435883
77280000,286.67595513792736,7.420163700466103
77440000,287.1197255460654,14.014597590887828
77600000,286.98305423805465,17.31088466513312
77760000,273.0974664611181,14.529784796993345
77920000,287.1547895167585,9.314542810862056
78080000,287.946396359893,19.60566694714918
78240000,281.91131918343837,4.0135166774931905
78400000,286.9584248647716,11.588516371534979
78560000,287.5329701345454,18.214299949063026
78720000,281.36601068533304,11.35489494558023
78880000,283.1739042050138,15.848377174702971
79040000,285.3816385145556,13.843417300950092
79200000,285.11473767852266,9.881825104016265
79360000,289.348545959081,13.88236539126247
79520000,292.12318946804925,22.489099088840494
79680000,281.1226879470397,18.489653696412415
79840000,289.9635179462659,15.481657329636361
80000000,281.32123373100336,20.932075838286043
80160000,284.2412415229183,10.929415789028083
80320000,277.4333245221637,8.49673302452849
80480000,288.51701099062234,14.134684640003501
80640000,287.4919198051855,5.899812380838663
80800000,281.495200039529,19.041798552927936
80960000,289.75806504243536,14.216868787072569
81120000,281.395331739494,22.0477816319246
81280000,292.5138621690583,19.681032658177067
81440000,284.53466972806774,14.51893475558915
81600000,287.66153306244433,12.64633535851733
81760000,287.06810786887496,17.385599814116965
81920000,280.79562356515993,6.539324906727514
82080000,289.5946560881254,18.32072305356329
82240000,280.7618165783588,22.001444348008924
82400000,284.83003016913773,14.758529223744196
82560000,286.49875205699874,11.217864789666999
82720000,285.3020476150967,15.53198636442389
82880000,288.2658865926431,14.922853818592937
83040000,288.78487438022836,12.523177894967478
83200000,288.5642359603089,12.931782810024417
83360000,288.10803791857444,13.50963801478302
83520000,285.11192772038794,5.001925115638185
83680000,294.50059219880114,10.781800252225569
83840000,290.03057385526307,6.982279434141989
84000000,283.007514992631,13.570637225912893
84160000,294.2844869338117,16.552220435933314
84320000,283.1906800580428,12.897901354280023
84480000,293.6144524371575,13.224359003348633
84640000,290.18064871786663,15.957538392623281
84800000,290.340554776797,7.573372662448411
84960000,281.9259106932537,6.1261328506674095
85120000,288.7314753251116,11.396970683249174
85280000,293.3349076502297,12.955477791721522
85440000,291.8901211408684,24.450523176578137
85600000,288.914917361077,8.106016737690112
85760000,291.94154593835157,16.10270522211657
85920000,296.2777228884235,19.760652256124423
86080000,291.40451488763574,15.37284823389046
86240000,286.546496193877,8.074780091455107
86400000,285.6417124026693,5.065890311086062
86560000,286.78206878231896,9.701942091465613
86720000,285.77310007864304,7.500881981325176
86880000,290.6089202991184,15.476661140154501
87040000,286.9265439522352,12.576316033170775
87200000,288.42193466225245,15.672344868855962
87360000,292.23955339759783,16.038082672621865
87520000,291.18730586689253,12.837076669789795
87680000,291.56300825394754,8.920165665438878
87840000,286.20971005824117,15.90026668112452
88000000,293.79143013866656,13.6903409925016
88160000,284.86546965263864,11.306058412831698
88320000,292.54376881115513,14.149572590403139
88480000,280.31532395542763,16.432067730528033
88640000,289.1409923776104,4.369679742869147
88800000,290.3800376393336,15.698596588984675
88960000,290.235637642056,12.25466645912072
89120000,291.8296403120209,16.763142904815894
89280000,289.9142242569938,22.299539224982514
89440000,296.4497641680451,17.203938634253547
89600000,292.41669211708387,15.157170422136831
89760000,289.1015389406377,8.651004912455994
89920000,286.8915068298093,8.331909258912953
90080000,296.5588966036515,14.874637966840515
90240000,288.3921845687044,16.16693752340694
90400000,294.941895752969,18.276460771885894
90560000,294.3972436827084,13.617707107844337
90720000,288.17980077363933,12.674887946222679
90880000,291.06385067561445,13.590714853898819
91040000,292.47343214150845,10.106652122369171
91200000,291.58638867201853,21.661245802941995
91360000,291.3191438260666,15.084918297074699
91520000,287.5309432720556,17.393738122294184
91680000,294.78184134889716,11.97406344661936
91840000,296.55250650719137,24.446691930483734
92000000,289.61163274010465,17.180340392787475
92160000,293.28350872583076,10.745678152695543
92320000,286.2379758100224,17.727178211596577
92480000,289.666011104089,14.457683656755682
92640000,291.6394774033636,10.030859037148693
92800000,293.9752652391599,5.882036733603642
92960000,293.97840945128286,16.66998464940064
93120000,290.4957718555163,10.746901720721352
93280000,293.40718725833534,13.805131652627884
93440000,293.7698716493905,11.504795452132255
93600000,297.62328921503666,15.46607040735135
93760000,279.19907371958,25.212570101784436
93920000,298.6633060358993,9.516457405350724
94080000,290.56808116637836,11.11656405288698
94240000,294.8498000893156,13.871223572024103
94400000,285.6228297655103,13.246706438823757
94560000,293.10053175999525,10.67815462197229
94720000,288.81963122214046,9.224986518623895
94880000,290.95029598337516,16.595933153024504
95040000,294.0002066954523,18.657572258375627
95200000,297.2755679421197,12.505924894839854
95360000,290.27701800193626,11.805023420109416
95520000,289.5548691098781,14.477823286045986
95680000,289.8899138626084,9.983404103934877
95840000,288.18530604575284,18.088011391970625
96000000,288.951293460121,15.670674927380356
96160000,287.42364887730577,11.417321968693223
96320000,290.3156998294033,7.611682517284793
96480000,291.45731965032513,15.627847561389787
96640000,289.79493795541185,11.33504804883768
96800000,287.09766195435503,5.8422173315480785
96960000,291.9369760612263,14.011311924173805
97120000,290.2472980102923,15.388853776437244
97280000,296.8277159017212,14.705334152574524
97440000,293.7044749008072,7.305206039864666
97600000,291.7655667473538,12.247134992635974
97760000,289.4154007049569,14.057604890783777
97920000,299.6450235589937,13.678608272462148
98080000,292.1888227457564,11.365614600835343
98240000,286.97149956822165,14.733766788559223
98400000,285.2820617290771,11.688917661775898
98560000,286.7045295595162,15.566924832696781
98720000,293.75037193360384,7.861915857217737
98880000,292.00103164729785,16.88762279738824
99040000,295.38384803603594,8.841950951058132
99200000,293.556689205771,9.194445533346567
99360000,293.0537186914393,12.932304894219023
99520000,293.6485276926919,12.0655052356778
99680000,296.6479328563564,16.94312165554765
99840000,291.0026525842304,9.406808526008588
100000000,287.37290523134055,18.564987110034433
100160000,295.6585220844572,15.151743979568867
100320000,295.78616731004917,16.916180872546583
100480000,295.4270538929639,8.636695762248495
100640000,289.82157153080306,14.425676351251125
100800000,289.8944167183485,8.81715995637137
100960000,301.6990827997856,14.485104575770874
101120000,294.46648655011774,14.456503219600702
101280000,292.58094804337367,25.322878027624892
101440000,296.85063437678514,18.097424898467942
101600000,294.4425326219702,12.734527077323543
101760000,293.3428454703199,11.532810805647992
101920000,298.3915310812604,14.669686840926339
102080000,291.420879367817,13.945099164605052
102240000,286.426801913921,11.005352796727674
102400000,301.43831249698354,11.463338341386704
102560000,289.6823487759381,20.165278625536722
102720000,299.13396577057466,10.860949480089332
102880000,303.0083079363256,13.437828140116343
103040000,297.4641339046746,12.247538088782944
103200000,292.1434074268263,23.555529612504273
103360000,293.6765951327661,12.941993106850854
103520000,290.55553911309653,17.136730162591686
103680000,294.5842241202874,7.802753965384383
103840000,294.08759155087654,19.43185359691866
104000000,301.9709086496726,18.519857797754266
104160000,299.21262808784303,16.049363774475115
104320000,295.4592100231884,13.063667487000584
104480000,294.1298521715252,18.67109310159574
104640000,293.2971578397624,13.256344537875039
104800000,291.4699954895951,15.789153399074321
104960000,293.01262512934926,25.061366225083212
105120000,295.48968622454134,17.232363888032868
105280000,292.4262530027988,15.287516737509938
105440000,300.8022361593848,12.807698099210205
105600000,295.09843243198753,15.077490328362977
105760000,294.2090811295299,15.940693798983316
105920000,294.01960899425893,14.195998334049344
106080000,293.38281564079875,8.01679814230372
106240000,300.93883054498156,20.020561088322093
106400000,291.2207693644519,10.924997748151291
106560000,292.74556620447635,21.0465041581049
106720000,302.79084856065066,15.928177063847576
106880000,303.39728795460354,14.781110019145007
107040000,294.95769565732235,21.909659337202477
107200000,296.62482231017106,16.355635458744285
107360000,295.15193919192444,9.347491733253486
107520000,305.1690106857107,14.29298364866746
107680000,293.1437636005819,7.4831866914819285
107840000,295.395238487493,13.49326990820415
108000000,289.910243197723,16.899353608966386
108160000,302.1674393876974,17.362819234722227
108320000,302.6980340558794,17.43583296478854
108480000,297.39605853536403,9.148880859830314
108640000,296.7692116141052,9.022360903938244
108800000,300.3138137425082,13.526899772796616
108960000,294.02994053152355,18.306753606381346
109120000,298.61480100139596,20.492851544102372
109280000,301.3096853412276,18.71571067032356
109440000,298.6484008388193,11.939894255889104
109600000,300.0654318844188,18.16810182699812
109760000,297.59834069618194,14.570445221339423
109920000,303.4244540613645,13.80675519156703
110080000,299.71544726058124,5.413937253879517
110240000,293.4829601335094,13.209002950616592
110400000,300.9602687532802,16.443011471919025
110560000,300.4846360462571,15.62708511671731
110720000,299.3840482249371,8.393282764649689
110880000,293.71972255838733,9.71922901221997
111040000,300.3951817583247,8.506578924825929
111200000,299.7504621756935,5.688789479112322
111360000,304.18365170929445,13.93056898904803
111520000,293.04498852547357,9.875344289659362
111680000,295.59540648242836,13.607907308503659
111840000,291.76944157667924,14.941122790816147
112000000,295.2650315207174,21.180116386741073
112160000,296.0971034930661,15.3128210768084
112320000,299.42148479214643,16.184808939518007
112480000,294.5993964398117,19.81776912775374
112640000,296.126335690017,11.933465639656518
112800000,298.137536511913,8.777661396294512
112960000,296.52057690614697,15.540023850348373
113120000,290.17187750313013,5.872115946105828
113280000,302.1716852858543,15.565741051283585
113440000,296.393206165463,9.373557722723582
113600000,294.5261133458044,15.764892894336537
113760000,295.9650361741509,17.52130280750097
113920000,298.5275166360245,15.15606359181181
114080000,299.1655102131825,18.332766857076745
114240000,294.0493038062771,11.855321176615123
114400000,294.1708579885653,14.179160612147381
114560000,292.98406735864927,9.30332768267056
114720000,303.9360547310921,21.272650936433795
114880000,301.67100256939665,15.431286596734733
115040000,290.940726031295,17.475007670461874
115200000,291.70222036859883,14.17504878898403
115360000,302.4218642625121,19.798060165337496
115520000,297.0658134016652,14.674279906759107
115680000,301.04442742228434,10.00314025596062
115840000,297.6992450989157,11.865737010203187
116000000,295.152287224908,10.672177700150508
116160000,294.15607883280296,20.119284510612346
116320000,301.81766173277157,10.126407596789273
116480000,294.90975513101324,17.097236368105367
116640000,299.78399414077535,18.359277470512072
116800000,301.48409493520643,14.745508527805814
116960000,304.64011407980973,16.493678470545877
117120000,295.97723834370686,9.466893516514459
117280000,301.96543076756893,15.353554153638607
117440000,297.49500876812544,19.14074703716781
117600000,296.1191705816476,13.13731464924611
117760000,298.54465590422245,15.944770807524405
117920000,301.29818477992757,8.408202059258231
118080000,308.09150874205244,9.384145042105565
118240000,303.73849993879907,12.832416672471396
118400000,301.7810429221704,16.768306279054173
118560000,299.2726334754171,14.711344210566393
118720000,289.096282569976,21.91433852415414
118880000,301.6063770552614,8.851799029891012
119040000,307.2009396230547,11.346896798250057
119200000,298.4191473646283,16.4094160668977
119360000,297.14324855587506,8.629573856544178
119520000,301.3249046728784,9.349630301682497
119680000,297.7316721621272,17.29906258670693
119840000,303.0307996357913,16.41693081170665
120000000,295.8152848728955,18.164999226256413
120160000,296.7755940342076,13.371234663826302
120320000,298.6197398745933,11.97772435033003
120480000,296.23043188425953,12.881017339849246
120640000,304.9667245449867,13.601523040172305
120800000,294.30528278745527,10.00638187545995
120960000,305.0719221922745,11.17276974020878
121120000,302.92136993314733,12.015166919630706
121280000,301.072663469332,20.046925785933457
121440000,303.0938431459011,12.192803479713008
121600000,297.00675974624437,11.996902078102043
121760000,299.65043414622886,11.104924755223111
121920000,299.58748370524023,11.943946134074032
122080000,296.34279263361054,11.056508961190334
122240000,298.26587551584004,14.226418842233333
122400000,305.46323403455614,22.027105425741436
122560000,300.6418671459294,15.3952244034462
122720000,297.0925565216475,9.8454307819143
122880000,300.32303576399494,10.203370918664358
123040000,303.1721568186138,15.767040664339532
123200000,300.7573846804375,16.63377611492695
123360000,300.4684976385193,19.556877817538464
123520000,299.6714355561885,10.165265875407563
123680000,294.88752263114,14.002681143046644
123840000,299.06040140622355,11.316745163508832
124000000,296.7057583524244,16.03414165463792
124160000,295.3816499129536,7.905515138221963
124320000,302.3554211912281,14.205669121666864
124480000,301.92366916909447,9.791959491033062
124640000,295.098707013705,22.985730389402157
124800000,297.5901652489063,11.190004403292324
124960000,298.0993838896852,16.14857505074719
125120000,292.3686182052689,10.351866952505985
125280000,304.7532251527446,20.131118573222388
125440000,300.8543312600265,9.257664622086496
125600000,297.3814458967762,3.5111583509838087
125760000,301.4802400952494,9.879496038261292
125920000,298.4097719480075,10.813703608450945
126080000,297.6287705509587,11.16165257163956
126240000,296.13507743188785,13.479777514895378
126400000,299.6703534041436,10.62724047366098
126560000,297.9967024735461,12.404251181001566
126720000,300.35778715107125,11.940140910997812
126880000,301.3293059416708,18.0035546120727
127040000,301.79773226553965,13.844636579438596
127200000,295.2977005441514,12.901905876329664
127360000,300.3826438613603,13.31883857764337
127520000,300.0879362969993,13.035592667530004
127680000,301.7197121661209,11.659285568856163
127840000,302.3179053145769,11.907912713105732
128000000,303.20681713924455,20.190792276512507
128160000,302.52696503446924,13.538361554115506
128320000,306.02652377719824,16.630608346358972
128480000,302.52881432906656,17.814399789703106
128640000,298.67386744053283,19.039035955807737
128800000,301.0161205136382,8.5204327020094
128960000,305.53894074968144,17.261567852796254
129120000,299.0760202098017,13.684221340670177
129280000,307.3731002954237,14.375998249846562
129440000,302.62474970490933,14.529430248448913
129600000,295.91564205200456,11.282940424470006
129760000,303.5441000975287,14.789551362165863
129920000,294.3142912506821,14.926619528182687
130080000,308.91987098852763,16.28480605275529
130240000,305.464242494029,15.515311539026623
130400000,296.26272930039835,14.653817278653278
130560000,299.1442955168339,15.77699637927811
130720000,309.92229962339803,15.614524439269994
130880000,300.4947328143646,17.218092149004406
131040000,301.8282113685753,9.18586081996905
131200000,301.9892097034579,10.98936061486377
131360000,296.83792830382305,13.745476091042653
131520000,291.2940303845357,11.319186352515157
131680000,312.9669083074403,17.432719454933707
131840000,303.51633432144854,14.697539003502449
132000000,297.1614513775576,12.10967811603115
132160000,299.56914676773664,12.306996616100095
132320000,298.80207942265514,15.204995078209343
132480000,303.75280122406156,17.778214903105503
132640000,298.30852243775394,15.368762622872218
132800000,302.3024540658667,10.431697968003816
132960000,306.1369952506373,18.456070726787395
133120000,299.01637634292115,15.245321305121186
133280000,304.9491537985141,17.06857799486681
133440000,304.3425180575787,15.217640502641503
133600000,302.5664235445061,15.704839442963259
133760000,305.10612393242724,11.839514970710296
133920000,298.9031937260532,11.14826493126346
134080000,301.0334975902226,6.377855088560743
134240000,295.4563693724796,11.27049712515388
134400000,305.5067147828308,13.501142144573961
134560000,293.44430416134423,15.81152857645534
134720000,292.6677907303178,11.661977778399892
134880000,307.75117964945434,11.655967333081389
135040000,296.62189029641496,18.59375185753267
135200000,301.94670552493693,11.270258562509945
135360000,306.3195428293702,17.15387579600816
135520000,304.56789728040684,11.174830269142591
135680000,301.8451334131639,11.379897554166659
135840000,299.4452965806104,9.323875002222687
136000000,301.6825193226058,16.587744547046167
136160000,300.3060913153795,13.826092014706065
136320000,301.9556283427684,14.980983495288015
136480000,298.219810256083,16.362712142384574
136640000,308.0681964156541,5.190069030003789
136800000,301.24448418781986,14.78797356278669
136960000,300.14284695305304,13.97914271655676
137120000,307.4971696755022,16.548615510792274
137280000,300.4734256020644,22.37832112828169
137440000,307.23665653096026,11.384736894137719
137600000,296.3229129791332,27.198383877668903
137760000,307.4233240666393,20.316605852924212
137920000,306.34192073912,2.585822781269328
138080000,296.68203677329166,23.176788086457478
138240000,297.4566234496312,14.650971850776507
138400000,303.10568285305186,12.873309526517312
138560000,303.5049348392405,12.067633183199892
138720000,308.75523467432043,18.720094798381293
138880000,310.60340993393635,21.197852656350943
139040000,300.7814998053121,11.890440907429982
139200000,300.0207320458792,14.052736772162493
139360000,299.49352633421194,6.0552323522892975
139520000,306.7350869664766,12.948928587814333
139680000,309.8177503354507,19.28393361566706
139840000,303.3675127824318,9.003865767486516
140000000,309.6507665003703,13.442575544568982
140160000,305.4854948293308,13.137028694196019
140320000,307.1409644213443,24.45095111596292
140480000,301.80991254982416,15.444052598843689
140640000,302.3375996687831,14.966240731728272
140800000,301.9228170542397,15.98887050998597
140960000,297.5286806653225,8.206125357410182
141120000,297.74869712517994,13.64375256753564
141280000,305.8046372700455,16.858824530172374
141440000,300.4692835114568,21.077431106202592
141600000,295.723978267821,16.4950070063417
141760000,307.9134830798046,14.487189435323954
141920000,309.9727080574548,14.23750373109703
142080000,307.8068452845351,12.498178052685887
142240000,293.557435933533,11.437212933068778
142400000,301.70505394011997,9.035997891776796
142560000,303.24459741264735,13.381306767049058
142720000,294.4009741110908,15.63909043122224
142880000,314.17977394265444,13.80500523304594
143040000,304.4262762885033,12.649328241780806
143200000,310.57004040547787,20.92494881941919
143360000,302.41003505587446,12.21245532443143
143520000,300.0560763106162,9.863125447869242
143680000,299.0955019285955,20.477599161066866
143840000,305.80882646486793,16.274264008373883
144000000,305.6846043008956,15.83341818129924
144160000,302.72307327486993,15.73120991670741
144320000,305.65111117850097,11.499765404724249
144480000,308.4821741089029,14.367922825942356
144640000,294.04665452518805,7.316350557931857
144800000,305.0585105401064,12.983757407267323
144960000,300.6698568139467,16.128488798405467
145120000,302.9774312483805,14.43114392589559
145280000,298.8714196329322,15.533308102817882
145440000,304.15193506227894,12.322196178448543
145600000,302.78881044434496,14.494091896114464
145760000,310.5715796549829,12.744511158041224
145920000,304.45568417122973,15.130549358177765
146080000,306.69548929122294,16.48217756805716
146240000,300.38657088324254,15.970726196076578
146400000,303.0489516941622,13.156513690728033
146560000,313.0216822501293,16.624198388793566
146720000,307.86800031898116,16.53570120913829
146880000,308.1105129704876,14.610800620087915
147040000,306.05197381470947,6.726589671564002
147200000,303.79930170981896,13.514305067240096
147360000,302.84816599599,15.719211399434819
147520000,302.0979361111556,12.463179176678647
147680000,302.17441851628996,18.868800375904218
147840000,302.87729874363504,12.163638941703224
148000000,312.30531671588835,12.113665102913238
148160000,308.34165735898716,20.089426406596793
148320000,299.0609026958461,18.684158012994178
148480000,308.30225353047996,14.882157559615129
148640000,305.2850638529741,16.282475790879804
148800000,304.7163323565082,10.646094400039656
148960000,299.8347505629894,15.884127476987885
149120000,308.8422568535373,12.551453475910044
149280000,310.3379219496031,16.169897523388986
149440000,310.4814736146078,14.567230014334047
149600000,301.657175758983,24.863376134482362
149760000,312.97102074907576,17.488257776980134
149920000,303.2810320706771,13.806633718483933
150080000,307.03933632272987,9.450779742596737
150240000,301.70819192323495,15.381102264023514
150400000,297.0479832169762,8.01657381775073
150560000,307.7876035875186,13.281219329131003
150720000,299.1512226396815,9.22442794256309
150880000,304.3177569107125,20.270520953564652
151040000,303.60099976883504,17.121446393107398
151200000,305.5794539873967,18.19835666203486
151360000,299.4496250995625,20.428383569184266
151520000,308.40202784099966,16.206709456100363
151680000,311.7975485588804,14.987905273186671
151840000,305.1616427002266,11.307359251034576
152000000,302.3208162496223,12.7628591074706
152160000,301.73637059616766,12.655689686319974
152320000,307.22162814521886,20.778592842696565
152480000,298.16095233211837,17.996563842493245
152640000,299.29873970629257,16.248914774370416
152800000,307.41000423951914,24.499976797651367
152960000,297.2145304792087,15.558538680634882
153120000,303.26605030537036,24.083568353508667
153280000,303.8758194288537,12.119514326334434
153440000,301.2238557529415,22.01484471138952
153600000,311.29436799797764,15.420344308651856
153760000,305.08801669206133,12.425651395687082
153920000,306.03685213160975,6.7635138043835
154080000,298.7914630002685,14.50861079951445
154240000,310.78499711953424,14.062380518974999
154400000,303.5172167066203,18.01194904382052
154560000,304.81349969732446,8.984212298394445
154720000,309.47771148800115,16.320214910418137
154880000,318.3642717245223,13.24838868141475
155040000,310.19932198395696,8.491419403034321
155200000,312.3339291131726,18.684857548158263
155360000,302.0713064136371,11.82907068809155
155520000,307.78370586058264,25.143419227829412
155680000,309.24839766060495,15.546108153529573
155840000,300.52068264526184,11.245036521992015
156000000,310.5527702726651,15.262713156457506
156160000,305.0490283268036,17.871829569922934
156320000,303.97135077473905,12.216936274381554
156480000,309.13567244333075,14.457616017385046
156640000,299.6789003908068,11.726439800618763
156800000,302.78275452699705,19.649891124377586
156960000,305.1540467185759,14.910474053714799
157120000,313.0312155954718,15.118642324789434
157280000,304.8704628983119,12.275098954422647
157440000,303.2637505621902,12.433509853791135
157600000,305.51846669450674,16.96542794602733
157760000,302.7670969465779,17.908178634504967
157920000,306.02695536745364,11.586519154511587
158080000,301.31489555451816,18.80016085650847
158240000,306.8238547922044,14.949329721748782
158400000,305.6647057669682,19.641169969430493
158560000,310.38847176750164,17.192991565691116
158720000,309.05054751488484,16.359477990553064
158880000,307.1944698400811,12.861846751554209
159040000,301.68053796809863,10.718847086746246
159200000,308.0058049096203,11.299413707732661
159360000,299.82102871331193,18.334790922248263
159520000,300.4626565127792,21.49517815439724
159680000,311.1450369152171,15.754525577287806
159840000,305.76810280390237,19.391824547650405
160000000,311.0739713123647,14.22693240596888
160160000,307.24836642580107,15.92346631224745


==> data/mujoco/halfcheetah-none.csv <==
iteration,mean,std
160000,-0.049656526513887266,0.2066399948431301
320000,-0.2015714963909958,0.04838672887157409
480000,-0.2216088386538546,0.0893058444773869
640000,-0.15720355837850913,0.14968606305886337
800000,-0.2725438607994483,0.06880038876545808
960000,0.2009219959280727,0.4788566459983572
1120000,-0.02836529023018459,0.16722400231645093
1280000,-0.027541469388034912,0.13950367083462023
1440000,-0.19458720993170275,0.0974702683187271
1600000,-0.1925381842161021,0.48529810167981435
1760000,0.020921568195737816,0.14122980510892374
1920000,0.13827516691130629,0.2437883634447299
2080000,-0.05409772567902116,0.43023440046451217
2240000,0.444411025676628,0.48072012093837607
2400000,0.4029450875088585,0.46720128781148235
2560000,0.5196608532892953,0.5167048063268815
2720000,1.3268738559420548,1.5534657179215685
2880000,1.843731289427316,2.164790149201142
3040000,2.461801296221839,1.8842477338353447
3200000,2.67396897934481,3.6253594829555893
3360000,4.371386802759784,4.71749165375456
3520000,2.7615224566948484,2.547809608332472
3680000,6.2308003590535685,5.392446079133478
3840000,6.054901556408443,6.48096696270062
4000000,4.388237945702417,3.4558882929719803
4160000,9.071950960722928,8.082323416268835
4320000,6.133656398737155,6.3756395945671605
4480000,10.148981055210614,11.088802659022255
4640000,9.452092206887542,8.731557851888454
4800000,7.894947741639759,6.092113991238202
4960000,11.152439400278219,8.26379308132387
5120000,10.618746344101885,8.529024166189751
5280000,10.516322950456903,9.932364860307404
5440000,14.868578844577394,11.197992573751373
5600000,12.710802573735572,8.028946128816113
5760000,11.481489631528492,5.076188773569964
5920000,14.182057428661622,10.746967774470674
6080000,18.163442386264727,9.476636996415975
6240000,16.489072835862128,8.244125213607308
6400000,18.800710105588223,6.343461922930414
6560000,22.9742291980716,9.888354703544215
6720000,24.91021652002563,13.535804674758573
6880000,18.916306715308156,3.4702833467609016
7040000,24.126122063631197,6.639763812151649
7200000,30.633012214125472,17.429620798239295
7360000,30.78214546079617,13.105857209090592
7520000,28.709603406182268,12.666816402758885
7680000,33.21268349422999,10.002916044455391
7840000,33.688632242626134,12.87886543983618
8000000,42.75539533397271,18.81222093159315
8160000,25.200867114805362,1.5517509986334401
8320000,41.48413784426117,14.89487631063335
8480000,42.65845476707569,21.043405837232083
8640000,39.47798277909926,13.902783303151331
8800000,42.08782829433769,11.57171573520555
8960000,42.19074336977488,12.155688174234871
9120000,52.07310245094743,9.457270818297115
9280000,44.76062312174963,16.093083350412975
9440000,49.3258838383643,13.392902109809182
9600000,49.68490763499707,13.806780684440737
9760000,57.46670186877579,22.409120855956605
9920000,58.26156325004471,8.836474604788851
10080000,52.26233639312701,14.013375606304601
10240000,51.66979823545656,7.783309052495838
10400000,54.901126518891004,10.436600749097606
10560000,61.282293975711205,13.985426540181944
10720000,66.46041514326309,9.889027829275859
10880000,68.33268518193834,9.814109505734043
11040000,72.00461289504467,18.51406624981861
11200000,64.25809836354205,13.149983044779153
11360000,65.87747523665223,13.567827498772889
11520000,58.840628348784804,13.636014138847614
11680000,73.12409810125577,14.606649427023973
11840000,77.88684706499946,18.603401496090356
12000000,72.22922809008247,17.308710924858286
12160000,78.43724209233328,20.397502294729616
12320000,77.44961606049537,14.405694717475084
12480000,79.92961862894293,13.78186619039512
12640000,76.7107157681674,21.90416130661778
12800000,81.72921177395837,20.33105992261911
12960000,87.97400374046852,17.28287405880138
13120000,88.54849360333276,21.200274630429412
13280000,90.63920712829515,25.63813719519475
13440000,92.88225312812175,23.71347120068524
13600000,78.68485031557344,26.318777641418308
13760000,90.85283997428446,17.072720839772995
13920000,87.20982788925932,19.326207165940787
14080000,86.1376906829845,16.5417107673368
14240000,94.1619986604042,25.07722767706922
14400000,87.74979904699343,31.29463664100108
14560000,94.25251643892341,29.44935249200943
14720000,94.30163137067696,36.68222509444347
14880000,97.33052546712663,28.012881286915558
15040000,100.70980933346009,23.891766419940105
15200000,105.94042609065059,18.280984958233358
15360000,104.69166164255837,30.436613670433978
15520000,103.7148906947571,25.319317799798426
15680000,99.22649401471331,29.020011055662646
15840000,106.6450811718539,24.051304395432112
16000000,111.05656955573961,23.05323372902789
16160000,114.89717862800609,26.77617043094394
16320000,109.29142876976807,22.74142919405357
16480000,115.6260336847896,20.077097431127463
16640000,117.90947141419781,21.749580602317597
16800000,113.56588138068268,32.172763276042296
16960000,118.2830636569533,26.18695918185976
17120000,118.17654336428598,24.667435184042493
17280000,106.48108761168515,31.876044829741215
17440000,101.88352460685486,35.8346194113785
17600000,123.24403822245917,20.618028071782064
17760000,115.10867997539873,26.770231483509534
17920000,111.92024523009904,34.304703981601264
18080000,118.07272783332867,23.58927213600077
18240000,120.38519150862629,33.144787573800436
18400000,124.7849581444212,23.747475494332267
18560000,123.81411593975592,28.222190378816858
18720000,123.3139584885476,22.816009540017383
18880000,117.57597727065502,28.575590935894656
19040000,126.76052500819547,23.06353774182254
19200000,121.78350372072647,27.644864313739884
19360000,122.38438812971212,30.542540336020092
19520000,129.35866097132134,28.7759945842668
19680000,135.58851949706306,21.879653620106854
19840000,119.7410629637418,38.33313714336936
20000000,121.68821101377755,38.112429109386845
20160000,139.51391728403607,17.82213997527197
20320000,133.3751323272671,25.70550339005644
20480000,129.2209882115858,33.27802330146304
20640000,132.19201178101378,28.02146093323919
20800000,138.25368345967692,18.44138446468948
20960000,127.7077502025819,34.646122999812434
21120000,127.37544753119839,28.54310176370146
21280000,134.69667380563467,27.309972075374144
21440000,129.24904863912778,29.062150291194076
21600000,132.846236483938,23.510735000512508
21760000,131.72419544514156,34.26740534661794
21920000,139.5596369180986,23.012485408171585
22080000,127.71298109036168,37.718766347801534
22240000,140.14103196022293,33.41734648086297
22400000,139.30067157184456,27.626789223977838
22560000,134.29359101011778,46.876283021097045
22720000,140.40436309864913,34.695295370076046
22880000,146.55570632434154,23.28689471410294
23040000,146.4907899211759,22.63296401598959
23200000,137.33657754625224,32.29892813211318
23360000,141.99011997816947,30.655076518187013
23520000,144.37900769509307,28.403424096916556
23680000,147.93948143835289,27.681751459590355
23840000,151.81533227104208,24.31758135459785
24000000,152.47448680037158,32.4630515065473
24160000,153.93955782068704,22.5899070116295
24320000,143.63652131784056,31.89857585569629
24480000,155.49174074644418,28.856424555227044
24640000,148.47602253184942,30.51128112650305
24800000,146.60723130526551,33.63882445449982
24960000,148.77040063866124,30.55657514522611
25120000,155.5765278710494,33.701449423511946
25280000,154.696246303261,33.26104155978778
25440000,155.31819185968698,37.61301468587395
25600000,155.68094224130303,39.17157211291996
25760000,155.87470089869882,31.967340972799814
25920000,160.55123937727927,22.07939284572826
26080000,154.19150112045435,35.83255847139276
26240000,151.2242919096134,33.53537240753391
26400000,150.38172394248215,35.0381567339211
26560000,154.8976445817661,24.78642734560911
26720000,152.62038938970392,35.93721890972323
26880000,166.04403118620237,30.099554135523714
27040000,159.02524240263494,40.23283005435253
27200000,149.7999043045584,45.395657856657365
27360000,155.90430985736253,40.561655106969354
27520000,161.15238063455706,35.87383055070927
27680000,164.67948341354705,27.523712128811678
27840000,161.31685907156364,33.25144679762333
28000000,162.06853470001462,40.64326962634721
28160000,164.35356197057453,40.42325331881877
28320000,170.31192752172186,33.16576285049838
28480000,171.24178279248258,28.626066511449366
28640000,163.55297705894327,38.330640572180755
28800000,159.84354955157033,42.03747410277081
28960000,172.84442466785313,31.101090400832174
29120000,168.90954417979546,33.676145777453605
29280000,167.89469428350932,31.12833391950573
29440000,159.58889165934724,49.31992701916538
29600000,167.74231712915346,39.89935518887478
29760000,173.38502694147917,30.877139297074564
29920000,168.47622182285855,34.49319769241982
30080000,173.1352825235963,35.63586897070644
30240000,158.03695208704212,47.56657551195927
30400000,166.3988329128807,40.895580055899465
30560000,174.29125281974802,34.50514349760101
30720000,161.30503485924046,43.86858710576928
30880000,165.04756502271587,38.04760367517865
31040000,162.80401892466818,36.502917391120555
31200000,165.0511243889877,39.892067843825416
31360000,177.76704675423477,34.291930130019416
31520000,179.5645671758019,26.47847970250605
31680000,173.02190499166207,39.83256244301408
31840000,168.7888907773777,47.989137999570374
32000000,168.65595618978503,47.88466670938403
32160000,169.17298620931237,59.471333367235594
32320000,160.40646444229048,61.08246434518553
32480000,172.34679786659225,44.75654318400853
32640000,179.8795318900418,38.8852620625051
32800000,177.50750318352186,53.78548502329479
32960000,185.07201576808885,39.110099891242434
33120000,183.62386140839916,38.7808195394877
33280000,172.9254993611768,55.909678248192606
33440000,183.38977451791058,40.81931943176328
33600000,173.53165902095262,55.927167636368196
33760000,169.60944573263097,63.86146859499793
33920000,180.69190062204157,47.226666296571615
34080000,180.84891878781642,46.77139664110223
34240000,183.22103737027192,38.076151632701865
34400000,194.11551343699304,40.37085305639495
34560000,194.51490885414796,32.98127466231728
34720000,182.54616554945596,37.41546758509549
34880000,178.42242238457538,57.60520956912606
35040000,184.56127935109723,38.54648971799245
35200000,185.27237418260802,40.215286124098064
35360000,196.56413018592116,38.01038900049885
35520000,179.5705659520062,48.8558710872236
35680000,185.8431894029984,46.80483817011622
35840000,181.32360127029372,56.088963310280704
36000000,178.48954323082955,52.91084883840254
36160000,183.25719166372178,56.847272083013436
36320000,186.07240254041253,50.84940889629335
36480000,176.05178783631573,67.77592900957188
36640000,190.0943640054111,37.1924458016506
36800000,192.7689288688251,37.17987336992304
36960000,183.56128060054493,51.998094451747804
37120000,182.6654098182282,52.78777393815603
37280000,191.49024662710838,42.994125256601116
37440000,182.61556109829573,59.20404308490607
37600000,177.5748423828904,65.07282209215897
37760000,177.2811314286291,61.93385516596317
37920000,186.87572408250855,57.238931830697794
38080000,196.15729713733697,45.49785088909469
38240000,190.9882334359894,53.271125412930125
38400000,190.45369408731946,56.43403231135945
38560000,189.87837617430878,44.29899870913686
38720000,185.27872721143447,56.96736905065245
38880000,189.17268821425952,56.625000281949944
39040000,198.88383800600522,48.79200664787824
39200000,195.88017979587622,49.20710896080301
39360000,190.7494329551167,54.18893400977182
39520000,197.5494968867092,48.47753411448684
39680000,185.47845655971676,52.558108902573984
39840000,190.46756614108946,60.335956329620345
40000000,197.51176191038755,51.51847431852594
40160000,196.8364475309521,49.50544515729096
40320000,199.95980710387775,45.80409066506219
40480000,192.5821780275111,52.85376571779808
40640000,201.73297235276445,41.600780703529495
40800000,196.6654091604565,51.97139014238555
40960000,205.69852885309146,41.84563134853551
41120000,200.34097650459736,45.69396731921761
41280000,199.38122433298506,50.282225340569276
41440000,188.81947657207184,66.65469486459621
41600000,197.81540019070886,60.92022645854405
41760000,197.11056692288147,52.34341255262714
41920000,199.03330662100745,54.645285163123546
42080000,211.07770653960267,35.7589582309927
42240000,198.04048592570348,63.27987165602917
42400000,196.80848958598588,56.177266481256794
42560000,204.08300176133386,52.5757556370523
42720000,207.95103767264675,53.93449089561651
42880000,197.06938763928915,55.293247996523085
43040000,209.72647394690875,47.1437947017788
43200000,201.0591192064213,54.167976143948295
43360000,197.92933405391048,63.77769059791778
43520000,205.384140157434,55.40997395825998
43680000,199.9366149720697,59.204452328306154
43840000,207.06440912936318,58.60924817260756
44000000,207.29396239869388,50.897537454074666
44160000,189.85156271282077,75.15433337673548
44320000,193.55288852096305,65.76434414094177
44480000,204.66626998602865,50.295981857570894
44640000,208.1293532341674,51.929762396388085
44800000,204.49122127097453,63.05018277981881
44960000,201.1900690649039,60.61026753376056
45120000,196.4118414425378,62.34312964990205
45280000,212.1404549562559,47.13045858358625
45440000,202.35216747747646,56.58666623589374
45600000,200.6287527011892,61.45425944186513
45760000,198.78066289688127,57.49037270020523
45920000,214.79491552044541,48.59975321077093
46080000,212.2463358056575,51.85413199271722
46240000,208.90597160860864,56.98559058121051
46400000,210.14826800269256,50.87681917787981
46560000,201.86811680998267,65.93385366246675
46720000,210.96144695707994,57.02851770895125
46880000,211.14530598296767,58.23849277126318
47040000,212.4289268680508,54.48030500122864
47200000,204.90636403718176,57.71687086818651
47360000,214.6646995154829,56.85996486936909
47520000,203.1857340212682,68.66414983509168
47680000,214.13234730479485,53.680738591887625
47840000,198.26668542585557,71.08911299508702
48000000,221.63267094529203,37.834396699618026
48160000,207.32211370210425,59.538618922888766
48320000,212.8847412304323,59.636247980288736
48480000,212.0034892203224,52.652446730919834
48640000,208.46797834004985,64.32000704238469
48800000,221.36207096357177,40.42881927258922
48960000,207.96590149700805,61.797542511467356
49120000,206.771841235578,60.27984993716607
49280000,225.78682667216052,41.409479464153094
49440000,211.20370949752564,58.386356290205455
49600000,213.7721573882266,52.89543669898248
49760000,201.97886041312358,63.38086135212974
49920000,213.7985131894853,59.19622006203962
50080000,211.53024785236235,56.3429888076383
50240000,214.14579222016064,51.093141878180596
50400000,206.97158179845073,59.781158184572526
50560000,216.12099378292237,55.99623280721465
50720000,209.95253306324108,63.05894453314253
50880000,213.4066243536678,58.45141439143957
51040000,205.35671195737177,63.67242884297642
51200000,204.63284856078735,63.49491903470376
51360000,207.34185024686596,70.98389727367399
51520000,210.97623927505026,64.99684508349578
51680000,216.42253969581932,51.34863430395729
51840000,224.02297839710118,45.64810932615291
52000000,208.34998420124626,67.06971687167052
52160000,219.58489820934184,58.860598563733745
52320000,221.16565060485172,53.16630821706849
52480000,216.64999846306583,53.261654714227134
52640000,216.0788945681592,55.04431013377617
52800000,221.407533136921,54.367778308683306
52960000,223.70929380818083,44.2372704103721
53120000,222.81576521639397,49.006488641983026
53280000,217.82666103185986,62.60021395667501
53440000,204.48304911222996,74.14296919714307
53600000,213.4436983946451,61.33103311180003
53760000,214.64980380999717,61.99806520892756
53920000,218.7442397163131,51.556109436876056
54080000,212.79298282957132,62.209381481866124
54240000,232.53990974362955,37.60844980410392
54400000,222.09979674561853,51.57315627617613
54560000,223.75338963260984,56.036052448371436
54720000,213.35956681809094,68.87730438817775
54880000,209.9792208370528,60.725671373515596
55040000,225.79566193796202,54.87137669665973
55200000,214.84267351591004,61.09416625841816
55360000,211.0242695960419,62.690770238748684
55520000,220.60640029520266,60.45397968396116
55680000,221.62624106501357,51.48256559591353
55840000,204.0545948421534,75.625592304823
56000000,216.9314253348554,57.98394044066545
56160000,214.90757878232546,59.317131119296654
56320000,224.14650430731993,52.68542185348542
56480000,214.9703200650109,64.3427132281884
56640000,219.549321880849,64.23541407481815
56800000,229.00028987178356,45.33906373892205
56960000,225.09188754020954,50.388420947761695
57120000,213.87309790390466,68.0600276387745
57280000,215.08064067889768,71.33224714237474
57440000,226.6817330423178,55.79005844755615
57600000,222.5897042003696,52.214645265942714
57760000,222.02409856041868,55.517114124297926
57920000,221.77867053158602,55.93299289076257
58080000,224.46675717578023,58.02764580343939
58240000,222.67972736809634,52.663241133501
58400000,227.02129142784904,52.21860879422102
58560000,230.99797883308284,48.65158091605017
58720000,233.8833370512315,46.46755306141213
58880000,221.73369875775415,59.646628978938054
59040000,229.88079499841731,48.93682906362665
59200000,219.6176007485807,56.18153410284389
59360000,228.50454598498254,45.988315898575124
59520000,218.6909894440373,68.13092825925305
59680000,220.43635584755995,67.99590027461947
59840000,229.82535424956464,52.546821855370574
60000000,227.03323859387555,53.49410943040129
60160000,222.0876116622118,57.23872451638731
60320000,221.21954526405588,67.66343861729507
60480000,231.77085372988404,48.822827890286575
60640000,213.48616069679352,74.29729763083057
60800000,221.41890871599676,68.78921727577284
60960000,218.88909162753131,65.4749485993468
61120000,215.6681389084924,60.99300970450811
61280000,228.26164169940932,51.93083011899042
61440000,227.58150669724037,54.58781201310745
61600000,224.5427323822283,64.89784154831975
61760000,222.02995054297637,67.86066120861823
61920000,216.98259650860686,61.29456718179948
62080000,222.2275388494364,68.89874988897441
62240000,228.18520141654835,49.93649489798981
62400000,224.5963013615158,60.17227166147559
62560000,226.87694757589043,58.14448481505223
62720000,225.3181096103292,54.20586002340626
62880000,227.99160558778775,54.271264041946374
63040000,238.21192799285419,43.03660469348355
63200000,227.1489014468177,63.0153554504793
63360000,236.8511781548093,53.26428804634054
63520000,233.50107995474028,58.97892760009318
63680000,229.02090677775126,62.313653008981696
63840000,229.52478513570168,59.988853270595975
64000000,224.7585750545994,60.489984711551834
64160000,227.6200461179839,62.673097064013696
64320000,226.8990279416447,62.23067417893973
64480000,227.8907631818887,53.54416947026815
64640000,224.68763247786634,67.558128175306
64800000,230.42096597520367,47.058272023069314
64960000,228.9469179765216,59.617450660030336
65120000,221.26249577257883,62.43008765029297
65280000,235.90995148071693,49.93820499547923
65440000,233.456818127652,57.308318665483384
65600000,232.48759787371682,50.48850469340536
65760000,231.86125435697326,63.15999645691817
65920000,227.4537207314844,64.86550816374175
66080000,222.4460969848009,62.17015341972166
66240000,229.1876990919078,60.68776191073384
66400000,237.857417992844,41.45340554831937
66560000,239.44288660139588,53.81435922425803
66720000,240.0456326447276,48.4212005695391
66880000,229.336797297333,63.6563017892618
67040000,228.37882023871225,65.96990494148217
67200000,240.12975293904347,49.17045208746123
67360000,228.10634117580778,56.14216482531108
67520000,233.2004353400715,58.06784870825052
67680000,232.06755339745644,56.85590673290832
67840000,236.65196635499387,49.18038005177738
68000000,221.85309918473195,74.89527292391539
68160000,230.6669443020563,61.17020703010646
68320000,239.53712621560734,54.364710511619016
68480000,237.98605712548533,52.929400783185834
68640000,239.46389623722666,50.17097731997796
68800000,231.41677972546077,55.13184754488353
68960000,239.80349211241833,51.79183888237335
69120000,239.97290259924992,47.787998539951445
69280000,238.1504834561305,54.1693359228944
69440000,236.30093870276292,60.52891522567447
69600000,238.09676301282397,55.05346119193779
69760000,239.0947586914558,65.9909230914954
69920000,235.23530567589287,58.06167901221938
70080000,237.23089749435317,60.35219642677628
70240000,238.4836435849032,53.657212417623946
70400000,233.29327247807353,54.11031773834492
70560000,242.31232723938479,41.83849154642444
70720000,244.77923035144295,53.48998693445223
70880000,238.61207970345785,57.00445743751612
71040000,223.99774780821198,76.64728743794423
71200000,227.80056378031153,72.63775373842623
71360000,237.63725716233276,55.320082108234494
71520000,231.08127485864586,66.33049155575729
71680000,227.8178297412053,64.05156307698877
71840000,228.60638616149708,76.0410074194788
72000000,228.9789645465221,68.62174727873061
72160000,236.52884096056468,62.56445977954917
72320000,243.66299178527925,50.123706092361196
72480000,226.73135708187235,75.27811835424404
72640000,231.36920870749927,68.12059207179865
72800000,239.08097909908463,58.20781127950931
72960000,240.62558608889807,58.04520909795236
73120000,230.51729186656462,67.2849607155843
73280000,235.90887442487596,63.1192488678542
73440000,236.23798054542166,76.57829372113092
73600000,236.8534125967884,60.03259863120469
73760000,241.75394395147956,52.35226574849209
73920000,233.76652641968067,65.75455757019796
74080000,230.04876526445813,72.31484764096203
74240000,247.91086032912884,53.39254875857514
74400000,228.83814923471266,65.97488695015524
74560000,232.63063793737592,67.21989054849912
74720000,243.94956234376673,45.62382015399634
74880000,237.373802118449,60.04632052816993
75040000,238.3911672928016,62.12242621523261
75200000,240.65224225937723,62.15959370282868
75360000,253.85455657229923,48.74949890329908
75520000,244.76455991944727,58.941409935265916
75680000,242.13586720350568,49.83057645739291
75840000,232.59854478477408,66.59551830315807
76000000,248.93920920861942,53.12820575238808
76160000,239.46615493683524,67.06046039537182
76320000,238.17266151728685,60.759454692968795
76480000,252.12413987651726,47.27221375587308
76640000,247.68524316628591,60.37203623138938
76800000,241.5859078191238,67.94997952330455
76960000,244.15252101030504,54.45820771028013
77120000,246.93661360236888,50.55929657130744
77280000,232.94361348558814,70.25164334658562
77440000,243.32665730305084,61.49133164527616
77600000,239.04457378736993,71.004296585747
77760000,246.31927730684356,52.7933446951254
77920000,242.82568848039534,60.332247783125226
78080000,244.38024263727706,62.174493679802914
78240000,235.35487600016822,72.13354036444653
78400000,232.7197598360044,70.55791338743258
78560000,242.5887031265978,65.03183222110206
78720000,245.29799348523707,61.429390202572925
78880000,243.2961643452654,58.73864845742339
79040000,237.0388189126726,64.9440912712375
79200000,249.35657872929838,60.76564621601054
79360000,244.81382526247594,62.61712977086393
79520000,241.22692789832135,68.06198191862212
79680000,247.7249137311885,57.36768187873653
79840000,250.10629581324682,56.63550404444665
80000000,249.86723536422937,56.882375214958856
80160000,236.01544448488139,67.38518340502293
80320000,245.82010183424367,62.27051075728173
80480000,250.82368427284624,52.38313371293039
80640000,246.31363237982578,61.41715473891479
80800000,249.65893808151782,68.87671374890982
80960000,243.8993635047003,65.24682837833365
81120000,250.9312937475928,55.33495889210072
81280000,244.83270184583094,67.52532138622344
81440000,248.21028275972242,66.69689532230935
81600000,242.72734018301398,70.78037574192187
81760000,257.2793114323038,46.76527033070884
81920000,245.2083960247354,61.83915473232608
82080000,257.0720983207643,54.39811199202041
82240000,236.09207732955517,68.45073585922492
82400000,235.689095024639,66.98039461223857
82560000,253.29359887958876,57.07684726364257
82720000,248.51899866788457,61.17526144636526
82880000,244.08936455364233,71.29547720315757
83040000,247.34605555785552,55.092839818123394
83200000,258.94210543727644,49.40675421230461
83360000,243.90592717490435,65.20899974560781
83520000,248.06390809836793,65.84361727423932
83680000,250.71880557514046,59.78833150272732
83840000,249.25984637787204,63.37103346219149
84000000,243.29225316915836,59.86231648396669
84160000,246.75268354516038,67.85864442825019
84320000,249.73725744314393,53.036557544663594
84480000,243.94952919477524,66.87406832709333
84640000,247.7833546930151,61.96483703911507
84800000,244.62200777975738,58.970274751147464
84960000,245.61906508661568,58.09634699310364
85120000,248.3298388223036,67.6365323141683
85280000,237.44630665469518,65.91088148039061
85440000,244.70658566388792,69.14542142544627
85600000,247.04092332986804,67.77542275507783
85760000,240.10125019705447,73.55340862782927
85920000,241.26342620507546,69.75422193663464
86080000,243.24645202485578,77.83173132988532
86240000,255.5883234308748,63.418017210964216
86400000,239.3047324274313,67.94492888945283
86560000,247.2462493194164,67.96791088043123
86720000,249.34348871998955,61.62777340499298
86880000,253.37673528174534,59.02858159954856
87040000,242.20182086126297,71.454617554388
87200000,253.47667168441637,59.11879327805394
87360000,252.10278046002054,58.71537555519966
87520000,241.1758257161414,70.05852627727148
87680000,249.8394637625764,65.98039082855276
87840000,249.61598161211586,66.29423554446062
88000000,246.54051493882676,65.72772328936487
88160000,247.1050571180781,67.09731254894713
88320000,236.60999401104553,75.89495937230474
88480000,257.85821132701545,56.0007454071422
88640000,255.5930472902296,58.00468421353146
88800000,250.71283643964435,65.38979867810417
88960000,247.62195477477675,80.29453993895858
89120000,255.05185515749614,64.92109496045006
89280000,253.49643778804042,64.81943826839998
89440000,255.10844506246653,55.88114294658341
89600000,245.60133544696814,70.9911628106071
89760000,250.02463001533138,69.16721910304472
89920000,256.366295603757,51.96070121699213
90080000,253.94635024621547,63.2580377888339
90240000,245.871587846214,70.11439991676306
90400000,243.15234938086073,79.33763590256295
90560000,252.51708995910985,68.95927741498714
90720000,263.5382229394974,60.58705685936565
90880000,255.36108324583574,66.80813681187993
91040000,254.1835771400071,62.48905995036448
91200000,248.8803185366695,76.64087999616056
91360000,251.6452342497308,62.79332807475535
91520000,241.95592699259623,76.47109525836717
91680000,259.95147553282686,55.6821478292354
91840000,250.90272149287725,69.22612241409611
92000000,247.8361309925192,68.82122348303754
92160000,245.3787853157543,74.3563660469075
92320000,250.44056322561127,67.85972429843778
92480000,239.28348268182717,69.06459246539417
92640000,257.2505048234952,55.95996908486106
92800000,259.79089234691804,55.02474798414434
92960000,253.23050285826397,45.24172863227291
93120000,251.12637029485472,65.57485104992135
93280000,239.45116586394875,68.39612903502287
93440000,263.38697180568926,52.14584739322398
93600000,252.0632603277261,64.19459749639194
93760000,243.70658049300823,64.89846109984019
93920000,256.32836971146077,66.16472426747701
94080000,262.7588545309865,55.67672824121375
94240000,243.8415440657234,55.199016459850604
94400000,251.9120712005882,60.02979738178198
94560000,247.80479974661716,76.03859493434524
94720000,241.31468324520645,77.01329312433168
94880000,253.4334470399854,69.1713874176068
95040000,244.09814567489798,64.70400888143371
95200000,256.3666496767881,65.3945803839074
95360000,252.48115878160684,56.323104401283175
95520000,261.0209585218634,54.446916889663605
95680000,254.1758584221592,72.37370224630189
95840000,246.5138289437942,74.14739997737303
96000000,259.98647214642534,61.49179367591355
96160000,253.38994927052076,64.19046155319803
96320000,251.7985425049109,65.38657932142692
96480000,257.9204674356194,50.29799033469266
96640000,249.62434570369996,59.39358122856238
96800000,262.0901563689222,61.2886256941593
96960000,258.19176004330495,57.330179252207664
97120000,249.05723184526815,74.01437515901908
97280000,253.96620857689967,63.41637088080439
97440000,258.0653247407938,62.558134030757294
97600000,253.80067212356005,64.73463600806892
97760000,251.65761298211373,67.99692664297056
97920000,249.2396623310601,67.70494588125655
98080000,251.1483422750482,66.54227326762124
98240000,265.75814529428436,52.83780107000751
98400000,247.44372416942758,57.28292334115645
98560000,258.9914188472689,63.67179059902298
98720000,245.12338916229933,85.11475377086785
98880000,270.8224067762438,51.92856687003838
99040000,252.505909034648,69.48874076752533
99200000,258.8473861022241,61.183352987727
99360000,259.1516433619267,61.7200040635146
99520000,247.98888139672104,69.29776451408316
99680000,263.99291143787843,59.05925458072946
99840000,244.48987688601437,60.47029763038134
100000000,249.56957960609373,67.03354568935205
100160000,254.07652517292482,69.92456679454993
100320000,255.59039125737286,61.0168081505261
100480000,259.7041477755809,65.0402372460577
100640000,251.32201720677872,69.2251163592388
100800000,252.20370854890552,72.27412979911388
100960000,253.74797507470848,71.28897398354509
101120000,265.19576588111346,50.710116395952895
101280000,254.0703260889993,75.58281417759972
101440000,255.06733801030268,65.69561134382188
101600000,269.67276865249863,56.27319285683139
101760000,247.8577090170037,78.60412595706171
101920000,252.31568143991663,60.38450921192601
102080000,254.53711756379576,66.51509142215922
102240000,245.78661200148895,74.87325817414377
102400000,252.0582073380095,69.85986196220752
102560000,260.3572859001019,59.74923488394497
102720000,266.18915232918124,56.035158654261956
102880000,253.63057145099887,53.4030426585089
103040000,263.8962330937607,55.122704807801725
103200000,257.35325515853555,71.78717326805071
103360000,257.2929746613915,73.43916455645105
103520000,259.29536082077044,57.96321559799798
103680000,258.10902029154914,60.33776772256412
103840000,253.3195322137013,76.19006111917668
104000000,259.7594296144874,58.169798669651
104160000,262.26114427951796,58.5890179665779
104320000,269.0690906174076,50.224979435912076
104480000,264.14010201104253,59.7817963932506
104640000,271.19021436694703,52.31162781664982
104800000,257.8216688843524,65.0640304814631
104960000,258.09812181120213,62.23082017309704
105120000,263.9803475169754,65.79593424263287
105280000,260.21824015766197,67.52877319366864
105440000,261.86744309461056,64.99529231804675
105600000,268.74159659569335,57.529359525300286
105760000,260.22174706249115,68.5669683153837
105920000,271.6425147264243,63.45836271374007
106080000,253.8121712395938,57.46700501440774
106240000,259.1656014302436,61.73794255882388
106400000,254.19021630714892,73.97409953293175
106560000,261.46296616124886,63.15745701187314
106720000,266.4479945615305,61.94540394416727
106880000,264.51125799079404,57.170869968086784
107040000,254.34161181220438,66.81116238153565
107200000,266.9083121723366,62.49674853829537
107360000,270.74972095893116,52.86648128358732
107520000,254.39174092294343,70.25715320804362
107680000,261.33839653349105,66.76970763096998
107840000,253.72433271779164,65.86355129418065
108000000,265.0462810425824,57.921638548722555
108160000,253.5275469699183,80.19182923887378
108320000,261.22921074260313,75.27000959744092
108480000,262.30633681138585,69.37048818216076
108640000,274.4092821635595,52.525918463796444
108800000,262.51350102764894,61.78600557498362
108960000,252.8094234806704,79.77340310353571
109120000,243.5046639335766,69.22219082144186
109280000,261.17861001322825,70.0611466534808
109440000,261.40939169984387,68.95654044858881
109600000,260.4389208559123,72.43120993916709
109760000,266.4460740463542,64.66504853759822
109920000,262.29156194833644,63.13157426111554
110080000,263.43795987153993,63.16933328492238
110240000,269.6568258816895,56.81977975459506
110400000,266.8317326476154,63.14644420944441
110560000,260.5499408248457,60.857460135489355
110720000,251.7214362765808,75.29615747934953
110880000,261.9802216161474,70.00162793396665
111040000,265.9162667272522,68.61744213215945
111200000,258.2825343710078,70.38858743808545
111360000,263.2023868055778,65.19404425534788
111520000,267.8439146790408,58.08624139803138
111680000,265.77355363038197,59.60637318508167
111840000,259.01477381128956,75.76056387273032
112000000,269.08247348540135,64.55368859284599
112160000,269.3673556212102,61.6281681449124
112320000,261.60128894582976,66.31054127284428
112480000,260.2548849625234,68.68475547762043
112640000,270.79471432886356,60.85042392256667
112800000,265.52937280443507,63.40845728521083
112960000,265.5710680978648,66.7039268979707
113120000,257.3679407935658,72.23377050705987
113280000,246.5831200544903,62.04769404576004
113440000,264.9269877722135,67.59007551110588
113600000,252.51262794508975,85.37018602535468
113760000,259.74801555227486,72.23547184509735
113920000,259.4303426105111,75.53723911896631
114080000,260.04475411554716,66.41792990643232
114240000,266.4803276003043,65.80634107672901
114400000,252.8062761250326,72.48257395398886
114560000,274.7876894541816,43.27370448705079
114720000,270.21722581494083,66.1832657649598
114880000,259.71735749367053,68.81214533052145
115040000,269.7762071555217,68.56013061649685
115200000,267.04874703006755,72.9915458972145
115360000,268.42289474066575,67.18598313819074
115520000,272.2952788527036,55.63207734952649
115680000,269.9888961914739,47.54103331602641
115840000,269.33732963314145,58.389373845839565
116000000,271.2555824587546,59.057651112059325
116160000,263.49019372559127,66.49025339352559
116320000,273.9427614538966,56.741615963417765
116480000,258.73536926473747,67.93906716485759
116640000,262.83505498452683,78.5190468384072
116800000,271.7174278089424,66.7362678803482
116960000,272.1527730267046,57.91951617728694
117120000,262.7007909650645,74.95209962417495
117280000,266.6561501951023,66.39693533260065
117440000,267.6482544570062,71.9239522684998
117600000,268.11849638242114,69.25848255231682
117760000,270.93679598973534,67.3983435122551
117920000,264.65972712595453,70.48522648546701
118080000,263.3549727268719,74.96250933815591
118240000,263.7262469525299,75.80139852040222
118400000,258.3642806321698,78.51409412840346
118560000,266.052306284635,67.18382183070263
118720000,262.6060087783266,65.98377779892402
118880000,264.7915045456486,68.39726802347595
119040000,275.5693018194832,61.80475027788427
119200000,264.8334636236046,65.61402888071093
119360000,280.5935086742847,58.51221366868568
119520000,266.5038573511787,76.59197618037818
119680000,279.3461689897121,54.02286091364983
119840000,269.63812602368154,69.8061119310172
120000000,258.95017292974507,73.13778076423617
120160000,274.4750780908734,51.03208548997127
120320000,270.5518097713212,64.17064076076831
120480000,273.31824335687526,63.350192265313424
120640000,261.55902028874954,63.165669767475755
120800000,253.17589842103516,69.05524530479562
120960000,273.7894297330472,53.77534983870692
121120000,265.65115747700247,65.24965499559706
121280000,266.7194324359413,58.77232912477368
121440000,271.8159662593085,62.84965836716318
121600000,268.05616857531396,59.46868227809607
121760000,254.16912017007257,81.06569895808394
121920000,265.4852673196238,61.04750038262722
122080000,270.0755806315628,53.294498762812914
122240000,270.9802800296828,71.09918118007957
122400000,259.0336091381082,61.53300821065818
122560000,263.1699825474834,73.15294241547412
122720000,268.8438085273365,62.2135855612522
122880000,264.4258421454744,61.549670564462794
123040000,251.56929486603008,70.05745152795699
123200000,268.93217418145747,52.624236614430686
123360000,264.77371026754145,56.25082234572175
123520000,258.9662429590519,60.8496799840745
123680000,259.976003414247,71.09691732719268
123840000,273.29742382674266,60.6478692560602
124000000,262.0190635689832,62.534684737535535
124160000,267.8614847443931,74.45761182319056
124320000,274.7377939174066,56.90288739716111
124480000,265.6492139883805,70.09625997764425
124640000,250.22043421653268,76.97852914335208
124800000,261.385858187572,67.66325052269984
124960000,265.62606455736596,71.82996702546744
125120000,254.48608481299638,67.59485161950121
125280000,255.78256691781405,70.65433197780003
125440000,266.102085964962,67.27467061876331
125600000,266.32101673721655,71.14494037993745
125760000,259.0343250380975,73.36415823575572
125920000,255.2124266057962,80.87602712008191
126080000,261.7118215799189,65.69246362757339
126240000,274.50045317014207,65.44365147729881
126400000,263.8221784184841,69.88916783075558
126560000,266.9501692878093,58.85018084100013
126720000,264.4953592879956,67.22897368310295
126880000,265.95244172413294,51.30506756631193
127040000,260.34082559367874,82.94257546693436
127200000,261.91451941983763,74.05919252040674
127360000,260.1862986107531,60.35141984196761
127520000,279.6718497836149,54.77563150871492
127680000,263.8224409604299,71.29066028291975
127840000,254.82703208143752,74.15940968929563
128000000,276.2915032870626,60.25363328380812
128160000,256.6049866082664,72.32779532407486
128320000,260.04216458088376,58.82231537407649
128480000,265.1367049647863,72.60183654255395
128640000,256.8972881655812,64.61555800757228
128800000,261.48811677604255,67.71236995798249
128960000,259.9673413727248,73.68091062803504
129120000,268.3795403749737,67.53359984652735
129280000,264.27921802133363,63.717926091543305
129440000,269.4312593338305,67.45360071791225
129600000,262.4834477762169,82.71773899373753
129760000,266.2188075492193,56.79807094408696
129920000,271.86343829513265,74.10642967085359
130080000,256.84640517302074,53.886118479876515
130240000,273.2819283529264,65.19742899208377
130400000,269.68164837429117,48.41693097317612
130560000,271.35447764825955,71.62407868024651
130720000,259.81503325008936,76.57274400881484
130880000,273.5772623113367,57.55392264084375
131040000,264.54581992572344,74.60405492812961
131200000,272.09949224104463,66.60559725025928
131360000,258.9959778124783,63.32227159623727
131520000,263.05408687797234,78.23583643286625
131680000,257.13683746392553,69.60172841962093
131840000,264.8987561903942,66.87383538986083
132000000,275.5962552314948,58.028223037560394
132160000,260.9254735257125,76.1980356425339
132320000,277.251870598333,60.49576764047169
132480000,260.65488056945577,68.92429345406542
132640000,268.4385474905834,60.172646393637514
132800000,276.8752219940099,66.64256436738994
132960000,265.4881959388701,65.97818058780159
133120000,277.2158212407882,55.66239258320013
133280000,276.4316979954349,69.38977611300301
133440000,265.5093000347827,62.97987895192808
133600000,270.397180123227,58.27869241170592
133760000,274.5176691116221,72.24764105263037
133920000,264.5096643801555,57.76534370298956
134080000,277.04815071374236,66.66226521906235
134240000,273.83187369506896,61.9769134984636
134400000,262.2048410020261,79.59737246255335
134560000,263.58945544453894,74.70188821478978
134720000,273.4735098800484,64.38506202349072
134880000,264.7226050323482,67.75528908304601
135040000,274.9974821478285,69.85659209551484
135200000,261.84574614476304,80.71324331928832
135360000,277.3938562817452,53.52132796275856
135520000,282.0444245419838,61.19181657900638
135680000,271.52297054646033,69.75289415781096
135840000,269.2021591867837,68.81988189442222
136000000,269.8950445941327,68.72502057300773
136160000,267.6885540470619,62.84207008216593
136320000,277.24249654040574,61.89081911838778
136480000,255.41209190313438,72.29566299906188
136640000,264.98875991068485,65.46534910316366
136800000,266.2505866317131,64.36132637872083
136960000,270.01109477994686,64.42935876869487
137120000,262.8712868028086,80.86252817881848
137280000,273.1197423316026,66.53018854765894
137440000,251.14356240507632,95.21743609987138
137600000,267.35587189014495,65.85697544237784
137760000,271.51377572054844,69.84418608090037
137920000,265.8038018937088,66.70964545645768
138080000,279.04758066161247,55.134111562692894
138240000,282.35830023963445,63.86262108750291
138400000,271.16859026558575,71.40377314301648
138560000,257.38280528171475,67.1876010666921
138720000,272.5239354303256,71.7715525733461
138880000,273.64145751546033,64.55265795784966
139040000,258.5611748916428,67.50157949103703
139200000,291.48949610579035,51.738204423734
139360000,270.08098641753054,70.26765823868759
139520000,272.9312758169837,69.96909387097034
139680000,264.1754765595146,67.91491934251427
139840000,277.8870157320702,62.64746440335756
140000000,267.16241049052763,64.13400404749454
140160000,270.94080752343797,68.3626125419499
140320000,284.2016797772232,57.05150569215857
140480000,291.18329198848755,46.769513465428695
140640000,281.3781974010694,63.19764481162807
140800000,270.2517315497963,66.36198175889547
140960000,266.38578904862646,61.00833163821962
141120000,261.17975037469057,78.62963950720967
141280000,278.9555116611693,52.12531141493209
141440000,261.9949382388832,70.55503255870786
141600000,277.06189649074895,61.19783885137978
141760000,279.81237989369447,69.91513136539474
141920000,265.3005305867662,68.1205418748718
142080000,268.2063290877898,71.49852176967603
142240000,283.3583360519095,66.70290245658887
142400000,255.62255298370246,78.74490031443032
142560000,277.48594344032443,64.2697858867535
142720000,258.7182601467163,77.97280080957388
142880000,270.37865153419284,82.63084984895129
143040000,272.1622385941494,60.88021100547743
143200000,272.89767049143853,74.98211285459743
143360000,267.2190780505038,79.11845020654859
143520000,269.9856002947666,63.20939399633774
143680000,263.6116224221832,66.32332937840198
143840000,277.1246516017914,56.66489991222227
144000000,251.41540589263334,75.15324913852653
144160000,265.4978404205515,65.71992271615707
144320000,271.615699535853,69.68586036114161
144480000,275.8206502383119,61.61910947028144
144640000,274.19936053908054,71.54564685974485
144800000,269.5795274679436,70.05954344987735
144960000,269.9274591503525,62.1286009583134
145120000,274.96685305091415,73.98220031448452
145280000,275.6817409257545,71.79684451032597
145440000,287.6875905460233,51.35683987613047
145600000,275.8944291917383,67.66061341415629
145760000,276.7276465332745,76.89100886244883
145920000,269.8900378376242,68.43454881967382
146080000,287.33708109034967,55.38010069381645
146240000,278.5357732357527,55.84823086146801
146400000,274.07478027116235,63.19376243243373
146560000,278.00264840638687,58.88094611107868
146720000,271.67586742860124,80.37218604809226
146880000,275.5054134509356,68.31277812750884
147040000,271.83523486260526,64.88534733062373
147200000,281.91078479515625,60.508505873346586
147360000,271.07756467326175,90.11280710919998
147520000,276.7688006732851,60.749167411612625
147680000,274.73090694858405,62.51678379030462
147840000,267.22091331792063,77.39812561433628
148000000,271.790469897233,76.47579784590452
148160000,279.6309567863332,67.98378165845617
148320000,267.95135287760405,73.89773386198382
148480000,270.47385723677013,78.79559121699349
148640000,268.64086344625844,71.9298768075183
148800000,276.0510022729763,62.0867829369151
148960000,269.33441990435284,80.34866798077788
149120000,281.33121897638546,58.55147690993021
149280000,272.63189892243673,67.0655608692276
149440000,275.77663781696475,65.17202628418575
149600000,271.63749124849556,79.50134268422697
149760000,275.5561446915903,65.62729200591394
149920000,273.24865106763247,77.88523884396129
150080000,286.1000818972827,57.552942135519814
150240000,273.19407138005914,70.01662397418774
150400000,281.8271934129437,71.64008656532079
150560000,278.3156823757947,64.96653227689151
150720000,270.3908509167788,76.68363324977796
150880000,281.6865119717352,57.91576600591944
151040000,274.86493041810337,67.00894468684182
151200000,284.7149351213245,64.54992703225527
151360000,281.52570395202997,70.85534862926741
151520000,264.0846821355138,68.12257263529096
151680000,283.6860381240425,58.722276136035035
151840000,264.9670502989405,58.754292002914
152000000,278.49804221246194,59.346079663420745
152160000,273.33271658804705,76.87395396079992
152320000,291.1793776117269,48.36033840736459
152480000,276.8153222350027,61.22784315973818
152640000,272.3732296941245,68.22268730090083
152800000,269.6746079958369,59.303328717150116
152960000,273.6717062632574,71.86779354778055
153120000,271.60545283264247,83.26883280460217
153280000,277.39317338897763,68.23960635065663
153440000,270.51372137083376,76.35666459464512
153600000,272.55411282791636,67.82967382282943
153760000,282.52242587399314,59.59395066862135
153920000,280.0000320504417,67.17595246644882
154080000,265.82505855155165,82.59115343760577
154240000,281.23801369998245,70.92331033655503
154400000,274.97831993815686,67.79124841036244
154560000,267.8266045635848,69.91872892398655
154720000,276.5681020871177,71.37117473034516
154880000,265.65763953717874,73.97782547625738
155040000,277.7933526716399,73.62612126005186
155200000,261.91575206404974,72.77763085716383
155360000,274.4282762994763,75.23208297910612
155520000,275.2037582365393,63.57113361986743
155680000,265.7973290831473,74.48715367482771
155840000,283.06895447798803,51.706119477669006
156000000,286.05149355954035,67.59992199704902
156160000,268.8215678856399,79.97815520189768
156320000,274.6964133559027,71.25676434313431
156480000,269.260760774418,63.0068016977987
156640000,274.82611448796547,66.96460655382664
156800000,278.70620330278416,79.22829005694233
156960000,281.4087577294331,67.6335020271652
157120000,285.3131287684584,62.420915267622696
157280000,270.258385460867,71.46946691064086
157440000,283.69165815376346,55.5535341900342
157600000,279.6718010962888,72.63975061235728
157760000,274.08301840281746,79.7909065275778
157920000,265.04998404117055,82.10809105618401
158080000,276.51511605885787,64.38605000063544
158240000,260.74023076422714,91.54409992008445
158400000,283.66042900313244,59.367131140569704
158560000,284.3538076526874,58.57024395333822
158720000,279.12164039818623,58.42102757050189
158880000,275.05656129822586,62.299762457858485
159040000,276.4651089802184,68.12740932068641
159200000,272.4899720202216,75.53483675476511
159360000,280.43135212233375,72.71733609661088
159520000,270.14488946603143,77.68231527312885
159680000,285.11278531199895,65.00190531129732
159840000,273.85963026032044,79.09740801329293
160000000,267.7726360841511,70.8418308977552
160160000,275.98301217113334,73.97257723115686


==> data/mujoco/halfcheetah-static.csv <==
iteration,mean,std
160000,-0.2383765655814623,0.09310571012413874
320000,-0.2908851090532028,0.08555828215277717
480000,-0.3658943220886524,0.17234417968593052
640000,-0.31353967527872456,0.1705378898886962
800000,-0.25452272077123417,0.03715617460173988
960000,-0.2925886276294039,0.05671765559460638
1120000,-0.34522485554084426,0.02444249990570309
1280000,-0.5152977652876061,0.03765827707298266
1440000,-0.32844507916265964,0.22823337608892852
1600000,-0.3079358414369492,0.12514080491848292
1760000,-0.24964435608608987,0.08060262442808246
1920000,-0.35316955229124564,0.126101685887862
2080000,-0.3860551080290651,0.12963908051076
2240000,-0.24398706109178447,0.13679955403058838
2400000,-0.34920778293815913,0.07381627765032163
2560000,-0.3733763390904303,0.13094420928630832
2720000,-0.3132733908060976,0.04885525868004601
2880000,-0.3250685719703719,0.08064570598861359
3040000,-0.28636343786133883,0.20934286798681775
3200000,-0.38672828220120403,0.13880179780233018
3360000,-0.4300391989592831,0.09990240970657767
3520000,-0.25155962707953283,0.02346071447250478
3680000,-0.27583381742567137,0.040477593907105404
3840000,-0.4481962904014083,0.06408928537477983
4000000,-0.3129491634284952,0.10316646583441337
4160000,-0.3126002280632308,0.146358123027574
4320000,-0.2341115268365154,0.042123557444458636
4480000,-0.2855938384385764,0.24470926508890103
4640000,-0.3007656684418328,0.12932049007639987
4800000,-0.5517212559927337,0.12220366330026208
4960000,-0.3772658220458013,0.16140211157793602
5120000,-0.19749608362820212,0.09879018985065416
5280000,-0.17505305722680098,0.06312669716399054
5440000,-0.25219212607916075,0.02450405607611427
5600000,-0.337993784792253,0.038178841734746366
5760000,-0.3631824766970371,0.008479666404910421
5920000,-0.28340312435979337,0.06783845473375136
6080000,-0.312607875747763,0.02816330271360962
6240000,-0.4047193728270522,0.11547346515618875
6400000,-0.3150486702612156,0.07671294126816519
6560000,-0.35446983887814326,0.08829015773914668
6720000,-0.28638280939256366,0.2201298382539243
6880000,-0.4370109006292598,0.07981731144849491
7040000,-0.2043906364377264,0.026011614912225735
7200000,-0.24955179336587757,0.16980445210104492
7360000,-0.4407573523732298,0.17789615654215976
7520000,-0.41946934145777015,0.1644590119775173
7680000,-0.21521349374085655,0.08454459872031149
7840000,-0.40702571703358126,0.0493560764262069
8000000,-0.3385966531162927,0.054343043359413715
8160000,-0.2550849027908826,0.0910822872289362
8320000,-0.3635739657204389,0.07449783395494636
8480000,-0.35964642946742875,0.05411546920598874
8640000,-0.2963991317560172,0.037249184152345696
8800000,-0.10762876646239952,0.11217011284881853
8960000,-0.42918995342608834,0.10785596752722679
9120000,-0.3378129827527627,0.028283839998229404
9280000,-0.39885970498732043,0.06858053312718393
9440000,-0.22065136309795272,0.08366267647968374
9600000,-0.40597105660577515,0.10034217807510128
9760000,-0.35603097213126,0.062263395804715016
9920000,-0.3985959964477356,0.08019180278698285
10080000,-0.29281437115089803,0.04470237801872515
10240000,-0.3684222770346037,0.1893317388842188
10400000,-0.21991792178726624,0.11653658581354291
10560000,-0.29061179400750303,0.07016809458040744
10720000,-0.2564441879080245,0.004663507077403285
10880000,-0.3986834995305122,0.1200343458247016
11040000,-0.2803117672833042,0.07342654402482084
11200000,-0.16545905533254507,0.01733710145142519
11360000,-0.30637331508404136,0.08341511110058458
11520000,-0.5188253706279605,0.03847864228245746
11680000,-0.3267268102398046,0.12369077797817332
11840000,-0.3205827546613182,0.1586880600104419
12000000,-0.29768355760069337,0.07629784520590827
12160000,-0.4190020390335054,0.09292300041977411
12320000,-0.4018738299921999,0.017081994697531303
12480000,-0.3408830618842507,0.016985208751539253
12640000,-0.42952250059533126,0.052007363021441246
12800000,-0.2254090728696617,0.03580865519434682
12960000,-0.31415492360678676,0.05687615455840545
13120000,-0.2530383918689723,0.26152563322461886
13280000,-0.18199471000553333,0.3061498830033384
13440000,-0.43084490727262087,0.11118550682209861
13600000,-0.33247004934725777,0.17103286137219423
13760000,-0.3319476134186611,0.06937102317584375
13920000,-0.47239020069795234,0.1569447585759808
14080000,-0.45379716943506826,0.09814950294725505
14240000,-0.14865293184347717,0.0783857554033541
14400000,-0.4138309758473916,0.13770470995192108
14560000,-0.2580606526402767,0.24594413171761093
14720000,-0.5027650644760835,0.15391656484187766
14880000,-0.2744743357967715,0.010513269111455635
15040000,-0.34720578655205875,0.1477088731009046
15200000,-0.25079839778360213,0.180121584534669
15360000,-0.36026663922367164,0.18752647695646507
15520000,-0.45431553162294547,0.16890640748316352
15680000,-0.2560588148966256,0.20563735617316553
15840000,-0.4106563664583823,0.11393752912935498
16000000,-0.3423415188900775,0.06371229931601113
16160000,-0.4937278665814341,0.0852646237435601
16320000,-0.536965263886117,0.13421698323916628
16480000,-0.2696603633269202,0.13048492778589826
16640000,-0.3605834724148115,0.11284377264518544
16800000,-0.3807623033585303,0.10933424687777041
16960000,-0.42858008452331386,0.024258160935501965
17120000,-0.42794179393507886,0.1215391717812062
17280000,-0.48849449494045594,0.1489912898902801
17440000,-0.32025892997271,0.11934751670606471
17600000,-0.2960347935236729,0.45378212509994353
17760000,-0.25271354746024977,0.19507581655238965
17920000,-0.2681262279439727,0.12275391044860438
18080000,-0.3388446655566947,0.19047755378877068
18240000,-0.3062951366645634,0.18006630856516803
18400000,-0.14312659097330288,0.3935268264040882
18560000,-0.13968178638264656,0.5544356598707084
18720000,0.0778736967471287,0.449738019204298
18880000,-0.06192654505951724,0.7904634207853777
19040000,0.12780173552668198,0.9144239879882915
19200000,0.5991796528798911,1.3791224786277634
19360000,0.7032193998714592,1.7064935129165568
19520000,1.1265632601087852,2.2466175901042846
19680000,1.4306536952331053,2.9991966156202787
19840000,2.0838433793578064,3.6729457314361085
20000000,2.5527739528408993,4.937482299042846
20160000,5.081220877451476,8.198171787808006
20320000,6.520157530006083,10.621261369166493
20480000,7.972125385369928,12.634958214988044
20640000,11.964520819339027,16.332508866640065
20800000,14.87332086862954,19.012074440752524
20960000,18.45876300564773,23.42380306761488
21120000,18.83571545232898,19.72104739772411
21280000,20.94588090479459,24.016118277994774
21440000,23.203560917974688,24.308423172789293
21600000,27.821458788982852,30.38379826106048
21760000,25.541692372711644,26.014805565807094
21920000,32.99819230224478,36.89784250292767
22080000,31.95080170663931,33.95703958090794
22240000,32.95891988778755,34.228147306880516
22400000,35.35717934421387,35.594275630671255
22560000,32.53257984754481,33.65402513832036
22720000,39.38753347399473,40.2476317958738
22880000,36.312553747848916,36.28733788796177
23040000,40.98020846340461,41.36609864867975
23200000,41.59979824152874,42.01999476974861
23360000,41.55451273614386,41.6739607357725
23520000,46.39973336692983,46.547647543579984
23680000,53.84137532482425,52.92854588536558
23840000,43.29984541003133,44.98457081955668
24000000,48.8014698905062,49.56477794524703
24160000,55.982671076445534,54.30452775479475
24320000,55.55328214738445,49.61317011206965
24480000,57.57253422083118,50.62114418827111
24640000,52.01497138585369,47.287253987733706
24800000,58.42277834704053,47.769208753896734
24960000,68.13959649887465,47.16960456925894
25120000,65.94870007891816,42.33086052739674
25280000,71.67663193163276,45.29626571624632
25440000,76.57789556995675,47.06633900836707
25600000,78.2529918849282,46.15685332259065
25760000,93.30924550059541,40.712167106079576
25920000,90.23022130377043,39.98592097304126
26080000,91.45648860345179,44.81908687178153
26240000,90.69583613881994,38.065821188561664
26400000,97.5520981697637,40.57048236463329
26560000,101.46448246264951,35.128504041130775
26720000,101.7567253132907,39.97044889338741
26880000,108.40070744100538,40.41392667830228
27040000,102.08994742105341,41.50292118617193
27200000,112.01778822015885,34.58523213104124
27360000,118.74047015247429,31.544431685219035
27520000,124.51901791183381,30.804210160172644
27680000,123.40212038573802,30.893940108635302
27840000,131.46399074320382,33.4055997433795
28000000,121.77725698897024,36.17540414206575
28160000,121.74871666732577,36.728233442380066
28320000,125.8033793024233,32.1526610706351
28480000,131.27810743408156,29.000894935844926
28640000,138.06179957771013,26.443096781961877
28800000,136.78348452330656,31.420072587030628
28960000,135.41161337861877,30.092154217685245
29120000,139.84524228457832,26.27598551229083
29280000,142.25479022712,28.416294418407073
29440000,142.26565483642665,29.27765312942206
29600000,141.0743806763101,28.99728861799514
29760000,147.90288473132387,28.22303267339932
29920000,146.147587731327,28.913881877692642
30080000,139.34647122279154,34.104827451077604
30240000,149.83732966905905,29.267557328423457
30400000,153.43113695215646,27.530652986583775
30560000,148.96058802781943,32.04672372021466
30720000,152.3636844729615,31.577185811108865
30880000,159.44136846728324,25.565203750742164
31040000,150.21116337934444,32.26702604413354
31200000,160.6842334601386,27.59426893550918
31360000,159.2536875019896,28.159687104622748
31520000,158.3368783006764,30.227228871042644
31680000,162.0838171864842,29.633783570956023
31840000,158.5523039032624,30.580928986777785
32000000,158.31678711674545,28.396036906900243
32160000,160.3509527242731,27.16256434374007
32320000,162.01072969685805,30.52670265874679
32480000,164.25508937207184,28.571965224383725
32640000,162.74690689556215,29.770026078562818
32800000,167.3876138976129,31.774089687637765
32960000,168.65250752801367,30.591831327224227
33120000,162.43048851349982,34.56569560307503
33280000,169.31703984819342,25.124703141481437
33440000,166.55049661726986,29.969602016647055
33600000,168.45811333813464,31.4895807577067
33760000,175.5948138850898,25.957785010514655
33920000,170.4204883906375,29.32589011475024
34080000,170.0483119392579,29.891021934105133
34240000,181.46121761316007,24.660024902084405
34400000,176.10981131294596,31.16659203311081
34560000,173.4253924526703,31.984068396678776
34720000,174.16033952115004,28.82459246803385
34880000,175.4134752175808,35.832504160492796
35040000,178.00658773711268,31.096655703839183
35200000,178.48021495601404,25.343919502376075
35360000,172.8585940775033,33.05443389166721
35520000,182.57119875161095,26.863989857189186
35680000,182.43140829183167,25.374281084085172
35840000,180.24628852909683,30.738617032312757
36000000,180.0548507190246,29.252194160623578
36160000,184.88239146583263,27.84597360947883
36320000,181.01964731721262,30.049560865060304
36480000,185.06736991418106,26.216526413894833
36640000,184.56911752773232,27.780585427516048
36800000,179.10612938346313,26.801796524450776
36960000,186.343995165618,28.15024868842865
37120000,189.63781572471328,26.075093250625855
37280000,190.5898453967607,23.862958251157334
37440000,191.21316850423568,24.4154772440067
37600000,192.76375158643344,25.276214402211046
37760000,188.74160401383295,26.676219379228662
37920000,185.61885768759484,29.42820738767836
38080000,197.69421027520133,27.23585047506316
38240000,189.5243548162569,30.17084689318282
38400000,192.89121638058396,29.3188419939926
38560000,199.59644426016249,21.380863589757134
38720000,191.333828804534,30.442415361756094
38880000,190.58756171851113,27.92826059260235
39040000,198.71891094294125,23.04100305116555
39200000,191.95476678267832,28.018537994216736
39360000,190.33154072683044,32.22366961248032
39520000,192.6109157565775,27.66539984499615
39680000,198.4433032910155,25.092999853554968
39840000,195.14278635583406,27.171518399189136
40000000,203.31061549949328,23.373572696804647
40160000,197.46684943892626,30.532197606557034
40320000,199.10945663761345,30.06970268385122
40480000,197.72578378753101,27.36973245158347
40640000,194.8201981912112,29.623448063572916
40800000,206.87789962738066,22.682822405111303
40960000,193.83824940700376,33.543168414730005
41120000,200.43548166411242,24.769110280518913
41280000,201.27743745125915,26.358339363120514
41440000,203.19531298726952,22.94191172825658
41600000,211.84548640245043,20.563235585854198
41760000,209.4129721615682,23.28498892409844
41920000,201.1179339215529,27.71226275569606
42080000,203.86232949105985,26.761606234295545
42240000,200.22153116998706,31.421014900896015
42400000,206.81876491655353,26.433852453036547
42560000,208.26777125637014,25.885187890251
42720000,199.8490109053308,30.382015538504824
42880000,209.59207567750667,24.52030353572343
43040000,201.73354413203515,27.48332551524208
43200000,211.32001644767195,24.766474630114796
43360000,203.3874436245655,27.989022089190062
43520000,205.04829381319135,27.411563455578772
43680000,216.64178848467233,25.546380910057493
43840000,203.91120368769978,27.786488741342776
44000000,206.7496069136462,27.73199836428776
44160000,205.12221784461283,26.67659561106416
44320000,207.4364284748985,25.471194312858298
44480000,210.0744322523399,22.736998072765854
44640000,208.43600469037338,28.688324782936654
44800000,211.69005128391018,27.206349506240418
44960000,201.30805002090116,30.943571979056518
45120000,212.8402049854434,26.64508804276723
45280000,214.52349642008858,23.84823582789436
45440000,214.52149674736197,25.511872975652146
45600000,211.00791275934796,25.337360921987965
45760000,213.78448230142624,26.371771205506448
45920000,219.42981780808535,22.07494599566847
46080000,210.866342379307,26.335860820940482
46240000,207.0346384241534,30.76829766854453
46400000,213.33259432544693,27.138944789299824
46560000,214.18430241904318,22.33123336463395
46720000,215.9235612171404,25.50274181513099
46880000,215.63766212486826,22.37039808106675
47040000,213.49854378306767,27.137178890305492
47200000,203.87672501494754,32.67984071082638
47360000,214.70226273577663,26.02351805795126
47520000,215.14343400473956,25.4296166253749
47680000,217.7601042486469,23.243321718867048
47840000,215.12799049169325,28.57898714910769
48000000,216.4260198408448,26.548279925616683
48160000,218.42963254499287,28.84340826792087
48320000,221.9973494112471,23.873420300480063
48480000,219.14609032078914,25.32087471686214
48640000,226.48361444278282,19.38058898947784
48800000,213.58206862161697,26.25290624553946
48960000,224.48014639059716,22.53575285345416
49120000,221.78074398954567,21.042081461554055
49280000,221.4297650567424,28.30329328455478
49440000,221.52268300377102,21.301495173981127
49600000,223.84058586386377,22.052278219705048
49760000,229.2434174048197,20.863041634077618
49920000,218.17399166303895,24.183871710084386
50080000,225.86448234981358,22.80490440157571
50240000,229.68171262202094,19.733999456452715
50400000,219.9010051640448,24.590434757228977
50560000,216.26971033918645,28.490224011681004
50720000,214.69705862009386,29.41143572450946
50880000,222.97854897434553,26.81670694412695
51040000,229.73901270331513,22.66254202285569
51200000,219.8373155799238,29.474355696262595
51360000,218.34832008440003,29.866101480232988
51520000,225.6869830766851,27.377847847978618
51680000,222.85049364268045,25.338432640618112
51840000,231.78599981369064,23.179765512090967
52000000,218.89176713841667,25.78604905438375
52160000,227.92347952571225,23.917834070446947
52320000,221.58555797942114,28.468490973416152
52480000,230.53240842242872,23.30058998625069
52640000,225.62294030204558,22.30140369423155
52800000,217.56661144151585,31.165426041529532
52960000,220.5583529058003,27.829876069757027
53120000,227.99644910560042,23.049332731597474
53280000,222.81563784039494,25.696848234850474
53440000,231.8028369374793,24.211930057922302
53600000,221.76688978248956,28.305374443764286
53760000,228.6990971329192,24.43821136828781
53920000,235.066204991876,23.299734217867947
54080000,221.20676795118828,24.747643133658062
54240000,226.30912661007818,25.259687962241767
54400000,221.25213702938183,30.815797783805372
54560000,233.8974848657025,24.420263728705883
54720000,224.66421289759188,28.6993708086314
54880000,218.71524743598584,27.783977767276475
55040000,234.67794353011834,21.87857606531824
55200000,231.6386670346169,22.80274989000995
55360000,223.91548481514747,29.735867007607684
55520000,232.91829076877724,26.134233934629098
55680000,228.75048884787975,25.86839232937885
55840000,228.36425328003455,20.186061692554418
56000000,236.25411008382454,21.143399702439062
56160000,234.26971800932685,23.25141909109685
56320000,234.24419058427998,19.313450430448842
56480000,223.70335895885376,29.16249015124507
56640000,227.51363806403347,27.678799998535673
56800000,229.6519173012106,28.93433301878394
56960000,235.23371426714448,26.08355691642495
57120000,225.87994032001768,26.356237802080315
57280000,224.2608229963392,26.54345884976
57440000,227.2078393144342,28.025442342279163
57600000,227.24493124662808,29.808868783142312
57760000,230.44379935853198,24.485157284622932
57920000,236.1066394167368,20.177959741500683
58080000,232.57387140857395,21.877757255852337
58240000,227.89345615565537,25.663396132639203
58400000,233.80891633352743,27.58878256149125
58560000,228.3691876597974,26.783172644323024
58720000,231.00783568760386,25.203490009209588
58880000,233.39414703577697,24.108091173631653
59040000,240.81641280048933,17.502486948398843
59200000,233.27528860059172,25.58641504682699
59360000,232.86831125008757,24.209971401300436
59520000,238.35020127754322,19.805063266481294
59680000,219.98311555873514,32.436081007746836
59840000,230.86023904057376,26.774530314347164
60000000,235.93296003145568,22.73638421416982
60160000,231.6735721888491,22.725851234176552
60320000,230.83241704056297,20.94677123581787
60480000,228.66907644037298,25.77758963170586
60640000,230.85454476110218,23.38485356534828
60800000,237.83034275274497,20.0322819039144
60960000,220.2132568839207,35.16346680526982
61120000,233.816740877267,24.666334919206058
61280000,230.29183102168594,22.40167832165674
61440000,233.23778497646614,24.441146520169394
61600000,244.43588563028482,21.358250599998026
61760000,231.0380591537521,22.901073707080485
61920000,232.23705841080374,25.78189996904565
62080000,234.11483079940948,26.87046451003507
62240000,235.3125380824587,20.478113540714137
62400000,239.2616568601049,21.797936547145092
62560000,239.53018638898652,23.2618802522889
62720000,227.77683766839144,31.318980887156314
62880000,236.90272030360094,23.767413688480925
63040000,230.7566613355571,26.479471313555973
63200000,234.87581124974832,25.862330452827198
63360000,237.37720321664796,21.785346291478056
63520000,227.41402672877345,25.46259354557058
63680000,232.74823566169542,27.761210913429654
63840000,246.17245916531164,19.675758749435243
64000000,235.20249755688133,23.58653176466833
64160000,234.90412052862436,27.291176568355247
64320000,242.83895027947966,24.57858379504502
64480000,236.3849719891364,20.80891558390822
64640000,241.3520426628725,26.600819574717303
64800000,237.35587433980294,25.53728084226224
64960000,235.60108229576053,20.390137331992143
65120000,242.97617063799294,21.35319339123968
65280000,235.34399902882706,24.227029114101068
65440000,233.63695966293682,24.748227859920217
65600000,243.92845224516168,19.64554668411779
65760000,237.85731146659074,26.17434883488519
65920000,244.3477119629928,20.09563835641363
66080000,240.7780201218968,25.549503316651716
66240000,241.71603053932137,25.899801425420073
66400000,241.49002280301852,19.779421441275012
66560000,237.71894726163396,22.408689816907003
66720000,242.5446654733995,26.02828359715609
66880000,240.45873444755358,24.735578090811504
67040000,241.95095141403715,20.135997343445748
67200000,235.33712677396053,25.91857848417925
67360000,244.25647631491898,17.955283981366804
67520000,236.08255102652137,25.871848574916783
67680000,239.23036930132236,18.099426779999753
67840000,245.7936466381327,20.659678357992487
68000000,245.95354556938548,18.26688214783313
68160000,239.97963717644117,25.220170403009117
68320000,230.1392175664963,26.135279445389322
68480000,240.59533636374752,25.02553379962173
68640000,247.89887024113867,16.031430774352955
68800000,241.48398882610798,24.177834955509134
68960000,250.73119183755747,16.002295725798263
69120000,240.18377894787523,23.1098414746262
69280000,242.8755455702681,20.379887183703918
69440000,236.63632909853135,29.26486877581436
69600000,232.66755902875792,28.626304043441003
69760000,239.55853759774533,25.093275271567503
69920000,235.381290781192,27.088100764518927
70080000,248.042682449425,26.815842908949147
70240000,242.57378764403427,21.411623428651335
70400000,241.23902177767505,25.356026179218183
70560000,242.4620240826661,20.376548667341112
70720000,242.56585625384943,22.227851576199765
70880000,242.01211013984437,26.37332877334821
71040000,240.0497050704857,24.61343990569823
71200000,259.897570699264,16.064555981044176
71360000,240.02847918344136,23.160339743789404
71520000,236.86996011769438,31.14904710106713
71680000,252.6411127885407,17.574392924308746
71840000,234.37128273836635,26.100895048797526
72000000,242.63158866438383,22.542880452826527
72160000,253.8839181907035,18.03331111805576
72320000,243.32817287743768,25.519479696229673
72480000,238.16143052437317,32.102517343621095
72640000,243.76587791190326,27.487801993972468
72800000,247.01925512550005,22.079555286781254
72960000,242.08393416364675,24.501904140626582
73120000,248.2200767679083,26.430229499213475
73280000,251.45799265729806,20.836861533894364
73440000,251.2838441665108,22.395993316013733
73600000,252.6044810148036,18.164776389839876
73760000,244.9333845377902,24.532159600617447
73920000,242.24998051990724,26.733454464360303
74080000,245.0145009178633,22.515964321375364
74240000,250.60326574238272,22.07066819771417
74400000,240.01085538297247,27.70612290238264
74560000,242.51313612843543,32.911458252258804
74720000,248.23601450942422,25.336150656948014
74880000,237.48953919591105,31.51573165095068
75040000,249.52922120181816,25.07675706581072
75200000,256.0541822955393,18.1243036204023
75360000,242.30946982094602,22.812543108933433
75520000,255.2049200203055,25.1698957092282
75680000,238.4036232143042,27.483861875542
75840000,246.7464110119309,24.97532655303345
76000000,249.67518107035693,25.095333771544027
76160000,237.57048534761515,32.81580812445038
76320000,240.9095256582244,32.15060702994383
76480000,244.70326386714592,23.7951040112303
76640000,237.31386613588688,30.387355738543693
76800000,230.66919637938298,36.33909181597682
76960000,256.26581515285176,22.955260013365645
77120000,250.1838968255321,22.539347520660577
77280000,249.640354651828,25.472544433730643
77440000,236.45180023825878,31.319246874595585
77600000,251.60688470218605,27.425298149714735
77760000,248.36285835983986,21.173557395594823
77920000,250.25693691988502,22.902735784015775
78080000,231.8178913203805,37.511357773005514
78240000,245.37664745157412,32.31735178083922
78400000,235.29762835175475,32.06286108074543
78560000,248.55771351513198,28.599486339149802
78720000,240.3666858766837,30.091415411277318
78880000,248.2962731507626,25.0283065911164
79040000,245.11610381573996,26.581633016288258
79200000,256.1558615096458,22.83941493975124
79360000,249.99660561923127,24.959555399555104
79520000,261.6256714804858,20.4814976332485
79680000,242.19642425387676,33.484454351912724
79840000,248.97603462468462,26.838336324269626
80000000,248.13621197175252,29.829472632087242
80160000,238.68290658695722,33.56253145646181
80320000,239.78554651274337,30.89070158639571
80480000,254.05209284214868,23.28554608886409
80640000,248.0951970632913,24.457070396879413
80800000,240.44601229886655,29.60672689909699
80960000,245.63125107158623,26.832429659923086
81120000,249.2380165184842,30.30512428472231
81280000,249.1366329546641,28.736005832337757
81440000,250.80196237705712,26.82633258890249
81600000,251.2812066610123,27.3779861068906
81760000,253.83461755331047,17.431027967245495
81920000,250.63442403742107,25.46185331280941
82080000,250.32282488158057,28.879631497457257
82240000,250.59060788237267,30.37813368262384
82400000,246.55623602192114,37.6435033744564
82560000,245.9403937767081,26.434915926703564
82720000,245.49082525437737,31.295157899769823
82880000,255.4271039656495,23.695143978238544
83040000,247.83521438748548,29.77310712840303
83200000,246.36354514937472,27.407989916748207
83360000,257.9629623056804,28.78998101355885
83520000,260.22895540898924,18.005260592849584
83680000,259.46677163090146,24.17704887655741
83840000,245.40430387784295,33.60177847075514
84000000,252.68012823786174,24.634459605124196
84160000,254.23867459728217,28.46548339114737
84320000,249.7022314114883,27.857297309058016
84480000,251.7499801151847,26.845200843416237
84640000,257.5280291369294,23.693578062540208
84800000,251.08012846895804,32.766471726324475
84960000,253.32329947018783,24.312508334852538
85120000,249.36098140461638,32.387220213689915
85280000,252.657713205732,26.410876055971453
85440000,251.2452149429193,27.471232805934147
85600000,251.6066683424254,24.33895019776292
85760000,254.19003621005334,25.298325974570268
85920000,262.8894730628132,17.720603017474666
86080000,250.73869929321083,22.35046200180484
86240000,258.2383864066941,24.9929436515349
86400000,255.08891738603128,29.17569082227847
86560000,258.93509064409386,21.549295175597265
86720000,250.6968637646865,27.865576625502122
86880000,250.9291530745353,32.02297259384551
87040000,257.214494742823,23.720266491057313
87200000,246.23959324044583,28.481822204017515
87360000,254.6370967064475,26.157818171787078
87520000,248.30752629486977,31.91617865028571
87680000,256.4927030066071,26.57269257550249
87840000,251.0371029528793,35.63676213612376
88000000,258.8544093655769,25.47973985900963
88160000,247.92713592776613,32.082748103312035
88320000,261.79547411419094,19.599828537004292
88480000,257.4743423954874,21.046132318003572
88640000,258.7533573433936,24.464843335348565
88800000,249.2642608039818,28.59074014525215
88960000,248.6680729981439,33.7073689040163
89120000,257.7610968979582,25.60676049012269
89280000,256.56924716436623,22.88746090557665
89440000,255.41932212819881,26.964597093893506
89600000,258.0095921109587,29.467661386587938
89760000,245.05575189770676,30.785207077986993
89920000,254.18747765558837,30.095541769517983
90080000,260.55806109074723,25.90504030005484
90240000,255.73570621203277,23.973986065651843
90400000,243.54377527375226,35.23531598607614
90560000,259.5748702616893,25.858406166053268
90720000,243.73181084544456,36.29099822125071
90880000,255.90699545944668,27.035503363573447
91040000,259.61470629151756,27.304706121980196
91200000,257.5647265500398,26.254280245718153
91360000,256.1882667141266,24.82422373117474
91520000,264.7806463718763,23.045740204408098
91680000,251.23341041212194,32.10261118139588
91840000,245.95809429746464,35.24390583786365
92000000,254.49479084756135,29.889757975534906
92160000,246.09511462868636,38.8575639383744
92320000,258.6297571532976,31.71173220050429
92480000,247.78829129161178,29.68547012914833
92640000,255.61538603954924,28.79873769297304
92800000,259.90059989981506,25.99866511487422
92960000,257.408547389509,24.189357889390553
93120000,258.8192950328345,26.064531852785553
93280000,262.6472665952572,22.753364008727335
93440000,253.11592173788247,28.85993417709886
93600000,264.06923217352005,19.163672952527723
93760000,246.54374882409968,39.1094107725729
93920000,261.11333665210714,29.75526216271148
94080000,260.66954180783466,28.78619867062005
94240000,251.40879188557855,31.910545633129562
94400000,259.4094094079747,25.86011920393109
94560000,257.6413409304585,30.22712395273317
94720000,254.87002182451312,27.477736594317527
94880000,265.72103137158047,21.46732497476498
95040000,261.54912730936223,30.054704617252362
95200000,263.31394060927994,22.272197937058554
95360000,258.99852485003527,30.61769736711115
95520000,267.08646992426065,20.272220064474034
95680000,265.47283356026406,22.905189076877143
95840000,248.88405909417554,35.320456667880244
96000000,260.0326571934551,25.187153276621032
96160000,250.10629761351208,32.73429988391446
96320000,253.93618808391366,29.491174044086165
96480000,253.65587967863308,31.69706856327015
96640000,261.0822501489753,24.038612556120878
96800000,241.9565718871877,35.73998296049507
96960000,269.4043545186229,22.926209581403395
97120000,250.22507711644528,37.29248571734255
97280000,257.82447454055546,35.78272812022207
97440000,253.8486978433392,32.48460062335106
97600000,261.6114097230101,32.532703490178676
97760000,263.9932163319562,23.34844092213674
97920000,256.21143060949805,29.75276708851212
98080000,261.5935692534232,29.119308267349684
98240000,257.5177030824514,25.479252239549915
98400000,258.18859397445186,25.705684243894957
98560000,265.77549361482846,24.597438956677177
98720000,258.4788590537587,33.85632462530442
98880000,252.4662823153554,32.30584441810815
99040000,256.3117482817315,33.76653958365542
99200000,258.696442201727,29.700287508844344
99360000,260.51408979167917,29.477696285113446
99520000,266.67186312039394,24.64717417356126
99680000,258.9133139756566,30.516376225024278
99840000,260.3224683745775,30.537215656735228
100000000,265.23843491063263,33.40627606327548
100160000,259.8534784615426,29.774037613740624
100320000,254.09642616654472,29.378624531844924
100480000,261.1204097678851,27.06630821202408
100640000,267.02816654867974,21.482311368351073
100800000,256.33825522146736,34.54388301893168
100960000,267.671365926891,31.691553535278015
101120000,254.18614143590543,34.909821138266075
101280000,255.98346310468216,28.16117915017816
101440000,266.65455256098954,27.22545340689471
101600000,258.87423756661445,32.47063453142195
101760000,261.83955756167757,28.697260218542805
101920000,261.64001093791364,30.877179353307966
102080000,267.679430348816,25.148695540546168
102240000,258.7828294800895,37.828246383138044
102400000,263.58988835204366,31.349272088718067
102560000,262.63631666754554,28.46187045830287
102720000,260.21487521139585,28.011686235868826
102880000,263.9007419964232,26.937538783634203
103040000,257.8454798214217,30.19862096912492
103200000,264.6503702327974,30.12029581137655
103360000,263.964395346042,31.98201759441787
103520000,272.04345596198414,20.917959971738888
103680000,274.01315875671185,25.80019003879337
103840000,260.6473960983812,31.320359244674975
104000000,268.97144606108213,22.858724936216234
104160000,259.3521760375664,29.625012077850958
104320000,262.27206782131896,26.710491395944555
104480000,258.2319478312971,31.44491494942164
104640000,258.2601049881795,29.713276728579007
104800000,260.30854738017246,31.749320428421616
104960000,265.59629084317686,27.35443052872926
105120000,271.6037744746252,21.21024506494708
105280000,262.3651890585929,23.52417500695297
105440000,258.6499942858483,31.724957810984872
105600000,251.5748397139188,38.432385134915826
105760000,260.19643889329126,25.82339208704358
105920000,267.8487896750478,23.33255101741142
106080000,263.23980422321245,27.6459580032943
106240000,266.9482211025068,28.839960746251204
106400000,259.62472389468934,32.15572846059739
106560000,257.27156152204225,27.608636175227186
106720000,260.31669631235195,27.612212232380998
106880000,269.2123718551521,21.280426745324284
107040000,265.6982981259731,34.3234679416597
107200000,264.849432399308,28.81219532047257
107360000,269.3618590462189,26.39424824314049
107520000,260.94991231995726,30.441326685270585
107680000,266.8429720508125,27.90560596360101
107840000,276.52455562580684,30.732692721078685
108000000,271.40676083092603,25.585869470940892
108160000,274.2379737768331,21.706668992300177
108320000,262.45875890317296,30.682354984161698
108480000,264.84153961567927,27.441419755143386
108640000,258.7252028732505,33.05868329367801
108800000,273.92381815745586,28.120279677451318
108960000,265.8592124770468,26.383633048152333
109120000,266.66915683156293,28.023356890908268
109280000,259.98616577297923,32.965474365202574
109440000,261.3301485735649,32.86821903563114
109600000,275.2899530808137,23.895144935733256
109760000,271.7238361729825,23.401179231978624
109920000,260.7834460839059,35.15205064651758
110080000,268.85187748441007,31.80381658733493
110240000,264.5080291544922,30.888228356659074
110400000,272.88084026240244,22.380683856126176
110560000,272.93970139794266,22.18413510783472
110720000,262.4148445252994,30.164351236349276
110880000,262.8370378656485,33.31276922692324
111040000,262.0745523134376,28.30645128338338
111200000,272.56040279837254,26.966396931808323
111360000,262.90040942308855,27.834942916226723
111520000,258.7417636483349,34.76858871842023
111680000,263.13270424886883,26.281764304502477
111840000,251.40353886033478,42.93546445778667
112000000,273.0883069190446,22.53582671069202
112160000,272.90364949430216,24.777909705282344
112320000,263.16310725379583,30.73954846120728
112480000,263.76124267066626,32.58395996645507
112640000,255.99340545662906,38.459262493485376
112800000,270.2043247280088,29.98973422537539
112960000,270.805736858924,28.097597169677055
113120000,254.6827510797539,34.99358247647777
113280000,265.0789216204011,26.25282327677905
113440000,272.15906705620375,23.676062320365848
113600000,263.00185797379675,34.86005626432191
113760000,257.6125859566931,32.1161194806709
113920000,269.00346709289556,28.3812851220407
114080000,272.4929919738415,29.842259301759274
114240000,262.7111091072591,34.794751606500036
114400000,264.9129365724241,31.176145598227855
114560000,268.44598971720137,25.09677584010049
114720000,265.34556716006017,27.066968434912948
114880000,272.7097458228827,24.96797745253789
115040000,273.8616933514994,21.218021531593198
115200000,266.04304036578696,30.946729837716045
115360000,266.8914991649351,30.900985962593403
115520000,274.1866450161813,27.182700941044995
115680000,256.15282040550426,34.85471521871549
115840000,269.36997933860596,30.343933007135682
116000000,259.565705419074,40.68783271645746
116160000,256.94186219185303,35.56671583022604
116320000,270.0169295266644,28.11141144556335
116480000,265.07532087017745,32.985538406655564
116640000,262.08751247367053,35.490947476019024
116800000,268.73889839704975,33.94281065418413
116960000,267.19661500405766,31.037447523574922
117120000,261.89338263334207,36.924359065789595
117280000,262.33949954764347,32.90328922543568
117440000,267.66339734878886,32.111278402664375
117600000,266.0421678351918,34.80542267062899
117760000,260.59094262880734,32.40475505720233
117920000,265.82084263317165,34.875152270073876
118080000,269.84056103950985,33.21267108443397
118240000,275.8294431869341,26.11852671010863
118400000,271.37188493513236,27.717742870545763
118560000,270.24534779060355,26.548348211701132
118720000,255.1611663942435,41.55667883674558
118880000,267.97602092936836,30.748471222384143
119040000,269.614662248422,24.910543020579244
119200000,275.74032361662637,25.433687755573484
119360000,269.38023471777694,26.71097874324408
119520000,280.99579685644835,24.782571432859722
119680000,267.0794702459423,35.06291901104602
119840000,278.52781697344244,22.41796098965831
120000000,258.3027114386708,35.07985079207017
120160000,274.46050700417493,32.38115569545356
120320000,279.87311837668153,27.19226279396673
120480000,274.66728836251485,24.58110672602242
120640000,274.08128391959775,28.47742718173156
120800000,274.3780708093714,30.582419487719175
120960000,276.7246977931566,26.270672617620388
121120000,274.43552412916006,27.04592319257477
121280000,276.2251047631913,28.384803096705774
121440000,267.9824226836039,31.441288285157384
121600000,281.83486838664635,21.359421709077765
121760000,281.37196741882144,31.303645309911225
121920000,269.55643104551865,29.860206485223024
122080000,273.79456979606437,30.157304173749278
122240000,271.868216663926,34.235137472215165
122400000,270.49581691271334,33.404770536498646
122560000,271.0944059449285,28.199178673102026
122720000,284.8019523544529,20.286717792008798
122880000,269.4167867255803,32.0275310674313
123040000,266.0786547295367,30.501612569447268
123200000,275.7498809690965,27.82538385143248
123360000,283.6028903147277,25.62966148727347
123520000,279.0427589502992,29.28490976725371
123680000,275.1370325552825,27.49956029488349
123840000,274.67545416527173,26.405506348379607
124000000,269.30077911532203,38.8424479099636
124160000,283.6160785456658,26.07601258538957
124320000,275.3999660622462,26.1080214408962
124480000,275.5681280757881,28.001315354306662
124640000,284.89215202378324,22.84139561880065
124800000,280.3599676360571,25.253140865381756
124960000,280.36433356156647,24.578936130148723
125120000,271.29637497309164,32.5472135126088
125280000,281.4485305959099,25.008230706168206
125440000,289.59975706854954,22.863078700238503
125600000,274.55370106463977,35.269872012533966
125760000,279.7764687954945,22.3193048055143
125920000,279.05768819945433,28.27483563115415
126080000,274.07425274579043,29.503403268294086
126240000,282.65765536022093,22.08028957531082
126400000,277.3666136200545,29.381573603241936
126560000,284.3009495740605,24.5791618209746
126720000,282.9137781871449,23.01967699100121
126880000,277.7572579164124,21.683584949766843
127040000,281.0535617114366,24.681543279646142
127200000,277.5769019507053,28.219293686397936
127360000,270.59211637962477,34.88913819270386
127520000,267.90070802908804,36.54080633519313
127680000,275.7715508723097,27.551408523267533
127840000,285.37473369253973,22.258400336391418
128000000,276.31512718363695,25.066209304027364
128160000,275.85571468951093,28.877836279741835
128320000,286.70887353876145,22.775431242593303
128480000,278.2439235810179,28.799787269232976
128640000,269.89076613947816,41.88313271274814
128800000,284.99019670690535,25.74382784481499
128960000,278.1358132455567,34.396221951971796
129120000,276.9438674348162,30.31571959172817
129280000,275.26447488303194,32.082219913656424
129440000,280.58473615339943,26.076856995752696
129600000,284.5884885432444,24.583746377289437
129760000,279.2656429253247,28.471253242791168
129920000,285.6042427648898,28.610794621587115
130080000,276.6985486553863,34.93623605881468
130240000,287.473406034118,26.357747235378014
130400000,284.2999029680922,23.844629163127806
130560000,280.2869477761953,25.744470564996924
130720000,287.4434296189493,23.65762761505279
130880000,281.6326500153434,30.843309751641407
131040000,289.1942312905716,25.592193835338474
131200000,277.8471018519589,34.69083252691545
131360000,281.5976466000673,30.123735784421505
131520000,272.3163066587008,40.38287484758938
131680000,283.3206834471903,25.5563912293241
131840000,277.04317709486907,28.33594357193838
132000000,280.1783962932027,30.875925274052793
132160000,281.3634983047644,29.549604722375303
132320000,286.63691432865306,21.583494524841733
132480000,283.8552686374095,25.296265693474542
132640000,278.25361754045616,31.75329062500196
132800000,269.8746575113646,34.341922353402396
132960000,280.54333671974024,32.790590104533926
133120000,283.69789028164246,27.302318755969786
133280000,282.99798255134874,25.94333914320151
133440000,280.49888117974353,28.523882620934998
133600000,283.58073613824945,27.719567708665647
133760000,295.6249885134537,25.158802310731193
133920000,281.5302672756352,34.35481659705384
134080000,278.3817409050472,30.705274898781674
134240000,276.92928466665074,28.72442488390447
134400000,280.4718353719605,25.113064231153142
134560000,279.4098187923541,25.606728328380505
134720000,281.1111986968174,23.426475627750282
134880000,277.8974100919859,28.840635350710112
135040000,272.55031569811854,39.91259375985711
135200000,281.139451439503,26.349629622863276
135360000,283.9182053632144,30.029047760689572
135520000,278.79116154497217,29.835730506648872
135680000,272.73517371279223,34.87255089055769
135840000,290.76082062806074,25.263725862733327
136000000,275.1212373435371,32.550388401837516
136160000,274.21430381762167,35.15911414349923
136320000,285.34777430883923,26.885557682207217
136480000,271.3389935733648,43.36548715856746
136640000,286.16434636053856,23.19344831507303
136800000,276.8025008553035,38.14742239243378
136960000,279.29211472811073,34.38104374379941
137120000,284.15950926284705,24.297452136058737
137280000,293.2536876743897,22.046980564916893
137440000,281.7128556864132,27.347679474896253
137600000,271.533559258076,34.749907371078486
137760000,289.9328957143485,21.820125345009632
137920000,289.7574844582385,25.034356489765493
138080000,283.69489177317513,32.64840862168475
138240000,284.9055813757234,26.959998472216114
138400000,290.60094870205376,24.944607102904722
138560000,277.64435387548355,26.48935995611317
138720000,282.5448701421128,28.393691825221858
138880000,272.32172083739283,31.5280923015315
139040000,282.15559790335226,31.99862576465884
139200000,286.8473212765735,22.495584247561315
139360000,283.2303512364397,27.253747588294022
139520000,285.43281991786165,28.027870115474258
139680000,284.2847025524301,28.186417094764202
139840000,281.3003626371214,28.32853760890948
140000000,291.32137432270474,27.50450547377064
140160000,285.99785418808244,26.36439260105851
140320000,281.6868650986647,28.444262688739276
140480000,286.79264014060436,23.38159994059335
140640000,286.89685048695947,29.82881968110338
140800000,287.5575589737505,29.40832847611518
140960000,286.6910567974926,24.164371500424412
141120000,282.3769577897667,32.645183307492886
141280000,280.34060522903314,26.540410786135045
141440000,291.14689296101733,20.572143654846506
141600000,279.7518773448183,31.03210579330826
141760000,290.1817307679686,25.419281871402273
141920000,284.69395940999567,31.90485829089441
142080000,281.44121788439753,28.400760004109827
142240000,285.89736503937615,31.21816913287259
142400000,300.24877448341294,20.842733068988345
142560000,280.73211859975714,35.70147417404766
142720000,277.1710788351029,34.72319117231393
142880000,291.347346274627,29.93211894440226
143040000,291.38227388917403,22.022386813212545
143200000,284.59828247862265,27.436811984946164
143360000,288.89712087324676,27.420016079687343
143520000,281.8382177220181,27.16450363947597
143680000,287.3830977672268,22.422919554248484
143840000,286.79067785845245,20.710605933600867
144000000,271.4209427983039,41.98487805608444
144160000,283.4266876802208,29.994293771809073
144320000,280.3950009936889,35.342706943571464
144480000,287.44709988549045,35.89799876035266
144640000,297.46793898568933,25.65001520980733
144800000,290.0673144775549,21.068312406946877
144960000,286.5015577917352,26.704783591614998
145120000,283.027141499898,31.142444985915287
145280000,285.80927516223244,30.291603786107054
145440000,288.5431005750402,24.194652547813536
145600000,277.5151879858494,35.776927731560015
145760000,283.6817283482102,31.717781108482928
145920000,284.83398401511135,25.87337621053189
146080000,288.0371349073446,28.70577180397324
146240000,290.01184701757677,26.6951356138218
146400000,273.1414765384313,42.3116930812503
146560000,287.3627681256054,24.0918240753493
146720000,289.5331226679889,26.051302801076343
146880000,280.31645042039844,29.331870281857643
147040000,280.70309809166343,30.77705784941908
147200000,281.11604398120494,36.246728047319245
147360000,278.41976899825517,34.67416608172094
147520000,283.1710923754209,34.29717450366957
147680000,289.79151164178273,28.884307595811492
147840000,291.2989132452091,26.200359316401187
148000000,286.74937393288013,29.16707067233846
148160000,285.3378786828709,29.40223031295363
148320000,284.8037862902175,25.15890483867492
148480000,286.9817373214592,27.404540035260496
148640000,274.64090739214294,41.455416498567416
148800000,287.6569044856667,29.883260253055866
148960000,289.63614410610285,34.663640895321045
149120000,274.29101885618525,45.98445645056421
149280000,288.47611858891435,31.66035251712419
149440000,274.49476462969983,36.74454976201038
149600000,290.11453532749397,26.792405645106946
149760000,288.38428462193497,28.091976138700762
149920000,288.6427178973027,33.842505709143666
150080000,288.86776862721746,26.948607482342528
150240000,292.7451303759134,22.70509433163461
150400000,293.1430163330088,20.65790725947581
150560000,281.7260407956482,29.42506534169507
150720000,290.7147219894603,30.345787535233367
150880000,286.0404954555816,35.17852246433439
151040000,286.4515724616789,25.396141143402925
151200000,294.37388367868755,25.877441723145015
151360000,275.48113390134415,41.1070033367097
151520000,283.48360787457614,35.36386724343817
151680000,285.47745775790304,28.973464359289085
151840000,277.6950366343181,42.887790909251706
152000000,292.67031302320584,21.123126337410092
152160000,299.3390281868728,25.580173612430787
152320000,294.09207129770425,23.815458126961197
152480000,296.8816966187577,25.582135854823328
152640000,284.36482414043655,31.786240944389647
152800000,281.1255694639023,33.166003974906474
152960000,286.0537509405591,36.93498607684635
153120000,276.1571534230844,45.42119002290155
153280000,294.91744781079734,23.75561278189913
153440000,287.9503777999023,28.00898035569365
153600000,282.7879328966668,31.52630826843299
153760000,292.66020361645,25.39774091346436
153920000,280.7606078839516,36.443532295585875
154080000,284.63171123385655,39.1541293637216
154240000,278.4136770875619,35.923152252820316
154400000,294.2409512400137,28.175353881404966
154560000,266.10899811405477,47.576648009827075
154720000,284.80125833944754,30.681346593218414
154880000,295.94718137731786,28.403974845311062
155040000,288.16746237535733,30.98668218829584
155200000,293.58174547299166,30.03804489379616
155360000,283.05112773237295,37.07518912494641
155520000,298.94185901107994,32.90378301448427
155680000,285.2322677910845,28.864198452803112
155840000,302.4109226055723,25.729595712423016
156000000,285.82467977922306,33.197180540469844
156160000,285.2469994421961,34.91152948002814
156320000,284.9506848129874,37.663507598377656
156480000,284.0664935471472,37.42090619221041
156640000,284.83451542415855,31.19486000617388
156800000,296.1268565491267,26.75074085508815
156960000,290.96788381550317,34.38275744626552
157120000,292.67422247634016,30.20364368767962
157280000,298.000776085809,26.836753344856422
157440000,285.54905248037215,35.622563700722026
157600000,290.3999178190378,30.79641516488758
157760000,294.37656975108786,24.315869649811777
157920000,299.8880660237911,29.15086180078759
158080000,291.50525521183295,32.12010050564963
158240000,275.4258036856925,40.207981174025434
158400000,297.5381687078867,29.9948888242481
158560000,289.02342670963424,31.14797897394817
158720000,282.71895748706504,38.74883507864618
158880000,299.87738009260113,24.180288193599264
159040000,296.3904945413324,28.80579019935467
159200000,304.590936573847,20.641880105119448
159360000,292.9427225719332,29.391606682182864
159520000,295.5668101079975,33.8140782939089
159680000,297.5740530616614,24.904804136846195
159840000,292.4464783292921,28.657523390631905
160000000,293.02369529988437,26.38855799498112
160160000,284.63347676931795,37.61675557128323


==> data/mujoco/walker-concat.csv <==
iteration,mean,std
160000,104.63726188040842,0.3334686357805605
320000,104.39489839630033,0.5470603430795347
480000,108.30207916656492,2.4484202972367917
640000,110.79499731475403,5.597251579713842
800000,109.06318531084257,2.7194533465208224
960000,108.80764358856072,2.2420908601137235
1120000,114.51475873387123,7.765399293893294
1280000,117.49558814063165,10.930835995468657
1440000,115.8080860258866,7.2385376825778165
1600000,118.4510059548543,9.82451100434188
1760000,117.72983066958808,6.5056787984943085
1920000,118.30004372293389,6.112391604050297
2080000,122.17463758524275,8.945237994859873
2240000,121.32943131997585,7.205720189691921
2400000,121.38608105877073,5.868148659729839
2560000,127.39481566172601,12.984907098760901
2720000,121.69594539856466,4.560607947809602
2880000,128.6704310618026,9.8012152601807
3040000,129.30488917128307,9.943726746214063
3200000,126.47923401526866,6.535510571616696
3360000,129.14456908278805,7.703842003596639
3520000,132.4927065521432,10.452421464869339
3680000,132.27782934152182,10.764940995769331
3840000,134.82736262763217,11.011894494066219
4000000,132.19949088945617,8.48126285938944
4160000,136.06735382817618,10.651665203971785
4320000,141.03105935377246,12.242095758355273
4480000,140.1173201258201,13.227805828817795
4640000,145.08878045869733,14.550895586778514
4800000,145.00105420927787,19.267412655732503
4960000,149.1677938407851,18.126239347262114
5120000,151.01776796811677,19.98691879024746
5280000,154.6574422180336,20.168205333816843
5440000,154.79132428710832,19.50350100157035
5600000,156.64802901788642,19.6613405609243
5760000,156.72487371714237,20.391929214018926
5920000,156.6389962609055,20.00078676071141
6080000,159.58993237183358,18.25611124944109
6240000,162.65817219906347,17.032951314843267
6400000,162.58392575829393,17.620441953721837
6560000,163.30802933966007,19.44619675035564
6720000,165.87967043257342,17.27195214552219
6880000,166.39840751768224,17.694623010997613
7040000,167.51645789199608,16.77596077813435
7200000,166.5546718621856,17.14539728192299
7360000,168.57865652108737,16.504341033505067
7520000,171.2463847943824,13.564801741564596
7680000,173.16791945234243,10.127905320211406
7840000,169.94742855225556,13.55001582119475
8000000,172.3519591825889,13.791919493211074
8160000,170.41863655641063,15.84662070457556
8320000,169.64374806709995,17.18084765726618
8480000,172.6881603637296,14.38885350822037
8640000,169.91462910515864,17.027147185974265
8800000,173.23111561178266,11.168127676507186
8960000,172.6566181979322,13.291536839302154
9120000,171.4651605557041,16.592844375029053
9280000,179.33721840219206,8.172291474311889
9440000,177.41449795842257,12.221632147198635
9600000,179.55751121651159,7.123710520949425
9760000,175.6714095076135,12.500005828146273
9920000,173.23738569331627,17.1218048551908
10080000,179.29110282125092,9.691716766000884
10240000,179.77798367397722,7.517620455793888
10400000,180.49917459417202,7.515168875152996
10560000,183.45150578932922,4.530754354912186
10720000,182.14905693378464,8.468729863674396
10880000,181.99147555638993,6.190145739635972
11040000,180.46909830548316,7.908697881582539
11200000,183.4602730032369,4.963976176313937
11360000,187.15388332828692,3.2013846834532185
11520000,185.68785508939274,5.826785239669174
11680000,188.17731656020715,2.84708509844734
11840000,189.23820067176544,1.633046475154359
12000000,182.08437999041723,9.556354091289421
12160000,187.76996158044906,5.263128538728011
12320000,184.41579362677757,10.641080429924576
12480000,185.36999329695172,10.480074465932491
12640000,190.61255885908193,4.695664959292636
12800000,190.5865653049099,4.3938545189912785
12960000,193.01133117431684,1.090271728299596
13120000,190.35029689688852,4.9307326013499395
13280000,193.16494317728439,6.394749718877874
13440000,192.2741052192969,6.9284768285112985
13600000,189.05601645391133,11.185072969442993
13760000,191.6159732166016,9.226675576181984
13920000,191.60304357237078,10.706033166209314
14080000,192.44552987796772,2.3139711541306296
14240000,193.230109697609,6.778929800063537
14400000,190.4533476852374,10.083580104697713
14560000,195.80236266431726,5.736890844631549
14720000,195.17875380814942,6.664535685255251
14880000,197.50994109108865,6.350894280089151
15040000,194.35682300652093,9.777626250313432
15200000,198.16466671160688,5.238981523761137
15360000,199.3815541273775,3.3799449712368705
15520000,202.05769279955408,5.747090061027178
15680000,199.18224168445565,4.379386012875655
15840000,198.52841126931256,5.340826479950988
16000000,199.174093171684,8.436823657334433
16160000,201.72844950970216,6.677703062920115
16320000,198.70500061001863,4.81362153649649
16480000,203.0517263983264,7.533148166172016
16640000,200.63627617448253,6.665410635036211
16800000,204.92819214390337,5.467771408673905
16960000,204.46403022203717,6.661764617143458
17120000,204.39519701410381,5.937730381211239
17280000,204.10212768794244,6.084376240587821
17440000,202.19384196270974,6.952444068068399
17600000,202.6888025078888,4.809073849125229
17760000,203.95010982157888,7.116049542248052
17920000,202.4126263353221,10.706409671094644
18080000,204.25091311354836,7.903192049037488
18240000,205.90384096202092,2.801291516247515
18400000,207.2810945860053,5.957782391458876
18560000,205.43312142888945,7.424527341621216
18720000,205.63230120063488,5.5175342427908065
18880000,206.4457911911246,12.077721313360358
19040000,207.33258997095868,6.67126414295985
19200000,204.40783916404442,7.678775770736324
19360000,205.05168481090996,9.175327329066892
19520000,207.11737151673796,6.203248945070856
19680000,204.57281932573073,9.191634774693826
19840000,209.49051715566,7.505417965004613
20000000,211.33230291215526,5.930217349437455
20160000,207.03525001359708,7.913119895130723
20320000,211.13574120116027,10.13274783834698
20480000,212.32528721321805,8.090951232375092
20640000,207.4551190109288,9.626422445269384
20800000,214.35463080836652,9.686102516846825
20960000,213.6504174869277,9.575359489707498
21120000,213.67633918415353,6.253881883338214
21280000,214.0466465292151,9.88556712020304
21440000,209.4253641085251,10.589028232160063
21600000,209.4956524116857,8.624962705338122
21760000,216.24827381356977,9.075875852904199
21920000,213.27771574685312,7.598341172565713
22080000,215.5346353448339,10.237589342861378
22240000,213.35699633077164,6.5615248702106665
22400000,213.51355494585687,11.933651888910848
22560000,217.1190014209642,7.517345412020699
22720000,214.1399632759319,4.297232650920874
22880000,217.29989116294507,9.576602648818163
23040000,219.54920565991026,10.44828576533565
23200000,215.74949219881387,9.177346679750597
23360000,217.79280847763516,9.864941322159458
23520000,212.48942595943618,6.489583240768484
23680000,212.5438549860355,12.588816750771631
23840000,213.31986326817446,8.292447891403063
24000000,222.12675931293325,9.159462913269792
24160000,218.5178335833955,7.4389451012981835
24320000,217.78635253914084,10.118940347544337
24480000,219.65219050563113,6.806617030813629
24640000,216.92349288031832,12.444209520413366
24800000,218.87024439486063,11.77053738022091
24960000,220.47796827282866,11.344835513464208
25120000,220.0934763159646,9.290493016630878
25280000,220.55766792177675,10.90832581679759
25440000,221.96576580462957,5.8275051349729505
25600000,221.97087173899794,11.007225034416194
25760000,222.60620949066004,13.129546698141569
25920000,222.113881512816,13.802232814578582
26080000,222.39035388094644,12.657425759546854
26240000,221.22283108727837,12.11890847817222
26400000,226.1833361045515,10.533830487322103
26560000,225.1683115963098,15.15346990826813
26720000,226.06637085274443,13.14888830009137
26880000,226.38785509123764,14.748830413023066
27040000,224.219509090178,11.161263555913985
27200000,227.1884992381326,19.278368073155104
27360000,229.4452679311704,12.601818753315325
27520000,232.1839148868012,16.31588652992936
27680000,229.2139973060492,15.894304584095519
27840000,225.08324150983526,11.81224276732286
28000000,226.74990029021447,10.556928894348937
28160000,228.07527518075952,15.050008545829675
28320000,228.94866878421726,18.596437933343868
28480000,224.43859493846057,11.264709996781518
28640000,227.12309457674874,20.086162442956372
28800000,231.2278478506448,12.667241238975091
28960000,228.77031852519477,15.498393431726697
29120000,229.33456797621,13.406946747311249
29280000,228.80907065916654,14.84420789377409
29440000,230.38666566980433,13.848655330041144
29600000,227.99334821851403,13.657253448965717
29760000,231.55562231064445,16.68619684852033
29920000,229.39440698352635,15.15598080560428
30080000,232.69826419387445,16.733925508942477
30240000,230.54851492599926,11.094794844541104
30400000,229.71570702289446,13.3469748808864
30560000,236.90110734228304,19.390054467808504
30720000,231.56538447986995,10.763091742887475
30880000,231.35396732576578,14.076107823950684
31040000,232.3060850028005,12.70800181397363
31200000,235.04360677314762,14.919337132033505
31360000,234.38620007510858,17.579931418392597
31520000,232.6752528709294,10.23473955783814
31680000,228.87649445382044,14.8773880820355
31840000,236.8886668849134,14.975228477765228
32000000,233.74121035255772,15.092065431965619
32160000,238.9404227568723,11.99534408260783
32320000,235.66585325357786,16.4905470903769
32480000,232.88968005760773,14.656658684260657
32640000,235.35437369221964,17.912198787698458
32800000,239.35052273856,19.19831578589974
32960000,235.05108534337253,13.92244238429405
33120000,235.83408587310933,13.969540034488135
33280000,239.33723250233075,17.389605843168276
33440000,238.86324950055914,21.653003103014612
33600000,238.27181417388587,20.139368588306237
33760000,237.23236606691808,12.856987752563494
33920000,236.729693847995,15.153704414914522
34080000,237.55467265674622,21.998826025875893
34240000,239.75255698964529,17.387611694967198
34400000,238.96765725580363,22.198290020091193
34560000,245.0516723887059,17.792974663094366
34720000,241.0309231492288,20.07565328631609
34880000,244.02958075291636,22.470288500478393
35040000,240.93405888284897,15.526165779491716
35200000,244.61262453916927,16.65369621608683
35360000,245.7537423883858,23.747987065315552
35520000,241.5406357027897,22.601629279360274
35680000,242.03265889306496,15.588302380571777
35840000,246.7697633879121,15.041019681840059
36000000,246.34855541877218,19.205821823712082
36160000,245.4953450341017,12.18823976932193
36320000,247.94449662402974,15.463120006155316
36480000,249.04618708917232,18.346062821925816
36640000,246.26311960651708,20.450285076638274
36800000,245.12384523564367,19.34963106518445
36960000,242.74835768461995,16.428769278907737
37120000,246.28497061131205,20.863899825769952
37280000,248.6453965094113,17.624240534461407
37440000,245.07980086550722,14.43552077166474
37600000,244.41646691721368,18.881611305972186
37760000,252.95896814112655,18.79292714732585
37920000,251.20187289047453,20.016488369606403
38080000,247.49397464224182,13.077425844792236
38240000,247.908370791485,19.371973879725445
38400000,249.7197141479243,16.730516975675094
38560000,250.9642746477057,19.008679776704003
38720000,246.76241529164682,16.99354323722222
38880000,252.42172435047044,18.428477757725172
39040000,247.9748514561962,26.080756197401296
39200000,249.30802205488513,19.985089414423328
39360000,249.87381281795913,18.988156764800756
39520000,251.2733820038691,14.645601045669595
39680000,247.596835785561,20.591459424243816
39840000,251.56462781191632,18.213497374799722
40000000,253.8253544065577,20.195083089437
40160000,252.47470283081762,18.763530090019863
40320000,251.98757332242562,19.695451611772064
40480000,255.68589101655834,23.06698571359826
40640000,254.80467550441583,19.091632463622027
40800000,254.8802931701839,23.095898785524195
40960000,254.28053482418602,19.987466365359058
41120000,251.1151367202095,21.884814595468434
41280000,255.8392026639365,22.048349531509974
41440000,253.25937514044665,23.807223159209684
41600000,256.9944825763289,17.688365870088976
41760000,257.42930145777024,17.806657949963423
41920000,257.6369580254921,22.47150251234305
42080000,256.0023825966204,19.01346659959554
42240000,253.78815670435847,21.635398411833958
42400000,257.78837540406477,21.17987324032152
42560000,260.5418134962804,22.649775533388667
42720000,258.8909060191985,22.927737073762746
42880000,258.12416132589493,20.052813843184683
43040000,257.536436049506,21.15375695814508
43200000,260.03066924172424,20.055568181834488
43360000,256.06077460290254,22.37270155291815
43520000,258.9974445017988,23.334782616405114
43680000,259.2208289573007,18.268095031078712
43840000,259.44546778237583,18.37802517841204
44000000,261.28499142160587,16.491176621701992
44160000,258.02330237125886,18.217910223278896
44320000,260.0322680035852,18.604468471925596
44480000,262.8755930266435,18.790807787180327
44640000,263.68449545672064,22.70369070411153
44800000,258.68273736791656,25.392631944837802
44960000,253.42720477709085,18.632161789876694
45120000,261.67101861110916,23.974560003191268
45280000,261.78852442841145,19.180827930489013
45440000,260.9817965633995,22.36974009610189
45600000,261.995049892577,20.793269520091872
45760000,264.3103024258783,18.292512772408195
45920000,263.84837864866466,18.113535864190112
46080000,261.5484214491031,21.975322735168497
46240000,264.5107364597547,23.467819437720554
46400000,259.5540282664491,18.65303935709531
46560000,265.2038032294433,23.235158954785874
46720000,261.43005964521944,21.343057068288594
46880000,264.90224806822806,17.71832383240344
47040000,261.5033568144919,17.413417612830717
47200000,264.94607176435915,18.094190318117104
47360000,263.66152678465966,17.038648827862662
47520000,268.2435715527694,24.727893717077563
47680000,264.49637260668766,14.846258283953306
47840000,266.13183111761276,18.56935479863234
48000000,266.30918526978616,23.773309984202918
48160000,266.403674051038,20.25150630613742
48320000,266.32061214423373,18.882168155575865
48480000,264.70966912420187,22.661837850204606
48640000,273.10242130944147,23.778840708709417
48800000,266.04552884949834,19.288104731970506
48960000,265.94437875448455,20.540118940797807
49120000,267.23124504648035,21.333588912197566
49280000,269.90788364627707,17.756772276653308
49440000,267.0723520697939,20.472237338685336
49600000,265.3244410189798,25.628000899483315
49760000,263.2118878959961,20.65702249130737
49920000,270.8537574093777,21.99995254196605
50080000,266.577802476077,17.66069688571213
50240000,267.44743027260796,19.68738827279054
50400000,270.61339637416586,22.063107683808543
50560000,267.86508362292903,21.18556848635626
50720000,268.464098975001,17.357933685949195
50880000,271.7149785340699,22.579520100563702
51040000,265.7744541461502,21.056486592209566
51200000,271.57102756712106,20.32849675119979
51360000,269.6625301652555,18.289915321104036
51520000,272.28036927982515,24.626411063903582
51680000,270.1947726225707,20.02033166228414
51840000,274.08838386426345,23.94481557529269
52000000,271.68898546809606,20.859168582136473
52160000,273.23304369170324,15.728319559391677
52320000,272.40965443820136,20.317130876269385
52480000,274.3881298989869,18.259081274058392
52640000,273.37131643480933,21.97845470138963
52800000,271.8121165486152,20.689802110909632
52960000,275.40208909803874,21.602851595742052
53120000,273.461687821235,25.077762202338683
53280000,272.25885531964286,17.576567457554624
53440000,272.71950061068935,22.206076580016248
53600000,279.0815413183923,27.898482163216084
53760000,272.295029270023,20.661482527596437
53920000,274.93299770030126,18.52459835367795
54080000,274.2619341627394,23.354230547422432
54240000,272.14623323122936,20.62472263889924
54400000,273.56996787129776,19.088805126974034
54560000,274.50997257627665,22.4225684324263
54720000,275.8099192756329,22.45651670687454
54880000,270.64033960590126,18.282805304336637
55040000,275.1840077598461,24.32864619564164
55200000,276.2919458021873,25.57286095365712
55360000,275.58186977792064,20.08646753561855
55520000,277.43774804158943,26.322373779686007
55680000,276.2268969331333,19.51115471003929
55840000,278.86058528421205,19.59695786452992
56000000,275.83470867761554,21.24401394314863
56160000,275.2988501196111,24.165100497909947
56320000,275.3584887764837,22.16879083060935
56480000,279.4900307004666,21.959249406845654
56640000,275.4005473816491,18.93854040511892
56800000,278.86118299074707,19.24244928994935
56960000,278.95650410700534,23.295093613438727
57120000,276.56889498291247,13.535344139940605
57280000,273.8288369441082,19.274029929106177
57440000,279.27037681071306,19.329044512948386
57600000,277.6680819746926,21.005269048158414
57760000,280.0059041235986,19.523386713508287
57920000,279.6506323947777,24.662083945070854
58080000,282.77933788542606,25.816859582246273
58240000,283.01058887735877,25.118759932141586
58400000,279.4832155786988,23.835365330866473
58560000,279.9122526225188,23.281605772186527
58720000,281.15626410432805,22.826653582037483
58880000,278.2089221091211,21.111031181235752
59040000,281.71948203988455,25.823798992549943
59200000,282.2361100678949,24.396927449914457
59360000,277.5818166664883,17.605881118532434
59520000,283.9858915346165,24.215603395869945
59680000,279.79912946172476,18.687211491741103
59840000,276.8746220264986,20.34720955011083
60000000,284.68033572253574,24.34728125624461
60160000,283.0286185128355,23.41064136784932
60320000,281.1827346845891,18.040124070592082
60480000,285.08559142089075,23.608805724034635
60640000,281.0426955193515,18.022940898197497
60800000,277.46904447469404,16.318902795673296
60960000,281.24317193713574,16.862184588530624
61120000,286.4654901399801,24.75283927507198
61280000,285.1523767706629,25.54197913823778
61440000,283.5277388527283,19.37856297521437
61600000,286.7648722928498,25.970042689344886
61760000,284.91404991605,23.7032229439709
61920000,285.8013178326025,20.447118314793283
62080000,287.23545689092543,24.210817379810642
62240000,284.08781000208813,20.659232548517444
62400000,284.063969397492,17.58454282898854
62560000,282.6857652994687,15.459242327940249
62720000,288.0853919368742,22.86956704682741
62880000,285.613216246403,20.526578049768293
63040000,283.9177556963659,22.981625015226445
63200000,289.07831515886795,25.9506245490359
63360000,285.9219666477672,20.782080823735186
63520000,280.47069576790614,18.092735431022987
63680000,285.831457806374,22.864608942389363
63840000,284.86416433541154,21.218541846529266
64000000,286.9635180292117,23.138625675313865
64160000,287.91034015663405,23.721298320227447
64320000,289.13033233134223,18.476122893790098
64480000,284.0844489755497,17.245103833912804
64640000,286.64822720987723,23.15718297016049
64800000,282.35220640701266,17.885687687586326
64960000,284.57537640433344,19.226881567636678
65120000,284.4115245136614,22.174928402851627
65280000,288.83687951705883,23.700430038950856
65440000,291.62635943053505,27.838384556331263
65600000,287.1996478018859,20.262721400408708
65760000,288.7664855655166,18.982250467819085
65920000,286.2349466371247,19.42174869660886
66080000,292.1216628467294,24.946211184405254
66240000,284.8432218867359,16.79291069305352
66400000,290.3265622907902,23.851330817339974
66560000,288.90172101991953,19.857947948145956
66720000,286.70079277433575,21.45056913196759
66880000,287.5412274333847,19.307096044960996
67040000,287.8169142324043,18.680027742170086
67200000,291.0767006762223,22.830345122310863
67360000,294.7447802159249,26.017038842860224
67520000,292.8702882396172,24.375616150291204
67680000,291.25430024531255,22.656031295870196
67840000,289.9283962155026,19.999752289875374
68000000,292.47312427893127,22.77779714883815
68160000,292.9954005345612,17.681091419542188
68320000,292.7280183736413,19.550611811934594
68480000,291.98818427961373,23.99996727722035
68640000,292.2632308058716,22.36922130227774
68800000,289.59158084254017,17.23540621500918
68960000,294.73896892538846,24.08822699456263
69120000,292.83433069855187,21.678716672743285
69280000,293.1325574793551,20.926540624105176
69440000,292.69415463965623,23.502303939352714
69600000,294.7883622189002,22.242501875571122
69760000,290.6271665184256,18.96837790127847
69920000,294.06024782395406,20.531538701922145
70080000,291.07738300196195,18.355766480064464
70240000,292.84144426252914,20.623944569183177
70400000,295.0454543272788,18.65927281998836
70560000,293.4960849249582,22.492045274524376
70720000,293.1187485595864,17.102743784042403
70880000,295.14311520253756,21.205864236273637
71040000,294.4452759880177,20.785728177740282
71200000,298.3170650449693,23.96538745687513
71360000,291.58611133762923,17.88998711254486
71520000,296.56922553140805,22.08977006098625
71680000,294.4442568445501,17.99080918005571
71840000,297.6601710831946,21.894614315485214
72000000,295.50522446037223,19.28622248320865
72160000,292.4282592102467,17.921974364381
72320000,291.8560411590151,15.034314016400712
72480000,294.6480046284284,17.701960239885924
72640000,300.4545793646954,24.034896419668453
72800000,297.07164386425126,20.20531558720267
72960000,297.71755320955236,19.638729492565734
73120000,293.26481701680217,21.312182225066522
73280000,298.43547281096807,20.447202440489423
73440000,298.9565965391923,22.67819304012171
73600000,297.88029840888083,24.57495418283379
73760000,291.60001408853856,16.382547061356817
73920000,295.7046270128026,20.68536894706105
74080000,296.5579616685087,21.095431861841863
74240000,299.0466187835159,22.394815746447673
74400000,298.3466363084996,20.875387063748768
74560000,294.15676165958575,17.32526768735209
74720000,302.6606746621123,27.908659565092186
74880000,296.96488925670576,18.662007213755643
75040000,294.19263176682966,19.64837128129073
75200000,297.4844976462639,17.462524886400306
75360000,296.8128676090616,18.527214583838763
75520000,298.92432387800676,22.38208973856893
75680000,298.1067943533549,19.473760544997965
75840000,297.46405580048787,21.348060048232437
76000000,297.8767076023346,20.068503735656833
76160000,295.76227574513246,17.164180145059937
76320000,301.4926967182459,23.51892886116713
76480000,302.1338396356527,21.710945789728648
76640000,297.87670810463044,18.851627507618733
76800000,299.1554168270341,19.774603273078032
76960000,295.5501573082037,15.478435338553641
77120000,296.1693469350969,18.21106209805504
77280000,298.5958074354689,17.032091528458977
77440000,302.6777229327847,24.13496371580294
77600000,299.70708061807477,19.53787026555308
77760000,298.9667212949904,18.866838915955082
77920000,300.2123896464977,20.352486127367484
78080000,296.54860697262234,16.32332238610821
78240000,306.1749217563247,24.08563308283307
78400000,301.8828861574794,21.35384437270526
78560000,301.99430009662285,23.546756812393323
78720000,303.43581442420196,23.118100632318214
78880000,300.52295909266223,18.011304924046442
79040000,298.70144649994853,17.23105616152484
79200000,302.1492872073841,22.161749416611027
79360000,301.75141809387577,20.597674643543193
79520000,298.9965190351891,18.78125444490225
79680000,299.67538313296376,19.523991032883412
79840000,298.26416236712424,16.48599933635032
80000000,295.0061167359275,15.467255337263015
80160000,295.3958374466328,18.16815822541309
80320000,300.8218094198316,19.965171460285347
80480000,305.6827971981816,25.04693166326366
80640000,303.938141211325,20.306697186990103
80800000,307.2066618682095,23.742425785445228
80960000,306.91425281963285,21.683961493748345
81120000,303.14736854077137,21.312697721835715
81280000,304.1867949293872,22.13389754018782
81440000,304.45155602647736,24.208329265028038
81600000,301.6989217753069,14.746104375991491
81760000,300.12662113989336,17.29884969202773
81920000,304.5603029527517,22.774800348140896
82080000,302.4925128117539,18.256277572998922
82240000,299.52170080121886,19.2416933984786
82400000,303.6320427613396,20.215973616780992
82560000,305.37526518376717,23.484101128992336
82720000,302.6743670426326,21.357823302238984
82880000,301.7966376946222,17.242042248001674
83040000,301.8550446445865,18.85944330882969
83200000,303.22672660301305,19.91875143295854
83360000,304.856254205176,20.774936699054496
83520000,308.81416884178884,24.2540288085159
83680000,303.0677509071111,19.365485702979882
83840000,298.9726858145332,13.408894173625754
84000000,303.67331059793247,21.12053743725267
84160000,308.18657910841125,24.17470585687498
84320000,308.2220161382833,22.071820365122036
84480000,306.63859678674413,21.975499169244753
84640000,303.48590717034523,17.82959362526333
84800000,302.6345439698953,16.702445828095783
84960000,308.7544932876455,23.9108899151313
85120000,306.52575458722697,22.35181744018882
85280000,305.6929706018695,21.96511831252756
85440000,303.91828957563985,19.621772218136734
85600000,305.89740383321515,22.16332583767694
85760000,303.89374654857943,19.32184552237462
85920000,309.0799793363361,23.627186266000997
86080000,306.3313032683209,18.694437847035253
86240000,307.18149894756795,22.41725487207358
86400000,301.6099372630866,14.903266209306391
86560000,307.24234857671684,20.266238488326625
86720000,305.77217798942485,16.200821831088675
86880000,306.4998956327003,19.729957809311372
87040000,307.4261373720622,21.47509284058894
87200000,306.6061757587616,16.994331935083746
87360000,307.90940791295816,22.9525440766613
87520000,306.122770008696,17.487973734625555
87680000,305.7127793923816,19.555180309281823
87840000,305.87660820272555,16.30438298462148
88000000,307.6882062171781,20.15889235479006
88160000,306.05774582497133,16.781066798009174
88320000,309.0022466200822,21.425769415631954
88480000,309.6437133059367,19.819916381716823
88640000,309.49043594940156,19.632822547989065
88800000,307.2098657724809,17.888373947414074
88960000,307.6161753749873,18.257690508136207
89120000,306.1950790230564,17.01576563490565
89280000,312.4315487962333,22.994545248197888
89440000,308.5049483880584,22.131486727291872
89600000,305.24960717723735,15.609630002795331
89760000,306.8358681423303,17.54731689100745
89920000,312.3263383377683,19.695846510088117
90080000,305.93200830622567,17.010786936748598
90240000,303.8689965116604,16.692666300648952
90400000,309.2598752838671,19.678773171972793
90560000,309.6737900146361,18.858909532275703
90720000,308.1416756693422,17.762032841885773
90880000,310.1685029747885,22.462371403953224
91040000,309.5229483563457,20.124009172378866
91200000,307.6477440532937,17.1570366333241
91360000,307.97699772884687,16.096133169286826
91520000,311.0073784776253,18.423307786830982
91680000,308.9745125089506,17.849833912966094
91840000,308.6627237941345,17.60863726941117
92000000,309.1522528806522,18.777048680731042
92160000,315.1172027251023,22.663129408333013
92320000,313.2387003669851,24.160963751488726
92480000,313.0558824931097,20.2812015989449
92640000,304.2069105206451,14.901652342148235
92800000,306.40929124173596,12.165139997011337
92960000,310.9748904944018,16.220512878927753
93120000,313.6473870707633,20.262102093548442
93280000,308.9201862551435,16.829435825676477
93440000,311.7077416260634,22.099432614328826
93600000,310.2607584912605,19.111334465221585
93760000,312.0779247935737,20.73200008968001
93920000,311.7246890653764,17.56456576757702
94080000,311.414790806213,21.515008912896594
94240000,312.14781079041995,19.385026214947924
94400000,308.4830127565097,16.255192327572686
94560000,311.8860213807354,23.257626320339778
94720000,307.204096368104,15.25659312995383
94880000,313.3364244009454,19.17449058291537
95040000,309.0411485263041,17.683686517223343
95200000,310.4085308396161,17.992035494544687
95360000,306.4211611170509,18.23842655150024
95520000,310.9215173966442,16.77020061181939
95680000,310.11799155303385,16.670539888407117
95840000,312.6392427331819,21.89039177681689
96000000,309.5314787465798,15.525244891806224
96160000,310.98565890747835,14.005865482705756
96320000,311.018528779674,23.871984500172903
96480000,315.47955886428036,22.58885504890775
96640000,311.5478617061081,23.316799477396728
96800000,314.61055639551086,22.025079497233648
96960000,313.2973089931153,21.084431625774105
97120000,314.8004703876359,21.44480186639846
97280000,314.76010921870113,22.84946423000845
97440000,313.27185269569145,22.36574746898643
97600000,311.8351075650373,19.238905593393373
97760000,312.69112147494235,18.26952134999443
97920000,317.2811759792637,22.961083803048588
98080000,310.49259143061175,14.424858675032976
98240000,310.4884594636459,17.71928882792715
98400000,312.37760290755995,16.49337839909902
98560000,310.91442048971834,17.477658024590003
98720000,313.50666455493223,18.221622685998828
98880000,315.5377190108241,21.48588231080546
99040000,312.43327196175784,18.23992291875467
99200000,313.6624134346382,20.43294946239526
99360000,313.4536962703174,18.897605945050866
99520000,313.21708116191206,15.74899649936845
99680000,317.17766899778917,23.572947067818422
99840000,314.05695528238715,20.95578223987981
100000000,314.6096490615751,20.521423501701975
100160000,315.01098333863774,17.90702165855051
100320000,309.83877705591476,13.19994561034191
100480000,311.87365426616515,16.52264392034385
100640000,318.7885591075739,20.90831312002121
100800000,318.60688662422575,22.63710694094892
100960000,315.22353194002426,20.980462234346493
101120000,314.4754359940981,17.654678670800514
101280000,315.63068570724903,19.592197099390766
101440000,310.8013629072559,14.37320416696604
101600000,319.5708820745208,23.66269313327899
101760000,311.85683738662533,16.59343543455174
101920000,317.06001910925016,22.91334904538904
102080000,314.3066188526013,17.952466440836876
102240000,312.92265385538605,14.26824850259786
102400000,309.76103661677706,14.931797111852688
102560000,317.63941019828053,18.16750556190448
102720000,316.94745036837014,18.2176914548497
102880000,317.0522879813529,19.75188401347488
103040000,314.84046234692005,16.5737412502358
103200000,315.00959976410894,17.881734415593417
103360000,317.1778638539571,17.35683759377434
103520000,320.2965392074072,25.63787341940008
103680000,314.6670869555589,15.966564171932584
103840000,315.01656799536727,17.968531386501876
104000000,315.37628356492354,18.632336820013215
104160000,319.7372630359292,17.88471236731765
104320000,319.1854933513154,21.954419736533126
104480000,316.8760591727026,17.37505297315387
104640000,318.29552699041136,17.673907503524198
104800000,322.33098490776024,22.062443187726746
104960000,316.54499371665105,25.775000495608705
105120000,317.6984986240866,15.474768789732659
105280000,319.5974327444055,18.36037931041965
105440000,315.33547298361106,18.645536701626227
105600000,318.31549889050115,15.730955675791668
105760000,320.38801855697625,17.42804608583857
105920000,320.30968474586894,24.68793303466109
106080000,320.5509848866136,19.40285811730958
106240000,318.5841700288343,17.790142131990763
106400000,320.7214346397065,23.114434683007065
106560000,317.472194517392,18.210100055273397
106720000,318.33916371984463,16.25170983632275
106880000,318.9827797005167,18.715660818763464
107040000,316.77783586749075,14.320844782198682
107200000,319.9271756722829,18.863839314616445
107360000,315.94957836941325,15.620357201191013
107520000,319.04704972666076,23.021870901172864
107680000,320.8078223422969,19.315551586601487
107840000,318.8042274931068,19.17808904739378
108000000,318.1844748361889,21.093005025771745
108160000,319.2119886735597,19.02827419792042
108320000,316.3458085653642,18.599273402553386
108480000,322.85075719391875,21.58230173163773
108640000,317.87542496296294,17.6373943625242
108800000,325.50301891914694,22.385514404211044
108960000,321.66036119717995,22.839270309676344
109120000,321.2212287395443,15.016991255155428
109280000,320.5854590670186,19.92995311442799
109440000,319.06295956466414,18.63766606201525
109600000,324.5016454124659,21.485138864816307
109760000,316.9402488636428,14.228695484733876
109920000,313.88981925721936,17.667134984086253
110080000,321.9661181842088,20.218675514198065
110240000,320.51573632199216,14.459202904226165
110400000,322.84074537636894,17.92473955157942
110560000,324.0386083032087,21.591275906827747
110720000,319.57792515079814,18.281070208880983
110880000,322.53194464786066,17.308225015326432
111040000,326.34136572384114,18.187916118093128
111200000,323.25789327281086,18.63670291387484
111360000,317.95762235849975,16.907695924963495
111520000,319.9840473971645,17.062083973443983
111680000,322.1509526519231,20.51937994659815
111840000,321.40203166780117,21.249559247668792
112000000,316.28518173847505,12.63246734744324
112160000,326.57515413096445,21.29415398346617
112320000,322.3558324941581,16.889411577191115
112480000,320.71910465133595,18.56703250436054
112640000,318.3629754069848,16.767813583914943
112800000,321.4141456761121,18.702826839000757
112960000,326.3064462001934,22.174291550917495
113120000,320.76836579920337,18.63003303427684
113280000,321.2419675228236,14.481700230558962
113440000,326.47344773286363,20.58624068501125
113600000,323.9839403620979,18.09530466838837
113760000,328.2178744631373,16.248266522870203
113920000,323.59699615471953,15.461991092329193
114080000,323.5381928070078,18.38634028331916
114240000,326.23064219380745,17.85658469351775
114400000,326.04610301220447,18.62122669797294
114560000,324.6143694925277,19.536980141486104
114720000,324.03579375443917,16.19388011607074
114880000,326.5173986379945,19.35928273832702
115040000,325.2172880452221,17.33237100698196
115200000,320.6204054475537,16.474686582978315
115360000,321.1813371168536,14.879664418148161
115520000,326.5842874801237,14.099981505228447
115680000,322.2808628179619,14.280066464898809
115840000,323.79447895660496,19.11560087446405
116000000,323.3511364296797,19.599314168608085
116160000,325.1327741272759,20.937572679986303
116320000,322.4188326083662,19.1904805307764
116480000,327.2776944955696,21.187280063593207
116640000,328.53790576162254,25.059050719297527
116800000,324.07966125262277,16.658265966676442
116960000,325.42064055076395,22.75500682492078
117120000,324.27198604235065,16.84689742242857
117280000,326.56256884515346,20.08038405076889
117440000,323.7586865452974,18.52791218994262
117600000,322.6185985280112,13.698436817432006
117760000,324.1745218071044,16.877056688132008
117920000,326.8608064083415,19.006794288879767
118080000,327.3158291785835,16.733666948553903
118240000,321.98337597084713,17.076296723772167
118400000,325.9208832680194,19.508170831613263
118560000,329.34899679437035,19.29488338163762
118720000,327.80106622501177,20.716147731901863
118880000,326.9943178727279,19.734807454735414
119040000,324.1679745988885,18.438016529255183
119200000,324.80381562784237,18.352619930202117
119360000,328.71281415759296,17.34045571365205
119520000,330.26983189075304,15.870012140422853
119680000,326.230332826469,17.920160943285865
119840000,324.01453550773664,16.237066716308085
120000000,324.35684615889943,25.81529336486447
120160000,327.102802545121,18.58228626992282
120320000,322.4205820028551,15.144019241897313
120480000,325.1738999386337,15.877951959396368
120640000,323.0530600531156,12.85473028208619
120800000,323.4580691759739,18.697742631813348
120960000,323.13238261778207,16.926665624197557
121120000,330.9278506775092,24.713594050004243
121280000,327.3997778128149,15.827614122482025
121440000,323.99819418784165,18.42564628307535
121600000,324.4525547287733,11.971305719726717
121760000,328.41737730801265,19.05803316765178
121920000,323.6258265189588,18.764378779397532
122080000,331.15641186931344,21.739219440236027
122240000,326.17470193908525,19.6865144391626
122400000,326.66872247763905,19.141441826013608
122560000,325.3340008737111,16.832135486561434
122720000,326.31055065133734,21.992025052296295
122880000,325.0085052195714,16.76320903539861
123040000,328.7117262421175,22.727389278356224
123200000,322.9636809076897,17.12935199252763
123360000,328.87877314724125,18.207710114660944
123520000,328.39545114706783,20.34807760968145
123680000,326.9469984737746,18.09356624017059
123840000,331.64657568186976,16.367142501426216
124000000,329.1356496454289,18.31612851749932
124160000,327.27445814152446,15.039053858667211
124320000,329.09782784882105,23.735786172276764
124480000,328.44790357631024,19.242849292184026
124640000,329.6721211598574,16.17547719547918
124800000,327.26125932203985,13.707383351670579
124960000,334.1409412836602,18.937304217480108
125120000,329.5356145613923,19.400721813384365
125280000,323.2788565964427,17.698839449642772
125440000,328.56430936253355,16.451863237764382
125600000,326.426025291516,16.460154174414335
125760000,327.66618845954935,14.928251013561711
125920000,323.40028936200184,16.420727930030427
126080000,328.80891601969074,18.252337468911634
126240000,326.9963958205714,17.19891296152042
126400000,330.941349911616,17.48388484519398
126560000,324.20359847554096,21.03484204951183
126720000,329.3808728356026,23.302341140235708
126880000,330.73950070630093,20.727016821911437
127040000,331.46086696062645,16.037775892434997
127200000,331.4711207840226,17.6501833837379
127360000,328.2659568557297,14.699431005829307
127520000,329.6951098250521,16.06689125304302
127680000,330.0053447326599,15.174743489461093
127840000,330.7133423958615,17.444301503811857
128000000,329.4763626500338,15.89337299762231
128160000,328.0230560339291,20.133478930236866
128320000,329.5984531743477,19.32376740004208
128480000,330.6936101776675,13.437398136155709
128640000,325.42855133305176,20.815123229201134
128800000,331.822799789753,18.357351026509072
128960000,334.7828521233169,16.079460250908788
129120000,331.04034119837604,20.879519691489193
129280000,331.1921041946985,13.020507187902883
129440000,325.4735821726982,14.503685699040002
129600000,330.1571771325316,19.366966236593488
129760000,329.7102859562679,13.713606750455314
129920000,331.56750959882197,17.157566453854336
130080000,332.6524556038112,20.672060669347264
130240000,330.5357565330308,18.421423659087324
130400000,328.425030372357,17.723537301761645
130560000,332.40373142789645,13.564903234469131
130720000,332.0771991011973,20.604245522941593
130880000,330.05428690299306,15.969700258641305
131040000,332.28446934754453,21.820444583587914
131200000,329.188747607264,18.539334898773088
131360000,329.9864803268092,11.583452179559922
131520000,333.36186167429804,15.781132660606117
131680000,329.0072622850497,14.413514400604933
131840000,332.255103873707,13.69829278739524
132000000,329.41544840926423,14.002034261971348
132160000,328.98572681141655,17.255098475138876
132320000,331.5456481358933,19.721437785071366
132480000,337.29078308682097,16.55682087501139
132640000,329.583452241144,13.547015957472148
132800000,330.9136552271067,15.493238544936235
132960000,337.8539038172948,18.0552517709796
133120000,329.25421721189383,15.936175743218396
133280000,331.48976303952827,16.79768127254372
133440000,330.38015863170835,17.18907965503487
133600000,335.2179203880379,18.50605581750636
133760000,329.7448587882298,15.977253433871581
133920000,333.2028447596842,14.031268390896447
134080000,335.01732402208637,14.246172653049072
134240000,333.34070293467204,14.979990953998078
134400000,328.28358838445587,17.840681069065184
134560000,333.6193148292587,17.2221631667767
134720000,333.373924610305,16.67533418052146
134880000,333.0464480372943,16.569644100953138
135040000,333.3304734602999,16.453479542902695
135200000,331.6113572971362,13.056908375859084
135360000,331.8889628126313,16.304779053967575
135520000,333.0348111028234,18.137974245723953
135680000,328.3957882773266,18.816332543059914
135840000,336.5380401597525,17.426470901178533
136000000,330.2700962054073,19.408922189110026
136160000,335.63424413758094,15.54957053025676
136320000,334.14210081112014,16.99146302619905
136480000,333.9904696262923,16.301045379873514
136640000,334.7587503944172,17.522669403503
136800000,335.86177651219526,17.23295685246078
136960000,328.2067907197905,19.61686482688894
137120000,334.32336911372687,15.180179921895423
137280000,336.04919805041106,15.545648202457617
137440000,334.1972680035686,14.545897800999477
137600000,335.53970151442417,19.58290094036383
137760000,329.85803208787195,17.82819850842532
137920000,336.7741992994105,14.849865349058517
138080000,333.07628536236825,13.86401067850713
138240000,334.84571156721876,18.99335783565909
138400000,336.09093373934815,15.285970616020299
138560000,333.015984016053,17.489361970179846
138720000,331.5777705451167,15.245189777721377
138880000,333.24873098066035,19.620050102579235
139040000,334.4399440210911,16.12920288750328
139200000,335.39372934621264,16.385471998093216
139360000,332.455649430503,17.103963056591486
139520000,333.95636227851287,20.4959472411585
139680000,331.53444418212285,18.723893114904662
139840000,339.1550014199284,18.3040405919394
140000000,332.4050268578069,14.761678554308503
140160000,334.9560346926974,13.27313892878258
140320000,339.5789447237426,19.713563746780327
140480000,340.99136458305264,17.706902098966832
140640000,333.4223096600565,17.946756934667878
140800000,337.8705847229937,17.302098241665412
140960000,335.0811825674546,16.20396783310575
141120000,333.67017001624237,15.725326769404402
141280000,336.55987766593495,18.483950019886674
141440000,338.2633750479943,18.57044765153211
141600000,334.1512765299943,17.505934874295615
141760000,336.1158811945198,12.254149754522706
141920000,333.1908659530313,23.04158190997241
142080000,336.73851887418635,14.925491276702838
142240000,339.7554591406335,16.183564059391454
142400000,338.8131899571512,14.631380552555022
142560000,336.185402230403,18.070205451861415
142720000,333.4561347126233,13.029835550334875
142880000,337.02354903279814,23.539648695430245
143040000,337.0020472460417,15.528135504779144
143200000,333.3941127374371,14.501768388290037
143360000,336.98598569148584,18.010004848395976
143520000,334.21003093412173,12.942509530857246
143680000,340.2904221375532,16.77358349063296
143840000,340.40689058855776,17.448820304398318
144000000,340.23887325895646,19.422986084608112
144160000,339.29189806659826,17.265248594129215
144320000,333.950111868437,18.943356862416998
144480000,337.4119443748052,19.65040895277713
144640000,331.9886154020949,18.831068381649747
144800000,338.6617783078661,24.825043489920166
144960000,338.52009562385143,17.18992275389395
145120000,337.4796386290937,16.235177593960138
145280000,337.6699517784394,16.950288563745605
145440000,335.5588049856317,14.546789822042395
145600000,337.5162249539717,19.110247122501967
145760000,335.34583315108154,24.13044493840811
145920000,335.0972863489797,13.790003781656168
146080000,333.49416358364437,16.13552188256971
146240000,340.2695468340008,20.164124306323185
146400000,337.6615495448363,12.428616039384663
146560000,339.6091130275644,19.37097976241096
146720000,335.78509755392366,16.945331891693936
146880000,337.41717300224815,16.868022182366136
147040000,339.3600702234887,13.122498123510441
147200000,339.3756267366121,15.85561014406248
147360000,338.9335444955695,12.592381417639238
147520000,342.3704392719073,17.196360958326622
147680000,339.13017472438383,10.492191408623125
147840000,345.0994032512229,16.058649116558602
148000000,335.4730086483168,18.349283582838996
148160000,329.0310812477987,17.0907467732968
148320000,334.41302987306705,18.43499857336743
148480000,337.3198269942407,10.23431469824305
148640000,335.2808651320222,19.98182328963391
148800000,338.0082062639537,18.234385947745828
148960000,339.1360586019168,14.286845126959165
149120000,340.4270993846677,11.741564822812903
149280000,341.6974023402877,11.414248450973528
149440000,333.1585460627491,15.996301297440764
149600000,344.65974677485474,24.413846914667463
149760000,339.29916784306016,3.4744083790561824
149920000,337.58621736395975,15.174168327395009
150080000,339.0303420409535,13.994177429295368
150240000,341.6559290991726,17.85249207455989
150400000,336.9807523336344,15.916667027177093
150560000,336.5849076425636,10.134700725397193
150720000,334.5018009272906,19.18051593562202
150880000,339.87259968514434,19.084498747977232
151040000,334.36061024735176,18.25691119291839
151200000,339.6474300069035,14.522446392688618
151360000,335.0665555652841,13.492896656170517
151520000,343.3139440493442,18.068030107271287
151680000,340.5134202738722,18.358205058917694
151840000,335.99799457626074,17.88603251858772
152000000,337.09635996061314,14.851924359065938
152160000,342.50393891533395,16.171567621708494
152320000,339.88967858313134,16.227602360556766
152480000,340.635799041258,14.72919634308739
152640000,337.4543606227919,13.566384040754029
152800000,342.9985644988354,20.735356822841087
152960000,341.1135719333454,16.509387096105247
153120000,341.3782849649668,18.010640711714874
153280000,344.20192766795225,20.51225219968128
153440000,338.51898511132305,12.032588528209143
153600000,340.65906027758956,17.964463287612592
153760000,342.6587754766111,19.61147713688934
153920000,335.2068377295481,17.4184944561384
154080000,338.2364182269573,19.350550936596875
154240000,344.9132127896801,22.488466827466684
154400000,339.7835546480186,14.136818038046645
154560000,344.5608469445879,21.001384774473227
154720000,338.8019605860031,13.761678679936535
154880000,344.58994658510875,18.583667534756604
155040000,340.3407017868754,16.90576551898551
155200000,337.7934023886355,16.69214779768877
155360000,340.61416073340274,16.097954817228132
155520000,337.8362009439175,13.259213904856157
155680000,337.8872714151527,18.470086628122377
155840000,345.68193616207213,21.07818114888287
156000000,340.11131176508786,12.040104127068753
156160000,343.20314424507836,14.42331099951642
156320000,343.3881333637644,17.628791932033106
156480000,343.0067626109478,22.14334703716301
156640000,341.04691134883336,13.162445887302942
156800000,342.2478749725405,15.269671256408303
156960000,341.1038614574863,16.09268359656018
157120000,341.6126352498659,19.125370713795032
157280000,345.56741843446093,20.233406533017202
157440000,340.7137571762959,17.44634035355856
157600000,341.4030427089069,19.689288961777777
157760000,341.4681047557624,18.165395342804327
157920000,337.27529019963055,17.779455600425404
158080000,342.9299574564114,14.353804633295725
158240000,339.06248981119825,21.161990863298577
158400000,339.75329225620357,18.59390086536023
158560000,341.772812071434,17.90500557271712
158720000,340.3803460006416,14.406312888270119
158880000,340.89259466079284,19.047516620207418
159040000,344.9916414204992,19.95625047187688
159200000,342.41899414438876,16.00128111660374
159360000,342.97679694355776,12.154653778013204
159520000,339.56023307761143,15.621416216183201
159680000,341.2265693586852,22.28511481280511
159840000,339.57872282210263,11.831511862934155
160000000,343.4406868015665,12.822956191527016
160160000,347.1599754506385,10.02082621212698


==> data/mujoco/walker-dynamic.csv <==
iteration,mean,std
160000,106.45229975565667,11.47828897285106
320000,112.64987540689903,15.887238736067378
480000,119.03096849554856,16.143502986279458
640000,128.18037526824347,24.4359988329948
800000,132.58105690293695,22.932750603650444
960000,138.66436810841202,24.464538062626495
1120000,145.44392339456112,24.335083148588925
1280000,151.00505919985653,24.72117174898215
1440000,155.09973279110193,23.51730830870059
1600000,156.86160462538757,22.865556822625
1760000,162.7306984894201,21.409468072052118
1920000,165.08728327430083,19.115982341103845
2080000,164.78687399681675,19.919318530094355
2240000,167.17636594091044,18.44574174552999
2400000,167.2640229400316,18.0021774830154
2560000,169.31825647070198,17.63043186526435
2720000,171.33131785266377,15.89406467478644
2880000,175.12230876730484,11.11936582057937
3040000,171.59064466509327,17.670648594892743
3200000,177.58370028180002,10.13847986451139
3360000,180.12991782512074,6.674651174685671
3520000,175.2843131312114,14.920610734543498
3680000,176.35217328751392,14.549691999772415
3840000,176.87543580540887,13.964311940334028
4000000,177.79375705686462,12.758759293190709
4160000,178.1926253193109,12.452011779152011
4320000,176.65982762152407,16.522744178944972
4480000,179.90706201103944,11.667599963769337
4640000,179.5443133631161,13.39163351513045
4800000,178.8079289600249,12.27241782424969
4960000,181.8407503300427,11.461890705823453
5120000,183.35990954132618,9.825400230067524
5280000,179.55299906489336,15.223750918594202
5440000,178.83868169764955,15.2257914165263
5600000,181.79744600961195,12.772590226122267
5760000,181.50665000643355,13.262408775183422
5920000,182.73901400070395,11.358539487872445
6080000,179.9401703987638,17.132529078017733
6240000,180.5261424133812,16.301442641458614
6400000,183.03335527650896,13.127989121743903
6560000,179.8388689316807,20.034130351683665
6720000,179.37705564393983,20.169043219333577
6880000,183.00001580937467,15.4989828498762
7040000,183.610190481157,15.490197934811453
7200000,185.20912352051792,14.4135671837878
7360000,180.62480236432938,20.371677689478318
7520000,180.11285499446566,20.761788424273586
7680000,183.3217563660247,18.11313192138206
7840000,184.40038724765932,15.182431295951972
8000000,182.38788773681355,19.307141814695814
8160000,184.24055902942152,17.952945378745525
8320000,185.9369150006569,14.601039245785008
8480000,184.68380887845572,16.396237671967334
8640000,188.19494494864725,12.52080480312952
8800000,187.31833420689352,13.106109483581273
8960000,184.9347531124753,17.134138015738152
9120000,186.54322551581615,14.178177054426413
9280000,183.86568857396506,18.99137222890603
9440000,186.6833118887364,16.084467882175908
9600000,184.34820452730332,18.7448003585219
9760000,184.85088662410644,17.743407513564744
9920000,189.63271030304955,11.353380456644913
10080000,182.26824735616628,22.28835576297012
10240000,187.01167728167306,12.829857882554514
10400000,185.19216182098748,18.44712621936298
10560000,187.92013937248535,13.452985601786718
10720000,187.0462967036684,13.884778030014294
10880000,189.27040816639055,12.52689930398495
11040000,188.55989418075117,12.870436893332311
11200000,188.3621304469162,14.89886699706199
11360000,188.50700737438262,12.966923409229901
11520000,192.4692962698548,8.097077735972572
11680000,187.3718118505375,15.479099757296916
11840000,186.08893090175988,18.531773344658586
12000000,191.26121570023085,10.973012224817928
12160000,189.47690879490224,12.813269349849017
12320000,190.6948649112318,11.749941232997317
12480000,193.12733837585552,7.005182335442972
12640000,191.71644244028423,9.878344116121884
12800000,194.58458573647658,6.480197687647386
12960000,195.4684437745592,6.41466727584708
13120000,195.27803609764473,5.763243444808673
13280000,196.60828555203236,3.8448422977960512
13440000,198.02402086585673,4.9835327931895534
13600000,198.78422256898463,2.931988243771803
13760000,199.45700361768164,2.4511752496505923
13920000,200.18169217330993,2.205026810493559
14080000,198.38473681601423,5.29233221760487
14240000,200.47536041342298,2.3533890422425383
14400000,201.346510249835,4.054899425280735
14560000,200.21604404011683,4.450522236864206
14720000,200.81970532229153,3.2686051632502053
14880000,201.52620813421458,4.06772409867025
15040000,202.1001274274291,1.7509941827672617
15200000,203.2943154223042,1.9393374993151549
15360000,204.36988428825023,4.380655706056641
15520000,205.23903148180378,3.273434285617057
15680000,203.96030668877026,3.2823971522944198
15840000,204.87302245016645,1.0301545105038954
16000000,206.53060343249118,1.8998556932040906
16160000,205.5605039393599,0.6354759016187587
16320000,207.10804380569652,3.2420722699896265
16480000,207.60197801407836,2.606210481012449
16640000,207.8016120579448,2.7149036508806255
16800000,207.8579843824141,2.1076300403039725
16960000,208.2260789730707,0.8583355653403463
17120000,209.23307506716264,0.8340912746601352
17280000,212.06876756689226,3.5608410604830527
17440000,212.15485631252736,4.55534091398369
17600000,213.74532983075372,4.468506626120985
17760000,213.15794873622522,2.63277041187418
17920000,215.19143039365784,3.52297429222568
18080000,214.08737939195422,5.039498087789609
18240000,215.67045966134913,4.716106065677251
18400000,215.0650902622069,5.259628992846401
18560000,215.26146506595532,5.678492459604904
18720000,217.07015565665532,4.05771711132257
18880000,216.44032685277864,5.225580360947129
19040000,221.03378509946648,5.086424949736042
19200000,219.77990780950145,5.596376322924754
19360000,220.516063044706,4.504315477097682
19520000,221.3544252692376,4.694234559533115
19680000,219.92974067093496,3.8114946596401587
19840000,223.50530180899875,6.53215053342863
20000000,222.47082391635433,3.949729797586328
20160000,224.24709512478265,6.503032514548938
20320000,226.12396004476633,2.7070578274595687
20480000,226.4426639870313,4.461950122767493
20640000,230.75557893456607,4.42349325016982
20800000,231.5705385544613,1.9204325616338822
20960000,231.74590354261446,3.2232633134728146
21120000,232.82225874750497,2.2272998596917013
21280000,231.95557956646522,0.7949207606881548
21440000,234.66999515790826,0.16689867614539713
21600000,235.63251964919743,4.176466678569818
21760000,233.6303981888583,0.5554119609468898
21920000,235.0122563351306,3.5140135518331657
22080000,237.2013722103882,5.871623896291303
22240000,237.0568312663119,1.8554188076607525
22400000,235.2515141310774,3.002386221179082
22560000,236.33832799206368,2.272379868442132
22720000,239.7973939898383,1.3291225137572882
22880000,237.34353993083766,3.404015542326152
23040000,237.35004810581333,4.393047743251961
23200000,240.42700560658136,2.0516844371454415
23360000,240.58965173769448,2.784638332680196
23520000,241.86284992438928,3.577084515381049
23680000,245.12490813231045,4.098513896222822
23840000,239.19676009258816,6.195803385107027
24000000,245.35966402596944,3.5162668923518354
24160000,244.86399631305338,5.335402784539149
24320000,244.1647276555478,2.579235839875491
24480000,246.57238377612256,2.5016403838977537
24640000,243.34115792389912,5.524117255620483
24800000,246.45751424852287,5.069861398056147
24960000,245.6274294596316,4.542841035055584
25120000,246.52945364905943,5.37558383136955
25280000,245.46520506653246,6.3777494221021955
25440000,248.6713273873349,6.750797665061011
25600000,251.79355011776545,4.281685964673048
25760000,249.48413674900016,4.593988010655819
25920000,252.16039012313726,4.212053795576528
26080000,248.99745032208605,4.245005638268938
26240000,249.5696680288717,5.499927436413023
26400000,247.62527317014778,6.4605746160750845
26560000,250.48975356782933,6.027313371684986
26720000,251.40371333573535,6.004135320845778
26880000,251.03880978336846,4.249409177326209
27040000,252.06127350975126,5.196792760892469
27200000,252.3918384357049,5.378273613039336
27360000,252.82921357194513,2.9535032791825846
27520000,251.21147073374198,6.278586547474215
27680000,249.94705408604014,5.6668799692942065
27840000,252.7340925182814,6.148576435891972
28000000,255.0465229444716,3.9631488614924666
28160000,257.3071132054716,5.054909344185841
28320000,253.27714430338645,6.07809403865513
28480000,252.2745194067952,6.862038742904091
28640000,257.1288104570343,6.662975620895033
28800000,256.1108807762608,7.713293407619955
28960000,256.9597310981158,8.068556671833326
29120000,256.54274513766615,5.961687800209374
29280000,257.29058132986233,5.142201937569504
29440000,257.3252513311167,6.530045775827467
29600000,258.7771539242017,3.4432034213052947
29760000,259.5306148495201,7.013498015119596
29920000,260.3357923064179,5.564856260142365
30080000,260.9733159215238,3.8578508552999846
30240000,262.44948408318743,5.075332344830349
30400000,263.0904853515367,5.352296594270649
30560000,261.39490798995956,5.820911311551408
30720000,260.8596147966878,3.073796799592902
30880000,257.39952368140786,8.148080547867298
31040000,259.20886813089334,6.741387318645793
31200000,257.92835342485745,8.078369605553322
31360000,259.40908722841755,7.863555009161351
31520000,261.40580656478045,7.704235779043491
31680000,258.5039477635077,8.704093712516759
31840000,262.8843184787518,7.7782747192896595
32000000,261.3464506364606,6.083489852044124
32160000,261.1285522138941,9.872610626030815
32320000,260.33667011431794,7.0938715121802325
32480000,261.2474967413397,5.776906410088539
32640000,262.8851050469191,9.72702560613174
32800000,262.35841267884837,7.709332311068779
32960000,263.4646992780013,7.406907192074133
33120000,264.6377576752753,7.3778189943003
33280000,263.1397085403607,5.88176161389137
33440000,264.9502929223434,6.5618184929065135
33600000,261.4209672594497,10.61707820635559
33760000,260.78351161613557,9.66952008027077
33920000,264.54818827554567,8.618317994907862
34080000,261.43359460767437,9.794778431968973
34240000,263.6951992866632,7.447364865572822
34400000,265.9042878210433,9.246305601678783
34560000,264.0073462009978,9.007546750625167
34720000,263.8135396791595,8.383785142104458
34880000,265.91137899752994,6.275159811816492
35040000,263.910391490325,10.010329006967057
35200000,265.4904854360373,8.112437947747381
35360000,263.1621051085968,7.664500222704546
35520000,270.1305323130867,7.2130962480827705
35680000,263.31116045874467,10.234658595728195
35840000,264.0031254461205,7.743497463210985
36000000,264.4892394779005,10.507190340565538
36160000,268.36636215624407,9.837252432070846
36320000,269.64285790101866,6.367191350102183
36480000,267.2163935210967,6.332272386532523
36640000,268.8365874980321,8.570312709740671
36800000,262.5653201978678,10.295158265919358
36960000,265.7412163561193,9.883929123445077
37120000,270.4507208857032,8.286370934091023
37280000,269.67701168436287,7.682632815934685
37440000,268.3948916287007,10.726761670101322
37600000,266.55393390753557,9.356829684634748
37760000,267.3458042512121,8.738789924119725
37920000,267.37301709987423,9.92365155745088
38080000,269.8495581259022,6.497426076758557
38240000,269.70887364049236,10.540430744147496
38400000,270.3490228560765,5.624544606757022
38560000,273.0377788380099,7.649413573803597
38720000,269.7921864304872,9.595904865756857
38880000,271.4736260706161,9.770144380359543
39040000,271.0334788386075,9.769050023004674
39200000,274.1465533573825,7.941413517425076
39360000,274.5621567437151,8.366547926153588
39520000,273.8060534456055,3.9199188865220775
39680000,271.4635267102796,11.368556993223077
39840000,270.5067481988604,11.054951809537895
40000000,271.1078510065617,10.450232470405393
40160000,271.4147631406521,10.5797176939713
40320000,273.10938037581536,10.968945424183998
40480000,271.8940943826852,7.903297539924392
40640000,271.0397065621603,10.405068028516972
40800000,274.68578083887826,10.837550847443563
40960000,273.9595869072568,9.29033081706239
41120000,273.1719864166764,10.233073314823821
41280000,276.9035062809524,5.203065508898408
41440000,272.08131595725644,9.977347945040854
41600000,275.4740217085111,8.503940688288864
41760000,273.8817514079258,10.349969234813312
41920000,276.6729260871159,6.974075752456441
42080000,274.9346398643701,9.340646179970125
42240000,279.78437238084706,7.049388304220666
42400000,276.5906182288756,7.876796634905574
42560000,276.9454341153368,6.979260653638675
42720000,278.20322134843354,8.672363771909302
42880000,275.00950211633267,8.722744029689169
43040000,275.6296678341865,7.542877157792813
43200000,273.8736934201541,9.087206056053482
43360000,277.7657245675164,12.100850396759133
43520000,274.89298708630423,11.128603623285095
43680000,275.74123610937903,10.32831693832841
43840000,280.04705525422423,9.726816640013599
44000000,276.3028316293332,7.81296589575854
44160000,271.55251885714796,7.925553183340194
44320000,280.00726077731844,4.772895898109003
44480000,277.7157328067356,8.434214763785132
44640000,279.93822047312915,8.804567736487911
44800000,276.4108015285613,9.148498334499179
44960000,278.69381174481845,11.215818260597915
45120000,280.066047278953,9.705384089506474
45280000,278.29797632733033,10.545167025922174
45440000,279.65083048137245,9.847275931295535
45600000,278.8208648938889,6.634301861601019
45760000,278.7022867570345,9.435786199263115
45920000,276.5834961941693,10.897101552291353
46080000,280.03414857215165,10.088064412739088
46240000,278.3619343592793,11.154986204787345
46400000,283.50698691249136,6.188862656865246
46560000,280.6511938260166,9.751910682672559
46720000,281.6124272161762,12.350697015961709
46880000,280.90084499370414,7.1654712620286976
47040000,281.2866575183206,6.85659928977732
47200000,278.54116974866355,8.803641734127055
47360000,282.41224472912717,12.457746655914837
47520000,278.06610887040154,8.352603594705602
47680000,280.55858475298334,7.19229067684898
47840000,281.9120567509605,5.791092157576493
48000000,282.46335240488514,10.65922791761257
48160000,280.01410483988917,10.327107459722805
48320000,279.66684365450334,10.795568127679129
48480000,280.2835967116746,8.02831134341337
48640000,281.1128704424325,8.150840611507224
48800000,280.32053885842106,8.638937100577337
48960000,283.5935409530603,8.13461940647726
49120000,282.68322487613096,7.5604216541966265
49280000,280.29939005366765,10.943500023453952
49440000,280.8758636327991,7.947893993997379
49600000,282.8347325724331,10.762405821663181
49760000,283.93137718387334,6.705316073581019
49920000,282.2430498925333,7.447792040384603
50080000,282.24642173150124,9.001498764145804
50240000,278.84040821036393,10.919778434833642
50400000,283.2712596663823,8.965942693901981
50560000,287.02644482548055,10.136732325883855
50720000,284.63022534442234,5.291906648708351
50880000,281.5139231461931,13.614176081021386
51040000,282.67863534813654,7.840500632771861
51200000,284.21722961411814,9.386125276134862
51360000,282.72424081468813,9.587418157480919
51520000,279.80919051789857,3.812791754421155
51680000,287.68724250899976,8.981398566299376
51840000,286.71044542221426,8.517553225629342
52000000,286.70693989582475,4.064572037710188
52160000,287.17944557223655,8.062957705202736
52320000,283.50860038111455,7.872150260827728
52480000,283.0655531235298,4.877264857588369
52640000,285.80892649137644,8.650188226178567
52800000,279.17370008934546,7.5175772743723215
52960000,289.125682864996,6.843418593103843
53120000,288.68468239704,6.877877392490388
53280000,285.1084504268531,5.810688290845932
53440000,286.9396473593067,5.882290691344773
53600000,288.5843946639297,7.443435769236153
53760000,287.4893590718998,10.841326669178487
53920000,282.3674256653832,9.553099936074243
54080000,285.9813274394641,7.879361563381216
54240000,289.21947829295965,2.6093305169631766
54400000,288.6264752570284,9.506609636257757
54560000,288.411402498845,7.858158394410263
54720000,285.0676276356575,8.55806966225429
54880000,288.03486396447664,8.348702980172785
55040000,289.7815211814379,4.65705147960528
55200000,285.7734894379045,8.461250926680362
55360000,291.1329809297244,3.276330529475881
55520000,291.24342690508587,8.19479150731234
55680000,285.8608749730453,10.6781885565936
55840000,285.66316870328455,10.047627697338077
56000000,288.8118806978625,5.64398036771128
56160000,287.44836474055137,5.188917629511622
56320000,289.57942900791113,6.963760048103192
56480000,288.0354498189238,8.73083135966806
56640000,291.50856203053866,5.051992871786472
56800000,291.7088560924255,8.119917713164808
56960000,289.79331068851496,6.112966696963908
57120000,290.3039492903023,8.149636775833939
57280000,287.1926576906222,10.66609761429134
57440000,290.2996248166403,9.050318883744113
57600000,290.96112992544494,7.8927126147276505
57760000,291.47951043631156,7.02635963133227
57920000,290.0973643352282,7.545454624315801
58080000,285.4550883999432,10.13975371858819
58240000,293.7412578589301,7.268934806667178
58400000,290.94308467011393,7.910171120833073
58560000,290.67812930443176,9.983153841142817
58720000,291.09772749880386,8.563341230199876
58880000,290.6640059911778,7.573663159588803
59040000,291.0306335110037,4.947695290080592
59200000,292.43959734118397,5.984259962847712
59360000,295.1233620819855,7.669047179548412
59520000,292.1538925975976,7.869310858758098
59680000,293.10270247798826,8.643125126644122
59840000,291.10212077261207,13.315181937229324
60000000,292.63861268969936,3.9348980049818554
60160000,290.38621531483665,7.752403772310703
60320000,289.44208916095016,9.328609153360166
60480000,291.3001542130385,7.6358472682152
60640000,289.06872552509617,8.079049309993843
60800000,292.40617879926907,12.977701030762821
60960000,294.0173308235739,6.22426292543764
61120000,291.7542386316663,8.30072506627224
61280000,295.6576636196869,7.246966817351378
61440000,294.6940216589574,11.236804645106885
61600000,295.61412212935505,7.395128781006117
61760000,293.8835507258843,7.575084733732474
61920000,292.8976984110623,7.40872056878521
62080000,294.85888832708076,8.12041149365991
62240000,293.7435330895845,8.602430435411692
62400000,292.9679733184678,5.753266613773139
62560000,293.74132721166114,9.853711776736404
62720000,293.88852774887596,6.1582266006444515
62880000,297.4154455338834,7.602136680049803
63040000,294.41759778566217,9.607868983605238
63200000,291.76803693318607,10.352448690679708
63360000,293.02778249947954,8.546487453223392
63520000,292.7625670425093,7.654050383894026
63680000,299.81599397797754,10.169158875359967
63840000,294.55450398106456,8.792389929733401
64000000,295.70448545632985,9.260026776167894
64160000,291.5616366769181,8.393661174637023
64320000,298.95225837668244,10.818285061216914
64480000,292.9974970361557,8.87121992920582
64640000,295.3265514525978,7.290838556792982
64800000,297.4516923362614,6.206552438889486
64960000,295.35229716253735,4.6346451622897415
65120000,292.59989172480726,8.905400032424488
65280000,294.8009164071338,7.895899235643475
65440000,298.8901269188773,10.881899709383745
65600000,291.96485722406607,8.115232653634346
65760000,294.23056243810413,8.843262436748859
65920000,292.9610775896499,11.18808945773591
66080000,295.43456569383653,9.469891124882816
66240000,293.43147765683995,10.71358149903268
66400000,294.9822068910796,6.099491751791511
66560000,292.9314071778959,8.699952096189676
66720000,297.8427214886937,10.137408576032033
66880000,296.27165195644807,4.847538110081711
67040000,293.24396655347033,9.628941027224787
67200000,293.17036867004384,10.97720264338145
67360000,293.5108383598533,5.757840104055544
67520000,298.26731060487083,8.088455552611942
67680000,298.3294994650051,10.204295355769002
67840000,295.45131366439,11.30663783775022
68000000,295.7559803404875,6.377851503014199
68160000,295.18631602282227,9.197867204225677
68320000,294.6848020630319,8.613270516076062
68480000,294.31788439109556,10.210112363220933
68640000,297.42145435450453,13.667098852110657
68800000,295.57915650218547,4.089009191100702
68960000,295.4570965103204,10.137746842949658
69120000,293.0491799674381,7.862568884471036
69280000,299.2966859805537,6.9379942239975625
69440000,296.87654072035633,11.033291789598517
69600000,295.58500270021676,6.406742949849438
69760000,296.543746741254,7.852450316654665
69920000,295.2839194874303,7.074384517972896
70080000,299.6619833180496,11.391307581717466
70240000,298.5067132535877,7.044640208541532
70400000,299.47339689927463,8.899321031872685
70560000,298.4318986662086,11.504494734605236
70720000,299.99841708161796,9.80768754249988
70880000,297.2381665093271,9.494192960076354
71040000,298.7634697610446,5.515977610442222
71200000,297.61089066821523,10.128992177145498
71360000,298.0002919903845,9.369805743076263
71520000,299.76728910847856,8.189511496408675
71680000,300.1429627121391,7.81712316752087
71840000,297.03216421113916,13.074497214107561
72000000,297.066636460246,9.268188483440294
72160000,298.9362464275202,11.875814434702754
72320000,301.00401717602244,7.07106407979564
72480000,296.52827459760664,11.249265154858286
72640000,297.50124471120324,7.00238438165377
72800000,294.29438321136223,8.22443376736151
72960000,303.0916808089089,8.260514461047368
73120000,299.128051241768,5.897166622586194
73280000,300.7859644560974,10.697775697976393
73440000,301.8132724109225,5.4815857116623885
73600000,301.99863095626876,9.681045310282753
73760000,301.89350021378937,10.687413740036403
73920000,299.24421063813185,9.885786899154697
74080000,299.06730594818436,9.183606943970437
74240000,303.9010958535096,7.622014628034875
74400000,300.401749871688,9.070603378819921
74560000,304.5347268808687,7.937301810742801
74720000,297.3292131891963,7.683928264400593
74880000,303.57148325993967,8.892006140423838
75040000,301.67365105407964,11.68486207457631
75200000,303.08846094832234,8.636668423666132
75360000,301.4434317947973,11.384554798940364
75520000,296.81299918867916,9.971046333211088
75680000,300.94670228317955,6.728412577984043
75840000,304.43106511278387,8.764223350201139
76000000,301.2790859426585,10.667972710392121
76160000,301.8857758678175,7.68401584681014
76320000,299.5879102391203,13.665717317854321
76480000,300.84174949953956,12.436272425042244
76640000,299.67017089661,10.970552228220741
76800000,299.2724414466449,12.351617590677431
76960000,297.1262932759236,11.420398878941645
77120000,300.77654067050344,9.205308508009809
77280000,301.52427218533865,7.538893342599196
77440000,298.8109429274859,12.1239175095508
77600000,304.7938147701157,8.490387875653722
77760000,301.5858211430672,14.503807244442205
77920000,304.17240198840494,10.478313381859568
78080000,301.3232618056452,10.203339667204393
78240000,303.57492547654596,9.246144267067578
78400000,301.77234296598726,11.862966627753828
78560000,301.915766052299,13.557516693956837
78720000,303.8413637519641,9.036724786164944
78880000,302.0120514866617,10.563234175543531
79040000,301.624938922589,11.224432695533295
79200000,302.4570039857094,13.817939793133377
79360000,302.7204226660933,7.269369328804854
79520000,304.2277445705968,8.688969313544755
79680000,305.1351681561924,10.205699505373104
79840000,303.47866895764633,12.503838358598584
80000000,302.73749002502245,10.115387242566667
80160000,303.88183074076505,9.521469509147437
80320000,302.37230243848853,9.80786703860441
80480000,300.6560245939251,13.124254233219881
80640000,309.1031794821037,8.832128173980955
80800000,303.5822836941733,15.024599023441127
80960000,302.34620568438737,8.28735522033698
81120000,302.33217335548613,9.985703261511544
81280000,302.9663569770966,8.406423315142177
81440000,302.4430983401889,11.446381705659883
81600000,303.5660180740435,12.465418945829557
81760000,301.65506486859937,8.769890312047844
81920000,304.1660695999843,11.953390328723648
82080000,303.68062064215985,8.452784895252512
82240000,306.06336934207786,8.32244937942125
82400000,298.915848793632,14.634764438704952
82560000,307.45183978170945,9.700497062730134
82720000,302.2996551391954,10.778602665138212
82880000,304.0093012019374,9.636141517806154
83040000,302.6713288924011,11.721738702103433
83200000,297.59176371451684,12.019453836944393
83360000,302.50536846649555,9.702926862711497
83520000,303.6442131868312,12.432131755253154
83680000,303.166958254046,11.144649050695298
83840000,304.00074549322466,14.73879131863528
84000000,303.7735988269012,9.252321578006658
84160000,303.9330240535171,14.34224404241778
84320000,307.811658090002,6.353286104874379
84480000,301.784706532032,12.813254576391044
84640000,307.80146872438587,9.635396942873198
84800000,302.51599470465754,8.897690077786693
84960000,306.51540351916424,11.542511297738843
85120000,307.1960950895608,8.8046272163999
85280000,300.4458486138764,13.364392486659954
85440000,307.5962069183185,11.838884928841773
85600000,307.8825056269807,9.64646267616913
85760000,302.19733303763456,10.472205563407197
85920000,306.06233146042115,9.778617668802948
86080000,303.7977328224874,12.552109984895178
86240000,307.3263379093903,11.921921046304815
86400000,305.7830182221289,10.120487568665974
86560000,306.90233324537616,10.980182043318273
86720000,305.9474390652017,7.389864693773824
86880000,309.604688540049,11.689085597266104
87040000,308.36701865885567,7.604403721880785
87200000,308.5774827830996,8.903915497330392
87360000,305.53836010307197,12.269112368365436
87520000,309.2932506905233,10.00776038539388
87680000,304.65982383670405,13.117751376797596
87840000,306.0008296352651,10.643302963506063
88000000,308.91116696210537,11.270993296995577
88160000,304.84627549830867,12.03114070318036
88320000,305.19267453513515,9.409094415289253
88480000,305.4660165234314,13.204373961414072
88640000,307.2449252819009,8.424138828326987
88800000,307.0184994747395,8.552375623896696
88960000,307.5290812120633,12.188763537618588
89120000,304.45130065405147,6.10096070071828
89280000,304.952767890745,12.84089639664869
89440000,308.1932617750778,8.621525532102966
89600000,307.2791021465848,10.386679551937105
89760000,308.0310101318388,11.204886594834395
89920000,305.7682750695698,10.970220970396554
90080000,309.02272844620535,9.267587924054554
90240000,307.77302777457686,11.59857890967834
90400000,303.11869702436184,10.974058448610757
90560000,306.35607142596444,9.89673219627982
90720000,301.589356019146,8.225876911528472
90880000,311.13330830263084,4.128236098856901
91040000,308.3385458369274,11.176357547247845
91200000,305.7120191362895,8.758745853768284
91360000,304.6691694222669,12.555068592798081
91520000,310.5691606843741,11.342429617764088
91680000,306.9961049078773,14.039609547803442
91840000,307.8236246545434,9.527129797063738
92000000,308.04042208254754,12.392014250940598
92160000,308.2100915244849,12.898224652639318
92320000,307.512184631421,10.693723463303899
92480000,308.17566484348123,11.522627302094389
92640000,309.7264023643027,6.647611244263097
92800000,313.39457097576604,8.174995398377858
92960000,308.8281556150932,12.963264319464761
93120000,306.4584071498958,13.534135811266284
93280000,309.40778540658863,7.325196817625231
93440000,310.0446923985404,10.056949471510077
93600000,308.2698093906318,12.221401046347909
93760000,305.0689645432788,12.517501870212428
93920000,304.93939545904624,11.19205466370675
94080000,308.2472231891339,9.502434336724912
94240000,305.4230871298012,9.996943427282876
94400000,307.9509733069655,14.770843150357868
94560000,311.75531919502833,7.780734503678437
94720000,313.8265604074515,11.980684236636794
94880000,306.44625541801787,10.665837691787472
95040000,312.0652123202239,10.846704930507967
95200000,305.7453880281238,7.5402678497302364
95360000,308.939126021729,10.09199756883982
95520000,305.2881402760482,9.892437161008674
95680000,306.3619931031181,8.296347913994964
95840000,310.11055117602456,8.727572329713906
96000000,308.4889581534514,12.401993141519014
96160000,304.02047274882347,16.391552324430076
96320000,310.9657160863976,10.227306756518779
96480000,311.6529210337487,11.290762114172074
96640000,308.737885705828,8.13990978847833
96800000,310.2051711669317,8.65272493021626
96960000,303.2736630949226,13.214291030126315
97120000,308.34991517801933,7.725112273169235
97280000,306.8426862641866,10.246919472643881
97440000,313.5471372970083,8.840257771720465
97600000,308.68128033801344,11.740607512096062
97760000,311.9800870689068,5.727884399709213
97920000,305.4607756611841,12.0307447604577
98080000,312.6801064252955,6.301929018155584
98240000,308.4271730124464,13.697242262003936
98400000,313.0390050788396,8.825182811224009
98560000,312.0915659733729,7.153544677659164
98720000,314.4899338797477,12.764702674210676
98880000,313.8859155967801,11.18696565819754
99040000,310.1404813076542,7.698288480856405
99200000,312.6260188497185,7.6479468993002815
99360000,304.9341616222559,13.449785231607489
99520000,308.92296611647754,12.563996724944714
99680000,315.2438640457552,6.278485955278884
99840000,309.82019941468366,10.428414075863131
100000000,311.13048920147895,10.973799374306074
100160000,312.3303768468177,11.451664568206443
100320000,314.3663302534502,9.999830730973176
100480000,310.52788793839494,10.29983304530113
100640000,309.21550849985374,11.075143755655663
100800000,311.63469654492656,9.937788898489284
100960000,309.9105651954632,4.816440423485888
101120000,310.8903730457143,12.456123412941675
101280000,310.43967399008824,12.701478189424984
101440000,311.29481972179593,10.177367446976074
101600000,310.6321761094886,9.181205089028477
101760000,306.64731113356106,12.920300063366463
101920000,313.3567322051105,12.450671117514808
102080000,312.46794694412756,10.782243882373722
102240000,309.1899920823709,12.413314378033926
102400000,310.9272347111485,10.324283580356127
102560000,307.8393544987644,10.83288881622377
102720000,308.4118046894044,9.216555137596414
102880000,310.1459089045047,9.444328490290918
103040000,306.6631661637932,8.066018316955269
103200000,308.2981659224592,8.279939447484908
103360000,310.64580837384364,11.63894900997111
103520000,311.8573897070053,15.96081290270083
103680000,310.18848595932127,11.00219654026423
103840000,313.7457713678798,9.020698277950862
104000000,309.0288897243493,8.460999775751882
104160000,310.8029784386909,10.989483400290908
104320000,313.60697317776277,10.979899280841193
104480000,313.41147622154233,9.015312981558276
104640000,313.9064140601413,6.009884409061499
104800000,308.58531440073904,12.667931588715186
104960000,309.38066784769,10.155575786372472
105120000,316.68112820371533,5.367885061232991
105280000,311.4736753278946,11.782654703704372
105440000,313.08695168459093,6.972958199007084
105600000,313.44264433140256,9.002715121142122
105760000,309.5210688248047,13.522175729226374
105920000,310.6769099494713,13.378169818756152
106080000,312.7762642274176,7.026551455660435
106240000,311.04316901358163,9.798496007329167
106400000,314.693116942829,9.866263813378541
106560000,309.54240141670294,9.243004420370822
106720000,313.2782508168834,5.974675753603283
106880000,311.64993875740987,10.985182260547303
107040000,312.19101765772297,9.839610288788247
107200000,315.4587522190978,8.077761005079918
107360000,315.93566649048444,10.490062502454078
107520000,313.3104167801004,13.779738741136457
107680000,312.8387227448097,7.769630393981103
107840000,313.2222396418922,7.535960989228735
108000000,309.3510638714918,11.608451323296865
108160000,313.69657625151876,8.314867641633745
108320000,309.2747780562881,11.220131769702586
108480000,310.48649259731775,4.8029788441982
108640000,314.33327333173594,7.627685385747606
108800000,314.0761939418423,8.519215996588832
108960000,313.1178445718583,6.8223239750441795
109120000,314.29133567868547,2.2394099565335353
109280000,315.38029142830754,10.552006360427207
109440000,309.82021013617856,10.256159433875084
109600000,313.1468597599708,6.153504915474441
109760000,307.6028024518129,12.899017781322355
109920000,313.4633922001686,11.532626075356465
110080000,309.1587032392915,16.934348094331536
110240000,314.25019440119524,12.065896443472912
110400000,313.20089969935066,7.29001158322897
110560000,310.82959794474533,10.593075053146263
110720000,310.12377196523124,12.977558509726933
110880000,314.887896412839,8.21735236599762
111040000,314.82821712382594,7.809569315818204
111200000,310.36552449207295,14.456288055581888
111360000,317.2303589387161,8.800764419848903
111520000,311.2995972283531,8.950199739592534
111680000,312.21610930164064,9.233262940501984
111840000,313.5761270985954,8.301810125149245
112000000,312.01648327023094,8.945727900066618
112160000,310.20910317677635,8.250075278209948
112320000,316.6461712770845,8.209237507143357
112480000,313.4244687155629,7.2460489410801445
112640000,316.66080521111877,5.675067312854177
112800000,314.32909115206763,6.156310360041717
112960000,315.6255879826862,11.90423529534762
113120000,311.5015891064433,12.248010198825453
113280000,305.9678954762838,12.119875865399655
113440000,314.0304319930605,11.83176367489127
113600000,312.811219687389,7.944017931808366
113760000,315.0320142918842,6.652530402909238
113920000,309.35874900644046,7.496654946972321
114080000,308.80706032051745,5.013355753715261
114240000,315.16201404512566,9.77352773238166
114400000,316.2449569148551,5.89454186766173
114560000,310.3214053038622,7.360490313698597
114720000,315.18698934322856,9.161062468256869
114880000,311.3418664943381,9.307489326440551
115040000,313.5295907411108,11.047599356136637
115200000,315.035610269508,9.493568595524621
115360000,315.4940742867166,7.80884283916167
115520000,311.2398980553437,9.697667576761358
115680000,311.6660815165074,10.688387376853155
115840000,312.1489218262049,4.817479313583477
116000000,310.46823228543514,11.252447827998305
116160000,312.5967520458734,7.109911527143004
116320000,315.949146601773,6.269220104636022
116480000,309.3947219548481,9.018537386128134
116640000,315.6085092873186,5.746468716990639
116800000,314.65664818832784,7.918390699914081
116960000,314.33732995067004,4.719897762857733
117120000,309.8394529940919,7.545122037751551
117280000,311.301055433303,9.249570204362785
117440000,307.59167747497105,16.00067099348515
117600000,309.37095031165654,6.046368032844613
117760000,307.81775720321843,11.685623430548237
117920000,312.3673854458022,2.9526835174675155
118080000,310.98886069328324,6.760333960777984
118240000,310.1181191388703,8.05137453244381
118400000,306.83862373869187,3.7205748909338676
118560000,309.14921102998545,8.277089478191204
118720000,308.5348012870998,9.367406825448299
118880000,313.27089772056667,6.484254403174592
119040000,316.33638751886485,4.034294672770917
119200000,310.66943108274586,8.46851512151864
119360000,307.7746147104944,8.4346467670086
119520000,308.7634582039761,6.516391868247283
119680000,316.71088691354834,7.067265674493118
119840000,307.3333951229085,7.656820675580787
120000000,313.71739080951187,7.708388579321218
120160000,310.1636243269921,4.391466899405553
120320000,312.0528798238677,7.694255884256914
120480000,309.8985274228484,5.026074158250756
120640000,314.0048631090338,2.1489242544608214
120800000,306.88821753141605,4.098679234006717
120960000,312.6780556516958,3.782998788041443
121120000,310.4526355502701,3.04943853167703
121280000,312.27135493695124,4.600796455738281
121440000,300.9103045333663,4.022818032666978
121600000,309.54750793020975,5.918165380072195
121760000,313.19241904168257,3.4329898278501845
121920000,306.5666602560868,5.621984798744651
122080000,309.2399962514773,9.140829021411086
122240000,310.763941561141,2.2700617290069816
122400000,303.65295753425914,10.038036040730585
122560000,312.10033638493115,4.290602667045109
122720000,310.40704581842755,5.982285995843409
122880000,307.39004398443893,7.981559155417185
123040000,314.0986417818701,7.344794836020437
123200000,311.0709540431241,4.0027662071280625
123360000,310.6588378666143,7.162514776363462
123520000,310.81969744564503,5.292481136562001
123680000,307.2003442640262,6.028213413474778
123840000,312.5233506118566,7.643477510506984
124000000,310.47150153300805,1.8101622604995622
124160000,309.88706304275064,5.537033648994651
124320000,311.04908703226346,6.0825629902257115
124480000,311.77217453961333,1.443910772272873
124640000,310.9733390096278,5.679810964196697
124800000,310.7599813778971,6.362587169784622
124960000,316.1915121641276,5.4233790229296135
125120000,314.18970973991736,3.2064730303813067
125280000,315.5531017886704,9.754057594050536
125440000,312.6310420478812,8.505111879771091
125600000,314.91646542896297,5.784907605087701
125760000,308.9489875647991,3.1350094368443675
125920000,314.24238860961725,5.331315232442989
126080000,317.0946779698079,2.008219126762333
126240000,314.94833622374136,8.17926513812109
126400000,312.6740234200277,5.839818535319109
126560000,316.4651895719988,5.718878079601601
126720000,317.32697836258626,5.443284434635255
126880000,316.15433760732026,0.7034672111253598
127040000,313.79697696490365,6.715103237516594
127200000,315.70928278765444,10.035562600917896
127360000,315.7413621172132,1.8594458440653743
127520000,313.20175255711905,5.128496446659824
127680000,313.77376517937785,3.010403919404612
127840000,320.1021123832085,5.327970634643388
128000000,321.0529033608898,7.161698028612917
128160000,313.08688857188446,7.3875445634534795
128320000,315.2764186911998,3.995220281237362
128480000,319.41153555888127,3.059932048288695
128640000,312.0955033093616,2.389523514493628
128800000,319.53860741240345,11.57339109807371
128960000,316.4150030212046,8.280559191821299
129120000,306.4044078340468,6.101980832218314
129280000,318.0575897793215,2.2763549158149217
129440000,312.4293652218958,4.881654787779408
129600000,314.53415191647883,8.941232832114181
129760000,316.8046628425607,4.849640715124654
129920000,313.54981513971956,5.256210419577431
130080000,317.1549322078693,5.427801080896532
130240000,319.5624521093663,4.280965956540279
130400000,311.48537037586203,9.00025767287029
130560000,313.7194461700385,5.0793043539183165
130720000,317.8364535097873,4.215404743213666
130880000,316.4004135981251,7.276761067730716
131040000,315.40517136278044,8.644881488747613
131200000,315.41214231711933,7.047467363454966
131360000,313.6959859693191,12.488405064663942
131520000,318.05817655484674,5.696241342704224
131680000,314.83486061346366,10.153909428444242
131840000,316.6736962894093,10.85813704959255
132000000,316.7389957117264,4.636570182000511
132160000,311.84621033948014,6.427140969541067
132320000,316.7020914411144,5.808771806029004
132480000,319.087458547484,6.459219185156774
132640000,315.52316488921997,4.224252130311662
132800000,316.7421113838032,4.40662236963581
132960000,320.5625331953975,3.6272379802765427
133120000,317.53706095142394,8.384830943652345
133280000,317.83311187752867,0.8374533172367956
133440000,315.364886357909,14.141596578357037
133600000,317.9495562728306,10.12480010173923
133760000,313.72087268586205,11.628540075953959
133920000,319.6271698750977,4.17616006742487
134080000,321.92633514527387,6.428691064413313
134240000,312.08285301707605,5.268038917716442
134400000,315.3451245936817,4.378396989841657
134560000,312.70999252256735,5.527331772263217
134720000,315.45963139495365,6.443346049975376
134880000,318.90556219289857,5.765709399995314
135040000,319.6598107289824,8.704751077997438
135200000,319.09440443764726,7.781065612471778
135360000,318.4880368319942,5.058100890964344
135520000,320.25648942480075,8.55875954858716
135680000,321.86945503717124,12.73153409851647
135840000,320.3016621195789,3.5407223050861374
136000000,318.4596058712911,4.338085221149087
136160000,323.5299087419414,0.9709750882308852
136320000,311.45230872908354,9.742664289649992
136480000,319.2564684053347,4.14892699127735
136640000,317.35709124502665,8.566973274204805
136800000,319.5729811629749,4.920765132383144
136960000,319.1919814362913,11.112728182808564
137120000,318.60658026385005,3.5666401069606763
137280000,313.4425259831529,4.120244449712987
137440000,317.4937709802772,5.698876637083497
137600000,315.23505383664366,5.363069855161396
137760000,318.617010161254,8.26881464297333
137920000,322.16117472292177,8.72579978899125
138080000,312.7885169256529,8.107714900437704
138240000,318.7267302590185,7.8096235394806355
138400000,320.0403886207547,4.576592409615198
138560000,317.51916280263,3.4471765047298697
138720000,315.9696194186229,3.8323408510070878
138880000,319.11903502648187,2.632788884748673
139040000,315.8722530157321,3.2571848799754086
139200000,322.2411231850336,5.686960905333122
139360000,318.1204138012069,7.239601361106154
139520000,316.9971607511903,8.73726294035251
139680000,318.56428963336157,5.12967136763805
139840000,322.9817920380406,6.754196487390437
140000000,322.62793857592806,6.436007821890271
140160000,314.734076538074,8.674915962603475
140320000,316.09450795525817,11.359164941861616
140480000,316.1990502182528,7.167953986901887
140640000,319.40185418818743,6.349600088082439
140800000,316.06792221448933,6.639773122200122
140960000,313.6491638019622,2.195203746176368
141120000,316.1254502373404,7.019255281901562
141280000,312.03613380418983,10.886989184682646
141440000,317.39495842415585,4.166906832317172
141600000,321.3927834463466,6.652883508213733
141760000,315.37936025178215,7.754621928175216
141920000,317.93019889996026,8.379189764905666
142080000,318.63647597611487,5.676334487567149
142240000,316.8805942776209,2.3690508470019704
142400000,316.2445421751365,9.355543141783567
142560000,323.4670024046141,6.32367109252126
142720000,319.42924567264026,8.318027174785168
142880000,319.4522378416405,10.499881910079056
143040000,314.137201948391,6.104275014098053
143200000,314.15462884465234,7.534326081830922
143360000,320.7052892606246,8.304332176063948
143520000,318.9865997606173,7.448918638417914
143680000,318.8553372884813,2.999261242916223
143840000,320.91829609622863,8.631540707347629
144000000,321.13172344322606,5.7202221139648275
144160000,323.15970418558203,1.1645784968151565
144320000,317.8331600631583,6.838842685594238
144480000,317.34582390525924,8.65790221040773
144640000,323.34626371820906,3.957112921990558
144800000,317.04271314162844,7.174053886753715
144960000,316.62058724544676,11.51620316229371
145120000,320.40556158344003,6.473900073499741
145280000,318.8123487574387,6.756915481355685
145440000,320.1860353656936,5.700004473966031
145600000,321.50092989801254,1.269292849868782
145760000,318.7768574023535,4.104613289827936
145920000,319.11265848636543,7.142484867727407
146080000,317.03459912054996,4.206446647067984
146240000,321.28034574696386,7.321824886228812
146400000,321.89381584921256,6.543787539994795
146560000,314.8392495561755,6.806535254363634
146720000,316.67566761091524,8.55750721719951
146880000,321.84447574246514,6.410426579307558
147040000,316.6171496426968,8.406324359389888
147200000,323.6142908622143,8.170778053781907
147360000,322.33425613974356,2.7739113491244707
147520000,325.7829134407569,7.893928789985674
147680000,319.5976818616652,6.017427330057741
147840000,318.25733363752175,5.587002242047605
148000000,323.69948535813245,2.896504924378766
148160000,318.99436396646297,7.874157290336635
148320000,321.0866007538776,3.1366810691396574
148480000,320.67782729349386,6.968708143576902
148640000,316.72392250696447,7.533263773157545
148800000,315.39117367205904,3.7020167647508746
148960000,317.7148210976883,5.808748643202567
149120000,318.0232249649157,2.198745887353285
149280000,317.416009646515,5.37491870433372
149440000,322.3164431170496,8.651506883857259
149600000,318.08670856054954,5.074076785289022
149760000,315.12068884811265,2.6424445374028185
149920000,316.7069916666385,6.389287537249101
150080000,319.4007895642978,10.672943877641996
150240000,316.575506673509,7.751975961736234
150400000,314.26860356942706,1.127579429193411
150560000,315.9276479293975,2.20949197141021
150720000,317.786626489233,5.112224934285443
150880000,321.9288410052248,3.7580891492735216
151040000,318.92700970006905,7.358060028922655
151200000,320.0333104635518,6.296043383886244
151360000,324.0101861338649,4.047071070163573
151520000,319.99375785958176,8.74492311496867
151680000,321.4356346323971,6.442928640414945
151840000,313.9540627284605,7.870695170982524
152000000,320.2847976931975,8.051762393188573
152160000,321.5834913720988,6.438899985153903
152320000,319.9966071510939,10.769185584298144
152480000,316.24246733382694,6.6635939885145845
152640000,321.8501069091781,2.874807002297162
152800000,313.20470404944825,7.549983142393439
152960000,318.68943975907973,7.965716263689973
153120000,313.4933250733643,3.6702992567070076
153280000,320.37943637149027,8.71674867997812
153440000,320.4313902207576,8.05076327169097
153600000,320.8381537313469,4.1264432011526635
153760000,318.6218984705271,5.758783733803268
153920000,322.56256614861513,5.280917185139968
154080000,317.3212702760523,2.5353041412890436
154240000,320.3365061372543,6.179709067929979
154400000,315.73417812683243,7.666702003225877
154560000,319.7579453529016,4.8630978523750645
154720000,323.78611285965036,3.5991705524521533
154880000,323.2240229597825,4.72638065824982
155040000,325.92344182629216,3.1792998149140024
155200000,324.216820448684,1.843066981788986
155360000,321.9968350469917,2.0514629277468095
155520000,319.1256037879448,2.0533287948699694
155680000,319.39833709468616,3.482105229318117
155840000,319.87995145264927,5.965994559945421
156000000,321.39012227489224,0.9576627905444857
156160000,319.8870025121612,9.373680932950805
156320000,322.78232493662455,7.942061392112287
156480000,322.88433800557283,6.593682684642212
156640000,325.9674118896355,6.546587114689915
156800000,317.4798983388555,5.782532010078786
156960000,318.69483641348035,1.2462298410931663
157120000,322.51746827889633,2.892321672715453
157280000,319.60918914796576,2.0792303776042713
157440000,319.33115154166217,1.1075883367372101
157600000,319.0410702150385,2.3437185491450636
157760000,320.55838205380536,7.738879696942586
157920000,322.5998179685907,6.268763592526687
158080000,317.60380378944336,6.8889429106473195
158240000,320.18105245228435,3.3725311853438034
158400000,325.28503224547745,10.68601395755168
158560000,324.34492832904215,4.8060113177671955
158720000,320.6394047964099,3.958531562089958
158880000,323.1653246423714,6.514030358630904
159040000,321.3232714973895,5.572900216711535
159200000,321.0907000364988,5.730575518341821
159360000,318.24094942868663,10.342581995708994
159520000,320.71939435384724,4.319839488431647
159680000,315.1133455824211,5.918818469755541
159840000,320.45816470685116,6.294621374798187
160000000,319.25610466454253,4.869498841857133
160160000,318.9584422180271,8.273225086505924


==> data/mujoco/walker-none.csv <==
iteration,mean,std
160000,105.45028292313242,4.456077708193103
320000,108.12034170546663,4.546737647037534
480000,109.43613398491516,7.867267527977469
640000,107.65455904215732,7.4165430260301175
800000,107.2519645421994,3.266372109003398
960000,108.45526225186195,6.356899335058072
1120000,108.07456313042314,9.873736179606587
1280000,108.58606203562636,3.3827427818903217
1440000,110.83694640319577,8.861896768605693
1600000,108.91187934462612,4.496207842725415
1760000,109.8581190166834,5.500035201906166
1920000,114.0729983954529,9.455447526323635
2080000,111.55243700067767,7.107245815053627
2240000,112.2832191829802,6.967234362859279
2400000,110.6768727111998,9.095431040815658
2560000,113.55539917689534,10.830219143279775
2720000,113.81494454776642,12.032696503706992
2880000,113.9056440778129,14.63035634302282
3040000,111.29317877793824,11.888324435491892
3200000,115.38416882058984,9.803262089868387
3360000,113.05204309957952,10.201535748793283
3520000,114.84070750847741,9.816050972960053
3680000,115.9239471544825,12.037131860246484
3840000,118.09494308249731,12.63598530850732
4000000,119.18910242546798,18.43253644073123
4160000,119.01357139636883,9.985854073371764
4320000,116.52484339439279,11.576900002578553
4480000,123.26923760532948,16.588354745720295
4640000,124.14646773003398,14.169727922517264
4800000,120.06800814944133,12.086669524112823
4960000,124.72186687921437,16.42857252407364
5120000,124.65189663215067,16.75666414703041
5280000,122.69549451906458,19.040397691817677
5440000,123.94382535396885,20.318916745137233
5600000,128.30487110398417,17.33201936499808
5760000,123.6223362000967,17.921777111699893
5920000,127.16557918265407,19.70180635603671
6080000,130.7508415749136,18.13489002551677
6240000,128.77927614828482,18.923285860752646
6400000,127.40436981959714,18.577099182175605
6560000,129.58194483164164,19.61360183485816
6720000,129.31656305798745,21.99251089986292
6880000,133.40058327452095,18.012115351947322
7040000,132.42318220871513,18.516421405148222
7200000,133.49833109888303,21.99665704404686
7360000,136.18277629012402,22.990306513710856
7520000,133.75153160400774,21.219894031615034
7680000,138.35034310983102,22.181709714918025
7840000,134.92831657202672,21.603693603432816
8000000,136.89750019380907,21.249592129511665
8160000,140.8475448302746,25.44096877599227
8320000,142.87191684985575,23.708624482586277
8480000,140.67949619265082,22.895762975688125
8640000,139.0554727201567,24.139908339395674
8800000,140.31928037896034,23.79820429745457
8960000,146.3416329190429,22.537527011067347
9120000,148.2581724751533,23.759919242486887
9280000,147.4476363298626,21.7747128756274
9440000,144.22589732270222,25.472859342061604
9600000,148.36293706905792,24.092891312891595
9760000,145.5369120336016,26.07581031954087
9920000,148.69530958398312,27.454587419074834
10080000,150.40467036149127,24.2069646491132
10240000,148.2277433105161,29.887991276246325
10400000,153.62984131882993,28.28178400910565
10560000,153.4626249294886,28.778173956386993
10720000,152.94652471039498,26.55499109327057
10880000,151.0857558812681,29.536414623276382
11040000,155.06683677479666,27.980954094553166
11200000,157.243950655166,27.614919831731285
11360000,156.8225320822471,28.866471598732385
11520000,153.94603066387154,29.2277286959863
11680000,155.79177510826264,28.771188473357366
11840000,158.2348256148914,28.59253430687634
12000000,158.64781066133497,31.228300013530735
12160000,159.48515518602227,29.64042391488572
12320000,160.28815820938573,30.584371513718608
12480000,161.06606677818937,30.596704541001294
12640000,160.25084293459523,30.44367880791561
12800000,162.9387131187531,28.873110179226686
12960000,162.97584252483753,27.974893303837714
13120000,159.68107227097025,29.12085819084815
13280000,161.58134149741156,30.228433978747194
13440000,162.80781066034666,30.413576011892125
13600000,163.53790251094455,31.826771955612692
13760000,159.2074228064461,26.977197203871853
13920000,163.54632138650842,30.048459415008363
14080000,165.14333911603808,29.999165584186727
14240000,166.20835731473505,31.657874403849764
14400000,164.63259480809586,27.74733327473068
14560000,165.5649965454798,30.052433304332187
14720000,164.28009545171136,32.250467014597035
14880000,168.06851575656034,28.262543260827353
15040000,166.52587279802484,29.98807991154272
15200000,166.24652628145665,32.31965033531645
15360000,167.64513241482732,30.271860243207385
15520000,167.93974080986598,30.124558808506464
15680000,167.27875453069896,32.44267355949888
15840000,165.6846891299819,33.028898207179644
16000000,166.58171218884334,27.91235914162388
16160000,169.4670264996455,28.30774583157953
16320000,172.45472924604175,26.918829376765952
16480000,170.75539733335404,27.863598290684457
16640000,171.70915427671716,28.100134793713266
16800000,168.8179598706096,29.841309650785462
16960000,171.7049503294429,26.24384871305354
17120000,172.02278357619105,29.87782476933126
17280000,171.6679381065352,27.688600557436764
17440000,170.69182247463348,28.504403676067458
17600000,172.25420323415912,29.216634481312006
17760000,170.53572333502203,28.803154707197752
17920000,170.55395895611716,29.657333238511036
18080000,173.49995882616608,28.931519326988404
18240000,175.33077915193158,27.33556624535585
18400000,173.3043476583658,27.804548303236555
18560000,176.14588729704693,26.96933993047074
18720000,173.40918623471453,26.142677862978022
18880000,173.00076322649986,28.479105642097103
19040000,175.99168230278974,27.32875820727089
19200000,176.86827516411563,26.169450862898554
19360000,176.90581632355557,25.062528356675344
19520000,178.98206600680757,27.289198312587725
19680000,179.76531717599914,24.670071766875353
19840000,176.5019670923708,27.74484350411159
20000000,175.9077079005876,28.447586591843073
20160000,179.50340783608053,26.442793035288386
20320000,179.52119177676033,26.40809606326234
20480000,175.88392817213423,24.238892116497983
20640000,178.480616436093,25.440718309033407
20800000,180.46998115629893,26.736582440011258
20960000,178.94898876870954,25.059970648918085
21120000,181.89397489909905,25.454133356710162
21280000,181.8335783030419,28.375680278185442
21440000,178.9235331162121,26.30346185261516
21600000,181.23853948532812,24.517618050255553
21760000,180.42181666685994,26.048997164003918
21920000,183.823929954591,25.38171794698741
22080000,181.96318593285557,26.389389930656588
22240000,181.88339030963925,24.829153406471708
22400000,183.08239948014287,25.214488521690704
22560000,184.09757179870928,21.709312318231316
22720000,184.2528282691926,24.692904208974543
22880000,181.48533197345225,26.516288753552562
23040000,185.66941736247261,23.626773969886912
23200000,184.0290583951028,26.691538378796146
23360000,184.4708937706562,25.136657389678497
23520000,180.25163012990438,25.24940594857077
23680000,185.82618368022005,26.07619433244798
23840000,186.04526287223112,24.306074416796555
24000000,187.39109117873724,24.82749558879044
24160000,184.96702939528203,22.819611235499206
24320000,188.7629437036754,23.98165755250738
24480000,187.07893018932023,24.15393089762624
24640000,184.21033720554715,27.26419768422849
24800000,188.1163346410292,24.748910792478682
24960000,186.9003660266354,24.557260019896027
25120000,187.18400047424598,26.44499413231673
25280000,187.825111324747,26.373368463737293
25440000,187.8923003009252,24.33090906056331
25600000,191.78456549789757,25.455551591045122
25760000,190.25986825547395,24.44924801898857
25920000,188.89009424092683,25.319588566150117
26080000,190.3182003454945,26.251390206261178
26240000,192.01499036099025,24.22729239655723
26400000,188.58847649904558,26.64067077246858
26560000,187.87020343464573,24.405226254334153
26720000,189.30397437074558,24.662358844389182
26880000,193.43678627082224,23.4529045500697
27040000,190.01899186745823,24.37198433873189
27200000,194.53835693465558,26.550635607908657
27360000,196.01100744034648,25.69245086607037
27520000,194.19326692670754,28.723194435349846
27680000,193.4319573264191,25.254608221391017
27840000,193.77210260982068,26.26745699657714
28000000,195.4982577196636,28.343644648726066
28160000,193.5548615274249,27.664305522636166
28320000,191.42775514871167,31.545559711605474
28480000,194.92060405399988,27.574128935402936
28640000,196.26951426547205,23.536007010217457
28800000,194.10045594565145,26.84980539256069
28960000,198.7196581728074,25.77085186782671
29120000,196.19070300093108,30.164199797674083
29280000,198.54470575031098,25.922000185027297
29440000,200.01821699530774,28.028904329118696
29600000,196.3296920085235,26.910951252397403
29760000,199.10545015960474,28.752447604345832
29920000,199.5299806169027,28.395162509125797
30080000,198.45401453494307,28.901616344959386
30240000,197.9445355408334,30.47930439784229
30400000,199.87987665880348,30.649756579736476
30560000,198.82537889412848,29.691868162373744
30720000,205.29654229393176,27.240317883656964
30880000,201.40399862875904,30.963548348237477
31040000,201.74351218369097,23.973877512864878
31200000,198.08800630766362,26.432178547179152
31360000,202.39577750091505,31.05019203506849
31520000,198.73244866850897,28.483234783256894
31680000,203.58436855542888,25.914276266668345
31840000,201.59470141552433,26.376935949086462
32000000,202.46697711345232,24.523990268564138
32160000,202.1875335508474,28.31216650710974
32320000,199.9019126493083,30.34770223160996
32480000,200.46880426805987,24.639720423077563
32640000,201.4327261334155,29.40083259016134
32800000,202.7422622819595,27.72534895942633
32960000,206.85380400656018,35.19513424142574
33120000,204.62132391290524,31.52147817851041
33280000,199.1663396408078,27.980872719284992
33440000,205.94491515834443,28.273702255432887
33600000,208.22683700485786,26.905125182698498
33760000,205.36510643928526,27.069791483358813
33920000,209.3137199580822,26.268740192077985
34080000,204.4337492680149,27.332974126257163
34240000,202.19894315502574,27.28218265828165
34400000,206.4024497992668,28.058373219080636
34560000,202.23307053262621,27.194053546092288
34720000,206.23320510303893,31.33487331258072
34880000,206.22203168481323,30.78631026470001
35040000,205.08367363219838,26.581666331347552
35200000,202.8322846532428,26.089812704081098
35360000,204.30000187470424,31.316687017068183
35520000,212.00638144720847,28.691646429890476
35680000,206.6920945610417,28.44715010854115
35840000,205.89355943684612,26.68389601715577
36000000,208.45124167074994,32.107276252816455
36160000,206.80879660085725,24.9048563426815
36320000,206.40339630166258,23.420525603629308
36480000,205.68601907405653,28.683462744143952
36640000,212.36787310132308,27.48017347503103
36800000,212.99709162411952,28.16812665530745
36960000,211.9027915953321,27.553911669386252
37120000,209.28748053347923,27.37061661983582
37280000,214.35111386027475,27.805546548624363
37440000,207.39588599733815,28.4786668368552
37600000,213.7713498231811,25.343489286452606
37760000,208.19252776284884,32.45848896076023
37920000,204.5496259281572,29.770834073257962
38080000,203.16908129963824,25.149438354553254
38240000,209.01721156435428,23.75591343119612
38400000,207.01335074471717,27.18313062671429
38560000,212.81780745913042,32.645767864725286
38720000,215.31399533298193,28.759287720316284
38880000,211.3671622183035,26.0514311138597
39040000,211.1175555982588,31.251696807859503
39200000,207.03104673954462,28.230388387777705
39360000,209.89380190297445,31.625653947208814
39520000,208.69573075512054,29.370944476731065
39680000,214.06054233299741,24.939196728402873
39840000,214.20038241233897,32.76752706149163
40000000,211.16009687016523,27.51734294407956
40160000,209.44110907674096,27.53266631513917
40320000,211.4195223713407,31.92656372476261
40480000,212.0106462742602,32.45757043589003
40640000,216.3358332825965,36.13331655749823
40800000,213.82788714877555,30.93696777633954
40960000,215.59934608634038,29.678998325018323
41120000,216.46065867714654,26.94411929577491
41280000,212.61622266918607,22.901039989045177
41440000,211.08749168339318,24.843917750220147
41600000,213.18189711977539,31.229280452487636
41760000,214.9164182954006,28.656501155414468
41920000,213.9771290427706,30.384226885742564
42080000,215.3081554580513,28.880192191677622
42240000,217.09526411499496,29.888865737442593
42400000,217.20680348563428,31.700971703371554
42560000,218.89438570285856,30.714418375733153
42720000,214.2104851668121,34.56533905718735
42880000,216.400256613611,30.48058133453077
43040000,213.2394357772611,32.232332753636015
43200000,215.33126993914001,31.09353940800255
43360000,217.05834850971442,32.19068274208749
43520000,216.32669310259917,36.27563712384304
43680000,211.8325242944941,34.716890644591594
43840000,213.0594080554481,32.23673367262824
44000000,213.759791403371,32.59700130703466
44160000,210.59617205272252,27.80932587145847
44320000,215.92884700693386,33.31728735151852
44480000,220.51697965248232,30.493141801127535
44640000,214.67314823477793,32.361130766054885
44800000,209.56562172604822,31.33942105243035
44960000,216.38173755172193,28.32072156258948
45120000,215.312923030328,32.755432318141416
45280000,220.08762505908234,37.17517086031061
45440000,216.03928542244068,31.505782730161386
45600000,221.74736504905914,32.0437761423588
45760000,219.41580761653435,35.553772749643045
45920000,214.80626505941905,31.05784331963345
46080000,220.7681384930156,37.65968522518125
46240000,218.03171810354138,32.12714800868983
46400000,218.0688209959644,32.90788827746825
46560000,219.04474947794105,31.289458078110364
46720000,219.33773399677713,37.48952907371318
46880000,220.37606751120197,28.488769574894892
47040000,212.6964588507938,27.36196481052306
47200000,215.45240086412983,30.75956785171863
47360000,224.76194615809598,34.93111500224733
47520000,216.41987103954784,35.01285620123316
47680000,218.43729069690554,35.98688347149522
47840000,227.90500295298463,31.892825525157136
48000000,225.4089305589567,32.18497040009969
48160000,218.48900121944084,36.102929558598404
48320000,224.722515408096,31.168983255721365
48480000,219.40740550124363,30.878851354780828
48640000,220.2572434850318,35.02286185501405
48800000,223.04705974593335,36.14578932050246
48960000,217.3277024214058,41.82209908179191
49120000,223.64474481198124,33.50359241399248
49280000,220.79940823176534,35.04987548457153
49440000,224.1301339086373,34.196480658848905
49600000,223.64034737718092,34.767236511534946
49760000,225.24993125686345,34.226677860167825
49920000,219.50362529766042,36.51262930738273
50080000,220.8623042445519,38.326382328207046
50240000,221.26468892417765,33.89712628613039
50400000,224.67787514052793,36.813270142087646
50560000,226.94643784512246,34.94650310715703
50720000,221.95880128374083,31.623608786657243
50880000,228.2366527085412,41.442753788694446
51040000,222.81501100091143,36.278111720639316
51200000,227.20364564963333,32.7418404322053
51360000,227.10515862904882,32.20390189739784
51520000,222.5000407794379,40.02166668604225
51680000,224.79777462558897,37.083486986227186
51840000,223.05621917593896,33.05160590179343
52000000,224.91905752096469,36.56759087896061
52160000,230.15274214828028,35.06810121645413
52320000,228.51844148844384,35.41419250695221
52480000,225.9079303343292,29.768268465271007
52640000,228.8815428084914,39.08303823924408
52800000,223.8034710506381,32.48182376639308
52960000,227.176537770475,30.17297492662264
53120000,220.02423449317595,34.822289063017124
53280000,228.9683859377341,29.117903072386206
53440000,231.83409929189256,36.27374518284676
53600000,232.16486562645568,35.701148002517144
53760000,230.63992015443293,31.64614926391875
53920000,225.824160019922,34.610766399254196
54080000,221.50621223325905,34.7524078831843
54240000,230.41615467530028,32.32049746300886
54400000,228.95298859951546,32.35463868530405
54560000,229.5123036090795,39.43275700600754
54720000,223.3331714575453,36.277120227894116
54880000,225.5319521315985,43.111480542633466
55040000,229.1154066812942,39.15221679607017
55200000,223.29529634554424,30.257663540233974
55360000,223.3635677865061,32.164931930705826
55520000,227.45229435183,39.54495144726794
55680000,219.74146246989696,38.82896884286628
55840000,229.81827344591102,40.42720031629077
56000000,228.1301416988138,33.276655232061636
56160000,228.05523897842764,36.59725492643638
56320000,236.6412717013236,37.79997176081445
56480000,230.29080040999816,39.88233652970637
56640000,232.4827172776039,40.74336989254234
56800000,229.81225047436308,40.79925094638935
56960000,234.47363377406853,32.02733870441306
57120000,231.01609682058697,39.395126735945745
57280000,234.33926674802956,34.41087178227793
57440000,231.52934591645877,37.656076709894926
57600000,231.94535923887716,40.44265571681394
57760000,237.12371969792548,35.46469393767667
57920000,225.47642821839943,33.16268525036076
58080000,235.25807953209141,37.71354596207123
58240000,230.6098658793002,39.471371969634674
58400000,236.77311837632328,32.13922051833656
58560000,238.61793752913977,38.43389440750288
58720000,229.58196754384826,37.635969978302
58880000,237.3076733963626,44.632412381813246
59040000,232.84727421975913,39.98568139853174
59200000,233.63243230426113,40.08360948041488
59360000,232.55837002819115,43.49634164760944
59520000,235.41824393095013,35.631722839714485
59680000,226.01797262471192,36.70440622806099
59840000,236.1610136174122,37.21360491143344
60000000,236.96293557314524,39.49471046443409
60160000,231.1948947453783,35.78702668286347
60320000,237.6749302704387,39.76985193956376
60480000,232.45121400935332,34.47916767353605
60640000,236.6429860898144,35.53393549704139
60800000,233.97773315769356,33.0997069606015
60960000,239.25846284001975,37.49060393099971
61120000,235.60172577477795,32.316951067375996
61280000,235.69871549592563,33.92468220188012
61440000,236.85618667176433,36.96894556119766
61600000,236.87800868636614,34.62138703825109
61760000,244.4478302163137,31.960876362364058
61920000,234.31292465772358,38.32364315816146
62080000,244.61529994430475,33.80155760550369
62240000,234.5909786165374,37.98871392876409
62400000,239.1313160375502,31.150618346496046
62560000,242.97360586093473,32.056197574568465
62720000,242.35517827545053,38.63679418933914
62880000,235.4898909435004,41.05081048199172
63040000,241.04358648154152,38.58213021740841
63200000,238.59054493052372,44.86053826148154
63360000,237.92824098513483,38.4303682933172
63520000,237.60268126548897,25.198343662505067
63680000,234.74512371841794,33.62547785444888
63840000,237.96279555639276,33.59087656459743
64000000,235.0605549097711,32.55456628120566
64160000,239.9648265923986,42.40691017374976
64320000,242.16786075922496,42.93230016298431
64480000,242.01894155159016,36.96197509835529
64640000,237.48731164168032,35.47575551877769
64800000,240.61178368062897,36.74534402183539
64960000,238.4791407929556,27.80156997013989
65120000,241.87674477669051,25.099131116323466
65280000,242.8609197906064,33.81347870531307
65440000,241.38091463696026,27.055461453289567
65600000,239.13792019705502,27.509872617546797
65760000,243.65185316136805,37.67336862393485
65920000,235.9440495863071,35.7625932490595
66080000,242.84707275764342,35.89849004685953
66240000,238.0392491185033,32.916951879220974
66400000,249.3916519919293,38.470169324859825
66560000,244.20789968370005,32.522928571390494
66720000,245.79871713080925,35.321745430027775
66880000,245.42323205128696,33.41657114176672
67040000,244.85161385228562,33.19391490066609
67200000,245.54554630741347,34.86571792847187
67360000,250.07180735313332,29.037281669677636
67520000,244.42864399377132,37.05198236541573
67680000,247.82728087887014,34.35934761888622
67840000,245.96033839504187,32.22582434499891
68000000,241.5749862339395,32.99753939652456
68160000,251.78260159782278,33.323825214682
68320000,244.67717709482022,34.23007805735153
68480000,253.68714364988924,38.25097998066668
68640000,253.13477231031905,34.67410591072393
68800000,249.9841774014003,27.59692378152974
68960000,249.1830967125933,33.527589540441106
69120000,250.08214150428512,30.043804514824515
69280000,252.48824748784781,37.01099544319723
69440000,249.62587320459662,30.376630360412324
69600000,251.985812145743,30.09750376353178
69760000,246.29350745779524,36.86743944333275
69920000,250.43050181962585,32.341603583699126
70080000,256.0355854079476,32.55095038281583
70240000,251.81448846998293,33.33284741665369
70400000,247.4491863901544,35.880735642314924
70560000,254.1606845097233,30.88428560597552
70720000,247.8234806035216,43.495011900795056
70880000,244.36016385264634,24.939389793931234
71040000,247.8865716444117,32.320275328710174
71200000,249.87108393276438,27.985537365238464
71360000,252.1029416623202,31.894406169072905
71520000,252.04922600833314,29.074854728444297
71680000,253.38790007470485,31.35539878881442
71840000,252.14620504684981,30.68248949045544
72000000,248.30293474599424,30.57180602673902
72160000,248.4192531809158,41.16419203024918
72320000,254.7056256162929,28.19373932247015
72480000,251.51325762786857,33.4558652140329
72640000,253.24298414120804,31.636029252318554
72800000,257.0658115429605,30.468409012346683
72960000,257.70853150398676,31.253312562499723
73120000,256.74846645465215,31.66706345298367
73280000,249.85105226887057,32.680369886437816
73440000,248.50329107224033,29.140608958584647
73600000,252.4842785287444,24.726571496504384
73760000,257.82280233822115,28.502945299560725
73920000,257.50134156346843,26.81450767435661
74080000,253.61882721716358,34.848058066711374
74240000,257.4345778940377,35.1620302537665
74400000,259.48783264579083,31.772237318846084
74560000,260.9552008538229,30.821013335340083
74720000,252.4658128089925,22.7498468014442
74880000,259.63820769380555,26.55188684871721
75040000,260.3230369744962,24.272353118186746
75200000,258.06526885270614,30.2619950519595
75360000,251.75151202777297,16.62170761247408
75520000,258.20372862428326,25.067356836967562
75680000,258.24881055328905,26.53282520449416
75840000,258.4310100739197,26.03283969051468
76000000,259.519925705101,33.27711874155782
76160000,255.00702873076338,26.798572729574346
76320000,259.23221528782653,23.50283557719432
76480000,264.5827770710184,34.00356949411239
76640000,262.1131539741439,32.00958011188429
76800000,259.7629228460527,28.749971687314492
76960000,265.09249532787413,24.227628339361672
77120000,262.5218036003837,31.249920416833177
77280000,263.94843478284315,29.590467725210445
77440000,259.6327828552011,22.319847179114774
77600000,264.07837500643996,32.924658347786114
77760000,265.90079434752585,36.06306245713732
77920000,262.37708654892816,28.13270020667027
78080000,263.84358392564553,25.750768843350198
78240000,263.0770447431515,23.071721637787785
78400000,258.5752452855969,24.759406338028786
78560000,268.16631743335546,28.889864350626773
78720000,265.7301679475331,25.99459521197696
78880000,257.9858891359325,35.18580454937096
79040000,261.4799547947396,27.732615697488352
79200000,262.684140993807,28.012168277353524
79360000,263.582912274992,20.810192868694223
79520000,261.2423022569163,33.53468599315948
79680000,259.3053775048549,25.98929329992919
79840000,267.8531603188781,28.747168722915454
80000000,266.3572502373835,23.832216033935435
80160000,268.2590861022946,23.341658495131743
80320000,267.56492869037726,27.434530608153462
80480000,266.60893416400506,24.963635081294065
80640000,264.8129108676347,28.01205002298261
80800000,266.716094192257,21.15380594018739
80960000,266.46939343280474,20.90213567588829
81120000,266.94443474158,32.66206229864315
81280000,263.77170520547656,27.39271851179356
81440000,271.59304540125464,24.742372091255888
81600000,265.8982564266353,38.75992871133731
81760000,267.94579453744115,26.22119242774921
81920000,270.9803676997743,25.19231580798348
82080000,270.0405082490323,34.40649046354571
82240000,271.57773061586664,28.184656587312777
82400000,269.6139044435674,22.967839962387927
82560000,265.6746466665749,25.446656309861293
82720000,263.4117504774022,24.592922206280445
82880000,267.436546229458,23.096159791100067
83040000,264.2173461736683,30.76060385429439
83200000,267.11705695949337,23.868364857845556
83360000,270.4665626776504,21.155756089398935
83520000,275.0272724747572,28.563665798312446
83680000,268.0011262910528,21.442393408376525
83840000,275.0168969813862,27.634991002369745
84000000,269.9793390507726,27.4317412631695
84160000,269.08498923027065,21.77563809229487
84320000,269.01436754578737,21.72216924076336
84480000,273.840670894182,30.33828016185791
84640000,270.54885455988295,28.85177632077792
84800000,272.9753473553611,24.43673602339674
84960000,268.69147164505375,18.556489773519605
85120000,271.8153757618847,33.490654597396315
85280000,274.34993757586057,33.85300169932137
85440000,270.8459870555152,30.79809174932433
85600000,267.4596054655696,23.184213566659047
85760000,273.3220001516683,33.284819641045154
85920000,270.7261240238901,30.181970503055304
86080000,274.79943102207636,34.231764962970004
86240000,263.51123100211015,25.167030738482193
86400000,267.11412181062724,26.791813309348488
86560000,268.57483251039406,30.319622290251992
86720000,273.18088240602674,26.10791522652637
86880000,263.37374893505074,34.57087120047581
87040000,272.15409888628494,24.366624049909955
87200000,275.1738665640058,27.403601813388118
87360000,274.26412978325953,26.680266699786312
87520000,266.9596323444075,23.92442418878565
87680000,276.4876060175247,22.13754200910403
87840000,279.17727638067595,30.189911396449094
88000000,268.15196324759364,20.603495043041924
88160000,270.9610922678589,24.972950488591827
88320000,275.72447353176506,27.157259289977862
88480000,277.73812867552556,38.595118180640156
88640000,273.6767767084378,28.96085911737029
88800000,275.38802333539155,27.31878991034581
88960000,277.9994466821466,30.65617603766665
89120000,274.5704782027364,28.491921155526278
89280000,272.4312165250176,31.357595948744994
89440000,265.66169491975023,21.757536301720098
89600000,270.3846428796478,27.384682749807187
89760000,276.6223880427751,28.87965210204083
89920000,273.98446327794585,26.629823024922892
90080000,273.59912535060414,30.575037594322826
90240000,272.2442968708214,15.39770809920692
90400000,278.7435512884421,26.544601780175796
90560000,264.8365738254061,34.19401390263256
90720000,280.68258115193646,34.79338834925635
90880000,277.2187409561894,30.145491257658172
91040000,277.5815150285553,25.175696467546384
91200000,276.2806086691143,20.051656787579947
91360000,274.437808561821,26.088201823075355
91520000,272.32667290874633,25.924102560383684
91680000,279.76486014428957,27.65694814643626
91840000,279.2483601751528,27.726501865283435
92000000,277.0431277192877,33.03306679378496
92160000,280.7507523100815,25.35575280985824
92320000,276.5053043713829,21.608191781837476
92480000,281.0757557360868,31.501887835124833
92640000,275.5105628816957,28.359031069000817
92800000,276.289176588325,24.040937638895613
92960000,275.2386851311308,26.107281076018968
93120000,278.9662089009048,27.640299068913777
93280000,276.7303482972707,21.744616669460385
93440000,273.91807861553406,31.903898977616088
93600000,273.8178455113714,31.671573649957637
93760000,279.45908161486176,27.33527103366943
93920000,281.6126362636785,32.23702036863682
94080000,280.03609620549076,34.83276452631855
94240000,277.2746058440812,27.12713247339733
94400000,276.25171048430155,30.158863577695023
94560000,278.49691674254603,28.253632365655776
94720000,277.6742472016329,22.992067651359427
94880000,274.4976470684487,27.766069134757476
95040000,276.3033686814254,32.73609418786512
95200000,279.48266755142714,27.013471480021202
95360000,279.4482555176323,34.983754501989594
95520000,274.8228181450323,33.634016585032114
95680000,270.8531825865207,32.11331123404979
95840000,277.4973261579541,25.183141546823887
96000000,275.77221928495334,31.48339122956439
96160000,280.46570783415046,33.44552326788078
96320000,282.37594269207085,27.334911885779594
96480000,278.56755458942575,33.28800395040331
96640000,277.27246101412123,33.47484404450842
96800000,269.6506133159475,36.69407520912167
96960000,271.68233050653663,33.71274252723985
97120000,279.82103805824755,29.700571920790072
97280000,278.7123140935302,34.36171992292677
97440000,274.01477814713667,32.02134969597897
97600000,283.95699009034007,26.262013981259166
97760000,276.4815108727568,36.33985338752066
97920000,279.597077923159,27.16188857950344
98080000,276.9072364485121,27.000010322432235
98240000,272.6057227395856,27.432282814330108
98400000,279.2799486945234,27.44402172698409
98560000,281.0979085738066,36.4076058363921
98720000,273.40568730638483,21.634662787796245
98880000,277.00585513804555,33.315542954328436
99040000,282.89330840501475,25.43999181217562
99200000,274.02528625860026,30.837696507760374
99360000,281.4702263217091,27.14446676887096
99520000,271.26107728179636,33.38496901693292
99680000,282.86731529631334,30.000398152436446
99840000,285.45704460185306,32.51487972133073
100000000,275.0441427402437,37.9030815499742
100160000,279.99473101103746,30.071582930811964
100320000,284.3359113927591,30.207956630103087
100480000,285.6418287501024,29.19329220228378
100640000,280.31646121801714,30.67246057374009
100800000,285.2376374891232,21.887748470194264
100960000,276.13614691940467,33.38805771101869
101120000,284.126541955307,28.4624820483034
101280000,279.0226288128663,29.427580816230396
101440000,287.3043726683107,33.33797035095257
101600000,280.8689087436988,33.60492816289746
101760000,278.78418113176195,28.9267065146233
101920000,280.9133352932133,33.61611407175191
102080000,280.1915961668864,21.211741499320606
102240000,277.1100956965736,27.57071220555817
102400000,287.67834071424005,27.14826081476202
102560000,286.8574183496847,40.54033153833679
102720000,281.4850217855764,30.980446391365824
102880000,286.43300390946064,37.476974522722706
103040000,283.66236249083653,37.06232159884802
103200000,274.1619937480959,37.192508356913095
103360000,278.71106338781186,21.711117387365437
103520000,274.8051045084833,25.387670283645676
103680000,274.9970790460368,32.97438620622293
103840000,285.74408040584296,32.05475105960411
104000000,278.30210599154594,27.811124288278172
104160000,277.5748577010176,26.05488372588817
104320000,280.872288033286,29.414733888647806
104480000,280.9389986558975,44.29873143335841
104640000,280.50470506749554,35.31798665639902
104800000,271.048218181948,39.845772406386494
104960000,283.36059680613346,34.32581460732363
105120000,280.1629090040623,34.914772986116525
105280000,280.42266953270524,33.60897447915107
105440000,276.9754134398688,34.09552888086161
105600000,286.21924033960335,27.307845507305434
105760000,281.9278963884795,29.22854430413764
105920000,270.10757417232986,33.2565856452257
106080000,269.27792594947005,39.734222006522444
106240000,288.3889930997804,32.63308928579085
106400000,269.17100007995987,41.749788524970164
106560000,272.5484659101749,33.412204588078566
106720000,280.09753505479154,27.38318993787966
106880000,287.40782511990807,29.74324512885596
107040000,285.82627038114794,30.748794975273082
107200000,271.02143197645097,38.23076682055438
107360000,279.9718184009232,40.46013161700692
107520000,274.07242451066213,29.692658206575498
107680000,280.19439543186786,30.069758089207408
107840000,279.3061124240926,23.57867913606804
108000000,285.61357322871436,37.22596418890856
108160000,282.8594761984116,31.069237543320934
108320000,274.7226220904273,40.964972270661484
108480000,281.762238910521,25.431114461571543
108640000,280.71297706450974,27.997200487782315
108800000,278.12375120331797,32.58798422198183
108960000,282.46699045432337,42.74924870509702
109120000,292.86735491115877,30.267007852535617
109280000,284.12211457345467,31.495237761104068
109440000,282.1804815562759,31.247373794213598
109600000,281.6419985213647,34.34872648192616
109760000,283.09371120136035,33.40668966433916
109920000,284.9822743169089,26.28949579982859
110080000,272.3337361932342,42.13642864930033
110240000,282.0726603294175,38.37135557657426
110400000,281.645977123156,29.98505017862068
110560000,282.89988005037543,29.59417213917529
110720000,284.0090029721942,32.872043608141524
110880000,272.55446319600856,38.70334468967854
111040000,283.0057052300362,23.31976754333737
111200000,277.4261906773384,31.109195096685756
111360000,281.14574205075957,30.106328113968704
111520000,281.02214349671027,29.105865736964834
111680000,281.86640758164395,30.79808552789454
111840000,281.4632707225557,30.481564585078853
112000000,286.6774759958566,32.500694587043505
112160000,281.184250947948,30.19990622772362
112320000,268.40936503857625,37.70805224495798
112480000,286.8192584949048,31.926580824792833
112640000,287.80218528267784,36.246970496231285
112800000,284.81869894128357,38.41195921015156
112960000,284.74833095818514,29.981778414050083
113120000,283.78532771036186,27.542686691732197
113280000,283.5416778710997,24.04528932380598
113440000,285.38318911292805,35.00778960715673
113600000,288.9420051397476,35.05802640187901
113760000,274.0095338069479,35.54890046361825
113920000,285.4632830875325,32.321553138902516
114080000,284.230803588775,28.241573458084133
114240000,287.9362024452589,30.439760442178223
114400000,274.7308641117177,29.8161854025493
114560000,283.9263983019302,36.787253756248866
114720000,291.5775725093322,30.425112150059977
114880000,273.20643158675585,40.998019350735454
115040000,273.16082444090404,33.32270266926702
115200000,285.7657279872092,31.30581913240226
115360000,284.47381514428463,32.076939682191
115520000,290.2795228894676,29.853834287122794
115680000,289.8347412505063,36.18971763910066
115840000,278.34789348182846,34.85322097484152
116000000,279.09246080469165,30.794215905817783
116160000,286.8226049394416,28.35163143349943
116320000,280.6656987297079,34.448044033274414
116480000,279.18406409049527,40.097394206424404
116640000,286.75963158220054,29.317692484105873
116800000,285.92928039605863,30.416951740425883
116960000,284.16613380797355,33.152408019099354
117120000,279.54053283685886,29.519167383396482
117280000,290.90852620482787,36.96890105134064
117440000,292.457477938842,36.30516384155503
117600000,288.7257563872957,32.77020466344154
117760000,276.9936075467793,28.599203554342623
117920000,279.50473375594544,36.13505927126584
118080000,289.7609559852781,21.424814927883034
118240000,279.19631146590433,39.93641428339849
118400000,285.35855145631444,32.79761453614143
118560000,289.01014905424137,31.350606011286654
118720000,290.0506985796697,27.398743765812544
118880000,291.5175342609925,26.61938352279005
119040000,290.0044329157881,27.118169774510203
119200000,290.93426349571854,27.919036084982057
119360000,285.4550361471507,28.40559280994515
119520000,291.1061230638125,26.22206102563204
119680000,288.35667569005,34.1817575612145
119840000,297.3010718931711,30.726295597620762
120000000,291.73339805571084,31.21315373103895
120160000,287.6344345975476,32.41599397931841
120320000,297.2639869058327,30.810518758118572
120480000,262.85799206226443,33.32564665628011
120640000,297.46059893831836,28.419045078925343
120800000,284.8107397420574,33.53718840112865
120960000,281.61317350698687,37.198113577360445
121120000,290.03940891010853,30.507561061823747
121280000,284.69071657506316,24.469056839251135
121440000,290.92130800233906,30.84384567547328
121600000,293.53040872959167,31.847268115700118
121760000,293.26304359118893,33.07642235154418
121920000,290.9791613475674,36.448060077163696
122080000,294.0649607737105,31.800541597266587
122240000,285.100510899674,40.28892221389363
122400000,278.31930054620335,35.28719291442009
122560000,294.23834673624265,33.251448936567286
122720000,294.14891909613624,31.164552064976043
122880000,293.88672697992814,28.319575036664713
123040000,296.2232481877363,28.404184422208182
123200000,289.7437715355145,27.25658696701799
123360000,296.3534394503211,28.12929332918425
123520000,291.4808737551643,29.66505916269226
123680000,290.480334052762,19.293641310569047
123840000,294.2200871515265,30.633414236809102
124000000,294.2973141656191,32.52687845837808
124160000,286.64311693988924,26.52546557893746
124320000,292.4051941278767,37.78191268652788
124480000,296.2065359753893,33.50053200450266
124640000,299.3399989885755,31.030203619008297
124800000,280.91201942193607,28.57979635230256
124960000,303.03745412870916,32.17866779492874
125120000,296.87533553419235,33.31856507829713
125280000,296.20280746707414,30.288681176245422
125440000,290.67440093313735,32.89728570785063
125600000,294.39623511877977,38.22498998632168
125760000,301.1675649281563,27.162659583076977
125920000,299.21354511794334,27.23083623168143
126080000,294.40467805095227,32.5295549765497
126240000,293.444434815622,28.95272375604337
126400000,298.61575185386545,34.26063243163296
126560000,297.46560387774963,29.530978995486652
126720000,299.30828151924544,28.5589816425607
126880000,301.3018090318723,27.848711695160752
127040000,297.14538924501744,24.07899904562693
127200000,291.2258153786215,24.440913026845035
127360000,293.077486080759,34.26497799290294
127520000,289.258702590439,25.72143263752761
127680000,293.1398771018946,34.37171193057596
127840000,299.5264733280967,32.170142224392436
128000000,296.11225708084174,35.719449399931655
128160000,292.64240783748033,23.980434197469357
128320000,287.7677417932675,30.974798858949764
128480000,297.1194724862717,22.452392852803662
128640000,300.9095730028771,26.415564909792668
128800000,292.1354169247101,32.61214799580432
128960000,295.2789502211009,25.88580401728078
129120000,301.3422114466019,29.873068813103394
129280000,296.15100406564716,29.25821283825889
129440000,302.6372003711527,26.910558876833225
129600000,303.91256601264155,27.710480252784826
129760000,298.22880391149147,38.653550923402584
129920000,285.1786491798505,31.479853026830465
130080000,296.8878667045347,29.059123954078093
130240000,300.2038435630362,32.9894999682032
130400000,291.26057004372444,33.11691150931193
130560000,287.3858639951693,18.513502839574944
130720000,291.69339596602055,36.54385191928839
130880000,293.22625700949493,31.748648520787818
131040000,289.58452635339603,32.48239533070096
131200000,295.9135835712831,30.387393074473138
131360000,300.27006693582484,35.494609400478225
131520000,285.46375985440204,26.00503041871208
131680000,297.839991748162,35.954200989124075
131840000,292.71796254590913,28.13881686454501
132000000,287.58309858644566,31.362737365640495
132160000,286.0521085114051,31.59849044602202
132320000,294.7855481021709,27.344704248162174
132480000,291.34002264804184,21.27515223251519
132640000,305.34737374298635,34.218024380523055
132800000,295.7539116815517,31.354839299286514
132960000,300.6554138744764,31.191151150322785
133120000,297.66641118486905,21.746065780549642
133280000,295.49813094822065,23.37963299389369
133440000,302.2298823569651,28.585700899782054
133600000,295.1355828507952,28.476549587054283
133760000,298.409068168183,37.01322317442202
133920000,290.86676254211255,33.31875114493771
134080000,292.64018842706656,36.72983639520388
134240000,293.73741548825234,26.071958414558104
134400000,295.61370549405655,39.36104653616577
134560000,304.84244522571777,29.21560984730983
134720000,298.77731332332837,31.596650563106834
134880000,299.2995041916702,30.274603220830713
135040000,303.57048177613507,28.390767084533245
135200000,299.271219642459,27.59830251615061
135360000,298.00942589217516,43.041847330876756
135520000,301.3213916276825,30.098304138943487
135680000,289.02382040199853,31.152148334865604
135840000,302.3012114874507,35.23685516398699
136000000,303.8956419342853,34.204252257361766
136160000,296.6937166199253,34.745590448259044
136320000,298.3108695770845,35.34915171102027
136480000,294.5535087322914,30.162367261525475
136640000,294.66570040240975,29.318560100635484
136800000,295.1617759596531,29.667990944061902
136960000,296.16167737115387,35.118387725167544
137120000,299.41964872142853,26.423044241891112
137280000,293.50556609410313,36.65957342523122
137440000,293.9394812564971,29.954155417811148
137600000,301.3976183414741,31.145449965947805
137760000,306.37055590631894,30.329412208187264
137920000,294.80398522967937,38.02439810720419
138080000,295.5822437570053,37.439781997633794
138240000,304.2111702764237,33.320164263764134
138400000,296.48655737642673,34.106138667973816
138560000,306.4514828118081,27.222926246067697
138720000,293.90140011755625,39.812365310336695
138880000,301.1228260646525,34.42331399929262
139040000,297.08364056704096,35.35320989369275
139200000,298.78333229573445,39.3511416331202
139360000,298.61781641132694,32.3715371659033
139520000,296.70985097001727,34.65079512861549
139680000,287.1670836844627,39.2151272922354
139840000,293.43220298989775,28.474912096079102
140000000,304.09686725004303,34.246085404343056
140160000,296.96459955694013,32.44378049734446
140320000,293.57753249909797,24.814942126528532
140480000,296.5180884889421,27.9378455982827
140640000,303.5008648828836,23.560452050952907
140800000,292.95950643588026,41.69809910305784
140960000,303.31065568807225,33.298471054456776
141120000,310.1097507137615,27.937362371725044
141280000,310.42063273594175,31.781317030213444
141440000,299.86113418510223,34.6607695056556
141600000,302.4420357514441,31.479779362637554
141760000,289.877219958903,36.451923689206254
141920000,303.44675803226073,33.909448714472184
142080000,309.645871588612,37.76102047256672
142240000,304.2199274527191,37.195120834629314
142400000,307.34360834564524,31.016785409646918
142560000,296.2070600192814,26.301424740285437
142720000,300.3184151595222,36.58058931892151
142880000,295.6205184327226,28.516357874794558
143040000,302.2377020972014,25.858328263695615
143200000,304.6310664247363,31.000010865033378
143360000,306.65263221511606,35.75977662549496
143520000,301.27362129901894,32.65479328659909
143680000,306.9817356093754,28.494632763261027
143840000,308.65010176800314,25.572454257710348
144000000,293.0987130949738,38.19361171032605
144160000,301.9330695435968,25.67036895388573
144320000,297.5478384404657,28.24808857261261
144480000,300.0835382905514,33.24249282932094
144640000,305.24233916533404,35.177908891646354
144800000,299.34575995502706,31.855059011369626
144960000,304.5078053879135,31.826829648692517
145120000,306.8489594995193,30.967460694212992
145280000,294.630228237493,30.270180243509415
145440000,299.1797537942025,35.975461621225605
145600000,300.7694377273338,33.92810992169676
145760000,294.8952828617839,41.72159518696971
145920000,308.21228817451464,30.5415295211905
146080000,299.9258861911042,28.473134966736747
146240000,300.240996141694,27.128479092655986
146400000,296.56031764416366,36.53794746060705
146560000,296.0039256538683,33.9012497144296
146720000,308.0105706796175,38.73651306551839
146880000,299.9776214895446,37.48150961654216
147040000,299.5561238098196,28.52023345617309
147200000,296.6848799324516,43.77317189678023
147360000,299.5016146695036,27.656648553298492
147520000,305.7119266023256,24.6990864881939
147680000,288.3158187475551,25.65816673698685
147840000,303.75582713830653,33.16009279825293
148000000,296.1940142009001,33.65723278053284
148160000,300.1384949493996,34.97985503077908
148320000,298.6523354213171,40.89495443102941
148480000,300.2346026777904,38.85073451076184
148640000,299.2158204718576,28.831511669915354
148800000,304.66158912979216,30.10296368508708
148960000,297.0265480323441,30.420707831175402
149120000,305.40753435208876,23.328949071770182
149280000,307.2628218563413,33.57631247314548
149440000,310.5758467698337,31.62477049630494
149600000,294.873492561085,36.09382909137357
149760000,306.89237356281325,26.652153205082268
149920000,306.87907941625116,31.029368830931695
150080000,304.1424880355668,32.95376814533622
150240000,308.45009323854856,30.54590411350081
150400000,308.38331310139324,30.045036536919334
150560000,293.29995873716695,31.400408921537256
150720000,303.93438257870184,24.604445420916605
150880000,307.8165591037453,36.450255354429416
151040000,310.1907225202156,24.03278791700336
151200000,304.10485546454316,34.49254552193076
151360000,303.72271443125766,26.420796711708327
151520000,301.59036635555356,31.115359196799957
151680000,304.6878189790834,26.194080041674162
151840000,305.68591383654785,27.639215902517947
152000000,298.599495321303,36.1428789361636
152160000,298.7336144840894,36.80576371953592
152320000,303.5720982114321,28.680462340733992
152480000,304.9327746706287,35.74442034552314
152640000,301.43087111055064,33.035428782213955
152800000,307.6510214456593,34.38157714879094
152960000,303.5020507358234,21.401873095832347
153120000,306.54947731873193,29.777944504461672
153280000,304.8817173077116,29.828210926058823
153440000,296.35539869252335,44.46029604541534
153600000,305.284442881261,25.557519530917617
153760000,301.25177486832496,33.569770323652854
153920000,304.69980945563475,32.28858154099876
154080000,311.4087220048732,37.568476716558784
154240000,285.83284644776126,46.52799778445336
154400000,316.1543592542583,40.41646560967356
154560000,306.0712148449544,34.64072049603019
154720000,301.2036934735476,31.85409998730834
154880000,293.8273653072117,36.703705603975145
155040000,309.4323422662157,35.30162350857251
155200000,313.8531424256859,36.28405761059529
155360000,306.98467833123595,34.829795281124404
155520000,306.6615928463554,33.18410992911969
155680000,305.7221170516766,26.63208435707014
155840000,302.15705895870633,37.58819227285726
156000000,313.2769580784415,35.46882156192008
156160000,309.63429101133573,22.06328117724041
156320000,305.0437652899465,31.060324046398755
156480000,310.8865296330134,38.187753261191894
156640000,310.38090957310277,33.497956673527995
156800000,307.65779297024824,31.054734708622355
156960000,300.55077080874844,32.4234808634065
157120000,314.06935289578354,26.990657942332586
157280000,303.4401975308827,36.9781011239286
157440000,305.79694126942564,40.185792721868474
157600000,309.6416190804665,30.978663104808327
157760000,301.09735941784015,37.75271027238252
157920000,309.4359083604216,31.717514391922606
158080000,313.1275180941715,33.821217308030185
158240000,302.383921571734,36.60020349225663
158400000,304.8719407114241,36.07879201614752
158560000,311.85960546407006,42.055246105550644
158720000,304.1726850479519,32.171178285041464
158880000,306.2909591200255,24.30276464270208
159040000,294.9461013600647,27.550528567269716
159200000,295.42315770110275,39.20718819748507
159360000,311.9223445418411,32.56740879308344
159520000,308.64765585358913,33.56465564953824
159680000,307.7460443191672,31.173937019043517
159840000,309.14481020883005,31.72959640457293
160000000,309.67213012762346,38.25703964669256
160160000,308.1794232649913,29.938926975010002


==> data/mujoco/walker-static.csv <==
iteration,mean,std
160000,108.74486795709004,6.591460217476049
320000,107.72373820916015,0.6301436320802756
480000,110.66338520124866,0.7203679759162883
640000,114.05602089131987,1.306845243193668
800000,114.91780498460821,1.1078504546516514
960000,119.800132051147,6.776705497021042
1120000,128.78261153630226,4.908713096308134
1280000,139.9796335238407,3.593347394128088
1440000,137.019233319084,10.646126587251395
1600000,137.8573678018647,16.010658159182952
1760000,136.84989511020706,8.987074922916822
1920000,137.7578495151409,20.244689263936433
2080000,129.73511664674731,15.06898914674183
2240000,128.77741212574634,24.570154900705116
2400000,138.00748691251553,22.244685574009846
2560000,142.65166901877575,30.28871884863166
2720000,135.87761761239133,28.94112927236192
2880000,142.1421527682376,32.59658549694561
3040000,143.33904461286298,30.39612961250541
3200000,141.7449235588379,21.646484158971322
3360000,129.59630368872186,37.09430668594954
3520000,132.11617772865708,22.133861226814386
3680000,144.1201299800447,14.322818072028497
3840000,139.4616735175348,17.44995389926644
4000000,144.0696469897556,13.945839901038221
4160000,158.51056816642884,16.06331846325757
4320000,160.62630099492569,13.465735669673945
4480000,153.41553147172007,14.90779230522652
4640000,140.04618990031068,23.218684317419214
4800000,154.22878449117044,18.778978563566618
4960000,157.3350971928352,15.1948818212415
5120000,162.3653676005421,13.620005729502928
5280000,164.51051052893195,16.195126314819124
5440000,161.97416561784132,17.13796974440906
5600000,157.67375174984667,20.18218259415636
5760000,166.2503463405084,12.666928248606924
5920000,162.43378696629472,17.40887724036502
6080000,166.25128210731313,13.318382205135034
6240000,167.91123226125418,13.034625269501886
6400000,166.62675722544543,15.168305672034986
6560000,165.96163780061707,16.72722377450776
6720000,168.48437572145198,16.128605596156
6880000,172.26459721445588,14.082137568929406
7040000,170.309968857697,14.278139338710758
7200000,172.49450074917021,10.650734427804595
7360000,171.57156804940905,14.018307963286897
7520000,173.02471765505857,12.54288860167664
7680000,169.79241466407765,10.513175107458927
7840000,173.87554738737504,10.311831987214736
8000000,173.35345298396297,12.328820187307794
8160000,175.72525404260355,9.776132208209875
8320000,176.1960199678073,9.585004234222447
8480000,176.44422038949827,9.106665418805923
8640000,179.05750555267807,6.029962260091271
8800000,176.92684462841893,8.179223702433813
8960000,178.56529251073187,7.451950004098382
9120000,179.7909345817634,6.811572388929402
9280000,180.73475453395076,6.223255208657703
9440000,180.58331493049943,5.318461152357907
9600000,182.39797667909298,5.01372832584161
9760000,182.56967246876613,5.661196045907606
9920000,181.71382721298497,4.137609053749278
10080000,182.6933020365697,1.7421304240539992
10240000,178.29750279144926,7.204359139500233
10400000,181.6688961738181,5.902310164942308
10560000,181.4121155734375,6.422311864492635
10720000,178.20792117157453,6.30861277567458
10880000,183.39932386350924,5.0411193237584255
11040000,184.90854696584984,5.6067529047265126
11200000,184.35719599780995,4.265371888405753
11360000,183.35403909887773,5.411429360563391
11520000,183.39308714802598,3.70330585218613
11680000,186.1872470396295,2.662579368202423
11840000,183.14885947924847,5.997435650092715
12000000,183.60532662464084,4.328197217879572
12160000,184.14526832390652,4.3671809540976545
12320000,182.86291984371914,2.2867870594646083
12480000,185.8510125416564,3.8431296231164827
12640000,186.447624762579,4.1409262106202
12800000,185.54517328956504,3.2834382116119616
12960000,183.83861522571362,7.526930803861373
13120000,187.1922083933426,2.530980484604181
13280000,189.3099177781678,2.7934527339140414
13440000,187.49075412852775,3.9391720791991376
13600000,184.76570055775247,6.000512027053283
13760000,187.57521097111726,4.524443476513523
13920000,188.79492012279013,4.048552610681844
14080000,186.38116318805785,3.486894079123823
14240000,188.5947424506854,4.153412615336352
14400000,187.39078518125393,3.5394562398795313
14560000,187.12409096142972,2.4593162096076386
14720000,188.94760785756935,2.4890357075678513
14880000,186.71247469877028,6.153434705630044
15040000,188.94352247719976,4.551562829240015
15200000,185.6438421799601,7.059954836528632
15360000,186.32444821855907,8.175007694083162
15520000,187.2049114601282,8.114029247838578
15680000,187.86880024960968,4.805851820855167
15840000,188.18332858657462,8.073716143545248
16000000,191.36631695666344,4.951539390283956
16160000,186.0750022815894,7.103503465783893
16320000,188.57517394301328,4.053665901463756
16480000,189.6494891045644,6.758020350663531
16640000,190.17836612697124,7.042295275802815
16800000,186.08637142656255,5.501125969906363
16960000,186.9267429855347,8.620312777538611
17120000,191.43497007351775,7.072890843773927
17280000,188.4568045124653,5.842563882483809
17440000,187.45572904919723,8.767685497702864
17600000,190.9632258344562,5.279506264673745
17760000,187.19241797692328,7.33168067145898
17920000,188.39322622775225,2.9418455286901555
18080000,191.93147032326974,4.954912287984158
18240000,190.94746578140544,4.50369006345617
18400000,192.83690368641396,5.531716280102924
18560000,191.9367002586955,6.016898357829682
18720000,191.8862786618498,5.717656327636455
18880000,190.85487093019375,5.785605353804588
19040000,193.4012449614933,4.340869327548087
19200000,191.85454650430196,8.515136886553947
19360000,189.84601643999704,7.457024155525372
19520000,194.96857220360866,5.834711444932385
19680000,191.72971939944625,3.682193818343296
19840000,195.9685577616086,6.560939345572947
20000000,191.10152084325742,3.486588246835267
20160000,195.40005836221818,8.480181231434964
20320000,198.95088761798328,6.275507394992043
20480000,194.656208042653,9.078029842060994
20640000,195.84683399130435,6.858577231625742
20800000,191.36458110660058,9.202972604997132
20960000,195.5319544392687,7.1159068164997725
21120000,195.59527391930112,8.438564825167013
21280000,195.2069395860369,10.662988323256773
21440000,195.31015060221225,5.6355949947662465
21600000,198.96826086627868,8.926996781030486
21760000,195.58273978228544,5.148299209413395
21920000,198.85929222394643,5.570486695848197
22080000,191.7660077040185,8.05153728222439
22240000,196.8541560759054,9.08617345436048
22400000,200.63989638526573,6.597932142958077
22560000,198.8568664155439,7.859762332487382
22720000,195.42168019572287,7.5892302915844185
22880000,200.4699020522686,9.782379923244381
23040000,202.4953487482053,7.206033920404351
23200000,193.87967155533116,14.091677537692942
23360000,198.36976212520003,9.459310725984446
23520000,196.04877398813198,6.352103980101974
23680000,199.21619231129307,8.7540939452638
23840000,197.45410457208808,9.610948189820483
24000000,195.76523404069016,6.23141607041702
24160000,200.42944232706756,7.40032658514795
24320000,200.58657333310103,9.059867302506396
24480000,196.6763447698012,11.246661108798564
24640000,198.7754381339586,7.205912470754763
24800000,202.87599380514044,10.160705961397133
24960000,200.87280836649734,7.82532084879005
25120000,200.97711607021517,9.797498788527514
25280000,200.71838410338182,8.18430565087486
25440000,198.6894788088264,8.445410323238134
25600000,202.98730594123825,12.211247958743972
25760000,199.533138287554,11.15391027728613
25920000,203.83771129038072,7.887862039757095
26080000,203.92728942517252,7.554176973626464
26240000,201.95089309801503,6.819788352098719
26400000,204.42963330839322,10.96774481704436
26560000,205.67432716339113,9.13940679444239
26720000,201.67240904858485,7.666011125033655
26880000,204.08119420403864,9.499401833261327
27040000,204.8794145733626,8.3154427312462
27200000,206.29013608347591,10.416256073289704
27360000,207.7571430693298,7.885380344286105
27520000,207.0172562179213,11.257237626050445
27680000,206.36253296487516,8.505535565587863
27840000,207.49383793344487,8.725927330610341
28000000,207.6458258144908,9.340227404330973
28160000,203.56497622555642,10.852604371473799
28320000,209.87455858114535,9.099070304064002
28480000,208.730883995618,8.419500382088579
28640000,206.57354722455702,8.981743438529117
28800000,209.73175952254147,7.640545486377026
28960000,210.97280297772815,10.416264393650138
29120000,206.83905371977153,7.592020984100425
29280000,210.78258043756406,7.967104363262131
29440000,210.1139781994498,11.735339780577156
29600000,206.95102535213266,9.042153814223711
29760000,208.25507859856143,10.9507563957133
29920000,209.37978850556223,10.932395370354625
30080000,207.70996732479503,8.184267421698399
30240000,207.72254565652977,8.72413931675338
30400000,210.52175227361136,11.363221252629558
30560000,212.2691155305255,10.28839521172347
30720000,209.94720314080973,8.10759331719371
30880000,207.48969266424845,11.770581995519278
31040000,214.4301589725646,8.222372406526558
31200000,207.4460520043548,7.53891358830542
31360000,210.9664547714266,7.639831342870451
31520000,213.5540904202165,7.046666166870613
31680000,212.53318415252974,6.5510187023422635
31840000,212.86719317975928,8.322647936535386
32000000,212.50106931865346,6.595162232911238
32160000,207.8649244693046,10.434996165358172
32320000,208.96535009516538,13.577172508274087
32480000,211.64570560619745,9.904240332645237
32640000,211.45169226755118,7.140457139639137
32800000,206.1874020992531,5.12768094057451
32960000,215.91714300056495,6.270779603302256
33120000,213.40739195590155,4.066247492700228
33280000,213.10964978897866,9.104964493651904
33440000,212.92159467832403,8.81036328475801
33600000,213.0449839963469,6.739491832902667
33760000,217.10093495860147,7.254187546533934
33920000,218.5468080224604,6.955958328069961
34080000,214.59456673090406,7.24666501806809
34240000,214.84170147411476,5.624832999721419
34400000,212.780792292931,4.347510952626175
34560000,213.48637268440828,3.358497669423944
34720000,214.16211069429383,3.8031926960399423
34880000,214.05289788700028,5.076088430106647
35040000,216.09646027605746,5.906776183136672
35200000,217.60267487796148,5.317695996085875
35360000,215.8060993061362,4.862190592678782
35520000,217.8923430916708,5.617517866787661
35680000,219.6922576952934,3.742186351194866
35840000,220.17671874933708,6.104029700618431
36000000,215.80779125828766,2.1157058175914796
36160000,219.16948565985345,4.294216298024445
36320000,220.47234193161202,4.993095814623224
36480000,220.3802112834007,3.2121519310162028
36640000,219.53696557277172,2.8802809069537254
36800000,216.92862886262694,3.459793677846899
36960000,219.18616951503304,5.162875937545025
37120000,219.48411544383728,6.736457411860695
37280000,219.95074312833344,2.8127182754788427
37440000,218.84602332180705,3.659217210074857
37600000,223.45629955545584,3.8264994948341675
37760000,225.52899430123094,3.4610375122440367
37920000,220.99248844963924,6.224622226316119
38080000,221.8523654483901,7.0287715930151355
38240000,226.89120476132157,5.516359286130666
38400000,224.98383859927824,1.8266812232291079
38560000,221.29868187413925,3.8528200960109333
38720000,221.23629393479595,4.149254850718518
38880000,222.97216735679947,1.2933516201715274
39040000,223.2134241253343,1.233481581683192
39200000,218.45993620273995,4.207055792831285
39360000,225.0417473105082,3.3960013264165956
39520000,220.42118296009286,1.7018998765211242
39680000,224.20225410052376,1.256516805963298
39840000,225.85969910036405,5.669416232630132
40000000,220.76332034618883,4.075323584111092
40160000,220.37493057759445,4.306657350559149
40320000,222.2771081684658,4.563227251075031
40480000,225.8756841747709,2.260281238312044
40640000,228.72925067424717,1.263249517255194
40800000,226.33275236231623,2.28218103824697
40960000,226.7712404868456,4.780996652281205
41120000,229.9616705840774,2.266642162397126
41280000,225.21703359988578,8.097285252329005
41440000,226.01974122436965,2.6049435705175683
41600000,229.10402784005592,5.2115875936690745
41760000,232.9980796685314,1.5881105100766284
41920000,229.0212262558786,4.952803660560384
42080000,228.91422099540094,0.7438718329516962
42240000,229.41902346101378,2.2331479672931263
42400000,227.69165235452192,3.9251339014434827
42560000,231.13073026971378,0.6491593153828715
42720000,222.22736224785407,8.53188255835848
42880000,231.59492663465497,2.186725268262903
43040000,226.53952779047927,3.8704943264096396
43200000,229.95557518313464,1.469118476269339
43360000,226.84416604678748,3.0947762548694824
43520000,226.6143211161242,5.245228342251955
43680000,230.89566028234285,0.4078719317823993
43840000,226.81646252986204,2.4059155329574433
44000000,228.83959056671804,1.0723738737297297
44160000,228.72320892343532,6.4099615373446275
44320000,229.61381799350485,3.163436986136551
44480000,220.9536545409734,6.601663398308175
44640000,231.451850359433,1.2786970674454072
44800000,233.2146007690136,3.6189548984923885
44960000,229.45074837986354,0.9705094468981015
45120000,224.40278814695424,7.373703003177771
45280000,230.87843985683432,3.165039867710245
45440000,227.53383639219132,6.025635724560444
45600000,228.07042043744252,8.373439820325595
45760000,227.38999931859712,7.005532916293148
45920000,224.87912505826287,4.756959615015545
46080000,229.79915082133996,5.78680605555749
46240000,233.53699132503644,3.2191223157589763
46400000,230.0071913055077,1.2757239453239706
46560000,230.38240645334145,5.552543057695695
46720000,234.53282778341762,2.499167511747483
46880000,233.7381766612799,0.8577377615934101
47040000,234.0611943166834,2.465440912501127
47200000,228.46515390596264,1.0940914013180347
47360000,237.12067391459186,1.251471874242913
47520000,235.21058877767837,2.888881239275897
47680000,228.87815803588174,3.584352583112874
47840000,238.0196976527135,2.1757644714414406
48000000,225.84305601356587,5.444020439868212
48160000,235.50468880101042,2.2982342320632796
48320000,236.33526249451424,2.292405972757854
48480000,236.09448771323972,1.641650902245092
48640000,231.924119998252,3.1544230784652556
48800000,229.16553276591836,6.414725406674687
48960000,237.86973428707083,1.479468893507819
49120000,236.2810660581704,4.186985517646874
49280000,234.20623185548004,2.1613620306989834
49440000,235.09155348636307,5.634435594825316
49600000,232.52208812551135,5.760820837185395
49760000,234.53447440848058,8.128791906133157
49920000,238.69064656276137,4.344923641555225
50080000,230.03719616324236,6.493445321412554
50240000,230.5564717459947,9.427643311715743
50400000,233.37066668367513,12.169448082637553
50560000,236.32743069688624,4.563523516797896
50720000,235.07661887093482,9.75999030105838
50880000,234.3049432677553,11.849344497422686
51040000,236.93059526490333,4.25876885223759
51200000,233.484732520917,5.002997288481859
51360000,239.13985026401858,2.8727086058823414
51520000,237.75488978729686,7.182716184346706
51680000,239.22447751900177,6.057802654424391
51840000,233.35065146029402,8.140719326369384
52000000,230.00817163978817,11.839276975866055
52160000,230.863038533597,2.0100296660707393
52320000,236.65804887580964,7.425566867304347
52480000,231.2755685073886,11.546823151570425
52640000,230.866148661825,7.300811796608014
52800000,236.04232158928093,9.95246734866127
52960000,236.6128005391472,7.438210348921651
53120000,236.0354042936649,13.501646130446117
53280000,242.13420130446744,4.427459126272487
53440000,238.27526345611275,7.639099067397516
53600000,235.65295353469855,10.273744415413127
53760000,239.21155905917138,5.0701226666472285
53920000,244.83852451257349,1.534043817223356
54080000,236.2124053133995,10.11954303268414
54240000,241.59948169424914,6.637029105643953
54400000,241.24288634372434,6.255901514068358
54560000,240.75936014154334,6.480339915663182
54720000,240.2125410070058,1.0072353199400383
54880000,236.37357350453195,8.325666327566232
55040000,241.92816202556898,13.478519677081065
55200000,235.70901719828154,15.874455415085182
55360000,236.56135177396854,7.3071996737298806
55520000,238.97435250492745,10.239565931546277
55680000,241.2169620430274,7.866162192773156
55840000,239.10720098446325,6.676079989777064
56000000,239.60926117015774,10.659175000207222
56160000,243.2984269003507,8.836346753905612
56320000,241.9672037324124,7.045900432717885
56480000,240.64671659907648,12.133663406212968
56640000,239.2561191214572,7.648803612265046
56800000,239.83717198194594,14.383617359831646
56960000,240.17452343166352,6.7599645532180705
57120000,237.0738804594123,11.955615135843868
57280000,236.8175308210515,13.652159104517464
57440000,242.31773551043867,11.30956460573244
57600000,244.96818387378198,8.970107924126276
57760000,248.4274813274172,9.697669574253679
57920000,246.9454297968197,8.419095424969896
58080000,243.7386500840573,13.859210806304443
58240000,242.66265317456305,8.28120150984472
58400000,244.9598395773254,7.250370046329154
58560000,244.1928833321421,10.708265364853593
58720000,247.77921262740824,14.508753344647417
58880000,248.4030816020171,11.71926236353029
59040000,251.8544712224899,8.188024420682275
59200000,246.7930414844997,14.548837453490536
59360000,246.81385356764568,18.469401339572016
59520000,244.50040565449822,12.330628551539851
59680000,239.8381709308401,12.982151159276073
59840000,247.54756226971247,14.198391010496405
60000000,241.80913625687458,12.359558211571061
60160000,244.96525150181523,10.561180678072914
60320000,237.30412928752003,13.176522590154361
60480000,251.95665474479475,6.1436607952930125
60640000,241.96861431663902,15.560339617243288
60800000,248.19151149181894,10.179471565751266
60960000,252.32031029215054,6.7199929182098135
61120000,246.4392559226081,15.31587995265441
61280000,256.49743594321,5.624494185746453
61440000,251.84923982593955,13.923464944434373
61600000,250.887036033306,7.724382462211797
61760000,248.50981859356583,13.310958203803947
61920000,254.16976652594767,9.293704411745027
62080000,245.8227396632257,13.745754854710157
62240000,249.94950055389464,15.678361347692226
62400000,251.32477621638387,15.542544350348098
62560000,254.79964122075185,7.078562520669745
62720000,251.2046381633069,10.91286484360214
62880000,255.3485784552664,10.187072962746358
63040000,256.91936343152275,9.443044201502907
63200000,251.72801074613744,16.213745136685468
63360000,252.82106820648542,11.563844036289309
63520000,249.50879580638437,14.023205021057294
63680000,254.17626692500144,12.20952887779577
63840000,243.7127640012627,16.774543351091708
64000000,247.11339864305458,15.605251396699458
64160000,249.20630692766545,17.67132660319426
64320000,255.353588375047,12.838180417576934
64480000,252.63542979180215,16.773583561170184
64640000,251.4439160994068,12.012821178515315
64800000,251.9662317654794,10.441993275403627
64960000,255.02784975282876,15.561586016729294
65120000,251.86711690535307,15.604121829462862
65280000,252.273866245192,12.927219310526667
65440000,249.639547675434,18.35510803390058
65600000,251.05847676059042,14.979768201142743
65760000,246.51768431588275,17.974359828557773
65920000,250.5957648478076,19.9021655730739
66080000,250.6686786016227,19.12891899385552
66240000,249.686600138501,18.770957818224687
66400000,251.97769556220442,14.511586370640156
66560000,257.8681662986696,8.079710221285534
66720000,250.96681500548593,17.879375317476107
66880000,253.83642990244653,16.609380952847477
67040000,253.07773713283686,13.999447053316885
67200000,251.76311866897814,15.256499748295342
67360000,259.66917647203326,15.428214343473515
67520000,247.63250765949132,19.239025876123222
67680000,258.7234287261502,13.689733229823252
67840000,253.87626058450738,20.29696137545545
68000000,250.96920775756607,19.84209659239372
68160000,259.7377023183437,9.300184279186686
68320000,260.37908502181944,12.11398665269657
68480000,258.82608128401466,13.249765294642676
68640000,248.83344963541057,22.718309807068078
68800000,257.8802269333124,16.627143241422093
68960000,259.24779280891374,14.073270437494404
69120000,253.08850751736927,19.9189737277756
69280000,254.41544196249234,15.304911594629457
69440000,257.447000003175,16.17648825227594
69600000,258.513721227916,16.003652469788843
69760000,264.7136460418495,10.589281663140843
69920000,263.9118334858467,13.245711270796718
70080000,261.6710780131882,11.66878290484332
70240000,264.90239878367515,14.0411553552078
70400000,258.7335929488618,15.695178636985826
70560000,259.34857874362484,15.658393602598391
70720000,254.77306893906226,19.48753513216435
70880000,256.8230039168229,14.1279826437019
71040000,254.9299035443511,17.42203635922171
71200000,258.8820454541266,17.189999964135524
71360000,262.9262204432608,10.937801873392193
71520000,263.55244558761456,11.944966919160944
71680000,267.4566337519625,9.661379483214562
71840000,245.80548503483237,14.11491559455135
72000000,261.96072698943425,14.487730790468307
72160000,262.9984523440886,18.367557278501014
72320000,263.233023983694,16.184430796052986
72480000,256.325926980334,16.898420448387643
72640000,258.5158009814161,13.05261150818211
72800000,263.76064400313925,15.683046403149103
72960000,261.92613599971634,12.813855601915071
73120000,257.5555408310968,14.372206018961059
73280000,255.81318947083648,8.743160267298704
73440000,264.5009270295263,14.632914391707363
73600000,265.1484589960716,16.010029762354197
73760000,264.5693199286446,16.228193023496512
73920000,263.5117416800222,16.608901984146875
74080000,259.83855658378735,12.420526321187594
74240000,258.8334016033372,15.2857944982437
74400000,260.7486482895366,13.285088781333288
74560000,264.69918949124377,11.328030742432755
74720000,263.45145603196596,17.715071961217756
74880000,260.43140314549595,14.50515402224531
75040000,257.36728596971284,18.205238067485233
75200000,268.1997800390931,12.761601855878213
75360000,257.87015040527075,10.467362847650744
75520000,264.85137916508864,14.207317967541323
75680000,270.6588672770513,14.677979168048978
75840000,265.10101642474336,13.968969354742221
76000000,264.1743365039852,18.989462808767346
76160000,269.3448233426388,16.047388490612338
76320000,264.97803751465773,10.721586359701853
76480000,271.0988552504768,16.264177088757222
76640000,266.6568921513204,14.246162875518356
76800000,264.33963690431403,17.337301367276428
76960000,263.7651585277866,21.579465302456526
77120000,269.2107528334813,11.774232580806789
77280000,262.7880326380422,15.981716761092612
77440000,263.76123113486784,13.477092387958674
77600000,267.5331550196333,14.559433034944725
77760000,270.35478593734655,11.909407332809808
77920000,269.2603323014736,8.848181454720079
78080000,268.67918159094376,11.11850282435826
78240000,265.49676898036256,13.255465708266401
78400000,272.966850387055,14.14154993025209
78560000,270.778545759324,13.631398709922479
78720000,271.0625444294426,12.932482805936313
78880000,270.71794049856794,7.0436531532658275
79040000,270.09666412707526,18.084031797099136
79200000,267.2491951470565,10.993383085288956
79360000,268.38901194732557,16.888715102228854
79520000,269.03698895537497,11.315289844503408
79680000,273.59048614475404,10.321369040409342
79840000,264.2101175292428,14.08072845481364
80000000,276.0481590150857,16.6406651714512
80160000,269.54917092076386,8.529629943485151
80320000,268.20269676466165,13.245829456952952
80480000,273.34653506039245,15.88255432305399
80640000,267.1262849173138,19.628819039823203
80800000,275.58780735474556,11.522234762736325
80960000,271.20783502730734,16.37633626109267
81120000,272.8548326835323,15.989197213414558
81280000,273.03942538401225,16.846532383387814
81440000,273.03274698716217,12.45725192973883
81600000,268.89478608312,19.449470569357647
81760000,278.11256756577717,15.755531556504936
81920000,270.5506498270152,15.604468666216675
82080000,274.6463294507295,12.183337015020934
82240000,274.84607387203,10.179278759660958
82400000,268.6468882077598,18.88088581896674
82560000,274.6097440842952,14.70634581342787
82720000,271.9813852602356,12.161292648082672
82880000,277.45784846810244,9.713302152396293
83040000,274.81452913997833,15.607461521322659
83200000,275.4900276985327,15.373824315606626
83360000,279.17026042780793,14.599663083797049
83520000,280.4919567060468,16.996890000833087
83680000,274.32155233830827,13.95702537951647
83840000,272.3791386467505,18.618146973483363
84000000,275.2803513397758,16.473400248038917
84160000,277.7053614108416,18.617790079929037
84320000,278.05066863993403,13.194130444064456
84480000,282.00961992133415,15.467893737584342
84640000,271.6803350698909,12.296366609883737
84800000,280.97016354545207,17.034541646798612
84960000,273.6883642199458,21.545844947583888
85120000,277.78508670841785,11.766841343308233
85280000,272.5101954320708,11.244950213005616
85440000,277.1527359763152,12.393599725410516
85600000,274.25829668463547,17.96097055044119
85760000,273.39953028935776,18.30033147381414
85920000,276.5964897152765,15.283842551150341
86080000,281.5093779163695,14.110245719126643
86240000,279.89475140354546,13.936050467909473
86400000,275.4903632339734,14.398262116527475
86560000,271.43015453136263,13.50454756666216
86720000,272.5459395300932,8.703857680677412
86880000,270.88243086704887,5.561334777973103
87040000,273.0427147353435,22.76510220034401
87200000,273.18675782775296,11.986511532622696
87360000,275.7951693732823,7.832518479352226
87520000,274.2723689065385,16.237817458534128
87680000,272.0699575453791,8.4189444573685
87840000,271.73517744840393,7.273156278571172
88000000,280.516604718804,15.910837434277216
88160000,274.9053309181602,5.8423068458167755
88320000,277.78592940981684,16.038694095468536
88480000,274.9769996591359,7.153771553706871
88640000,284.01716252237475,11.714724051555812
88800000,267.7100729137315,16.834761428241478
88960000,273.7093025193963,5.790645031055842
89120000,274.99264176036303,14.036847588372984
89280000,278.0639469023241,14.967228941515938
89440000,273.9331844215144,11.300488205684346
89600000,281.56907259651933,13.555547378097668
89760000,277.7583191736068,13.39769472129261
89920000,284.6414614037593,15.073710455155192
90080000,276.9290056165062,11.691294268597789
90240000,270.4201770779351,9.871050846580491
90400000,278.4570626165105,15.487344518804006
90560000,275.503735243499,12.818109511544746
90720000,280.5257403531512,13.355113138781963
90880000,282.05193279653764,10.091510686339062
91040000,274.96844985759117,8.552378597993554
91200000,276.6242496264947,9.733800907055684
91360000,274.4054540553347,13.171612730943163
91520000,275.75694212116906,13.739471154570818
91680000,276.2144527616295,7.3042465915177655
91840000,281.4841403181008,17.023977235217934
92000000,276.23253640249635,14.71622860404855
92160000,281.0966748911938,11.317098300818861
92320000,281.38782284339754,11.838040946319936
92480000,283.1185817759139,8.437518846569715
92640000,276.40543091757985,8.663972404678244
92800000,265.7748082814959,5.6820663325783665
92960000,272.72559471400103,4.39674727155935
93120000,285.9382081561746,15.15806968253112
93280000,274.23052828758074,17.75220485886245
93440000,275.86347915312086,11.906524121522251
93600000,276.30990724597063,11.552885006426004
93760000,280.806670143194,11.313712913429699
93920000,281.961091650744,12.273024097184738
94080000,277.7117772529295,6.978437612049504
94240000,277.7336713535053,10.848384673914385
94400000,275.9565132988758,13.160681171439409
94560000,278.86640350230635,16.147530061774052
94720000,282.8010072335665,8.051905010572815
94880000,280.2616119830675,16.048345415874735
95040000,274.6301981215486,20.066295817716355
95200000,276.03883778101294,3.8243313279766866
95360000,277.0631075991817,16.51290533493841
95520000,274.8054094694592,9.857754386369566
95680000,285.5517187381076,9.526999245937185
95840000,273.63276143100273,9.24063587434395
96000000,282.5505963037617,10.426438742680594
96160000,280.9132250016423,13.72114234968439
96320000,276.80197108140715,10.004364771935125
96480000,285.30677952731526,8.679972473475809
96640000,278.8583023116009,8.215195367820339
96800000,279.0941601558405,14.49398758709034
96960000,285.64990437717773,9.224218657314443
97120000,282.12050238275253,19.979872035543128
97280000,282.18183180345136,6.900298969132233
97440000,274.00741701469764,7.558968725609209
97600000,272.75915027860805,8.942767405578014
97760000,273.91181600397505,6.912058656297698
97920000,276.3827533205494,10.35643700752126
98080000,272.0813166261425,8.585167486214514
98240000,272.5127894108604,4.574360603023962
98400000,279.14537541944406,7.638691943044711
98560000,283.11403064492225,11.339036728879728
98720000,282.9981687323337,6.2764842307559565
98880000,284.27908017548486,13.409144364639277
99040000,279.2686836268508,18.263642350004666
99200000,274.526403185209,9.337541576805547
99360000,282.69135489468783,14.715982922481075
99520000,283.08073271853505,5.304165357580871
99680000,273.7235196194538,8.773684389085554
99840000,281.9018645883163,13.137004216158207
100000000,282.88874352720677,14.288509532916125
100160000,275.7631326989943,9.062451016311565
100320000,281.3041049744484,5.885129484198924
100480000,276.2691245499939,15.015615321719212
100640000,277.39292353496245,4.607411046682937
100800000,276.5990375619121,13.257167239353954
100960000,276.97222406428125,6.162860063585737
101120000,270.6203878284891,18.955717700548213
101280000,274.23968436834383,9.950371262154775
101440000,285.1752205939537,14.783830194623128
101600000,279.1575124228737,17.69508436489657
101760000,286.63438538717645,11.546261566768857
101920000,282.1113577142657,7.656394754706631
102080000,288.31306037615565,16.407556439985072
102240000,288.2210609631524,16.72506082514159
102400000,283.8564071856741,14.693001980530514
102560000,282.5303917423868,16.389392209656368
102720000,287.31243661275613,11.411765813596457
102880000,283.67641036739445,21.762783422620522
103040000,278.21292571221943,10.827331347533196
103200000,283.79909298558124,18.850994547933322
103360000,285.7270289803613,11.664061309537221
103520000,290.498025345176,13.52054548343355
103680000,283.0424021247406,11.878587573405374
103840000,280.95980269383796,15.68196773124901
104000000,282.5342236305026,17.092290314360106
104160000,279.3873859988709,17.82714569377142
104320000,283.45787067560855,18.653081450632286
104480000,281.34416796781915,11.104619268111058
104640000,287.1065082236082,19.509055468413013
104800000,286.30531039589744,16.28639074783815
104960000,284.72153822772316,8.612526028375598
105120000,277.5635650292332,9.638510278063384
105280000,280.16227673896066,19.403081123858772
105440000,280.6233929504853,19.403465442190104
105600000,276.4339767134721,15.349022320831484
105760000,276.78261820401923,10.587599380402468
105920000,284.3944088514276,22.120768187697895
106080000,283.95348948356656,18.596237424891296
106240000,282.536174178414,18.389694191088246
106400000,279.19425375050315,14.251573375037083
106560000,284.811045980336,9.665886755512261
106720000,285.035249107041,11.907771559393344
106880000,287.9034991277751,15.850889599532413
107040000,282.7218079498644,6.936606340075021
107200000,280.78202871017305,16.804495136521215
107360000,282.7481008584825,16.063137394107287
107520000,287.43474738231345,17.86422356013747
107680000,279.1702742686901,17.771229792667913
107840000,289.16041267808583,19.30474466158404
108000000,275.65510298628305,18.90642545567523
108160000,289.16987302497256,22.80030818189593
108320000,279.09902866276025,15.538892721553259
108480000,286.8728584330215,18.780627026001202
108640000,284.0548705512862,9.670162542786471
108800000,282.66581497526613,16.193406824639645
108960000,287.5148946987437,17.595546153731288
109120000,281.39052793387543,18.821962692166462
109280000,287.9059595873235,17.507396503374014
109440000,290.46472241706914,17.968443996812113
109600000,282.582774212649,14.787584347736084
109760000,278.7743317640336,9.85636479527578
109920000,283.6339805570578,16.745181974685472
110080000,271.65024991882524,23.777046920975824
110240000,271.5838250788645,26.958790497106996
110400000,284.14391071282756,17.59604603740379
110560000,274.6492408410331,27.040949644256607
110720000,279.5986039279001,18.113126232786207
110880000,268.36027101665724,17.948158745197624
111040000,274.5416035251033,15.383834177144239
111200000,287.4897812886132,20.28583434417478
111360000,273.79780257045064,25.055571890903252
111520000,276.94722440166856,26.018159721677826
111680000,281.9250052793234,19.007810385225532
111840000,267.2710215348122,29.75426515059236
112000000,281.3409696345603,17.325742686103414
112160000,287.2287092774227,17.883013466191507
112320000,281.517850519035,21.76914142123174
112480000,280.77552602439823,17.880344273487
112640000,280.61585865546306,23.443809969783146
112800000,283.0576802895883,20.976621097977784
112960000,281.07621547930097,13.887099996384608
113120000,285.0655576131474,19.867752706687504
113280000,282.09057989562575,14.955729313707646
113440000,275.24222761335113,22.47961739141562
113600000,278.76188669499817,26.944572884002078
113760000,284.55378239137536,20.121741337697276
113920000,290.16589124013035,21.390082508577496
114080000,279.3276597418732,21.43841443086828
114240000,287.6123758763675,19.628157606550776
114400000,288.82827106502344,20.055954553546204
114560000,281.5210899742058,19.425353782250106
114720000,280.97265961270654,20.494359290429248
114880000,287.4896732045675,18.16770254303721
115040000,280.42020335189704,19.05862836965146
115200000,280.01567543767453,21.086064102067812
115360000,283.5853391807263,18.52370036170232
115520000,280.73604023680355,20.961267642942712
115680000,288.3030118215009,22.2183383657885
115840000,286.12907001340176,18.096159125189047
116000000,289.8985636825027,20.965785259599475
116160000,273.1713104236923,23.925293188644
116320000,287.83008123396075,26.46360824961096
116480000,291.2142332949949,22.673799853303002
116640000,290.57830791256936,14.103844459995724
116800000,285.5037202964648,25.483515916031283
116960000,285.9566113137161,23.388754654254203
117120000,287.0779065528261,23.47406292008963
117280000,285.65166970525644,20.72847434217679
117440000,292.7323254981451,22.042288192881646
117600000,285.67247272306076,11.312888211522557
117760000,281.46107669327847,26.288001269810916
117920000,284.0929258285995,17.468221317610457
118080000,280.56698066977026,24.422728231282377
118240000,293.74144744081406,18.57221657829178
118400000,281.2198659287092,29.31420305838582
118560000,289.0913454127769,15.693453009728277
118720000,287.38807435992777,18.66609634424048
118880000,291.01129971193865,21.88704626767367
119040000,285.0863895769753,12.498767214915413
119200000,283.2858274447347,25.299928440258384
119360000,277.1763198740459,22.984208714291213
119520000,289.0096341833943,17.243726982797074
119680000,284.77948639742834,28.400421750369112
119840000,285.15411656223125,23.683652503388426
120000000,284.98657026961445,15.630366262477455
120160000,287.2230234006782,17.44913154326199
120320000,283.4928139555389,17.199775628872203
120480000,289.04523307783046,11.501946106062237
120640000,295.7293098404028,23.486028333142354
120800000,293.3063599710632,15.597599100801617
120960000,282.6710149447619,24.28582554856399
121120000,288.03089814562276,16.665198519761923
121280000,283.49346753349334,17.347948087617567
121440000,293.2833720250528,15.67397840717177
121600000,278.7084610765889,22.35587004456183
121760000,280.692489523599,38.28440995122705
121920000,288.11234199163715,23.541661643265613
122080000,286.66550970156914,22.973262064467594
122240000,288.18997090621474,15.69949094979889
122400000,294.2922791716165,19.008776408068062
122560000,281.26511242981695,21.059359959154097
122720000,293.18576188733385,23.83046484451466
122880000,283.9613138735097,21.415558761385515
123040000,289.31075899723186,18.111266560668142
123200000,295.72104611748483,17.699061112309696
123360000,279.4899244501696,19.999856761841777
123520000,284.50996422953875,28.74167832562432
123680000,279.2335436639199,18.025088286038923
123840000,284.9632759415608,22.756588189733595
124000000,288.7632778530646,23.06628107586061
124160000,284.4535585420702,28.781607621187234
124320000,282.1799475765824,20.855611386945476
124480000,289.7965552375651,27.919157082347404
124640000,288.10012808532525,25.365705927307868
124800000,282.87727516770235,21.703565607697424
124960000,289.5694348220648,23.57138864103299
125120000,294.46826485022564,16.08181250620505
125280000,286.99607755753976,16.494394394342667
125440000,290.76289700900605,20.642225375997082
125600000,287.38586513928806,21.11791387520427
125760000,276.4920506759903,23.12621292289959
125920000,294.6499316544084,29.420880986605635
126080000,290.77916930929683,15.282000703223813
126240000,287.8485050809927,21.057923000184097
126400000,280.64754317111095,24.19878375755536
126560000,292.73603468070564,10.317640799655164
126720000,282.9281192162065,22.121565753923978
126880000,283.7666498021366,23.675199542210592
127040000,282.2523415269322,16.200393525875043
127200000,289.47918334380046,21.717348816090084
127360000,288.10461081027114,27.797045209670024
127520000,276.6611921836258,28.47229294554376
127680000,286.6939834047728,20.476423089958367
127840000,296.78084399416383,17.383464455016664
128000000,279.0901750977668,32.0364320632695
128160000,272.5777685302481,35.828739797965376
128320000,285.49902042127076,30.097722247682402
128480000,280.1191501530887,34.356730414035475
128640000,283.08489533479496,19.511865019499595
128800000,268.36591255790694,32.72993725987201
128960000,285.2739767208395,24.735888233301942
129120000,288.75053167760484,20.64121125422851
129280000,280.04952776501506,25.40273522022771
129440000,283.3278064085394,21.165144900770883
129600000,289.73991704596534,21.697446879844247
129760000,283.94776140887114,31.470322541168652
129920000,282.54031956281165,14.622326834795563
130080000,281.4962761040492,31.95762641987902
130240000,265.6158262962119,38.97811167374237
130400000,288.1577925273109,25.19873639449291
130560000,286.4009614623835,27.277587804443716
130720000,284.6394880103856,27.5153975484054
130880000,289.6558463599055,22.701488787938587
131040000,284.45755275498965,15.670409180200325
131200000,287.37527585188514,14.875975268346796
131360000,280.96482790751975,31.435983691014343
131520000,291.1041714864213,17.333388617226326
131680000,281.9231217685873,32.699261160579134
131840000,287.4817836945969,33.47352174294091
132000000,285.67054650214334,30.979737023845196
132160000,266.93109565443405,52.95442393051056
132320000,276.5177930942319,40.52424772211165
132480000,283.0473276993939,20.01726568400119
132640000,283.8521143310141,33.172979810899385
132800000,285.3671568117993,41.99279741875123
132960000,287.4560669660115,34.60305546589201
133120000,280.6691141007006,42.66419049165064
133280000,279.77462751290227,35.72059168949293
133440000,286.763432603758,31.612012557006928
133600000,290.0180134790533,30.79441795793884
133760000,291.38757569049017,17.962844249630308
133920000,283.9057048226114,33.50313663670895
134080000,283.1980022309837,33.378448757189
134240000,288.6703730965277,33.91921226385042
134400000,281.4124700392162,38.24423985705511
134560000,282.5760014641149,28.189909194002013
134720000,277.86603121201586,31.8418134022559
134880000,284.0203059640958,38.011539394514976
135040000,281.09787879121154,33.442878099748484
135200000,288.4404703423647,25.165934267030334
135360000,277.9716270843171,44.65331846988281
135520000,279.78320598724645,28.291903853257985
135680000,287.01888864830886,29.224128729933557
135840000,285.44852741716073,30.48857380824176
136000000,276.97414881310834,31.39262293586072
136160000,274.5959732030381,35.889955388793496
136320000,280.29311196325466,27.719046024998967
136480000,290.84621868936784,28.098724101642194
136640000,276.28664634980686,50.521083687823314
136800000,289.3938284902579,28.850869249316073
136960000,282.6536984718478,32.717585092169074
137120000,284.99054589362015,29.459876991606713
137280000,287.03599499196986,30.07380186514198
137440000,272.02839270169784,50.21425971813255
137600000,275.47841115570367,38.95838270464268
137760000,284.19065264372483,23.387561534365588
137920000,282.84652630039176,36.030584596110906
138080000,284.9419909046154,22.406100873693752
138240000,277.6273135346487,43.835599601833664
138400000,294.0171118728788,27.217107961917563
138560000,280.64356380779236,32.87126347578456
138720000,280.0830605158215,40.30903021285438
138880000,275.37149992519954,40.50815564157499
139040000,280.5919095342291,39.65006140460511
139200000,289.6662925485504,28.19942066680232
139360000,282.94170140769256,26.217979390583515
139520000,279.5933381282682,26.641869951068177
139680000,272.8190051284875,35.45129203709778
139840000,273.00263652651114,31.22856584274937
140000000,281.86126418567756,33.34996934920807
140160000,285.38572642361333,21.524429183490057
140320000,290.9862780219433,21.30839065890931
140480000,294.003212068269,18.551847285334812
140640000,280.9858855690186,30.558399227437572
140800000,278.4534682998424,31.748819319070297
140960000,285.47210874693565,31.575914334427917
141120000,288.98846286171056,22.06974543842062
141280000,279.1227841812317,48.395130492049255
141440000,279.7802383370975,26.88558246499287
141600000,288.9113721649417,32.29461431382654
141760000,283.8426078198906,29.160515212634365
141920000,268.7120365819189,32.041265947928565
142080000,285.8294498755892,31.26638101728812
142240000,279.7367036731073,42.31002876406944
142400000,278.3631014010238,38.635787193533574
142560000,290.73415980217277,36.2143005397642
142720000,280.73435923834637,27.191012916362464
142880000,285.8089843563517,26.10840427060496
143040000,292.7497281976921,17.05020437115878
143200000,287.3632068507075,30.15910439976021
143360000,279.98388212601554,27.224577169434248
143520000,280.7073618792778,15.28120225572753
143680000,291.9022000011858,22.336108886310654
143840000,280.2678797339309,28.460126441459035
144000000,292.42457204421686,27.637824427909138
144160000,291.87624593316497,31.80031657894481
144320000,273.5957096678312,35.858828167336554
144480000,270.71454741279564,33.654645388135044
144640000,282.9383786688577,28.41411591691532
144800000,274.8378080336862,30.926270167241277
144960000,280.52458677140294,43.23558236708123
145120000,284.314287573573,34.01918933568872
145280000,274.42178768074797,32.38506695138311
145440000,283.89541181457247,28.6375649961592
145600000,287.1584528247473,24.18858869826388
145760000,283.4310881885897,21.747874547033135
145920000,279.12967683492036,25.723635629741608
146080000,281.60328674366684,27.024871534386598
146240000,282.5821499574611,41.53317136242384
146400000,274.64707920623954,52.78904675842582
146560000,280.3455921018656,31.79447095820762
146720000,278.76688531345485,38.06794692037639
146880000,270.3537262101827,32.1752921783745
147040000,284.4881032484016,15.117181159721094
147200000,262.8711227337246,25.206873699782033
147360000,278.8216736868621,35.95582009414786
147520000,272.26801592612134,38.369311398231105
147680000,286.10333068059464,33.96501021828969
147840000,277.9852535266189,22.118820128844654
148000000,265.11809055838677,30.01136536518726
148160000,277.5393472748273,31.161355444969587
148320000,278.378297522888,34.70617270920733
148480000,284.5110063387918,32.4372997327793
148640000,277.13186185366277,20.21645083794636
148800000,273.4541034462111,38.35950471819334
148960000,279.7354959598185,32.3137544292805
149120000,288.94637127966615,26.598133492474542
149280000,281.0096476043693,30.98593301734348
149440000,281.71504797885245,32.23624188906307
149600000,284.1972931385856,29.42335140143837
149760000,267.3037805947784,30.4041641319752
149920000,266.0656142792855,45.4675823042425
150080000,284.87196505868525,21.972195297705234
150240000,272.8722736314703,25.631688586360994
150400000,288.8221334926009,24.7266532085493
150560000,281.2138906558718,40.38236299324053
150720000,277.1584470600781,29.089568746238207
150880000,267.4777201340742,28.762627614829064
151040000,274.34400749609,38.06756055821809
151200000,276.52607342661094,25.592653320335653
151360000,292.8062508676274,27.792278602430464
151520000,286.800898454825,30.322986689597926
151680000,270.3171183200796,34.24403845441373
151840000,276.8944749077882,27.020751551325258
152000000,283.8920844100594,28.103580729507144
152160000,278.9131299717425,30.81293361475464
152320000,286.0266052980315,25.058301127054076
152480000,275.004353472075,43.3878790001641
152640000,270.69395434685885,33.1911528342437
152800000,278.6861154666414,30.86373281807158
152960000,282.18495408962906,39.33932195126899
153120000,275.29436737714417,27.802879117169642
153280000,282.8754406743764,22.33724187046754
153440000,275.32525785479453,29.760097536196568
153600000,293.40047694539584,25.538732142193183
153760000,288.6350097649483,28.664838106744746
153920000,281.86722037438557,24.522727581195653
154080000,281.13781884215473,32.350654806604325
154240000,286.2783248606768,34.823623550209504
154400000,286.3841350533092,25.133076234401823
154560000,270.8466891352266,41.647408964067054
154720000,274.9506492598346,32.7643536149863
154880000,274.453749099604,33.366355456240655
155040000,282.50388008130744,16.060483535845925
155200000,265.5606294180794,24.62739593445495
155360000,273.95320026299015,37.39853873801938
155520000,285.7799868227083,23.59498746101047
155680000,279.920902431143,46.183674683245954
155840000,282.03172202734555,39.52130694430848
156000000,272.0878122588517,27.82368830802027
156160000,287.5566455077535,33.55876204453175
156320000,285.4773466602128,30.34895776510477
156480000,268.1502563561851,34.24822446666595
156640000,278.3765263980838,32.51272794981309
156800000,288.24164725071006,30.10825413083122
156960000,280.27620116369604,33.659128585746444
157120000,282.22811451709543,36.20384572292612
157280000,277.9529611704595,33.0764700591128
157440000,282.4093390763266,24.237271295209144
157600000,290.8184580802431,35.79951954444063
157760000,275.7613543415747,27.703904434017353
157920000,281.490777718474,33.179521330592074
158080000,300.06767293546676,16.987200057190893
158240000,282.43262187796785,32.50137009421745
158400000,271.8232935334888,46.80060729755085
158560000,285.2570082037253,28.896801632425024
158720000,293.24662695240806,28.583544294614565
158880000,292.8706829019562,30.318188648886156
159040000,290.8845931596733,26.69417914641442
159200000,293.8307151627592,27.397655482197596
159360000,284.2706451728058,27.998003340152632
159520000,274.52018569464707,50.095816623293636
159680000,276.01879640202577,37.48443503618443
159840000,295.2622553451445,26.88825458155657
160000000,281.5716084050057,47.1734125701909
160160000,284.63133530235837,28.5430918414919


==> data/sinusoid/sinusoid-ablate-amplitude-concat.csv <==
iteration,mean,std
20,2.7822848558425903,0.6021627147728781
132,1.5922772884368896,0.16123362539200362
220,1.1786754528681438,0.21807176604718573
292,1.460973858833313,0.23921621334993368
452,0.6707441608111063,0.08040740088283314
568,0.6115237474441528,0.22779942412047074
672,0.8266293406486511,0.018867565082363445
764,0.5304125746091207,0.03909845428603054
916,0.4544677138328552,0.0836139394775856
1040,0.3736968586842219,0.09165199516215469
1168,0.3490847746531169,0.04267629595514101
1268,0.35842767357826233,0.05498540284414208
1356,0.4283662736415863,0.19532860326899396
1452,0.23970861732959747,0.11224105656619479
1564,0.2566111236810684,0.024583392143330243
1704,0.2459312379360199,0.046107722574885046
1852,0.3324858248233795,0.16646196138377808
1972,0.29249828557173413,0.18609733716614177
2124,0.19371681908766428,0.053171767021578414
2192,0.3101341873407364,0.1659579587925135
2292,0.1594566230972608,0.06852327405176069
2348,0.27889537811279297,0.13085572849601068
2448,0.2090600629647573,0.05698817683433912
2576,0.1983006844917933,0.06336620426223201
2672,0.23366530239582062,0.035539838210703535
2728,0.15550523748000464,0.0440032331616302
2812,0.1874841252962748,0.03695428823824216
2900,0.17996242145697275,0.05888902503404768
3004,0.17714261263608932,0.08193500836399535
3092,0.10499087224404018,0.03378861570587141
3176,0.14935430636008581,0.05167242018710918
3260,0.15110199650128683,0.020035772476039694
3352,0.11916280786196391,0.0492598775562536
3468,0.15041325986385345,0.033615010740570175
3556,0.17295820514361063,0.019095207707301262
3640,0.11778199175993602,0.03347106390396314
3700,0.20306305338939032,0.094667710642535
3828,0.11223520835240682,0.018141700521470436
3908,0.2013240804274877,0.04669498950335152
4008,0.17459211498498917,0.05731863731664213
4100,0.12989727904399237,0.03570326387027623
4168,0.15558688590923944,0.04942938327102979
4288,0.14618642131487528,0.046645404677371285
4396,0.2137073129415512,0.033308302989771416
4504,0.13389122486114502,0.012346442953169152
4608,0.15809314946333566,0.04036715872497445
4732,0.14991371581951776,0.058321714791819544
4804,0.13881453623374304,0.026215958448597476
4896,0.11537416030963261,0.009481857910312407
4988,0.145559291044871,0.030309550730290766
5056,0.13924034188191095,0.021677986244378913
5172,0.14737210919459662,0.05443255521053798
5252,0.15974632650613785,0.06446707840966015
5332,0.13358683387438455,0.0340044500844426
5436,0.12824251254399618,0.0679421349939742
5552,0.1593159238497416,0.05596971951887333
5688,0.12513778855403265,0.030052222064497973
5760,0.12338925649722417,0.05601965814445532
5928,0.1110789105296135,0.012444009536203789
6012,0.09661995122830074,0.02378760378075612
6108,0.1092749113837878,0.03544029437432571
6244,0.08494715020060539,0.02053189066069832
6396,0.1271518642703692,0.024399099022945576
6476,0.13154906034469604,0.007397268911884865
6560,0.15476007759571075,0.07373352619007488
6640,0.15556340167919794,0.027577324128786867
6732,0.10867216189702351,0.0023236755070722083
6808,0.1347121074795723,0.02952231262754913
6892,0.09213908016681671,0.02297007208457156
6968,0.11137823760509491,0.0488338178674182
7048,0.1627669781446457,0.0781630532053999
7160,0.11704514175653458,0.01846925256037746
7268,0.14830976724624634,0.05720193584601349
7380,0.17646344502766928,0.06991866835460067
7472,0.09980911761522293,0.018061206307355044
7568,0.10257764160633087,0.025127595941608707
7668,0.1694966827829679,0.06516467138277884
7740,0.12204853693644206,0.01673409639319678
7832,0.13675572474797568,0.043993888018865994
7980,0.11793643981218338,0.04776513035185845
8044,0.11866285651922226,0.013218581070342994
8132,0.1303658609588941,0.029162466630567596
8240,0.1108790064851443,0.0053653131708555684
8336,0.09632033109664917,0.025249970620641694
8436,0.132123830417792,0.030439169164864773
8528,0.09995044767856598,0.03875161641834956
8592,0.09459529320398967,0.004635347640987311
8676,0.11526872217655182,0.028698814127832276
8784,0.09409667799870174,0.03554238449577908
8872,0.06837523852785428,0.00824796196134119
8956,0.11729839940865834,0.06237702967430073
9028,0.13065420339504877,0.03197922433278586
9188,0.11039864271879196,0.026491685319056567
9280,0.14484869688749313,0.047997291352246355
9380,0.12841106951236725,0.028064145252345206
9512,0.147521381576856,0.04016915016027606
9616,0.11734171956777573,0.04840324838919386
9728,0.07989782964189847,0.022585079479351056
9820,0.0687794138987859,0.0254269453214733
9924,0.13104037443796793,0.009137750385086397


==> data/sinusoid/sinusoid-ablate-amplitude-context.csv <==
iteration,mean,std
20,4.762007077534993,0.42200883250077476
132,0.8562275171279907,0.1561450101422739
220,1.1862265666325886,1.2010344954954564
292,0.2329147309064865,0.06480833035405711
452,0.2213197648525238,0.04742626920477603
568,0.1382310539484024,0.06794137196428802
672,0.12009393672148387,0.01944246058796033
764,0.42515334735314053,0.476559661845149
916,0.1490351383884748,0.05155522686833127
1040,0.1735577533642451,0.05366283304228665
1168,0.14444873481988907,0.024171900166808882
1268,0.1551501527428627,0.0965349372610572
1356,0.19288658599058786,0.044219667373287266
1452,0.3072308947642644,0.10251762992461905
1564,0.1386615807811419,0.02899319150722605
1704,0.19374978790680566,0.06340579998505246
1852,0.12428004542986552,0.02422014262082682
1972,0.17169593026240668,0.04103857686395285
2124,0.09349976728359859,0.014479209711176366
2192,0.11582176759839058,0.04351819436232839
2292,0.08937172840038936,0.04776330159013466
2348,0.11242727562785149,0.06072478937618226
2448,0.05357405791680018,0.007744429807991697
2576,0.07771952077746391,0.03739463111407909
2672,0.09728689615925153,0.03072766405945633
2728,0.3089835134645303,0.36548225686669894
2812,0.16209212566415468,0.1312140859537623
2900,0.14141436417897543,0.09206551200903466
3004,0.10732637780408065,0.06795997797697684
3092,0.07432935386896133,0.015405740210815918
3176,0.04712414493163427,0.00865484934564454
3260,0.11052403474847476,0.07216189310065027
3352,0.08482615773876508,0.01734691895301589
3468,0.08322781945268314,0.03271562715065836
3556,0.07714168479045232,0.05136690116332092
3640,0.06040537233153979,0.027459797215669685
3700,0.029952825978398323,0.004668221100523545
3828,0.06838463867704074,0.029652141410203378
3908,0.08395589329302311,0.06680079029622138
4008,0.37092150375247,0.39506398254288144
4100,0.06906243041157722,0.011047694024007784
4168,0.05686187992493311,0.020925933085097825
4288,0.06200141335527102,0.04138913484790475
4396,0.07689939439296722,0.01481623447038533
4504,0.06647133020063241,0.038363112567293245
4608,0.03846864402294159,0.011772631975032852
4732,0.07266721253593762,0.03444139802646059
4804,0.058364465832710266,0.021325608528664816
4896,0.10621183055142562,0.11875880199152185
4988,0.08000500500202179,0.026103238588683315
5056,0.0772599099824826,0.040257058039018856
5172,0.04504691188534101,0.005421076164069586
5252,0.08171738187472026,0.05313772680331479
5332,0.08547552426656087,0.03800503235307412
5436,0.05669824033975601,0.039144033405369205
5552,0.038323295613129936,0.010656916465428521
5688,0.059421313305695854,0.005584076868592666
5760,0.04098265959570805,0.020800542152387365
5928,0.08296627054611842,0.024700302451785075
6012,0.04094965197145939,0.012500279165477718
6108,0.055440397933125496,0.02697809976591225
6244,0.09172549843788147,0.039605096805605935
6396,0.07226524750391643,0.01616491463270933
6476,0.09740122593939304,0.04813423299422607
6560,0.04514783124128977,0.01977527523523899
6640,0.07109761238098145,0.019999053545645542
6732,0.048460254445672035,0.03187493021793309
6808,0.07773907979329427,0.023736480466501442
6892,0.04453006386756897,0.01164889616817303
6968,0.0374090230713288,0.010411411830052878
7048,0.07504320641358693,0.029203022258486398
7160,0.060693697383006416,0.015418891032101787
7268,0.06497667481501897,0.017008402399017013
7380,0.04298316935698191,0.006513813320149182
7472,0.030287430932124455,0.013684133898512661
7568,0.04918584848443667,0.012353667454965881
7668,0.03179962746798992,0.0013880763993383987
7740,0.06248521556456884,0.02748626449925614
7832,0.07423977305491765,0.03025800662229598
7980,0.04315445199608803,0.009106729516467436
8044,0.041052112355828285,0.016767819113879586
8132,0.02916544768959284,0.011902957013034315
8240,0.030797161782781284,0.011138085645732381
8336,0.28258324414491653,0.2881543551871002
8436,0.09026224973301093,0.042853766816208706
8528,0.20051402288178602,0.2398510788766088
8592,0.045390669256448746,0.002301689855898415
8676,0.03416012910505136,0.009382647334776733
8784,0.0679221327106158,0.013979423469659358
8872,0.08558212344845136,0.021235614913521272
8956,0.07573339343070984,0.034320967121851974
9028,0.07826740108430386,0.037007616790084
9188,0.04260744278629621,0.004311796921346155
9280,0.060311652099092804,0.038678419088801104
9380,0.06872414859632651,0.06335489231463128
9512,0.027127109467983246,0.004145556814024431
9616,0.07161371658245723,0.03788294109202304
9728,0.03267883509397507,0.005759698159916071
9820,0.02869824816783269,0.011242749193679926
9924,0.07903830210367839,0.0559269239028309


==> data/sinusoid/sinusoid-ablate-phase-concat.csv <==
iteration,mean,std
20,3.010955890019735,0.7592724812302005
132,2.644045829772949,0.47203378337526813
220,2.0265469948450723,0.8200161048864283
292,2.2299831310908,1.3015211987169004
452,1.2681204279263814,0.6000275922515297
568,1.4844210942586262,0.3447795057419733
672,0.7975600560506185,0.1144217703097539
764,0.763019343217214,0.28386274769937436
916,0.734080508351326,0.44519784066373014
1040,0.577538917462031,0.18493009185892073
1168,0.877763827641805,0.26763998782510484
1268,0.7897246281305949,0.19313914294728046
1356,1.0909083286921184,0.2954484301745794
1452,0.9630385637283325,0.27930276767985535
1564,0.6652179757754008,0.13584185396879744
1704,0.7788050373395284,0.21439692587609718
1852,0.7761999368667603,0.32706911470042827
1972,0.5442439814408621,0.2579379084919125
2124,0.5991721153259277,0.05369944300484118
2192,0.641062984863917,0.21326882652503965
2292,0.733221431573232,0.04937139914758129
2348,0.7513892849286398,0.3821579763322312
2448,0.8511442542076111,0.5235286719934737
2576,0.8990380565325419,0.04868111636558388
2672,0.6453622281551361,0.2853824316933113
2728,0.660677949587504,0.23630158138506654
2812,0.7627029816309611,0.25367121659508257
2900,0.34334538380304974,0.04711430059401629
3004,0.4384122391541799,0.13010146821900384
3092,0.6087323923905691,0.18635972560191544
3176,0.30353856086730957,0.07095246336419278
3260,0.5525638858477274,0.07970510732103739
3352,0.5336310068766276,0.06152126993405054
3468,0.5572956800460815,0.17670029211018337
3556,0.3280046532551448,0.08164203837994376
3640,0.8338197072347006,0.03467882230512264
3700,0.6106678048769633,0.034751900906272136
3828,0.24628550807634988,0.06328706985602622
3908,0.5526850422223409,0.20283839527053335
4008,0.535698413848877,0.07893060371695888
4100,0.43727365136146545,0.1360006389887566
4168,0.3601141224304835,0.11375642501743163
4288,0.4623710016409556,0.079720738626467
4396,0.4080777168273926,0.029085639328745663
4504,0.4088113109270732,0.08173625584646509
4608,0.6674937705198923,0.2846074964193324
4732,0.644360343615214,0.37008319983824683
4804,0.5311618248621622,0.08647888812923808
4896,0.45957895119984943,0.10600825812999463
4988,0.5130338569482168,0.22269147147507146
5056,0.47536709904670715,0.17803838975593766
5172,0.49597116311391193,0.20665540332982243
5252,0.39562512437502545,0.11402484559388956
5332,0.38474417726198834,0.09214057980188908
5436,0.38901840647061664,0.10857090950251565
5552,0.3799728254477183,0.0842952032370769
5688,0.46647703647613525,0.0756677009064328
5760,0.2826666956146558,0.12124087769890245
5928,0.40264355142911273,0.09408182681627633
6012,0.5113882521788279,0.17301167931313835
6108,0.3510756939649582,0.1034257914355392
6244,0.2994463841120402,0.029874114452424903
6396,0.3062143226464589,0.11760619504555965
6476,0.4666946083307266,0.27281984723973907
6560,0.3386056224505107,0.029720541857813462
6640,0.44102894763151806,0.23931920918474306
6732,0.3554920554161072,0.08447213140352121
6808,0.39354512095451355,0.01110767701721541
6892,0.4977264702320099,0.13254859707212316
6968,0.5739675958951315,0.02273450191847432
7048,0.44956189890702564,0.17936831222753213
7160,0.4685524304707845,0.15524311877207844
7268,0.4754632810751597,0.2311712581646605
7380,0.4788069824377696,0.24859797276847992
7472,0.36617299914360046,0.04292710425827737
7568,0.3995346128940582,0.14488968773443303
7668,0.4655505319436391,0.13386725502878735
7740,0.29771101474761963,0.05534462946871259
7832,0.19301077723503113,0.02429152191737805
7980,0.4057758649190267,0.16128204671312554
8044,0.37189685304959613,0.14408495488057824
8132,0.35200272997220355,0.07694443951156944
8240,0.5474460820357004,0.23453186487517977
8336,0.3309943675994873,0.055563273236720924
8436,0.38124539454778034,0.19095651714691905
8528,0.48787230749924976,0.20961270319242736
8592,0.5288369158903757,0.04508516207628105
8676,0.4293546825647354,0.2609026793527852
8784,0.30773526430130005,0.09432441036282155
8872,0.4028286933898926,0.02317698399958545
8956,0.39767639338970184,0.20585773259020448
9028,0.42967971165974933,0.055991284479124
9188,0.24583696325620016,0.023579922442295675
9280,0.4661472936471303,0.14053851003255027
9380,0.29897770285606384,0.08755428885240843
9512,0.35230693221092224,0.12245816321639783
9616,0.4570777614911397,0.09107668824028903
9728,0.311127449075381,0.08675037960608362
9820,0.47425201535224915,0.06850956225997326
9924,0.6485916276772817,0.15556098835882387


==> data/sinusoid/sinusoid-ablate-phase-context.csv <==
iteration,mean,std
20,2.0854915777842202,0.5509644614538174
132,0.7628421684106191,0.34354418251345326
220,1.0185278753439586,1.00305877363037
292,0.47638028860092163,0.20058394586480416
452,0.4491155097881953,0.4188230890829636
568,0.9849224761128426,1.1372682234131275
672,1.0067964692910512,1.1663599662218727
764,0.45177963376045227,0.32962927221960486
916,0.14944472163915634,0.04513646882210061
1040,0.204104316731294,0.1075740477690251
1168,0.936045378446579,1.0874520491421742
1268,0.16231612861156464,0.10528056863385482
1356,0.34594542781511944,0.1041993720293856
1452,0.15646028394500414,0.07121037887388948
1564,0.3418366809686025,0.1844698418782944
1704,0.3982154006759326,0.24979070420377092
1852,0.19898625711599985,0.0268736062707414
1972,0.4602353721857071,0.3451097736798217
2124,0.21099452674388885,0.06841729191637046
2192,0.16905235995848975,0.04586560245806884
2292,0.22341562559207281,0.09916419901096456
2348,0.22559310495853424,0.17520108878142882
2448,0.21893274784088135,0.07230185838980206
2576,0.24926140159368515,0.18050016294379878
2672,0.24239807079235712,0.1306940704209135
2728,0.15101518481969833,0.07299063002049351
2812,0.0904571848611037,0.044067848545208635
2900,0.32227226595083874,0.1568940583167354
3004,0.1325353408853213,0.05759401878647931
3092,0.6413866529862086,0.538257495666723
3176,0.3150670106212298,0.3161772147874162
3260,0.1275094375014305,0.045487494735366875
3352,0.18650350719690323,0.09202304521628553
3468,0.6889912088712057,0.06769365506591239
3556,0.20393882443507513,0.10806633470938867
3640,0.30566689123709995,0.15067986781485676
3700,0.5332112337152163,0.364836649011388
3828,0.3534966508547465,0.07424638011256393
3908,0.14730404317378998,0.0681105686119334
4008,0.15351193646589914,0.05407873037667186
4100,0.6757779456675053,0.843261604578312
4168,0.15524415175120035,0.10520485486967898
4288,0.36755239591002464,0.2238399067152723
4396,0.1510420193274816,0.10134481849482228
4504,0.1795776610573133,0.09364275548751536
4608,0.16444907834132513,0.07063557882178496
4732,0.13214041789372763,0.0633795315255807
4804,0.09096606199940045,0.024554818244613422
4896,0.2677992731332779,0.09481373222389439
4988,0.134613166252772,0.06351344335007215
5056,0.6051883846521378,0.5833784336519574
5172,0.15643437206745148,0.08885780477263289
5252,0.29590365166465443,0.21966964991484023
5332,1.3452978258331616,1.7073216788804666
5436,0.5000753402709961,0.43445811769682646
5552,0.18881821632385254,0.12933516417248017
5688,0.16405209650595984,0.08432432183740628
5760,0.11782809222737949,0.047033060539568274
5928,0.10897958651185036,0.03744694201145024
6012,0.1451125517487526,0.07901868740379328
6108,0.14888831848899522,0.06954957783155537
6244,0.19772519916296005,0.09586537160893924
6396,0.13890173534552255,0.03205288581561667
6476,0.42089470103383064,0.45789230360772065
6560,0.1278505946199099,0.05161903527489932
6640,0.08511772565543652,0.03998702275748119
6732,0.183328611155351,0.12853219778135863
6808,0.2518230527639389,0.13010426596138744
6892,0.11945829043785731,0.03152647235882623
6968,0.1828347034752369,0.14781146764768005
7048,0.10799109314878781,0.05905167621618219
7160,0.19857551405827203,0.12822055442405697
7268,0.1094181090593338,0.06060736180970421
7380,0.36168842017650604,0.19622315984101288
7472,0.30175860474507016,0.2548203929886988
7568,0.09272798399130504,0.026996145478583852
7668,0.13969220221042633,0.0629822414508303
7740,0.14007810006539026,0.054343797956198384
7832,0.1961745172739029,0.14176339911041375
7980,0.1621726875503858,0.035173794072132204
8044,0.12692207718888918,0.06055834159697968
8132,0.21282133584221205,0.22480408385251271
8240,0.12210612868269284,0.0753698182434852
8336,0.09659913927316666,0.038000797295452825
8436,0.11740284413099289,0.016250589597713642
8528,0.09243006259202957,0.037082647626343106
8592,0.09215596069892247,0.007268956973050091
8676,0.11032773802677791,0.03171372488093748
8784,0.22687533870339394,0.15754577104297968
8872,0.15319974720478058,0.1374702629750205
8956,0.1415885885556539,0.14102549646243903
9028,0.23425278812646866,0.13988323182351556
9188,0.17709975068767866,0.17233548714330796
9280,0.11243043591578801,0.03059495575624716
9380,0.22347776095072427,0.029738133158429117
9512,0.241253932317098,0.2623439752521684
9616,0.12355378394325574,0.05744057354368219
9728,0.07004161054889362,0.008534894873117007
9820,0.4594638391087453,0.47500461602137534
9924,0.07074654847383499,0.027508007255913295


==> data/sinusoid/sinusoid-concat-extrapolation.csv <==
iteration,mean,std
20,30.72145652770996,6.100492025784552
132,36.03150304158529,2.0033719877503624
220,24.765480677286785,7.459305117682885
292,28.97899055480957,0.7310953301593226
452,31.20454978942871,9.020841721462887
568,28.575558344523113,4.65414790660288
672,28.60740788777669,3.097141161976059
764,31.364920298258465,10.38692657170446
916,27.610352834065754,5.810203093525403
1040,25.479724248250324,8.360449950649778
1168,34.610589345296226,9.038699934128203
1268,23.155602773030598,4.982375420242148
1356,27.688475608825684,9.990106195584351
1452,24.18748728434245,4.655332263924701
1564,28.49759864807129,11.001368851027301
1704,23.955549240112305,4.877186031841934
1852,31.443564732869465,5.028188822384138
1972,34.22592417399088,7.124817648631233
2124,34.12851778666178,4.810973935322252
2192,23.8132266998291,4.353086948362225
2292,33.72997220357259,3.0103059470587783
2348,35.55450121561686,11.20714355582087
2448,38.970890045166016,17.012145281835874
2576,31.800973256429035,3.2038081114340473
2672,22.74305788675944,3.4904195945898495
2728,23.443286577860516,8.394401442364288
2812,18.574139912923176,1.8510104351784595
2900,19.135566393534344,3.8100254501740696
3004,27.96051088968913,6.244477549648971
3092,29.68690236409505,7.473859079238792
3176,20.931354363759358,9.61837258328625
3260,21.709383010864258,11.695569572572241
3352,22.183738072713215,5.33828790944292
3468,32.00702158610026,14.338665748563745
3556,28.167038599650066,1.72254777429788
3640,25.615948994954426,4.919061053158461
3700,20.680484771728516,5.0671024812652945
3828,21.77560806274414,2.019163594829177
3908,25.74854342142741,4.294853067557269
4008,21.954199473063152,4.223913959828138
4100,15.430935223897299,2.056559832268826
4168,25.315858205159504,5.896530433515593
4288,23.282936731974285,3.820205448275378
4396,22.76246452331543,3.3493665039086533
4504,26.665337244669598,8.004252989478747
4608,26.989399592081707,2.002076676795212
4732,23.05172348022461,6.991457229449354
4804,26.701379140218098,9.773059795034118
4896,26.772088050842285,8.752647596287646
4988,28.342374801635742,10.361922760022633
5056,20.50273068745931,8.746088477300658
5172,19.688210487365723,6.840502929498755
5252,20.40995693206787,7.113970829352237
5332,18.642695426940918,5.026057216831429
5436,14.969849904378256,5.324003670284925
5552,21.24599552154541,5.054186015916869
5688,22.15258026123047,4.96791447549319
5760,24.517562866210938,4.183989634691217
5928,27.820000330607098,8.570329181745192
6012,24.19726816813151,7.804369836203738
6108,20.51985772450765,4.850476574687134
6244,28.061857223510742,8.726109762905077
6396,24.78759765625,4.382602297785273
6476,16.806822141011555,3.078567666403116
6560,17.106253623962402,2.8449441263057818
6640,30.347632090250652,5.776929151803001
6732,11.875447750091553,4.56133146165201
6808,20.57393964131673,3.567214391380374
6892,18.227498690287273,5.370439763559509
6968,22.546096483866375,6.77999907314135
7048,14.217864672342936,4.481088568959356
7160,26.22560739517212,13.696912267674625
7268,17.751319885253906,4.085336387291552
7380,17.54429276784261,4.633456953583427
7472,22.90609073638916,9.19139314192606
7568,15.055743217468262,4.520813898566766
7668,22.168350219726562,4.32293590433331
7740,19.820348739624023,10.115509987835607
7832,17.341541926066082,5.066630897773545
7980,29.113794962565105,11.476973025475889
8044,18.520270665486652,4.927167011276477
8132,24.772549311319988,5.388374159662087
8240,22.124674479166668,4.031160636707731
8336,21.687312444051106,4.1318074893332986
8436,16.619390805562336,1.8277483618683874
8528,17.448926607767742,2.2042705104951907
8592,18.041170120239258,4.8311157356553185
8676,16.25203291575114,3.5328932725903024
8784,15.577105204264322,2.265119550761468
8872,18.697819391886394,8.925789284538391
8956,17.181135495503742,4.00089653623011
9028,19.80522696177165,4.325790680252575
9188,21.391178766886394,4.095076673126885
9280,17.3920799891154,3.748669673099264
9380,17.554836908976238,7.855842236713889
9512,21.133952458699543,1.5512010266661629
9616,13.783748149871826,6.8349064215249555
9728,17.44876829783122,5.980173889292722
9820,20.077332814534504,1.3961497418342397
9924,17.937135696411133,0.7151832514862184


==> data/sinusoid/sinusoid-concat.csv <==
iteration,mean,std
20,2.5814902782440186,0.5979109581599112
132,1.3726813594500225,0.46635582792860303
220,0.9942935506502787,0.23263283185591915
292,0.6089463829994202,0.23630765500040285
452,0.6696636080741882,0.0727542834648918
568,0.549455463886261,0.0865348185241596
672,0.35767888526121777,0.12587387689056623
764,0.38094446063041687,0.25439260975966294
916,0.288937787214915,0.18898723975809847
1040,0.2878874291976293,0.10939692224578589
1168,0.18461924294630686,0.03642024352821817
1268,0.18056654930114746,0.03767701737638995
1356,0.38073504467805225,0.1196584860855541
1452,0.058957282453775406,0.008910038867390039
1564,0.09971103941400845,0.03983780315649577
1704,0.22562710692485174,0.15580584788757404
1852,0.22964096566041312,0.11407678113829449
1972,0.11494254320859909,0.04169142864174039
2124,0.09830087671677272,0.04253297174899844
2192,0.06146025781830152,0.024618999392462374
2292,0.06350935747226079,0.020428745705162125
2348,0.08334271609783173,0.06371864255411205
2448,0.044616994758447014,0.019392901458110453
2576,0.05744806180397669,0.016866478135784572
2672,0.06505875165263812,0.022410486070058532
2728,0.07100767083466053,0.06282487155577494
2812,0.055574712653954826,0.025618334502975626
2900,0.0840585542221864,0.020841802050926433
3004,0.07131050899624825,0.055031587094787816
3092,0.08652999252080917,0.061785195605533895
3176,0.03190886788070202,0.01356455852130101
3260,0.059803674618403115,0.0035657037190238794
3352,0.04427803928653399,0.027659130674361758
3468,0.04862741629282633,0.028163511023098532
3556,0.033488320807615914,0.018247108518995206
3640,0.10343023824195068,0.11378225814261952
3700,0.04936279853185018,0.01911576420066937
3828,0.05107214177648226,0.014199918289546847
3908,0.026259631849825382,0.011639474243866679
4008,0.036059744035204254,0.017765755214406886
4100,0.04277145800491174,0.04237935485291071
4168,0.0325037327905496,0.00499753911354538
4288,0.03031715688606103,0.0032737901598047965
4396,0.034005328391989074,0.015977333926377624
4504,0.018486264472206432,0.002017395077425233
4608,0.020875889497498672,0.011692234636358005
4732,0.03331414485971133,0.006356584973246533
4804,0.017193866583208244,0.005964391312579106
4896,0.047135488440593086,0.021594166430761837
4988,0.06173494551330805,0.06188550855988598
5056,0.02787609025835991,0.010018982461049247
5172,0.02125738685329755,0.013216647344505655
5252,0.022303934829930466,0.01090075988541124
5332,0.0278888251632452,0.001211648149123548
5436,0.02188800446068247,0.02279126582151614
5552,0.014080227973560492,0.0034464411678021534
5688,0.06725134545316298,0.08357676323469478
5760,0.0154279467339317,0.004128297323023708
5928,0.05512558420499166,0.06847946886860494
6012,0.013183307213087877,0.0020572604476343584
6108,0.01269994955509901,0.0007617523563718082
6244,0.013579508289694786,0.0042058885540107145
6396,0.0771393043299516,0.06033998847147295
6476,0.029226988554000854,0.017312237406504713
6560,0.012450375594198704,0.004249777400727761
6640,0.016254993776480358,0.0044305602991535345
6732,0.013484790921211243,0.0017057806449755413
6808,0.00891701023404797,0.0021095265508944863
6892,0.06951126021643479,0.04360406122618828
6968,0.018839227966964245,0.016054441789825843
7048,0.023917667878170807,0.018076777292199055
7160,0.021747355349361897,0.01792396220046858
7268,0.011528673271338144,0.0014293512070730268
7380,0.015838610318799812,0.005480674369304111
7472,0.015391869625697533,0.010652157201969136
7568,0.008615371460715929,0.0013807816568584628
7668,0.02588406763970852,0.018405945556122634
7740,0.011400207877159119,0.0003271679272271148
7832,0.0146479153384765,0.007971791308788848
7980,0.007495149737223983,0.0038958897645317643
8044,0.020636702577273052,0.010915872613362161
8132,0.011295090584705273,0.0046894135596515845
8240,0.009003656761099895,0.003398007496251685
8336,0.00959405613442262,0.0017716631635017086
8436,0.01090637082234025,0.005348016644090392
8528,0.01336196189125379,0.0011162789262147087
8592,0.01391949908186992,0.0048550002289665765
8676,0.021041871514171362,0.02160797861626597
8784,0.010828015704949697,0.0048385989390902755
8872,0.0107626315827171,0.002360290966317999
8956,0.01845935018112262,0.006819177851935468
9028,0.040567842622598015,0.031640095457186664
9188,0.007800496493776639,0.0010736556530535634
9280,0.008312779013067484,0.00141342282252692
9380,0.03446110710501671,0.03432785056627309
9512,0.008672268440326055,0.0002613772387965761
9616,0.025335805645833414,0.014475503122487555
9728,0.007243591671188672,0.0035218992893977685
9820,0.009431255050003529,0.001578137198928252
9924,0.007586583495140076,0.0015678893464809941


==> data/sinusoid/sinusoid-context-extrapolation.csv <==
iteration,mean,std
20,47.49202410380045,20.30383511931215
132,18.715018272399902,4.0188406294538614
220,12.147871176401773,5.119743492506736
292,26.141433715820312,15.827495133826737
452,20.59114424387614,12.778646275254514
568,41.40095329284668,50.3280092879337
672,5.628887971242269,4.67835708676117
764,6.692320664723714,2.7186855543672195
916,8.028762578964233,6.233977321236661
1040,5.316874345143636,0.4822843912431096
1168,10.26517939567566,8.931046041894994
1268,6.8203065395355225,5.193984381030347
1356,10.23667804400126,5.239136062188429
1452,14.359323342641195,7.042604134721339
1564,10.622004906336466,5.755934571491922
1704,3.3477519353230796,0.8124053270451516
1852,5.039726177851359,1.6748746837666426
1972,6.03818957010905,2.528643891425259
2124,24.664599736531574,25.979934579283974
2192,4.412497679392497,1.694775479208396
2292,2.794958790143331,0.6351683657698867
2348,5.572676817576091,2.045438181235
2448,3.9639898935953775,1.7078545422990559
2576,4.21028995513916,2.7288737398582357
2672,4.714119831720988,1.256382958022642
2728,3.498236894607544,1.893015112318707
2812,4.121202230453491,1.5372186627902487
2900,4.240637540817261,1.7853474422870266
3004,4.981930335362752,1.9683644864280045
3092,20.71290151278178,22.942740336238582
3176,5.162088712056478,3.453771433452955
3260,3.7439311345418296,0.842268042106725
3352,3.862660010655721,1.028977296607243
3468,6.224864800771077,1.0287354185344781
3556,4.130717913309733,2.6399521661237926
3640,2.6175906161467233,2.199182532065862
3700,3.5522056023279824,1.7097326756939244
3828,7.06524920463562,6.07728668699658
3908,3.594968835512797,2.0297974012114253
4008,4.697583635648091,3.2332490641655007
4100,1.8789756496747334,0.9348117354525585
4168,2.4026323556900024,0.5179558319083631
4288,4.0408525466918945,1.055749364596363
4396,3.088774641354879,1.1990015943217212
4504,4.4069061279296875,2.208447480601895
4608,2.654907464981079,0.9373237937539426
4732,2.3078031142552695,1.1286938361529444
4804,2.327599207560221,1.449684956177594
4896,6.145648797353108,1.2186614664529212
4988,5.81433367729187,2.508414634215426
5056,3.6849042574564614,0.9043028622986781
5172,3.5576109886169434,0.5997300241694679
5252,2.0555429061253867,0.544009064592263
5332,3.817697763442993,1.146978966766812
5436,3.4418371518452964,0.5102412599605354
5552,2.620795210202535,1.345167591400904
5688,2.5504266818364463,1.4908592320936969
5760,2.878661592801412,1.1938418706176128
5928,2.5530899365743003,0.40385223838961176
6012,2.1583478848139444,0.16807082746349683
6108,3.7188148498535156,1.2355900992032176
6244,4.14017383257548,1.7184534370917595
6396,2.863259792327881,0.5786255721299057
6476,3.7322081327438354,2.4356633149092914
6560,2.664557695388794,0.38459238109264665
6640,3.010829051335653,0.7193417474307463
6732,2.3345067898432412,1.1387141158323375
6808,2.200618545214335,0.7559808415493678
6892,1.7685031096140544,0.9263457399360006
6968,2.9118157625198364,0.8223452460385003
7048,1.5039528608322144,0.24194266699777892
7160,2.436151464780172,1.1883408216858349
7268,3.540938138961792,0.3702627731008088
7380,2.158419926961263,0.6873260473041376
7472,3.083625555038452,1.4352789753417106
7568,2.608236392339071,0.9401027822567094
7668,1.649847408135732,1.133354948321936
7740,2.4007168213526406,0.9139138253774542
7832,2.255324403444926,0.6120315116665885
7980,2.236115336418152,0.5141201692232303
8044,2.100263794263204,0.18110541138039377
8132,2.3653504053751626,0.9472874412641267
8240,2.195556640625,1.3411038135356097
8336,1.9298275311787922,0.4888076601256274
8436,1.2419683337211609,0.417488772700261
8528,2.1585602362950644,0.3502896326969341
8592,1.5870981613794963,0.11075669184739238
8676,1.871983249982198,0.487966555579576
8784,2.0374844868977866,0.8434831555607134
8872,1.9166206121444702,0.6277523510396518
8956,1.1759352385997772,0.5932463616569335
9028,1.7352718909581502,0.10835001190373499
9188,2.0939049323399863,0.6666368485906408
9280,3.7979832887649536,1.74297137744539
9380,1.5894078016281128,0.27735479844686733
9512,2.1823637088139853,0.4221987821850941
9616,1.684113621711731,0.3622268687333958
9728,2.9868951638539634,0.6524814512313752
9820,1.87116140127182,0.7485495547479319
9924,1.7729216814041138,0.2037305408160234


==> data/sinusoid/sinusoid-context.csv <==
iteration,mean,std
20,2.705896178881327,1.073424681637573
132,1.0616023639837902,0.9138296429402184
220,0.32302061716715497,0.05984298635080892
292,0.12297192960977554,0.05450183383969747
452,0.16428674012422562,0.03211560022519156
568,0.22952008744080862,0.10501892609377773
672,0.3020448014140129,0.2886990457272342
764,0.14195853968461355,0.08623628396509024
916,0.04646775871515274,0.025711448791048103
1040,0.04380983610947927,0.0200892480695483
1168,0.873533378665646,1.2205051366596253
1268,0.3269735195984443,0.4260513547581203
1356,0.0509256391475598,0.03760347527698229
1452,0.06927535434563954,0.0423869982476806
1564,0.03345495772858461,0.02591562965337097
1704,0.10665016652395327,0.12465543560509024
1852,0.40556832775473595,0.5235973299606497
1972,0.04195933509618044,0.019808372063251967
2124,0.03584983696540197,0.020140481828656725
2192,0.027693972922861576,0.00857482134982096
2292,0.08051805694897969,0.03656432409652373
2348,0.07095070866247018,0.053058599752156065
2448,0.020429127849638462,0.009705186412434804
2576,0.025835128501057625,0.00762786299132964
2672,0.01887311227619648,0.0032300844116001618
2728,0.02062516411145528,0.014719889342050404
2812,0.006547737400978804,0.0028690104570287356
2900,0.037429179064929485,0.04385979568788289
3004,0.03695977261910836,0.02181711750319565
3092,0.03077491434911887,0.026647739096741514
3176,0.025529649574309587,0.01675127689809307
3260,0.01882207253947854,0.01407928478999609
3352,0.014280145987868309,0.0022499612070517507
3468,0.022794922503332298,0.010406264277131979
3556,0.09577099978923798,0.07001877128305503
3640,0.02473666751757264,0.016868436591046223
3700,0.006026119304200013,0.0010969413360666942
3828,0.00976566644385457,0.002397887202958673
3908,0.009136949433013797,0.005206719811462589
4008,0.01732782181352377,0.014909614125753553
4100,0.009167823474854231,0.003502131436720568
4168,0.006806390165972213,0.003797785853025863
4288,0.011253833925972382,0.009167812730305336
4396,0.011623213222871224,0.003918889284789038
4504,0.019275489418456953,0.010758856167885038
4608,0.01574894568572442,0.013082667132106995
4732,0.00765612768009305,0.0006373953713578748
4804,0.005645217373967171,0.0028328587147718005
4896,0.008726985504229864,0.0006425155006453114
4988,0.011991932444895307,0.006850604685866322
5056,0.010973448244233927,0.004855997309753643
5172,0.02846480595568816,0.01588932947083526
5252,0.012914807613318166,0.013922670370081422
5332,0.04620010716219743,0.05181753568259927
5436,0.018024020207424957,0.01008531445212455
5552,0.007989269215613604,0.00570824858046743
5688,0.0075422370961556835,0.003716737410626303
5760,0.013035206745068232,0.006299290272956472
5928,0.1740705018552641,0.24215287180574674
6012,0.15918160664538542,0.18093293376543146
6108,0.009292004009087881,0.002678003418950482
6244,0.013879794316987196,0.0064795819531097126
6396,0.02062990205983321,0.0028275740244228863
6476,0.059315674317379795,0.04943745492720081
6560,0.01603105291724205,0.009350888979664086
6640,0.01231134939007461,0.008580307483320136
6732,0.02197930139179031,0.019456958597548056
6808,0.013397513888776302,0.009092090805234045
6892,0.004553569247946143,0.0015871873718259744
6968,0.003099430507669846,0.0010853732700512489
7048,0.005434187672411402,0.0045471281746318915
7160,0.03416058444418013,0.02187844785057295
7268,0.022063718953480322,0.021868685940668004
7380,0.022848888610800106,0.017430793081561927
7472,0.010476970424254736,0.004681667747355756
7568,0.017051154980435967,0.015346286717228397
7668,0.010618938133120537,0.006811446177457621
7740,0.5587909760264059,0.7281495175184375
7832,0.016048429689059656,0.008328407354683522
7980,0.009379592879364887,0.00282570551606321
8044,0.011180476906398932,0.007316197148422196
8132,0.009271900014330944,0.0032682902268192904
8240,0.06783560911814372,0.030541843015395104
8336,0.03112857649102807,0.024081425762379732
8436,0.025913161380837362,0.023603545577557
8528,0.023585934502383072,0.013943653580142453
8592,0.022609418258070946,0.005162387528144454
8676,0.008828493611266216,0.0047799012666059
8784,0.0155512400281926,0.009705667643693456
8872,0.007994604529812932,0.004001216991297213
8956,0.008101619159181913,0.00599772862227084
9028,0.009405745659023523,0.006358192789788331
9188,0.004114328262706597,0.0018947365598471666
9280,0.0023687974316999316,0.0005438970070829962
9380,0.004642427588502566,0.0028441041674734627
9512,0.018814784940332174,0.012762851929558573
9616,0.005028361609826486,0.0015023327000895097
9728,0.01081117708235979,0.004386447982949996
9820,0.005267646862193942,0.0012447425605173112
9924,0.015732375284036,0.012112705937729316


==> data/sinusoid/sinusoid-maml-extrapolation.csv <==
iteration,mean,std
20,25.713783899943035,2.3198060203249176
132,25.11626688639323,4.594480641492281
220,21.4375737508138,2.883126433739225
292,18.004159291585285,2.3475468767340906
452,16.2452974319458,2.559673000586133
568,16.867089589436848,2.7188123491646383
672,10.439189910888672,1.366607400791723
764,9.811266581217447,0.9145425437922983
916,12.49625333150228,0.7833551893609099
1040,10.737106164296469,2.873017788953289
1168,10.301164309183756,1.3149899989467975
1268,11.872987111409506,0.49744057246225637
1356,11.260842323303223,0.42694419961433416
1452,11.000070889790853,0.7494279606035303
1564,9.910207430521647,1.1255891443596493
1704,9.705214182535807,3.3160783461430676
1852,8.148735364278158,1.250589042880592
1972,8.409423351287842,0.9289050421054245
2124,6.889372666676839,0.9230381675237768
2192,7.796683629353841,0.3739761558898442
2292,8.080537954966227,1.7273044670880116
2348,9.194717089335123,0.6415207826050072
2448,9.88162899017334,1.212981863637886
2576,12.355483373006185,1.8005629400536676
2672,9.038184801737467,0.6860810029472681
2728,9.470847765604654,1.3703215244351414
2812,9.741767565409342,0.5132734831653409
2900,6.4433034261067705,0.23094552653335484
3004,8.71972099939982,1.5001390244671646
3092,8.344317436218262,1.7197784189619214
3176,10.088639736175537,2.457878983434898
3260,8.213375091552734,0.390086723832428
3352,10.317263921101889,0.8602264019359669
3468,8.003689924875895,1.4284156935160641
3556,8.642948150634766,0.7087925689811458
3640,8.566860675811768,1.9268911057531943
3700,8.11169703801473,0.702428066268704
3828,7.227616469065349,0.2387375233270795
3908,8.563960711161295,0.6302357726180285
4008,9.641982555389404,2.2930776820095176
4100,9.067524909973145,0.6259832236337665
4168,9.974799474080404,0.8388088731738842
4288,10.08739455540975,2.431798896045563
4396,8.26041587193807,1.1204550435333391
4504,8.306718667348227,1.8856270087203237
4608,10.619575023651123,2.3611609862853613
4732,7.467233498891194,2.141021304152619
4804,9.235507647196451,1.1063581726415603
4896,7.597148418426514,1.4515378653953999
4988,7.7109988530476885,0.7542598834455452
5056,8.48319641749064,1.5214182673444212
5172,7.302699247996013,1.0694590828295911
5252,8.375030040740967,1.2837940644984585
5332,9.307154337565104,1.3584002907816344
5436,9.365728855133057,1.2894462378737412
5552,9.128559748331705,0.3788922356454528
5688,8.930242538452148,1.5126750097937678
5760,8.515291531880697,0.5760747785524784
5928,6.846162001291911,0.765034823393567
6012,10.02154541015625,3.213824608021722
6108,9.380130608876547,2.6989825667679077
6244,7.423417091369629,0.9749210310525777
6396,8.696913083394369,2.8401937531389216
6476,6.529877821604411,0.38944160381366705
6560,9.423245112101236,1.0821466534172879
6640,7.280984560648601,1.266978274425276
6732,6.690105597178142,0.37544349293909157
6808,9.035524527231852,1.1914924279260108
6892,8.136923948923746,1.405481248081156
6968,8.693766752878824,2.1804226441677463
7048,8.133805751800537,1.227894281776202
7160,8.54914410909017,0.13247671523658314
7268,7.4050319989522295,1.2226205455071042
7380,9.369511127471924,1.5989363806041603
7472,7.264839808146159,0.4937579650679561
7568,9.90417448679606,0.928698614004287
7668,8.598712603251139,0.5836289242610095
7740,7.540748914082845,0.6875432347303146
7832,8.031980196634928,0.8817509612558211
7980,7.65579875310262,0.5610491822965833
8044,8.315073172251383,1.0744138528657814
8132,7.125920454661052,1.7818571007508266
8240,6.852516174316406,0.7312419343712211
8336,7.844814777374268,1.4172863809687293
8436,6.71211051940918,1.273597421178284
8528,9.505379358927408,0.7515427327395267
8592,8.718355019887289,0.8934236950679633
8676,8.249701499938965,1.015339782534504
8784,7.875950972239177,2.628421932589175
8872,8.150906562805176,2.4964359763501123
8956,9.172205289204916,1.1939241989024076
9028,8.719663302103678,1.912222165483065
9188,9.803574879964193,2.0991343267713636
9280,7.533967177073161,1.6762955697490585
9380,9.672557830810547,0.9660475029829543
9512,8.498474597930908,1.8380021376960338
9616,6.843481540679932,0.36353389946937104
9728,8.782200813293457,2.0864533440019133
9820,8.490824858347574,0.3791239738335999
9924,8.402893861134848,1.0806062503975757


==> data/sinusoid/sinusoid-maml.csv <==
iteration,mean,std
20,3.711243470509847,0.43648732425073844
132,2.787709673245748,0.8231519170167515
220,2.162827491760254,0.749958079152119
292,1.6284282604853313,0.46250936688266736
452,1.385840932528178,0.5007054328136494
568,0.9345032970110575,0.1933920256560439
672,1.1357516745726268,0.5237361919892857
764,0.9736490646998087,0.32385565709294917
916,0.6164214313030243,0.1787624831529863
1040,0.7718202670415243,0.1153105962342271
1168,0.6131229301293691,0.1697725534894766
1268,0.7416670918464661,0.3117674036893657
1356,0.5636574625968933,0.1608278883357875
1452,0.6042456527551016,0.1146449639884059
1564,0.5454703172047933,0.22818666594875325
1704,0.5508456528186798,0.1687637162461279
1852,0.5665496389071146,0.12305403927114053
1972,0.5916742384433746,0.22224333096473792
2124,0.8423859675725301,0.41429026037501837
2192,0.7125626603762308,0.08998648039949637
2292,0.3767186999320984,0.060150722557141705
2348,0.6585368116696676,0.08876700544996362
2448,0.4380676945050557,0.11906265640745005
2576,0.41590028007825214,0.03245459274221916
2672,0.581561932961146,0.11815181623629115
2728,0.589556614557902,0.03687441803868668
2812,0.695378452539444,0.22443367073351872
2900,0.5675374567508698,0.19901412133989796
3004,0.5392794013023376,0.12017217317780686
3092,0.3805634379386902,0.07143532605787452
3176,0.4592946171760559,0.03648104836076682
3260,0.433953399459521,0.16817824944767146
3352,0.45802684624989826,0.043136946855117264
3468,0.4267936150232951,0.09290174317301504
3556,0.6190741459528605,0.2381914699180606
3640,0.541763554016749,0.05096823170417149
3700,0.5061554610729218,0.15165140216918793
3828,0.3906266838312149,0.16172692836960645
3908,0.52164226770401,0.016973813251021368
4008,0.3967115481694539,0.1011819031738917
4100,0.49987634023030597,0.06427998663122006
4168,0.43518267075220746,0.16299871824690637
4288,0.4856605629126231,0.1902741628619541
4396,0.47039427359898883,0.1512804207813962
4504,0.5996897121270498,0.31221999005674395
4608,0.2979966849088669,0.2184878669836023
4732,0.5565239588419596,0.1690909638557121
4804,0.3939858178297679,0.06819191854130698
4896,0.509242981672287,0.2096596674257726
4988,0.34421785672505695,0.08958381027539983
5056,0.4717549482981364,0.14501423107462028
5172,0.5199097692966461,0.09845278591199429
5252,0.42691169182459515,0.17867252898915567
5332,0.6704256137212118,0.05500425969699764
5436,0.4237619787454605,0.12874614492028053
5552,0.4042874177296956,0.06385853432142062
5688,0.4847842703262965,0.18016368337965194
5760,0.3455732266108195,0.037283656774581043
5928,0.393265167872111,0.14384176936774604
6012,0.44467613101005554,0.034457079242674035
6108,0.3737742056449254,0.11326841097013954
6244,0.42329731583595276,0.06259284090655234
6396,0.36463897426923114,0.03730387181858183
6476,0.3265353242556254,0.07463724135147093
6560,0.5623201727867126,0.09783678774585568
6640,0.6176813244819641,0.09423610549475013
6732,0.3695486932992935,0.1735973430322624
6808,0.44626931349436444,0.11305343120276153
6892,0.49019286533196765,0.1814485939178968
6968,0.3364330679178238,0.1346676097877135
7048,0.6699884732564291,0.3666821656773754
7160,0.4764067431290944,0.17433383469630195
7268,0.3206169009208679,0.04387710769085503
7380,0.3749461869398753,0.07150591317689152
7472,0.44728989402453107,0.10655039468057699
7568,0.6197063426176707,0.1836620343580163
7668,0.48408957322438556,0.11848919865966023
7740,0.5937070101499557,0.374849975860072
7832,0.3829454779624939,0.023180584887830175
7980,0.43099674582481384,0.1315146115743275
8044,0.37971072395642597,0.06025433512957063
8132,0.4783258338769277,0.16863898210755537
8240,0.3949291209379832,0.06193196600286619
8336,0.3425026436646779,0.06268085323354151
8436,0.408085231979688,0.19126330339368555
8528,0.23824279507001242,0.05245031058016414
8592,0.4461868107318878,0.02959523943897398
8676,0.28925805787245434,0.0827676772348609
8784,0.2684986690680186,0.05333927145156296
8872,0.46379033227761585,0.1827295757374532
8956,0.5486074884732565,0.23335306814478252
9028,0.39423345526059467,0.03402027098086274
9188,0.38531367977460224,0.09781371694855687
9280,0.4573279321193695,0.2668160094127578
9380,0.3674897104501724,0.18841768088971447
9512,0.3544209500153859,0.059016469984284184
9616,0.31673381229241687,0.06730899502060962
9728,0.3711261451244354,0.12114659424295159
9820,0.37311101456483203,0.1403425539640308
9924,0.3389265437920888,0.11382544162585823


==> data/sinusoid/sinusoid-static-extrapolation.csv <==
iteration,mean,std
20,27.858715693155926,0.2387463342124891
132,18.906780242919922,1.775606317632552
220,11.324170430501303,2.3663528714754145
292,14.43142318725586,3.345679693009784
452,8.843923568725586,1.8103075448618446
568,7.136358737945557,1.442066687622865
672,6.061018625895183,1.6087959555802096
764,5.153829256693522,0.6661265483360554
916,5.190472682317098,1.5737849405672584
1040,2.964808384577433,0.5157894855543864
1168,5.422597567240397,1.398922414203876
1268,3.3523848056793213,0.9615287527077001
1356,6.091055552164714,1.9070231054219207
1452,4.9052802721659345,1.0489511341159674
1564,5.646536668141683,2.441850613396387
1704,4.462264219919841,2.034354521660714
1852,4.922238667805989,0.5829769581289006
1972,4.424958864847819,1.1529137167773262
2124,5.300631999969482,2.5301968518744387
2192,3.803764899571737,0.42856752059908676
2292,4.775952180226644,0.6169056904770207
2348,3.8233244816462197,1.3364463715235013
2448,4.14577595392863,0.987365668012523
2576,2.7790947755177817,1.1410157359480424
2672,5.1141429742177325,1.1987681085790185
2728,2.372145493825277,0.2823106912857139
2812,5.014944791793823,2.241149360845574
2900,5.396062771479289,3.03733381306697
3004,3.6382365624109902,1.2275164029421888
3092,3.669001738230387,0.3215196451730231
3176,2.771347006162008,1.0864596780274296
3260,3.63191294670105,1.5868924009909215
3352,3.336958567301432,0.9931195033594928
3468,3.208308299382528,0.42204580012676496
3556,4.518019596735637,0.931867754566181
3640,4.589331865310669,1.8431910716748328
3700,3.268924276034037,2.1295265987989493
3828,3.2888790369033813,1.3215561579656545
3908,2.7149341901143393,0.752706515755963
4008,2.79636820157369,0.43351304752996245
4100,3.6908480723698935,1.6750423361078284
4168,3.7550644079844155,1.243961477634141
4288,3.1062620480855307,0.2996009203362597
4396,3.0148431857426963,0.9437936929089529
4504,4.705863793690999,2.092377128036607
4608,3.275209824244181,0.8786763382480017
4732,4.172946373621623,1.1360155505617457
4804,3.1254993279774985,1.2694093977093934
4896,3.3524932066599527,1.6555156897362213
4988,3.5302178859710693,1.0574173755791805
5056,3.6972224712371826,1.64535635094735
5172,3.17108424504598,0.9451949509696068
5252,4.220125834147136,0.2604585515490833
5332,4.499293088912964,1.986606581985669
5436,3.2849220434824624,0.9256924434889167
5552,3.3019827206929526,2.6962804889320204
5688,2.0063628355662027,0.7638661227638346
5760,3.1818328301111856,1.308443239797275
5928,2.35191547870636,0.5378730164106063
6012,3.4565191666285195,1.8302258158278901
6108,2.804198662439982,0.7270624707244342
6244,2.2281965414683023,0.8488401118259191
6396,2.9360899130503335,1.2192303438522272
6476,3.1546247800191245,0.790934278528145
6560,5.129378477732341,0.6196282062044093
6640,3.3349834283192954,1.313980164239537
6732,4.655604918797811,2.9871579869062104
6808,4.9386820793151855,2.8204319335354437
6892,3.280190030733744,2.4065700872172506
6968,3.4966204166412354,1.6594642192606899
7048,2.586049238840739,0.9847113690703768
7160,2.6476137240727744,1.400052782765915
7268,4.477907419204712,0.6191547351663698
7380,3.066502332687378,0.9836792232250272
7472,3.737159331639608,1.0067563597265203
7568,3.1219253142674765,1.268575210223542
7668,2.868038853009542,1.005643419806297
7740,3.253385543823242,0.24374183940796967
7832,4.957989613215129,1.3856186581834589
7980,2.699014107386271,0.6008594092209701
8044,2.4986894925435386,0.866134371267152
8132,2.0254323482513428,0.5646567820109339
8240,3.4493533770243325,1.5424028996971053
8336,4.646030108133952,0.21069315960867116
8436,3.621006647745768,0.7568157851839377
8528,2.917368729909261,1.1936363084396555
8592,3.416495164235433,0.9972604721280413
8676,3.628707687060038,1.9957504737316252
8784,2.8226022322972617,1.1520949640473108
8872,3.623359282811483,0.9043204551397525
8956,2.49576203028361,1.4295917356063914
9028,3.334653894106547,1.4684381770105919
9188,3.8273961544036865,1.499359961165259
9280,2.7815595467885337,0.7143048730985704
9380,3.126817464828491,1.8169119507228888
9512,3.9872519969940186,1.8931795656877393
9616,2.2901864051818848,0.8022123906678132
9728,3.010985771814982,1.2965393469482382
9820,3.0321339766184487,0.6517741499523716
9924,4.231210311253865,0.7541587458712151


==> data/sinusoid/sinusoid-static.csv <==
iteration,mean,std
20,4.7898774941762285,1.7062129769112184
132,0.9840739170710245,0.3532348467256712
220,1.0453362663586934,0.2667335346248256
292,0.6199519038200378,0.10862999831522507
452,0.4591461618741353,0.1701968437707981
568,0.4879598418871562,0.19087439019319602
672,0.5815005451440811,0.36581896207599074
764,0.33667299151420593,0.06825551066908384
916,0.5251854360103607,0.25580212327110635
1040,0.3708506027857463,0.12305462375599117
1168,0.33270499110221863,0.04110445392370803
1268,0.3262115567922592,0.11644842618134839
1356,0.32356175283590954,0.08682010662299457
1452,0.3129209776719411,0.12349457686871193
1564,0.2555860256155332,0.10211706645245547
1704,0.26263339817523956,0.05487773781158078
1852,0.35030336678028107,0.09812473510052569
1972,0.1874262864391009,0.06487204258721593
2124,0.20643732696771622,0.06419955661692972
2192,0.20408298820257187,0.06235382051967158
2292,0.1904039060076078,0.05762793788622776
2348,0.4964221914609273,0.12504801094101764
2448,0.15288218607505163,0.04110701015932374
2576,0.41976219415664673,0.12186696227196087
2672,0.28510213643312454,0.11731061852320768
2728,0.20921123524506888,0.11076001780243623
2812,0.251772977411747,0.0927278062038515
2900,0.5177641212940216,0.401415469615786
3004,0.17055917282899222,0.033328745965583814
3092,0.2900586624940236,0.11120620296312528
3176,0.2754065642754237,0.05776562247349441
3260,0.23259538660446802,0.09905310029268213
3352,0.20537522931893668,0.048918510238686215
3468,0.20671914517879486,0.01964441046396061
3556,0.19188563525676727,0.037191198376920274
3640,0.2161941478649775,0.05439131190491978
3700,0.24681832641363144,0.17345457786546925
3828,0.1946383242805799,0.06550465744264483
3908,0.2784511198600133,0.1261899311869568
4008,0.2847086389859517,0.18212686491394417
4100,0.21825934449831644,0.0245011241739191
4168,0.2892066289981206,0.09275275168783818
4288,0.2436076949040095,0.04324329607977505
4396,0.4005342870950699,0.18218566965935218
4504,0.28431979566812515,0.1255612768441571
4608,0.19492807984352112,0.012227679540771433
4732,0.13026473422845206,0.06393857593480828
4804,0.25854634245236713,0.12389960602612693
4896,0.2848185896873474,0.13711671397298814
4988,0.18948615590731302,0.06195746199396681
5056,0.08234881733854611,0.02099299595640209
5172,0.24162454903125763,0.05449394010742909
5252,0.15324428180853525,0.009638126546298807
5332,0.16907953222592673,0.055810222664258884
5436,0.1940229038397471,0.01488250235111377
5552,0.2570817942420642,0.12205212178717839
5688,0.24385278423627219,0.0954166977292319
5760,0.16777362177769342,0.07115739460919895
5928,0.1763337329030037,0.105927056058056
6012,0.22782583783070245,0.13990963939964687
6108,0.15443200369675955,0.0555386728336743
6244,0.1462143138051033,0.025242557019963096
6396,0.2690305958191554,0.05342840104762335
6476,0.274789164463679,0.19819895341525762
6560,0.2055380567908287,0.09466272697458215
6640,0.15339506417512894,0.10443117442314762
6732,0.1306909372409185,0.06814131686063324
6808,0.17017384866873422,0.025727268236482085
6892,0.22231807808081308,0.02051699298540011
6968,0.34972456594308216,0.08064986642826022
7048,0.12751632804671922,0.05179306677323242
7160,0.25488685071468353,0.06907763257681204
7268,0.19398081302642822,0.03528257072576232
7380,0.18675339221954346,0.07937224129989111
7472,0.13600635528564453,0.02965949326154696
7568,0.31333687901496887,0.12567413929194352
7668,0.2225560024380684,0.1654375751878017
7740,0.22533228745063147,0.1317381275980319
7832,0.20295155545075735,0.047317909963354915
7980,0.18376586586236954,0.09455889412996239
8044,0.1928334633509318,0.11737815889678985
8132,0.20652292172114053,0.0074022188222843165
8240,0.2520209848880768,0.05698412025861016
8336,0.11269430567820866,0.03812739108228216
8436,0.15010068813959757,0.03367435800360628
8528,0.15444914996623993,0.057667731406833816
8592,0.12087563673655193,0.05037764068153281
8676,0.1660944471756617,0.018827675752877953
8784,0.10684864471356074,0.03108265856716719
8872,0.12655165294806162,0.04684469049726792
8956,0.16376721858978271,0.009058543167101493
9028,0.21125922724604607,0.17416888669333142
9188,0.1538522889216741,0.0766304729382252
9280,0.1822420209646225,0.06382570768597313
9380,0.2421467105547587,0.04566071038617326
9512,0.14122166484594345,0.0563785070090923
9616,0.13021087646484375,0.048877014982199644
9728,0.11615670720736186,0.03988645885161853
9820,0.302840539564689,0.23880467729607668
9924,0.3701392859220505,0.2643583526230115

